Dragonfly: a modular deep reinforcement learning library

Dragonfly is a deep reinforcement learning library focused on modularity, in order to ease experimentation and developments. It relies on a json serialization that allows to swap building blocks and perform parameter sweep, while minimizing code maintenance. Some of its features are specifically designed for CPU-intensive environments, such as numerical simulations. Its performance on standard agents using common benchmarks compares favorably with the literature.

==> fig/beacon/burgers_ppo.dat <==
0.00000e+00 0.00000e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
3.20000e+02 1.00000e+00 -5.61942e+00 -5.21564e+00 -6.02320e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
6.40000e+02 3.00000e+00 -5.49633e+00 -5.21761e+00 -5.77504e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
9.60000e+02 4.00000e+00 -5.77605e+00 -5.36837e+00 -6.18373e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
1.28000e+03 6.00000e+00 -5.44834e+00 -5.25810e+00 -5.63857e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
1.60000e+03 8.00000e+00 -5.72457e+00 -5.34599e+00 -6.10315e+00 -5.87581e+00 -5.62447e+00 -6.12716e+00
1.92000e+03 9.00000e+00 -5.28574e+00 -5.04146e+00 -5.53003e+00 -5.87581e+00 -5.62448e+00 -6.12714e+00
2.24000e+03 1.10000e+01 -5.87457e+00 -5.49429e+00 -6.25486e+00 -5.87579e+00 -5.62448e+00 -6.12710e+00
2.56000e+03 1.20000e+01 -5.85626e+00 -5.54910e+00 -6.16343e+00 -5.87575e+00 -5.62451e+00 -6.12699e+00
2.88000e+03 1.40000e+01 -5.73899e+00 -5.16274e+00 -6.31524e+00 -5.87564e+00 -5.62455e+00 -6.12673e+00
3.20000e+03 1.60000e+01 -5.95974e+00 -5.64466e+00 -6.27483e+00 -5.87541e+00 -5.62462e+00 -6.12620e+00
3.52000e+03 1.70000e+01 -5.50903e+00 -5.27948e+00 -5.73857e+00 -5.87501e+00 -5.62472e+00 -6.12529e+00
3.84000e+03 1.90000e+01 -5.12100e+00 -4.90433e+00 -5.33767e+00 -5.87432e+00 -5.62484e+00 -6.12381e+00
4.16000e+03 2.00000e+01 -5.31132e+00 -4.77611e+00 -5.84653e+00 -5.87327e+00 -5.62496e+00 -6.12158e+00
4.48000e+03 2.20000e+01 -5.27395e+00 -4.98837e+00 -5.55953e+00 -5.87174e+00 -5.62507e+00 -6.11842e+00
4.80000e+03 2.40000e+01 -5.44499e+00 -5.16971e+00 -5.72028e+00 -5.86966e+00 -5.62516e+00 -6.11415e+00
5.12000e+03 2.50000e+01 -5.57990e+00 -5.43632e+00 -5.72349e+00 -5.86693e+00 -5.62521e+00 -6.10865e+00
5.44000e+03 2.70000e+01 -5.05783e+00 -4.76403e+00 -5.35164e+00 -5.86352e+00 -5.62522e+00 -6.10182e+00
5.76000e+03 2.80000e+01 -5.39908e+00 -5.33342e+00 -5.46474e+00 -5.85939e+00 -5.62518e+00 -6.09361e+00
6.08000e+03 3.00000e+01 -5.31695e+00 -5.00964e+00 -5.62426e+00 -5.85453e+00 -5.62507e+00 -6.08400e+00
6.40000e+03 3.20000e+01 -5.27327e+00 -5.15809e+00 -5.38844e+00 -5.84893e+00 -5.62486e+00 -6.07300e+00
6.72000e+03 3.30000e+01 -5.21113e+00 -5.11187e+00 -5.31039e+00 -5.84257e+00 -5.62449e+00 -6.06065e+00
7.04000e+03 3.50000e+01 -5.19994e+00 -5.15903e+00 -5.24085e+00 -5.83543e+00 -5.62387e+00 -6.04699e+00
7.36000e+03 3.60000e+01 -5.41602e+00 -4.80894e+00 -6.02311e+00 -5.82746e+00 -5.62285e+00 -6.03207e+00
7.68000e+03 3.80000e+01 -5.54867e+00 -5.41830e+00 -5.67904e+00 -5.81861e+00 -5.62128e+00 -6.01593e+00
8.00000e+03 4.00000e+01 -5.29174e+00 -4.91448e+00 -5.66900e+00 -5.80881e+00 -5.61900e+00 -5.99862e+00
8.32000e+03 4.10000e+01 -4.89606e+00 -4.71824e+00 -5.07388e+00 -5.79801e+00 -5.61587e+00 -5.98015e+00
8.64000e+03 4.30000e+01 -4.97998e+00 -4.78789e+00 -5.17207e+00 -5.78614e+00 -5.61174e+00 -5.96054e+00
8.96000e+03 4.40000e+01 -5.11279e+00 -4.91492e+00 -5.31066e+00 -5.77317e+00 -5.60653e+00 -5.93980e+00
9.28000e+03 4.60000e+01 -5.05545e+00 -4.67642e+00 -5.43448e+00 -5.75908e+00 -5.60022e+00 -5.91793e+00
9.60000e+03 4.80000e+01 -4.77485e+00 -4.37602e+00 -5.17368e+00 -5.74389e+00 -5.59284e+00 -5.89494e+00
9.92000e+03 4.90000e+01 -5.03670e+00 -4.92360e+00 -5.14980e+00 -5.72765e+00 -5.58448e+00 -5.87082e+00
1.02400e+04 5.10000e+01 -5.07084e+00 -4.99846e+00 -5.14322e+00 -5.71045e+00 -5.57525e+00 -5.84565e+00
1.05600e+04 5.20000e+01 -5.10366e+00 -4.91980e+00 -5.28752e+00 -5.69242e+00 -5.56535e+00 -5.81948e+00
1.08800e+04 5.40000e+01 -4.88245e+00 -4.75796e+00 -5.00693e+00 -5.67367e+00 -5.55492e+00 -5.79242e+00
1.12000e+04 5.60000e+01 -5.54937e+00 -5.17147e+00 -5.92728e+00 -5.65435e+00 -5.54413e+00 -5.76458e+00
1.15200e+04 5.70000e+01 -5.30461e+00 -5.28951e+00 -5.31972e+00 -5.63459e+00 -5.53307e+00 -5.73611e+00
1.18400e+04 5.90000e+01 -5.47341e+00 -5.12202e+00 -5.82480e+00 -5.61449e+00 -5.52185e+00 -5.70713e+00
1.21600e+04 6.00000e+01 -4.73063e+00 -4.57465e+00 -4.88661e+00 -5.59414e+00 -5.51048e+00 -5.67780e+00
1.24800e+04 6.20000e+01 -4.58935e+00 -4.40441e+00 -4.77429e+00 -5.57358e+00 -5.49892e+00 -5.64825e+00
1.28000e+04 6.40000e+01 -4.76511e+00 -4.50234e+00 -5.02788e+00 -5.55284e+00 -5.48710e+00 -5.61858e+00
1.31200e+04 6.50000e+01 -5.22609e+00 -4.81580e+00 -5.63638e+00 -5.53191e+00 -5.47491e+00 -5.58892e+00
1.34400e+04 6.70000e+01 -4.85392e+00 -4.83308e+00 -4.87477e+00 -5.51079e+00 -5.46222e+00 -5.55936e+00
1.37600e+04 6.80000e+01 -4.98081e+00 -4.52943e+00 -5.43218e+00 -5.48946e+00 -5.44883e+00 -5.53008e+00
1.40800e+04 7.00000e+01 -4.68583e+00 -4.45043e+00 -4.92122e+00 -5.46791e+00 -5.43454e+00 -5.50128e+00
1.44000e+04 7.20000e+01 -4.89521e+00 -4.76549e+00 -5.02493e+00 -5.44616e+00 -5.41899e+00 -5.47333e+00
1.47200e+04 7.30000e+01 -4.83478e+00 -4.58365e+00 -5.08591e+00 -5.42423e+00 -5.40174e+00 -5.44673e+00
1.50400e+04 7.50000e+01 -4.77632e+00 -4.41997e+00 -5.13266e+00 -5.40218e+00 -5.38218e+00 -5.42218e+00
1.53600e+04 7.60000e+01 -5.35334e+00 -5.09536e+00 -5.61132e+00 -5.38003e+00 -5.36007e+00 -5.39999e+00
1.56800e+04 7.80000e+01 -4.83100e+00 -4.63401e+00 -5.02799e+00 -5.35783e+00 -5.33596e+00 -5.37971e+00
1.60000e+04 8.00000e+01 -4.74165e+00 -4.39640e+00 -5.08689e+00 -5.33566e+00 -5.31082e+00 -5.36050e+00
1.63200e+04 8.10000e+01 -4.88287e+00 -4.64338e+00 -5.12235e+00 -5.31354e+00 -5.28541e+00 -5.34167e+00
1.66400e+04 8.30000e+01 -4.77617e+00 -4.61676e+00 -4.93559e+00 -5.29152e+00 -5.26022e+00 -5.32281e+00
1.69600e+04 8.40000e+01 -4.41064e+00 -4.31789e+00 -4.50338e+00 -5.26965e+00 -5.23552e+00 -5.30377e+00
1.72800e+04 8.60000e+01 -4.93826e+00 -4.63920e+00 -5.23732e+00 -5.24797e+00 -5.21146e+00 -5.28447e+00
1.76000e+04 8.80000e+01 -4.74274e+00 -4.38898e+00 -5.09650e+00 -5.22652e+00 -5.18809e+00 -5.26496e+00
1.79200e+04 8.90000e+01 -4.57301e+00 -4.35718e+00 -4.78884e+00 -5.20536e+00 -5.16540e+00 -5.24531e+00
1.82400e+04 9.10000e+01 -4.78531e+00 -4.31065e+00 -5.25998e+00 -5.18453e+00 -5.14337e+00 -5.22569e+00
1.85600e+04 9.20000e+01 -4.62893e+00 -4.57067e+00 -4.68719e+00 -5.16409e+00 -5.12193e+00 -5.20624e+00
1.88800e+04 9.40000e+01 -4.64513e+00 -4.43803e+00 -4.85222e+00 -5.14407e+00 -5.10102e+00 -5.18713e+00
1.92000e+04 9.60000e+01 -4.56794e+00 -4.34472e+00 -4.79116e+00 -5.12453e+00 -5.08055e+00 -5.16851e+00
1.95200e+04 9.70000e+01 -4.88459e+00 -4.76440e+00 -5.00479e+00 -5.10545e+00 -5.06043e+00 -5.15048e+00
1.98400e+04 9.90000e+01 -4.49584e+00 -4.03894e+00 -4.95275e+00 -5.08687e+00 -5.04060e+00 -5.13314e+00
2.01600e+04 1.00000e+02 -4.46064e+00 -4.06963e+00 -4.85165e+00 -5.06876e+00 -5.02098e+00 -5.11654e+00
2.04800e+04 1.02000e+02 -4.76707e+00 -4.09030e+00 -5.44383e+00 -5.05110e+00 -5.00148e+00 -5.10071e+00
2.08000e+04 1.04000e+02 -4.29803e+00 -4.17796e+00 -4.41809e+00 -5.03383e+00 -4.98202e+00 -5.08563e+00
2.11200e+04 1.05000e+02 -4.60617e+00 -4.21652e+00 -4.99582e+00 -5.01690e+00 -4.96251e+00 -5.07130e+00
2.14400e+04 1.07000e+02 -4.36940e+00 -3.95750e+00 -4.78131e+00 -5.00026e+00 -4.94286e+00 -5.05766e+00
2.17600e+04 1.08000e+02 -4.72996e+00 -4.50563e+00 -4.95429e+00 -4.98384e+00 -4.92302e+00 -5.04465e+00
2.20800e+04 1.10000e+02 -4.27526e+00 -3.97800e+00 -4.57252e+00 -4.96757e+00 -4.90295e+00 -5.03220e+00
2.24000e+04 1.12000e+02 -4.77887e+00 -4.68424e+00 -4.87350e+00 -4.95143e+00 -4.88265e+00 -5.02020e+00
2.27200e+04 1.13000e+02 -4.55067e+00 -4.23604e+00 -4.86530e+00 -4.93535e+00 -4.86211e+00 -5.00860e+00
2.30400e+04 1.15000e+02 -4.50288e+00 -4.01934e+00 -4.98642e+00 -4.91932e+00 -4.84135e+00 -4.99729e+00
2.33600e+04 1.16000e+02 -4.31645e+00 -4.12048e+00 -4.51242e+00 -4.90331e+00 -4.82039e+00 -4.98622e+00
2.36800e+04 1.18000e+02 -4.48111e+00 -4.00038e+00 -4.96184e+00 -4.88730e+00 -4.79926e+00 -4.97535e+00
2.40000e+04 1.20000e+02 -4.29253e+00 -3.90981e+00 -4.67526e+00 -4.87130e+00 -4.77797e+00 -4.96463e+00
2.43200e+04 1.21000e+02 -4.11849e+00 -3.78336e+00 -4.45362e+00 -4.85529e+00 -4.75654e+00 -4.95404e+00
2.46400e+04 1.23000e+02 -4.28504e+00 -3.91541e+00 -4.65467e+00 -4.83930e+00 -4.73500e+00 -4.94359e+00
2.49600e+04 1.24000e+02 -4.43307e+00 -4.32098e+00 -4.54516e+00 -4.82331e+00 -4.71338e+00 -4.93325e+00
2.52800e+04 1.26000e+02 -4.18318e+00 -3.77273e+00 -4.59363e+00 -4.80738e+00 -4.69170e+00 -4.92307e+00
2.56000e+04 1.28000e+02 -4.21640e+00 -4.02538e+00 -4.40743e+00 -4.79152e+00 -4.67000e+00 -4.91303e+00
2.59200e+04 1.29000e+02 -4.17190e+00 -3.89875e+00 -4.44504e+00 -4.77574e+00 -4.64833e+00 -4.90315e+00
2.62400e+04 1.31000e+02 -3.97217e+00 -3.78704e+00 -4.15731e+00 -4.76009e+00 -4.62675e+00 -4.89342e+00
2.65600e+04 1.32000e+02 -4.15506e+00 -3.97539e+00 -4.33473e+00 -4.74456e+00 -4.60529e+00 -4.88383e+00
2.68800e+04 1.34000e+02 -4.12443e+00 -4.01448e+00 -4.23437e+00 -4.72916e+00 -4.58398e+00 -4.87434e+00
2.72000e+04 1.36000e+02 -4.40050e+00 -4.11969e+00 -4.68132e+00 -4.71386e+00 -4.56283e+00 -4.86488e+00
2.75200e+04 1.37000e+02 -4.11536e+00 -3.89040e+00 -4.34031e+00 -4.69861e+00 -4.54186e+00 -4.85536e+00
2.78400e+04 1.39000e+02 -4.10417e+00 -4.05089e+00 -4.15746e+00 -4.68337e+00 -4.52107e+00 -4.84567e+00
2.81600e+04 1.40000e+02 -4.08543e+00 -3.88811e+00 -4.28275e+00 -4.66806e+00 -4.50043e+00 -4.83569e+00
2.84800e+04 1.42000e+02 -3.93422e+00 -3.53713e+00 -4.33131e+00 -4.65262e+00 -4.47994e+00 -4.82530e+00
2.88000e+04 1.44000e+02 -4.12365e+00 -3.87153e+00 -4.37576e+00 -4.63698e+00 -4.45959e+00 -4.81438e+00
2.91200e+04 1.45000e+02 -3.95931e+00 -3.86404e+00 -4.05458e+00 -4.62108e+00 -4.43937e+00 -4.80279e+00
2.94400e+04 1.47000e+02 -3.91471e+00 -3.74032e+00 -4.08909e+00 -4.60487e+00 -4.41927e+00 -4.79047e+00
2.97600e+04 1.48000e+02 -4.01720e+00 -3.71810e+00 -4.31630e+00 -4.58832e+00 -4.39930e+00 -4.77734e+00
3.00800e+04 1.50000e+02 -3.88321e+00 -3.70429e+00 -4.06212e+00 -4.57143e+00 -4.37948e+00 -4.76337e+00
3.04000e+04 1.52000e+02 -3.97965e+00 -3.75845e+00 -4.20084e+00 -4.55420e+00 -4.35985e+00 -4.74855e+00
3.07200e+04 1.53000e+02 -3.80776e+00 -3.68855e+00 -3.92697e+00 -4.53665e+00 -4.34041e+00 -4.73289e+00
3.10400e+04 1.55000e+02 -4.12209e+00 -3.92291e+00 -4.32128e+00 -4.51881e+00 -4.32118e+00 -4.71644e+00
3.13600e+04 1.56000e+02 -3.85525e+00 -3.64447e+00 -4.06604e+00 -4.50072e+00 -4.30220e+00 -4.69924e+00
3.16800e+04 1.58000e+02 -3.88372e+00 -3.66269e+00 -4.10476e+00 -4.48239e+00 -4.28342e+00 -4.68135e+00
3.20000e+04 1.60000e+02 -3.70261e+00 -3.24193e+00 -4.16328e+00 -4.46385e+00 -4.26489e+00 -4.66281e+00
3.23200e+04 1.61000e+02 -3.93174e+00 -3.67554e+00 -4.18794e+00 -4.44511e+00 -4.24655e+00 -4.64367e+00
3.26400e+04 1.63000e+02 -3.84351e+00 -3.50295e+00 -4.18406e+00 -4.42617e+00 -4.22839e+00 -4.62395e+00
3.29600e+04 1.64000e+02 -3.44695e+00 -3.25786e+00 -3.63604e+00 -4.40702e+00 -4.21038e+00 -4.60367e+00
3.32800e+04 1.66000e+02 -3.87325e+00 -3.43214e+00 -4.31436e+00 -4.38767e+00 -4.19249e+00 -4.58285e+00
3.36000e+04 1.68000e+02 -3.72644e+00 -3.34649e+00 -4.10640e+00 -4.36810e+00 -4.17469e+00 -4.56152e+00
3.39200e+04 1.69000e+02 -3.63151e+00 -3.49531e+00 -3.76772e+00 -4.34832e+00 -4.15695e+00 -4.53969e+00
3.42400e+04 1.71000e+02 -3.70158e+00 -3.49571e+00 -3.90744e+00 -4.32832e+00 -4.13924e+00 -4.51740e+00
3.45600e+04 1.72000e+02 -3.77709e+00 -3.60155e+00 -3.95263e+00 -4.30813e+00 -4.12152e+00 -4.49474e+00
3.48800e+04 1.74000e+02 -3.80035e+00 -3.63150e+00 -3.96920e+00 -4.28776e+00 -4.10375e+00 -4.47177e+00
3.52000e+04 1.76000e+02 -3.79159e+00 -3.58367e+00 -3.99950e+00 -4.26725e+00 -4.08591e+00 -4.44860e+00
3.55200e+04 1.77000e+02 -3.58926e+00 -3.29989e+00 -3.87862e+00 -4.24662e+00 -4.06792e+00 -4.42532e+00
3.58400e+04 1.79000e+02 -3.72172e+00 -3.63791e+00 -3.80553e+00 -4.22591e+00 -4.04975e+00 -4.40206e+00
3.61600e+04 1.80000e+02 -3.67447e+00 -3.38232e+00 -3.96661e+00 -4.20513e+00 -4.03134e+00 -4.37893e+00
3.64800e+04 1.82000e+02 -3.48583e+00 -3.28364e+00 -3.68802e+00 -4.18433e+00 -4.01265e+00 -4.35600e+00
3.68000e+04 1.84000e+02 -3.44932e+00 -3.26093e+00 -3.63770e+00 -4.16351e+00 -3.99365e+00 -4.33338e+00
3.71200e+04 1.85000e+02 -3.39581e+00 -3.22338e+00 -3.56824e+00 -4.14273e+00 -3.97432e+00 -4.31115e+00
3.74400e+04 1.87000e+02 -3.57000e+00 -3.28354e+00 -3.85647e+00 -4.12201e+00 -3.95466e+00 -4.28935e+00
3.77600e+04 1.88000e+02 -3.39709e+00 -3.17621e+00 -3.61798e+00 -4.10137e+00 -3.93470e+00 -4.26805e+00
3.80800e+04 1.90000e+02 -3.52347e+00 -3.18220e+00 -3.86475e+00 -4.08087e+00 -3.91447e+00 -4.24727e+00
3.84000e+04 1.92000e+02 -3.63286e+00 -3.40240e+00 -3.86332e+00 -4.06053e+00 -3.89403e+00 -4.22703e+00
3.87200e+04 1.93000e+02 -3.61825e+00 -3.42912e+00 -3.80738e+00 -4.04036e+00 -3.87342e+00 -4.20730e+00
3.90400e+04 1.95000e+02 -3.49206e+00 -3.30866e+00 -3.67545e+00 -4.02039e+00 -3.85272e+00 -4.18806e+00
3.93600e+04 1.96000e+02 -3.67922e+00 -3.55329e+00 -3.80515e+00 -4.00060e+00 -3.83198e+00 -4.16922e+00
3.96800e+04 1.98000e+02 -3.53170e+00 -3.26781e+00 -3.79558e+00 -3.98098e+00 -3.81124e+00 -4.15072e+00
4.00000e+04 2.00000e+02 -3.44695e+00 -3.38146e+00 -3.51244e+00 -3.96149e+00 -3.79056e+00 -4.13242e+00
4.03200e+04 2.01000e+02 -3.43976e+00 -3.21963e+00 -3.65988e+00 -3.94208e+00 -3.76994e+00 -4.11422e+00
4.06400e+04 2.03000e+02 -3.25718e+00 -3.12872e+00 -3.38565e+00 -3.92273e+00 -3.74942e+00 -4.09604e+00
4.09600e+04 2.04000e+02 -3.21574e+00 -3.03172e+00 -3.39976e+00 -3.90339e+00 -3.72900e+00 -4.07779e+00
4.12800e+04 2.06000e+02 -3.12262e+00 -3.08009e+00 -3.16514e+00 -3.88407e+00 -3.70871e+00 -4.05943e+00
4.16000e+04 2.08000e+02 -3.42149e+00 -3.23450e+00 -3.60849e+00 -3.86477e+00 -3.68859e+00 -4.04095e+00
4.19200e+04 2.09000e+02 -3.24828e+00 -3.15601e+00 -3.34055e+00 -3.84552e+00 -3.66866e+00 -4.02237e+00
4.22400e+04 2.11000e+02 -3.34502e+00 -3.05182e+00 -3.63822e+00 -3.82639e+00 -3.64900e+00 -4.00378e+00
4.25600e+04 2.12000e+02 -3.25424e+00 -2.98933e+00 -3.51916e+00 -3.80746e+00 -3.62967e+00 -3.98525e+00
4.28800e+04 2.14000e+02 -3.41795e+00 -3.07200e+00 -3.76390e+00 -3.78879e+00 -3.61074e+00 -3.96684e+00
4.32000e+04 2.16000e+02 -3.36681e+00 -3.30158e+00 -3.43203e+00 -3.77046e+00 -3.59226e+00 -3.94866e+00
4.35200e+04 2.17000e+02 -3.35018e+00 -3.22229e+00 -3.47808e+00 -3.75252e+00 -3.57430e+00 -3.93074e+00
4.38400e+04 2.19000e+02 -3.27241e+00 -3.07513e+00 -3.46970e+00 -3.73499e+00 -3.55688e+00 -3.91310e+00
4.41600e+04 2.20000e+02 -3.03766e+00 -2.88644e+00 -3.18888e+00 -3.71787e+00 -3.54001e+00 -3.89573e+00
4.44800e+04 2.22000e+02 -3.10424e+00 -2.89936e+00 -3.30912e+00 -3.70114e+00 -3.52368e+00 -3.87860e+00
4.48000e+04 2.24000e+02 -3.25860e+00 -2.94067e+00 -3.57654e+00 -3.68474e+00 -3.50785e+00 -3.86163e+00
4.51200e+04 2.25000e+02 -3.33992e+00 -3.15377e+00 -3.52608e+00 -3.66863e+00 -3.49248e+00 -3.84477e+00
4.54400e+04 2.27000e+02 -3.10877e+00 -2.88069e+00 -3.33684e+00 -3.65274e+00 -3.47753e+00 -3.82796e+00
4.57600e+04 2.28000e+02 -3.19233e+00 -3.06141e+00 -3.32325e+00 -3.63702e+00 -3.46292e+00 -3.81113e+00
4.60800e+04 2.30000e+02 -3.23036e+00 -2.91564e+00 -3.54508e+00 -3.62143e+00 -3.44858e+00 -3.79427e+00
4.64000e+04 2.32000e+02 -3.33340e+00 -3.13444e+00 -3.53237e+00 -3.60591e+00 -3.43447e+00 -3.77735e+00
4.67200e+04 2.33000e+02 -3.34755e+00 -3.23613e+00 -3.45898e+00 -3.59044e+00 -3.42051e+00 -3.76037e+00
4.70400e+04 2.35000e+02 -3.24557e+00 -3.04186e+00 -3.44928e+00 -3.57500e+00 -3.40664e+00 -3.74336e+00
4.73600e+04 2.36000e+02 -3.34879e+00 -3.15351e+00 -3.54406e+00 -3.55957e+00 -3.39279e+00 -3.72636e+00
4.76800e+04 2.38000e+02 -3.17380e+00 -3.04565e+00 -3.30195e+00 -3.54415e+00 -3.37890e+00 -3.70940e+00
4.80000e+04 2.40000e+02 -3.07797e+00 -2.99167e+00 -3.16428e+00 -3.52874e+00 -3.36494e+00 -3.69254e+00
4.83200e+04 2.41000e+02 -2.89940e+00 -2.76675e+00 -3.03204e+00 -3.51337e+00 -3.35089e+00 -3.67585e+00
4.86400e+04 2.43000e+02 -3.12020e+00 -2.99017e+00 -3.25023e+00 -3.49804e+00 -3.33671e+00 -3.65936e+00
4.89600e+04 2.44000e+02 -2.95188e+00 -2.82255e+00 -3.08121e+00 -3.48280e+00 -3.32245e+00 -3.64315e+00
4.92800e+04 2.46000e+02 -2.94341e+00 -2.82939e+00 -3.05743e+00 -3.46770e+00 -3.30813e+00 -3.62727e+00
4.96000e+04 2.48000e+02 -3.07919e+00 -3.02295e+00 -3.13543e+00 -3.45281e+00 -3.29385e+00 -3.61176e+00
4.99200e+04 2.49000e+02 -2.96256e+00 -2.78082e+00 -3.14430e+00 -3.43818e+00 -3.27969e+00 -3.59667e+00
5.02400e+04 2.51000e+02 -3.11706e+00 -2.89050e+00 -3.34362e+00 -3.42389e+00 -3.26574e+00 -3.58204e+00
5.05600e+04 2.52000e+02 -2.93682e+00 -2.65129e+00 -3.22235e+00 -3.40999e+00 -3.25211e+00 -3.56787e+00
5.08800e+04 2.54000e+02 -3.03054e+00 -2.78722e+00 -3.27387e+00 -3.39651e+00 -3.23887e+00 -3.55416e+00
5.12000e+04 2.56000e+02 -2.97811e+00 -2.90220e+00 -3.05402e+00 -3.38347e+00 -3.22608e+00 -3.54086e+00
5.15200e+04 2.57000e+02 -2.98375e+00 -2.78967e+00 -3.17784e+00 -3.37085e+00 -3.21377e+00 -3.52793e+00
5.18400e+04 2.59000e+02 -3.03438e+00 -2.79430e+00 -3.27447e+00 -3.35859e+00 -3.20192e+00 -3.51526e+00
5.21600e+04 2.60000e+02 -2.99251e+00 -2.89958e+00 -3.08544e+00 -3.34663e+00 -3.19051e+00 -3.50274e+00
5.24800e+04 2.62000e+02 -2.80181e+00 -2.72997e+00 -2.87365e+00 -3.33486e+00 -3.17947e+00 -3.49025e+00
5.28000e+04 2.64000e+02 -2.91776e+00 -2.79723e+00 -3.03829e+00 -3.32318e+00 -3.16873e+00 -3.47763e+00
5.31200e+04 2.65000e+02 -2.71259e+00 -2.64627e+00 -2.77892e+00 -3.31148e+00 -3.15818e+00 -3.46477e+00
5.34400e+04 2.67000e+02 -3.06405e+00 -2.97286e+00 -3.15525e+00 -3.29964e+00 -3.14772e+00 -3.45156e+00
5.37600e+04 2.68000e+02 -2.85499e+00 -2.68983e+00 -3.02014e+00 -3.28760e+00 -3.13726e+00 -3.43793e+00
5.40800e+04 2.70000e+02 -2.89750e+00 -2.84256e+00 -2.95243e+00 -3.27526e+00 -3.12669e+00 -3.42383e+00
5.44000e+04 2.72000e+02 -2.88152e+00 -2.78199e+00 -2.98104e+00 -3.26260e+00 -3.11593e+00 -3.40928e+00
5.47200e+04 2.73000e+02 -2.86831e+00 -2.65237e+00 -3.08425e+00 -3.24959e+00 -3.10491e+00 -3.39428e+00
5.50400e+04 2.75000e+02 -2.94292e+00 -2.63545e+00 -3.25039e+00 -3.23623e+00 -3.09355e+00 -3.37890e+00
5.53600e+04 2.76000e+02 -2.83001e+00 -2.70162e+00 -2.95840e+00 -3.22252e+00 -3.08184e+00 -3.36321e+00
5.56800e+04 2.78000e+02 -3.00975e+00 -2.91914e+00 -3.10036e+00 -3.20851e+00 -3.06974e+00 -3.34728e+00
5.60000e+04 2.80000e+02 -2.65686e+00 -2.50144e+00 -2.81228e+00 -3.19422e+00 -3.05726e+00 -3.33119e+00
5.63200e+04 2.81000e+02 -2.67003e+00 -2.48980e+00 -2.85027e+00 -3.17970e+00 -3.04442e+00 -3.31498e+00
5.66400e+04 2.83000e+02 -2.81127e+00 -2.66020e+00 -2.96234e+00 -3.16501e+00 -3.03130e+00 -3.29872e+00
5.69600e+04 2.84000e+02 -2.80719e+00 -2.67221e+00 -2.94217e+00 -3.15021e+00 -3.01795e+00 -3.28247e+00
5.72800e+04 2.86000e+02 -2.69488e+00 -2.50428e+00 -2.88548e+00 -3.13537e+00 -3.00448e+00 -3.26625e+00
5.76000e+04 2.88000e+02 -2.64718e+00 -2.60012e+00 -2.69424e+00 -3.12056e+00 -2.99100e+00 -3.25011e+00
5.79200e+04 2.89000e+02 -2.77804e+00 -2.59686e+00 -2.95921e+00 -3.10586e+00 -2.97761e+00 -3.23412e+00
5.82400e+04 2.91000e+02 -2.70727e+00 -2.48298e+00 -2.93157e+00 -3.09136e+00 -2.96443e+00 -3.21830e+00
5.85600e+04 2.92000e+02 -2.67927e+00 -2.63393e+00 -2.72460e+00 -3.07713e+00 -2.95156e+00 -3.20270e+00
5.88800e+04 2.94000e+02 -2.69314e+00 -2.58658e+00 -2.79971e+00 -3.06322e+00 -2.93906e+00 -3.18738e+00
5.92000e+04 2.96000e+02 -2.71211e+00 -2.57997e+00 -2.84426e+00 -3.04967e+00 -2.92699e+00 -3.17235e+00
5.95200e+04 2.97000e+02 -2.71025e+00 -2.52915e+00 -2.89134e+00 -3.03651e+00 -2.91538e+00 -3.15764e+00
5.98400e+04 2.99000e+02 -2.77168e+00 -2.53511e+00 -3.00825e+00 -3.02374e+00 -2.90423e+00 -3.14325e+00
6.01600e+04 3.00000e+02 -2.65271e+00 -2.55166e+00 -2.75375e+00 -3.01132e+00 -2.89350e+00 -3.12913e+00
6.04800e+04 3.02000e+02 -2.51252e+00 -2.30619e+00 -2.71885e+00 -2.99922e+00 -2.88315e+00 -3.11529e+00
6.08000e+04 3.04000e+02 -2.65807e+00 -2.53348e+00 -2.78266e+00 -2.98739e+00 -2.87312e+00 -3.10165e+00
6.11200e+04 3.05000e+02 -2.69122e+00 -2.63783e+00 -2.74461e+00 -2.97577e+00 -2.86335e+00 -3.08819e+00
6.14400e+04 3.07000e+02 -2.57425e+00 -2.49457e+00 -2.65393e+00 -2.96432e+00 -2.85376e+00 -3.07487e+00
6.17600e+04 3.08000e+02 -2.49304e+00 -2.31268e+00 -2.67340e+00 -2.95296e+00 -2.84428e+00 -3.06164e+00
6.20800e+04 3.10000e+02 -2.71121e+00 -2.60540e+00 -2.81703e+00 -2.94169e+00 -2.83487e+00 -3.04850e+00
6.24000e+04 3.12000e+02 -2.52085e+00 -2.41130e+00 -2.63041e+00 -2.93044e+00 -2.82545e+00 -3.03544e+00
6.27200e+04 3.13000e+02 -2.60647e+00 -2.48879e+00 -2.72416e+00 -2.91921e+00 -2.81596e+00 -3.02245e+00
6.30400e+04 3.15000e+02 -2.49766e+00 -2.42724e+00 -2.56808e+00 -2.90796e+00 -2.80636e+00 -3.00957e+00
6.33600e+04 3.16000e+02 -2.61160e+00 -2.49271e+00 -2.73050e+00 -2.89671e+00 -2.79660e+00 -2.99683e+00
6.36800e+04 3.18000e+02 -2.81514e+00 -2.81038e+00 -2.81990e+00 -2.88543e+00 -2.78663e+00 -2.98423e+00
6.40000e+04 3.20000e+02 -2.44944e+00 -2.34015e+00 -2.55872e+00 -2.87413e+00 -2.77644e+00 -2.97182e+00
6.43200e+04 3.21000e+02 -2.47492e+00 -2.37403e+00 -2.57581e+00 -2.86279e+00 -2.76598e+00 -2.95960e+00
6.46400e+04 3.23000e+02 -2.53782e+00 -2.41271e+00 -2.66293e+00 -2.85142e+00 -2.75526e+00 -2.94758e+00
6.49600e+04 3.24000e+02 -2.57214e+00 -2.47231e+00 -2.67197e+00 -2.84002e+00 -2.74430e+00 -2.93574e+00
6.52800e+04 3.26000e+02 -2.32080e+00 -2.17489e+00 -2.46672e+00 -2.82860e+00 -2.73313e+00 -2.92408e+00
6.56000e+04 3.28000e+02 -2.35533e+00 -2.26243e+00 -2.44822e+00 -2.81718e+00 -2.72178e+00 -2.91258e+00
6.59200e+04 3.29000e+02 -2.34134e+00 -2.24622e+00 -2.43646e+00 -2.80578e+00 -2.71033e+00 -2.90123e+00
6.62400e+04 3.31000e+02 -2.47574e+00 -2.28508e+00 -2.66640e+00 -2.79444e+00 -2.69886e+00 -2.89002e+00
6.65600e+04 3.32000e+02 -2.44504e+00 -2.37889e+00 -2.51119e+00 -2.78319e+00 -2.68744e+00 -2.87894e+00
6.68800e+04 3.34000e+02 -2.32600e+00 -2.19943e+00 -2.45256e+00 -2.77206e+00 -2.67614e+00 -2.86798e+00
6.72000e+04 3.36000e+02 -2.37971e+00 -2.15096e+00 -2.60846e+00 -2.76107e+00 -2.66502e+00 -2.85713e+00
6.75200e+04 3.37000e+02 -2.52461e+00 -2.50501e+00 -2.54421e+00 -2.75025e+00 -2.65414e+00 -2.84637e+00
6.78400e+04 3.39000e+02 -2.54977e+00 -2.45847e+00 -2.64108e+00 -2.73960e+00 -2.64353e+00 -2.83567e+00
6.81600e+04 3.40000e+02 -2.23867e+00 -2.14897e+00 -2.32837e+00 -2.72910e+00 -2.63319e+00 -2.82502e+00
6.84800e+04 3.42000e+02 -2.42731e+00 -2.16511e+00 -2.68950e+00 -2.71873e+00 -2.62310e+00 -2.81436e+00
6.88000e+04 3.44000e+02 -2.21293e+00 -2.12545e+00 -2.30041e+00 -2.70844e+00 -2.61325e+00 -2.80364e+00
6.91200e+04 3.45000e+02 -2.26077e+00 -2.19748e+00 -2.32406e+00 -2.69819e+00 -2.60357e+00 -2.79281e+00
6.94400e+04 3.47000e+02 -2.39146e+00 -2.32336e+00 -2.45957e+00 -2.68793e+00 -2.59403e+00 -2.78182e+00
6.97600e+04 3.48000e+02 -2.33701e+00 -2.32320e+00 -2.35082e+00 -2.67759e+00 -2.58455e+00 -2.77062e+00
7.00800e+04 3.50000e+02 -2.37625e+00 -2.30866e+00 -2.44383e+00 -2.66713e+00 -2.57508e+00 -2.75917e+00
7.04000e+04 3.52000e+02 -2.29635e+00 -2.15809e+00 -2.43461e+00 -2.65651e+00 -2.56556e+00 -2.74745e+00
7.07200e+04 3.53000e+02 -2.25805e+00 -2.08071e+00 -2.43538e+00 -2.64569e+00 -2.55593e+00 -2.73544e+00
7.10400e+04 3.55000e+02 -2.22669e+00 -2.11020e+00 -2.34317e+00 -2.63465e+00 -2.54617e+00 -2.72313e+00
7.13600e+04 3.56000e+02 -2.31775e+00 -2.18717e+00 -2.44833e+00 -2.62339e+00 -2.53622e+00 -2.71056e+00
7.16800e+04 3.58000e+02 -2.35757e+00 -2.32661e+00 -2.38854e+00 -2.61191e+00 -2.52608e+00 -2.69773e+00
7.20000e+04 3.60000e+02 -2.31722e+00 -2.16178e+00 -2.47267e+00 -2.60021e+00 -2.51571e+00 -2.68470e+00
7.23200e+04 3.61000e+02 -2.32303e+00 -2.26961e+00 -2.37644e+00 -2.58832e+00 -2.50513e+00 -2.67150e+00
7.26400e+04 3.63000e+02 -2.20397e+00 -2.10291e+00 -2.30503e+00 -2.57626e+00 -2.49435e+00 -2.65818e+00
7.29600e+04 3.64000e+02 -2.23508e+00 -2.16278e+00 -2.30738e+00 -2.56408e+00 -2.48338e+00 -2.64478e+00
7.32800e+04 3.66000e+02 -2.15512e+00 -2.09262e+00 -2.21762e+00 -2.55182e+00 -2.47229e+00 -2.63136e+00
7.36000e+04 3.68000e+02 -2.12623e+00 -2.01509e+00 -2.23737e+00 -2.53954e+00 -2.46112e+00 -2.61797e+00
7.39200e+04 3.69000e+02 -2.06104e+00 -2.00724e+00 -2.11484e+00 -2.52729e+00 -2.44993e+00 -2.60464e+00
7.42400e+04 3.71000e+02 -2.17472e+00 -1.98215e+00 -2.36728e+00 -2.51512e+00 -2.43881e+00 -2.59143e+00
7.45600e+04 3.72000e+02 -2.21337e+00 -2.05059e+00 -2.37616e+00 -2.50308e+00 -2.42781e+00 -2.57836e+00
7.48800e+04 3.74000e+02 -2.20077e+00 -2.11940e+00 -2.28214e+00 -2.49123e+00 -2.41700e+00 -2.56545e+00
7.52000e+04 3.76000e+02 -2.22990e+00 -2.06986e+00 -2.38994e+00 -2.47958e+00 -2.40643e+00 -2.55273e+00
7.55200e+04 3.77000e+02 -2.30686e+00 -2.13390e+00 -2.47982e+00 -2.46817e+00 -2.39614e+00 -2.54019e+00
7.58400e+04 3.79000e+02 -2.21671e+00 -2.16192e+00 -2.27150e+00 -2.45699e+00 -2.38614e+00 -2.52784e+00
7.61600e+04 3.80000e+02 -2.07857e+00 -2.02379e+00 -2.13335e+00 -2.44604e+00 -2.37643e+00 -2.51566e+00
7.64800e+04 3.82000e+02 -2.07999e+00 -2.01616e+00 -2.14382e+00 -2.43530e+00 -2.36697e+00 -2.50363e+00
7.68000e+04 3.84000e+02 -2.25294e+00 -2.07417e+00 -2.43171e+00 -2.42474e+00 -2.35773e+00 -2.49175e+00
7.71200e+04 3.85000e+02 -2.09909e+00 -2.05822e+00 -2.13996e+00 -2.41432e+00 -2.34863e+00 -2.48001e+00
7.74400e+04 3.87000e+02 -2.08607e+00 -1.88563e+00 -2.28650e+00 -2.40400e+00 -2.33961e+00 -2.46838e+00
7.77600e+04 3.88000e+02 -2.09248e+00 -2.01848e+00 -2.16648e+00 -2.39376e+00 -2.33061e+00 -2.45690e+00
7.80800e+04 3.90000e+02 -2.09742e+00 -1.99799e+00 -2.19685e+00 -2.38357e+00 -2.32157e+00 -2.44557e+00
7.84000e+04 3.92000e+02 -2.16043e+00 -2.02839e+00 -2.29246e+00 -2.37344e+00 -2.31246e+00 -2.43442e+00
7.87200e+04 3.93000e+02 -2.17803e+00 -2.06009e+00 -2.29596e+00 -2.36336e+00 -2.30324e+00 -2.42348e+00
7.90400e+04 3.95000e+02 -2.12876e+00 -2.00531e+00 -2.25221e+00 -2.35334e+00 -2.29393e+00 -2.41275e+00
7.93600e+04 3.96000e+02 -2.12124e+00 -2.08002e+00 -2.16246e+00 -2.34340e+00 -2.28456e+00 -2.40225e+00
7.96800e+04 3.98000e+02 -2.11851e+00 -2.05753e+00 -2.17950e+00 -2.33356e+00 -2.27514e+00 -2.39197e+00
8.00000e+04 4.00000e+02 -2.07493e+00 -1.98863e+00 -2.16122e+00 -2.32382e+00 -2.26574e+00 -2.38190e+00
8.03200e+04 4.01000e+02 -2.04859e+00 -2.01260e+00 -2.08458e+00 -2.31421e+00 -2.25641e+00 -2.37201e+00
8.06400e+04 4.03000e+02 -2.10696e+00 -2.02329e+00 -2.19063e+00 -2.30474e+00 -2.24719e+00 -2.36228e+00
8.09600e+04 4.04000e+02 -2.03313e+00 -1.90168e+00 -2.16457e+00 -2.29541e+00 -2.23814e+00 -2.35267e+00
8.12800e+04 4.06000e+02 -2.03039e+00 -1.93230e+00 -2.12848e+00 -2.28623e+00 -2.22930e+00 -2.34317e+00
8.16000e+04 4.08000e+02 -1.95146e+00 -1.79894e+00 -2.10398e+00 -2.27723e+00 -2.22071e+00 -2.33375e+00
8.19200e+04 4.09000e+02 -2.04966e+00 -1.93265e+00 -2.16667e+00 -2.26840e+00 -2.21238e+00 -2.32441e+00
8.22400e+04 4.11000e+02 -1.96328e+00 -1.81347e+00 -2.11309e+00 -2.25976e+00 -2.20436e+00 -2.31515e+00
8.25600e+04 4.12000e+02 -2.04531e+00 -2.00696e+00 -2.08366e+00 -2.25131e+00 -2.19666e+00 -2.30597e+00
8.28800e+04 4.14000e+02 -1.97209e+00 -1.93979e+00 -2.00439e+00 -2.24309e+00 -2.18929e+00 -2.29689e+00
8.32000e+04 4.16000e+02 -2.01061e+00 -1.94064e+00 -2.08057e+00 -2.23507e+00 -2.18225e+00 -2.28788e+00
8.35200e+04 4.17000e+02 -2.03305e+00 -1.91682e+00 -2.14928e+00 -2.22726e+00 -2.17556e+00 -2.27897e+00
8.38400e+04 4.19000e+02 -1.97705e+00 -1.93071e+00 -2.02339e+00 -2.21966e+00 -2.16918e+00 -2.27013e+00
8.41600e+04 4.20000e+02 -1.89733e+00 -1.88135e+00 -1.91330e+00 -2.21222e+00 -2.16308e+00 -2.26136e+00
8.44800e+04 4.22000e+02 -1.92492e+00 -1.81488e+00 -2.03497e+00 -2.20492e+00 -2.15723e+00 -2.25261e+00
8.48000e+04 4.24000e+02 -1.91844e+00 -1.82656e+00 -2.01032e+00 -2.19770e+00 -2.15154e+00 -2.24386e+00
8.51200e+04 4.25000e+02 -1.91174e+00 -1.75969e+00 -2.06379e+00 -2.19053e+00 -2.14596e+00 -2.23511e+00
8.54400e+04 4.27000e+02 -1.95655e+00 -1.79963e+00 -2.11348e+00 -2.18336e+00 -2.14039e+00 -2.22633e+00
8.57600e+04 4.28000e+02 -1.90962e+00 -1.85284e+00 -1.96641e+00 -2.17614e+00 -2.13475e+00 -2.21753e+00
8.60800e+04 4.30000e+02 -1.84377e+00 -1.76780e+00 -1.91973e+00 -2.16884e+00 -2.12897e+00 -2.20871e+00
8.64000e+04 4.32000e+02 -1.92116e+00 -1.77927e+00 -2.06306e+00 -2.16143e+00 -2.12295e+00 -2.19992e+00
8.67200e+04 4.33000e+02 -1.89147e+00 -1.81771e+00 -1.96523e+00 -2.15390e+00 -2.11663e+00 -2.19116e+00
8.70400e+04 4.35000e+02 -1.94030e+00 -1.89145e+00 -1.98915e+00 -2.14623e+00 -2.10996e+00 -2.18249e+00
8.73600e+04 4.36000e+02 -1.84465e+00 -1.73100e+00 -1.95830e+00 -2.13842e+00 -2.10292e+00 -2.17391e+00
8.76800e+04 4.38000e+02 -1.85923e+00 -1.75419e+00 -1.96426e+00 -2.13046e+00 -2.09545e+00 -2.16548e+00
8.80000e+04 4.40000e+02 -1.86289e+00 -1.67191e+00 -2.05387e+00 -2.12237e+00 -2.08757e+00 -2.15717e+00
8.83200e+04 4.41000e+02 -1.88606e+00 -1.82869e+00 -1.94343e+00 -2.11415e+00 -2.07929e+00 -2.14901e+00
8.86400e+04 4.43000e+02 -1.90027e+00 -1.75668e+00 -2.04386e+00 -2.10581e+00 -2.07061e+00 -2.14100e+00
8.89600e+04 4.44000e+02 -1.78584e+00 -1.68804e+00 -1.88363e+00 -2.09735e+00 -2.06158e+00 -2.13313e+00
8.92800e+04 4.46000e+02 -1.82388e+00 -1.58942e+00 -2.05835e+00 -2.08881e+00 -2.05223e+00 -2.12539e+00
8.96000e+04 4.48000e+02 -1.96529e+00 -1.73893e+00 -2.19164e+00 -2.08018e+00 -2.04259e+00 -2.11778e+00
8.99200e+04 4.49000e+02 -1.80417e+00 -1.68101e+00 -1.92733e+00 -2.07151e+00 -2.03271e+00 -2.11030e+00
9.02400e+04 4.51000e+02 -1.88795e+00 -1.63593e+00 -2.13996e+00 -2.06279e+00 -2.02264e+00 -2.10295e+00
9.05600e+04 4.52000e+02 -1.91209e+00 -1.66431e+00 -2.15987e+00 -2.05409e+00 -2.01244e+00 -2.09573e+00
9.08800e+04 4.54000e+02 -1.88186e+00 -1.77150e+00 -1.99223e+00 -2.04539e+00 -2.00213e+00 -2.08864e+00
9.12000e+04 4.56000e+02 -1.86636e+00 -1.81178e+00 -1.92094e+00 -2.03673e+00 -1.99177e+00 -2.08170e+00
9.15200e+04 4.57000e+02 -1.91883e+00 -1.83706e+00 -2.00061e+00 -2.02814e+00 -1.98137e+00 -2.07490e+00
9.18400e+04 4.59000e+02 -1.83346e+00 -1.72967e+00 -1.93725e+00 -2.01961e+00 -1.97096e+00 -2.06826e+00
9.21600e+04 4.60000e+02 -1.70944e+00 -1.63119e+00 -1.78768e+00 -2.01116e+00 -1.96054e+00 -2.06178e+00
9.24800e+04 4.62000e+02 -1.78787e+00 -1.70134e+00 -1.87440e+00 -2.00280e+00 -1.95013e+00 -2.05548e+00
9.28000e+04 4.64000e+02 -1.74129e+00 -1.67970e+00 -1.80288e+00 -1.99454e+00 -1.93970e+00 -2.04938e+00
9.31200e+04 4.65000e+02 -1.78726e+00 -1.62776e+00 -1.94676e+00 -1.98639e+00 -1.92928e+00 -2.04351e+00
9.34400e+04 4.67000e+02 -1.82787e+00 -1.72949e+00 -1.92625e+00 -1.97836e+00 -1.91885e+00 -2.03788e+00
9.37600e+04 4.68000e+02 -1.72869e+00 -1.59874e+00 -1.85863e+00 -1.97048e+00 -1.90844e+00 -2.03252e+00
9.40800e+04 4.70000e+02 -1.70736e+00 -1.66534e+00 -1.74939e+00 -1.96277e+00 -1.89808e+00 -2.02746e+00
9.44000e+04 4.72000e+02 -1.89280e+00 -1.82747e+00 -1.95812e+00 -1.95524e+00 -1.88780e+00 -2.02268e+00
9.47200e+04 4.73000e+02 -1.69875e+00 -1.62013e+00 -1.77738e+00 -1.94791e+00 -1.87764e+00 -2.01818e+00
9.50400e+04 4.75000e+02 -1.78954e+00 -1.74089e+00 -1.83819e+00 -1.94080e+00 -1.86766e+00 -2.01393e+00
9.53600e+04 4.76000e+02 -1.76182e+00 -1.64776e+00 -1.87587e+00 -1.93389e+00 -1.85789e+00 -2.00988e+00
9.56800e+04 4.78000e+02 -1.75571e+00 -1.65804e+00 -1.85338e+00 -1.92717e+00 -1.84839e+00 -2.00595e+00
9.60000e+04 4.80000e+02 -1.70586e+00 -1.64952e+00 -1.76220e+00 -1.92062e+00 -1.83918e+00 -2.00205e+00
9.63200e+04 4.81000e+02 -1.61698e+00 -1.57286e+00 -1.66110e+00 -1.91418e+00 -1.83028e+00 -1.99808e+00
9.66400e+04 4.83000e+02 -1.59699e+00 -1.47322e+00 -1.72077e+00 -1.90783e+00 -1.82171e+00 -1.99394e+00
9.69600e+04 4.84000e+02 -1.67251e+00 -1.61328e+00 -1.73175e+00 -1.90151e+00 -1.81347e+00 -1.98955e+00
9.72800e+04 4.86000e+02 -1.58997e+00 -1.47583e+00 -1.70412e+00 -1.89519e+00 -1.80555e+00 -1.98483e+00
9.76000e+04 4.88000e+02 -1.75858e+00 -1.62261e+00 -1.89455e+00 -1.88883e+00 -1.79796e+00 -1.97970e+00
9.79200e+04 4.89000e+02 -1.77952e+00 -1.55101e+00 -2.00803e+00 -1.88242e+00 -1.79068e+00 -1.97417e+00
9.82400e+04 4.91000e+02 -1.62256e+00 -1.46715e+00 -1.77797e+00 -1.87594e+00 -1.78369e+00 -1.96818e+00
9.85600e+04 4.92000e+02 -1.73545e+00 -1.64721e+00 -1.82368e+00 -1.86937e+00 -1.77698e+00 -1.96177e+00
9.88800e+04 4.94000e+02 -1.67609e+00 -1.46626e+00 -1.88592e+00 -1.86273e+00 -1.77052e+00 -1.95495e+00
9.92000e+04 4.96000e+02 -1.63463e+00 -1.53612e+00 -1.73314e+00 -1.85603e+00 -1.76429e+00 -1.94776e+00
9.95200e+04 4.97000e+02 -1.73073e+00 -1.59275e+00 -1.86871e+00 -1.84925e+00 -1.75826e+00 -1.94024e+00
9.98400e+04 4.99000e+02 -1.72186e+00 -1.57856e+00 -1.86516e+00 -1.84241e+00 -1.75239e+00 -1.93243e+00
1.00160e+05 5.00000e+02 -1.59369e+00 -1.45529e+00 -1.73208e+00 -1.83552e+00 -1.74664e+00 -1.92439e+00
1.00480e+05 5.02000e+02 -1.62155e+00 -1.53297e+00 -1.71014e+00 -1.82858e+00 -1.74098e+00 -1.91618e+00
1.00800e+05 5.04000e+02 -1.66987e+00 -1.59565e+00 -1.74409e+00 -1.82161e+00 -1.73537e+00 -1.90785e+00
1.01120e+05 5.05000e+02 -1.70035e+00 -1.56830e+00 -1.83239e+00 -1.81461e+00 -1.72975e+00 -1.89947e+00
1.01440e+05 5.07000e+02 -1.60181e+00 -1.48833e+00 -1.71528e+00 -1.80763e+00 -1.72413e+00 -1.89113e+00
1.01760e+05 5.08000e+02 -1.58064e+00 -1.48723e+00 -1.67405e+00 -1.80067e+00 -1.71845e+00 -1.88290e+00
1.02080e+05 5.10000e+02 -1.55830e+00 -1.51156e+00 -1.60504e+00 -1.79378e+00 -1.71273e+00 -1.87483e+00
1.02400e+05 5.12000e+02 -1.62211e+00 -1.47681e+00 -1.76741e+00 -1.78698e+00 -1.70695e+00 -1.86701e+00
1.02720e+05 5.13000e+02 -1.49654e+00 -1.42725e+00 -1.56582e+00 -1.78031e+00 -1.70112e+00 -1.85950e+00
1.03040e+05 5.15000e+02 -1.52486e+00 -1.38799e+00 -1.66173e+00 -1.77379e+00 -1.69526e+00 -1.85233e+00
1.03360e+05 5.16000e+02 -1.51362e+00 -1.49480e+00 -1.53244e+00 -1.76745e+00 -1.68937e+00 -1.84554e+00
1.03680e+05 5.18000e+02 -1.60507e+00 -1.52628e+00 -1.68386e+00 -1.76130e+00 -1.68347e+00 -1.83913e+00
1.04000e+05 5.20000e+02 -1.55618e+00 -1.36736e+00 -1.74500e+00 -1.75534e+00 -1.67757e+00 -1.83310e+00
1.04320e+05 5.21000e+02 -1.49571e+00 -1.43732e+00 -1.55411e+00 -1.74955e+00 -1.67168e+00 -1.82742e+00
1.04640e+05 5.23000e+02 -1.62949e+00 -1.56211e+00 -1.69687e+00 -1.74393e+00 -1.66580e+00 -1.82207e+00
1.04960e+05 5.24000e+02 -1.53104e+00 -1.39437e+00 -1.66770e+00 -1.73844e+00 -1.65991e+00 -1.81698e+00
1.05280e+05 5.26000e+02 -1.51667e+00 -1.42350e+00 -1.60984e+00 -1.73306e+00 -1.65402e+00 -1.81209e+00
1.05600e+05 5.28000e+02 -1.50825e+00 -1.40087e+00 -1.61563e+00 -1.72774e+00 -1.64812e+00 -1.80735e+00
1.05920e+05 5.29000e+02 -1.57018e+00 -1.46030e+00 -1.68007e+00 -1.72245e+00 -1.64218e+00 -1.80271e+00
1.06240e+05 5.31000e+02 -1.53821e+00 -1.44718e+00 -1.62923e+00 -1.71715e+00 -1.63622e+00 -1.79809e+00
1.06560e+05 5.32000e+02 -1.55636e+00 -1.48838e+00 -1.62433e+00 -1.71182e+00 -1.63022e+00 -1.79343e+00
1.06880e+05 5.34000e+02 -1.51157e+00 -1.44554e+00 -1.57759e+00 -1.70644e+00 -1.62418e+00 -1.78871e+00
1.07200e+05 5.36000e+02 -1.60545e+00 -1.44042e+00 -1.77049e+00 -1.70099e+00 -1.61810e+00 -1.78387e+00
1.07520e+05 5.37000e+02 -1.57703e+00 -1.53094e+00 -1.62312e+00 -1.69545e+00 -1.61200e+00 -1.77890e+00
1.07840e+05 5.39000e+02 -1.61194e+00 -1.49905e+00 -1.72483e+00 -1.68984e+00 -1.60589e+00 -1.77378e+00
1.08160e+05 5.40000e+02 -1.47950e+00 -1.42506e+00 -1.53394e+00 -1.68414e+00 -1.59977e+00 -1.76851e+00
1.08480e+05 5.42000e+02 -1.51627e+00 -1.44068e+00 -1.59186e+00 -1.67835e+00 -1.59364e+00 -1.76306e+00
1.08800e+05 5.44000e+02 -1.51049e+00 -1.40700e+00 -1.61399e+00 -1.67249e+00 -1.58753e+00 -1.75745e+00
1.09120e+05 5.45000e+02 -1.48762e+00 -1.34321e+00 -1.63202e+00 -1.66656e+00 -1.58144e+00 -1.75169e+00
1.09440e+05 5.47000e+02 -1.45686e+00 -1.34779e+00 -1.56593e+00 -1.66058e+00 -1.57537e+00 -1.74579e+00
1.09760e+05 5.48000e+02 -1.52552e+00 -1.40986e+00 -1.64118e+00 -1.65457e+00 -1.56935e+00 -1.73979e+00
1.10080e+05 5.50000e+02 -1.52472e+00 -1.46946e+00 -1.57998e+00 -1.64856e+00 -1.56340e+00 -1.73372e+00
1.10400e+05 5.52000e+02 -1.60171e+00 -1.56603e+00 -1.63738e+00 -1.64257e+00 -1.55754e+00 -1.72760e+00
1.10720e+05 5.53000e+02 -1.47969e+00 -1.38563e+00 -1.57375e+00 -1.63664e+00 -1.55181e+00 -1.72148e+00
1.11040e+05 5.55000e+02 -1.46642e+00 -1.39240e+00 -1.54044e+00 -1.63081e+00 -1.54623e+00 -1.71539e+00
1.11360e+05 5.56000e+02 -1.53149e+00 -1.41892e+00 -1.64407e+00 -1.62508e+00 -1.54082e+00 -1.70934e+00
1.11680e+05 5.58000e+02 -1.51072e+00 -1.44874e+00 -1.57269e+00 -1.61950e+00 -1.53562e+00 -1.70338e+00
1.12000e+05 5.60000e+02 -1.42572e+00 -1.40734e+00 -1.44410e+00 -1.61404e+00 -1.53060e+00 -1.69748e+00
1.12320e+05 5.61000e+02 -1.39285e+00 -1.33747e+00 -1.44823e+00 -1.60873e+00 -1.52579e+00 -1.69167e+00
1.12640e+05 5.63000e+02 -1.41098e+00 -1.32236e+00 -1.49961e+00 -1.60356e+00 -1.52116e+00 -1.68595e+00
1.12960e+05 5.64000e+02 -1.50303e+00 -1.42024e+00 -1.58582e+00 -1.59851e+00 -1.51672e+00 -1.68030e+00
1.13280e+05 5.66000e+02 -1.46956e+00 -1.31839e+00 -1.62073e+00 -1.59357e+00 -1.51244e+00 -1.67471e+00
1.13600e+05 5.68000e+02 -1.42876e+00 -1.38703e+00 -1.47049e+00 -1.58873e+00 -1.50829e+00 -1.66917e+00
1.13920e+05 5.69000e+02 -1.43335e+00 -1.36276e+00 -1.50394e+00 -1.58398e+00 -1.50428e+00 -1.66369e+00
1.14240e+05 5.71000e+02 -1.49811e+00 -1.48398e+00 -1.51224e+00 -1.57930e+00 -1.50038e+00 -1.65823e+00
1.14560e+05 5.72000e+02 -1.50275e+00 -1.46673e+00 -1.53877e+00 -1.57469e+00 -1.49657e+00 -1.65281e+00
1.14880e+05 5.74000e+02 -1.42661e+00 -1.27985e+00 -1.57336e+00 -1.57013e+00 -1.49285e+00 -1.64741e+00
1.15200e+05 5.76000e+02 -1.42051e+00 -1.34423e+00 -1.49679e+00 -1.56561e+00 -1.48918e+00 -1.64203e+00
1.15520e+05 5.77000e+02 -1.45353e+00 -1.41559e+00 -1.49147e+00 -1.56111e+00 -1.48555e+00 -1.63667e+00
1.15840e+05 5.79000e+02 -1.57325e+00 -1.48962e+00 -1.65689e+00 -1.55663e+00 -1.48194e+00 -1.63133e+00
1.16160e+05 5.80000e+02 -1.40976e+00 -1.29628e+00 -1.52325e+00 -1.55216e+00 -1.47830e+00 -1.62602e+00
1.16480e+05 5.82000e+02 -1.40412e+00 -1.37082e+00 -1.43742e+00 -1.54767e+00 -1.47462e+00 -1.62073e+00
1.16800e+05 5.84000e+02 -1.40713e+00 -1.26855e+00 -1.54572e+00 -1.54317e+00 -1.47086e+00 -1.61548e+00
1.17120e+05 5.85000e+02 -1.46986e+00 -1.31350e+00 -1.62622e+00 -1.53864e+00 -1.46701e+00 -1.61027e+00
1.17440e+05 5.87000e+02 -1.40476e+00 -1.29471e+00 -1.51481e+00 -1.53409e+00 -1.46305e+00 -1.60513e+00
1.17760e+05 5.88000e+02 -1.41234e+00 -1.29604e+00 -1.52864e+00 -1.52951e+00 -1.45898e+00 -1.60003e+00
1.18080e+05 5.90000e+02 -1.34770e+00 -1.30685e+00 -1.38855e+00 -1.52490e+00 -1.45479e+00 -1.59501e+00
1.18400e+05 5.92000e+02 -1.30484e+00 -1.22814e+00 -1.38153e+00 -1.52028e+00 -1.45051e+00 -1.59005e+00
1.18720e+05 5.93000e+02 -1.32308e+00 -1.30335e+00 -1.34281e+00 -1.51566e+00 -1.44615e+00 -1.58516e+00
1.19040e+05 5.95000e+02 -1.40782e+00 -1.25635e+00 -1.55928e+00 -1.51105e+00 -1.44175e+00 -1.58035e+00
1.19360e+05 5.96000e+02 -1.48970e+00 -1.34290e+00 -1.63650e+00 -1.50646e+00 -1.43731e+00 -1.57560e+00
1.19680e+05 5.98000e+02 -1.40139e+00 -1.35351e+00 -1.44927e+00 -1.50191e+00 -1.43289e+00 -1.57092e+00
1.20000e+05 6.00000e+02 -1.27788e+00 -1.18059e+00 -1.37517e+00 -1.49738e+00 -1.42848e+00 -1.56628e+00
1.20320e+05 6.01000e+02 -1.36132e+00 -1.31703e+00 -1.40561e+00 -1.49290e+00 -1.42410e+00 -1.56169e+00
1.20640e+05 6.03000e+02 -1.30083e+00 -1.26677e+00 -1.33489e+00 -1.48844e+00 -1.41974e+00 -1.55714e+00
1.20960e+05 6.04000e+02 -1.27655e+00 -1.16913e+00 -1.38396e+00 -1.48399e+00 -1.41538e+00 -1.55261e+00
1.21280e+05 6.06000e+02 -1.36751e+00 -1.25557e+00 -1.47946e+00 -1.47955e+00 -1.41102e+00 -1.54808e+00
1.21600e+05 6.08000e+02 -1.37260e+00 -1.25735e+00 -1.48784e+00 -1.47509e+00 -1.40663e+00 -1.54355e+00
1.21920e+05 6.09000e+02 -1.32794e+00 -1.13098e+00 -1.52490e+00 -1.47061e+00 -1.40219e+00 -1.53902e+00
1.22240e+05 6.11000e+02 -1.34110e+00 -1.22322e+00 -1.45899e+00 -1.46608e+00 -1.39769e+00 -1.53447e+00
1.22560e+05 6.12000e+02 -1.34431e+00 -1.26517e+00 -1.42346e+00 -1.46152e+00 -1.39313e+00 -1.52992e+00
1.22880e+05 6.14000e+02 -1.30490e+00 -1.26873e+00 -1.34107e+00 -1.45692e+00 -1.38850e+00 -1.52534e+00
1.23200e+05 6.16000e+02 -1.35533e+00 -1.26206e+00 -1.44860e+00 -1.45227e+00 -1.38380e+00 -1.52075e+00
1.23520e+05 6.17000e+02 -1.28285e+00 -1.22348e+00 -1.34222e+00 -1.44759e+00 -1.37904e+00 -1.51615e+00
1.23840e+05 6.19000e+02 -1.37229e+00 -1.33808e+00 -1.40650e+00 -1.44289e+00 -1.37423e+00 -1.51155e+00
1.24160e+05 6.20000e+02 -1.32744e+00 -1.23297e+00 -1.42190e+00 -1.43815e+00 -1.36936e+00 -1.50694e+00
1.24480e+05 6.22000e+02 -1.29014e+00 -1.23375e+00 -1.34653e+00 -1.43341e+00 -1.36447e+00 -1.50235e+00
1.24800e+05 6.24000e+02 -1.40738e+00 -1.30223e+00 -1.51253e+00 -1.42865e+00 -1.35953e+00 -1.49777e+00
1.25120e+05 6.25000e+02 -1.29828e+00 -1.23927e+00 -1.35728e+00 -1.42390e+00 -1.35458e+00 -1.49322e+00
1.25440e+05 6.27000e+02 -1.33499e+00 -1.26874e+00 -1.40124e+00 -1.41916e+00 -1.34961e+00 -1.48871e+00
1.25760e+05 6.28000e+02 -1.31743e+00 -1.23832e+00 -1.39654e+00 -1.41445e+00 -1.34464e+00 -1.48426e+00
1.26080e+05 6.30000e+02 -1.28930e+00 -1.24329e+00 -1.33531e+00 -1.40979e+00 -1.33970e+00 -1.47989e+00
1.26400e+05 6.32000e+02 -1.24529e+00 -1.18308e+00 -1.30750e+00 -1.40520e+00 -1.33479e+00 -1.47560e+00
1.26720e+05 6.33000e+02 -1.38231e+00 -1.30359e+00 -1.46102e+00 -1.40068e+00 -1.32994e+00 -1.47141e+00
1.27040e+05 6.35000e+02 -1.29460e+00 -1.22506e+00 -1.36414e+00 -1.39626e+00 -1.32519e+00 -1.46733e+00
1.27360e+05 6.36000e+02 -1.35041e+00 -1.24683e+00 -1.45399e+00 -1.39194e+00 -1.32053e+00 -1.46335e+00
1.27680e+05 6.38000e+02 -1.32566e+00 -1.22391e+00 -1.42741e+00 -1.38775e+00 -1.31600e+00 -1.45949e+00
1.28000e+05 6.40000e+02 -1.24354e+00 -1.22327e+00 -1.26381e+00 -1.38368e+00 -1.31162e+00 -1.45574e+00
1.28320e+05 6.41000e+02 -1.23007e+00 -1.19259e+00 -1.26755e+00 -1.37975e+00 -1.30740e+00 -1.45210e+00
1.28640e+05 6.43000e+02 -1.28340e+00 -1.24176e+00 -1.32503e+00 -1.37595e+00 -1.30335e+00 -1.44856e+00
1.28960e+05 6.44000e+02 -1.26733e+00 -1.22947e+00 -1.30519e+00 -1.37230e+00 -1.29949e+00 -1.44511e+00
1.29280e+05 6.46000e+02 -1.21839e+00 -1.19187e+00 -1.24491e+00 -1.36879e+00 -1.29585e+00 -1.44173e+00
1.29600e+05 6.48000e+02 -1.22746e+00 -1.16554e+00 -1.28939e+00 -1.36542e+00 -1.29240e+00 -1.43844e+00
1.29920e+05 6.49000e+02 -1.29105e+00 -1.25075e+00 -1.33135e+00 -1.36219e+00 -1.28917e+00 -1.43520e+00
1.30240e+05 6.51000e+02 -1.25386e+00 -1.18866e+00 -1.31906e+00 -1.35910e+00 -1.28616e+00 -1.43203e+00
1.30560e+05 6.52000e+02 -1.31281e+00 -1.24102e+00 -1.38460e+00 -1.35614e+00 -1.28336e+00 -1.42892e+00
1.30880e+05 6.54000e+02 -1.21383e+00 -1.07238e+00 -1.35529e+00 -1.35331e+00 -1.28077e+00 -1.42585e+00
1.31200e+05 6.56000e+02 -1.25190e+00 -1.19024e+00 -1.31355e+00 -1.35061e+00 -1.27838e+00 -1.42284e+00
1.31520e+05 6.57000e+02 -1.30269e+00 -1.26534e+00 -1.34004e+00 -1.34800e+00 -1.27616e+00 -1.41985e+00
1.31840e+05 6.59000e+02 -1.28895e+00 -1.22613e+00 -1.35177e+00 -1.34547e+00 -1.27407e+00 -1.41687e+00
1.32160e+05 6.60000e+02 -1.25283e+00 -1.16324e+00 -1.34241e+00 -1.34300e+00 -1.27211e+00 -1.41388e+00
1.32480e+05 6.62000e+02 -1.19726e+00 -1.09965e+00 -1.29486e+00 -1.34053e+00 -1.27022e+00 -1.41085e+00
1.32800e+05 6.64000e+02 -1.23778e+00 -1.09451e+00 -1.38105e+00 -1.33805e+00 -1.26836e+00 -1.40774e+00
1.33120e+05 6.65000e+02 -1.18797e+00 -1.07834e+00 -1.29759e+00 -1.33552e+00 -1.26650e+00 -1.40455e+00
1.33440e+05 6.67000e+02 -1.18000e+00 -1.14215e+00 -1.21784e+00 -1.33291e+00 -1.26460e+00 -1.40123e+00
1.33760e+05 6.68000e+02 -1.21025e+00 -1.12424e+00 -1.29625e+00 -1.33021e+00 -1.26263e+00 -1.39779e+00
1.34080e+05 6.70000e+02 -1.25011e+00 -1.20735e+00 -1.29287e+00 -1.32739e+00 -1.26056e+00 -1.39422e+00
1.34400e+05 6.72000e+02 -1.19028e+00 -1.08922e+00 -1.29134e+00 -1.32446e+00 -1.25838e+00 -1.39053e+00
1.34720e+05 6.73000e+02 -1.20423e+00 -1.15935e+00 -1.24911e+00 -1.32141e+00 -1.25608e+00 -1.38674e+00
1.35040e+05 6.75000e+02 -1.21561e+00 -1.18530e+00 -1.24591e+00 -1.31825e+00 -1.25364e+00 -1.38287e+00
1.35360e+05 6.76000e+02 -1.21731e+00 -1.12409e+00 -1.31052e+00 -1.31501e+00 -1.25106e+00 -1.37895e+00
1.35680e+05 6.78000e+02 -1.22998e+00 -1.17967e+00 -1.28029e+00 -1.31167e+00 -1.24834e+00 -1.37500e+00
1.36000e+05 6.80000e+02 -1.13843e+00 -1.03237e+00 -1.24449e+00 -1.30826e+00 -1.24548e+00 -1.37105e+00
1.36320e+05 6.81000e+02 -1.21397e+00 -1.18376e+00 -1.24418e+00 -1.30480e+00 -1.24247e+00 -1.36712e+00
1.36640e+05 6.83000e+02 -1.14352e+00 -1.01382e+00 -1.27321e+00 -1.30127e+00 -1.23932e+00 -1.36322e+00
1.36960e+05 6.84000e+02 -1.13989e+00 -1.10008e+00 -1.17969e+00 -1.29772e+00 -1.23605e+00 -1.35939e+00
1.37280e+05 6.86000e+02 -1.14128e+00 -1.08170e+00 -1.20085e+00 -1.29413e+00 -1.23265e+00 -1.35560e+00
1.37600e+05 6.88000e+02 -1.16830e+00 -1.07060e+00 -1.26600e+00 -1.29052e+00 -1.22917e+00 -1.35187e+00
1.37920e+05 6.89000e+02 -1.22376e+00 -1.12918e+00 -1.31834e+00 -1.28692e+00 -1.22563e+00 -1.34820e+00
1.38240e+05 6.91000e+02 -1.24384e+00 -1.14918e+00 -1.33850e+00 -1.28333e+00 -1.22208e+00 -1.34458e+00
1.38560e+05 6.92000e+02 -1.19359e+00 -1.10133e+00 -1.28584e+00 -1.27976e+00 -1.21852e+00 -1.34101e+00
1.38880e+05 6.94000e+02 -1.22228e+00 -1.15410e+00 -1.29046e+00 -1.27625e+00 -1.21502e+00 -1.33747e+00
1.39200e+05 6.96000e+02 -1.22336e+00 -1.12915e+00 -1.31757e+00 -1.27277e+00 -1.21160e+00 -1.33395e+00
1.39520e+05 6.97000e+02 -1.14699e+00 -1.03358e+00 -1.26039e+00 -1.26935e+00 -1.20826e+00 -1.33044e+00
1.39840e+05 6.99000e+02 -1.25465e+00 -1.13504e+00 -1.37426e+00 -1.26599e+00 -1.20504e+00 -1.32694e+00
1.40160e+05 7.00000e+02 -1.13085e+00 -1.09009e+00 -1.17161e+00 -1.26267e+00 -1.20190e+00 -1.32345e+00
1.40480e+05 7.02000e+02 -1.17831e+00 -1.11397e+00 -1.24265e+00 -1.25940e+00 -1.19885e+00 -1.31995e+00
1.40800e+05 7.04000e+02 -1.18240e+00 -1.10332e+00 -1.26148e+00 -1.25616e+00 -1.19586e+00 -1.31646e+00
1.41120e+05 7.05000e+02 -1.13876e+00 -1.06990e+00 -1.20762e+00 -1.25294e+00 -1.19291e+00 -1.31298e+00
1.41440e+05 7.07000e+02 -1.20764e+00 -1.17471e+00 -1.24057e+00 -1.24975e+00 -1.18999e+00 -1.30952e+00
1.41760e+05 7.08000e+02 -1.15541e+00 -1.12125e+00 -1.18957e+00 -1.24658e+00 -1.18705e+00 -1.30611e+00
1.42080e+05 7.10000e+02 -1.16631e+00 -1.15765e+00 -1.17497e+00 -1.24343e+00 -1.18408e+00 -1.30277e+00
1.42400e+05 7.12000e+02 -1.20056e+00 -1.17869e+00 -1.22243e+00 -1.24029e+00 -1.18105e+00 -1.29952e+00
1.42720e+05 7.13000e+02 -1.15488e+00 -1.05094e+00 -1.25882e+00 -1.23718e+00 -1.17797e+00 -1.29638e+00
1.43040e+05 7.15000e+02 -1.06051e+00 -9.84848e-01 -1.13618e+00 -1.23410e+00 -1.17482e+00 -1.29337e+00
1.43360e+05 7.16000e+02 -1.13349e+00 -1.10320e+00 -1.16378e+00 -1.23105e+00 -1.17162e+00 -1.29048e+00
1.43680e+05 7.18000e+02 -1.19521e+00 -1.11869e+00 -1.27174e+00 -1.22804e+00 -1.16835e+00 -1.28772e+00
1.44000e+05 7.20000e+02 -1.12328e+00 -1.06807e+00 -1.17849e+00 -1.22507e+00 -1.16505e+00 -1.28509e+00
1.44320e+05 7.21000e+02 -1.11028e+00 -1.01177e+00 -1.20880e+00 -1.22214e+00 -1.16173e+00 -1.28255e+00
1.44640e+05 7.23000e+02 -1.13174e+00 -1.06189e+00 -1.20159e+00 -1.21926e+00 -1.15842e+00 -1.28010e+00
1.44960e+05 7.24000e+02 -1.10760e+00 -1.02896e+00 -1.18624e+00 -1.21641e+00 -1.15513e+00 -1.27769e+00
1.45280e+05 7.26000e+02 -1.11326e+00 -1.03722e+00 -1.18930e+00 -1.21360e+00 -1.15189e+00 -1.27532e+00
1.45600e+05 7.28000e+02 -1.13436e+00 -1.08206e+00 -1.18666e+00 -1.21082e+00 -1.14872e+00 -1.27292e+00
1.45920e+05 7.29000e+02 -1.10737e+00 -1.05955e+00 -1.15519e+00 -1.20806e+00 -1.14564e+00 -1.27048e+00
1.46240e+05 7.31000e+02 -1.08536e+00 -1.01260e+00 -1.15812e+00 -1.20531e+00 -1.14266e+00 -1.26796e+00
1.46560e+05 7.32000e+02 -1.06988e+00 -9.66773e-01 -1.17299e+00 -1.20256e+00 -1.13979e+00 -1.26534e+00
1.46880e+05 7.34000e+02 -1.13724e+00 -1.09147e+00 -1.18301e+00 -1.19981e+00 -1.13702e+00 -1.26260e+00
1.47200e+05 7.36000e+02 -1.12541e+00 -1.07119e+00 -1.17963e+00 -1.19705e+00 -1.13437e+00 -1.25973e+00
1.47520e+05 7.37000e+02 -1.21931e+00 -1.09860e+00 -1.34001e+00 -1.19426e+00 -1.13182e+00 -1.25671e+00
1.47840e+05 7.39000e+02 -1.07551e+00 -1.00732e+00 -1.14369e+00 -1.19144e+00 -1.12935e+00 -1.25353e+00
1.48160e+05 7.40000e+02 -1.05312e+00 -9.26094e-01 -1.18014e+00 -1.18859e+00 -1.12695e+00 -1.25022e+00
1.48480e+05 7.42000e+02 -1.02829e+00 -9.72797e-01 -1.08378e+00 -1.18568e+00 -1.12461e+00 -1.24676e+00
1.48800e+05 7.44000e+02 -1.09648e+00 -9.78466e-01 -1.21450e+00 -1.18273e+00 -1.12229e+00 -1.24317e+00
1.49120e+05 7.45000e+02 -1.08380e+00 -1.04985e+00 -1.11775e+00 -1.17972e+00 -1.11998e+00 -1.23946e+00
1.49440e+05 7.47000e+02 -1.10452e+00 -9.92411e-01 -1.21662e+00 -1.17664e+00 -1.11764e+00 -1.23565e+00
1.49760e+05 7.48000e+02 -1.11611e+00 -1.08172e+00 -1.15050e+00 -1.17351e+00 -1.11528e+00 -1.23175e+00
1.50080e+05 7.50000e+02 -1.04297e+00 -9.96706e-01 -1.08924e+00 -1.17032e+00 -1.11285e+00 -1.22779e+00
1.50400e+05 7.52000e+02 -1.13017e+00 -9.73736e-01 -1.28661e+00 -1.16708e+00 -1.11038e+00 -1.22378e+00
1.50720e+05 7.53000e+02 -1.03854e+00 -9.29230e-01 -1.14784e+00 -1.16379e+00 -1.10782e+00 -1.21976e+00
1.51040e+05 7.55000e+02 -1.07937e+00 -1.00100e+00 -1.15775e+00 -1.16046e+00 -1.10519e+00 -1.21574e+00
1.51360e+05 7.56000e+02 -1.09215e+00 -1.03605e+00 -1.14824e+00 -1.15711e+00 -1.10247e+00 -1.21175e+00
1.51680e+05 7.58000e+02 -1.07030e+00 -9.84026e-01 -1.15657e+00 -1.15375e+00 -1.09967e+00 -1.20782e+00
1.52000e+05 7.60000e+02 -1.02638e+00 -9.83539e-01 -1.06923e+00 -1.15037e+00 -1.09680e+00 -1.20395e+00
1.52320e+05 7.61000e+02 -1.12514e+00 -1.07179e+00 -1.17850e+00 -1.14702e+00 -1.09385e+00 -1.20019e+00
1.52640e+05 7.63000e+02 -1.00986e+00 -9.33254e-01 -1.08647e+00 -1.14368e+00 -1.09082e+00 -1.19654e+00
1.52960e+05 7.64000e+02 -1.03923e+00 -9.44969e-01 -1.13350e+00 -1.14037e+00 -1.08772e+00 -1.19302e+00
1.53280e+05 7.66000e+02 -9.97787e-01 -9.73021e-01 -1.02255e+00 -1.13712e+00 -1.08458e+00 -1.18966e+00
1.53600e+05 7.68000e+02 -1.03166e+00 -9.63253e-01 -1.10007e+00 -1.13394e+00 -1.08139e+00 -1.18649e+00
1.53920e+05 7.69000e+02 -1.02697e+00 -9.70593e-01 -1.08334e+00 -1.13083e+00 -1.07815e+00 -1.18351e+00
1.54240e+05 7.71000e+02 -1.08459e+00 -9.81840e-01 -1.18734e+00 -1.12781e+00 -1.07487e+00 -1.18075e+00
1.54560e+05 7.72000e+02 -1.01101e+00 -9.62398e-01 -1.05963e+00 -1.12489e+00 -1.07157e+00 -1.17820e+00
1.54880e+05 7.74000e+02 -1.02014e+00 -9.88924e-01 -1.05135e+00 -1.12206e+00 -1.06825e+00 -1.17586e+00
1.55200e+05 7.76000e+02 -1.05827e+00 -8.84262e-01 -1.23227e+00 -1.11932e+00 -1.06491e+00 -1.17374e+00
1.55520e+05 7.77000e+02 -9.31116e-01 -8.69400e-01 -9.92832e-01 -1.11668e+00 -1.06157e+00 -1.17179e+00
1.55840e+05 7.79000e+02 -1.08496e+00 -9.93857e-01 -1.17605e+00 -1.11410e+00 -1.05821e+00 -1.16998e+00
1.56160e+05 7.80000e+02 -1.06115e+00 -9.90406e-01 -1.13189e+00 -1.11157e+00 -1.05486e+00 -1.16829e+00
1.56480e+05 7.82000e+02 -1.07059e+00 -1.04172e+00 -1.09946e+00 -1.10908e+00 -1.05150e+00 -1.16667e+00
1.56800e+05 7.84000e+02 -1.06806e+00 -1.00170e+00 -1.13442e+00 -1.10660e+00 -1.04813e+00 -1.16507e+00
1.57120e+05 7.85000e+02 -1.05995e+00 -9.76288e-01 -1.14362e+00 -1.10411e+00 -1.04476e+00 -1.16346e+00
1.57440e+05 7.87000e+02 -9.90612e-01 -9.44876e-01 -1.03635e+00 -1.10159e+00 -1.04138e+00 -1.16181e+00
1.57760e+05 7.88000e+02 -9.50027e-01 -9.17583e-01 -9.82471e-01 -1.09903e+00 -1.03797e+00 -1.16009e+00
1.58080e+05 7.90000e+02 -9.96099e-01 -9.44634e-01 -1.04756e+00 -1.09642e+00 -1.03457e+00 -1.15827e+00
1.58400e+05 7.92000e+02 -1.01391e+00 -9.40953e-01 -1.08687e+00 -1.09375e+00 -1.03115e+00 -1.15635e+00
1.58720e+05 7.93000e+02 -9.94354e-01 -9.15192e-01 -1.07352e+00 -1.09103e+00 -1.02774e+00 -1.15431e+00
1.59040e+05 7.95000e+02 -1.07125e+00 -1.00860e+00 -1.13390e+00 -1.08827e+00 -1.02434e+00 -1.15219e+00
1.59360e+05 7.96000e+02 -1.00140e+00 -9.26465e-01 -1.07634e+00 -1.08548e+00 -1.02097e+00 -1.14998e+00
1.59680e+05 7.98000e+02 -1.04478e+00 -9.84488e-01 -1.10506e+00 -1.08267e+00 -1.01765e+00 -1.14770e+00
1.60000e+05 8.00000e+02 -1.04723e+00 -1.01123e+00 -1.08323e+00 -1.07987e+00 -1.01439e+00 -1.14535e+00
1.60320e+05 8.01000e+02 -9.82422e-01 -9.37536e-01 -1.02731e+00 -1.07709e+00 -1.01123e+00 -1.14295e+00
1.60640e+05 8.03000e+02 -9.87279e-01 -9.12667e-01 -1.06189e+00 -1.07433e+00 -1.00817e+00 -1.14049e+00
1.60960e+05 8.04000e+02 -9.64028e-01 -8.60014e-01 -1.06804e+00 -1.07161e+00 -1.00523e+00 -1.13799e+00
1.61280e+05 8.06000e+02 -1.00682e+00 -9.71722e-01 -1.04192e+00 -1.06892e+00 -1.00243e+00 -1.13541e+00
1.61600e+05 8.08000e+02 -9.93955e-01 -9.17129e-01 -1.07078e+00 -1.06627e+00 -9.99769e-01 -1.13277e+00
1.61920e+05 8.09000e+02 -1.01938e+00 -9.69455e-01 -1.06930e+00 -1.06364e+00 -9.97235e-01 -1.13005e+00
1.62240e+05 8.11000e+02 -9.77684e-01 -9.14872e-01 -1.04050e+00 -1.06105e+00 -9.94830e-01 -1.12726e+00
1.62560e+05 8.12000e+02 -9.68370e-01 -8.60477e-01 -1.07626e+00 -1.05847e+00 -9.92544e-01 -1.12440e+00
1.62880e+05 8.14000e+02 -1.04690e+00 -9.15278e-01 -1.17853e+00 -1.05592e+00 -9.90375e-01 -1.12146e+00
1.63200e+05 8.16000e+02 -1.00434e+00 -9.50284e-01 -1.05840e+00 -1.05338e+00 -9.88294e-01 -1.11847e+00
1.63520e+05 8.17000e+02 -9.03957e-01 -8.53973e-01 -9.53941e-01 -1.05086e+00 -9.86308e-01 -1.11542e+00
1.63840e+05 8.19000e+02 -9.99850e-01 -9.09399e-01 -1.09030e+00 -1.04837e+00 -9.84399e-01 -1.11233e+00
1.64160e+05 8.20000e+02 -9.67119e-01 -9.46667e-01 -9.87571e-01 -1.04589e+00 -9.82557e-01 -1.10923e+00
1.64480e+05 8.22000e+02 -9.40070e-01 -9.24960e-01 -9.55180e-01 -1.04345e+00 -9.80770e-01 -1.10614e+00
1.64800e+05 8.24000e+02 -9.14669e-01 -8.73266e-01 -9.56071e-01 -1.04104e+00 -9.79035e-01 -1.10305e+00
1.65120e+05 8.25000e+02 -9.67727e-01 -9.47006e-01 -9.88448e-01 -1.03867e+00 -9.77335e-01 -1.10001e+00
1.65440e+05 8.27000e+02 -9.07869e-01 -8.84672e-01 -9.31066e-01 -1.03635e+00 -9.75661e-01 -1.09703e+00
1.65760e+05 8.28000e+02 -9.61838e-01 -9.17000e-01 -1.00668e+00 -1.03407e+00 -9.73996e-01 -1.09413e+00
1.66080e+05 8.30000e+02 -9.53298e-01 -8.71547e-01 -1.03505e+00 -1.03183e+00 -9.72328e-01 -1.09133e+00
1.66400e+05 8.32000e+02 -9.30776e-01 -8.66273e-01 -9.95279e-01 -1.02964e+00 -9.70638e-01 -1.08864e+00
1.66720e+05 8.33000e+02 -9.62252e-01 -9.60070e-01 -9.64433e-01 -1.02748e+00 -9.68911e-01 -1.08606e+00
1.67040e+05 8.35000e+02 -9.39949e-01 -8.81887e-01 -9.98010e-01 -1.02536e+00 -9.67135e-01 -1.08358e+00
1.67360e+05 8.36000e+02 -9.70737e-01 -9.42199e-01 -9.99274e-01 -1.02325e+00 -9.65297e-01 -1.08120e+00
1.67680e+05 8.38000e+02 -9.69147e-01 -9.24932e-01 -1.01336e+00 -1.02114e+00 -9.63391e-01 -1.07889e+00
1.68000e+05 8.40000e+02 -9.40656e-01 -8.89676e-01 -9.91636e-01 -1.01901e+00 -9.61416e-01 -1.07661e+00
1.68320e+05 8.41000e+02 -8.88388e-01 -8.46004e-01 -9.30771e-01 -1.01686e+00 -9.59375e-01 -1.07434e+00
1.68640e+05 8.43000e+02 -9.27888e-01 -8.98741e-01 -9.57035e-01 -1.01466e+00 -9.57279e-01 -1.07203e+00
1.68960e+05 8.44000e+02 -9.26330e-01 -8.91710e-01 -9.60950e-01 -1.01240e+00 -9.55143e-01 -1.06965e+00
1.69280e+05 8.46000e+02 -9.16366e-01 -8.52295e-01 -9.80437e-01 -1.01008e+00 -9.52989e-01 -1.06717e+00
1.69600e+05 8.48000e+02 -9.41171e-01 -8.49340e-01 -1.03300e+00 -1.00769e+00 -9.50840e-01 -1.06455e+00
1.69920e+05 8.49000e+02 -9.05913e-01 -8.29998e-01 -9.81828e-01 -1.00525e+00 -9.48723e-01 -1.06178e+00
1.70240e+05 8.51000e+02 -9.77918e-01 -9.50449e-01 -1.00539e+00 -1.00276e+00 -9.46667e-01 -1.05885e+00
1.70560e+05 8.52000e+02 -9.39862e-01 -8.82962e-01 -9.96761e-01 -1.00022e+00 -9.44697e-01 -1.05574e+00
1.70880e+05 8.54000e+02 -9.10814e-01 -8.69689e-01 -9.51939e-01 -9.97659e-01 -9.42835e-01 -1.05248e+00
1.71200e+05 8.56000e+02 -9.08063e-01 -8.29941e-01 -9.86186e-01 -9.95087e-01 -9.41100e-01 -1.04907e+00
1.71520e+05 8.57000e+02 -9.72573e-01 -9.28547e-01 -1.01660e+00 -9.92514e-01 -9.39509e-01 -1.04552e+00
1.71840e+05 8.59000e+02 -9.27369e-01 -8.79775e-01 -9.74963e-01 -9.89954e-01 -9.38068e-01 -1.04184e+00
1.72160e+05 8.60000e+02 -9.33263e-01 -8.52981e-01 -1.01354e+00 -9.87415e-01 -9.36781e-01 -1.03805e+00
1.72480e+05 8.62000e+02 -9.70105e-01 -9.04469e-01 -1.03574e+00 -9.84900e-01 -9.35649e-01 -1.03415e+00
1.72800e+05 8.64000e+02 -8.94529e-01 -8.36361e-01 -9.52698e-01 -9.82412e-01 -9.34664e-01 -1.03016e+00
1.73120e+05 8.65000e+02 -8.82567e-01 -8.34377e-01 -9.30757e-01 -9.79961e-01 -9.33814e-01 -1.02611e+00
1.73440e+05 8.67000e+02 -9.46294e-01 -8.98719e-01 -9.93869e-01 -9.77546e-01 -9.33086e-01 -1.02201e+00
1.73760e+05 8.68000e+02 -9.47564e-01 -9.17152e-01 -9.77976e-01 -9.75165e-01 -9.32461e-01 -1.01787e+00
1.74080e+05 8.70000e+02 -9.36255e-01 -8.48600e-01 -1.02391e+00 -9.72826e-01 -9.31915e-01 -1.01374e+00
1.74400e+05 8.72000e+02 -8.86303e-01 -8.21948e-01 -9.50658e-01 -9.70526e-01 -9.31432e-01 -1.00962e+00
1.74720e+05 8.73000e+02 -9.71243e-01 -9.28168e-01 -1.01432e+00 -9.68275e-01 -9.30985e-01 -1.00557e+00
1.75040e+05 8.75000e+02 -9.06400e-01 -8.79422e-01 -9.33377e-01 -9.66077e-01 -9.30548e-01 -1.00161e+00
1.75360e+05 8.76000e+02 -9.09702e-01 -8.61592e-01 -9.57812e-01 -9.63931e-01 -9.30100e-01 -9.97762e-01
1.75680e+05 8.78000e+02 -8.73908e-01 -8.14015e-01 -9.33801e-01 -9.61841e-01 -9.29612e-01 -9.94071e-01
1.76000e+05 8.80000e+02 -8.68796e-01 -8.02839e-01 -9.34753e-01 -9.59804e-01 -9.29062e-01 -9.90546e-01
1.76320e+05 8.81000e+02 -9.61369e-01 -9.35429e-01 -9.87309e-01 -9.57824e-01 -9.28428e-01 -9.87220e-01
1.76640e+05 8.83000e+02 -8.99062e-01 -8.37580e-01 -9.60545e-01 -9.55897e-01 -9.27690e-01 -9.84104e-01
1.76960e+05 8.84000e+02 -9.16402e-01 -8.60625e-01 -9.72180e-01 -9.54022e-01 -9.26836e-01 -9.81208e-01
1.77280e+05 8.86000e+02 -8.66863e-01 -8.11555e-01 -9.22170e-01 -9.52198e-01 -9.25858e-01 -9.78538e-01
1.77600e+05 8.88000e+02 -9.07250e-01 -8.44634e-01 -9.69866e-01 -9.50426e-01 -9.24753e-01 -9.76099e-01
1.77920e+05 8.89000e+02 -8.95504e-01 -8.09606e-01 -9.81401e-01 -9.48707e-01 -9.23523e-01 -9.73891e-01
1.78240e+05 8.91000e+02 -9.22754e-01 -8.53299e-01 -9.92209e-01 -9.47045e-01 -9.22175e-01 -9.71915e-01
1.78560e+05 8.92000e+02 -9.43807e-01 -8.67847e-01 -1.01977e+00 -9.45440e-01 -9.20716e-01 -9.70163e-01
1.78880e+05 8.94000e+02 -9.38033e-01 -8.99766e-01 -9.76300e-01 -9.43896e-01 -9.19159e-01 -9.68632e-01
1.79200e+05 8.96000e+02 -9.10254e-01 -8.07655e-01 -1.01285e+00 -9.42412e-01 -9.17515e-01 -9.67309e-01
1.79520e+05 8.97000e+02 -9.11104e-01 -8.47625e-01 -9.74582e-01 -9.40990e-01 -9.15798e-01 -9.66181e-01
1.79840e+05 8.99000e+02 -8.81511e-01 -8.34158e-01 -9.28864e-01 -9.39625e-01 -9.14021e-01 -9.65229e-01
1.80160e+05 9.00000e+02 -9.07636e-01 -8.86873e-01 -9.28399e-01 -9.38313e-01 -9.12198e-01 -9.64429e-01
1.80480e+05 9.02000e+02 -9.20291e-01 -8.57802e-01 -9.82780e-01 -9.37049e-01 -9.10344e-01 -9.63754e-01
1.80800e+05 9.04000e+02 -9.19875e-01 -9.00673e-01 -9.39076e-01 -9.35825e-01 -9.08472e-01 -9.63177e-01
1.81120e+05 9.05000e+02 -8.70322e-01 -7.75063e-01 -9.65582e-01 -9.34635e-01 -9.06600e-01 -9.62669e-01
1.81440e+05 9.07000e+02 -8.95751e-01 -8.72897e-01 -9.18605e-01 -9.33472e-01 -9.04743e-01 -9.62202e-01
1.81760e+05 9.08000e+02 -9.49186e-01 -9.37630e-01 -9.60743e-01 -9.32333e-01 -9.02917e-01 -9.61749e-01
1.82080e+05 9.10000e+02 -8.55756e-01 -7.95078e-01 -9.16434e-01 -9.31212e-01 -9.01135e-01 -9.61288e-01
1.82400e+05 9.12000e+02 -9.03296e-01 -8.84743e-01 -9.21848e-01 -9.30107e-01 -8.99411e-01 -9.60803e-01
1.82720e+05 9.13000e+02 -9.32986e-01 -8.81024e-01 -9.84949e-01 -9.29015e-01 -8.97753e-01 -9.60277e-01
1.83040e+05 9.15000e+02 -8.15424e-01 -7.69215e-01 -8.61633e-01 -9.27935e-01 -8.96166e-01 -9.59704e-01
1.83360e+05 9.16000e+02 -9.14554e-01 -8.89897e-01 -9.39210e-01 -9.26865e-01 -8.94654e-01 -9.59075e-01
1.83680e+05 9.18000e+02 -8.85032e-01 -8.61031e-01 -9.09032e-01 -9.25805e-01 -8.93219e-01 -9.58391e-01
1.84000e+05 9.20000e+02 -8.95474e-01 -8.74816e-01 -9.16132e-01 -9.24755e-01 -8.91857e-01 -9.57653e-01
1.84320e+05 9.21000e+02 -8.69876e-01 -8.51811e-01 -8.87941e-01 -9.23715e-01 -8.90565e-01 -9.56865e-01
1.84640e+05 9.23000e+02 -9.12294e-01 -8.69494e-01 -9.55094e-01 -9.22683e-01 -8.89336e-01 -9.56030e-01
1.84960e+05 9.24000e+02 -9.13507e-01 -8.74737e-01 -9.52277e-01 -9.21661e-01 -8.88164e-01 -9.55157e-01
1.85280e+05 9.26000e+02 -9.10611e-01 -8.81663e-01 -9.39559e-01 -9.20645e-01 -8.87042e-01 -9.54248e-01
1.85600e+05 9.28000e+02 -8.47918e-01 -7.72415e-01 -9.23420e-01 -9.19635e-01 -8.85965e-01 -9.53305e-01
1.85920e+05 9.29000e+02 -9.01017e-01 -8.20632e-01 -9.81402e-01 -9.18628e-01 -8.84928e-01 -9.52328e-01
1.86240e+05 9.31000e+02 -8.94600e-01 -8.56789e-01 -9.32411e-01 -9.17622e-01 -8.83932e-01 -9.51312e-01
1.86560e+05 9.32000e+02 -8.69694e-01 -7.59335e-01 -9.80053e-01 -9.16616e-01 -8.82980e-01 -9.50252e-01
1.86880e+05 9.34000e+02 -8.61056e-01 -7.46234e-01 -9.75878e-01 -9.15609e-01 -8.82078e-01 -9.49140e-01
1.87200e+05 9.36000e+02 -8.82457e-01 -7.90954e-01 -9.73960e-01 -9.14602e-01 -8.81235e-01 -9.47969e-01
1.87520e+05 9.37000e+02 -9.12694e-01 -9.04216e-01 -9.21173e-01 -9.13595e-01 -8.80458e-01 -9.46732e-01
1.87840e+05 9.39000e+02 -9.18470e-01 -8.78792e-01 -9.58148e-01 -9.12588e-01 -8.79754e-01 -9.45421e-01
1.88160e+05 9.40000e+02 -8.36822e-01 -7.84189e-01 -8.89455e-01 -9.11582e-01 -8.79130e-01 -9.44035e-01
1.88480e+05 9.42000e+02 -8.86666e-01 -8.21298e-01 -9.52034e-01 -9.10578e-01 -8.78583e-01 -9.42573e-01
1.88800e+05 9.44000e+02 -7.97546e-01 -7.33483e-01 -8.61609e-01 -9.09574e-01 -8.78110e-01 -9.41039e-01
1.89120e+05 9.45000e+02 -8.17859e-01 -7.54936e-01 -8.80782e-01 -9.08569e-01 -8.77697e-01 -9.39441e-01
1.89440e+05 9.47000e+02 -7.97880e-01 -7.36843e-01 -8.58917e-01 -9.07559e-01 -8.77327e-01 -9.37791e-01
1.89760e+05 9.48000e+02 -8.61421e-01 -8.19033e-01 -9.03810e-01 -9.06540e-01 -8.76974e-01 -9.36105e-01
1.90080e+05 9.50000e+02 -8.87854e-01 -8.79299e-01 -8.96409e-01 -9.05507e-01 -8.76612e-01 -9.34403e-01
1.90400e+05 9.52000e+02 -8.72327e-01 -8.32683e-01 -9.11971e-01 -9.04455e-01 -8.76207e-01 -9.32703e-01
1.90720e+05 9.53000e+02 -8.37589e-01 -7.93188e-01 -8.81989e-01 -9.03378e-01 -8.75728e-01 -9.31028e-01
1.91040e+05 9.55000e+02 -8.76814e-01 -7.96761e-01 -9.56867e-01 -9.02267e-01 -8.75137e-01 -9.29396e-01
1.91360e+05 9.56000e+02 -8.58087e-01 -7.71779e-01 -9.44396e-01 -9.01114e-01 -8.74403e-01 -9.27824e-01
1.91680e+05 9.58000e+02 -8.49219e-01 -8.34094e-01 -8.64345e-01 -8.99907e-01 -8.73494e-01 -9.26320e-01
1.92000e+05 9.60000e+02 -8.64087e-01 -8.04733e-01 -9.23440e-01 -8.98636e-01 -8.72382e-01 -9.24889e-01
1.92320e+05 9.61000e+02 -8.51335e-01 -7.97152e-01 -9.05518e-01 -8.97287e-01 -8.71048e-01 -9.23526e-01
1.92640e+05 9.63000e+02 -8.45370e-01 -7.68776e-01 -9.21964e-01 -8.95852e-01 -8.69481e-01 -9.22222e-01
1.92960e+05 9.64000e+02 -8.83954e-01 -8.13888e-01 -9.54020e-01 -8.94322e-01 -8.67678e-01 -9.20967e-01
1.93280e+05 9.66000e+02 -8.56583e-01 -8.10294e-01 -9.02872e-01 -8.92698e-01 -8.65647e-01 -9.19749e-01
1.93600e+05 9.68000e+02 -8.81624e-01 -8.24757e-01 -9.38491e-01 -8.90982e-01 -8.63404e-01 -9.18561e-01
1.93920e+05 9.69000e+02 -8.71901e-01 -8.41290e-01 -9.02511e-01 -8.89187e-01 -8.60974e-01 -9.17399e-01
1.94240e+05 9.71000e+02 -9.60540e-01 -9.28168e-01 -9.92912e-01 -8.87327e-01 -8.58390e-01 -9.16264e-01
1.94560e+05 9.72000e+02 -8.78595e-01 -8.15467e-01 -9.41723e-01 -8.85426e-01 -8.55691e-01 -9.15161e-01
1.94880e+05 9.74000e+02 -8.36976e-01 -8.03977e-01 -8.69976e-01 -8.83507e-01 -8.52917e-01 -9.14098e-01
1.95200e+05 9.76000e+02 -8.23637e-01 -7.76142e-01 -8.71131e-01 -8.81598e-01 -8.50111e-01 -9.13084e-01
1.95520e+05 9.77000e+02 -8.61796e-01 -8.44371e-01 -8.79221e-01 -8.79722e-01 -8.47320e-01 -9.12125e-01
1.95840e+05 9.79000e+02 -8.99334e-01 -8.80909e-01 -9.17759e-01 -8.77906e-01 -8.44583e-01 -9.11230e-01
1.96160e+05 9.80000e+02 -8.04394e-01 -7.24523e-01 -8.84266e-01 -8.76172e-01 -8.41943e-01 -9.10402e-01
1.96480e+05 9.82000e+02 -8.51405e-01 -7.77125e-01 -9.25684e-01 -8.74541e-01 -8.39436e-01 -9.09646e-01
1.96800e+05 9.84000e+02 -8.59397e-01 -8.22757e-01 -8.96037e-01 -8.73031e-01 -8.37097e-01 -9.08966e-01
1.97120e+05 9.85000e+02 -8.46825e-01 -7.77259e-01 -9.16390e-01 -8.71660e-01 -8.34955e-01 -9.08365e-01
1.97440e+05 9.87000e+02 -8.58302e-01 -7.88586e-01 -9.28018e-01 -8.70440e-01 -8.33033e-01 -9.07847e-01
1.97760e+05 9.88000e+02 -8.73560e-01 -8.10375e-01 -9.36745e-01 -8.69382e-01 -8.31351e-01 -9.07414e-01
1.98080e+05 9.90000e+02 -8.07095e-01 -7.47925e-01 -8.66265e-01 -8.68492e-01 -8.29918e-01 -9.07065e-01
1.98400e+05 9.92000e+02 -8.39155e-01 -8.15290e-01 -8.63020e-01 -8.67768e-01 -8.28740e-01 -9.06795e-01
1.98720e+05 9.93000e+02 -8.69172e-01 -7.86532e-01 -9.51812e-01 -8.67205e-01 -8.27812e-01 -9.06598e-01
1.99040e+05 9.95000e+02 -8.63781e-01 -8.37572e-01 -8.89989e-01 -8.66789e-01 -8.27120e-01 -9.06458e-01
1.99360e+05 9.96000e+02 -7.89233e-01 -7.27275e-01 -8.51192e-01 -8.66503e-01 -8.26646e-01 -9.06359e-01
1.99680e+05 9.98000e+02 -8.51756e-01 -7.74741e-01 -9.28772e-01 -8.66322e-01 -8.26364e-01 -9.06280e-01
2.00000e+05 1.00000e+03 -8.25256e-01 -7.88629e-01 -8.61883e-01 -8.66220e-01 -8.26243e-01 -9.06196e-01
2.00320e+05 1.00100e+03 -7.59380e-01 -7.13966e-01 -8.04794e-01 -8.66167e-01 -8.26251e-01 -9.06083e-01
2.00640e+05 1.00300e+03 -8.78430e-01 -8.47892e-01 -9.08968e-01 -8.66134e-01 -8.26352e-01 -9.05916e-01
2.00960e+05 1.00400e+03 -7.61520e-01 -6.96846e-01 -8.26193e-01 -8.66095e-01 -8.26514e-01 -9.05676e-01
2.01280e+05 1.00600e+03 -8.07669e-01 -7.63937e-01 -8.51402e-01 -8.66023e-01 -8.26702e-01 -9.05343e-01
2.01600e+05 1.00800e+03 -7.93492e-01 -7.52009e-01 -8.34975e-01 -8.65897e-01 -8.26888e-01 -9.04906e-01
2.01920e+05 1.00900e+03 -8.14023e-01 -7.67325e-01 -8.60722e-01 -8.65698e-01 -8.27041e-01 -9.04355e-01
2.02240e+05 1.01100e+03 -8.30705e-01 -7.79520e-01 -8.81891e-01 -8.65414e-01 -8.27139e-01 -9.03689e-01
2.02560e+05 1.01200e+03 -7.72738e-01 -7.51230e-01 -7.94247e-01 -8.65033e-01 -8.27159e-01 -9.02908e-01
2.02880e+05 1.01400e+03 -8.51317e-01 -8.43041e-01 -8.59592e-01 -8.64549e-01 -8.27083e-01 -9.02015e-01
2.03200e+05 1.01600e+03 -8.12010e-01 -7.80690e-01 -8.43329e-01 -8.63953e-01 -8.26894e-01 -9.01012e-01
2.03520e+05 1.01700e+03 -8.22856e-01 -7.58786e-01 -8.86926e-01 -8.63243e-01 -8.26581e-01 -8.99904e-01
2.03840e+05 1.01900e+03 -7.95421e-01 -7.02552e-01 -8.88290e-01 -8.62410e-01 -8.26129e-01 -8.98691e-01
2.04160e+05 1.02000e+03 -8.15087e-01 -7.89915e-01 -8.40258e-01 -8.61452e-01 -8.25528e-01 -8.97376e-01
2.04480e+05 1.02200e+03 -8.56747e-01 -7.91318e-01 -9.22177e-01 -8.60363e-01 -8.24771e-01 -8.95955e-01
2.04800e+05 1.02400e+03 -8.60524e-01 -7.37277e-01 -9.83772e-01 -8.59142e-01 -8.23854e-01 -8.94429e-01
2.05120e+05 1.02500e+03 -8.05129e-01 -7.90378e-01 -8.19880e-01 -8.57787e-01 -8.22777e-01 -8.92796e-01
2.05440e+05 1.02700e+03 -7.97702e-01 -7.54719e-01 -8.40684e-01 -8.56302e-01 -8.21547e-01 -8.91057e-01
2.05760e+05 1.02800e+03 -8.22748e-01 -7.94951e-01 -8.50545e-01 -8.54693e-01 -8.20172e-01 -8.89213e-01
2.06080e+05 1.03000e+03 -8.26659e-01 -7.26599e-01 -9.26720e-01 -8.52969e-01 -8.18668e-01 -8.87271e-01
2.06400e+05 1.03200e+03 -7.96333e-01 -7.39084e-01 -8.53582e-01 -8.51145e-01 -8.17053e-01 -8.85237e-01
2.06720e+05 1.03300e+03 -8.38146e-01 -8.14026e-01 -8.62265e-01 -8.49235e-01 -8.15347e-01 -8.83123e-01
2.07040e+05 1.03500e+03 -8.25390e-01 -7.94577e-01 -8.56204e-01 -8.47256e-01 -8.13571e-01 -8.80941e-01
2.07360e+05 1.03600e+03 -7.92362e-01 -7.59556e-01 -8.25168e-01 -8.45228e-01 -8.11750e-01 -8.78706e-01
2.07680e+05 1.03800e+03 -7.64017e-01 -7.33037e-01 -7.94997e-01 -8.43170e-01 -8.09907e-01 -8.76434e-01
2.08000e+05 1.04000e+03 -8.15358e-01 -8.14163e-01 -8.16553e-01 -8.41101e-01 -8.08063e-01 -8.74138e-01
2.08320e+05 1.04100e+03 -8.09518e-01 -7.40950e-01 -8.78085e-01 -8.39036e-01 -8.06240e-01 -8.71833e-01
2.08640e+05 1.04300e+03 -8.53666e-01 -7.88495e-01 -9.18837e-01 -8.36994e-01 -8.04453e-01 -8.69534e-01
2.08960e+05 1.04400e+03 -8.27819e-01 -8.00067e-01 -8.55572e-01 -8.34986e-01 -8.02717e-01 -8.67256e-01
2.09280e+05 1.04600e+03 -8.42085e-01 -7.75419e-01 -9.08752e-01 -8.33027e-01 -8.01043e-01 -8.65012e-01
2.09600e+05 1.04800e+03 -8.08909e-01 -7.92408e-01 -8.25410e-01 -8.31127e-01 -7.99434e-01 -8.62820e-01
2.09920e+05 1.04900e+03 -7.46023e-01 -6.82246e-01 -8.09800e-01 -8.29293e-01 -7.97894e-01 -8.60691e-01
2.10240e+05 1.05100e+03 -7.96762e-01 -7.33049e-01 -8.60475e-01 -8.27532e-01 -7.96425e-01 -8.58640e-01
2.10560e+05 1.05200e+03 -7.84272e-01 -7.06519e-01 -8.62025e-01 -8.25850e-01 -7.95025e-01 -8.56676e-01
2.10880e+05 1.05400e+03 -8.43905e-01 -7.99855e-01 -8.87956e-01 -8.24249e-01 -7.93693e-01 -8.54806e-01
2.11200e+05 1.05600e+03 -8.11045e-01 -7.67942e-01 -8.54149e-01 -8.22732e-01 -7.92429e-01 -8.53035e-01
2.11520e+05 1.05700e+03 -8.07669e-01 -8.03728e-01 -8.11609e-01 -8.21297e-01 -7.91234e-01 -8.51360e-01
2.11840e+05 1.05900e+03 -8.25972e-01 -7.62207e-01 -8.89736e-01 -8.19943e-01 -7.90109e-01 -8.49778e-01
2.12160e+05 1.06000e+03 -8.16948e-01 -7.66546e-01 -8.67351e-01 -8.18666e-01 -7.89056e-01 -8.48277e-01
2.12480e+05 1.06200e+03 -7.84475e-01 -7.68175e-01 -8.00774e-01 -8.17459e-01 -7.88073e-01 -8.46845e-01
2.12800e+05 1.06400e+03 -8.52561e-01 -7.93913e-01 -9.11208e-01 -8.16313e-01 -7.87161e-01 -8.45465e-01
2.13120e+05 1.06500e+03 -7.77749e-01 -7.21489e-01 -8.34008e-01 -8.15217e-01 -7.86315e-01 -8.44118e-01
2.13440e+05 1.06700e+03 -8.41092e-01 -8.36333e-01 -8.45852e-01 -8.14158e-01 -7.85530e-01 -8.42787e-01
2.13760e+05 1.06800e+03 -7.96430e-01 -7.17632e-01 -8.75229e-01 -8.13127e-01 -7.84796e-01 -8.41457e-01
2.14080e+05 1.07000e+03 -7.95018e-01 -7.40203e-01 -8.49833e-01 -8.12112e-01 -7.84108e-01 -8.40116e-01
2.14400e+05 1.07200e+03 -7.69434e-01 -7.29887e-01 -8.08981e-01 -8.11105e-01 -7.83453e-01 -8.38757e-01
2.14720e+05 1.07300e+03 -7.90058e-01 -7.68212e-01 -8.11904e-01 -8.10101e-01 -7.82821e-01 -8.37382e-01
2.15040e+05 1.07500e+03 -8.20792e-01 -7.77280e-01 -8.64304e-01 -8.09100e-01 -7.82202e-01 -8.35998e-01
2.15360e+05 1.07600e+03 -7.68751e-01 -7.38957e-01 -7.98545e-01 -8.08100e-01 -7.81586e-01 -8.34614e-01
2.15680e+05 1.07800e+03 -8.21429e-01 -7.82814e-01 -8.60043e-01 -8.07106e-01 -7.80965e-01 -8.33247e-01
2.16000e+05 1.08000e+03 -7.96881e-01 -7.43621e-01 -8.50141e-01 -8.06124e-01 -7.80333e-01 -8.31915e-01
2.16320e+05 1.08100e+03 -8.63605e-01 -7.96467e-01 -9.30743e-01 -8.05162e-01 -7.79689e-01 -8.30635e-01
2.16640e+05 1.08300e+03 -7.48252e-01 -7.15481e-01 -7.81023e-01 -8.04228e-01 -7.79033e-01 -8.29423e-01
2.16960e+05 1.08400e+03 -7.36219e-01 -6.91190e-01 -7.81247e-01 -8.03330e-01 -7.78370e-01 -8.28291e-01
2.17280e+05 1.08600e+03 -8.04408e-01 -7.87291e-01 -8.21525e-01 -8.02479e-01 -7.77709e-01 -8.27249e-01
2.17600e+05 1.08800e+03 -7.51344e-01 -7.17015e-01 -7.85673e-01 -8.01683e-01 -7.77064e-01 -8.26303e-01
2.17920e+05 1.08900e+03 -7.70851e-01 -7.48167e-01 -7.93536e-01 -8.00951e-01 -7.76446e-01 -8.25456e-01
2.18240e+05 1.09100e+03 -7.86619e-01 -7.03503e-01 -8.69735e-01 -8.00291e-01 -7.75872e-01 -8.24710e-01
2.18560e+05 1.09200e+03 -7.81609e-01 -7.64216e-01 -7.99001e-01 -7.99709e-01 -7.75356e-01 -8.24062e-01
2.18880e+05 1.09400e+03 -7.76627e-01 -7.43989e-01 -8.09266e-01 -7.99209e-01 -7.74911e-01 -8.23508e-01
2.19200e+05 1.09600e+03 -8.15081e-01 -7.92952e-01 -8.37210e-01 -7.98794e-01 -7.74544e-01 -8.23043e-01
2.19520e+05 1.09700e+03 -7.81248e-01 -7.27122e-01 -8.35374e-01 -7.98460e-01 -7.74259e-01 -8.22662e-01
2.19840e+05 1.09900e+03 -7.80024e-01 -7.36488e-01 -8.23560e-01 -7.98203e-01 -7.74052e-01 -8.22354e-01
2.20160e+05 1.10000e+03 -7.15598e-01 -6.64235e-01 -7.66961e-01 -7.98011e-01 -7.73914e-01 -8.22107e-01
2.20480e+05 1.10200e+03 -7.75211e-01 -7.47446e-01 -8.02976e-01 -7.97869e-01 -7.73828e-01 -8.21909e-01
2.20800e+05 1.10400e+03 -7.36720e-01 -6.47542e-01 -8.25898e-01 -7.97759e-01 -7.73775e-01 -8.21743e-01
2.21120e+05 1.10500e+03 -7.73368e-01 -7.26906e-01 -8.19830e-01 -7.97662e-01 -7.73730e-01 -8.21594e-01
2.21440e+05 1.10700e+03 -8.03476e-01 -7.03242e-01 -9.03709e-01 -7.97556e-01 -7.73668e-01 -8.21444e-01
2.21760e+05 1.10800e+03 -8.04467e-01 -7.51432e-01 -8.57502e-01 -7.97422e-01 -7.73564e-01 -8.21280e-01
2.22080e+05 1.11000e+03 -7.66318e-01 -7.13303e-01 -8.19333e-01 -7.97241e-01 -7.73395e-01 -8.21087e-01
2.22400e+05 1.11200e+03 -7.93626e-01 -7.08005e-01 -8.79247e-01 -7.96997e-01 -7.73139e-01 -8.20855e-01
2.22720e+05 1.11300e+03 -7.99553e-01 -7.43243e-01 -8.55862e-01 -7.96679e-01 -7.72780e-01 -8.20577e-01
2.23040e+05 1.11500e+03 -8.04574e-01 -7.39386e-01 -8.69762e-01 -7.96276e-01 -7.72303e-01 -8.20250e-01
2.23360e+05 1.11600e+03 -7.42180e-01 -7.00338e-01 -7.84023e-01 -7.95784e-01 -7.71696e-01 -8.19872e-01
2.23680e+05 1.11800e+03 -8.15650e-01 -7.14877e-01 -9.16423e-01 -7.95199e-01 -7.70948e-01 -8.19450e-01
2.24000e+05 1.12000e+03 -7.41349e-01 -7.27695e-01 -7.55003e-01 -7.94523e-01 -7.70056e-01 -8.18990e-01
2.24320e+05 1.12100e+03 -7.48611e-01 -7.13492e-01 -7.83730e-01 -7.93761e-01 -7.69019e-01 -8.18504e-01
2.24640e+05 1.12300e+03 -7.73995e-01 -7.12066e-01 -8.35924e-01 -7.92921e-01 -7.67838e-01 -8.18004e-01
2.24960e+05 1.12400e+03 -7.71308e-01 -7.24891e-01 -8.17726e-01 -7.92013e-01 -7.66523e-01 -8.17502e-01
2.25280e+05 1.12600e+03 -7.93268e-01 -7.75133e-01 -8.11403e-01 -7.91049e-01 -7.65086e-01 -8.17012e-01
2.25600e+05 1.12800e+03 -7.59620e-01 -7.39600e-01 -7.79640e-01 -7.90045e-01 -7.63543e-01 -8.16546e-01
2.25920e+05 1.12900e+03 -7.70360e-01 -7.41164e-01 -7.99556e-01 -7.89016e-01 -7.61916e-01 -8.16116e-01
2.26240e+05 1.13100e+03 -7.82217e-01 -6.71891e-01 -8.92544e-01 -7.87977e-01 -7.60225e-01 -8.15729e-01
2.26560e+05 1.13200e+03 -7.74485e-01 -7.46942e-01 -8.02028e-01 -7.86943e-01 -7.58493e-01 -8.15393e-01
2.26880e+05 1.13400e+03 -7.54858e-01 -6.89801e-01 -8.19915e-01 -7.85925e-01 -7.56738e-01 -8.15112e-01
2.27200e+05 1.13600e+03 -7.42899e-01 -7.03990e-01 -7.81807e-01 -7.84934e-01 -7.54983e-01 -8.14885e-01
2.27520e+05 1.13700e+03 -7.27696e-01 -7.10857e-01 -7.44535e-01 -7.83979e-01 -7.53246e-01 -8.14712e-01
2.27840e+05 1.13900e+03 -7.60241e-01 -7.08048e-01 -8.12434e-01 -7.83064e-01 -7.51543e-01 -8.14585e-01
2.28160e+05 1.14000e+03 -7.85872e-01 -7.27809e-01 -8.43935e-01 -7.82196e-01 -7.49891e-01 -8.14501e-01
2.28480e+05 1.14200e+03 -7.52426e-01 -7.10317e-01 -7.94535e-01 -7.81378e-01 -7.48305e-01 -8.14450e-01
2.28800e+05 1.14400e+03 -6.97314e-01 -6.66978e-01 -7.27650e-01 -7.80611e-01 -7.46797e-01 -8.14426e-01
2.29120e+05 1.14500e+03 -7.69727e-01 -7.23084e-01 -8.16370e-01 -7.79899e-01 -7.45378e-01 -8.14420e-01
2.29440e+05 1.14700e+03 -7.61797e-01 -7.38645e-01 -7.84949e-01 -7.79239e-01 -7.44053e-01 -8.14424e-01
2.29760e+05 1.14800e+03 -7.69031e-01 -7.42800e-01 -7.95263e-01 -7.78629e-01 -7.42828e-01 -8.14430e-01
2.30080e+05 1.15000e+03 -7.73054e-01 -7.06881e-01 -8.39227e-01 -7.78065e-01 -7.41704e-01 -8.14426e-01
2.30400e+05 1.15200e+03 -7.70493e-01 -7.16160e-01 -8.24827e-01 -7.77539e-01 -7.40680e-01 -8.14398e-01
2.30720e+05 1.15300e+03 -7.73207e-01 -7.20894e-01 -8.25519e-01 -7.77043e-01 -7.39752e-01 -8.14334e-01
2.31040e+05 1.15500e+03 -7.85281e-01 -7.59744e-01 -8.10819e-01 -7.76566e-01 -7.38915e-01 -8.14218e-01
2.31360e+05 1.15600e+03 -7.85826e-01 -7.60914e-01 -8.10738e-01 -7.76098e-01 -7.38161e-01 -8.14034e-01
2.31680e+05 1.15800e+03 -7.28664e-01 -7.09668e-01 -7.47661e-01 -7.75627e-01 -7.37485e-01 -8.13769e-01
2.32000e+05 1.16000e+03 -7.84183e-01 -7.41309e-01 -8.27056e-01 -7.75144e-01 -7.36879e-01 -8.13409e-01
2.32320e+05 1.16100e+03 -7.44130e-01 -7.34151e-01 -7.54109e-01 -7.74640e-01 -7.36339e-01 -8.12942e-01
2.32640e+05 1.16300e+03 -7.82889e-01 -7.39505e-01 -8.26273e-01 -7.74111e-01 -7.35860e-01 -8.12362e-01
2.32960e+05 1.16400e+03 -7.32411e-01 -7.17644e-01 -7.47179e-01 -7.73553e-01 -7.35441e-01 -8.11666e-01
2.33280e+05 1.16600e+03 -7.60401e-01 -7.31214e-01 -7.89588e-01 -7.72968e-01 -7.35083e-01 -8.10853e-01
2.33600e+05 1.16800e+03 -7.52829e-01 -7.06896e-01 -7.98762e-01 -7.72358e-01 -7.34787e-01 -8.09929e-01
2.33920e+05 1.16900e+03 -7.53162e-01 -7.05499e-01 -8.00825e-01 -7.71730e-01 -7.34559e-01 -8.08901e-01
2.34240e+05 1.17100e+03 -7.55447e-01 -7.23440e-01 -7.87455e-01 -7.71090e-01 -7.34403e-01 -8.07778e-01
2.34560e+05 1.17200e+03 -7.58507e-01 -7.27008e-01 -7.90007e-01 -7.70448e-01 -7.34325e-01 -8.06570e-01
2.34880e+05 1.17400e+03 -7.49454e-01 -7.30591e-01 -7.68317e-01 -7.69810e-01 -7.34331e-01 -8.05289e-01
2.35200e+05 1.17600e+03 -7.99297e-01 -7.84271e-01 -8.14324e-01 -7.69185e-01 -7.34423e-01 -8.03946e-01
2.35520e+05 1.17700e+03 -7.31901e-01 -6.68189e-01 -7.95613e-01 -7.68580e-01 -7.34606e-01 -8.02553e-01
2.35840e+05 1.17900e+03 -7.05237e-01 -6.85204e-01 -7.25270e-01 -7.67999e-01 -7.34877e-01 -8.01121e-01
2.36160e+05 1.18000e+03 -7.29761e-01 -6.64581e-01 -7.94940e-01 -7.67448e-01 -7.35233e-01 -7.99663e-01
2.36480e+05 1.18200e+03 -7.25407e-01 -6.94300e-01 -7.56514e-01 -7.66928e-01 -7.35667e-01 -7.98189e-01
2.36800e+05 1.18400e+03 -8.03071e-01 -7.48347e-01 -8.57795e-01 -7.66444e-01 -7.36171e-01 -7.96717e-01
2.37120e+05 1.18500e+03 -7.83175e-01 -7.71620e-01 -7.94730e-01 -7.65995e-01 -7.36735e-01 -7.95255e-01
2.37440e+05 1.18700e+03 -7.49634e-01 -6.69054e-01 -8.30215e-01 -7.65581e-01 -7.37345e-01 -7.93818e-01
2.37760e+05 1.18800e+03 -6.89865e-01 -6.57330e-01 -7.22399e-01 -7.65203e-01 -7.37989e-01 -7.92416e-01
2.38080e+05 1.19000e+03 -7.38806e-01 -6.66310e-01 -8.11303e-01 -7.64857e-01 -7.38655e-01 -7.91058e-01
2.38400e+05 1.19200e+03 -7.69877e-01 -7.30252e-01 -8.09503e-01 -7.64539e-01 -7.39329e-01 -7.89750e-01
2.38720e+05 1.19300e+03 -8.32178e-01 -8.15779e-01 -8.48576e-01 -7.64246e-01 -7.39999e-01 -7.88492e-01
2.39040e+05 1.19500e+03 -7.21967e-01 -6.85714e-01 -7.58220e-01 -7.63970e-01 -7.40653e-01 -7.87286e-01
2.39360e+05 1.19600e+03 -7.52683e-01 -7.24730e-01 -7.80635e-01 -7.63704e-01 -7.41282e-01 -7.86126e-01
2.39680e+05 1.19800e+03 -7.46080e-01 -6.63554e-01 -8.28607e-01 -7.63439e-01 -7.41874e-01 -7.85005e-01
2.40000e+05 1.20000e+03 -7.54582e-01 -7.08820e-01 -8.00343e-01 -7.63168e-01 -7.42420e-01 -7.83916e-01
2.40320e+05 1.20100e+03 -6.92675e-01 -6.61829e-01 -7.23520e-01 -7.62879e-01 -7.42908e-01 -7.82850e-01
2.40640e+05 1.20300e+03 -7.27941e-01 -6.72686e-01 -7.83197e-01 -7.62565e-01 -7.43326e-01 -7.81803e-01
2.40960e+05 1.20400e+03 -7.39195e-01 -7.10910e-01 -7.67481e-01 -7.62215e-01 -7.43661e-01 -7.80770e-01
2.41280e+05 1.20600e+03 -7.68275e-01 -7.53465e-01 -7.83085e-01 -7.61826e-01 -7.43899e-01 -7.79752e-01
2.41600e+05 1.20800e+03 -7.53224e-01 -7.14295e-01 -7.92153e-01 -7.61393e-01 -7.44030e-01 -7.78755e-01
2.41920e+05 1.20900e+03 -7.68921e-01 -7.33964e-01 -8.03878e-01 -7.60914e-01 -7.44041e-01 -7.77787e-01
2.42240e+05 1.21100e+03 -7.20156e-01 -6.83694e-01 -7.56618e-01 -7.60392e-01 -7.43924e-01 -7.76860e-01
2.42560e+05 1.21200e+03 -7.13372e-01 -6.68334e-01 -7.58410e-01 -7.59829e-01 -7.43673e-01 -7.75984e-01
2.42880e+05 1.21400e+03 -7.49693e-01 -7.17217e-01 -7.82168e-01 -7.59226e-01 -7.43288e-01 -7.75165e-01
2.43200e+05 1.21600e+03 -7.44681e-01 -7.24416e-01 -7.64947e-01 -7.58588e-01 -7.42771e-01 -7.74404e-01
2.43520e+05 1.21700e+03 -7.06388e-01 -6.64649e-01 -7.48127e-01 -7.57915e-01 -7.42135e-01 -7.73696e-01
2.43840e+05 1.21900e+03 -7.63041e-01 -7.26650e-01 -7.99432e-01 -7.57211e-01 -7.41394e-01 -7.73028e-01
2.44160e+05 1.22000e+03 -7.45822e-01 -7.24560e-01 -7.67085e-01 -7.56477e-01 -7.40571e-01 -7.72383e-01
2.44480e+05 1.22200e+03 -7.21442e-01 -6.76319e-01 -7.66564e-01 -7.55714e-01 -7.39688e-01 -7.71740e-01
2.44800e+05 1.22400e+03 -7.02765e-01 -6.81708e-01 -7.23822e-01 -7.54927e-01 -7.38773e-01 -7.71080e-01
2.45120e+05 1.22500e+03 -7.80157e-01 -7.62950e-01 -7.97363e-01 -7.54117e-01 -7.37850e-01 -7.70385e-01
2.45440e+05 1.22700e+03 -7.39843e-01 -7.20533e-01 -7.59153e-01 -7.53289e-01 -7.36941e-01 -7.69637e-01
2.45760e+05 1.22800e+03 -6.97504e-01 -6.40039e-01 -7.54969e-01 -7.52445e-01 -7.36066e-01 -7.68824e-01
2.46080e+05 1.23000e+03 -6.78963e-01 -6.29650e-01 -7.28276e-01 -7.51591e-01 -7.35244e-01 -7.67937e-01
2.46400e+05 1.23200e+03 -7.20755e-01 -6.75213e-01 -7.66297e-01 -7.50731e-01 -7.34489e-01 -7.66972e-01
2.46720e+05 1.23300e+03 -7.32506e-01 -6.44921e-01 -8.20090e-01 -7.49869e-01 -7.33813e-01 -7.65926e-01
2.47040e+05 1.23500e+03 -7.25116e-01 -6.96847e-01 -7.53384e-01 -7.49014e-01 -7.33223e-01 -7.64804e-01
2.47360e+05 1.23600e+03 -7.30989e-01 -7.15248e-01 -7.46730e-01 -7.48169e-01 -7.32726e-01 -7.63612e-01
2.47680e+05 1.23800e+03 -7.74246e-01 -7.53453e-01 -7.95040e-01 -7.47341e-01 -7.32322e-01 -7.62360e-01
2.48000e+05 1.24000e+03 -7.19169e-01 -6.81077e-01 -7.57262e-01 -7.46535e-01 -7.32008e-01 -7.61062e-01
2.48320e+05 1.24100e+03 -7.10457e-01 -6.45489e-01 -7.75425e-01 -7.45754e-01 -7.31775e-01 -7.59733e-01
2.48640e+05 1.24300e+03 -7.13849e-01 -6.66254e-01 -7.61444e-01 -7.45002e-01 -7.31610e-01 -7.58393e-01
2.48960e+05 1.24400e+03 -7.21649e-01 -6.83960e-01 -7.59337e-01 -7.44277e-01 -7.31493e-01 -7.57061e-01
2.49280e+05 1.24600e+03 -7.24038e-01 -6.97130e-01 -7.50945e-01 -7.43579e-01 -7.31401e-01 -7.55756e-01
2.49600e+05 1.24800e+03 -7.13446e-01 -6.94427e-01 -7.32465e-01 -7.42905e-01 -7.31313e-01 -7.54497e-01
2.49920e+05 1.24900e+03 -7.46438e-01 -6.29654e-01 -8.63222e-01 -7.42252e-01 -7.31202e-01 -7.53301e-01
2.50240e+05 1.25100e+03 -6.93831e-01 -6.43022e-01 -7.44640e-01 -7.41615e-01 -7.31045e-01 -7.52185e-01
2.50560e+05 1.25200e+03 -7.05721e-01 -6.56231e-01 -7.55211e-01 -7.40990e-01 -7.30817e-01 -7.51164e-01
2.50880e+05 1.25400e+03 -7.47681e-01 -7.06159e-01 -7.89203e-01 -7.40373e-01 -7.30496e-01 -7.50249e-01
2.51200e+05 1.25600e+03 -6.74286e-01 -6.64016e-01 -6.84556e-01 -7.39757e-01 -7.30064e-01 -7.49450e-01
2.51520e+05 1.25700e+03 -7.22644e-01 -6.68087e-01 -7.77201e-01 -7.39139e-01 -7.29508e-01 -7.48770e-01
2.51840e+05 1.25900e+03 -6.93196e-01 -6.62661e-01 -7.23732e-01 -7.38514e-01 -7.28818e-01 -7.48210e-01
2.52160e+05 1.26000e+03 -6.99247e-01 -6.33633e-01 -7.64861e-01 -7.37878e-01 -7.27994e-01 -7.47761e-01
2.52480e+05 1.26200e+03 -7.64706e-01 -7.30150e-01 -7.99262e-01 -7.37227e-01 -7.27044e-01 -7.47410e-01
2.52800e+05 1.26400e+03 -6.87153e-01 -6.77672e-01 -6.96634e-01 -7.36560e-01 -7.25978e-01 -7.47142e-01
2.53120e+05 1.26500e+03 -6.82752e-01 -6.64720e-01 -7.00784e-01 -7.35878e-01 -7.24814e-01 -7.46941e-01
2.53440e+05 1.26700e+03 -7.27301e-01 -6.96630e-01 -7.57972e-01 -7.35182e-01 -7.23571e-01 -7.46792e-01
2.53760e+05 1.26800e+03 -7.01003e-01 -6.29361e-01 -7.72645e-01 -7.34476e-01 -7.22270e-01 -7.46681e-01
2.54080e+05 1.27000e+03 -7.01576e-01 -6.84292e-01 -7.18860e-01 -7.33765e-01 -7.20933e-01 -7.46597e-01
2.54400e+05 1.27200e+03 -6.93327e-01 -6.71688e-01 -7.14967e-01 -7.33058e-01 -7.19583e-01 -7.46532e-01
2.54720e+05 1.27300e+03 -6.81624e-01 -6.63579e-01 -6.99669e-01 -7.32359e-01 -7.18244e-01 -7.46473e-01
2.55040e+05 1.27500e+03 -7.78873e-01 -6.56444e-01 -9.01301e-01 -7.31675e-01 -7.16938e-01 -7.46411e-01
2.55360e+05 1.27600e+03 -6.83609e-01 -6.70281e-01 -6.96937e-01 -7.31010e-01 -7.15684e-01 -7.46337e-01
2.55680e+05 1.27800e+03 -6.76802e-01 -6.27475e-01 -7.26129e-01 -7.30369e-01 -7.14499e-01 -7.46238e-01
2.56000e+05 1.28000e+03 -6.78295e-01 -6.63504e-01 -6.93087e-01 -7.29749e-01 -7.13396e-01 -7.46103e-01
2.56320e+05 1.28100e+03 -7.85941e-01 -7.58776e-01 -8.13106e-01 -7.29152e-01 -7.12381e-01 -7.45923e-01
2.56640e+05 1.28300e+03 -7.16267e-01 -6.76968e-01 -7.55567e-01 -7.28574e-01 -7.11458e-01 -7.45690e-01
2.56960e+05 1.28400e+03 -7.35128e-01 -6.87949e-01 -7.82307e-01 -7.28011e-01 -7.10627e-01 -7.45396e-01
2.57280e+05 1.28600e+03 -7.19573e-01 -6.97651e-01 -7.41495e-01 -7.27461e-01 -7.09883e-01 -7.45038e-01
2.57600e+05 1.28800e+03 -7.47964e-01 -7.27693e-01 -7.68235e-01 -7.26919e-01 -7.09223e-01 -7.44614e-01
2.57920e+05 1.28900e+03 -6.78091e-01 -6.40271e-01 -7.15912e-01 -7.26383e-01 -7.08642e-01 -7.44124e-01
2.58240e+05 1.29100e+03 -7.26855e-01 -6.84489e-01 -7.69221e-01 -7.25852e-01 -7.08134e-01 -7.43570e-01
2.58560e+05 1.29200e+03 -7.18536e-01 -6.94852e-01 -7.42219e-01 -7.25329e-01 -7.07701e-01 -7.42958e-01
2.58880e+05 1.29400e+03 -6.94839e-01 -6.51174e-01 -7.38504e-01 -7.24818e-01 -7.07342e-01 -7.42294e-01
2.59200e+05 1.29600e+03 -7.29255e-01 -6.31291e-01 -8.27219e-01 -7.24325e-01 -7.07061e-01 -7.41589e-01
2.59520e+05 1.29700e+03 -7.36641e-01 -7.04879e-01 -7.68403e-01 -7.23859e-01 -7.06861e-01 -7.40857e-01
2.59840e+05 1.29900e+03 -6.90931e-01 -6.69805e-01 -7.12057e-01 -7.23429e-01 -7.06748e-01 -7.40110e-01
2.60160e+05 1.30000e+03 -7.59690e-01 -6.82160e-01 -8.37219e-01 -7.23046e-01 -7.06724e-01 -7.39368e-01
2.60480e+05 1.30200e+03 -7.00909e-01 -6.68942e-01 -7.32876e-01 -7.22717e-01 -7.06787e-01 -7.38648e-01
2.60800e+05 1.30400e+03 -7.27491e-01 -6.86163e-01 -7.68819e-01 -7.22450e-01 -7.06933e-01 -7.37967e-01
2.61120e+05 1.30500e+03 -7.50180e-01 -7.15816e-01 -7.84543e-01 -7.22246e-01 -7.07152e-01 -7.37339e-01
2.61440e+05 1.30700e+03 -7.67533e-01 -7.10633e-01 -8.24433e-01 -7.22104e-01 -7.07428e-01 -7.36781e-01
2.61760e+05 1.30800e+03 -7.80208e-01 -7.70453e-01 -7.89963e-01 -7.22022e-01 -7.07741e-01 -7.36303e-01
2.62080e+05 1.31000e+03 -7.45773e-01 -7.08578e-01 -7.82968e-01 -7.21990e-01 -7.08067e-01 -7.35913e-01
2.62400e+05 1.31200e+03 -7.29083e-01 -7.21414e-01 -7.36752e-01 -7.21999e-01 -7.08382e-01 -7.35616e-01
2.62720e+05 1.31300e+03 -7.10983e-01 -6.76168e-01 -7.45798e-01 -7.22036e-01 -7.08660e-01 -7.35411e-01
2.63040e+05 1.31500e+03 -7.72962e-01 -7.36812e-01 -8.09113e-01 -7.22088e-01 -7.08882e-01 -7.35294e-01
2.63360e+05 1.31600e+03 -7.20994e-01 -6.68208e-01 -7.73780e-01 -7.22143e-01 -7.09034e-01 -7.35253e-01
2.63680e+05 1.31800e+03 -7.32555e-01 -7.12977e-01 -7.52133e-01 -7.22192e-01 -7.09108e-01 -7.35275e-01
2.64000e+05 1.32000e+03 -7.51908e-01 -7.22218e-01 -7.81597e-01 -7.22225e-01 -7.09105e-01 -7.35344e-01
2.64320e+05 1.32100e+03 -7.01189e-01 -6.77817e-01 -7.24561e-01 -7.22240e-01 -7.09036e-01 -7.35443e-01
2.64640e+05 1.32300e+03 -7.31636e-01 -6.99774e-01 -7.63498e-01 -7.22237e-01 -7.08916e-01 -7.35557e-01
2.64960e+05 1.32400e+03 -7.07174e-01 -6.98234e-01 -7.16113e-01 -7.22221e-01 -7.08769e-01 -7.35673e-01
2.65280e+05 1.32600e+03 -7.16968e-01 -6.46835e-01 -7.87100e-01 -7.22203e-01 -7.08619e-01 -7.35786e-01
2.65600e+05 1.32800e+03 -7.40815e-01 -7.05296e-01 -7.76335e-01 -7.22192e-01 -7.08493e-01 -7.35890e-01
2.65920e+05 1.32900e+03 -7.02193e-01 -6.65422e-01 -7.38964e-01 -7.22202e-01 -7.08417e-01 -7.35987e-01
2.66240e+05 1.33100e+03 -7.54234e-01 -7.04615e-01 -8.03852e-01 -7.22247e-01 -7.08414e-01 -7.36080e-01
2.66560e+05 1.33200e+03 -7.05634e-01 -6.76337e-01 -7.34931e-01 -7.22338e-01 -7.08502e-01 -7.36174e-01
2.66880e+05 1.33400e+03 -7.10337e-01 -6.36263e-01 -7.84411e-01 -7.22485e-01 -7.08696e-01 -7.36274e-01
2.67200e+05 1.33600e+03 -6.85160e-01 -6.38504e-01 -7.31816e-01 -7.22692e-01 -7.09000e-01 -7.36385e-01
2.67520e+05 1.33700e+03 -6.62830e-01 -6.45209e-01 -6.80450e-01 -7.22961e-01 -7.09414e-01 -7.36508e-01
2.67840e+05 1.33900e+03 -6.92972e-01 -6.51333e-01 -7.34610e-01 -7.23287e-01 -7.09931e-01 -7.36643e-01
2.68160e+05 1.34000e+03 -6.65489e-01 -6.20964e-01 -7.10014e-01 -7.23661e-01 -7.10535e-01 -7.36786e-01
2.68480e+05 1.34200e+03 -6.83254e-01 -6.44125e-01 -7.22384e-01 -7.24068e-01 -7.11207e-01 -7.36930e-01
2.68800e+05 1.34400e+03 -6.88520e-01 -6.50439e-01 -7.26600e-01 -7.24492e-01 -7.11919e-01 -7.37066e-01
2.69120e+05 1.34500e+03 -7.24012e-01 -6.91789e-01 -7.56236e-01 -7.24912e-01 -7.12644e-01 -7.37180e-01
2.69440e+05 1.34700e+03 -6.60047e-01 -6.03730e-01 -7.16365e-01 -7.25305e-01 -7.13353e-01 -7.37257e-01
2.69760e+05 1.34800e+03 -6.91576e-01 -6.62553e-01 -7.20598e-01 -7.25648e-01 -7.14012e-01 -7.37284e-01
2.70080e+05 1.35000e+03 -7.12655e-01 -6.93167e-01 -7.32143e-01 -7.25916e-01 -7.14594e-01 -7.37239e-01
2.70400e+05 1.35200e+03 -6.93073e-01 -6.57386e-01 -7.28761e-01 -7.26088e-01 -7.15070e-01 -7.37107e-01
2.70720e+05 1.35300e+03 -7.03322e-01 -6.82887e-01 -7.23756e-01 -7.26142e-01 -7.15413e-01 -7.36871e-01
2.71040e+05 1.35500e+03 -7.18295e-01 -6.56702e-01 -7.79888e-01 -7.26058e-01 -7.15602e-01 -7.36514e-01
2.71360e+05 1.35600e+03 -6.91965e-01 -6.57988e-01 -7.25943e-01 -7.25821e-01 -7.15617e-01 -7.36025e-01
2.71680e+05 1.35800e+03 -6.88296e-01 -6.65076e-01 -7.11516e-01 -7.25420e-01 -7.15444e-01 -7.35397e-01
2.72000e+05 1.36000e+03 -7.22753e-01 -6.90725e-01 -7.54781e-01 -7.24851e-01 -7.15073e-01 -7.34628e-01
2.72320e+05 1.36100e+03 -7.18433e-01 -6.90685e-01 -7.46181e-01 -7.24113e-01 -7.14502e-01 -7.33724e-01
2.72640e+05 1.36300e+03 -7.24188e-01 -6.97897e-01 -7.50479e-01 -7.23213e-01 -7.13730e-01 -7.32696e-01
2.72960e+05 1.36400e+03 -6.95625e-01 -6.13604e-01 -7.77646e-01 -7.22165e-01 -7.12768e-01 -7.31562e-01
2.73280e+05 1.36600e+03 -6.81702e-01 -6.67909e-01 -6.95495e-01 -7.20989e-01 -7.11629e-01 -7.30349e-01
2.73600e+05 1.36800e+03 -7.29989e-01 -7.24734e-01 -7.35244e-01 -7.19710e-01 -7.10335e-01 -7.29084e-01
2.73920e+05 1.36900e+03 -6.54191e-01 -6.12206e-01 -6.96176e-01 -7.18354e-01 -7.08912e-01 -7.27796e-01
2.74240e+05 1.37100e+03 -7.30006e-01 -7.02623e-01 -7.57389e-01 -7.16955e-01 -7.07393e-01 -7.26517e-01
2.74560e+05 1.37200e+03 -7.65657e-01 -7.54344e-01 -7.76970e-01 -7.15542e-01 -7.05812e-01 -7.25271e-01
2.74880e+05 1.37400e+03 -6.87689e-01 -6.57108e-01 -7.18271e-01 -7.14145e-01 -7.04204e-01 -7.24087e-01
2.75200e+05 1.37600e+03 -7.31154e-01 -6.94674e-01 -7.67633e-01 -7.12794e-01 -7.02608e-01 -7.22981e-01
2.75520e+05 1.37700e+03 -7.10993e-01 -6.85158e-01 -7.36828e-01 -7.11513e-01 -7.01056e-01 -7.21970e-01
2.75840e+05 1.37900e+03 -7.37794e-01 -7.02745e-01 -7.72843e-01 -7.10321e-01 -6.99579e-01 -7.21062e-01
2.76160e+05 1.38000e+03 -6.91987e-01 -6.47420e-01 -7.36553e-01 -7.09234e-01 -6.98204e-01 -7.20264e-01
2.76480e+05 1.38200e+03 -6.96342e-01 -6.60736e-01 -7.31948e-01 -7.08263e-01 -6.96950e-01 -7.19576e-01
2.76800e+05 1.38400e+03 -7.24872e-01 -6.86354e-01 -7.63390e-01 -7.07416e-01 -6.95836e-01 -7.18996e-01
2.77120e+05 1.38500e+03 -6.89763e-01 -6.46301e-01 -7.33225e-01 -7.06697e-01 -6.94872e-01 -7.18521e-01
2.77440e+05 1.38700e+03 -6.71259e-01 -6.39689e-01 -7.02829e-01 -7.06105e-01 -6.94066e-01 -7.18144e-01
2.77760e+05 1.38800e+03 -6.72205e-01 -6.43034e-01 -7.01376e-01 -7.05640e-01 -6.93419e-01 -7.17860e-01
2.78080e+05 1.39000e+03 -7.01108e-01 -6.35823e-01 -7.66393e-01 -7.05298e-01 -6.92934e-01 -7.17661e-01
2.78400e+05 1.39200e+03 -7.00212e-01 -6.53748e-01 -7.46677e-01 -7.05072e-01 -6.92605e-01 -7.17540e-01
2.78720e+05 1.39300e+03 -7.24351e-01 -7.14510e-01 -7.34192e-01 -7.04956e-01 -6.92424e-01 -7.17488e-01
2.79040e+05 1.39500e+03 -7.22106e-01 -6.47895e-01 -7.96318e-01 -7.04939e-01 -6.92383e-01 -7.17495e-01
2.79360e+05 1.39600e+03 -7.29420e-01 -6.95385e-01 -7.63454e-01 -7.05009e-01 -6.92469e-01 -7.17550e-01
2.79680e+05 1.39800e+03 -7.02028e-01 -6.69502e-01 -7.34554e-01 -7.05153e-01 -6.92667e-01 -7.17638e-01
2.80000e+05 1.40000e+03 -7.47820e-01 -7.03080e-01 -7.92559e-01 -7.05354e-01 -6.92960e-01 -7.17748e-01
2.80320e+05 1.40100e+03 -7.00870e-01 -6.95002e-01 -7.06738e-01 -7.05594e-01 -6.93326e-01 -7.17863e-01
2.80640e+05 1.40300e+03 -6.93679e-01 -6.61255e-01 -7.26102e-01 -7.05857e-01 -6.93746e-01 -7.17968e-01
2.80960e+05 1.40400e+03 -7.30746e-01 -6.52922e-01 -8.08570e-01 -7.06124e-01 -6.94196e-01 -7.18051e-01
2.81280e+05 1.40600e+03 -7.23387e-01 -7.11166e-01 -7.35609e-01 -7.06378e-01 -6.94656e-01 -7.18100e-01
2.81600e+05 1.40800e+03 -6.62059e-01 -6.56683e-01 -6.67435e-01 -7.06607e-01 -6.95105e-01 -7.18109e-01
2.81920e+05 1.40900e+03 -6.85695e-01 -6.79471e-01 -6.91920e-01 -7.06802e-01 -6.95526e-01 -7.18079e-01
2.82240e+05 1.41100e+03 -7.50483e-01 -6.85144e-01 -8.15821e-01 -7.06958e-01 -6.95906e-01 -7.18011e-01
2.82560e+05 1.41200e+03 -6.98070e-01 -6.49124e-01 -7.47016e-01 -7.07075e-01 -6.96237e-01 -7.17913e-01
2.82880e+05 1.41400e+03 -6.82362e-01 -6.42004e-01 -7.22720e-01 -7.07156e-01 -6.96516e-01 -7.17796e-01
2.83200e+05 1.41600e+03 -6.63575e-01 -5.97204e-01 -7.29946e-01 -7.07206e-01 -6.96745e-01 -7.17667e-01
2.83520e+05 1.41700e+03 -6.90719e-01 -6.48126e-01 -7.33312e-01 -7.07234e-01 -6.96932e-01 -7.17537e-01
2.83840e+05 1.41900e+03 -7.01208e-01 -6.86589e-01 -7.15826e-01 -7.07245e-01 -6.97085e-01 -7.17406e-01
2.84160e+05 1.42000e+03 -6.91547e-01 -6.35121e-01 -7.47972e-01 -7.07244e-01 -6.97214e-01 -7.17275e-01
2.84480e+05 1.42200e+03 -6.92962e-01 -6.45584e-01 -7.40340e-01 -7.07233e-01 -6.97328e-01 -7.17139e-01
2.84800e+05 1.42400e+03 -7.19247e-01 -6.71799e-01 -7.66695e-01 -7.07213e-01 -6.97435e-01 -7.16991e-01
2.85120e+05 1.42500e+03 -6.64134e-01 -6.30362e-01 -6.97905e-01 -7.07180e-01 -6.97542e-01 -7.16819e-01
2.85440e+05 1.42700e+03 -6.79975e-01 -6.69927e-01 -6.90023e-01 -7.07132e-01 -6.97652e-01 -7.16611e-01
2.85760e+05 1.42800e+03 -6.59648e-01 -6.42633e-01 -6.76662e-01 -7.07061e-01 -6.97767e-01 -7.16355e-01
2.86080e+05 1.43000e+03 -6.98770e-01 -6.65894e-01 -7.31645e-01 -7.06962e-01 -6.97884e-01 -7.16040e-01
2.86400e+05 1.43200e+03 -6.69586e-01 -6.34129e-01 -7.05042e-01 -7.06828e-01 -6.97999e-01 -7.15658e-01
2.86720e+05 1.43300e+03 -7.14416e-01 -6.86578e-01 -7.42254e-01 -7.06654e-01 -6.98105e-01 -7.15203e-01
2.87040e+05 1.43500e+03 -7.11323e-01 -6.72926e-01 -7.49720e-01 -7.06434e-01 -6.98194e-01 -7.14674e-01
2.87360e+05 1.43600e+03 -6.82313e-01 -6.15758e-01 -7.48867e-01 -7.06165e-01 -6.98255e-01 -7.14074e-01
2.87680e+05 1.43800e+03 -6.89092e-01 -6.66379e-01 -7.11805e-01 -7.05841e-01 -6.98278e-01 -7.13404e-01
2.88000e+05 1.44000e+03 -6.59578e-01 -6.07752e-01 -7.11404e-01 -7.05463e-01 -6.98253e-01 -7.12673e-01
2.88320e+05 1.44100e+03 -6.90940e-01 -6.39146e-01 -7.42734e-01 -7.05029e-01 -6.98174e-01 -7.11884e-01
2.88640e+05 1.44300e+03 -7.18137e-01 -6.74772e-01 -7.61502e-01 -7.04539e-01 -6.98035e-01 -7.11043e-01
2.88960e+05 1.44400e+03 -7.02188e-01 -6.88725e-01 -7.15651e-01 -7.03996e-01 -6.97837e-01 -7.10155e-01
2.89280e+05 1.44600e+03 -6.63294e-01 -6.21493e-01 -7.05095e-01 -7.03402e-01 -6.97577e-01 -7.09228e-01
2.89600e+05 1.44800e+03 -6.28715e-01 -5.92377e-01 -6.65054e-01 -7.02763e-01 -6.97259e-01 -7.08268e-01
2.89920e+05 1.44900e+03 -6.63827e-01 -5.99608e-01 -7.28046e-01 -7.02086e-01 -6.96886e-01 -7.07286e-01
2.90240e+05 1.45100e+03 -6.98853e-01 -6.96574e-01 -7.01131e-01 -7.01375e-01 -6.96459e-01 -7.06292e-01
2.90560e+05 1.45200e+03 -6.56387e-01 -6.06842e-01 -7.05931e-01 -7.00641e-01 -6.95982e-01 -7.05301e-01
2.90880e+05 1.45400e+03 -6.88739e-01 -6.74896e-01 -7.02582e-01 -6.99892e-01 -6.95457e-01 -7.04328e-01
2.91200e+05 1.45600e+03 -6.88532e-01 -6.14347e-01 -7.62717e-01 -6.99138e-01 -6.94890e-01 -7.03386e-01
2.91520e+05 1.45700e+03 -6.21005e-01 -5.69047e-01 -6.72963e-01 -6.98388e-01 -6.94290e-01 -7.02486e-01
2.91840e+05 1.45900e+03 -7.02831e-01 -6.82051e-01 -7.23612e-01 -6.97651e-01 -6.93668e-01 -7.01634e-01
2.92160e+05 1.46000e+03 -6.91266e-01 -6.69987e-01 -7.12545e-01 -6.96936e-01 -6.93039e-01 -7.00834e-01
2.92480e+05 1.46200e+03 -6.88228e-01 -6.51162e-01 -7.25294e-01 -6.96251e-01 -6.92416e-01 -7.00085e-01
2.92800e+05 1.46400e+03 -7.12423e-01 -6.88476e-01 -7.36370e-01 -6.95600e-01 -6.91815e-01 -6.99386e-01
2.93120e+05 1.46500e+03 -6.99674e-01 -6.55052e-01 -7.44296e-01 -6.94988e-01 -6.91240e-01 -6.98736e-01
2.93440e+05 1.46700e+03 -6.89125e-01 -6.14339e-01 -7.63910e-01 -6.94417e-01 -6.90693e-01 -6.98141e-01
2.93760e+05 1.46800e+03 -6.99213e-01 -6.53853e-01 -7.44572e-01 -6.93886e-01 -6.90165e-01 -6.97607e-01
2.94080e+05 1.47000e+03 -6.70730e-01 -6.46098e-01 -6.95362e-01 -6.93397e-01 -6.89643e-01 -6.97150e-01
2.94400e+05 1.47200e+03 -6.87428e-01 -6.83917e-01 -6.90939e-01 -6.92945e-01 -6.89108e-01 -6.96782e-01
2.94720e+05 1.47300e+03 -6.11018e-01 -5.90232e-01 -6.31804e-01 -6.92530e-01 -6.88542e-01 -6.96518e-01
2.95040e+05 1.47500e+03 -6.83582e-01 -6.27103e-01 -7.40061e-01 -6.92149e-01 -6.87931e-01 -6.96367e-01
2.95360e+05 1.47600e+03 -7.18825e-01 -6.51712e-01 -7.85938e-01 -6.91801e-01 -6.87271e-01 -6.96331e-01
2.95680e+05 1.47800e+03 -7.13306e-01 -6.73088e-01 -7.53524e-01 -6.91485e-01 -6.86566e-01 -6.96403e-01
2.96000e+05 1.48000e+03 -6.68348e-01 -6.36830e-01 -6.99865e-01 -6.91200e-01 -6.85830e-01 -6.96569e-01
2.96320e+05 1.48100e+03 -7.08581e-01 -6.42111e-01 -7.75050e-01 -6.90946e-01 -6.85080e-01 -6.96811e-01
2.96640e+05 1.48300e+03 -7.17008e-01 -6.76295e-01 -7.57722e-01 -6.90721e-01 -6.84333e-01 -6.97109e-01
2.96960e+05 1.48400e+03 -7.07763e-01 -6.66978e-01 -7.48548e-01 -6.90525e-01 -6.83610e-01 -6.97441e-01
2.97280e+05 1.48600e+03 -6.82026e-01 -6.57756e-01 -7.06296e-01 -6.90355e-01 -6.82927e-01 -6.97783e-01
2.97600e+05 1.48800e+03 -7.00671e-01 -6.63132e-01 -7.38210e-01 -6.90207e-01 -6.82296e-01 -6.98117e-01
2.97920e+05 1.48900e+03 -6.97643e-01 -6.50725e-01 -7.44561e-01 -6.90076e-01 -6.81728e-01 -6.98423e-01
2.98240e+05 1.49100e+03 -7.08781e-01 -6.72580e-01 -7.44981e-01 -6.89958e-01 -6.81228e-01 -6.98688e-01
2.98560e+05 1.49200e+03 -7.07035e-01 -6.70270e-01 -7.43800e-01 -6.89850e-01 -6.80797e-01 -6.98904e-01
2.98880e+05 1.49400e+03 -7.08401e-01 -6.60120e-01 -7.56683e-01 -6.89751e-01 -6.80432e-01 -6.99070e-01
2.99200e+05 1.49600e+03 -6.95289e-01 -6.56657e-01 -7.33921e-01 -6.89660e-01 -6.80126e-01 -6.99193e-01
2.99520e+05 1.49700e+03 -6.67936e-01 -6.46110e-01 -6.89762e-01 -6.89580e-01 -6.79870e-01 -6.99290e-01
2.99840e+05 1.49900e+03 -7.20673e-01 -6.60576e-01 -7.80770e-01 -6.89516e-01 -6.79651e-01 -6.99381e-01
3.00160e+05 1.50000e+03 -6.46162e-01 -6.06449e-01 -6.85875e-01 -6.89473e-01 -6.79452e-01 -6.99495e-01
3.00480e+05 1.50200e+03 -6.93186e-01 -6.24280e-01 -7.62091e-01 -6.89459e-01 -6.79260e-01 -6.99658e-01
3.00800e+05 1.50400e+03 -7.62701e-01 -7.48987e-01 -7.76415e-01 -6.89480e-01 -6.79064e-01 -6.99895e-01
3.01120e+05 1.50500e+03 -6.59019e-01 -6.09233e-01 -7.08804e-01 -6.89543e-01 -6.78861e-01 -7.00224e-01
3.01440e+05 1.50700e+03 -6.63439e-01 -6.22938e-01 -7.03940e-01 -6.89655e-01 -6.78655e-01 -7.00655e-01
3.01760e+05 1.50800e+03 -6.87719e-01 -6.60478e-01 -7.14959e-01 -6.89821e-01 -6.78453e-01 -7.01189e-01
3.02080e+05 1.51000e+03 -7.30901e-01 -6.93520e-01 -7.68282e-01 -6.90043e-01 -6.78268e-01 -7.01818e-01
3.02400e+05 1.51200e+03 -6.88103e-01 -6.53025e-01 -7.23181e-01 -6.90322e-01 -6.78114e-01 -7.02530e-01
3.02720e+05 1.51300e+03 -7.19712e-01 -6.78719e-01 -7.60706e-01 -6.90655e-01 -6.78002e-01 -7.03309e-01
3.03040e+05 1.51500e+03 -6.91638e-01 -6.16960e-01 -7.66316e-01 -6.91037e-01 -6.77937e-01 -7.04137e-01
3.03360e+05 1.51600e+03 -7.00667e-01 -6.79115e-01 -7.22218e-01 -6.91459e-01 -6.77919e-01 -7.04998e-01
3.03680e+05 1.51800e+03 -7.06461e-01 -6.60149e-01 -7.52774e-01 -6.91911e-01 -6.77945e-01 -7.05877e-01
3.04000e+05 1.52000e+03 -7.17218e-01 -6.76108e-01 -7.58329e-01 -6.92381e-01 -6.78002e-01 -7.06759e-01
3.04320e+05 1.52100e+03 -6.97568e-01 -6.14336e-01 -7.80800e-01 -6.92857e-01 -6.78079e-01 -7.07635e-01
3.04640e+05 1.52300e+03 -7.14403e-01 -6.55177e-01 -7.73628e-01 -6.93329e-01 -6.78161e-01 -7.08496e-01
3.04960e+05 1.52400e+03 -7.08468e-01 -6.62341e-01 -7.54596e-01 -6.93786e-01 -6.78233e-01 -7.09339e-01
3.05280e+05 1.52600e+03 -7.06875e-01 -6.87762e-01 -7.25987e-01 -6.94221e-01 -6.78283e-01 -7.10159e-01
3.05600e+05 1.52800e+03 -6.50099e-01 -6.20761e-01 -6.79437e-01 -6.94627e-01 -6.78301e-01 -7.10953e-01
3.05920e+05 1.52900e+03 -6.69287e-01 -6.51691e-01 -6.86882e-01 -6.95001e-01 -6.78282e-01 -7.11720e-01
3.06240e+05 1.53100e+03 -7.54390e-01 -6.84687e-01 -8.24092e-01 -6.95341e-01 -6.78223e-01 -7.12459e-01
3.06560e+05 1.53200e+03 -6.52265e-01 -6.17707e-01 -6.86823e-01 -6.95644e-01 -6.78122e-01 -7.13166e-01
3.06880e+05 1.53400e+03 -6.72619e-01 -6.60281e-01 -6.84957e-01 -6.95912e-01 -6.77981e-01 -7.13843e-01
3.07200e+05 1.53600e+03 -6.91284e-01 -6.65178e-01 -7.17390e-01 -6.96145e-01 -6.77800e-01 -7.14489e-01
3.07520e+05 1.53700e+03 -6.97724e-01 -5.95649e-01 -7.99798e-01 -6.96345e-01 -6.77582e-01 -7.15107e-01
3.07840e+05 1.53900e+03 -7.09795e-01 -5.86038e-01 -8.33553e-01 -6.96512e-01 -6.77326e-01 -7.15697e-01
3.08160e+05 1.54000e+03 -6.61644e-01 -6.04635e-01 -7.18653e-01 -6.96648e-01 -6.77034e-01 -7.16262e-01
3.08480e+05 1.54200e+03 -6.75228e-01 -6.59887e-01 -6.90569e-01 -6.96754e-01 -6.76707e-01 -7.16801e-01
3.08800e+05 1.54400e+03 -7.04840e-01 -6.56344e-01 -7.53337e-01 -6.96829e-01 -6.76345e-01 -7.17314e-01
3.09120e+05 1.54500e+03 -6.29581e-01 -5.78663e-01 -6.80498e-01 -6.96874e-01 -6.75950e-01 -7.17798e-01
3.09440e+05 1.54700e+03 -6.88440e-01 -6.73037e-01 -7.03843e-01 -6.96888e-01 -6.75525e-01 -7.18251e-01
3.09760e+05 1.54800e+03 -6.76875e-01 -6.25120e-01 -7.28630e-01 -6.96870e-01 -6.75074e-01 -7.18667e-01
3.10080e+05 1.55000e+03 -6.84761e-01 -6.45392e-01 -7.24130e-01 -6.96821e-01 -6.74600e-01 -7.19043e-01
3.10400e+05 1.55200e+03 -6.46528e-01 -6.00488e-01 -6.92568e-01 -6.96741e-01 -6.74110e-01 -7.19372e-01
3.10720e+05 1.55300e+03 -6.38653e-01 -6.18116e-01 -6.59190e-01 -6.96630e-01 -6.73608e-01 -7.19652e-01
3.11040e+05 1.55500e+03 -6.60943e-01 -6.39433e-01 -6.82453e-01 -6.96487e-01 -6.73100e-01 -7.19873e-01
3.11360e+05 1.55600e+03 -7.11867e-01 -6.05472e-01 -8.18262e-01 -6.96312e-01 -6.72592e-01 -7.20032e-01
3.11680e+05 1.55800e+03 -7.21163e-01 -6.66874e-01 -7.75452e-01 -6.96103e-01 -6.72085e-01 -7.20121e-01
3.12000e+05 1.56000e+03 -6.67646e-01 -6.44238e-01 -6.91054e-01 -6.95855e-01 -6.71578e-01 -7.20132e-01
3.12320e+05 1.56100e+03 -6.64357e-01 -6.35499e-01 -6.93215e-01 -6.95564e-01 -6.71072e-01 -7.20056e-01
3.12640e+05 1.56300e+03 -6.82294e-01 -6.74050e-01 -6.90538e-01 -6.95222e-01 -6.70559e-01 -7.19886e-01
3.12960e+05 1.56400e+03 -7.03534e-01 -6.79022e-01 -7.28045e-01 -6.94823e-01 -6.70030e-01 -7.19615e-01
3.13280e+05 1.56600e+03 -6.37029e-01 -5.99065e-01 -6.74993e-01 -6.94359e-01 -6.69477e-01 -7.19241e-01
3.13600e+05 1.56800e+03 -7.34817e-01 -6.80680e-01 -7.88955e-01 -6.93825e-01 -6.68888e-01 -7.18761e-01
3.13920e+05 1.56900e+03 -6.32969e-01 -6.12384e-01 -6.53554e-01 -6.93218e-01 -6.68255e-01 -7.18181e-01
3.14240e+05 1.57100e+03 -6.58519e-01 -6.23658e-01 -6.93380e-01 -6.92539e-01 -6.67571e-01 -7.17506e-01
3.14560e+05 1.57200e+03 -7.00444e-01 -6.56120e-01 -7.44769e-01 -6.91791e-01 -6.66834e-01 -7.16748e-01
3.14880e+05 1.57400e+03 -6.67840e-01 -6.47502e-01 -6.88179e-01 -6.90981e-01 -6.66047e-01 -7.15915e-01
3.15200e+05 1.57600e+03 -6.98799e-01 -6.74924e-01 -7.22674e-01 -6.90121e-01 -6.65223e-01 -7.15018e-01
3.15520e+05 1.57700e+03 -6.65043e-01 -6.22933e-01 -7.07153e-01 -6.89221e-01 -6.64377e-01 -7.14066e-01
3.15840e+05 1.57900e+03 -6.80405e-01 -6.57366e-01 -7.03444e-01 -6.88299e-01 -6.63531e-01 -7.13066e-01
3.16160e+05 1.58000e+03 -6.29652e-01 -6.24740e-01 -6.34564e-01 -6.87367e-01 -6.62711e-01 -7.12023e-01
3.16480e+05 1.58200e+03 -6.79413e-01 -6.29173e-01 -7.29653e-01 -6.86443e-01 -6.61944e-01 -7.10942e-01
3.16800e+05 1.58400e+03 -6.31526e-01 -6.07278e-01 -6.55773e-01 -6.85541e-01 -6.61255e-01 -7.09826e-01
3.17120e+05 1.58500e+03 -6.94190e-01 -6.57846e-01 -7.30534e-01 -6.84675e-01 -6.60669e-01 -7.08681e-01
3.17440e+05 1.58700e+03 -6.72042e-01 -6.48319e-01 -6.95765e-01 -6.83856e-01 -6.60204e-01 -7.07509e-01
3.17760e+05 1.58800e+03 -6.61456e-01 -6.19043e-01 -7.03868e-01 -6.83095e-01 -6.59872e-01 -7.06318e-01
3.18080e+05 1.59000e+03 -6.78576e-01 -6.50100e-01 -7.07053e-01 -6.82397e-01 -6.59680e-01 -7.05114e-01
3.18400e+05 1.59200e+03 -6.35187e-01 -6.25905e-01 -6.44468e-01 -6.81762e-01 -6.59623e-01 -7.03902e-01
3.18720e+05 1.59300e+03 -7.00320e-01 -6.59879e-01 -7.40761e-01 -6.81192e-01 -6.59693e-01 -7.02691e-01
3.19040e+05 1.59500e+03 -6.95036e-01 -6.74814e-01 -7.15258e-01 -6.80680e-01 -6.59876e-01 -7.01484e-01
3.19360e+05 1.59600e+03 -6.71438e-01 -6.44163e-01 -6.98714e-01 -6.80220e-01 -6.60150e-01 -7.00290e-01
3.19680e+05 1.59800e+03 -6.92432e-01 -6.53120e-01 -7.31744e-01 -6.79799e-01 -6.60487e-01 -6.99112e-01
3.20000e+05 1.60000e+03 -6.68841e-01 -6.38648e-01 -6.99034e-01 -6.79408e-01 -6.60861e-01 -6.97955e-01
3.20320e+05 1.60100e+03 -7.40849e-01 -7.21145e-01 -7.60553e-01 -6.79034e-01 -6.61245e-01 -6.96822e-01
3.20640e+05 1.60300e+03 -6.78115e-01 -6.20881e-01 -7.35349e-01 -6.78664e-01 -6.61611e-01 -6.95717e-01
3.20960e+05 1.60400e+03 -7.42783e-01 -7.05676e-01 -7.79890e-01 -6.78289e-01 -6.61936e-01 -6.94643e-01
3.21280e+05 1.60600e+03 -6.82908e-01 -6.52980e-01 -7.12836e-01 -6.77903e-01 -6.62201e-01 -6.93604e-01
3.21600e+05 1.60800e+03 -6.76592e-01 -6.09736e-01 -7.43448e-01 -6.77498e-01 -6.62394e-01 -6.92602e-01
3.21920e+05 1.60900e+03 -7.18623e-01 -7.01223e-01 -7.36023e-01 -6.77077e-01 -6.62508e-01 -6.91647e-01
3.22240e+05 1.61100e+03 -6.52511e-01 -6.36785e-01 -6.68236e-01 -6.76641e-01 -6.62540e-01 -6.90742e-01
3.22560e+05 1.61200e+03 -6.34907e-01 -6.12030e-01 -6.57784e-01 -6.76199e-01 -6.62497e-01 -6.89901e-01
3.22880e+05 1.61400e+03 -6.40349e-01 -6.24147e-01 -6.56551e-01 -6.75761e-01 -6.62390e-01 -6.89132e-01
3.23200e+05 1.61600e+03 -6.68932e-01 -6.64438e-01 -6.73425e-01 -6.75343e-01 -6.62236e-01 -6.88450e-01
3.23520e+05 1.61700e+03 -6.87533e-01 -6.80081e-01 -6.94985e-01 -6.74965e-01 -6.62058e-01 -6.87871e-01
3.23840e+05 1.61900e+03 -6.81044e-01 -6.33445e-01 -7.28643e-01 -6.74646e-01 -6.61883e-01 -6.87409e-01
3.24160e+05 1.62000e+03 -6.65587e-01 -6.04425e-01 -7.26748e-01 -6.74408e-01 -6.61738e-01 -6.87078e-01
3.24480e+05 1.62200e+03 -6.74646e-01 -6.24703e-01 -7.24589e-01 -6.74268e-01 -6.61648e-01 -6.86888e-01
3.24800e+05 1.62400e+03 -6.83210e-01 -6.68089e-01 -6.98331e-01 -6.74241e-01 -6.61635e-01 -6.86846e-01
3.25120e+05 1.62500e+03 -6.57710e-01 -6.23354e-01 -6.92067e-01 -6.74332e-01 -6.61716e-01 -6.86949e-01
3.25440e+05 1.62700e+03 -6.59365e-01 -6.12241e-01 -7.06490e-01 -6.74542e-01 -6.61897e-01 -6.87188e-01
3.25760e+05 1.62800e+03 -7.33732e-01 -6.77911e-01 -7.89553e-01 -6.74863e-01 -6.62179e-01 -6.87547e-01
3.26080e+05 1.63000e+03 -6.83404e-01 -5.91370e-01 -7.75438e-01 -6.75280e-01 -6.62556e-01 -6.88005e-01
3.26400e+05 1.63200e+03 -6.32303e-01 -6.16211e-01 -6.48395e-01 -6.75773e-01 -6.63011e-01 -6.88535e-01
3.26720e+05 1.63300e+03 -6.06342e-01 -5.89338e-01 -6.23346e-01 -6.76319e-01 -6.63526e-01 -6.89111e-01
3.27040e+05 1.63500e+03 -6.28529e-01 -6.10672e-01 -6.46385e-01 -6.76893e-01 -6.64076e-01 -6.89710e-01
3.27360e+05 1.63600e+03 -6.63702e-01 -6.39578e-01 -6.87827e-01 -6.77472e-01 -6.64637e-01 -6.90308e-01
3.27680e+05 1.63800e+03 -6.58704e-01 -6.40185e-01 -6.77223e-01 -6.78036e-01 -6.65186e-01 -6.90885e-01
3.28000e+05 1.64000e+03 -6.38116e-01 -5.97923e-01 -6.78308e-01 -6.78565e-01 -6.65703e-01 -6.91426e-01
3.28320e+05 1.64100e+03 -6.31390e-01 -5.91819e-01 -6.70961e-01 -6.79046e-01 -6.66176e-01 -6.91916e-01
3.28640e+05 1.64300e+03 -6.58356e-01 -6.27300e-01 -6.89412e-01 -6.79467e-01 -6.66595e-01 -6.92339e-01
3.28960e+05 1.64400e+03 -6.69808e-01 -6.51127e-01 -6.88488e-01 -6.79821e-01 -6.66960e-01 -6.92682e-01
3.29280e+05 1.64600e+03 -6.66973e-01 -6.24833e-01 -7.09112e-01 -6.80101e-01 -6.67271e-01 -6.92930e-01
3.29600e+05 1.64800e+03 -6.51954e-01 -6.20601e-01 -6.83307e-01 -6.80301e-01 -6.67534e-01 -6.93067e-01
3.29920e+05 1.64900e+03 -6.65382e-01 -5.85954e-01 -7.44810e-01 -6.80416e-01 -6.67755e-01 -6.93078e-01
3.30240e+05 1.65100e+03 -6.48868e-01 -6.36878e-01 -6.60859e-01 -6.80443e-01 -6.67937e-01 -6.92950e-01
3.30560e+05 1.65200e+03 -7.07344e-01 -6.44429e-01 -7.70259e-01 -6.80379e-01 -6.68084e-01 -6.92674e-01
3.30880e+05 1.65400e+03 -6.85665e-01 -6.17811e-01 -7.53518e-01 -6.80221e-01 -6.68196e-01 -6.92247e-01
3.31200e+05 1.65600e+03 -6.49422e-01 -6.24623e-01 -6.74221e-01 -6.79970e-01 -6.68272e-01 -6.91668e-01
3.31520e+05 1.65700e+03 -6.49304e-01 -6.26261e-01 -6.72347e-01 -6.79625e-01 -6.68305e-01 -6.90945e-01
3.31840e+05 1.65900e+03 -7.44905e-01 -6.57539e-01 -8.32272e-01 -6.79191e-01 -6.68289e-01 -6.90093e-01
3.32160e+05 1.66000e+03 -6.50534e-01 -6.29624e-01 -6.71444e-01 -6.78673e-01 -6.68214e-01 -6.89132e-01
3.32480e+05 1.66200e+03 -6.46078e-01 -6.10763e-01 -6.81394e-01 -6.78078e-01 -6.68068e-01 -6.88087e-01
3.32800e+05 1.66400e+03 -6.56284e-01 -6.16235e-01 -6.96332e-01 -6.77415e-01 -6.67843e-01 -6.86988e-01
3.33120e+05 1.66500e+03 -7.07632e-01 -6.51331e-01 -7.63933e-01 -6.76696e-01 -6.67526e-01 -6.85866e-01
3.33440e+05 1.66700e+03 -6.69447e-01 -6.37049e-01 -7.01846e-01 -6.75934e-01 -6.67111e-01 -6.84756e-01
3.33760e+05 1.66800e+03 -7.22439e-01 -6.84814e-01 -7.60064e-01 -6.75143e-01 -6.66594e-01 -6.83693e-01
3.34080e+05 1.67000e+03 -6.87729e-01 -6.49666e-01 -7.25792e-01 -6.74341e-01 -6.65974e-01 -6.82708e-01
3.34400e+05 1.67200e+03 -6.87266e-01 -6.50952e-01 -7.23581e-01 -6.73544e-01 -6.65255e-01 -6.81833e-01
3.34720e+05 1.67300e+03 -6.85583e-01 -6.35606e-01 -7.35560e-01 -6.72770e-01 -6.64448e-01 -6.81093e-01
3.35040e+05 1.67500e+03 -6.58055e-01 -6.10938e-01 -7.05171e-01 -6.72034e-01 -6.63563e-01 -6.80505e-01
3.35360e+05 1.67600e+03 -6.75693e-01 -6.43968e-01 -7.07418e-01 -6.71350e-01 -6.62618e-01 -6.80082e-01
3.35680e+05 1.67800e+03 -6.35275e-01 -5.71952e-01 -6.98598e-01 -6.70731e-01 -6.61633e-01 -6.79828e-01
3.36000e+05 1.68000e+03 -6.31834e-01 -6.04462e-01 -6.59205e-01 -6.70185e-01 -6.60630e-01 -6.79741e-01
3.36320e+05 1.68100e+03 -6.70465e-01 -6.51436e-01 -6.89494e-01 -6.69722e-01 -6.59632e-01 -6.79811e-01
3.36640e+05 1.68300e+03 -6.37305e-01 -6.25940e-01 -6.48669e-01 -6.69343e-01 -6.58658e-01 -6.80028e-01
3.36960e+05 1.68400e+03 -6.75975e-01 -6.06350e-01 -7.45599e-01 -6.69053e-01 -6.57730e-01 -6.80375e-01
3.37280e+05 1.68600e+03 -6.49956e-01 -6.38700e-01 -6.61212e-01 -6.68849e-01 -6.56863e-01 -6.80834e-01
3.37600e+05 1.68800e+03 -6.47977e-01 -6.03861e-01 -6.92093e-01 -6.68727e-01 -6.56069e-01 -6.81385e-01
3.37920e+05 1.68900e+03 -6.64055e-01 -6.48478e-01 -6.79633e-01 -6.68683e-01 -6.55353e-01 -6.82012e-01
3.38240e+05 1.69100e+03 -6.62670e-01 -6.30512e-01 -6.94827e-01 -6.68706e-01 -6.54715e-01 -6.82696e-01
3.38560e+05 1.69200e+03 -6.23932e-01 -6.10224e-01 -6.37641e-01 -6.68785e-01 -6.54150e-01 -6.83420e-01
3.38880e+05 1.69400e+03 -6.27382e-01 -6.00875e-01 -6.53890e-01 -6.68906e-01 -6.53645e-01 -6.84168e-01
3.39200e+05 1.69600e+03 -6.89859e-01 -6.16568e-01 -7.63151e-01 -6.69052e-01 -6.53181e-01 -6.84923e-01
3.39520e+05 1.69700e+03 -6.77192e-01 -6.65733e-01 -6.88651e-01 -6.69204e-01 -6.52741e-01 -6.85668e-01
3.39840e+05 1.69900e+03 -6.55120e-01 -6.26130e-01 -6.84110e-01 -6.69342e-01 -6.52300e-01 -6.86384e-01
3.40160e+05 1.70000e+03 -6.09044e-01 -5.31500e-01 -6.86588e-01 -6.69447e-01 -6.51842e-01 -6.87052e-01
3.40480e+05 1.70200e+03 -6.61867e-01 -6.18150e-01 -7.05583e-01 -6.69499e-01 -6.51348e-01 -6.87649e-01
3.40800e+05 1.70400e+03 -5.96431e-01 -5.77997e-01 -6.14864e-01 -6.69480e-01 -6.50808e-01 -6.88153e-01
3.41120e+05 1.70500e+03 -6.70140e-01 -5.96812e-01 -7.43469e-01 -6.69378e-01 -6.50218e-01 -6.88539e-01
3.41440e+05 1.70700e+03 -6.54831e-01 -6.39669e-01 -6.69992e-01 -6.69182e-01 -6.49579e-01 -6.88785e-01
3.41760e+05 1.70800e+03 -6.67475e-01 -6.52164e-01 -6.82786e-01 -6.68885e-01 -6.48897e-01 -6.88873e-01
3.42080e+05 1.71000e+03 -6.78188e-01 -5.87635e-01 -7.68740e-01 -6.68485e-01 -6.48183e-01 -6.88786e-01
3.42400e+05 1.71200e+03 -6.18525e-01 -5.80384e-01 -6.56665e-01 -6.67982e-01 -6.47448e-01 -6.88517e-01
3.42720e+05 1.71300e+03 -6.83715e-01 -6.56228e-01 -7.11202e-01 -6.67382e-01 -6.46702e-01 -6.88062e-01
3.43040e+05 1.71500e+03 -6.96543e-01 -6.60801e-01 -7.32284e-01 -6.66692e-01 -6.45957e-01 -6.87426e-01
3.43360e+05 1.71600e+03 -6.71736e-01 -6.16217e-01 -7.27255e-01 -6.65918e-01 -6.45216e-01 -6.86620e-01
3.43680e+05 1.71800e+03 -6.76499e-01 -6.29324e-01 -7.23674e-01 -6.65072e-01 -6.44486e-01 -6.85658e-01
3.44000e+05 1.72000e+03 -6.87633e-01 -6.23129e-01 -7.52137e-01 -6.64165e-01 -6.43767e-01 -6.84563e-01
3.44320e+05 1.72100e+03 -6.30386e-01 -5.86385e-01 -6.74388e-01 -6.63209e-01 -6.43059e-01 -6.83360e-01
3.44640e+05 1.72300e+03 -6.15337e-01 -5.96658e-01 -6.34016e-01 -6.62219e-01 -6.42364e-01 -6.82075e-01
3.44960e+05 1.72400e+03 -6.72353e-01 -6.50902e-01 -6.93803e-01 -6.61210e-01 -6.41681e-01 -6.80739e-01
3.45280e+05 1.72600e+03 -6.25565e-01 -5.93729e-01 -6.57402e-01 -6.60200e-01 -6.41015e-01 -6.79385e-01
3.45600e+05 1.72800e+03 -6.01993e-01 -5.97862e-01 -6.06123e-01 -6.59205e-01 -6.40367e-01 -6.78043e-01
3.45920e+05 1.72900e+03 -6.92767e-01 -6.31604e-01 -7.53930e-01 -6.58244e-01 -6.39742e-01 -6.76745e-01
3.46240e+05 1.73100e+03 -6.49978e-01 -6.34043e-01 -6.65913e-01 -6.57333e-01 -6.39142e-01 -6.75524e-01
3.46560e+05 1.73200e+03 -6.38966e-01 -6.19059e-01 -6.58873e-01 -6.56488e-01 -6.38571e-01 -6.74404e-01
3.46880e+05 1.73400e+03 -6.12206e-01 -5.79882e-01 -6.44529e-01 -6.55721e-01 -6.38032e-01 -6.73411e-01
3.47200e+05 1.73600e+03 -6.79633e-01 -5.91645e-01 -7.67620e-01 -6.55041e-01 -6.37525e-01 -6.72557e-01
3.47520e+05 1.73700e+03 -6.29661e-01 -5.82746e-01 -6.76577e-01 -6.54451e-01 -6.37053e-01 -6.71850e-01
3.47840e+05 1.73900e+03 -6.67532e-01 -6.27937e-01 -7.07126e-01 -6.53951e-01 -6.36615e-01 -6.71288e-01
3.48160e+05 1.74000e+03 -7.22450e-01 -6.50566e-01 -7.94334e-01 -6.53534e-01 -6.36210e-01 -6.70859e-01
3.48480e+05 1.74200e+03 -6.41034e-01 -6.21323e-01 -6.60745e-01 -6.53193e-01 -6.35837e-01 -6.70549e-01
3.48800e+05 1.74400e+03 -6.20900e-01 -6.05312e-01 -6.36488e-01 -6.52916e-01 -6.35494e-01 -6.70338e-01
3.49120e+05 1.74500e+03 -6.18209e-01 -6.02358e-01 -6.34060e-01 -6.52691e-01 -6.35176e-01 -6.70206e-01
3.49440e+05 1.74700e+03 -6.55322e-01 -6.15085e-01 -6.95559e-01 -6.52506e-01 -6.34880e-01 -6.70133e-01
3.49760e+05 1.74800e+03 -6.26726e-01 -5.60453e-01 -6.92998e-01 -6.52354e-01 -6.34599e-01 -6.70108e-01
3.50080e+05 1.75000e+03 -6.15240e-01 -5.90718e-01 -6.39762e-01 -6.52226e-01 -6.34331e-01 -6.70120e-01
3.50400e+05 1.75200e+03 -6.18206e-01 -5.79671e-01 -6.56740e-01 -6.52120e-01 -6.34071e-01 -6.70169e-01
3.50720e+05 1.75300e+03 -6.59249e-01 -5.77559e-01 -7.40939e-01 -6.52037e-01 -6.33818e-01 -6.70256e-01
3.51040e+05 1.75500e+03 -6.44078e-01 -6.17342e-01 -6.70814e-01 -6.51980e-01 -6.33572e-01 -6.70388e-01
3.51360e+05 1.75600e+03 -6.11518e-01 -5.68487e-01 -6.54549e-01 -6.51952e-01 -6.33336e-01 -6.70569e-01
3.51680e+05 1.75800e+03 -6.39745e-01 -5.99491e-01 -6.79999e-01 -6.51957e-01 -6.33115e-01 -6.70798e-01
3.52000e+05 1.76000e+03 -6.62232e-01 -6.29930e-01 -6.94534e-01 -6.51993e-01 -6.32915e-01 -6.71071e-01
3.52320e+05 1.76100e+03 -6.40639e-01 -5.87849e-01 -6.93428e-01 -6.52058e-01 -6.32741e-01 -6.71374e-01
3.52640e+05 1.76300e+03 -6.95001e-01 -6.32131e-01 -7.57871e-01 -6.52141e-01 -6.32595e-01 -6.71686e-01
3.52960e+05 1.76400e+03 -6.36723e-01 -5.89226e-01 -6.84220e-01 -6.52228e-01 -6.32477e-01 -6.71979e-01
3.53280e+05 1.76600e+03 -6.41834e-01 -6.21977e-01 -6.61691e-01 -6.52302e-01 -6.32381e-01 -6.72223e-01
3.53600e+05 1.76800e+03 -7.01279e-01 -6.51929e-01 -7.50630e-01 -6.52341e-01 -6.32296e-01 -6.72385e-01
3.53920e+05 1.76900e+03 -6.12106e-01 -5.72548e-01 -6.51664e-01 -6.52323e-01 -6.32210e-01 -6.72436e-01
3.54240e+05 1.77100e+03 -6.31717e-01 -6.12667e-01 -6.50768e-01 -6.52231e-01 -6.32108e-01 -6.72353e-01
3.54560e+05 1.77200e+03 -6.21574e-01 -5.78802e-01 -6.64346e-01 -6.52048e-01 -6.31978e-01 -6.72118e-01
3.54880e+05 1.77400e+03 -6.24636e-01 -5.94122e-01 -6.55150e-01 -6.51765e-01 -6.31807e-01 -6.71722e-01
3.55200e+05 1.77600e+03 -6.71308e-01 -6.53890e-01 -6.88727e-01 -6.51377e-01 -6.31588e-01 -6.71166e-01
3.55520e+05 1.77700e+03 -6.42806e-01 -5.79740e-01 -7.05872e-01 -6.50888e-01 -6.31318e-01 -6.70457e-01
3.55840e+05 1.77900e+03 -6.29478e-01 -5.90361e-01 -6.68596e-01 -6.50306e-01 -6.31000e-01 -6.69613e-01
3.56160e+05 1.78000e+03 -6.81327e-01 -6.33162e-01 -7.29492e-01 -6.49645e-01 -6.30637e-01 -6.68654e-01
3.56480e+05 1.78200e+03 -6.72385e-01 -6.24179e-01 -7.20591e-01 -6.48923e-01 -6.30239e-01 -6.67608e-01
3.56800e+05 1.78400e+03 -6.43478e-01 -5.73528e-01 -7.13429e-01 -6.48161e-01 -6.29816e-01 -6.66505e-01
3.57120e+05 1.78500e+03 -7.10085e-01 -6.13865e-01 -8.06305e-01 -6.47377e-01 -6.29377e-01 -6.65378e-01
3.57440e+05 1.78700e+03 -6.58516e-01 -5.66789e-01 -7.50243e-01 -6.46593e-01 -6.28931e-01 -6.64255e-01
3.57760e+05 1.78800e+03 -6.13157e-01 -5.75853e-01 -6.50460e-01 -6.45827e-01 -6.28486e-01 -6.63168e-01
3.58080e+05 1.79000e+03 -6.66181e-01 -6.16361e-01 -7.16002e-01 -6.45096e-01 -6.28048e-01 -6.62144e-01
3.58400e+05 1.79200e+03 -6.39476e-01 -6.09053e-01 -6.69899e-01 -6.44416e-01 -6.27624e-01 -6.61209e-01
3.58720e+05 1.79300e+03 -6.44345e-01 -5.74810e-01 -7.13880e-01 -6.43803e-01 -6.27218e-01 -6.60388e-01
3.59040e+05 1.79500e+03 -6.68467e-01 -6.17822e-01 -7.19112e-01 -6.43270e-01 -6.26834e-01 -6.59705e-01
3.59360e+05 1.79600e+03 -6.33186e-01 -6.12460e-01 -6.53912e-01 -6.42830e-01 -6.26476e-01 -6.59185e-01
3.59680e+05 1.79800e+03 -6.49753e-01 -6.12528e-01 -6.86979e-01 -6.42498e-01 -6.26144e-01 -6.58852e-01
3.60000e+05 1.80000e+03 -6.90935e-01 -6.53957e-01 -7.27912e-01 -6.42284e-01 -6.25844e-01 -6.58724e-01
3.60320e+05 1.80100e+03 -6.34668e-01 -5.99777e-01 -6.69558e-01 -6.42194e-01 -6.25571e-01 -6.58817e-01
3.60640e+05 1.80300e+03 -6.59962e-01 -6.38739e-01 -6.81184e-01 -6.42233e-01 -6.25326e-01 -6.59141e-01
3.60960e+05 1.80400e+03 -6.23755e-01 -5.52654e-01 -6.94855e-01 -6.42402e-01 -6.25107e-01 -6.59697e-01
3.61280e+05 1.80600e+03 -6.51506e-01 -5.95960e-01 -7.07053e-01 -6.42694e-01 -6.24913e-01 -6.60475e-01
3.61600e+05 1.80800e+03 -6.51125e-01 -6.09854e-01 -6.92397e-01 -6.43099e-01 -6.24741e-01 -6.61457e-01
3.61920e+05 1.80900e+03 -6.35953e-01 -6.28806e-01 -6.43100e-01 -6.43606e-01 -6.24596e-01 -6.62615e-01
3.62240e+05 1.81100e+03 -6.83252e-01 -6.73760e-01 -6.92745e-01 -6.44197e-01 -6.24481e-01 -6.63912e-01
3.62560e+05 1.81200e+03 -6.65892e-01 -6.49359e-01 -6.82425e-01 -6.44856e-01 -6.24405e-01 -6.65307e-01
3.62880e+05 1.81400e+03 -6.58829e-01 -6.19003e-01 -6.98654e-01 -6.45565e-01 -6.24378e-01 -6.66752e-01
3.63200e+05 1.81600e+03 -6.31813e-01 -5.96028e-01 -6.67599e-01 -6.46304e-01 -6.24410e-01 -6.68198e-01
3.63520e+05 1.81700e+03 -6.59379e-01 -6.27282e-01 -6.91476e-01 -6.47055e-01 -6.24511e-01 -6.69599e-01
3.63840e+05 1.81900e+03 -5.93335e-01 -5.67262e-01 -6.19409e-01 -6.47800e-01 -6.24689e-01 -6.70912e-01
3.64160e+05 1.82000e+03 -6.60091e-01 -6.09185e-01 -7.10996e-01 -6.48523e-01 -6.24945e-01 -6.72101e-01
3.64480e+05 1.82200e+03 -6.63386e-01 -6.46840e-01 -6.79932e-01 -6.49206e-01 -6.25273e-01 -6.73139e-01
3.64800e+05 1.82400e+03 -6.82155e-01 -6.47737e-01 -7.16573e-01 -6.49837e-01 -6.25664e-01 -6.74010e-01
3.65120e+05 1.82500e+03 -6.06188e-01 -5.93488e-01 -6.18888e-01 -6.50403e-01 -6.26101e-01 -6.74704e-01
3.65440e+05 1.82700e+03 -6.19627e-01 -5.61280e-01 -6.77974e-01 -6.50894e-01 -6.26564e-01 -6.75224e-01
3.65760e+05 1.82800e+03 -6.26621e-01 -5.88665e-01 -6.64577e-01 -6.51304e-01 -6.27030e-01 -6.75577e-01
3.66080e+05 1.83000e+03 -6.82696e-01 -6.41924e-01 -7.23468e-01 -6.51626e-01 -6.27476e-01 -6.75776e-01
3.66400e+05 1.83200e+03 -6.23487e-01 -5.98806e-01 -6.48167e-01 -6.51858e-01 -6.27878e-01 -6.75838e-01
3.66720e+05 1.83300e+03 -6.43365e-01 -6.29042e-01 -6.57688e-01 -6.52000e-01 -6.28217e-01 -6.75782e-01
3.67040e+05 1.83500e+03 -6.15932e-01 -5.63568e-01 -6.68296e-01 -6.52054e-01 -6.28480e-01 -6.75628e-01
3.67360e+05 1.83600e+03 -6.23271e-01 -5.56986e-01 -6.89556e-01 -6.52026e-01 -6.28657e-01 -6.75394e-01
3.67680e+05 1.83800e+03 -6.87433e-01 -6.59775e-01 -7.15091e-01 -6.51921e-01 -6.28747e-01 -6.75096e-01
3.68000e+05 1.84000e+03 -6.15997e-01 -6.01190e-01 -6.30804e-01 -6.51752e-01 -6.28751e-01 -6.74752e-01
3.68320e+05 1.84100e+03 -6.21050e-01 -6.14675e-01 -6.27425e-01 -6.51527e-01 -6.28680e-01 -6.74374e-01
3.68640e+05 1.84300e+03 -6.15168e-01 -5.90316e-01 -6.40020e-01 -6.51256e-01 -6.28540e-01 -6.73971e-01
3.68960e+05 1.84400e+03 -6.59247e-01 -6.04565e-01 -7.13928e-01 -6.50949e-01 -6.28344e-01 -6.73555e-01
3.69280e+05 1.84600e+03 -6.54989e-01 -6.25363e-01 -6.84614e-01 -6.50615e-01 -6.28100e-01 -6.73130e-01
3.69600e+05 1.84800e+03 -6.39191e-01 -5.64885e-01 -7.13497e-01 -6.50261e-01 -6.27820e-01 -6.72702e-01
3.69920e+05 1.84900e+03 -6.86181e-01 -6.61740e-01 -7.10621e-01 -6.49890e-01 -6.27507e-01 -6.72272e-01
3.70240e+05 1.85100e+03 -5.85566e-01 -5.50372e-01 -6.20760e-01 -6.49505e-01 -6.27165e-01 -6.71845e-01
3.70560e+05 1.85200e+03 -6.49748e-01 -5.95978e-01 -7.03517e-01 -6.49108e-01 -6.26797e-01 -6.71419e-01
3.70880e+05 1.85400e+03 -5.91061e-01 -5.53832e-01 -6.28290e-01 -6.48698e-01 -6.26403e-01 -6.70994e-01
3.71200e+05 1.85600e+03 -6.12599e-01 -5.83881e-01 -6.41318e-01 -6.48275e-01 -6.25982e-01 -6.70568e-01
3.71520e+05 1.85700e+03 -6.14924e-01 -5.79398e-01 -6.50450e-01 -6.47834e-01 -6.25531e-01 -6.70137e-01
3.71840e+05 1.85900e+03 -6.47829e-01 -6.15755e-01 -6.79902e-01 -6.47373e-01 -6.25047e-01 -6.69698e-01
3.72160e+05 1.86000e+03 -6.45816e-01 -6.28091e-01 -6.63541e-01 -6.46888e-01 -6.24527e-01 -6.69249e-01
3.72480e+05 1.86200e+03 -6.22717e-01 -5.91199e-01 -6.54235e-01 -6.46376e-01 -6.23967e-01 -6.68784e-01
3.72800e+05 1.86400e+03 -6.77239e-01 -6.40343e-01 -7.14136e-01 -6.45833e-01 -6.23364e-01 -6.68302e-01
3.73120e+05 1.86500e+03 -6.31743e-01 -5.88175e-01 -6.75310e-01 -6.45256e-01 -6.22714e-01 -6.67798e-01
3.73440e+05 1.86700e+03 -6.20924e-01 -5.94056e-01 -6.47791e-01 -6.44641e-01 -6.22018e-01 -6.67265e-01
3.73760e+05 1.86800e+03 -5.94663e-01 -5.49259e-01 -6.40068e-01 -6.43985e-01 -6.21274e-01 -6.66696e-01
3.74080e+05 1.87000e+03 -6.69974e-01 -6.36807e-01 -7.03142e-01 -6.43285e-01 -6.20490e-01 -6.66080e-01
3.74400e+05 1.87200e+03 -6.40503e-01 -5.97802e-01 -6.83203e-01 -6.42538e-01 -6.19673e-01 -6.65404e-01
3.74720e+05 1.87300e+03 -6.38355e-01 -6.25783e-01 -6.50927e-01 -6.41746e-01 -6.18835e-01 -6.64657e-01
3.75040e+05 1.87500e+03 -6.25978e-01 -6.09538e-01 -6.42418e-01 -6.40909e-01 -6.17993e-01 -6.63826e-01
3.75360e+05 1.87600e+03 -6.74089e-01 -6.53236e-01 -6.94942e-01 -6.40034e-01 -6.17166e-01 -6.62902e-01
3.75680e+05 1.87800e+03 -6.30342e-01 -5.87448e-01 -6.73236e-01 -6.39127e-01 -6.16374e-01 -6.61880e-01
3.76000e+05 1.88000e+03 -6.42639e-01 -6.09794e-01 -6.75484e-01 -6.38196e-01 -6.15632e-01 -6.60760e-01
3.76320e+05 1.88100e+03 -6.16104e-01 -5.97355e-01 -6.34854e-01 -6.37252e-01 -6.14957e-01 -6.59547e-01
3.76640e+05 1.88300e+03 -6.25051e-01 -5.63892e-01 -6.86211e-01 -6.36307e-01 -6.14361e-01 -6.58253e-01
3.76960e+05 1.88400e+03 -5.92018e-01 -5.67032e-01 -6.17003e-01 -6.35373e-01 -6.13853e-01 -6.56893e-01
3.77280e+05 1.88600e+03 -5.99798e-01 -5.62982e-01 -6.36615e-01 -6.34463e-01 -6.13439e-01 -6.55487e-01
3.77600e+05 1.88800e+03 -6.03601e-01 -5.84725e-01 -6.22476e-01 -6.33591e-01 -6.13123e-01 -6.54058e-01
3.77920e+05 1.88900e+03 -6.27196e-01 -5.94630e-01 -6.59763e-01 -6.32769e-01 -6.12907e-01 -6.52630e-01
3.78240e+05 1.89100e+03 -6.33024e-01 -6.05707e-01 -6.60342e-01 -6.32009e-01 -6.12788e-01 -6.51230e-01
3.78560e+05 1.89200e+03 -5.76369e-01 -5.48223e-01 -6.04515e-01 -6.31322e-01 -6.12765e-01 -6.49878e-01
3.78880e+05 1.89400e+03 -6.69640e-01 -6.47263e-01 -6.92017e-01 -6.30715e-01 -6.12834e-01 -6.48597e-01
3.79200e+05 1.89600e+03 -5.94751e-01 -5.76455e-01 -6.13047e-01 -6.30194e-01 -6.12988e-01 -6.47400e-01
3.79520e+05 1.89700e+03 -6.38686e-01 -5.56313e-01 -7.21060e-01 -6.29759e-01 -6.13220e-01 -6.46298e-01
3.79840e+05 1.89900e+03 -6.42109e-01 -5.67463e-01 -7.16756e-01 -6.29406e-01 -6.13519e-01 -6.45294e-01
3.80160e+05 1.90000e+03 -6.21210e-01 -5.88980e-01 -6.53441e-01 -6.29129e-01 -6.13874e-01 -6.44385e-01
3.80480e+05 1.90200e+03 -6.42789e-01 -6.01694e-01 -6.83883e-01 -6.28916e-01 -6.14270e-01 -6.43562e-01
3.80800e+05 1.90400e+03 -6.86504e-01 -6.52933e-01 -7.20075e-01 -6.28754e-01 -6.14694e-01 -6.42815e-01
3.81120e+05 1.90500e+03 -6.23550e-01 -5.69358e-01 -6.77741e-01 -6.28630e-01 -6.15130e-01 -6.42129e-01
3.81440e+05 1.90700e+03 -6.45131e-01 -6.09557e-01 -6.80705e-01 -6.28526e-01 -6.15564e-01 -6.41489e-01
3.81760e+05 1.90800e+03 -6.40756e-01 -5.46650e-01 -7.34861e-01 -6.28432e-01 -6.15981e-01 -6.40884e-01
3.82080e+05 1.91000e+03 -6.02782e-01 -5.87194e-01 -6.18371e-01 -6.28336e-01 -6.16369e-01 -6.40302e-01
3.82400e+05 1.91200e+03 -6.60826e-01 -6.19777e-01 -7.01875e-01 -6.28229e-01 -6.16720e-01 -6.39738e-01
3.82720e+05 1.91300e+03 -5.96618e-01 -5.39822e-01 -6.53413e-01 -6.28107e-01 -6.17024e-01 -6.39191e-01
3.83040e+05 1.91500e+03 -6.06814e-01 -5.77260e-01 -6.36369e-01 -6.27973e-01 -6.17280e-01 -6.38667e-01
3.83360e+05 1.91600e+03 -6.54300e-01 -5.88256e-01 -7.20343e-01 -6.27831e-01 -6.17486e-01 -6.38175e-01
3.83680e+05 1.91800e+03 -6.46156e-01 -6.35984e-01 -6.56328e-01 -6.27688e-01 -6.17646e-01 -6.37730e-01
3.84000e+05 1.92000e+03 -6.10908e-01 -6.02914e-01 -6.18901e-01 -6.27556e-01 -6.17761e-01 -6.37352e-01
3.84320e+05 1.92100e+03 -6.72256e-01 -6.15899e-01 -7.28613e-01 -6.27447e-01 -6.17835e-01 -6.37059e-01
3.84640e+05 1.92300e+03 -6.22979e-01 -5.97755e-01 -6.48203e-01 -6.27370e-01 -6.17870e-01 -6.36871e-01
3.84960e+05 1.92400e+03 -6.05294e-01 -5.76691e-01 -6.33896e-01 -6.27336e-01 -6.17866e-01 -6.36806e-01
3.85280e+05 1.92600e+03 -6.36694e-01 -6.21643e-01 -6.51744e-01 -6.27348e-01 -6.17820e-01 -6.36876e-01
3.85600e+05 1.92800e+03 -6.47154e-01 -6.34959e-01 -6.59350e-01 -6.27408e-01 -6.17729e-01 -6.37088e-01
3.85920e+05 1.92900e+03 -6.08132e-01 -5.43814e-01 -6.72450e-01 -6.27516e-01 -6.17590e-01 -6.37443e-01
3.86240e+05 1.93100e+03 -5.65371e-01 -5.44379e-01 -5.86363e-01 -6.27666e-01 -6.17400e-01 -6.37932e-01
3.86560e+05 1.93200e+03 -6.06007e-01 -5.66182e-01 -6.45832e-01 -6.27851e-01 -6.17159e-01 -6.38542e-01
3.86880e+05 1.93400e+03 -6.62107e-01 -6.54116e-01 -6.70098e-01 -6.28062e-01 -6.16869e-01 -6.39255e-01
3.87200e+05 1.93600e+03 -6.06594e-01 -5.70210e-01 -6.42978e-01 -6.28292e-01 -6.16535e-01 -6.40049e-01
3.87520e+05 1.93700e+03 -6.12790e-01 -5.56735e-01 -6.68844e-01 -6.28531e-01 -6.16161e-01 -6.40901e-01
3.87840e+05 1.93900e+03 -6.75578e-01 -6.02259e-01 -7.48897e-01 -6.28772e-01 -6.15756e-01 -6.41787e-01
3.88160e+05 1.94000e+03 -6.42372e-01 -6.31655e-01 -6.53089e-01 -6.29006e-01 -6.15328e-01 -6.42685e-01
3.88480e+05 1.94200e+03 -6.32790e-01 -6.05972e-01 -6.59608e-01 -6.29228e-01 -6.14886e-01 -6.43570e-01
3.88800e+05 1.94400e+03 -6.80529e-01 -6.43859e-01 -7.17199e-01 -6.29430e-01 -6.14440e-01 -6.44420e-01
3.89120e+05 1.94500e+03 -6.06650e-01 -5.65811e-01 -6.47489e-01 -6.29606e-01 -6.14003e-01 -6.45209e-01
3.89440e+05 1.94700e+03 -6.36210e-01 -6.14038e-01 -6.58383e-01 -6.29751e-01 -6.13588e-01 -6.45915e-01
3.89760e+05 1.94800e+03 -6.78668e-01 -6.64636e-01 -6.92700e-01 -6.29860e-01 -6.13204e-01 -6.46516e-01
3.90080e+05 1.95000e+03 -6.50897e-01 -6.38783e-01 -6.63011e-01 -6.29929e-01 -6.12870e-01 -6.46988e-01
3.90400e+05 1.95200e+03 -6.03452e-01 -5.57585e-01 -6.49319e-01 -6.29957e-01 -6.12597e-01 -6.47316e-01
3.90720e+05 1.95300e+03 -5.92251e-01 -5.79242e-01 -6.05261e-01 -6.29942e-01 -6.12399e-01 -6.47485e-01
3.91040e+05 1.95500e+03 -6.54858e-01 -5.81458e-01 -7.28258e-01 -6.29888e-01 -6.12285e-01 -6.47491e-01
3.91360e+05 1.95600e+03 -5.80074e-01 -5.61605e-01 -5.98544e-01 -6.29799e-01 -6.12263e-01 -6.47334e-01
3.91680e+05 1.95800e+03 -5.96518e-01 -5.93354e-01 -5.99682e-01 -6.29682e-01 -6.12339e-01 -6.47026e-01
3.92000e+05 1.96000e+03 -6.49104e-01 -6.21234e-01 -6.76975e-01 -6.29549e-01 -6.12511e-01 -6.46586e-01
3.92320e+05 1.96100e+03 -6.65866e-01 -6.24326e-01 -7.07406e-01 -6.29410e-01 -6.12778e-01 -6.46041e-01
3.92640e+05 1.96300e+03 -6.06182e-01 -5.81270e-01 -6.31094e-01 -6.29277e-01 -6.13132e-01 -6.45422e-01
3.92960e+05 1.96400e+03 -5.92811e-01 -5.67738e-01 -6.17884e-01 -6.29164e-01 -6.13563e-01 -6.44765e-01
3.93280e+05 1.96600e+03 -6.12548e-01 -5.64360e-01 -6.60736e-01 -6.29079e-01 -6.14058e-01 -6.44101e-01
3.93600e+05 1.96800e+03 -6.15978e-01 -5.57368e-01 -6.74588e-01 -6.29030e-01 -6.14597e-01 -6.43463e-01
3.93920e+05 1.96900e+03 -5.81877e-01 -5.34174e-01 -6.29580e-01 -6.29021e-01 -6.15162e-01 -6.42880e-01
3.94240e+05 1.97100e+03 -6.75571e-01 -6.59996e-01 -6.91146e-01 -6.29053e-01 -6.15734e-01 -6.42373e-01
3.94560e+05 1.97200e+03 -6.16592e-01 -6.06514e-01 -6.26670e-01 -6.29124e-01 -6.16294e-01 -6.41955e-01
3.94880e+05 1.97400e+03 -6.59158e-01 -5.82308e-01 -7.36008e-01 -6.29230e-01 -6.16826e-01 -6.41634e-01
3.95200e+05 1.97600e+03 -5.79112e-01 -5.57485e-01 -6.00739e-01 -6.29364e-01 -6.17317e-01 -6.41411e-01
3.95520e+05 1.97700e+03 -6.18151e-01 -5.87434e-01 -6.48869e-01 -6.29516e-01 -6.17754e-01 -6.41277e-01
3.95840e+05 1.97900e+03 -6.44206e-01 -5.88656e-01 -6.99756e-01 -6.29674e-01 -6.18127e-01 -6.41220e-01
3.96160e+05 1.98000e+03 -6.44600e-01 -6.01686e-01 -6.87514e-01 -6.29825e-01 -6.18428e-01 -6.41223e-01
3.96480e+05 1.98200e+03 -6.57931e-01 -6.17102e-01 -6.98760e-01 -6.29958e-01 -6.18646e-01 -6.41270e-01
3.96800e+05 1.98400e+03 -6.20470e-01 -5.93344e-01 -6.47596e-01 -6.30061e-01 -6.18777e-01 -6.41345e-01
3.97120e+05 1.98500e+03 -6.07900e-01 -5.50064e-01 -6.65735e-01 -6.30124e-01 -6.18812e-01 -6.41435e-01
3.97440e+05 1.98700e+03 -5.69644e-01 -5.46172e-01 -5.93117e-01 -6.30140e-01 -6.18749e-01 -6.41531e-01
3.97760e+05 1.98800e+03 -6.67233e-01 -6.22680e-01 -7.11786e-01 -6.30106e-01 -6.18582e-01 -6.41629e-01
3.98080e+05 1.99000e+03 -5.69574e-01 -5.29152e-01 -6.09996e-01 -6.30022e-01 -6.18314e-01 -6.41730e-01
3.98400e+05 1.99200e+03 -6.10449e-01 -5.81741e-01 -6.39156e-01 -6.29890e-01 -6.17944e-01 -6.41837e-01
3.98720e+05 1.99300e+03 -6.87759e-01 -6.39282e-01 -7.36236e-01 -6.29717e-01 -6.17478e-01 -6.41956e-01
3.99040e+05 1.99500e+03 -6.29844e-01 -5.87641e-01 -6.72048e-01 -6.29507e-01 -6.16924e-01 -6.42091e-01
3.99360e+05 1.99600e+03 -6.03814e-01 -5.74637e-01 -6.32991e-01 -6.29271e-01 -6.16295e-01 -6.42247e-01
3.99680e+05 1.99800e+03 -6.26489e-01 -5.75057e-01 -6.77922e-01 -6.29014e-01 -6.15603e-01 -6.42425e-01
4.00000e+05 2.00000e+03 -6.08510e-01 -5.65547e-01 -6.51472e-01 -6.28742e-01 -6.14864e-01 -6.42619e-01
4.00320e+05 2.00100e+03 -5.59668e-01 -5.35160e-01 -5.84175e-01 -6.28458e-01 -6.14094e-01 -6.42823e-01
4.00640e+05 2.00300e+03 -6.20311e-01 -5.84600e-01 -6.56022e-01 -6.28164e-01 -6.13304e-01 -6.43024e-01
4.00960e+05 2.00400e+03 -5.73508e-01 -5.14150e-01 -6.32867e-01 -6.27858e-01 -6.12505e-01 -6.43211e-01
4.01280e+05 2.00600e+03 -5.95073e-01 -5.64732e-01 -6.25413e-01 -6.27536e-01 -6.11705e-01 -6.43368e-01
4.01600e+05 2.00800e+03 -6.47125e-01 -6.05925e-01 -6.88326e-01 -6.27196e-01 -6.10911e-01 -6.43481e-01
4.01920e+05 2.00900e+03 -6.21707e-01 -6.12544e-01 -6.30870e-01 -6.26833e-01 -6.10127e-01 -6.43539e-01
4.02240e+05 2.01100e+03 -6.89405e-01 -6.64324e-01 -7.14486e-01 -6.26444e-01 -6.09356e-01 -6.43532e-01
4.02560e+05 2.01200e+03 -5.68604e-01 -5.45577e-01 -5.91631e-01 -6.26028e-01 -6.08604e-01 -6.43452e-01
4.02880e+05 2.01400e+03 -6.10922e-01 -5.63867e-01 -6.57978e-01 -6.25582e-01 -6.07871e-01 -6.43294e-01
4.03200e+05 2.01600e+03 -6.27561e-01 -5.68865e-01 -6.86258e-01 -6.25107e-01 -6.07160e-01 -6.43054e-01
4.03520e+05 2.01700e+03 -6.96029e-01 -6.36087e-01 -7.55972e-01 -6.24604e-01 -6.06476e-01 -6.42732e-01
4.03840e+05 2.01900e+03 -6.11363e-01 -5.80114e-01 -6.42612e-01 -6.24073e-01 -6.05821e-01 -6.42326e-01
4.04160e+05 2.02000e+03 -6.01985e-01 -5.47836e-01 -6.56134e-01 -6.23519e-01 -6.05202e-01 -6.41836e-01
4.04480e+05 2.02200e+03 -6.21611e-01 -5.81439e-01 -6.61783e-01 -6.22947e-01 -6.04627e-01 -6.41266e-01
4.04800e+05 2.02400e+03 -6.39787e-01 -6.25246e-01 -6.54328e-01 -6.22361e-01 -6.04102e-01 -6.40620e-01
4.05120e+05 2.02500e+03 -6.19841e-01 -6.08901e-01 -6.30781e-01 -6.21768e-01 -6.03634e-01 -6.39902e-01
4.05440e+05 2.02700e+03 -6.15465e-01 -5.98025e-01 -6.32905e-01 -6.21178e-01 -6.03230e-01 -6.39125e-01
4.05760e+05 2.02800e+03 -5.94949e-01 -5.56504e-01 -6.33395e-01 -6.20599e-01 -6.02896e-01 -6.38302e-01
4.06080e+05 2.03000e+03 -5.99691e-01 -5.58454e-01 -6.40929e-01 -6.20042e-01 -6.02633e-01 -6.37451e-01
4.06400e+05 2.03200e+03 -6.10016e-01 -5.75975e-01 -6.44057e-01 -6.19518e-01 -6.02443e-01 -6.36594e-01
4.06720e+05 2.03300e+03 -6.11671e-01 -5.81682e-01 -6.41661e-01 -6.19042e-01 -6.02328e-01 -6.35755e-01
4.07040e+05 2.03500e+03 -6.30947e-01 -6.14816e-01 -6.47077e-01 -6.18624e-01 -6.02288e-01 -6.34960e-01
4.07360e+05 2.03600e+03 -6.41565e-01 -6.21349e-01 -6.61781e-01 -6.18279e-01 -6.02324e-01 -6.34233e-01
4.07680e+05 2.03800e+03 -6.18600e-01 -6.06111e-01 -6.31090e-01 -6.18017e-01 -6.02439e-01 -6.33595e-01
4.08000e+05 2.04000e+03 -6.20265e-01 -5.91617e-01 -6.48912e-01 -6.17848e-01 -6.02633e-01 -6.33063e-01
4.08320e+05 2.04100e+03 -5.71994e-01 -5.43760e-01 -6.00228e-01 -6.17777e-01 -6.02909e-01 -6.32646e-01
4.08640e+05 2.04300e+03 -6.21657e-01 -5.88921e-01 -6.54392e-01 -6.17808e-01 -6.03265e-01 -6.32351e-01
4.08960e+05 2.04400e+03 -6.82041e-01 -6.71300e-01 -6.92782e-01 -6.17934e-01 -6.03697e-01 -6.32171e-01
4.09280e+05 2.04600e+03 -6.05074e-01 -5.92611e-01 -6.17536e-01 -6.18149e-01 -6.04200e-01 -6.32099e-01
4.09600e+05 2.04800e+03 -5.62339e-01 -5.44436e-01 -5.80242e-01 -6.18440e-01 -6.04764e-01 -6.32117e-01
4.09920e+05 2.04900e+03 -5.72638e-01 -5.27351e-01 -6.17925e-01 -6.18791e-01 -6.05378e-01 -6.32205e-01
4.10240e+05 2.05100e+03 -6.55178e-01 -6.43404e-01 -6.66951e-01 -6.19185e-01 -6.06031e-01 -6.32339e-01
4.10560e+05 2.05200e+03 -6.04355e-01 -5.82668e-01 -6.26042e-01 -6.19602e-01 -6.06709e-01 -6.32495e-01
4.10880e+05 2.05400e+03 -5.82725e-01 -5.68707e-01 -5.96744e-01 -6.20025e-01 -6.07400e-01 -6.32651e-01
4.11200e+05 2.05600e+03 -6.28669e-01 -5.71812e-01 -6.85526e-01 -6.20439e-01 -6.08090e-01 -6.32788e-01
4.11520e+05 2.05700e+03 -6.12257e-01 -5.84812e-01 -6.39703e-01 -6.20829e-01 -6.08766e-01 -6.32891e-01
4.11840e+05 2.05900e+03 -6.70722e-01 -6.66525e-01 -6.74919e-01 -6.21183e-01 -6.09414e-01 -6.32953e-01
4.12160e+05 2.06000e+03 -6.19896e-01 -5.88173e-01 -6.51619e-01 -6.21493e-01 -6.10018e-01 -6.32968e-01
4.12480e+05 2.06200e+03 -5.80228e-01 -5.51937e-01 -6.08520e-01 -6.21750e-01 -6.10564e-01 -6.32937e-01
4.12800e+05 2.06400e+03 -6.33998e-01 -6.20872e-01 -6.47124e-01 -6.21949e-01 -6.11035e-01 -6.32863e-01
4.13120e+05 2.06500e+03 -5.83104e-01 -5.68933e-01 -5.97274e-01 -6.22084e-01 -6.11418e-01 -6.32751e-01
4.13440e+05 2.06700e+03 -6.29600e-01 -5.73226e-01 -6.85975e-01 -6.22153e-01 -6.11701e-01 -6.32605e-01
4.13760e+05 2.06800e+03 -5.81814e-01 -5.69655e-01 -5.93974e-01 -6.22153e-01 -6.11878e-01 -6.32427e-01
4.14080e+05 2.07000e+03 -6.43612e-01 -6.05511e-01 -6.81714e-01 -6.22084e-01 -6.11948e-01 -6.32220e-01
4.14400e+05 2.07200e+03 -6.67338e-01 -6.20955e-01 -7.13721e-01 -6.21948e-01 -6.11918e-01 -6.31978e-01
4.14720e+05 2.07300e+03 -6.04355e-01 -5.83530e-01 -6.25180e-01 -6.21747e-01 -6.11798e-01 -6.31696e-01
4.15040e+05 2.07500e+03 -6.09441e-01 -5.87389e-01 -6.31493e-01 -6.21485e-01 -6.11606e-01 -6.31364e-01
4.15360e+05 2.07600e+03 -6.23841e-01 -6.12136e-01 -6.35546e-01 -6.21168e-01 -6.11363e-01 -6.30973e-01
4.15680e+05 2.07800e+03 -6.21298e-01 -5.47001e-01 -6.95594e-01 -6.20802e-01 -6.11089e-01 -6.30515e-01
4.16000e+05 2.08000e+03 -6.27640e-01 -5.83829e-01 -6.71450e-01 -6.20395e-01 -6.10805e-01 -6.29986e-01
4.16320e+05 2.08100e+03 -6.27481e-01 -6.12647e-01 -6.42315e-01 -6.19957e-01 -6.10527e-01 -6.29388e-01
4.16640e+05 2.08300e+03 -6.04312e-01 -5.99584e-01 -6.09040e-01 -6.19497e-01 -6.10267e-01 -6.28727e-01
4.16960e+05 2.08400e+03 -6.25819e-01 -5.91793e-01 -6.59845e-01 -6.19025e-01 -6.10033e-01 -6.28017e-01
4.17280e+05 2.08600e+03 -5.84428e-01 -5.69801e-01 -5.99055e-01 -6.18552e-01 -6.09830e-01 -6.27274e-01
4.17600e+05 2.08800e+03 -6.36455e-01 -5.71879e-01 -7.01031e-01 -6.18089e-01 -6.09659e-01 -6.26518e-01
4.17920e+05 2.08900e+03 -5.90407e-01 -5.59800e-01 -6.21013e-01 -6.17644e-01 -6.09514e-01 -6.25773e-01
4.18240e+05 2.09100e+03 -5.89023e-01 -5.54531e-01 -6.23515e-01 -6.17227e-01 -6.09393e-01 -6.25061e-01
4.18560e+05 2.09200e+03 -5.71309e-01 -5.66109e-01 -5.76509e-01 -6.16846e-01 -6.09289e-01 -6.24402e-01
4.18880e+05 2.09400e+03 -5.88445e-01 -5.64056e-01 -6.12834e-01 -6.16506e-01 -6.09191e-01 -6.23821e-01
4.19200e+05 2.09600e+03 -6.68953e-01 -5.78129e-01 -7.59776e-01 -6.16212e-01 -6.09091e-01 -6.23332e-01
4.19520e+05 2.09700e+03 -6.10752e-01 -5.79302e-01 -6.42202e-01 -6.15965e-01 -6.08975e-01 -6.22955e-01
4.19840e+05 2.09900e+03 -7.05525e-01 -6.40112e-01 -7.70938e-01 -6.15767e-01 -6.08829e-01 -6.22704e-01
4.20160e+05 2.10000e+03 -6.37816e-01 -5.76941e-01 -6.98692e-01 -6.15615e-01 -6.08639e-01 -6.22591e-01
4.20480e+05 2.10200e+03 -6.38423e-01 -6.22326e-01 -6.54520e-01 -6.15507e-01 -6.08392e-01 -6.22621e-01
4.20800e+05 2.10400e+03 -6.10638e-01 -5.58117e-01 -6.63159e-01 -6.15437e-01 -6.08080e-01 -6.22795e-01
4.21120e+05 2.10500e+03 -6.42599e-01 -6.03844e-01 -6.81354e-01 -6.15400e-01 -6.07696e-01 -6.23103e-01
4.21440e+05 2.10700e+03 -6.37550e-01 -6.12009e-01 -6.63091e-01 -6.15387e-01 -6.07242e-01 -6.23532e-01
4.21760e+05 2.10800e+03 -6.11440e-01 -5.83914e-01 -6.38966e-01 -6.15391e-01 -6.06722e-01 -6.24060e-01
4.22080e+05 2.11000e+03 -6.27774e-01 -6.14408e-01 -6.41139e-01 -6.15405e-01 -6.06145e-01 -6.24665e-01
4.22400e+05 2.11200e+03 -6.23286e-01 -6.13450e-01 -6.33122e-01 -6.15427e-01 -6.05529e-01 -6.25324e-01
4.22720e+05 2.11300e+03 -6.41545e-01 -6.29300e-01 -6.53789e-01 -6.15453e-01 -6.04892e-01 -6.26014e-01
4.23040e+05 2.11500e+03 -6.27919e-01 -5.84806e-01 -6.71032e-01 -6.15487e-01 -6.04256e-01 -6.26717e-01
4.23360e+05 2.11600e+03 -6.31394e-01 -6.12432e-01 -6.50356e-01 -6.15532e-01 -6.03648e-01 -6.27416e-01
4.23680e+05 2.11800e+03 -5.80910e-01 -5.36210e-01 -6.25610e-01 -6.15597e-01 -6.03092e-01 -6.28102e-01
4.24000e+05 2.12000e+03 -6.28149e-01 -6.11980e-01 -6.44319e-01 -6.15692e-01 -6.02614e-01 -6.28770e-01
4.24320e+05 2.12100e+03 -6.37050e-01 -5.80068e-01 -6.94032e-01 -6.15823e-01 -6.02230e-01 -6.29417e-01
4.24640e+05 2.12300e+03 -5.78733e-01 -5.27817e-01 -6.29649e-01 -6.16001e-01 -6.01958e-01 -6.30044e-01
4.24960e+05 2.12400e+03 -6.02022e-01 -5.86963e-01 -6.17082e-01 -6.16229e-01 -6.01803e-01 -6.30656e-01
4.25280e+05 2.12600e+03 -6.18741e-01 -5.76636e-01 -6.60847e-01 -6.16514e-01 -6.01771e-01 -6.31256e-01
4.25600e+05 2.12800e+03 -5.73512e-01 -5.52738e-01 -5.94286e-01 -6.16854e-01 -6.01858e-01 -6.31851e-01
4.25920e+05 2.12900e+03 -5.49601e-01 -5.30918e-01 -5.68283e-01 -6.17250e-01 -6.02057e-01 -6.32442e-01
4.26240e+05 2.13100e+03 -5.89073e-01 -5.85647e-01 -5.92499e-01 -6.17697e-01 -6.02360e-01 -6.33034e-01
4.26560e+05 2.13200e+03 -6.23791e-01 -5.88862e-01 -6.58720e-01 -6.18190e-01 -6.02756e-01 -6.33623e-01
4.26880e+05 2.13400e+03 -5.76932e-01 -5.43652e-01 -6.10211e-01 -6.18721e-01 -6.03237e-01 -6.34204e-01
4.27200e+05 2.13600e+03 -6.16805e-01 -5.85821e-01 -6.47789e-01 -6.19280e-01 -6.03792e-01 -6.34768e-01
4.27520e+05 2.13700e+03 -6.80428e-01 -5.95716e-01 -7.65141e-01 -6.19856e-01 -6.04409e-01 -6.35302e-01
4.27840e+05 2.13900e+03 -5.65869e-01 -5.51955e-01 -5.79783e-01 -6.20433e-01 -6.05073e-01 -6.35792e-01
4.28160e+05 2.14000e+03 -5.83167e-01 -5.44085e-01 -6.22249e-01 -6.20995e-01 -6.05768e-01 -6.36221e-01
4.28480e+05 2.14200e+03 -6.29583e-01 -6.14761e-01 -6.44405e-01 -6.21523e-01 -6.06471e-01 -6.36575e-01
4.28800e+05 2.14400e+03 -6.04002e-01 -5.46824e-01 -6.61180e-01 -6.21999e-01 -6.07159e-01 -6.36838e-01
4.29120e+05 2.14500e+03 -6.16126e-01 -5.93016e-01 -6.39236e-01 -6.22402e-01 -6.07806e-01 -6.36997e-01
4.29440e+05 2.14700e+03 -5.77044e-01 -5.26930e-01 -6.27157e-01 -6.22715e-01 -6.08389e-01 -6.37041e-01
4.29760e+05 2.14800e+03 -5.35990e-01 -5.26734e-01 -5.45245e-01 -6.22926e-01 -6.08886e-01 -6.36965e-01
4.30080e+05 2.15000e+03 -6.40091e-01 -6.04108e-01 -6.76073e-01 -6.23025e-01 -6.09283e-01 -6.36767e-01
4.30400e+05 2.15200e+03 -6.04199e-01 -5.29062e-01 -6.79337e-01 -6.23009e-01 -6.09572e-01 -6.36447e-01
4.30720e+05 2.15300e+03 -5.95979e-01 -5.94956e-01 -5.97001e-01 -6.22881e-01 -6.09753e-01 -6.36010e-01
4.31040e+05 2.15500e+03 -6.14899e-01 -5.69498e-01 -6.60299e-01 -6.22647e-01 -6.09830e-01 -6.35464e-01
4.31360e+05 2.15600e+03 -6.09942e-01 -5.74523e-01 -6.45361e-01 -6.22316e-01 -6.09816e-01 -6.34817e-01
4.31680e+05 2.15800e+03 -6.39057e-01 -5.83465e-01 -6.94648e-01 -6.21903e-01 -6.09727e-01 -6.34079e-01
4.32000e+05 2.16000e+03 -6.44012e-01 -6.00840e-01 -6.87184e-01 -6.21420e-01 -6.09581e-01 -6.33259e-01
4.32320e+05 2.16100e+03 -5.95832e-01 -5.74402e-01 -6.17262e-01 -6.20881e-01 -6.09397e-01 -6.32365e-01
4.32640e+05 2.16300e+03 -6.38001e-01 -6.07804e-01 -6.68197e-01 -6.20301e-01 -6.09195e-01 -6.31407e-01
4.32960e+05 2.16400e+03 -6.54530e-01 -6.38217e-01 -6.70844e-01 -6.19693e-01 -6.08992e-01 -6.30395e-01
4.33280e+05 2.16600e+03 -6.11840e-01 -5.85609e-01 -6.38070e-01 -6.19069e-01 -6.08798e-01 -6.29339e-01
4.33600e+05 2.16800e+03 -6.07322e-01 -5.57327e-01 -6.57316e-01 -6.18441e-01 -6.08630e-01 -6.28253e-01
4.33920e+05 2.16900e+03 -6.15273e-01 -5.85891e-01 -6.44654e-01 -6.17823e-01 -6.08493e-01 -6.27152e-01
4.34240e+05 2.17100e+03 -6.14454e-01 -5.55976e-01 -6.72932e-01 -6.17226e-01 -6.08398e-01 -6.26055e-01
4.34560e+05 2.17200e+03 -6.23108e-01 -6.12574e-01 -6.33642e-01 -6.16664e-01 -6.08349e-01 -6.24979e-01
4.34880e+05 2.17400e+03 -5.87306e-01 -5.60417e-01 -6.14196e-01 -6.16147e-01 -6.08352e-01 -6.23943e-01
4.35200e+05 2.17600e+03 -6.41336e-01 -5.76856e-01 -7.05815e-01 -6.15688e-01 -6.08411e-01 -6.22965e-01
4.35520e+05 2.17700e+03 -5.99143e-01 -5.84699e-01 -6.13586e-01 -6.15295e-01 -6.08529e-01 -6.22060e-01
4.35840e+05 2.17900e+03 -5.97811e-01 -5.90145e-01 -6.05476e-01 -6.14974e-01 -6.08707e-01 -6.21241e-01
4.36160e+05 2.18000e+03 -6.25957e-01 -6.08433e-01 -6.43482e-01 -6.14731e-01 -6.08945e-01 -6.20516e-01
4.36480e+05 2.18200e+03 -5.84404e-01 -5.68097e-01 -6.00710e-01 -6.14565e-01 -6.09239e-01 -6.19891e-01
4.36800e+05 2.18400e+03 -6.21282e-01 -5.81404e-01 -6.61161e-01 -6.14476e-01 -6.09584e-01 -6.19368e-01
4.37120e+05 2.18500e+03 -6.16486e-01 -5.91573e-01 -6.41399e-01 -6.14458e-01 -6.09972e-01 -6.18943e-01
4.37440e+05 2.18700e+03 -6.27204e-01 -6.09412e-01 -6.44996e-01 -6.14502e-01 -6.10388e-01 -6.18615e-01
4.37760e+05 2.18800e+03 -6.25496e-01 -5.86514e-01 -6.64478e-01 -6.14597e-01 -6.10812e-01 -6.18383e-01
4.38080e+05 2.19000e+03 -6.40806e-01 -6.27525e-01 -6.54086e-01 -6.14734e-01 -6.11222e-01 -6.18246e-01
4.38400e+05 2.19200e+03 -5.88056e-01 -5.61602e-01 -6.14510e-01 -6.14897e-01 -6.11586e-01 -6.18208e-01
4.38720e+05 2.19300e+03 -5.94349e-01 -5.66946e-01 -6.21752e-01 -6.15073e-01 -6.11874e-01 -6.18272e-01
4.39040e+05 2.19500e+03 -6.39212e-01 -6.22908e-01 -6.55517e-01 -6.15251e-01 -6.12065e-01 -6.18437e-01
4.39360e+05 2.19600e+03 -5.87012e-01 -5.71918e-01 -6.02107e-01 -6.15420e-01 -6.12149e-01 -6.18691e-01
4.39680e+05 2.19800e+03 -6.70120e-01 -6.17254e-01 -7.22987e-01 -6.15573e-01 -6.12136e-01 -6.19010e-01
4.40000e+05 2.20000e+03 -5.77040e-01 -5.56869e-01 -5.97211e-01 -6.15704e-01 -6.12042e-01 -6.19367e-01
4.40320e+05 2.20100e+03 -5.88040e-01 -5.46251e-01 -6.29829e-01 -6.15814e-01 -6.11893e-01 -6.19735e-01
4.40640e+05 2.20300e+03 -6.05934e-01 -5.91240e-01 -6.20628e-01 -6.15903e-01 -6.11715e-01 -6.20090e-01
4.40960e+05 2.20400e+03 -6.30495e-01 -6.12186e-01 -6.48804e-01 -6.15971e-01 -6.11526e-01 -6.20416e-01
4.41280e+05 2.20600e+03 -6.16940e-01 -5.54343e-01 -6.79537e-01 -6.16025e-01 -6.11346e-01 -6.20703e-01
4.41600e+05 2.20800e+03 -5.81129e-01 -5.53222e-01 -6.09036e-01 -6.16066e-01 -6.11187e-01 -6.20945e-01
4.41920e+05 2.20900e+03 -5.69515e-01 -5.41675e-01 -5.97355e-01 -6.16096e-01 -6.11055e-01 -6.21137e-01
4.42240e+05 2.21100e+03 -5.85698e-01 -5.48294e-01 -6.23103e-01 -6.16119e-01 -6.10958e-01 -6.21280e-01
4.42560e+05 2.21200e+03 -6.05356e-01 -5.84023e-01 -6.26689e-01 -6.16133e-01 -6.10895e-01 -6.21371e-01
4.42880e+05 2.21400e+03 -5.51042e-01 -5.34041e-01 -5.68043e-01 -6.16138e-01 -6.10864e-01 -6.21412e-01
4.43200e+05 2.21600e+03 -6.41218e-01 -5.68420e-01 -7.14016e-01 -6.16132e-01 -6.10862e-01 -6.21402e-01
4.43520e+05 2.21700e+03 -6.52698e-01 -6.27492e-01 -6.77905e-01 -6.16114e-01 -6.10883e-01 -6.21344e-01
4.43840e+05 2.21900e+03 -5.95167e-01 -5.63653e-01 -6.26680e-01 -6.16080e-01 -6.10921e-01 -6.21239e-01
4.44160e+05 2.22000e+03 -6.12374e-01 -5.55506e-01 -6.69241e-01 -6.16028e-01 -6.10968e-01 -6.21089e-01
4.44480e+05 2.22200e+03 -6.30715e-01 -6.15144e-01 -6.46286e-01 -6.15957e-01 -6.11016e-01 -6.20898e-01
4.44800e+05 2.22400e+03 -6.22616e-01 -5.98278e-01 -6.46954e-01 -6.15863e-01 -6.11057e-01 -6.20670e-01
4.45120e+05 2.22500e+03 -6.20174e-01 -5.99427e-01 -6.40921e-01 -6.15745e-01 -6.11080e-01 -6.20410e-01
4.45440e+05 2.22700e+03 -6.59755e-01 -6.49513e-01 -6.69996e-01 -6.15602e-01 -6.11079e-01 -6.20124e-01
4.45760e+05 2.22800e+03 -6.20040e-01 -5.31515e-01 -7.08565e-01 -6.15432e-01 -6.11043e-01 -6.19821e-01
4.46080e+05 2.23000e+03 -6.43224e-01 -6.20865e-01 -6.65582e-01 -6.15238e-01 -6.10967e-01 -6.19509e-01
4.46400e+05 2.23200e+03 -5.70656e-01 -5.67771e-01 -5.73542e-01 -6.15023e-01 -6.10845e-01 -6.19202e-01
4.46720e+05 2.23300e+03 -6.00391e-01 -5.75677e-01 -6.25105e-01 -6.14793e-01 -6.10674e-01 -6.18912e-01
4.47040e+05 2.23500e+03 -6.23644e-01 -5.73173e-01 -6.74115e-01 -6.14553e-01 -6.10456e-01 -6.18650e-01
4.47360e+05 2.23600e+03 -6.33205e-01 -6.03071e-01 -6.63339e-01 -6.14310e-01 -6.10192e-01 -6.18428e-01
4.47680e+05 2.23800e+03 -6.09705e-01 -5.94350e-01 -6.25059e-01 -6.14073e-01 -6.09887e-01 -6.18259e-01
4.48000e+05 2.24000e+03 -6.11267e-01 -5.57026e-01 -6.65508e-01 -6.13849e-01 -6.09547e-01 -6.18151e-01
4.48320e+05 2.24100e+03 -5.72449e-01 -5.47547e-01 -5.97351e-01 -6.13643e-01 -6.09173e-01 -6.18113e-01
4.48640e+05 2.24300e+03 -6.36327e-01 -6.10524e-01 -6.62131e-01 -6.13462e-01 -6.08771e-01 -6.18153e-01
4.48960e+05 2.24400e+03 -6.01252e-01 -5.74079e-01 -6.28424e-01 -6.13307e-01 -6.08337e-01 -6.18276e-01
4.49280e+05 2.24600e+03 -6.10900e-01 -5.87308e-01 -6.34492e-01 -6.13178e-01 -6.07871e-01 -6.18485e-01
4.49600e+05 2.24800e+03 -5.59040e-01 -5.46642e-01 -5.71438e-01 -6.13075e-01 -6.07371e-01 -6.18780e-01
4.49920e+05 2.24900e+03 -6.03776e-01 -5.90407e-01 -6.17145e-01 -6.12994e-01 -6.06831e-01 -6.19157e-01
4.50240e+05 2.25100e+03 -5.71513e-01 -5.47868e-01 -5.95158e-01 -6.12930e-01 -6.06250e-01 -6.19610e-01
4.50560e+05 2.25200e+03 -6.26938e-01 -5.89330e-01 -6.64545e-01 -6.12879e-01 -6.05626e-01 -6.20132e-01
4.50880e+05 2.25400e+03 -6.00157e-01 -5.48418e-01 -6.51896e-01 -6.12836e-01 -6.04959e-01 -6.20713e-01
4.51200e+05 2.25600e+03 -6.08035e-01 -6.01979e-01 -6.14091e-01 -6.12796e-01 -6.04251e-01 -6.21342e-01
4.51520e+05 2.25700e+03 -6.40390e-01 -6.22807e-01 -6.57973e-01 -6.12757e-01 -6.03504e-01 -6.22009e-01
4.51840e+05 2.25900e+03 -6.45111e-01 -5.91278e-01 -6.98944e-01 -6.12714e-01 -6.02724e-01 -6.22704e-01
4.52160e+05 2.26000e+03 -6.29019e-01 -5.91005e-01 -6.67033e-01 -6.12666e-01 -6.01921e-01 -6.23411e-01
4.52480e+05 2.26200e+03 -6.55421e-01 -5.81174e-01 -7.29667e-01 -6.12609e-01 -6.01103e-01 -6.24115e-01
4.52800e+05 2.26400e+03 -5.92377e-01 -5.68067e-01 -6.16688e-01 -6.12542e-01 -6.00281e-01 -6.24802e-01
4.53120e+05 2.26500e+03 -6.20599e-01 -5.76752e-01 -6.64446e-01 -6.12460e-01 -5.99468e-01 -6.25452e-01
4.53440e+05 2.26700e+03 -6.25734e-01 -6.07715e-01 -6.43752e-01 -6.12362e-01 -5.98675e-01 -6.26048e-01
4.53760e+05 2.26800e+03 -6.44953e-01 -5.83701e-01 -7.06205e-01 -6.12244e-01 -5.97915e-01 -6.26573e-01
4.54080e+05 2.27000e+03 -6.42562e-01 -6.07908e-01 -6.77215e-01 -6.12108e-01 -5.97198e-01 -6.27017e-01
4.54400e+05 2.27200e+03 -6.09738e-01 -5.44744e-01 -6.74732e-01 -6.11952e-01 -5.96532e-01 -6.27373e-01
4.54720e+05 2.27300e+03 -6.31975e-01 -6.01927e-01 -6.62023e-01 -6.11783e-01 -5.95925e-01 -6.27640e-01
4.55040e+05 2.27500e+03 -5.72712e-01 -5.41580e-01 -6.03845e-01 -6.11604e-01 -5.95381e-01 -6.27828e-01
4.55360e+05 2.27600e+03 -5.96949e-01 -5.75037e-01 -6.18862e-01 -6.11425e-01 -5.94901e-01 -6.27949e-01
4.55680e+05 2.27800e+03 -5.91497e-01 -5.38430e-01 -6.44563e-01 -6.11255e-01 -5.94487e-01 -6.28022e-01
4.56000e+05 2.28000e+03 -6.10815e-01 -5.82106e-01 -6.39525e-01 -6.11104e-01 -5.94137e-01 -6.28071e-01
4.56320e+05 2.28100e+03 -6.84230e-01 -6.64126e-01 -7.04334e-01 -6.10985e-01 -5.93852e-01 -6.28119e-01
4.56640e+05 2.28300e+03 -6.25747e-01 -5.44283e-01 -7.07210e-01 -6.10908e-01 -5.93627e-01 -6.28190e-01
4.56960e+05 2.28400e+03 -6.18798e-01 -5.60682e-01 -6.76914e-01 -6.10883e-01 -5.93461e-01 -6.28305e-01
4.57280e+05 2.28600e+03 -6.23339e-01 -5.93995e-01 -6.52684e-01 -6.10915e-01 -5.93349e-01 -6.28481e-01
4.57600e+05 2.28800e+03 -6.43147e-01 -5.75746e-01 -7.10548e-01 -6.11008e-01 -5.93287e-01 -6.28729e-01
4.57920e+05 2.28900e+03 -6.08910e-01 -5.72272e-01 -6.45547e-01 -6.11159e-01 -5.93266e-01 -6.29052e-01
4.58240e+05 2.29100e+03 -6.32571e-01 -6.18705e-01 -6.46437e-01 -6.11365e-01 -5.93281e-01 -6.29448e-01
4.58560e+05 2.29200e+03 -5.98331e-01 -5.69225e-01 -6.27437e-01 -6.11616e-01 -5.93323e-01 -6.29909e-01
4.58880e+05 2.29400e+03 -6.07618e-01 -5.43054e-01 -6.72182e-01 -6.11905e-01 -5.93385e-01 -6.30425e-01
4.59200e+05 2.29600e+03 -6.08252e-01 -5.69219e-01 -6.47284e-01 -6.12221e-01 -5.93461e-01 -6.30981e-01
4.59520e+05 2.29700e+03 -6.13266e-01 -5.75291e-01 -6.51241e-01 -6.12556e-01 -5.93545e-01 -6.31567e-01
4.59840e+05 2.29900e+03 -6.02827e-01 -5.72582e-01 -6.33072e-01 -6.12901e-01 -5.93632e-01 -6.32169e-01
4.60160e+05 2.30000e+03 -5.81129e-01 -5.67951e-01 -5.94306e-01 -6.13251e-01 -5.93721e-01 -6.32781e-01
4.60480e+05 2.30200e+03 -5.58744e-01 -5.03002e-01 -6.14486e-01 -6.13601e-01 -5.93807e-01 -6.33395e-01
4.60800e+05 2.30400e+03 -5.78589e-01 -5.34032e-01 -6.23146e-01 -6.13946e-01 -5.93888e-01 -6.34004e-01
4.61120e+05 2.30500e+03 -5.84026e-01 -5.34811e-01 -6.33241e-01 -6.14284e-01 -5.93965e-01 -6.34603e-01
4.61440e+05 2.30700e+03 -5.81534e-01 -5.64335e-01 -5.98733e-01 -6.14611e-01 -5.94035e-01 -6.35186e-01
4.61760e+05 2.30800e+03 -6.21635e-01 -5.66412e-01 -6.76858e-01 -6.14919e-01 -5.94096e-01 -6.35742e-01
4.62080e+05 2.31000e+03 -6.30494e-01 -5.93297e-01 -6.67690e-01 -6.15204e-01 -5.94144e-01 -6.36264e-01
4.62400e+05 2.31200e+03 -6.17208e-01 -5.81827e-01 -6.52589e-01 -6.15457e-01 -5.94176e-01 -6.36738e-01
4.62720e+05 2.31300e+03 -6.34964e-01 -5.93733e-01 -6.76196e-01 -6.15669e-01 -5.94184e-01 -6.37154e-01
4.63040e+05 2.31500e+03 -5.96424e-01 -5.34800e-01 -6.58048e-01 -6.15827e-01 -5.94159e-01 -6.37496e-01
4.63360e+05 2.31600e+03 -6.02331e-01 -5.59791e-01 -6.44870e-01 -6.15923e-01 -5.94093e-01 -6.37753e-01
4.63680e+05 2.31800e+03 -5.53613e-01 -4.87068e-01 -6.20159e-01 -6.15944e-01 -5.93976e-01 -6.37912e-01
4.64000e+05 2.32000e+03 -6.28339e-01 -5.73723e-01 -6.82954e-01 -6.15881e-01 -5.93798e-01 -6.37964e-01
4.64320e+05 2.32100e+03 -6.04414e-01 -5.97160e-01 -6.11668e-01 -6.15727e-01 -5.93551e-01 -6.37902e-01
4.64640e+05 2.32300e+03 -6.37918e-01 -6.18427e-01 -6.57409e-01 -6.15478e-01 -5.93233e-01 -6.37723e-01
4.64960e+05 2.32400e+03 -5.94908e-01 -5.73696e-01 -6.16120e-01 -6.15136e-01 -5.92844e-01 -6.37428e-01
4.65280e+05 2.32600e+03 -5.81140e-01 -5.60218e-01 -6.02061e-01 -6.14706e-01 -5.92390e-01 -6.37022e-01
4.65600e+05 2.32800e+03 -5.95239e-01 -5.62676e-01 -6.27801e-01 -6.14197e-01 -5.91879e-01 -6.36515e-01
4.65920e+05 2.32900e+03 -6.24310e-01 -5.69435e-01 -6.79185e-01 -6.13625e-01 -5.91326e-01 -6.35923e-01
4.66240e+05 2.33100e+03 -5.93528e-01 -5.28895e-01 -6.58160e-01 -6.13004e-01 -5.90745e-01 -6.35263e-01
4.66560e+05 2.33200e+03 -6.24493e-01 -5.51647e-01 -6.97340e-01 -6.12353e-01 -5.90149e-01 -6.34557e-01
4.66880e+05 2.33400e+03 -6.09869e-01 -5.59319e-01 -6.60419e-01 -6.11691e-01 -5.89554e-01 -6.33827e-01
4.67200e+05 2.33600e+03 -6.08112e-01 -5.74895e-01 -6.41330e-01 -6.11036e-01 -5.88975e-01 -6.33097e-01
4.67520e+05 2.33700e+03 -6.08566e-01 -5.81042e-01 -6.36090e-01 -6.10410e-01 -5.88427e-01 -6.32392e-01
4.67840e+05 2.33900e+03 -6.61989e-01 -6.40000e-01 -6.83978e-01 -6.09827e-01 -5.87924e-01 -6.31731e-01
4.68160e+05 2.34000e+03 -5.91326e-01 -5.52108e-01 -6.30544e-01 -6.09305e-01 -5.87480e-01 -6.31130e-01
4.68480e+05 2.34200e+03 -6.53038e-01 -6.08902e-01 -6.97174e-01 -6.08855e-01 -5.87110e-01 -6.30600e-01
4.68800e+05 2.34400e+03 -6.01535e-01 -5.78123e-01 -6.24948e-01 -6.08486e-01 -5.86826e-01 -6.30146e-01
4.69120e+05 2.34500e+03 -5.86782e-01 -5.54347e-01 -6.19217e-01 -6.08201e-01 -5.86638e-01 -6.29765e-01
4.69440e+05 2.34700e+03 -5.69017e-01 -5.31904e-01 -6.06130e-01 -6.08002e-01 -5.86554e-01 -6.29451e-01
4.69760e+05 2.34800e+03 -6.00192e-01 -5.43558e-01 -6.56826e-01 -6.07883e-01 -5.86576e-01 -6.29190e-01
4.70080e+05 2.35000e+03 -6.31741e-01 -5.67979e-01 -6.95503e-01 -6.07838e-01 -5.86705e-01 -6.28970e-01
4.70400e+05 2.35200e+03 -5.83796e-01 -5.74991e-01 -5.92602e-01 -6.07855e-01 -5.86935e-01 -6.28776e-01
4.70720e+05 2.35300e+03 -6.16236e-01 -5.62731e-01 -6.69741e-01 -6.07927e-01 -5.87259e-01 -6.28596e-01
4.71040e+05 2.35500e+03 -6.25869e-01 -6.14585e-01 -6.37153e-01 -6.08043e-01 -5.87667e-01 -6.28419e-01
4.71360e+05 2.35600e+03 -6.14319e-01 -5.93346e-01 -6.35291e-01 -6.08194e-01 -5.88146e-01 -6.28241e-01
4.71680e+05 2.35800e+03 -5.89430e-01 -5.81904e-01 -5.96957e-01 -6.08372e-01 -5.88682e-01 -6.28062e-01
4.72000e+05 2.36000e+03 -5.97120e-01 -5.63421e-01 -6.30819e-01 -6.08570e-01 -5.89259e-01 -6.27881e-01
4.72320e+05 2.36100e+03 -5.93127e-01 -5.29519e-01 -6.56736e-01 -6.08780e-01 -5.89857e-01 -6.27702e-01
4.72640e+05 2.36300e+03 -6.17048e-01 -6.10747e-01 -6.23350e-01 -6.08995e-01 -5.90460e-01 -6.27530e-01
4.72960e+05 2.36400e+03 -5.75881e-01 -5.43178e-01 -6.08583e-01 -6.09207e-01 -5.91046e-01 -6.27368e-01
4.73280e+05 2.36600e+03 -6.30688e-01 -6.12655e-01 -6.48720e-01 -6.09410e-01 -5.91603e-01 -6.27218e-01
4.73600e+05 2.36800e+03 -6.13634e-01 -5.88841e-01 -6.38427e-01 -6.09597e-01 -5.92114e-01 -6.27080e-01
4.73920e+05 2.36900e+03 -5.54651e-01 -5.05050e-01 -6.04252e-01 -6.09761e-01 -5.92568e-01 -6.26953e-01
4.74240e+05 2.37100e+03 -5.83073e-01 -5.51001e-01 -6.15145e-01 -6.09896e-01 -5.92960e-01 -6.26833e-01
4.74560e+05 2.37200e+03 -6.00543e-01 -5.65286e-01 -6.35800e-01 -6.09999e-01 -5.93285e-01 -6.26713e-01
4.74880e+05 2.37400e+03 -6.13502e-01 -5.23447e-01 -7.03557e-01 -6.10065e-01 -5.93544e-01 -6.26586e-01
4.75200e+05 2.37600e+03 -6.10679e-01 -5.65766e-01 -6.55591e-01 -6.10090e-01 -5.93738e-01 -6.26442e-01
4.75520e+05 2.37700e+03 -5.74414e-01 -5.39344e-01 -6.09483e-01 -6.10071e-01 -5.93872e-01 -6.26271e-01
4.75840e+05 2.37900e+03 -6.32007e-01 -6.18223e-01 -6.45792e-01 -6.10005e-01 -5.93953e-01 -6.26058e-01
4.76160e+05 2.38000e+03 -5.66604e-01 -5.42988e-01 -5.90219e-01 -6.09890e-01 -5.93989e-01 -6.25791e-01
4.76480e+05 2.38200e+03 -5.82461e-01 -5.60970e-01 -6.03952e-01 -6.09722e-01 -5.93989e-01 -6.25456e-01
4.76800e+05 2.38400e+03 -5.74957e-01 -5.52856e-01 -5.97059e-01 -6.09502e-01 -5.93960e-01 -6.25043e-01
4.77120e+05 2.38500e+03 -6.39169e-01 -5.82731e-01 -6.95607e-01 -6.09226e-01 -5.93911e-01 -6.24541e-01
4.77440e+05 2.38700e+03 -6.09917e-01 -5.93172e-01 -6.26662e-01 -6.08898e-01 -5.93849e-01 -6.23946e-01
4.77760e+05 2.38800e+03 -5.71658e-01 -5.39938e-01 -6.03378e-01 -6.08519e-01 -5.93779e-01 -6.23258e-01
4.78080e+05 2.39000e+03 -5.88141e-01 -5.64846e-01 -6.11437e-01 -6.08094e-01 -5.93706e-01 -6.22481e-01
4.78400e+05 2.39200e+03 -5.42481e-01 -5.20162e-01 -5.64800e-01 -6.07627e-01 -5.93631e-01 -6.21623e-01
4.78720e+05 2.39300e+03 -5.99886e-01 -5.53304e-01 -6.46468e-01 -6.07127e-01 -5.93557e-01 -6.20696e-01
4.79040e+05 2.39500e+03 -5.87644e-01 -5.53319e-01 -6.21969e-01 -6.06598e-01 -5.93484e-01 -6.19712e-01
4.79360e+05 2.39600e+03 -5.54111e-01 -5.28317e-01 -5.79906e-01 -6.06047e-01 -5.93412e-01 -6.18682e-01
4.79680e+05 2.39800e+03 -5.96621e-01 -5.50905e-01 -6.42337e-01 -6.05482e-01 -5.93344e-01 -6.17619e-01
4.80000e+05 2.40000e+03 -5.60170e-01 -5.37876e-01 -5.82463e-01 -6.04906e-01 -5.93281e-01 -6.16532e-01
4.80320e+05 2.40100e+03 -5.40520e-01 -5.02597e-01 -5.78442e-01 -6.04326e-01 -5.93224e-01 -6.15428e-01
4.80640e+05 2.40300e+03 -5.88655e-01 -5.36163e-01 -6.41147e-01 -6.03744e-01 -5.93176e-01 -6.14312e-01
4.80960e+05 2.40400e+03 -5.62233e-01 -5.38292e-01 -5.86174e-01 -6.03159e-01 -5.93133e-01 -6.13185e-01
4.81280e+05 2.40600e+03 -5.76051e-01 -5.55462e-01 -5.96640e-01 -6.02571e-01 -5.93095e-01 -6.12047e-01
4.81600e+05 2.40800e+03 -6.10233e-01 -6.01797e-01 -6.18669e-01 -6.01977e-01 -5.93057e-01 -6.10897e-01
4.81920e+05 2.40900e+03 -5.82881e-01 -5.52287e-01 -6.13475e-01 -6.01372e-01 -5.93012e-01 -6.09732e-01
4.82240e+05 2.41100e+03 -5.70104e-01 -5.32275e-01 -6.07933e-01 -6.00753e-01 -5.92953e-01 -6.08553e-01
4.82560e+05 2.41200e+03 -5.84051e-01 -5.34299e-01 -6.33802e-01 -6.00117e-01 -5.92872e-01 -6.07361e-01
4.82880e+05 2.41400e+03 -6.21799e-01 -5.68723e-01 -6.74875e-01 -5.99459e-01 -5.92758e-01 -6.06160e-01
4.83200e+05 2.41600e+03 -5.51621e-01 -5.28021e-01 -5.75220e-01 -5.98778e-01 -5.92603e-01 -6.04953e-01
4.83520e+05 2.41700e+03 -5.96774e-01 -5.46388e-01 -6.47160e-01 -5.98074e-01 -5.92403e-01 -6.03746e-01
4.83840e+05 2.41900e+03 -5.95031e-01 -5.76309e-01 -6.13753e-01 -5.97350e-01 -5.92153e-01 -6.02547e-01
4.84160e+05 2.42000e+03 -6.24067e-01 -5.97085e-01 -6.51050e-01 -5.96608e-01 -5.91857e-01 -6.01359e-01
4.84480e+05 2.42200e+03 -6.00287e-01 -5.70488e-01 -6.30085e-01 -5.95855e-01 -5.91519e-01 -6.00191e-01
4.84800e+05 2.42400e+03 -5.85677e-01 -5.65857e-01 -6.05497e-01 -5.95098e-01 -5.91148e-01 -5.99049e-01
4.85120e+05 2.42500e+03 -6.41457e-01 -6.00223e-01 -6.82691e-01 -5.94348e-01 -5.90756e-01 -5.97940e-01
4.85440e+05 2.42700e+03 -5.73040e-01 -5.34281e-01 -6.11800e-01 -5.93616e-01 -5.90357e-01 -5.96874e-01
4.85760e+05 2.42800e+03 -5.97018e-01 -5.78752e-01 -6.15283e-01 -5.92913e-01 -5.89964e-01 -5.95862e-01
4.86080e+05 2.43000e+03 -5.78803e-01 -5.53579e-01 -6.04027e-01 -5.92252e-01 -5.89589e-01 -5.94916e-01
4.86400e+05 2.43200e+03 -6.08622e-01 -5.83476e-01 -6.33768e-01 -5.91647e-01 -5.89242e-01 -5.94052e-01
4.86720e+05 2.43300e+03 -6.05378e-01 -5.38718e-01 -6.72037e-01 -5.91108e-01 -5.88924e-01 -5.93292e-01
4.87040e+05 2.43500e+03 -6.16972e-01 -5.82234e-01 -6.51710e-01 -5.90646e-01 -5.88635e-01 -5.92657e-01
4.87360e+05 2.43600e+03 -6.07806e-01 -5.74623e-01 -6.40989e-01 -5.90269e-01 -5.88364e-01 -5.92173e-01
4.87680e+05 2.43800e+03 -6.09659e-01 -5.64124e-01 -6.55194e-01 -5.89981e-01 -5.88105e-01 -5.91857e-01
4.88000e+05 2.44000e+03 -5.77430e-01 -5.26791e-01 -6.28069e-01 -5.89786e-01 -5.87856e-01 -5.91716e-01
4.88320e+05 2.44100e+03 -6.22378e-01 -6.12966e-01 -6.31790e-01 -5.89683e-01 -5.87625e-01 -5.91742e-01
4.88640e+05 2.44300e+03 -5.79228e-01 -5.40021e-01 -6.18436e-01 -5.89671e-01 -5.87429e-01 -5.91912e-01
4.88960e+05 2.44400e+03 -5.78119e-01 -5.40452e-01 -6.15786e-01 -5.89744e-01 -5.87286e-01 -5.92202e-01
4.89280e+05 2.44600e+03 -6.38461e-01 -6.13087e-01 -6.63834e-01 -5.89898e-01 -5.87211e-01 -5.92585e-01
4.89600e+05 2.44800e+03 -5.93803e-01 -5.81378e-01 -6.06229e-01 -5.90126e-01 -5.87213e-01 -5.93039e-01
4.89920e+05 2.44900e+03 -5.97023e-01 -5.81982e-01 -6.12064e-01 -5.90421e-01 -5.87299e-01 -5.93543e-01
4.90240e+05 2.45100e+03 -5.68083e-01 -5.25336e-01 -6.10830e-01 -5.90775e-01 -5.87471e-01 -5.94078e-01
4.90560e+05 2.45200e+03 -6.25419e-01 -6.04791e-01 -6.46047e-01 -5.91179e-01 -5.87728e-01 -5.94629e-01
4.90880e+05 2.45400e+03 -5.96501e-01 -5.34244e-01 -6.58757e-01 -5.91624e-01 -5.88064e-01 -5.95184e-01
4.91200e+05 2.45600e+03 -5.96488e-01 -5.31648e-01 -6.61327e-01 -5.92101e-01 -5.88466e-01 -5.95736e-01
4.91520e+05 2.45700e+03 -5.76612e-01 -5.42864e-01 -6.10360e-01 -5.92602e-01 -5.88925e-01 -5.96278e-01
4.91840e+05 2.45900e+03 -6.03829e-01 -5.84961e-01 -6.22697e-01 -5.93117e-01 -5.89425e-01 -5.96809e-01
4.92160e+05 2.46000e+03 -5.86348e-01 -5.67959e-01 -6.04737e-01 -5.93640e-01 -5.89951e-01 -5.97329e-01
4.92480e+05 2.46200e+03 -5.92445e-01 -5.51225e-01 -6.33665e-01 -5.94164e-01 -5.90490e-01 -5.97837e-01
4.92800e+05 2.46400e+03 -6.19228e-01 -5.99776e-01 -6.38681e-01 -5.94684e-01 -5.91034e-01 -5.98334e-01
4.93120e+05 2.46500e+03 -5.49259e-01 -5.29751e-01 -5.68767e-01 -5.95197e-01 -5.91572e-01 -5.98822e-01
4.93440e+05 2.46700e+03 -5.91685e-01 -5.71178e-01 -6.12192e-01 -5.95699e-01 -5.92097e-01 -5.99302e-01
4.93760e+05 2.46800e+03 -5.74048e-01 -5.43583e-01 -6.04513e-01 -5.96187e-01 -5.92594e-01 -5.99780e-01
4.94080e+05 2.47000e+03 -6.15231e-01 -5.68893e-01 -6.61569e-01 -5.96657e-01 -5.93046e-01 -6.00268e-01
4.94400e+05 2.47200e+03 -6.31685e-01 -6.06327e-01 -6.57044e-01 -5.97104e-01 -5.93425e-01 -6.00782e-01
4.94720e+05 2.47300e+03 -5.91342e-01 -5.72791e-01 -6.09893e-01 -5.97522e-01 -5.93698e-01 -6.01347e-01
4.95040e+05 2.47500e+03 -5.88799e-01 -5.51588e-01 -6.26011e-01 -5.97905e-01 -5.93832e-01 -6.01979e-01
4.95360e+05 2.47600e+03 -6.18416e-01 -5.60167e-01 -6.76665e-01 -5.98248e-01 -5.93807e-01 -6.02689e-01
4.95680e+05 2.47800e+03 -6.18972e-01 -5.62570e-01 -6.75374e-01 -5.98544e-01 -5.93615e-01 -6.03473e-01
4.96000e+05 2.48000e+03 -6.08638e-01 -5.53403e-01 -6.63873e-01 -5.98789e-01 -5.93265e-01 -6.04313e-01
4.96320e+05 2.48100e+03 -6.05673e-01 -5.48451e-01 -6.62895e-01 -5.98982e-01 -5.92776e-01 -6.05189e-01
4.96640e+05 2.48300e+03 -6.16517e-01 -5.90758e-01 -6.42276e-01 -5.99123e-01 -5.92173e-01 -6.06073e-01
4.96960e+05 2.48400e+03 -6.10413e-01 -5.59641e-01 -6.61185e-01 -5.99214e-01 -5.91484e-01 -6.06944e-01
4.97280e+05 2.48600e+03 -6.11615e-01 -6.05201e-01 -6.18028e-01 -5.99262e-01 -5.90743e-01 -6.07781e-01
4.97600e+05 2.48800e+03 -6.22136e-01 -5.94321e-01 -6.49952e-01 -5.99272e-01 -5.89974e-01 -6.08570e-01
4.97920e+05 2.48900e+03 -5.96505e-01 -5.48322e-01 -6.44688e-01 -5.99253e-01 -5.89208e-01 -6.09298e-01
4.98240e+05 2.49100e+03 -5.85675e-01 -5.53023e-01 -6.18328e-01 -5.99213e-01 -5.88465e-01 -6.09961e-01
4.98560e+05 2.49200e+03 -5.77201e-01 -5.47916e-01 -6.06485e-01 -5.99160e-01 -5.87765e-01 -6.10555e-01
4.98880e+05 2.49400e+03 -5.83302e-01 -5.17941e-01 -6.48663e-01 -5.99102e-01 -5.87123e-01 -6.11081e-01
4.99200e+05 2.49600e+03 -6.27846e-01 -5.82792e-01 -6.72900e-01 -5.99046e-01 -5.86552e-01 -6.11541e-01
4.99520e+05 2.49700e+03 -6.11051e-01 -5.82048e-01 -6.40054e-01 -5.98999e-01 -5.86060e-01 -6.11938e-01
4.99840e+05 2.49900e+03 -5.87796e-01 -5.61856e-01 -6.13736e-01 -5.98963e-01 -5.85652e-01 -6.12274e-01


==> fig/beacon/burgers_td3.dat <==
0.00000e+00 0.00000e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
3.20000e+02 1.00000e+00 -6.60740e+00 -6.33172e+00 -6.88309e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
6.40000e+02 3.00000e+00 -6.21779e+00 -6.08042e+00 -6.35515e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
9.60000e+02 4.00000e+00 -6.18901e+00 -6.11464e+00 -6.26339e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.28000e+03 6.00000e+00 -3.79359e+00 -3.67388e+00 -3.91329e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.60000e+03 8.00000e+00 -3.34929e+00 -3.10994e+00 -3.58865e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.92000e+03 9.00000e+00 -3.50872e+00 -3.19143e+00 -3.82601e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
2.24000e+03 1.10000e+01 -3.39025e+00 -3.23346e+00 -3.54705e+00 -6.69847e+00 -6.54360e+00 -6.85334e+00
2.56000e+03 1.20000e+01 -3.63155e+00 -3.54803e+00 -3.71506e+00 -6.69843e+00 -6.54356e+00 -6.85330e+00
2.88000e+03 1.40000e+01 -2.96000e+00 -2.65500e+00 -3.26501e+00 -6.69828e+00 -6.54340e+00 -6.85315e+00
3.20000e+03 1.60000e+01 -3.14329e+00 -3.05411e+00 -3.23246e+00 -6.69786e+00 -6.54299e+00 -6.85273e+00
3.52000e+03 1.70000e+01 -3.16165e+00 -2.89157e+00 -3.43172e+00 -6.69686e+00 -6.54202e+00 -6.85170e+00
3.84000e+03 1.90000e+01 -3.02215e+00 -2.92063e+00 -3.12368e+00 -6.69477e+00 -6.54002e+00 -6.84953e+00
4.16000e+03 2.00000e+01 -3.11141e+00 -2.86002e+00 -3.36280e+00 -6.69085e+00 -6.53628e+00 -6.84543e+00
4.48000e+03 2.20000e+01 -3.36245e+00 -3.17450e+00 -3.55039e+00 -6.68412e+00 -6.52986e+00 -6.83837e+00
4.80000e+03 2.40000e+01 -3.17379e+00 -3.17327e+00 -3.17431e+00 -6.67333e+00 -6.51962e+00 -6.82705e+00
5.12000e+03 2.50000e+01 -3.11381e+00 -3.05554e+00 -3.17208e+00 -6.65714e+00 -6.50424e+00 -6.81003e+00
5.44000e+03 2.70000e+01 -3.19049e+00 -3.01520e+00 -3.36578e+00 -6.63404e+00 -6.48233e+00 -6.78575e+00
5.76000e+03 2.80000e+01 -3.33770e+00 -3.01272e+00 -3.66268e+00 -6.60259e+00 -6.45251e+00 -6.75268e+00
6.08000e+03 3.00000e+01 -3.28001e+00 -3.22892e+00 -3.33111e+00 -6.56146e+00 -6.41350e+00 -6.70942e+00
6.40000e+03 3.20000e+01 -3.56169e+00 -3.47179e+00 -3.65159e+00 -6.50951e+00 -6.36423e+00 -6.65479e+00
6.72000e+03 3.30000e+01 -3.06036e+00 -2.92621e+00 -3.19450e+00 -6.44592e+00 -6.30390e+00 -6.58795e+00
7.04000e+03 3.50000e+01 -3.09746e+00 -2.81377e+00 -3.38115e+00 -6.37024e+00 -6.23207e+00 -6.50840e+00
7.36000e+03 3.60000e+01 -2.99200e+00 -2.94911e+00 -3.03489e+00 -6.28237e+00 -6.14863e+00 -6.41610e+00
7.68000e+03 3.80000e+01 -3.17654e+00 -3.10412e+00 -3.24897e+00 -6.18266e+00 -6.05391e+00 -6.31140e+00
8.00000e+03 4.00000e+01 -3.25446e+00 -3.11253e+00 -3.39638e+00 -6.07180e+00 -5.94855e+00 -6.19506e+00
8.32000e+03 4.10000e+01 -3.07043e+00 -2.97137e+00 -3.16948e+00 -5.95088e+00 -5.83356e+00 -6.06821e+00
8.64000e+03 4.30000e+01 -3.17854e+00 -3.13128e+00 -3.22581e+00 -5.82125e+00 -5.71022e+00 -5.93228e+00
8.96000e+03 4.40000e+01 -3.55059e+00 -3.37254e+00 -3.72865e+00 -5.68446e+00 -5.58001e+00 -5.78892e+00
9.28000e+03 4.60000e+01 -3.01835e+00 -2.90786e+00 -3.12884e+00 -5.54225e+00 -5.44456e+00 -5.63995e+00
9.60000e+03 4.80000e+01 -3.53568e+00 -3.25252e+00 -3.81885e+00 -5.39642e+00 -5.30559e+00 -5.48726e+00
9.92000e+03 4.90000e+01 -3.26359e+00 -3.10399e+00 -3.42319e+00 -5.24877e+00 -5.16481e+00 -5.33273e+00
1.02400e+04 5.10000e+01 -3.45134e+00 -3.26588e+00 -3.63681e+00 -5.10102e+00 -5.02386e+00 -5.17818e+00
1.05600e+04 5.20000e+01 -3.23473e+00 -3.15356e+00 -3.31589e+00 -4.95481e+00 -4.88429e+00 -5.02533e+00
1.08800e+04 5.40000e+01 -3.19575e+00 -3.18118e+00 -3.21032e+00 -4.81159e+00 -4.74746e+00 -4.87571e+00
1.12000e+04 5.60000e+01 -2.77468e+00 -2.75631e+00 -2.79304e+00 -4.67264e+00 -4.61459e+00 -4.73070e+00
1.15200e+04 5.70000e+01 -3.49129e+00 -3.36029e+00 -3.62229e+00 -4.53909e+00 -4.48668e+00 -4.59150e+00
1.18400e+04 5.90000e+01 -3.18121e+00 -2.85540e+00 -3.50703e+00 -4.41182e+00 -4.36456e+00 -4.45908e+00
1.21600e+04 6.00000e+01 -3.24728e+00 -3.17533e+00 -3.31923e+00 -4.29155e+00 -4.24886e+00 -4.33424e+00
1.24800e+04 6.20000e+01 -3.29190e+00 -3.14385e+00 -3.43995e+00 -4.17881e+00 -4.14003e+00 -4.21759e+00
1.28000e+04 6.40000e+01 -3.45913e+00 -3.33769e+00 -3.58056e+00 -4.07395e+00 -4.03837e+00 -4.10954e+00
1.31200e+04 6.50000e+01 -3.32085e+00 -3.13153e+00 -3.51018e+00 -3.97720e+00 -3.94406e+00 -4.01035e+00
1.34400e+04 6.70000e+01 -3.59617e+00 -3.56141e+00 -3.63094e+00 -3.88861e+00 -3.85714e+00 -3.92007e+00
1.37600e+04 6.80000e+01 -3.16926e+00 -2.81483e+00 -3.52368e+00 -3.80809e+00 -3.77755e+00 -3.83862e+00
1.40800e+04 7.00000e+01 -3.34112e+00 -3.16652e+00 -3.51573e+00 -3.73545e+00 -3.70513e+00 -3.76577e+00
1.44000e+04 7.20000e+01 -3.63183e+00 -3.58977e+00 -3.67389e+00 -3.67041e+00 -3.63966e+00 -3.70116e+00
1.47200e+04 7.30000e+01 -3.27078e+00 -3.18040e+00 -3.36116e+00 -3.61259e+00 -3.58084e+00 -3.64435e+00
1.50400e+04 7.50000e+01 -3.03254e+00 -2.88228e+00 -3.18279e+00 -3.56156e+00 -3.52832e+00 -3.59479e+00
1.53600e+04 7.60000e+01 -3.34621e+00 -3.06928e+00 -3.62315e+00 -3.51682e+00 -3.48171e+00 -3.55193e+00
1.56800e+04 7.80000e+01 -3.01130e+00 -2.83930e+00 -3.18330e+00 -3.47789e+00 -3.44062e+00 -3.51516e+00
1.60000e+04 8.00000e+01 -3.23520e+00 -3.19895e+00 -3.27144e+00 -3.44424e+00 -3.40461e+00 -3.48387e+00
1.63200e+04 8.10000e+01 -2.91840e+00 -2.71083e+00 -3.12596e+00 -3.41537e+00 -3.37327e+00 -3.45746e+00
1.66400e+04 8.30000e+01 -3.35949e+00 -3.22792e+00 -3.49105e+00 -3.39078e+00 -3.34618e+00 -3.43538e+00
1.69600e+04 8.40000e+01 -2.95880e+00 -2.95680e+00 -2.96081e+00 -3.37000e+00 -3.32295e+00 -3.41706e+00
1.72800e+04 8.60000e+01 -3.04134e+00 -2.85334e+00 -3.22934e+00 -3.35262e+00 -3.30322e+00 -3.40201e+00
1.76000e+04 8.80000e+01 -3.05515e+00 -2.86270e+00 -3.24760e+00 -3.33819e+00 -3.28665e+00 -3.38972e+00
1.79200e+04 8.90000e+01 -2.85622e+00 -2.76397e+00 -2.94847e+00 -3.32632e+00 -3.27290e+00 -3.37975e+00
1.82400e+04 9.10000e+01 -3.35112e+00 -3.11802e+00 -3.58423e+00 -3.31668e+00 -3.26169e+00 -3.37166e+00
1.85600e+04 9.20000e+01 -2.91385e+00 -2.59016e+00 -3.23754e+00 -3.30887e+00 -3.25270e+00 -3.36504e+00
1.88800e+04 9.40000e+01 -2.80799e+00 -2.79394e+00 -2.82204e+00 -3.30257e+00 -3.24564e+00 -3.35950e+00
1.92000e+04 9.60000e+01 -2.88145e+00 -2.59579e+00 -3.16712e+00 -3.29744e+00 -3.24021e+00 -3.35466e+00
1.95200e+04 9.70000e+01 -2.95887e+00 -2.75110e+00 -3.16663e+00 -3.29315e+00 -3.23611e+00 -3.35019e+00
1.98400e+04 9.90000e+01 -3.16095e+00 -3.00192e+00 -3.31998e+00 -3.28940e+00 -3.23304e+00 -3.34577e+00
2.01600e+04 1.00000e+02 -3.13694e+00 -2.79513e+00 -3.47875e+00 -3.28593e+00 -3.23071e+00 -3.34115e+00
2.04800e+04 1.02000e+02 -2.98894e+00 -2.96787e+00 -3.01001e+00 -3.28246e+00 -3.22883e+00 -3.33609e+00
2.08000e+04 1.04000e+02 -3.09136e+00 -3.04038e+00 -3.14235e+00 -3.27879e+00 -3.22716e+00 -3.33041e+00
2.11200e+04 1.05000e+02 -3.12263e+00 -2.99639e+00 -3.24886e+00 -3.27472e+00 -3.22545e+00 -3.32398e+00
2.14400e+04 1.07000e+02 -2.55551e+00 -2.38182e+00 -2.72919e+00 -3.27013e+00 -3.22353e+00 -3.31672e+00
2.17600e+04 1.08000e+02 -2.79683e+00 -2.69582e+00 -2.89785e+00 -3.26491e+00 -3.22124e+00 -3.30858e+00
2.20800e+04 1.10000e+02 -3.04666e+00 -3.03052e+00 -3.06281e+00 -3.25900e+00 -3.21844e+00 -3.29955e+00
2.24000e+04 1.12000e+02 -2.77238e+00 -2.73229e+00 -2.81246e+00 -3.25236e+00 -3.21505e+00 -3.28966e+00
2.27200e+04 1.13000e+02 -2.90661e+00 -2.74184e+00 -3.07139e+00 -3.24500e+00 -3.21103e+00 -3.27896e+00
2.30400e+04 1.15000e+02 -2.60691e+00 -2.46877e+00 -2.74505e+00 -3.23695e+00 -3.20637e+00 -3.26752e+00
2.33600e+04 1.16000e+02 -2.71690e+00 -2.68452e+00 -2.74928e+00 -3.22825e+00 -3.20108e+00 -3.25542e+00
2.36800e+04 1.18000e+02 -2.79178e+00 -2.63885e+00 -2.94470e+00 -3.21898e+00 -3.19519e+00 -3.24276e+00
2.40000e+04 1.20000e+02 -2.82795e+00 -2.54420e+00 -3.11170e+00 -3.20920e+00 -3.18877e+00 -3.22962e+00
2.43200e+04 1.21000e+02 -2.45423e+00 -2.38880e+00 -2.51965e+00 -3.19897e+00 -3.18187e+00 -3.21607e+00
2.46400e+04 1.23000e+02 -2.55866e+00 -2.38666e+00 -2.73067e+00 -3.18836e+00 -3.17454e+00 -3.20217e+00
2.49600e+04 1.24000e+02 -2.80297e+00 -2.77398e+00 -2.83197e+00 -3.17739e+00 -3.16682e+00 -3.18797e+00
2.52800e+04 1.26000e+02 -2.66870e+00 -2.56726e+00 -2.77013e+00 -3.16611e+00 -3.15875e+00 -3.17347e+00
2.56000e+04 1.28000e+02 -2.82176e+00 -2.67661e+00 -2.96690e+00 -3.15451e+00 -3.15033e+00 -3.15870e+00
2.59200e+04 1.29000e+02 -2.75143e+00 -2.72869e+00 -2.77417e+00 -3.14260e+00 -3.14156e+00 -3.14363e+00
2.62400e+04 1.31000e+02 -2.72227e+00 -2.64153e+00 -2.80301e+00 -3.13035e+00 -3.12827e+00 -3.13242e+00
2.65600e+04 1.32000e+02 -2.93566e+00 -2.78253e+00 -3.08879e+00 -3.11773e+00 -3.11261e+00 -3.12285e+00
2.68800e+04 1.34000e+02 -2.65301e+00 -2.36101e+00 -2.94501e+00 -3.10474e+00 -3.09668e+00 -3.11280e+00
2.72000e+04 1.36000e+02 -2.47748e+00 -2.37455e+00 -2.58040e+00 -3.09135e+00 -3.08051e+00 -3.10219e+00
2.75200e+04 1.37000e+02 -2.48951e+00 -2.32634e+00 -2.65269e+00 -3.07756e+00 -3.06416e+00 -3.09095e+00
2.78400e+04 1.39000e+02 -2.72363e+00 -2.70384e+00 -2.74343e+00 -3.06337e+00 -3.04771e+00 -3.07903e+00
2.81600e+04 1.40000e+02 -2.95676e+00 -2.87859e+00 -3.03494e+00 -3.04880e+00 -3.03123e+00 -3.06638e+00
2.84800e+04 1.42000e+02 -2.60031e+00 -2.54943e+00 -2.65118e+00 -3.03391e+00 -3.01481e+00 -3.05301e+00
2.88000e+04 1.44000e+02 -2.52486e+00 -2.37450e+00 -2.67522e+00 -3.01874e+00 -2.99853e+00 -3.03894e+00
2.91200e+04 1.45000e+02 -2.74708e+00 -2.33341e+00 -3.16075e+00 -3.00337e+00 -2.98247e+00 -3.02426e+00
2.94400e+04 1.47000e+02 -2.95535e+00 -2.68006e+00 -3.23063e+00 -2.98787e+00 -2.96669e+00 -3.00906e+00
2.97600e+04 1.48000e+02 -2.63916e+00 -2.61730e+00 -2.66102e+00 -2.97235e+00 -2.95125e+00 -2.99345e+00
3.00800e+04 1.50000e+02 -2.49982e+00 -2.43091e+00 -2.56873e+00 -2.95688e+00 -2.93620e+00 -2.97755e+00
3.04000e+04 1.52000e+02 -2.61076e+00 -2.46364e+00 -2.75787e+00 -2.94155e+00 -2.92160e+00 -2.96150e+00
3.07200e+04 1.53000e+02 -2.67904e+00 -2.67881e+00 -2.67928e+00 -2.92645e+00 -2.90749e+00 -2.94542e+00
3.10400e+04 1.55000e+02 -2.79469e+00 -2.72689e+00 -2.86249e+00 -2.91167e+00 -2.89393e+00 -2.92942e+00
3.13600e+04 1.56000e+02 -2.58760e+00 -2.56809e+00 -2.60711e+00 -2.89729e+00 -2.88095e+00 -2.91362e+00
3.16800e+04 1.58000e+02 -2.57723e+00 -2.40298e+00 -2.75149e+00 -2.88336e+00 -2.86859e+00 -2.89813e+00
3.20000e+04 1.60000e+02 -2.90857e+00 -2.68552e+00 -3.13162e+00 -2.86997e+00 -2.85688e+00 -2.88306e+00
3.23200e+04 1.61000e+02 -2.59838e+00 -2.51510e+00 -2.68167e+00 -2.85717e+00 -2.84582e+00 -2.86851e+00
3.26400e+04 1.63000e+02 -2.79438e+00 -2.74770e+00 -2.84105e+00 -2.84501e+00 -2.83541e+00 -2.85460e+00
3.29600e+04 1.64000e+02 -2.92842e+00 -2.73176e+00 -3.12508e+00 -2.83352e+00 -2.82563e+00 -2.84140e+00
3.32800e+04 1.66000e+02 -2.69141e+00 -2.61002e+00 -2.77279e+00 -2.82271e+00 -2.81643e+00 -2.82898e+00
3.36000e+04 1.68000e+02 -2.70411e+00 -2.44993e+00 -2.95828e+00 -2.81259e+00 -2.80776e+00 -2.81742e+00
3.39200e+04 1.69000e+02 -2.61920e+00 -2.53069e+00 -2.70771e+00 -2.80314e+00 -2.79957e+00 -2.80672e+00
3.42400e+04 1.71000e+02 -2.55154e+00 -2.47989e+00 -2.62319e+00 -2.79435e+00 -2.79178e+00 -2.79692e+00
3.45600e+04 1.72000e+02 -2.36297e+00 -2.14755e+00 -2.57840e+00 -2.78618e+00 -2.78434e+00 -2.78801e+00
3.48800e+04 1.74000e+02 -2.46015e+00 -2.45200e+00 -2.46830e+00 -2.77858e+00 -2.77717e+00 -2.77998e+00
3.52000e+04 1.76000e+02 -2.72906e+00 -2.46178e+00 -2.99634e+00 -2.77152e+00 -2.77021e+00 -2.77283e+00
3.55200e+04 1.77000e+02 -2.52088e+00 -2.29631e+00 -2.74544e+00 -2.76497e+00 -2.76343e+00 -2.76652e+00
3.58400e+04 1.79000e+02 -2.59956e+00 -2.47439e+00 -2.72472e+00 -2.75890e+00 -2.75678e+00 -2.76103e+00
3.61600e+04 1.80000e+02 -2.75551e+00 -2.37335e+00 -3.13768e+00 -2.75328e+00 -2.75024e+00 -2.75632e+00
3.64800e+04 1.82000e+02 -2.62742e+00 -2.48974e+00 -2.76511e+00 -2.74807e+00 -2.74379e+00 -2.75235e+00
3.68000e+04 1.84000e+02 -2.37315e+00 -2.24626e+00 -2.50005e+00 -2.74322e+00 -2.73741e+00 -2.74904e+00
3.71200e+04 1.85000e+02 -2.35952e+00 -2.28443e+00 -2.43460e+00 -2.73869e+00 -2.73106e+00 -2.74632e+00
3.74400e+04 1.87000e+02 -2.56097e+00 -2.34223e+00 -2.77971e+00 -2.73438e+00 -2.72469e+00 -2.74408e+00
3.77600e+04 1.88000e+02 -2.46511e+00 -2.11572e+00 -2.81450e+00 -2.73023e+00 -2.71826e+00 -2.74220e+00
3.80800e+04 1.90000e+02 -2.52199e+00 -2.47758e+00 -2.56640e+00 -2.72612e+00 -2.71170e+00 -2.74054e+00
3.84000e+04 1.92000e+02 -2.45972e+00 -2.32256e+00 -2.59687e+00 -2.72196e+00 -2.70496e+00 -2.73896e+00
3.87200e+04 1.93000e+02 -2.51748e+00 -2.16410e+00 -2.87087e+00 -2.71765e+00 -2.69800e+00 -2.73729e+00
3.90400e+04 1.95000e+02 -2.33662e+00 -2.19205e+00 -2.48118e+00 -2.71309e+00 -2.69078e+00 -2.73539e+00
3.93600e+04 1.96000e+02 -2.29331e+00 -2.26380e+00 -2.32282e+00 -2.70821e+00 -2.68331e+00 -2.73311e+00
3.96800e+04 1.98000e+02 -2.55193e+00 -2.40061e+00 -2.70325e+00 -2.70295e+00 -2.67558e+00 -2.73032e+00
4.00000e+04 2.00000e+02 -2.26206e+00 -2.14915e+00 -2.37496e+00 -2.69726e+00 -2.66760e+00 -2.72691e+00
4.03200e+04 2.01000e+02 -2.63966e+00 -2.33214e+00 -2.94718e+00 -2.69109e+00 -2.65941e+00 -2.72278e+00
4.06400e+04 2.03000e+02 -2.30190e+00 -2.14271e+00 -2.46108e+00 -2.68446e+00 -2.65102e+00 -2.71790e+00
4.09600e+04 2.04000e+02 -2.08069e+00 -1.98636e+00 -2.17502e+00 -2.67734e+00 -2.64245e+00 -2.71222e+00
4.12800e+04 2.06000e+02 -2.24810e+00 -1.88223e+00 -2.61397e+00 -2.66974e+00 -2.63374e+00 -2.70575e+00
4.16000e+04 2.08000e+02 -2.31508e+00 -2.22854e+00 -2.40162e+00 -2.66173e+00 -2.62493e+00 -2.69853e+00
4.19200e+04 2.09000e+02 -2.58496e+00 -2.32251e+00 -2.84741e+00 -2.65332e+00 -2.61604e+00 -2.69060e+00
4.22400e+04 2.11000e+02 -2.48350e+00 -2.47787e+00 -2.48912e+00 -2.64459e+00 -2.60713e+00 -2.68204e+00
4.25600e+04 2.12000e+02 -2.25054e+00 -2.00423e+00 -2.49684e+00 -2.63558e+00 -2.59823e+00 -2.67293e+00
4.28800e+04 2.14000e+02 -2.36043e+00 -2.32263e+00 -2.39824e+00 -2.62636e+00 -2.58936e+00 -2.66337e+00
4.32000e+04 2.16000e+02 -2.55793e+00 -2.49379e+00 -2.62206e+00 -2.61701e+00 -2.58056e+00 -2.65346e+00
4.35200e+04 2.17000e+02 -2.66298e+00 -2.30192e+00 -3.02405e+00 -2.60755e+00 -2.57183e+00 -2.64327e+00
4.38400e+04 2.19000e+02 -2.33024e+00 -2.24398e+00 -2.41650e+00 -2.59803e+00 -2.56317e+00 -2.63289e+00
4.41600e+04 2.20000e+02 -2.20294e+00 -2.13999e+00 -2.26590e+00 -2.58847e+00 -2.55459e+00 -2.62234e+00
4.44800e+04 2.22000e+02 -1.93579e+00 -1.85325e+00 -2.01832e+00 -2.57888e+00 -2.54610e+00 -2.61165e+00
4.48000e+04 2.24000e+02 -2.14079e+00 -2.03352e+00 -2.24805e+00 -2.56927e+00 -2.53771e+00 -2.60082e+00
4.51200e+04 2.25000e+02 -2.43899e+00 -2.35736e+00 -2.52062e+00 -2.55963e+00 -2.52944e+00 -2.58982e+00
4.54400e+04 2.27000e+02 -2.55572e+00 -2.19889e+00 -2.91256e+00 -2.54997e+00 -2.52130e+00 -2.57864e+00
4.57600e+04 2.28000e+02 -2.23209e+00 -1.80175e+00 -2.66242e+00 -2.54028e+00 -2.51331e+00 -2.56726e+00
4.60800e+04 2.30000e+02 -2.12256e+00 -2.08550e+00 -2.15962e+00 -2.53058e+00 -2.50548e+00 -2.55568e+00
4.64000e+04 2.32000e+02 -1.99385e+00 -1.60475e+00 -2.38296e+00 -2.52087e+00 -2.49780e+00 -2.54394e+00
4.67200e+04 2.33000e+02 -2.19342e+00 -1.98196e+00 -2.40489e+00 -2.51117e+00 -2.49027e+00 -2.53207e+00
4.70400e+04 2.35000e+02 -2.42077e+00 -2.34939e+00 -2.49216e+00 -2.50148e+00 -2.48285e+00 -2.52011e+00
4.73600e+04 2.36000e+02 -2.09881e+00 -2.02045e+00 -2.17716e+00 -2.49182e+00 -2.47553e+00 -2.50811e+00
4.76800e+04 2.38000e+02 -2.10446e+00 -1.82216e+00 -2.38677e+00 -2.48219e+00 -2.46826e+00 -2.49612e+00
4.80000e+04 2.40000e+02 -2.21674e+00 -2.00475e+00 -2.42873e+00 -2.47256e+00 -2.46099e+00 -2.48414e+00
4.83200e+04 2.41000e+02 -2.08452e+00 -1.96754e+00 -2.20149e+00 -2.46293e+00 -2.45368e+00 -2.47217e+00
4.86400e+04 2.43000e+02 -2.69178e+00 -2.43968e+00 -2.94388e+00 -2.45324e+00 -2.44629e+00 -2.46019e+00
4.89600e+04 2.44000e+02 -2.61862e+00 -2.38199e+00 -2.85526e+00 -2.44346e+00 -2.43879e+00 -2.44814e+00
4.92800e+04 2.46000e+02 -2.30244e+00 -2.19267e+00 -2.41221e+00 -2.43357e+00 -2.43116e+00 -2.43598e+00
4.96000e+04 2.48000e+02 -2.48940e+00 -2.18432e+00 -2.79447e+00 -2.42354e+00 -2.42340e+00 -2.42368e+00
4.99200e+04 2.49000e+02 -2.52614e+00 -2.04057e+00 -3.01170e+00 -2.41336e+00 -2.41121e+00 -2.41552e+00
5.02400e+04 2.51000e+02 -2.55558e+00 -2.44944e+00 -2.66172e+00 -2.40307e+00 -2.39862e+00 -2.40752e+00
5.05600e+04 2.52000e+02 -2.49853e+00 -2.47876e+00 -2.51831e+00 -2.39269e+00 -2.38597e+00 -2.39942e+00
5.08800e+04 2.54000e+02 -2.37591e+00 -1.96594e+00 -2.78588e+00 -2.38231e+00 -2.37339e+00 -2.39123e+00
5.12000e+04 2.56000e+02 -2.10284e+00 -2.06560e+00 -2.14008e+00 -2.37201e+00 -2.36105e+00 -2.38296e+00
5.15200e+04 2.57000e+02 -2.36391e+00 -1.94087e+00 -2.78695e+00 -2.36190e+00 -2.34917e+00 -2.37463e+00
5.18400e+04 2.59000e+02 -2.59864e+00 -2.39211e+00 -2.80517e+00 -2.35213e+00 -2.33799e+00 -2.36626e+00
5.21600e+04 2.60000e+02 -3.01077e+00 -2.71673e+00 -3.30481e+00 -2.34281e+00 -2.32775e+00 -2.35787e+00
5.24800e+04 2.62000e+02 -3.00992e+00 -2.53449e+00 -3.48536e+00 -2.33412e+00 -2.31874e+00 -2.34950e+00
5.28000e+04 2.64000e+02 -2.75898e+00 -2.25438e+00 -3.26358e+00 -2.32620e+00 -2.31120e+00 -2.34120e+00
5.31200e+04 2.65000e+02 -2.83005e+00 -2.47838e+00 -3.18173e+00 -2.31919e+00 -2.30538e+00 -2.33301e+00
5.34400e+04 2.67000e+02 -2.67265e+00 -2.62052e+00 -2.72479e+00 -2.31325e+00 -2.30150e+00 -2.32501e+00
5.37600e+04 2.68000e+02 -2.51178e+00 -2.27016e+00 -2.75340e+00 -2.30849e+00 -2.29971e+00 -2.31726e+00
5.40800e+04 2.70000e+02 -2.49703e+00 -2.25200e+00 -2.74206e+00 -2.30501e+00 -2.30014e+00 -2.30988e+00
5.44000e+04 2.72000e+02 -2.54923e+00 -2.42725e+00 -2.67122e+00 -2.30294e+00 -2.30284e+00 -2.30303e+00
5.47200e+04 2.73000e+02 -2.66915e+00 -2.31684e+00 -3.02147e+00 -2.30236e+00 -2.29691e+00 -2.30781e+00
5.50400e+04 2.75000e+02 -2.64702e+00 -2.62135e+00 -2.67269e+00 -2.30339e+00 -2.29180e+00 -2.31497e+00
5.53600e+04 2.76000e+02 -2.55461e+00 -2.46278e+00 -2.64644e+00 -2.30610e+00 -2.28803e+00 -2.32416e+00
5.56800e+04 2.78000e+02 -2.77455e+00 -2.74791e+00 -2.80119e+00 -2.31057e+00 -2.28596e+00 -2.33517e+00
5.60000e+04 2.80000e+02 -2.85447e+00 -2.66051e+00 -3.04843e+00 -2.31685e+00 -2.28598e+00 -2.34772e+00
5.63200e+04 2.81000e+02 -2.69080e+00 -2.42231e+00 -2.95929e+00 -2.32498e+00 -2.28847e+00 -2.36149e+00
5.66400e+04 2.83000e+02 -2.52434e+00 -2.24315e+00 -2.80553e+00 -2.33491e+00 -2.29371e+00 -2.37610e+00
5.69600e+04 2.84000e+02 -2.59902e+00 -2.57138e+00 -2.62666e+00 -2.34655e+00 -2.30192e+00 -2.39119e+00
5.72800e+04 2.86000e+02 -2.70508e+00 -2.67907e+00 -2.73109e+00 -2.35979e+00 -2.31321e+00 -2.40637e+00
5.76000e+04 2.88000e+02 -2.62767e+00 -2.59223e+00 -2.66312e+00 -2.37441e+00 -2.32754e+00 -2.42128e+00
5.79200e+04 2.89000e+02 -2.60778e+00 -2.54266e+00 -2.67290e+00 -2.39019e+00 -2.34477e+00 -2.43561e+00
5.82400e+04 2.91000e+02 -2.58316e+00 -2.44773e+00 -2.71859e+00 -2.40686e+00 -2.36463e+00 -2.44909e+00
5.85600e+04 2.92000e+02 -2.69799e+00 -2.67786e+00 -2.71811e+00 -2.42414e+00 -2.38674e+00 -2.46154e+00
5.88800e+04 2.94000e+02 -2.59922e+00 -2.56398e+00 -2.63445e+00 -2.44176e+00 -2.41069e+00 -2.47282e+00
5.92000e+04 2.96000e+02 -2.49362e+00 -2.42582e+00 -2.56141e+00 -2.45944e+00 -2.43598e+00 -2.48289e+00
5.95200e+04 2.97000e+02 -2.84380e+00 -2.69447e+00 -2.99313e+00 -2.47693e+00 -2.46211e+00 -2.49175e+00
5.98400e+04 2.99000e+02 -2.54521e+00 -2.16173e+00 -2.92869e+00 -2.49404e+00 -2.48859e+00 -2.49949e+00
6.01600e+04 3.00000e+02 -2.49791e+00 -2.26200e+00 -2.73382e+00 -2.51058e+00 -2.50622e+00 -2.51495e+00
6.04800e+04 3.02000e+02 -2.84546e+00 -2.77625e+00 -2.91466e+00 -2.52641e+00 -2.51207e+00 -2.54074e+00
6.08000e+04 3.04000e+02 -2.76553e+00 -2.69094e+00 -2.84013e+00 -2.54139e+00 -2.51720e+00 -2.56559e+00
6.11200e+04 3.05000e+02 -2.63352e+00 -2.60890e+00 -2.65813e+00 -2.55546e+00 -2.52175e+00 -2.58917e+00
6.14400e+04 3.07000e+02 -2.77672e+00 -2.61514e+00 -2.93831e+00 -2.56853e+00 -2.52586e+00 -2.61121e+00
6.17600e+04 3.08000e+02 -2.47397e+00 -2.40630e+00 -2.54164e+00 -2.58056e+00 -2.52962e+00 -2.63151e+00
6.20800e+04 3.10000e+02 -2.58960e+00 -2.43958e+00 -2.73961e+00 -2.59153e+00 -2.53312e+00 -2.64994e+00
6.24000e+04 3.12000e+02 -2.49954e+00 -2.37906e+00 -2.62002e+00 -2.60139e+00 -2.53638e+00 -2.66640e+00
6.27200e+04 3.13000e+02 -2.58866e+00 -2.57098e+00 -2.60635e+00 -2.61015e+00 -2.53944e+00 -2.68086e+00
6.30400e+04 3.15000e+02 -2.56354e+00 -2.46473e+00 -2.66236e+00 -2.61782e+00 -2.54230e+00 -2.69335e+00
6.33600e+04 3.16000e+02 -2.54118e+00 -2.02761e+00 -3.05475e+00 -2.62444e+00 -2.54496e+00 -2.70392e+00
6.36800e+04 3.18000e+02 -2.50904e+00 -2.45441e+00 -2.56367e+00 -2.63004e+00 -2.54743e+00 -2.71266e+00
6.40000e+04 3.20000e+02 -2.41780e+00 -2.16287e+00 -2.67274e+00 -2.63471e+00 -2.54971e+00 -2.71970e+00
6.43200e+04 3.21000e+02 -2.51806e+00 -2.48904e+00 -2.54707e+00 -2.63847e+00 -2.55181e+00 -2.72513e+00
6.46400e+04 3.23000e+02 -2.46693e+00 -2.36313e+00 -2.57074e+00 -2.64142e+00 -2.55375e+00 -2.72908e+00
6.49600e+04 3.24000e+02 -2.40768e+00 -2.40158e+00 -2.41378e+00 -2.64359e+00 -2.55550e+00 -2.73168e+00
6.52800e+04 3.26000e+02 -2.40628e+00 -2.39660e+00 -2.41596e+00 -2.64504e+00 -2.55705e+00 -2.73302e+00
6.56000e+04 3.28000e+02 -2.54962e+00 -2.36784e+00 -2.73140e+00 -2.64579e+00 -2.55836e+00 -2.73323e+00
6.59200e+04 3.29000e+02 -2.87366e+00 -2.85273e+00 -2.89458e+00 -2.64590e+00 -2.55938e+00 -2.73242e+00
6.62400e+04 3.31000e+02 -2.53127e+00 -2.34936e+00 -2.71319e+00 -2.64536e+00 -2.56001e+00 -2.73072e+00
6.65600e+04 3.32000e+02 -2.46608e+00 -2.30081e+00 -2.63136e+00 -2.64423e+00 -2.56020e+00 -2.72826e+00
6.68800e+04 3.34000e+02 -2.49092e+00 -2.44153e+00 -2.54032e+00 -2.64250e+00 -2.55985e+00 -2.72516e+00
6.72000e+04 3.36000e+02 -2.69670e+00 -2.47405e+00 -2.91935e+00 -2.64022e+00 -2.55889e+00 -2.72155e+00
6.75200e+04 3.37000e+02 -2.56768e+00 -2.46789e+00 -2.66746e+00 -2.63742e+00 -2.55728e+00 -2.71756e+00
6.78400e+04 3.39000e+02 -2.35829e+00 -2.19232e+00 -2.52426e+00 -2.63416e+00 -2.55498e+00 -2.71334e+00
6.81600e+04 3.40000e+02 -2.45450e+00 -2.18886e+00 -2.72014e+00 -2.63050e+00 -2.55200e+00 -2.70900e+00
6.84800e+04 3.42000e+02 -2.48161e+00 -2.27982e+00 -2.68340e+00 -2.62653e+00 -2.54837e+00 -2.70469e+00
6.88000e+04 3.44000e+02 -2.54225e+00 -2.45498e+00 -2.62952e+00 -2.62235e+00 -2.54418e+00 -2.70053e+00
6.91200e+04 3.45000e+02 -2.58584e+00 -2.39075e+00 -2.78094e+00 -2.61807e+00 -2.53952e+00 -2.69661e+00
6.94400e+04 3.47000e+02 -2.51176e+00 -2.05820e+00 -2.96532e+00 -2.61379e+00 -2.53453e+00 -2.69304e+00
6.97600e+04 3.48000e+02 -2.61322e+00 -2.45202e+00 -2.77442e+00 -2.60961e+00 -2.52934e+00 -2.68988e+00
7.00800e+04 3.50000e+02 -2.70259e+00 -2.56607e+00 -2.83912e+00 -2.60563e+00 -2.52409e+00 -2.68717e+00
7.04000e+04 3.52000e+02 -2.52398e+00 -2.48099e+00 -2.56698e+00 -2.60189e+00 -2.51889e+00 -2.68490e+00
7.07200e+04 3.53000e+02 -2.60179e+00 -2.45499e+00 -2.74859e+00 -2.59845e+00 -2.51385e+00 -2.68306e+00
7.10400e+04 3.55000e+02 -2.64634e+00 -2.53403e+00 -2.75864e+00 -2.59533e+00 -2.50906e+00 -2.68160e+00
7.13600e+04 3.56000e+02 -2.72340e+00 -2.48580e+00 -2.96100e+00 -2.59250e+00 -2.50456e+00 -2.68044e+00
7.16800e+04 3.58000e+02 -2.48857e+00 -2.42222e+00 -2.55492e+00 -2.58995e+00 -2.50041e+00 -2.67949e+00
7.20000e+04 3.60000e+02 -2.52811e+00 -2.28813e+00 -2.76808e+00 -2.58765e+00 -2.49665e+00 -2.67864e+00
7.23200e+04 3.61000e+02 -2.55563e+00 -2.27126e+00 -2.83999e+00 -2.58556e+00 -2.49331e+00 -2.67780e+00
7.26400e+04 3.63000e+02 -2.51980e+00 -2.28879e+00 -2.75082e+00 -2.58366e+00 -2.49043e+00 -2.67689e+00
7.29600e+04 3.64000e+02 -2.74692e+00 -2.65236e+00 -2.84148e+00 -2.58193e+00 -2.48804e+00 -2.67583e+00
7.32800e+04 3.66000e+02 -2.41919e+00 -2.33469e+00 -2.50369e+00 -2.58038e+00 -2.48618e+00 -2.67457e+00
7.36000e+04 3.68000e+02 -2.36221e+00 -2.18000e+00 -2.54441e+00 -2.57900e+00 -2.48488e+00 -2.67312e+00
7.39200e+04 3.69000e+02 -2.95623e+00 -2.92683e+00 -2.98563e+00 -2.57782e+00 -2.48416e+00 -2.67148e+00
7.42400e+04 3.71000e+02 -2.53237e+00 -2.25220e+00 -2.81254e+00 -2.57685e+00 -2.48401e+00 -2.66969e+00
7.45600e+04 3.72000e+02 -2.49862e+00 -2.48032e+00 -2.51692e+00 -2.57611e+00 -2.48442e+00 -2.66781e+00
7.48800e+04 3.74000e+02 -2.37310e+00 -2.16947e+00 -2.57674e+00 -2.57563e+00 -2.48534e+00 -2.66592e+00
7.52000e+04 3.76000e+02 -2.59546e+00 -2.50706e+00 -2.68386e+00 -2.57540e+00 -2.48671e+00 -2.66410e+00
7.55200e+04 3.77000e+02 -2.48339e+00 -2.45486e+00 -2.51193e+00 -2.57543e+00 -2.48845e+00 -2.66242e+00
7.58400e+04 3.79000e+02 -2.70015e+00 -2.62424e+00 -2.77606e+00 -2.57573e+00 -2.49051e+00 -2.66094e+00
7.61600e+04 3.80000e+02 -2.56114e+00 -2.26903e+00 -2.85326e+00 -2.57625e+00 -2.49280e+00 -2.65971e+00
7.64800e+04 3.82000e+02 -2.16904e+00 -2.06045e+00 -2.27763e+00 -2.57700e+00 -2.49526e+00 -2.65874e+00
7.68000e+04 3.84000e+02 -2.70962e+00 -2.70052e+00 -2.71873e+00 -2.57793e+00 -2.49782e+00 -2.65804e+00
7.71200e+04 3.85000e+02 -2.58185e+00 -2.56872e+00 -2.59498e+00 -2.57899e+00 -2.50042e+00 -2.65757e+00
7.74400e+04 3.87000e+02 -2.26044e+00 -2.12015e+00 -2.40074e+00 -2.58014e+00 -2.50299e+00 -2.65729e+00
7.77600e+04 3.88000e+02 -2.61611e+00 -2.51087e+00 -2.72136e+00 -2.58129e+00 -2.50546e+00 -2.65713e+00
7.80800e+04 3.90000e+02 -2.51306e+00 -2.37087e+00 -2.65524e+00 -2.58238e+00 -2.50775e+00 -2.65701e+00
7.84000e+04 3.92000e+02 -2.77313e+00 -2.73876e+00 -2.80751e+00 -2.58331e+00 -2.50980e+00 -2.65683e+00
7.87200e+04 3.93000e+02 -2.46148e+00 -2.22544e+00 -2.69751e+00 -2.58402e+00 -2.51152e+00 -2.65652e+00
7.90400e+04 3.95000e+02 -2.69231e+00 -2.56712e+00 -2.81749e+00 -2.58442e+00 -2.51286e+00 -2.65599e+00
7.93600e+04 3.96000e+02 -2.61615e+00 -2.58843e+00 -2.64387e+00 -2.58446e+00 -2.51376e+00 -2.65517e+00
7.96800e+04 3.98000e+02 -2.64757e+00 -2.53904e+00 -2.75609e+00 -2.58410e+00 -2.51420e+00 -2.65400e+00
8.00000e+04 4.00000e+02 -2.52623e+00 -2.35087e+00 -2.70158e+00 -2.58329e+00 -2.51415e+00 -2.65244e+00
8.03200e+04 4.01000e+02 -2.64170e+00 -2.63669e+00 -2.64670e+00 -2.58204e+00 -2.51362e+00 -2.65047e+00
8.06400e+04 4.03000e+02 -2.45601e+00 -2.35305e+00 -2.55896e+00 -2.58037e+00 -2.51263e+00 -2.64811e+00
8.09600e+04 4.04000e+02 -2.44766e+00 -2.42828e+00 -2.46705e+00 -2.57830e+00 -2.51121e+00 -2.64539e+00
8.12800e+04 4.06000e+02 -2.63666e+00 -2.57980e+00 -2.69352e+00 -2.57590e+00 -2.50942e+00 -2.64239e+00
8.16000e+04 4.08000e+02 -2.91724e+00 -2.70996e+00 -3.12452e+00 -2.57327e+00 -2.50731e+00 -2.63922e+00
8.19200e+04 4.09000e+02 -2.85426e+00 -2.73934e+00 -2.96919e+00 -2.57048e+00 -2.50495e+00 -2.63602e+00
8.22400e+04 4.11000e+02 -2.45925e+00 -2.34850e+00 -2.57000e+00 -2.56768e+00 -2.50243e+00 -2.63293e+00
8.25600e+04 4.12000e+02 -2.58725e+00 -2.44102e+00 -2.73348e+00 -2.56497e+00 -2.49983e+00 -2.63011e+00
8.28800e+04 4.14000e+02 -2.73548e+00 -2.66218e+00 -2.80878e+00 -2.56248e+00 -2.49726e+00 -2.62770e+00
8.32000e+04 4.16000e+02 -2.44500e+00 -2.37941e+00 -2.51059e+00 -2.56031e+00 -2.49481e+00 -2.62580e+00
8.35200e+04 4.17000e+02 -2.60715e+00 -2.60160e+00 -2.61269e+00 -2.55856e+00 -2.49260e+00 -2.62451e+00
8.38400e+04 4.19000e+02 -2.80816e+00 -2.71675e+00 -2.89956e+00 -2.55730e+00 -2.49073e+00 -2.62387e+00
8.41600e+04 4.20000e+02 -2.60059e+00 -2.26532e+00 -2.93586e+00 -2.55661e+00 -2.48930e+00 -2.62392e+00
8.44800e+04 4.22000e+02 -2.59815e+00 -2.26641e+00 -2.92989e+00 -2.55653e+00 -2.48840e+00 -2.62466e+00
8.48000e+04 4.24000e+02 -2.57934e+00 -2.51838e+00 -2.64031e+00 -2.55707e+00 -2.48809e+00 -2.62605e+00
8.51200e+04 4.25000e+02 -2.80049e+00 -2.44379e+00 -3.15719e+00 -2.55824e+00 -2.48842e+00 -2.62806e+00
8.54400e+04 4.27000e+02 -2.43952e+00 -2.26585e+00 -2.61320e+00 -2.56001e+00 -2.48938e+00 -2.63063e+00
8.57600e+04 4.28000e+02 -2.70562e+00 -2.58153e+00 -2.82972e+00 -2.56232e+00 -2.49096e+00 -2.63368e+00
8.60800e+04 4.30000e+02 -2.39914e+00 -2.39801e+00 -2.40026e+00 -2.56513e+00 -2.49311e+00 -2.63714e+00
8.64000e+04 4.32000e+02 -2.68364e+00 -2.26597e+00 -3.10132e+00 -2.56833e+00 -2.49575e+00 -2.64091e+00
8.67200e+04 4.33000e+02 -2.48438e+00 -2.11954e+00 -2.84922e+00 -2.57186e+00 -2.49879e+00 -2.64493e+00
8.70400e+04 4.35000e+02 -2.57751e+00 -2.43340e+00 -2.72162e+00 -2.57561e+00 -2.50211e+00 -2.64912e+00
8.73600e+04 4.36000e+02 -2.65087e+00 -2.54090e+00 -2.76083e+00 -2.57951e+00 -2.50561e+00 -2.65340e+00
8.76800e+04 4.38000e+02 -2.65575e+00 -2.59086e+00 -2.72064e+00 -2.58345e+00 -2.50918e+00 -2.65771e+00
8.80000e+04 4.40000e+02 -2.65397e+00 -2.57846e+00 -2.72948e+00 -2.58736e+00 -2.51270e+00 -2.66201e+00
8.83200e+04 4.41000e+02 -2.66820e+00 -2.47944e+00 -2.85697e+00 -2.59117e+00 -2.51610e+00 -2.66624e+00
8.86400e+04 4.43000e+02 -2.49213e+00 -2.38366e+00 -2.60060e+00 -2.59484e+00 -2.51931e+00 -2.67037e+00
8.89600e+04 4.44000e+02 -2.63014e+00 -2.48569e+00 -2.77458e+00 -2.59831e+00 -2.52228e+00 -2.67435e+00
8.92800e+04 4.46000e+02 -2.46521e+00 -2.03677e+00 -2.89365e+00 -2.60156e+00 -2.52497e+00 -2.67814e+00
8.96000e+04 4.48000e+02 -2.82779e+00 -2.75519e+00 -2.90039e+00 -2.60455e+00 -2.52739e+00 -2.68171e+00
8.99200e+04 4.49000e+02 -2.78195e+00 -2.21295e+00 -3.35095e+00 -2.60729e+00 -2.52954e+00 -2.68503e+00
9.02400e+04 4.51000e+02 -2.55689e+00 -2.38538e+00 -2.72840e+00 -2.60976e+00 -2.53146e+00 -2.68806e+00
9.05600e+04 4.52000e+02 -3.07900e+00 -2.79978e+00 -3.35822e+00 -2.61198e+00 -2.53317e+00 -2.69078e+00
9.08800e+04 4.54000e+02 -2.30037e+00 -2.28626e+00 -2.31447e+00 -2.61396e+00 -2.53476e+00 -2.69317e+00
9.12000e+04 4.56000e+02 -2.57476e+00 -2.24106e+00 -2.90846e+00 -2.61574e+00 -2.53627e+00 -2.69521e+00
9.15200e+04 4.57000e+02 -2.65360e+00 -2.35810e+00 -2.94910e+00 -2.61735e+00 -2.53778e+00 -2.69691e+00
9.18400e+04 4.59000e+02 -2.62476e+00 -2.52892e+00 -2.72060e+00 -2.61880e+00 -2.53933e+00 -2.69827e+00
9.21600e+04 4.60000e+02 -2.56469e+00 -2.46000e+00 -2.66939e+00 -2.62016e+00 -2.54097e+00 -2.69934e+00
9.24800e+04 4.62000e+02 -2.60032e+00 -2.56500e+00 -2.63564e+00 -2.62143e+00 -2.54271e+00 -2.70016e+00
9.28000e+04 4.64000e+02 -2.47944e+00 -2.42738e+00 -2.53150e+00 -2.62268e+00 -2.54453e+00 -2.70083e+00
9.31200e+04 4.65000e+02 -2.58847e+00 -2.49537e+00 -2.68157e+00 -2.62392e+00 -2.54639e+00 -2.70145e+00
9.34400e+04 4.67000e+02 -2.40522e+00 -2.29618e+00 -2.51427e+00 -2.62515e+00 -2.54820e+00 -2.70211e+00
9.37600e+04 4.68000e+02 -2.77745e+00 -2.70945e+00 -2.84544e+00 -2.62639e+00 -2.54986e+00 -2.70292e+00
9.40800e+04 4.70000e+02 -2.45104e+00 -2.40116e+00 -2.50092e+00 -2.62761e+00 -2.55126e+00 -2.70396e+00
9.44000e+04 4.72000e+02 -2.42728e+00 -2.26826e+00 -2.58630e+00 -2.62878e+00 -2.55227e+00 -2.70529e+00
9.47200e+04 4.73000e+02 -2.42206e+00 -2.11958e+00 -2.72453e+00 -2.62987e+00 -2.55280e+00 -2.70694e+00
9.50400e+04 4.75000e+02 -2.37144e+00 -2.27945e+00 -2.46343e+00 -2.63082e+00 -2.55275e+00 -2.70890e+00
9.53600e+04 4.76000e+02 -2.52505e+00 -2.11121e+00 -2.93889e+00 -2.63162e+00 -2.55207e+00 -2.71116e+00
9.56800e+04 4.78000e+02 -2.39712e+00 -2.05962e+00 -2.73463e+00 -2.63219e+00 -2.55074e+00 -2.71364e+00
9.60000e+04 4.80000e+02 -2.68283e+00 -2.48826e+00 -2.87739e+00 -2.63251e+00 -2.54875e+00 -2.71627e+00
9.63200e+04 4.81000e+02 -2.46927e+00 -2.14441e+00 -2.79412e+00 -2.63255e+00 -2.54616e+00 -2.71895e+00
9.66400e+04 4.83000e+02 -2.44286e+00 -2.29641e+00 -2.58932e+00 -2.63230e+00 -2.54302e+00 -2.72158e+00
9.69600e+04 4.84000e+02 -2.80371e+00 -2.59746e+00 -3.00997e+00 -2.63172e+00 -2.53938e+00 -2.72406e+00
9.72800e+04 4.86000e+02 -2.63380e+00 -2.09823e+00 -3.16938e+00 -2.63081e+00 -2.53534e+00 -2.72628e+00
9.76000e+04 4.88000e+02 -2.54840e+00 -2.17223e+00 -2.92456e+00 -2.62955e+00 -2.53093e+00 -2.72817e+00
9.79200e+04 4.89000e+02 -2.12601e+00 -1.69658e+00 -2.55544e+00 -2.62794e+00 -2.52623e+00 -2.72965e+00
9.82400e+04 4.91000e+02 -2.64190e+00 -2.55286e+00 -2.73094e+00 -2.62597e+00 -2.52126e+00 -2.73069e+00
9.85600e+04 4.92000e+02 -2.66888e+00 -2.31105e+00 -3.02672e+00 -2.62365e+00 -2.51605e+00 -2.73125e+00
9.88800e+04 4.94000e+02 -2.22113e+00 -1.77975e+00 -2.66251e+00 -2.62099e+00 -2.51060e+00 -2.73137e+00
9.92000e+04 4.96000e+02 -2.67600e+00 -2.27733e+00 -3.07466e+00 -2.61801e+00 -2.50493e+00 -2.73109e+00
9.95200e+04 4.97000e+02 -2.58132e+00 -2.29861e+00 -2.86402e+00 -2.61475e+00 -2.49902e+00 -2.73047e+00
9.98400e+04 4.99000e+02 -2.64796e+00 -2.45510e+00 -2.84082e+00 -2.61125e+00 -2.49288e+00 -2.72962e+00
1.00160e+05 5.00000e+02 -2.61065e+00 -1.88964e+00 -3.33166e+00 -2.60757e+00 -2.48651e+00 -2.72864e+00
1.00480e+05 5.02000e+02 -2.49032e+00 -2.29607e+00 -2.68458e+00 -2.60375e+00 -2.47988e+00 -2.72762e+00
1.00800e+05 5.04000e+02 -2.44367e+00 -2.15672e+00 -2.73063e+00 -2.59983e+00 -2.47298e+00 -2.72667e+00
1.01120e+05 5.05000e+02 -2.40700e+00 -2.39356e+00 -2.42043e+00 -2.59583e+00 -2.46580e+00 -2.72586e+00
1.01440e+05 5.07000e+02 -2.40635e+00 -2.22144e+00 -2.59126e+00 -2.59178e+00 -2.45833e+00 -2.72523e+00
1.01760e+05 5.08000e+02 -2.50138e+00 -2.32436e+00 -2.67840e+00 -2.58767e+00 -2.45054e+00 -2.72480e+00
1.02080e+05 5.10000e+02 -2.50648e+00 -2.34803e+00 -2.66493e+00 -2.58352e+00 -2.44246e+00 -2.72458e+00
1.02400e+05 5.12000e+02 -2.48923e+00 -2.24693e+00 -2.73154e+00 -2.57932e+00 -2.43411e+00 -2.72453e+00
1.02720e+05 5.13000e+02 -2.61728e+00 -2.04085e+00 -3.19371e+00 -2.57507e+00 -2.42552e+00 -2.72461e+00
1.03040e+05 5.15000e+02 -2.32184e+00 -1.83623e+00 -2.80745e+00 -2.57078e+00 -2.41679e+00 -2.72478e+00
1.03360e+05 5.16000e+02 -2.14304e+00 -1.93112e+00 -2.35495e+00 -2.56648e+00 -2.40797e+00 -2.72498e+00
1.03680e+05 5.18000e+02 -2.17994e+00 -1.99263e+00 -2.36725e+00 -2.56216e+00 -2.39918e+00 -2.72514e+00
1.04000e+05 5.20000e+02 -2.91639e+00 -2.61780e+00 -3.21499e+00 -2.55786e+00 -2.39051e+00 -2.72521e+00
1.04320e+05 5.21000e+02 -2.65050e+00 -2.17414e+00 -3.12687e+00 -2.55360e+00 -2.38206e+00 -2.72513e+00
1.04640e+05 5.23000e+02 -2.23179e+00 -2.12472e+00 -2.33886e+00 -2.54938e+00 -2.37390e+00 -2.72486e+00
1.04960e+05 5.24000e+02 -2.40125e+00 -1.96520e+00 -2.83730e+00 -2.54523e+00 -2.36609e+00 -2.72437e+00
1.05280e+05 5.26000e+02 -2.59157e+00 -2.57521e+00 -2.60793e+00 -2.54115e+00 -2.35867e+00 -2.72364e+00
1.05600e+05 5.28000e+02 -2.29648e+00 -1.89227e+00 -2.70070e+00 -2.53716e+00 -2.35163e+00 -2.72270e+00
1.05920e+05 5.29000e+02 -2.16789e+00 -2.09149e+00 -2.24430e+00 -2.53325e+00 -2.34495e+00 -2.72155e+00
1.06240e+05 5.31000e+02 -2.39233e+00 -2.24517e+00 -2.53948e+00 -2.52940e+00 -2.33854e+00 -2.72026e+00
1.06560e+05 5.32000e+02 -2.45551e+00 -2.20958e+00 -2.70143e+00 -2.52560e+00 -2.33235e+00 -2.71886e+00
1.06880e+05 5.34000e+02 -2.51571e+00 -1.97176e+00 -3.05966e+00 -2.52184e+00 -2.32628e+00 -2.71740e+00
1.07200e+05 5.36000e+02 -2.53521e+00 -2.17663e+00 -2.89379e+00 -2.51809e+00 -2.32025e+00 -2.71594e+00
1.07520e+05 5.37000e+02 -2.38296e+00 -2.15550e+00 -2.61043e+00 -2.51435e+00 -2.31419e+00 -2.71451e+00
1.07840e+05 5.39000e+02 -2.66625e+00 -2.15731e+00 -3.17519e+00 -2.51060e+00 -2.30805e+00 -2.71314e+00
1.08160e+05 5.40000e+02 -2.38625e+00 -2.32368e+00 -2.44882e+00 -2.50683e+00 -2.30181e+00 -2.71184e+00
1.08480e+05 5.42000e+02 -2.60034e+00 -1.98571e+00 -3.21496e+00 -2.50303e+00 -2.29548e+00 -2.71058e+00
1.08800e+05 5.44000e+02 -2.26263e+00 -2.14221e+00 -2.38306e+00 -2.49922e+00 -2.28910e+00 -2.70934e+00
1.09120e+05 5.45000e+02 -2.50401e+00 -2.29059e+00 -2.71744e+00 -2.49540e+00 -2.28272e+00 -2.70808e+00
1.09440e+05 5.47000e+02 -2.68583e+00 -2.50821e+00 -2.86344e+00 -2.49159e+00 -2.27645e+00 -2.70673e+00
1.09760e+05 5.48000e+02 -2.28037e+00 -1.90384e+00 -2.65690e+00 -2.48782e+00 -2.27036e+00 -2.70527e+00
1.10080e+05 5.50000e+02 -2.46144e+00 -2.11598e+00 -2.80690e+00 -2.48412e+00 -2.26457e+00 -2.70366e+00
1.10400e+05 5.52000e+02 -2.45975e+00 -2.22429e+00 -2.69522e+00 -2.48051e+00 -2.25915e+00 -2.70187e+00
1.10720e+05 5.53000e+02 -2.60305e+00 -2.15792e+00 -3.04818e+00 -2.47706e+00 -2.25418e+00 -2.69993e+00
1.11040e+05 5.55000e+02 -2.31778e+00 -2.06975e+00 -2.56582e+00 -2.47377e+00 -2.24970e+00 -2.69785e+00
1.11360e+05 5.56000e+02 -2.61669e+00 -2.15103e+00 -3.08236e+00 -2.47070e+00 -2.24572e+00 -2.69567e+00
1.11680e+05 5.58000e+02 -2.42349e+00 -2.37031e+00 -2.47667e+00 -2.46784e+00 -2.24223e+00 -2.69345e+00
1.12000e+05 5.60000e+02 -2.56302e+00 -2.02205e+00 -3.10398e+00 -2.46521e+00 -2.23919e+00 -2.69124e+00
1.12320e+05 5.61000e+02 -2.15292e+00 -1.99288e+00 -2.31296e+00 -2.46281e+00 -2.23654e+00 -2.68909e+00
1.12640e+05 5.63000e+02 -2.51283e+00 -2.43720e+00 -2.58846e+00 -2.46063e+00 -2.23420e+00 -2.68706e+00
1.12960e+05 5.64000e+02 -2.48304e+00 -2.36941e+00 -2.59667e+00 -2.45864e+00 -2.23209e+00 -2.68519e+00
1.13280e+05 5.66000e+02 -2.41289e+00 -2.16759e+00 -2.65818e+00 -2.45682e+00 -2.23012e+00 -2.68352e+00
1.13600e+05 5.68000e+02 -2.00610e+00 -1.95590e+00 -2.05629e+00 -2.45515e+00 -2.22822e+00 -2.68208e+00
1.13920e+05 5.69000e+02 -2.29525e+00 -2.17364e+00 -2.41686e+00 -2.45361e+00 -2.22630e+00 -2.68092e+00
1.14240e+05 5.71000e+02 -2.86632e+00 -2.42426e+00 -3.30837e+00 -2.45219e+00 -2.22431e+00 -2.68008e+00
1.14560e+05 5.72000e+02 -2.38274e+00 -2.07552e+00 -2.68996e+00 -2.45090e+00 -2.22220e+00 -2.67959e+00
1.14880e+05 5.74000e+02 -2.54659e+00 -2.00724e+00 -3.08594e+00 -2.44970e+00 -2.21993e+00 -2.67948e+00
1.15200e+05 5.76000e+02 -2.70178e+00 -2.41609e+00 -2.98746e+00 -2.44864e+00 -2.21751e+00 -2.67977e+00
1.15520e+05 5.77000e+02 -2.45382e+00 -1.84927e+00 -3.05836e+00 -2.44770e+00 -2.21494e+00 -2.68046e+00
1.15840e+05 5.79000e+02 -2.22473e+00 -2.07132e+00 -2.37814e+00 -2.44687e+00 -2.21224e+00 -2.68150e+00
1.16160e+05 5.80000e+02 -2.45226e+00 -2.16047e+00 -2.74404e+00 -2.44613e+00 -2.20945e+00 -2.68281e+00
1.16480e+05 5.82000e+02 -2.24192e+00 -1.84670e+00 -2.63713e+00 -2.44547e+00 -2.20663e+00 -2.68431e+00
1.16800e+05 5.84000e+02 -2.43892e+00 -2.13105e+00 -2.74679e+00 -2.44485e+00 -2.20384e+00 -2.68586e+00
1.17120e+05 5.85000e+02 -2.48540e+00 -2.03910e+00 -2.93169e+00 -2.44423e+00 -2.20112e+00 -2.68734e+00
1.17440e+05 5.87000e+02 -2.50746e+00 -2.24120e+00 -2.77371e+00 -2.44358e+00 -2.19854e+00 -2.68862e+00
1.17760e+05 5.88000e+02 -2.29746e+00 -2.07305e+00 -2.52187e+00 -2.44287e+00 -2.19615e+00 -2.68960e+00
1.18080e+05 5.90000e+02 -2.41716e+00 -2.38082e+00 -2.45350e+00 -2.44210e+00 -2.19398e+00 -2.69021e+00
1.18400e+05 5.92000e+02 -2.41870e+00 -1.98719e+00 -2.85021e+00 -2.44123e+00 -2.19205e+00 -2.69041e+00
1.18720e+05 5.93000e+02 -2.57083e+00 -2.10396e+00 -3.03771e+00 -2.44029e+00 -2.19038e+00 -2.69021e+00
1.19040e+05 5.95000e+02 -2.32404e+00 -2.23072e+00 -2.41737e+00 -2.43929e+00 -2.18896e+00 -2.68962e+00
1.19360e+05 5.96000e+02 -2.32043e+00 -2.02903e+00 -2.61182e+00 -2.43823e+00 -2.18776e+00 -2.68870e+00
1.19680e+05 5.98000e+02 -2.54367e+00 -2.24605e+00 -2.84129e+00 -2.43715e+00 -2.18676e+00 -2.68754e+00
1.20000e+05 6.00000e+02 -2.37789e+00 -2.12250e+00 -2.63328e+00 -2.43607e+00 -2.18593e+00 -2.68621e+00
1.20320e+05 6.01000e+02 -2.50582e+00 -2.42183e+00 -2.58981e+00 -2.43501e+00 -2.18521e+00 -2.68482e+00
1.20640e+05 6.03000e+02 -2.38614e+00 -2.11372e+00 -2.65856e+00 -2.43402e+00 -2.18458e+00 -2.68346e+00
1.20960e+05 6.04000e+02 -2.34940e+00 -2.24164e+00 -2.45716e+00 -2.43311e+00 -2.18399e+00 -2.68223e+00
1.21280e+05 6.06000e+02 -2.40210e+00 -2.32494e+00 -2.47927e+00 -2.43231e+00 -2.18341e+00 -2.68121e+00
1.21600e+05 6.08000e+02 -2.47334e+00 -2.27078e+00 -2.67590e+00 -2.43163e+00 -2.18281e+00 -2.68045e+00
1.21920e+05 6.09000e+02 -2.42624e+00 -2.15048e+00 -2.70201e+00 -2.43109e+00 -2.18217e+00 -2.68000e+00
1.22240e+05 6.11000e+02 -2.64682e+00 -2.33602e+00 -2.95762e+00 -2.43067e+00 -2.18147e+00 -2.67987e+00
1.22560e+05 6.12000e+02 -2.60933e+00 -2.28045e+00 -2.93821e+00 -2.43038e+00 -2.18070e+00 -2.68006e+00
1.22880e+05 6.14000e+02 -2.58896e+00 -2.06949e+00 -3.10843e+00 -2.43022e+00 -2.17989e+00 -2.68054e+00
1.23200e+05 6.16000e+02 -2.39339e+00 -2.16003e+00 -2.62676e+00 -2.43014e+00 -2.17905e+00 -2.68124e+00
1.23520e+05 6.17000e+02 -2.61753e+00 -2.52334e+00 -2.71171e+00 -2.43017e+00 -2.17823e+00 -2.68210e+00
1.23840e+05 6.19000e+02 -2.20781e+00 -2.03317e+00 -2.38244e+00 -2.43025e+00 -2.17746e+00 -2.68303e+00
1.24160e+05 6.20000e+02 -2.60022e+00 -2.31977e+00 -2.88067e+00 -2.43039e+00 -2.17682e+00 -2.68395e+00
1.24480e+05 6.22000e+02 -2.75646e+00 -2.06348e+00 -3.44944e+00 -2.43058e+00 -2.17636e+00 -2.68481e+00
1.24800e+05 6.24000e+02 -2.36765e+00 -2.17410e+00 -2.56120e+00 -2.43084e+00 -2.17614e+00 -2.68554e+00
1.25120e+05 6.25000e+02 -2.24128e+00 -2.10118e+00 -2.38138e+00 -2.43118e+00 -2.17622e+00 -2.68614e+00
1.25440e+05 6.27000e+02 -2.51844e+00 -2.35275e+00 -2.68412e+00 -2.43162e+00 -2.17665e+00 -2.68660e+00
1.25760e+05 6.28000e+02 -2.30106e+00 -2.00580e+00 -2.59633e+00 -2.43221e+00 -2.17746e+00 -2.68696e+00
1.26080e+05 6.30000e+02 -2.56888e+00 -2.37710e+00 -2.76066e+00 -2.43296e+00 -2.17866e+00 -2.68726e+00
1.26400e+05 6.32000e+02 -2.68998e+00 -2.47252e+00 -2.90744e+00 -2.43390e+00 -2.18024e+00 -2.68756e+00
1.26720e+05 6.33000e+02 -2.33977e+00 -2.30632e+00 -2.37322e+00 -2.43504e+00 -2.18216e+00 -2.68792e+00
1.27040e+05 6.35000e+02 -2.70996e+00 -2.46719e+00 -2.95274e+00 -2.43639e+00 -2.18437e+00 -2.68841e+00
1.27360e+05 6.36000e+02 -2.82774e+00 -2.07121e+00 -3.58427e+00 -2.43794e+00 -2.18679e+00 -2.68909e+00
1.27680e+05 6.38000e+02 -2.53491e+00 -2.33119e+00 -2.73862e+00 -2.43967e+00 -2.18934e+00 -2.69000e+00
1.28000e+05 6.40000e+02 -2.37362e+00 -2.34011e+00 -2.40712e+00 -2.44154e+00 -2.19191e+00 -2.69116e+00
1.28320e+05 6.41000e+02 -2.51639e+00 -2.35952e+00 -2.67326e+00 -2.44348e+00 -2.19440e+00 -2.69255e+00
1.28640e+05 6.43000e+02 -2.54574e+00 -2.35046e+00 -2.74101e+00 -2.44545e+00 -2.19674e+00 -2.69416e+00
1.28960e+05 6.44000e+02 -2.18500e+00 -2.15314e+00 -2.21686e+00 -2.44738e+00 -2.19884e+00 -2.69592e+00
1.29280e+05 6.46000e+02 -2.40883e+00 -2.40447e+00 -2.41320e+00 -2.44923e+00 -2.20069e+00 -2.69778e+00
1.29600e+05 6.48000e+02 -2.78883e+00 -2.37529e+00 -3.20238e+00 -2.45097e+00 -2.20226e+00 -2.69967e+00
1.29920e+05 6.49000e+02 -2.26439e+00 -2.24455e+00 -2.28424e+00 -2.45256e+00 -2.20360e+00 -2.70153e+00
1.30240e+05 6.51000e+02 -2.37624e+00 -2.26034e+00 -2.49215e+00 -2.45404e+00 -2.20476e+00 -2.70333e+00
1.30560e+05 6.52000e+02 -2.49402e+00 -2.49269e+00 -2.49536e+00 -2.45544e+00 -2.20585e+00 -2.70502e+00
1.30880e+05 6.54000e+02 -2.41636e+00 -2.28009e+00 -2.55263e+00 -2.45678e+00 -2.20699e+00 -2.70658e+00
1.31200e+05 6.56000e+02 -2.34324e+00 -2.30280e+00 -2.38368e+00 -2.45813e+00 -2.20830e+00 -2.70797e+00
1.31520e+05 6.57000e+02 -2.80683e+00 -2.52110e+00 -3.09256e+00 -2.45953e+00 -2.20990e+00 -2.70917e+00
1.31840e+05 6.59000e+02 -2.22548e+00 -2.17941e+00 -2.27156e+00 -2.46103e+00 -2.21191e+00 -2.71014e+00
1.32160e+05 6.60000e+02 -2.75558e+00 -2.58766e+00 -2.92350e+00 -2.46263e+00 -2.21441e+00 -2.71085e+00
1.32480e+05 6.62000e+02 -2.57107e+00 -2.36432e+00 -2.77783e+00 -2.46433e+00 -2.21742e+00 -2.71124e+00
1.32800e+05 6.64000e+02 -2.58199e+00 -2.50758e+00 -2.65640e+00 -2.46610e+00 -2.22098e+00 -2.71123e+00
1.33120e+05 6.65000e+02 -2.74032e+00 -2.55991e+00 -2.92073e+00 -2.46791e+00 -2.22504e+00 -2.71077e+00
1.33440e+05 6.67000e+02 -2.72047e+00 -2.50944e+00 -2.93150e+00 -2.46967e+00 -2.22957e+00 -2.70978e+00
1.33760e+05 6.68000e+02 -2.71439e+00 -2.41134e+00 -3.01744e+00 -2.47135e+00 -2.23451e+00 -2.70819e+00
1.34080e+05 6.70000e+02 -2.58745e+00 -2.52974e+00 -2.64517e+00 -2.47286e+00 -2.23980e+00 -2.70592e+00
1.34400e+05 6.72000e+02 -2.54778e+00 -2.47256e+00 -2.62300e+00 -2.47417e+00 -2.24538e+00 -2.70296e+00
1.34720e+05 6.73000e+02 -2.93919e+00 -2.65952e+00 -3.21885e+00 -2.47525e+00 -2.25124e+00 -2.69927e+00
1.35040e+05 6.75000e+02 -2.33333e+00 -2.16648e+00 -2.50018e+00 -2.47612e+00 -2.25735e+00 -2.69489e+00
1.35360e+05 6.76000e+02 -3.02745e+00 -2.70765e+00 -3.34726e+00 -2.47680e+00 -2.26375e+00 -2.68986e+00
1.35680e+05 6.78000e+02 -2.54133e+00 -2.38587e+00 -2.69678e+00 -2.47738e+00 -2.27048e+00 -2.68429e+00
1.36000e+05 6.80000e+02 -2.39385e+00 -2.24640e+00 -2.54130e+00 -2.47797e+00 -2.27762e+00 -2.67831e+00
1.36320e+05 6.81000e+02 -2.69161e+00 -2.56198e+00 -2.82123e+00 -2.47865e+00 -2.28523e+00 -2.67207e+00
1.36640e+05 6.83000e+02 -2.62470e+00 -2.25761e+00 -2.99179e+00 -2.47957e+00 -2.29339e+00 -2.66574e+00
1.36960e+05 6.84000e+02 -2.95136e+00 -2.88316e+00 -3.01956e+00 -2.48083e+00 -2.30217e+00 -2.65949e+00
1.37280e+05 6.86000e+02 -2.64922e+00 -2.48663e+00 -2.81182e+00 -2.48256e+00 -2.31161e+00 -2.65351e+00
1.37600e+05 6.88000e+02 -2.43605e+00 -2.33028e+00 -2.54181e+00 -2.48482e+00 -2.32172e+00 -2.64793e+00
1.37920e+05 6.89000e+02 -2.58265e+00 -2.54088e+00 -2.62443e+00 -2.48769e+00 -2.33249e+00 -2.64290e+00
1.38240e+05 6.91000e+02 -2.38925e+00 -2.37038e+00 -2.40813e+00 -2.49118e+00 -2.34384e+00 -2.63853e+00
1.38560e+05 6.92000e+02 -2.71508e+00 -2.50653e+00 -2.92363e+00 -2.49530e+00 -2.35569e+00 -2.63491e+00
1.38880e+05 6.94000e+02 -2.95078e+00 -2.87978e+00 -3.02178e+00 -2.50000e+00 -2.36790e+00 -2.63210e+00
1.39200e+05 6.96000e+02 -2.58251e+00 -2.51156e+00 -2.65346e+00 -2.50523e+00 -2.38033e+00 -2.63014e+00
1.39520e+05 6.97000e+02 -2.52384e+00 -2.48864e+00 -2.55903e+00 -2.51093e+00 -2.39282e+00 -2.62904e+00
1.39840e+05 6.99000e+02 -2.62845e+00 -2.50452e+00 -2.75239e+00 -2.51701e+00 -2.40523e+00 -2.62879e+00
1.40160e+05 7.00000e+02 -2.72043e+00 -2.49426e+00 -2.94660e+00 -2.52339e+00 -2.41745e+00 -2.62932e+00
1.40480e+05 7.02000e+02 -2.98586e+00 -2.95847e+00 -3.01325e+00 -2.52996e+00 -2.42936e+00 -2.63057e+00
1.40800e+05 7.04000e+02 -2.89343e+00 -2.89060e+00 -2.89625e+00 -2.53666e+00 -2.44089e+00 -2.63242e+00
1.41120e+05 7.05000e+02 -2.43922e+00 -2.36612e+00 -2.51233e+00 -2.54336e+00 -2.45199e+00 -2.63474e+00
1.41440e+05 7.07000e+02 -2.60587e+00 -2.52653e+00 -2.68520e+00 -2.55002e+00 -2.46263e+00 -2.63740e+00
1.41760e+05 7.08000e+02 -3.12214e+00 -2.78086e+00 -3.46342e+00 -2.55652e+00 -2.47279e+00 -2.64025e+00
1.42080e+05 7.10000e+02 -2.39471e+00 -2.17726e+00 -2.61216e+00 -2.56282e+00 -2.48248e+00 -2.64316e+00
1.42400e+05 7.12000e+02 -2.67331e+00 -2.63943e+00 -2.70720e+00 -2.56886e+00 -2.49171e+00 -2.64600e+00
1.42720e+05 7.13000e+02 -2.69132e+00 -2.37647e+00 -3.00617e+00 -2.57459e+00 -2.50052e+00 -2.64867e+00
1.43040e+05 7.15000e+02 -2.71358e+00 -2.65645e+00 -2.77070e+00 -2.58003e+00 -2.50897e+00 -2.65108e+00
1.43360e+05 7.16000e+02 -2.40423e+00 -2.02943e+00 -2.77902e+00 -2.58515e+00 -2.51713e+00 -2.65318e+00
1.43680e+05 7.18000e+02 -2.69698e+00 -2.68083e+00 -2.71312e+00 -2.59000e+00 -2.52507e+00 -2.65494e+00
1.44000e+05 7.20000e+02 -2.52492e+00 -2.24034e+00 -2.80950e+00 -2.59462e+00 -2.53289e+00 -2.65635e+00
1.44320e+05 7.21000e+02 -2.50769e+00 -2.36771e+00 -2.64766e+00 -2.59905e+00 -2.54067e+00 -2.65742e+00
1.44640e+05 7.23000e+02 -2.26811e+00 -2.15157e+00 -2.38465e+00 -2.60332e+00 -2.54847e+00 -2.65818e+00
1.44960e+05 7.24000e+02 -2.32174e+00 -2.15213e+00 -2.49136e+00 -2.60749e+00 -2.55635e+00 -2.65862e+00
1.45280e+05 7.26000e+02 -2.43129e+00 -2.41768e+00 -2.44491e+00 -2.61156e+00 -2.56433e+00 -2.65879e+00
1.45600e+05 7.28000e+02 -2.70325e+00 -2.22365e+00 -3.18285e+00 -2.61555e+00 -2.57242e+00 -2.65867e+00
1.45920e+05 7.29000e+02 -2.58149e+00 -2.47011e+00 -2.69287e+00 -2.61943e+00 -2.58058e+00 -2.65828e+00
1.46240e+05 7.31000e+02 -2.50506e+00 -2.30287e+00 -2.70724e+00 -2.62319e+00 -2.58875e+00 -2.65762e+00
1.46560e+05 7.32000e+02 -2.99472e+00 -2.57306e+00 -3.41637e+00 -2.62676e+00 -2.59684e+00 -2.65669e+00
1.46880e+05 7.34000e+02 -2.50328e+00 -2.40425e+00 -2.60231e+00 -2.63010e+00 -2.60471e+00 -2.65549e+00
1.47200e+05 7.36000e+02 -2.54687e+00 -2.50130e+00 -2.59244e+00 -2.63313e+00 -2.61224e+00 -2.65402e+00
1.47520e+05 7.37000e+02 -2.31433e+00 -2.28757e+00 -2.34110e+00 -2.63577e+00 -2.61926e+00 -2.65227e+00
1.47840e+05 7.39000e+02 -2.43785e+00 -2.31459e+00 -2.56112e+00 -2.63793e+00 -2.62561e+00 -2.65025e+00
1.48160e+05 7.40000e+02 -2.68128e+00 -2.54484e+00 -2.81773e+00 -2.63955e+00 -2.63114e+00 -2.64795e+00
1.48480e+05 7.42000e+02 -2.39900e+00 -2.28426e+00 -2.51374e+00 -2.64055e+00 -2.63571e+00 -2.64540e+00
1.48800e+05 7.44000e+02 -2.38806e+00 -2.28229e+00 -2.49382e+00 -2.64091e+00 -2.63923e+00 -2.64260e+00
1.49120e+05 7.45000e+02 -2.47575e+00 -2.33486e+00 -2.61664e+00 -2.64060e+00 -2.63960e+00 -2.64161e+00
1.49440e+05 7.47000e+02 -2.45204e+00 -2.17892e+00 -2.72516e+00 -2.63962e+00 -2.63643e+00 -2.64282e+00
1.49760e+05 7.48000e+02 -2.57956e+00 -2.57213e+00 -2.58699e+00 -2.63802e+00 -2.63317e+00 -2.64286e+00
1.50080e+05 7.50000e+02 -2.57195e+00 -2.42942e+00 -2.71448e+00 -2.63579e+00 -2.62984e+00 -2.64174e+00
1.50400e+05 7.52000e+02 -2.47033e+00 -2.40056e+00 -2.54010e+00 -2.63302e+00 -2.62650e+00 -2.63953e+00
1.50720e+05 7.53000e+02 -2.44561e+00 -2.17433e+00 -2.71689e+00 -2.62973e+00 -2.62318e+00 -2.63628e+00
1.51040e+05 7.55000e+02 -2.51132e+00 -2.47637e+00 -2.54626e+00 -2.62600e+00 -2.61989e+00 -2.63211e+00
1.51360e+05 7.56000e+02 -2.51198e+00 -2.42959e+00 -2.59436e+00 -2.62186e+00 -2.61662e+00 -2.62710e+00
1.51680e+05 7.58000e+02 -2.36941e+00 -2.30643e+00 -2.43239e+00 -2.61736e+00 -2.61336e+00 -2.62136e+00
1.52000e+05 7.60000e+02 -2.34382e+00 -2.29531e+00 -2.39234e+00 -2.61254e+00 -2.61007e+00 -2.61501e+00
1.52320e+05 7.61000e+02 -2.34133e+00 -2.26015e+00 -2.42252e+00 -2.60743e+00 -2.60672e+00 -2.60814e+00
1.52640e+05 7.63000e+02 -2.59356e+00 -2.58140e+00 -2.60571e+00 -2.60206e+00 -2.60084e+00 -2.60327e+00
1.52960e+05 7.64000e+02 -2.19515e+00 -2.05568e+00 -2.33462e+00 -2.59645e+00 -2.59321e+00 -2.59968e+00
1.53280e+05 7.66000e+02 -2.75507e+00 -2.48463e+00 -3.02550e+00 -2.59063e+00 -2.58533e+00 -2.59594e+00
1.53600e+05 7.68000e+02 -2.45425e+00 -2.31624e+00 -2.59227e+00 -2.58465e+00 -2.57726e+00 -2.59203e+00
1.53920e+05 7.69000e+02 -2.19008e+00 -2.15389e+00 -2.22626e+00 -2.57850e+00 -2.56907e+00 -2.58794e+00
1.54240e+05 7.71000e+02 -2.49668e+00 -2.40386e+00 -2.58950e+00 -2.57225e+00 -2.56082e+00 -2.58368e+00
1.54560e+05 7.72000e+02 -2.75492e+00 -2.65211e+00 -2.85773e+00 -2.56591e+00 -2.55258e+00 -2.57925e+00
1.54880e+05 7.74000e+02 -2.23956e+00 -2.06157e+00 -2.41754e+00 -2.55953e+00 -2.54438e+00 -2.57469e+00
1.55200e+05 7.76000e+02 -2.32433e+00 -2.12181e+00 -2.52685e+00 -2.55316e+00 -2.53628e+00 -2.57004e+00
1.55520e+05 7.77000e+02 -2.34464e+00 -2.30594e+00 -2.38334e+00 -2.54683e+00 -2.52829e+00 -2.56536e+00
1.55840e+05 7.79000e+02 -2.30699e+00 -2.11948e+00 -2.49449e+00 -2.54059e+00 -2.52045e+00 -2.56072e+00
1.56160e+05 7.80000e+02 -2.10609e+00 -1.96375e+00 -2.24843e+00 -2.53447e+00 -2.51276e+00 -2.55618e+00
1.56480e+05 7.82000e+02 -2.59478e+00 -2.35075e+00 -2.83882e+00 -2.52851e+00 -2.50520e+00 -2.55182e+00
1.56800e+05 7.84000e+02 -2.32482e+00 -2.28231e+00 -2.36733e+00 -2.52273e+00 -2.49778e+00 -2.54767e+00
1.57120e+05 7.85000e+02 -2.45893e+00 -2.41366e+00 -2.50420e+00 -2.51713e+00 -2.49047e+00 -2.54378e+00
1.57440e+05 7.87000e+02 -2.42484e+00 -2.37554e+00 -2.47415e+00 -2.51171e+00 -2.48328e+00 -2.54014e+00
1.57760e+05 7.88000e+02 -2.69258e+00 -2.41194e+00 -2.97322e+00 -2.50645e+00 -2.47617e+00 -2.53673e+00
1.58080e+05 7.90000e+02 -2.51231e+00 -2.30085e+00 -2.72376e+00 -2.50134e+00 -2.46917e+00 -2.53350e+00
1.58400e+05 7.92000e+02 -1.96845e+00 -1.95990e+00 -1.97699e+00 -2.49633e+00 -2.46225e+00 -2.53040e+00
1.58720e+05 7.93000e+02 -2.64383e+00 -2.04814e+00 -3.23952e+00 -2.49140e+00 -2.45544e+00 -2.52736e+00
1.59040e+05 7.95000e+02 -2.06913e+00 -1.86920e+00 -2.26906e+00 -2.48652e+00 -2.44873e+00 -2.52432e+00
1.59360e+05 7.96000e+02 -2.24150e+00 -2.24086e+00 -2.24213e+00 -2.48169e+00 -2.44214e+00 -2.52123e+00
1.59680e+05 7.98000e+02 -2.05953e+00 -2.04339e+00 -2.07567e+00 -2.47687e+00 -2.43566e+00 -2.51808e+00
1.60000e+05 8.00000e+02 -2.63953e+00 -2.25267e+00 -3.02639e+00 -2.47208e+00 -2.42928e+00 -2.51487e+00
1.60320e+05 8.01000e+02 -2.66007e+00 -2.00472e+00 -3.31542e+00 -2.46732e+00 -2.42299e+00 -2.51164e+00
1.60640e+05 8.03000e+02 -2.43718e+00 -2.35199e+00 -2.52238e+00 -2.46260e+00 -2.41675e+00 -2.50845e+00
1.60960e+05 8.04000e+02 -2.17996e+00 -1.88757e+00 -2.47235e+00 -2.45795e+00 -2.41052e+00 -2.50538e+00
1.61280e+05 8.06000e+02 -2.24422e+00 -1.98241e+00 -2.50603e+00 -2.45336e+00 -2.40422e+00 -2.50249e+00
1.61600e+05 8.08000e+02 -2.26810e+00 -2.22996e+00 -2.30624e+00 -2.44881e+00 -2.39776e+00 -2.49986e+00
1.61920e+05 8.09000e+02 -2.50392e+00 -1.88199e+00 -3.12585e+00 -2.44430e+00 -2.39107e+00 -2.49752e+00
1.62240e+05 8.11000e+02 -2.29115e+00 -2.09031e+00 -2.49198e+00 -2.43976e+00 -2.38405e+00 -2.49548e+00
1.62560e+05 8.12000e+02 -2.62430e+00 -2.37627e+00 -2.87232e+00 -2.43518e+00 -2.37663e+00 -2.49374e+00
1.62880e+05 8.14000e+02 -2.29883e+00 -2.02959e+00 -2.56808e+00 -2.43051e+00 -2.36873e+00 -2.49229e+00
1.63200e+05 8.16000e+02 -2.37796e+00 -1.77976e+00 -2.97615e+00 -2.42569e+00 -2.36030e+00 -2.49108e+00
1.63520e+05 8.17000e+02 -2.23297e+00 -1.99336e+00 -2.47259e+00 -2.42071e+00 -2.35133e+00 -2.49010e+00
1.63840e+05 8.19000e+02 -1.67248e+00 -1.67051e+00 -1.67446e+00 -2.41556e+00 -2.34179e+00 -2.48933e+00
1.64160e+05 8.20000e+02 -2.09605e+00 -1.95913e+00 -2.23297e+00 -2.41023e+00 -2.33171e+00 -2.48875e+00
1.64480e+05 8.22000e+02 -2.61846e+00 -2.45521e+00 -2.78171e+00 -2.40475e+00 -2.32112e+00 -2.48837e+00
1.64800e+05 8.24000e+02 -2.38342e+00 -2.19318e+00 -2.57365e+00 -2.39915e+00 -2.31008e+00 -2.48822e+00
1.65120e+05 8.25000e+02 -2.33584e+00 -2.04366e+00 -2.62801e+00 -2.39349e+00 -2.29864e+00 -2.48834e+00
1.65440e+05 8.27000e+02 -2.06311e+00 -1.90968e+00 -2.21654e+00 -2.38783e+00 -2.28688e+00 -2.48877e+00
1.65760e+05 8.28000e+02 -2.02416e+00 -1.82480e+00 -2.22353e+00 -2.38221e+00 -2.27486e+00 -2.48956e+00
1.66080e+05 8.30000e+02 -2.36695e+00 -2.09262e+00 -2.64128e+00 -2.37670e+00 -2.26265e+00 -2.49076e+00
1.66400e+05 8.32000e+02 -2.28692e+00 -1.83341e+00 -2.74043e+00 -2.37134e+00 -2.25030e+00 -2.49237e+00
1.66720e+05 8.33000e+02 -2.10168e+00 -2.07223e+00 -2.13114e+00 -2.36613e+00 -2.23787e+00 -2.49438e+00
1.67040e+05 8.35000e+02 -2.10484e+00 -1.74425e+00 -2.46542e+00 -2.36108e+00 -2.22542e+00 -2.49674e+00
1.67360e+05 8.36000e+02 -1.95890e+00 -1.85575e+00 -2.06206e+00 -2.35619e+00 -2.21299e+00 -2.49939e+00
1.67680e+05 8.38000e+02 -2.11206e+00 -2.03775e+00 -2.18637e+00 -2.35144e+00 -2.20066e+00 -2.50222e+00
1.68000e+05 8.40000e+02 -2.18393e+00 -2.04870e+00 -2.31915e+00 -2.34682e+00 -2.18848e+00 -2.50515e+00
1.68320e+05 8.41000e+02 -2.41074e+00 -2.10401e+00 -2.71747e+00 -2.34230e+00 -2.17651e+00 -2.50808e+00
1.68640e+05 8.43000e+02 -2.45058e+00 -2.05070e+00 -2.85046e+00 -2.33786e+00 -2.16478e+00 -2.51093e+00
1.68960e+05 8.44000e+02 -2.30743e+00 -2.06173e+00 -2.55313e+00 -2.33350e+00 -2.15335e+00 -2.51364e+00
1.69280e+05 8.46000e+02 -2.23935e+00 -1.89418e+00 -2.58453e+00 -2.32920e+00 -2.14223e+00 -2.51616e+00
1.69600e+05 8.48000e+02 -2.47687e+00 -2.19529e+00 -2.75846e+00 -2.32493e+00 -2.13143e+00 -2.51843e+00
1.69920e+05 8.49000e+02 -2.07380e+00 -1.88366e+00 -2.26393e+00 -2.32069e+00 -2.12097e+00 -2.52041e+00
1.70240e+05 8.51000e+02 -1.88787e+00 -1.65936e+00 -2.11639e+00 -2.31644e+00 -2.11083e+00 -2.52205e+00
1.70560e+05 8.52000e+02 -2.24013e+00 -1.95842e+00 -2.52184e+00 -2.31215e+00 -2.10101e+00 -2.52328e+00
1.70880e+05 8.54000e+02 -2.16724e+00 -2.10457e+00 -2.22991e+00 -2.30779e+00 -2.09153e+00 -2.52405e+00
1.71200e+05 8.56000e+02 -2.00612e+00 -1.92832e+00 -2.08393e+00 -2.30335e+00 -2.08239e+00 -2.52431e+00
1.71520e+05 8.57000e+02 -2.06127e+00 -1.65460e+00 -2.46794e+00 -2.29882e+00 -2.07361e+00 -2.52402e+00
1.71840e+05 8.59000e+02 -2.11013e+00 -1.99139e+00 -2.22887e+00 -2.29418e+00 -2.06522e+00 -2.52315e+00
1.72160e+05 8.60000e+02 -2.34653e+00 -1.97645e+00 -2.71661e+00 -2.28948e+00 -2.05725e+00 -2.52172e+00
1.72480e+05 8.62000e+02 -2.06776e+00 -2.04280e+00 -2.09272e+00 -2.28473e+00 -2.04972e+00 -2.51974e+00
1.72800e+05 8.64000e+02 -2.34058e+00 -1.97112e+00 -2.71003e+00 -2.27995e+00 -2.04266e+00 -2.51723e+00
1.73120e+05 8.65000e+02 -2.22642e+00 -2.01478e+00 -2.43806e+00 -2.27515e+00 -2.03606e+00 -2.51425e+00
1.73440e+05 8.67000e+02 -2.13307e+00 -1.65530e+00 -2.61085e+00 -2.27037e+00 -2.02993e+00 -2.51082e+00
1.73760e+05 8.68000e+02 -2.20219e+00 -1.97266e+00 -2.43172e+00 -2.26560e+00 -2.02424e+00 -2.50697e+00
1.74080e+05 8.70000e+02 -1.91587e+00 -1.55319e+00 -2.27854e+00 -2.26086e+00 -2.01897e+00 -2.50274e+00
1.74400e+05 8.72000e+02 -2.22548e+00 -2.06966e+00 -2.38131e+00 -2.25611e+00 -2.01408e+00 -2.49815e+00
1.74720e+05 8.73000e+02 -2.22679e+00 -2.09240e+00 -2.36117e+00 -2.25138e+00 -2.00953e+00 -2.49323e+00
1.75040e+05 8.75000e+02 -2.15355e+00 -1.73849e+00 -2.56860e+00 -2.24665e+00 -2.00529e+00 -2.48800e+00
1.75360e+05 8.76000e+02 -2.45698e+00 -2.14463e+00 -2.76933e+00 -2.24191e+00 -2.00133e+00 -2.48249e+00
1.75680e+05 8.78000e+02 -1.94746e+00 -1.80166e+00 -2.09326e+00 -2.23717e+00 -1.99762e+00 -2.47673e+00
1.76000e+05 8.80000e+02 -2.07421e+00 -1.75254e+00 -2.39587e+00 -2.23246e+00 -1.99414e+00 -2.47078e+00
1.76320e+05 8.81000e+02 -2.21438e+00 -2.16669e+00 -2.26207e+00 -2.22778e+00 -1.99087e+00 -2.46469e+00
1.76640e+05 8.83000e+02 -1.72303e+00 -1.43690e+00 -2.00916e+00 -2.22316e+00 -1.98780e+00 -2.45851e+00
1.76960e+05 8.84000e+02 -2.38315e+00 -1.68491e+00 -3.08139e+00 -2.21861e+00 -1.98491e+00 -2.45232e+00
1.77280e+05 8.86000e+02 -2.20762e+00 -2.18379e+00 -2.23144e+00 -2.21418e+00 -1.98218e+00 -2.44617e+00
1.77600e+05 8.88000e+02 -2.02766e+00 -1.75992e+00 -2.29541e+00 -2.20986e+00 -1.97960e+00 -2.44013e+00
1.77920e+05 8.89000e+02 -2.06381e+00 -1.73369e+00 -2.39394e+00 -2.20572e+00 -1.97717e+00 -2.43426e+00
1.78240e+05 8.91000e+02 -2.21982e+00 -1.69307e+00 -2.74657e+00 -2.20175e+00 -1.97488e+00 -2.42862e+00
1.78560e+05 8.92000e+02 -1.86014e+00 -1.56244e+00 -2.15783e+00 -2.19797e+00 -1.97271e+00 -2.42323e+00
1.78880e+05 8.94000e+02 -1.98627e+00 -1.66916e+00 -2.30338e+00 -2.19440e+00 -1.97064e+00 -2.41815e+00
1.79200e+05 8.96000e+02 -2.01651e+00 -1.81387e+00 -2.21915e+00 -2.19103e+00 -1.96864e+00 -2.41342e+00
1.79520e+05 8.97000e+02 -2.09481e+00 -1.92209e+00 -2.26753e+00 -2.18787e+00 -1.96669e+00 -2.40905e+00
1.79840e+05 8.99000e+02 -2.31726e+00 -2.00566e+00 -2.62887e+00 -2.18490e+00 -1.96473e+00 -2.40506e+00
1.80160e+05 9.00000e+02 -2.28233e+00 -2.26822e+00 -2.29644e+00 -2.18211e+00 -1.96274e+00 -2.40148e+00
1.80480e+05 9.02000e+02 -1.95344e+00 -1.79867e+00 -2.10820e+00 -2.17948e+00 -1.96064e+00 -2.39831e+00
1.80800e+05 9.04000e+02 -2.04526e+00 -1.82985e+00 -2.26068e+00 -2.17698e+00 -1.95841e+00 -2.39555e+00
1.81120e+05 9.05000e+02 -2.35735e+00 -2.08303e+00 -2.63166e+00 -2.17457e+00 -1.95597e+00 -2.39318e+00
1.81440e+05 9.07000e+02 -2.31288e+00 -2.26443e+00 -2.36132e+00 -2.17223e+00 -1.95326e+00 -2.39119e+00
1.81760e+05 9.08000e+02 -2.48105e+00 -2.04218e+00 -2.91992e+00 -2.16991e+00 -1.95026e+00 -2.38956e+00
1.82080e+05 9.10000e+02 -2.31429e+00 -1.93612e+00 -2.69246e+00 -2.16758e+00 -1.94690e+00 -2.38825e+00
1.82400e+05 9.12000e+02 -2.01675e+00 -1.57483e+00 -2.45868e+00 -2.16521e+00 -1.94318e+00 -2.38724e+00
1.82720e+05 9.13000e+02 -2.00695e+00 -1.68617e+00 -2.32773e+00 -2.16280e+00 -1.93911e+00 -2.38648e+00
1.83040e+05 9.15000e+02 -2.18474e+00 -1.60110e+00 -2.76839e+00 -2.16032e+00 -1.93470e+00 -2.38595e+00
1.83360e+05 9.16000e+02 -2.06157e+00 -1.72511e+00 -2.39804e+00 -2.15783e+00 -1.93004e+00 -2.38563e+00
1.83680e+05 9.18000e+02 -2.06947e+00 -1.73418e+00 -2.40476e+00 -2.15535e+00 -1.92520e+00 -2.38550e+00
1.84000e+05 9.20000e+02 -2.14303e+00 -2.08267e+00 -2.20339e+00 -2.15293e+00 -1.92029e+00 -2.38557e+00
1.84320e+05 9.21000e+02 -1.95421e+00 -1.81162e+00 -2.09680e+00 -2.15064e+00 -1.91545e+00 -2.38584e+00
1.84640e+05 9.23000e+02 -2.09343e+00 -1.88958e+00 -2.29728e+00 -2.14857e+00 -1.91081e+00 -2.38633e+00
1.84960e+05 9.24000e+02 -2.01731e+00 -1.57458e+00 -2.46005e+00 -2.14677e+00 -1.90648e+00 -2.38706e+00
1.85280e+05 9.26000e+02 -2.17602e+00 -1.84054e+00 -2.51149e+00 -2.14531e+00 -1.90257e+00 -2.38804e+00
1.85600e+05 9.28000e+02 -2.16314e+00 -1.75381e+00 -2.57247e+00 -2.14421e+00 -1.89914e+00 -2.38929e+00
1.85920e+05 9.29000e+02 -2.13786e+00 -1.99084e+00 -2.28487e+00 -2.14351e+00 -1.89621e+00 -2.39081e+00
1.86240e+05 9.31000e+02 -2.19224e+00 -1.89927e+00 -2.48521e+00 -2.14318e+00 -1.89376e+00 -2.39259e+00
1.86560e+05 9.32000e+02 -2.28665e+00 -1.85134e+00 -2.72196e+00 -2.14317e+00 -1.89174e+00 -2.39460e+00
1.86880e+05 9.34000e+02 -1.72505e+00 -1.63424e+00 -1.81586e+00 -2.14341e+00 -1.89005e+00 -2.39677e+00
1.87200e+05 9.36000e+02 -1.89908e+00 -1.86623e+00 -1.93192e+00 -2.14380e+00 -1.88858e+00 -2.39902e+00
1.87520e+05 9.37000e+02 -1.98387e+00 -1.95115e+00 -2.01660e+00 -2.14423e+00 -1.88720e+00 -2.40125e+00
1.87840e+05 9.39000e+02 -2.10811e+00 -2.08887e+00 -2.12736e+00 -2.14458e+00 -1.88579e+00 -2.40336e+00
1.88160e+05 9.40000e+02 -2.15399e+00 -1.97756e+00 -2.33041e+00 -2.14473e+00 -1.88424e+00 -2.40522e+00
1.88480e+05 9.42000e+02 -1.66600e+00 -1.49029e+00 -1.84172e+00 -2.14458e+00 -1.88243e+00 -2.40673e+00
1.88800e+05 9.44000e+02 -2.10205e+00 -1.76040e+00 -2.44370e+00 -2.14404e+00 -1.88031e+00 -2.40778e+00
1.89120e+05 9.45000e+02 -1.97195e+00 -1.47622e+00 -2.46768e+00 -2.14306e+00 -1.87782e+00 -2.40830e+00
1.89440e+05 9.47000e+02 -1.98042e+00 -1.79389e+00 -2.16695e+00 -2.14156e+00 -1.87493e+00 -2.40820e+00
1.89760e+05 9.48000e+02 -1.90719e+00 -1.80767e+00 -2.00670e+00 -2.13953e+00 -1.87165e+00 -2.40741e+00
1.90080e+05 9.50000e+02 -1.76751e+00 -1.67867e+00 -1.85636e+00 -2.13694e+00 -1.86801e+00 -2.40586e+00
1.90400e+05 9.52000e+02 -1.82403e+00 -1.55716e+00 -2.09090e+00 -2.13377e+00 -1.86406e+00 -2.40348e+00
1.90720e+05 9.53000e+02 -1.71577e+00 -1.52988e+00 -1.90166e+00 -2.13004e+00 -1.85985e+00 -2.40023e+00
1.91040e+05 9.55000e+02 -1.92338e+00 -1.66374e+00 -2.18301e+00 -2.12576e+00 -1.85547e+00 -2.39606e+00
1.91360e+05 9.56000e+02 -2.22634e+00 -1.96331e+00 -2.48936e+00 -2.12098e+00 -1.85098e+00 -2.39097e+00
1.91680e+05 9.58000e+02 -1.95678e+00 -1.46785e+00 -2.44572e+00 -2.11570e+00 -1.84644e+00 -2.38496e+00
1.92000e+05 9.60000e+02 -1.67589e+00 -1.49202e+00 -1.85976e+00 -2.11000e+00 -1.84191e+00 -2.37808e+00
1.92320e+05 9.61000e+02 -2.01360e+00 -1.56014e+00 -2.46705e+00 -2.10389e+00 -1.83740e+00 -2.37038e+00
1.92640e+05 9.63000e+02 -1.80965e+00 -1.44709e+00 -2.17221e+00 -2.09743e+00 -1.83293e+00 -2.36193e+00
1.92960e+05 9.64000e+02 -1.74016e+00 -1.17258e+00 -2.30774e+00 -2.09065e+00 -1.82848e+00 -2.35282e+00
1.93280e+05 9.66000e+02 -1.93254e+00 -1.73709e+00 -2.12799e+00 -2.08359e+00 -1.82402e+00 -2.34316e+00
1.93600e+05 9.68000e+02 -1.66708e+00 -1.36004e+00 -1.97412e+00 -2.07627e+00 -1.81951e+00 -2.33304e+00
1.93920e+05 9.69000e+02 -1.94726e+00 -1.27748e+00 -2.61705e+00 -2.06875e+00 -1.81488e+00 -2.32262e+00
1.94240e+05 9.71000e+02 -1.68800e+00 -1.67778e+00 -1.69822e+00 -2.06105e+00 -1.81009e+00 -2.31201e+00
1.94560e+05 9.72000e+02 -1.64688e+00 -1.47436e+00 -1.81941e+00 -2.05322e+00 -1.80506e+00 -2.30138e+00
1.94880e+05 9.74000e+02 -2.04291e+00 -1.65135e+00 -2.43447e+00 -2.04530e+00 -1.79974e+00 -2.29087e+00
1.95200e+05 9.76000e+02 -2.19246e+00 -1.92755e+00 -2.45737e+00 -2.03735e+00 -1.79408e+00 -2.28063e+00
1.95520e+05 9.77000e+02 -2.02609e+00 -1.65443e+00 -2.39776e+00 -2.02942e+00 -1.78804e+00 -2.27081e+00
1.95840e+05 9.79000e+02 -1.88825e+00 -1.56388e+00 -2.21262e+00 -2.02155e+00 -1.78156e+00 -2.26153e+00
1.96160e+05 9.80000e+02 -2.02976e+00 -1.56267e+00 -2.49685e+00 -2.01375e+00 -1.77462e+00 -2.25289e+00
1.96480e+05 9.82000e+02 -2.04302e+00 -1.70696e+00 -2.37908e+00 -2.00608e+00 -1.76720e+00 -2.24496e+00
1.96800e+05 9.84000e+02 -1.75645e+00 -1.75496e+00 -1.75793e+00 -1.99855e+00 -1.75930e+00 -2.23779e+00
1.97120e+05 9.85000e+02 -1.59662e+00 -1.20411e+00 -1.98913e+00 -1.99117e+00 -1.75092e+00 -2.23141e+00
1.97440e+05 9.87000e+02 -1.68212e+00 -1.63362e+00 -1.73062e+00 -1.98397e+00 -1.74212e+00 -2.22582e+00
1.97760e+05 9.88000e+02 -1.67146e+00 -1.43986e+00 -1.90307e+00 -1.97698e+00 -1.73297e+00 -2.22100e+00
1.98080e+05 9.90000e+02 -1.50279e+00 -1.43310e+00 -1.57249e+00 -1.97025e+00 -1.72354e+00 -2.21695e+00
1.98400e+05 9.92000e+02 -1.71784e+00 -1.32406e+00 -2.11162e+00 -1.96381e+00 -1.71398e+00 -2.21365e+00
1.98720e+05 9.93000e+02 -1.88107e+00 -1.51622e+00 -2.24592e+00 -1.95775e+00 -1.70441e+00 -2.21109e+00
1.99040e+05 9.95000e+02 -1.76328e+00 -1.54920e+00 -1.97736e+00 -1.95210e+00 -1.69497e+00 -2.20924e+00
1.99360e+05 9.96000e+02 -1.78556e+00 -1.63112e+00 -1.94000e+00 -1.94694e+00 -1.68580e+00 -2.20807e+00
1.99680e+05 9.98000e+02 -1.58391e+00 -1.33033e+00 -1.83750e+00 -1.94229e+00 -1.67703e+00 -2.20754e+00
2.00000e+05 1.00000e+03 -1.90926e+00 -1.31955e+00 -2.49898e+00 -1.93814e+00 -1.66874e+00 -2.20754e+00
2.00320e+05 1.00100e+03 -1.91156e+00 -1.46725e+00 -2.35588e+00 -1.93449e+00 -1.66102e+00 -2.20795e+00
2.00640e+05 1.00300e+03 -2.05575e+00 -1.60278e+00 -2.50872e+00 -1.93125e+00 -1.65389e+00 -2.20860e+00
2.00960e+05 1.00400e+03 -1.92356e+00 -1.54939e+00 -2.29773e+00 -1.92832e+00 -1.64734e+00 -2.20929e+00
2.01280e+05 1.00600e+03 -2.00712e+00 -1.51022e+00 -2.50402e+00 -1.92556e+00 -1.64135e+00 -2.20978e+00
2.01600e+05 1.00800e+03 -1.80516e+00 -1.43458e+00 -2.17573e+00 -1.92285e+00 -1.63586e+00 -2.20985e+00
2.01920e+05 1.00900e+03 -2.16595e+00 -1.54770e+00 -2.78421e+00 -1.92003e+00 -1.63081e+00 -2.20926e+00
2.02240e+05 1.01100e+03 -1.68362e+00 -1.19404e+00 -2.17320e+00 -1.91697e+00 -1.62610e+00 -2.20783e+00
2.02560e+05 1.01200e+03 -1.90138e+00 -1.32929e+00 -2.47347e+00 -1.91354e+00 -1.62167e+00 -2.20541e+00
2.02880e+05 1.01400e+03 -2.20996e+00 -1.88258e+00 -2.53734e+00 -1.90969e+00 -1.61744e+00 -2.20194e+00
2.03200e+05 1.01600e+03 -2.26718e+00 -1.63738e+00 -2.89698e+00 -1.90540e+00 -1.61336e+00 -2.19744e+00
2.03520e+05 1.01700e+03 -1.86686e+00 -1.27744e+00 -2.45629e+00 -1.90070e+00 -1.60940e+00 -2.19200e+00
2.03840e+05 1.01900e+03 -1.61326e+00 -1.25513e+00 -1.97139e+00 -1.89568e+00 -1.60552e+00 -2.18583e+00
2.04160e+05 1.02000e+03 -1.90310e+00 -1.76730e+00 -2.03890e+00 -1.89044e+00 -1.60171e+00 -2.17917e+00
2.04480e+05 1.02200e+03 -1.74560e+00 -1.58592e+00 -1.90527e+00 -1.88516e+00 -1.59798e+00 -2.17235e+00
2.04800e+05 1.02400e+03 -1.67992e+00 -1.26030e+00 -2.09955e+00 -1.88002e+00 -1.59433e+00 -2.16572e+00
2.05120e+05 1.02500e+03 -2.12154e+00 -1.80961e+00 -2.43347e+00 -1.87521e+00 -1.59076e+00 -2.15965e+00
2.05440e+05 1.02700e+03 -1.92675e+00 -1.65301e+00 -2.20050e+00 -1.87088e+00 -1.58729e+00 -2.15448e+00
2.05760e+05 1.02800e+03 -2.13980e+00 -1.66928e+00 -2.61032e+00 -1.86723e+00 -1.58393e+00 -2.15054e+00
2.06080e+05 1.03000e+03 -1.77464e+00 -1.35084e+00 -2.19844e+00 -1.86438e+00 -1.58066e+00 -2.14810e+00
2.06400e+05 1.03200e+03 -1.97616e+00 -1.42209e+00 -2.53024e+00 -1.86241e+00 -1.57748e+00 -2.14733e+00
2.06720e+05 1.03300e+03 -1.82924e+00 -1.43422e+00 -2.22426e+00 -1.86136e+00 -1.57439e+00 -2.14833e+00
2.07040e+05 1.03500e+03 -2.01648e+00 -1.50707e+00 -2.52589e+00 -1.86123e+00 -1.57136e+00 -2.15109e+00
2.07360e+05 1.03600e+03 -2.10808e+00 -1.87137e+00 -2.34480e+00 -1.86194e+00 -1.56837e+00 -2.15552e+00
2.07680e+05 1.03800e+03 -1.96336e+00 -1.69450e+00 -2.23222e+00 -1.86343e+00 -1.56543e+00 -2.16143e+00
2.08000e+05 1.04000e+03 -2.14638e+00 -1.49907e+00 -2.79370e+00 -1.86555e+00 -1.56251e+00 -2.16858e+00
2.08320e+05 1.04100e+03 -2.19135e+00 -1.68378e+00 -2.69892e+00 -1.86816e+00 -1.55964e+00 -2.17669e+00
2.08640e+05 1.04300e+03 -1.92606e+00 -1.49164e+00 -2.36048e+00 -1.87112e+00 -1.55680e+00 -2.18545e+00
2.08960e+05 1.04400e+03 -1.93890e+00 -1.34909e+00 -2.52872e+00 -1.87430e+00 -1.55401e+00 -2.19458e+00
2.09280e+05 1.04600e+03 -1.85451e+00 -1.49321e+00 -2.21580e+00 -1.87755e+00 -1.55130e+00 -2.20380e+00
2.09600e+05 1.04800e+03 -2.10201e+00 -1.77347e+00 -2.43055e+00 -1.88080e+00 -1.54869e+00 -2.21291e+00
2.09920e+05 1.04900e+03 -1.91199e+00 -1.32884e+00 -2.49513e+00 -1.88399e+00 -1.54622e+00 -2.22176e+00
2.10240e+05 1.05100e+03 -1.97777e+00 -1.36074e+00 -2.59479e+00 -1.88710e+00 -1.54393e+00 -2.23027e+00
2.10560e+05 1.05200e+03 -2.40603e+00 -1.79863e+00 -3.01342e+00 -1.89014e+00 -1.54187e+00 -2.23841e+00
2.10880e+05 1.05400e+03 -1.96782e+00 -1.47642e+00 -2.45923e+00 -1.89317e+00 -1.54011e+00 -2.24622e+00
2.11200e+05 1.05600e+03 -1.80364e+00 -1.33792e+00 -2.26937e+00 -1.89624e+00 -1.53869e+00 -2.25380e+00
2.11520e+05 1.05700e+03 -1.85171e+00 -1.37217e+00 -2.33126e+00 -1.89946e+00 -1.53766e+00 -2.26125e+00
2.11840e+05 1.05900e+03 -2.17646e+00 -1.55352e+00 -2.79941e+00 -1.90289e+00 -1.53706e+00 -2.26872e+00
2.12160e+05 1.06000e+03 -1.81283e+00 -1.36570e+00 -2.25997e+00 -1.90662e+00 -1.53690e+00 -2.27634e+00
2.12480e+05 1.06200e+03 -2.04402e+00 -1.64194e+00 -2.44610e+00 -1.91070e+00 -1.53717e+00 -2.28423e+00
2.12800e+05 1.06400e+03 -2.02018e+00 -1.64123e+00 -2.39912e+00 -1.91519e+00 -1.53786e+00 -2.29251e+00
2.13120e+05 1.06500e+03 -1.84291e+00 -1.52115e+00 -2.16466e+00 -1.92006e+00 -1.53890e+00 -2.30123e+00
2.13440e+05 1.06700e+03 -2.05105e+00 -1.72130e+00 -2.38080e+00 -1.92535e+00 -1.54024e+00 -2.31045e+00
2.13760e+05 1.06800e+03 -2.04435e+00 -1.40470e+00 -2.68401e+00 -1.93098e+00 -1.54179e+00 -2.32016e+00
2.14080e+05 1.07000e+03 -1.81218e+00 -1.41736e+00 -2.20700e+00 -1.93691e+00 -1.54346e+00 -2.33036e+00
2.14400e+05 1.07200e+03 -2.12868e+00 -1.61340e+00 -2.64396e+00 -1.94307e+00 -1.54516e+00 -2.34097e+00
2.14720e+05 1.07300e+03 -1.91406e+00 -1.34238e+00 -2.48574e+00 -1.94934e+00 -1.54678e+00 -2.35190e+00
2.15040e+05 1.07500e+03 -1.77385e+00 -1.16464e+00 -2.38307e+00 -1.95565e+00 -1.54826e+00 -2.36304e+00
2.15360e+05 1.07600e+03 -2.06747e+00 -1.73467e+00 -2.40028e+00 -1.96189e+00 -1.54953e+00 -2.37424e+00
2.15680e+05 1.07800e+03 -1.94943e+00 -1.28514e+00 -2.61371e+00 -1.96795e+00 -1.55054e+00 -2.38537e+00
2.16000e+05 1.08000e+03 -1.92004e+00 -1.26658e+00 -2.57350e+00 -1.97376e+00 -1.55127e+00 -2.39625e+00
2.16320e+05 1.08100e+03 -1.88911e+00 -1.28882e+00 -2.48941e+00 -1.97924e+00 -1.55173e+00 -2.40675e+00
2.16640e+05 1.08300e+03 -1.90570e+00 -1.44005e+00 -2.37134e+00 -1.98433e+00 -1.55195e+00 -2.41671e+00
2.16960e+05 1.08400e+03 -1.92768e+00 -1.23246e+00 -2.62290e+00 -1.98900e+00 -1.55196e+00 -2.42603e+00
2.17280e+05 1.08600e+03 -2.16595e+00 -1.40916e+00 -2.92274e+00 -1.99321e+00 -1.55181e+00 -2.43462e+00
2.17600e+05 1.08800e+03 -2.02795e+00 -1.24211e+00 -2.81379e+00 -1.99700e+00 -1.55155e+00 -2.44245e+00
2.17920e+05 1.08900e+03 -2.01560e+00 -1.63088e+00 -2.40033e+00 -2.00036e+00 -1.55123e+00 -2.44950e+00
2.18240e+05 1.09100e+03 -1.95123e+00 -1.50082e+00 -2.40164e+00 -2.00332e+00 -1.55086e+00 -2.45579e+00
2.18560e+05 1.09200e+03 -1.92321e+00 -1.37999e+00 -2.46643e+00 -2.00591e+00 -1.55045e+00 -2.46137e+00
2.18880e+05 1.09400e+03 -2.01194e+00 -1.51973e+00 -2.50416e+00 -2.00814e+00 -1.54998e+00 -2.46631e+00
2.19200e+05 1.09600e+03 -2.10748e+00 -1.48938e+00 -2.72558e+00 -2.01004e+00 -1.54941e+00 -2.47067e+00
2.19520e+05 1.09700e+03 -2.09302e+00 -1.62659e+00 -2.55945e+00 -2.01162e+00 -1.54868e+00 -2.47456e+00
2.19840e+05 1.09900e+03 -1.88970e+00 -1.52515e+00 -2.25425e+00 -2.01289e+00 -1.54773e+00 -2.47805e+00
2.20160e+05 1.10000e+03 -2.26504e+00 -1.86475e+00 -2.66534e+00 -2.01387e+00 -1.54650e+00 -2.48124e+00
2.20480e+05 1.10200e+03 -1.85667e+00 -1.20753e+00 -2.50581e+00 -2.01456e+00 -1.54491e+00 -2.48421e+00
2.20800e+05 1.10400e+03 -1.90888e+00 -1.39408e+00 -2.42368e+00 -2.01498e+00 -1.54293e+00 -2.48704e+00
2.21120e+05 1.10500e+03 -1.94762e+00 -1.46096e+00 -2.43428e+00 -2.01516e+00 -1.54052e+00 -2.48980e+00
2.21440e+05 1.10700e+03 -2.14031e+00 -1.49649e+00 -2.78413e+00 -2.01511e+00 -1.53768e+00 -2.49255e+00
2.21760e+05 1.10800e+03 -2.10675e+00 -1.33005e+00 -2.88344e+00 -2.01487e+00 -1.53441e+00 -2.49534e+00
2.22080e+05 1.11000e+03 -1.69285e+00 -1.12536e+00 -2.26034e+00 -2.01449e+00 -1.53076e+00 -2.49822e+00
2.22400e+05 1.11200e+03 -1.91941e+00 -1.46299e+00 -2.37583e+00 -2.01399e+00 -1.52678e+00 -2.50121e+00
2.22720e+05 1.11300e+03 -1.99523e+00 -1.45914e+00 -2.53132e+00 -2.01343e+00 -1.52255e+00 -2.50432e+00
2.23040e+05 1.11500e+03 -2.06196e+00 -1.52820e+00 -2.59571e+00 -2.01287e+00 -1.51818e+00 -2.50756e+00
2.23360e+05 1.11600e+03 -2.18812e+00 -1.56276e+00 -2.81348e+00 -2.01234e+00 -1.51375e+00 -2.51092e+00
2.23680e+05 1.11800e+03 -2.03490e+00 -1.32292e+00 -2.74688e+00 -2.01187e+00 -1.50938e+00 -2.51437e+00
2.24000e+05 1.12000e+03 -1.96981e+00 -1.63380e+00 -2.30583e+00 -2.01152e+00 -1.50515e+00 -2.51790e+00
2.24320e+05 1.12100e+03 -1.91552e+00 -1.32762e+00 -2.50343e+00 -2.01130e+00 -1.50113e+00 -2.52146e+00
2.24640e+05 1.12300e+03 -1.70161e+00 -1.43707e+00 -1.96614e+00 -2.01121e+00 -1.49740e+00 -2.52502e+00
2.24960e+05 1.12400e+03 -2.05623e+00 -1.37193e+00 -2.74053e+00 -2.01126e+00 -1.49397e+00 -2.52854e+00
2.25280e+05 1.12600e+03 -1.72862e+00 -1.66746e+00 -1.78978e+00 -2.01143e+00 -1.49085e+00 -2.53200e+00
2.25600e+05 1.12800e+03 -2.28188e+00 -1.64818e+00 -2.91559e+00 -2.01170e+00 -1.48804e+00 -2.53535e+00
2.25920e+05 1.12900e+03 -2.26541e+00 -1.65825e+00 -2.87258e+00 -2.01203e+00 -1.48551e+00 -2.53855e+00
2.26240e+05 1.13100e+03 -1.65759e+00 -1.32211e+00 -1.99307e+00 -2.01240e+00 -1.48322e+00 -2.54157e+00
2.26560e+05 1.13200e+03 -1.92837e+00 -1.29588e+00 -2.56086e+00 -2.01275e+00 -1.48115e+00 -2.54435e+00
2.26880e+05 1.13400e+03 -2.13142e+00 -1.63038e+00 -2.63246e+00 -2.01306e+00 -1.47926e+00 -2.54685e+00
2.27200e+05 1.13600e+03 -2.07073e+00 -1.45420e+00 -2.68727e+00 -2.01327e+00 -1.47753e+00 -2.54900e+00
2.27520e+05 1.13700e+03 -1.99968e+00 -1.19405e+00 -2.80532e+00 -2.01334e+00 -1.47595e+00 -2.55073e+00
2.27840e+05 1.13900e+03 -1.96307e+00 -1.72921e+00 -2.19694e+00 -2.01324e+00 -1.47451e+00 -2.55198e+00
2.28160e+05 1.14000e+03 -2.09882e+00 -1.80042e+00 -2.39723e+00 -2.01295e+00 -1.47322e+00 -2.55268e+00
2.28480e+05 1.14200e+03 -1.90127e+00 -1.40441e+00 -2.39813e+00 -2.01245e+00 -1.47211e+00 -2.55278e+00
2.28800e+05 1.14400e+03 -1.84700e+00 -1.43340e+00 -2.26060e+00 -2.01172e+00 -1.47121e+00 -2.55224e+00
2.29120e+05 1.14500e+03 -1.91058e+00 -1.24891e+00 -2.57226e+00 -2.01080e+00 -1.47053e+00 -2.55108e+00
2.29440e+05 1.14700e+03 -2.16284e+00 -1.51011e+00 -2.81558e+00 -2.00970e+00 -1.47010e+00 -2.54930e+00
2.29760e+05 1.14800e+03 -2.07819e+00 -1.48751e+00 -2.66887e+00 -2.00846e+00 -1.46992e+00 -2.54699e+00
2.30080e+05 1.15000e+03 -2.02603e+00 -1.62905e+00 -2.42300e+00 -2.00711e+00 -1.47000e+00 -2.54422e+00
2.30400e+05 1.15200e+03 -2.08142e+00 -1.34500e+00 -2.81784e+00 -2.00572e+00 -1.47034e+00 -2.54110e+00
2.30720e+05 1.15300e+03 -1.89666e+00 -1.51044e+00 -2.28288e+00 -2.00432e+00 -1.47092e+00 -2.53773e+00
2.31040e+05 1.15500e+03 -1.58840e+00 -1.23566e+00 -1.94114e+00 -2.00298e+00 -1.47172e+00 -2.53424e+00
2.31360e+05 1.15600e+03 -1.64142e+00 -1.51530e+00 -1.76754e+00 -2.00171e+00 -1.47272e+00 -2.53071e+00
2.31680e+05 1.15800e+03 -1.74644e+00 -1.39077e+00 -2.10211e+00 -2.00055e+00 -1.47388e+00 -2.52723e+00
2.32000e+05 1.16000e+03 -1.88187e+00 -1.28701e+00 -2.47673e+00 -1.99954e+00 -1.47518e+00 -2.52390e+00
2.32320e+05 1.16100e+03 -2.00656e+00 -1.38308e+00 -2.63004e+00 -1.99865e+00 -1.47654e+00 -2.52076e+00
2.32640e+05 1.16300e+03 -1.91357e+00 -1.27098e+00 -2.55617e+00 -1.99790e+00 -1.47793e+00 -2.51788e+00
2.32960e+05 1.16400e+03 -2.09883e+00 -1.63999e+00 -2.55767e+00 -1.99727e+00 -1.47926e+00 -2.51527e+00
2.33280e+05 1.16600e+03 -1.95878e+00 -1.36377e+00 -2.55380e+00 -1.99671e+00 -1.48049e+00 -2.51293e+00
2.33600e+05 1.16800e+03 -1.87959e+00 -1.31233e+00 -2.44684e+00 -1.99618e+00 -1.48153e+00 -2.51083e+00
2.33920e+05 1.16900e+03 -2.07504e+00 -1.48674e+00 -2.66333e+00 -1.99560e+00 -1.48232e+00 -2.50888e+00
2.34240e+05 1.17100e+03 -1.93477e+00 -1.40124e+00 -2.46830e+00 -1.99489e+00 -1.48280e+00 -2.50697e+00
2.34560e+05 1.17200e+03 -1.69616e+00 -1.22775e+00 -2.16458e+00 -1.99394e+00 -1.48292e+00 -2.50496e+00
2.34880e+05 1.17400e+03 -1.81989e+00 -1.41597e+00 -2.22382e+00 -1.99266e+00 -1.48262e+00 -2.50270e+00
2.35200e+05 1.17600e+03 -1.97778e+00 -1.39918e+00 -2.55638e+00 -1.99098e+00 -1.48188e+00 -2.50007e+00
2.35520e+05 1.17700e+03 -1.98270e+00 -1.62496e+00 -2.34044e+00 -1.98883e+00 -1.48068e+00 -2.49697e+00
2.35840e+05 1.17900e+03 -2.39426e+00 -1.61887e+00 -3.16966e+00 -1.98618e+00 -1.47902e+00 -2.49335e+00
2.36160e+05 1.18000e+03 -1.95368e+00 -1.46517e+00 -2.44218e+00 -1.98305e+00 -1.47691e+00 -2.48920e+00
2.36480e+05 1.18200e+03 -2.07956e+00 -1.39101e+00 -2.76811e+00 -1.97948e+00 -1.47439e+00 -2.48457e+00
2.36800e+05 1.18400e+03 -1.83453e+00 -1.20226e+00 -2.46679e+00 -1.97553e+00 -1.47150e+00 -2.47957e+00
2.37120e+05 1.18500e+03 -1.89403e+00 -1.22684e+00 -2.56121e+00 -1.97131e+00 -1.46831e+00 -2.47431e+00
2.37440e+05 1.18700e+03 -2.08761e+00 -1.60764e+00 -2.56759e+00 -1.96693e+00 -1.46488e+00 -2.46897e+00
2.37760e+05 1.18800e+03 -1.99486e+00 -1.35655e+00 -2.63316e+00 -1.96249e+00 -1.46129e+00 -2.46369e+00
2.38080e+05 1.19000e+03 -2.00981e+00 -1.22064e+00 -2.79898e+00 -1.95815e+00 -1.45764e+00 -2.45866e+00
2.38400e+05 1.19200e+03 -2.04966e+00 -1.36180e+00 -2.73751e+00 -1.95403e+00 -1.45402e+00 -2.45404e+00
2.38720e+05 1.19300e+03 -2.09681e+00 -1.45191e+00 -2.74172e+00 -1.95026e+00 -1.45051e+00 -2.45001e+00
2.39040e+05 1.19500e+03 -2.09871e+00 -1.44847e+00 -2.74896e+00 -1.94696e+00 -1.44720e+00 -2.44672e+00
2.39360e+05 1.19600e+03 -1.98017e+00 -1.33023e+00 -2.63011e+00 -1.94423e+00 -1.44415e+00 -2.44431e+00
2.39680e+05 1.19800e+03 -2.08739e+00 -1.53448e+00 -2.64031e+00 -1.94214e+00 -1.44141e+00 -2.44287e+00
2.40000e+05 1.20000e+03 -2.06300e+00 -1.43177e+00 -2.69424e+00 -1.94076e+00 -1.43900e+00 -2.44251e+00
2.40320e+05 1.20100e+03 -2.13864e+00 -1.66600e+00 -2.61128e+00 -1.94009e+00 -1.43692e+00 -2.44326e+00
2.40640e+05 1.20300e+03 -2.45761e+00 -1.48233e+00 -3.43288e+00 -1.94015e+00 -1.43515e+00 -2.44515e+00
2.40960e+05 1.20400e+03 -1.92501e+00 -1.31833e+00 -2.53168e+00 -1.94092e+00 -1.43366e+00 -2.44818e+00
2.41280e+05 1.20600e+03 -2.04870e+00 -1.33783e+00 -2.75958e+00 -1.94236e+00 -1.43240e+00 -2.45231e+00
2.41600e+05 1.20800e+03 -1.99751e+00 -1.48702e+00 -2.50800e+00 -1.94441e+00 -1.43134e+00 -2.45748e+00
2.41920e+05 1.20900e+03 -2.22818e+00 -1.57034e+00 -2.88603e+00 -1.94703e+00 -1.43043e+00 -2.46362e+00
2.42240e+05 1.21100e+03 -2.27336e+00 -1.43979e+00 -3.10692e+00 -1.95014e+00 -1.42963e+00 -2.47065e+00
2.42560e+05 1.21200e+03 -2.12622e+00 -1.55270e+00 -2.69974e+00 -1.95370e+00 -1.42894e+00 -2.47845e+00
2.42880e+05 1.21400e+03 -1.85408e+00 -1.08644e+00 -2.62172e+00 -1.95764e+00 -1.42835e+00 -2.48692e+00
2.43200e+05 1.21600e+03 -1.99542e+00 -1.61779e+00 -2.37305e+00 -1.96192e+00 -1.42786e+00 -2.49599e+00
2.43520e+05 1.21700e+03 -1.95880e+00 -1.36931e+00 -2.54829e+00 -1.96651e+00 -1.42748e+00 -2.50554e+00
2.43840e+05 1.21900e+03 -2.11801e+00 -1.52644e+00 -2.70959e+00 -1.97137e+00 -1.42723e+00 -2.51551e+00
2.44160e+05 1.22000e+03 -2.11879e+00 -1.57327e+00 -2.66431e+00 -1.97648e+00 -1.42711e+00 -2.52584e+00
2.44480e+05 1.22200e+03 -2.01850e+00 -1.34099e+00 -2.69600e+00 -1.98179e+00 -1.42712e+00 -2.53647e+00
2.44800e+05 1.22400e+03 -2.39031e+00 -1.53295e+00 -3.24767e+00 -1.98731e+00 -1.42727e+00 -2.54735e+00
2.45120e+05 1.22500e+03 -2.06762e+00 -1.63695e+00 -2.49829e+00 -1.99299e+00 -1.42753e+00 -2.55844e+00
2.45440e+05 1.22700e+03 -2.08647e+00 -1.47044e+00 -2.70250e+00 -1.99877e+00 -1.42788e+00 -2.56966e+00
2.45760e+05 1.22800e+03 -1.98628e+00 -1.40874e+00 -2.56382e+00 -2.00462e+00 -1.42829e+00 -2.58094e+00
2.46080e+05 1.23000e+03 -1.96070e+00 -1.24936e+00 -2.67205e+00 -2.01046e+00 -1.42874e+00 -2.59218e+00
2.46400e+05 1.23200e+03 -1.96292e+00 -1.30322e+00 -2.62262e+00 -2.01622e+00 -1.42919e+00 -2.60326e+00
2.46720e+05 1.23300e+03 -2.12775e+00 -1.49897e+00 -2.75653e+00 -2.02184e+00 -1.42961e+00 -2.61407e+00
2.47040e+05 1.23500e+03 -2.13130e+00 -1.44825e+00 -2.81434e+00 -2.02724e+00 -1.43001e+00 -2.62446e+00
2.47360e+05 1.23600e+03 -2.39618e+00 -1.63811e+00 -3.15425e+00 -2.03235e+00 -1.43038e+00 -2.63431e+00
2.47680e+05 1.23800e+03 -1.97736e+00 -1.34435e+00 -2.61037e+00 -2.03713e+00 -1.43074e+00 -2.64352e+00
2.48000e+05 1.24000e+03 -2.25436e+00 -1.75299e+00 -2.75574e+00 -2.04155e+00 -1.43112e+00 -2.65199e+00
2.48320e+05 1.24100e+03 -2.23766e+00 -1.44759e+00 -3.02772e+00 -2.04558e+00 -1.43152e+00 -2.65965e+00
2.48640e+05 1.24300e+03 -2.11285e+00 -1.28330e+00 -2.94239e+00 -2.04923e+00 -1.43198e+00 -2.66648e+00
2.48960e+05 1.24400e+03 -1.87704e+00 -1.20141e+00 -2.55267e+00 -2.05248e+00 -1.43248e+00 -2.67247e+00
2.49280e+05 1.24600e+03 -2.19227e+00 -1.45224e+00 -2.93231e+00 -2.05533e+00 -1.43303e+00 -2.67764e+00
2.49600e+05 1.24800e+03 -2.26631e+00 -1.48643e+00 -3.04618e+00 -2.05782e+00 -1.43360e+00 -2.68205e+00
2.49920e+05 1.24900e+03 -2.31625e+00 -1.49952e+00 -3.13299e+00 -2.05997e+00 -1.43415e+00 -2.68578e+00
2.50240e+05 1.25100e+03 -2.12827e+00 -1.67767e+00 -2.57887e+00 -2.06180e+00 -1.43464e+00 -2.68895e+00
2.50560e+05 1.25200e+03 -1.83327e+00 -1.25013e+00 -2.41641e+00 -2.06334e+00 -1.43503e+00 -2.69166e+00
2.50880e+05 1.25400e+03 -2.06452e+00 -1.47897e+00 -2.65008e+00 -2.06467e+00 -1.43529e+00 -2.69406e+00
2.51200e+05 1.25600e+03 -2.07654e+00 -1.38230e+00 -2.77077e+00 -2.06583e+00 -1.43537e+00 -2.69629e+00
2.51520e+05 1.25700e+03 -2.03870e+00 -1.38587e+00 -2.69154e+00 -2.06686e+00 -1.43527e+00 -2.69846e+00
2.51840e+05 1.25900e+03 -2.01546e+00 -1.27014e+00 -2.76077e+00 -2.06785e+00 -1.43499e+00 -2.70072e+00
2.52160e+05 1.26000e+03 -2.03152e+00 -1.39549e+00 -2.66755e+00 -2.06885e+00 -1.43452e+00 -2.70317e+00
2.52480e+05 1.26200e+03 -2.18877e+00 -1.52109e+00 -2.85645e+00 -2.06989e+00 -1.43389e+00 -2.70588e+00
2.52800e+05 1.26400e+03 -1.89666e+00 -1.31647e+00 -2.47685e+00 -2.07103e+00 -1.43313e+00 -2.70893e+00
2.53120e+05 1.26500e+03 -1.83343e+00 -1.25204e+00 -2.41481e+00 -2.07231e+00 -1.43227e+00 -2.71234e+00
2.53440e+05 1.26700e+03 -2.05268e+00 -1.38687e+00 -2.71849e+00 -2.07373e+00 -1.43135e+00 -2.71611e+00
2.53760e+05 1.26800e+03 -2.16126e+00 -1.55931e+00 -2.76321e+00 -2.07530e+00 -1.43039e+00 -2.72020e+00
2.54080e+05 1.27000e+03 -2.31754e+00 -1.45049e+00 -3.18460e+00 -2.07700e+00 -1.42943e+00 -2.72456e+00
2.54400e+05 1.27200e+03 -2.03557e+00 -1.19671e+00 -2.87444e+00 -2.07879e+00 -1.42848e+00 -2.72911e+00
2.54720e+05 1.27300e+03 -2.26579e+00 -1.33759e+00 -3.19398e+00 -2.08066e+00 -1.42756e+00 -2.73375e+00
2.55040e+05 1.27500e+03 -2.27093e+00 -1.61687e+00 -2.92500e+00 -2.08253e+00 -1.42666e+00 -2.73840e+00
2.55360e+05 1.27600e+03 -2.00157e+00 -1.29940e+00 -2.70374e+00 -2.08437e+00 -1.42579e+00 -2.74294e+00
2.55680e+05 1.27800e+03 -2.29059e+00 -1.47146e+00 -3.10972e+00 -2.08611e+00 -1.42494e+00 -2.74729e+00
2.56000e+05 1.28000e+03 -1.94022e+00 -1.30515e+00 -2.57530e+00 -2.08772e+00 -1.42409e+00 -2.75135e+00
2.56320e+05 1.28100e+03 -2.18999e+00 -1.33981e+00 -3.04017e+00 -2.08915e+00 -1.42325e+00 -2.75506e+00
2.56640e+05 1.28300e+03 -2.02004e+00 -1.39138e+00 -2.64870e+00 -2.09038e+00 -1.42239e+00 -2.75838e+00
2.56960e+05 1.28400e+03 -2.11054e+00 -1.54611e+00 -2.67496e+00 -2.09143e+00 -1.42154e+00 -2.76131e+00
2.57280e+05 1.28600e+03 -2.14054e+00 -1.40346e+00 -2.87763e+00 -2.09227e+00 -1.42069e+00 -2.76386e+00
2.57600e+05 1.28800e+03 -2.10372e+00 -1.52702e+00 -2.68041e+00 -2.09296e+00 -1.41984e+00 -2.76608e+00
2.57920e+05 1.28900e+03 -2.19851e+00 -1.36657e+00 -3.03046e+00 -2.09355e+00 -1.41903e+00 -2.76806e+00
2.58240e+05 1.29100e+03 -2.09643e+00 -1.42342e+00 -2.76944e+00 -2.09406e+00 -1.41824e+00 -2.76988e+00
2.58560e+05 1.29200e+03 -2.07119e+00 -1.22040e+00 -2.92198e+00 -2.09457e+00 -1.41751e+00 -2.77163e+00
2.58880e+05 1.29400e+03 -2.16488e+00 -1.37079e+00 -2.95897e+00 -2.09512e+00 -1.41683e+00 -2.77341e+00
2.59200e+05 1.29600e+03 -2.06046e+00 -1.18054e+00 -2.94038e+00 -2.09574e+00 -1.41621e+00 -2.77528e+00
2.59520e+05 1.29700e+03 -2.09056e+00 -1.37374e+00 -2.80739e+00 -2.09646e+00 -1.41566e+00 -2.77726e+00
2.59840e+05 1.29900e+03 -2.25387e+00 -1.55596e+00 -2.95179e+00 -2.09728e+00 -1.41517e+00 -2.77939e+00
2.60160e+05 1.30000e+03 -2.03145e+00 -1.41775e+00 -2.64514e+00 -2.09820e+00 -1.41476e+00 -2.78164e+00
2.60480e+05 1.30200e+03 -1.83866e+00 -1.19008e+00 -2.48725e+00 -2.09920e+00 -1.41443e+00 -2.78398e+00
2.60800e+05 1.30400e+03 -2.19171e+00 -1.67649e+00 -2.70694e+00 -2.10028e+00 -1.41419e+00 -2.78638e+00
2.61120e+05 1.30500e+03 -2.07010e+00 -1.28171e+00 -2.85849e+00 -2.10141e+00 -1.41403e+00 -2.78879e+00
2.61440e+05 1.30700e+03 -2.29570e+00 -1.48974e+00 -3.10166e+00 -2.10257e+00 -1.41396e+00 -2.79117e+00
2.61760e+05 1.30800e+03 -2.25808e+00 -1.66678e+00 -2.84939e+00 -2.10373e+00 -1.41396e+00 -2.79350e+00
2.62080e+05 1.31000e+03 -2.26368e+00 -1.42068e+00 -3.10669e+00 -2.10489e+00 -1.41402e+00 -2.79577e+00
2.62400e+05 1.31200e+03 -2.30107e+00 -1.68874e+00 -2.91340e+00 -2.10604e+00 -1.41412e+00 -2.79795e+00
2.62720e+05 1.31300e+03 -2.33889e+00 -1.44229e+00 -3.23549e+00 -2.10715e+00 -1.41424e+00 -2.80005e+00
2.63040e+05 1.31500e+03 -2.06022e+00 -1.29962e+00 -2.82083e+00 -2.10821e+00 -1.41437e+00 -2.80206e+00
2.63360e+05 1.31600e+03 -2.13380e+00 -1.67148e+00 -2.59611e+00 -2.10921e+00 -1.41447e+00 -2.80395e+00
2.63680e+05 1.31800e+03 -2.08378e+00 -1.37048e+00 -2.79709e+00 -2.11014e+00 -1.41456e+00 -2.80571e+00
2.64000e+05 1.32000e+03 -2.02285e+00 -1.47359e+00 -2.57212e+00 -2.11097e+00 -1.41461e+00 -2.80733e+00
2.64320e+05 1.32100e+03 -2.24510e+00 -1.50474e+00 -2.98547e+00 -2.11172e+00 -1.41464e+00 -2.80879e+00
2.64640e+05 1.32300e+03 -2.12392e+00 -1.58288e+00 -2.66497e+00 -2.11239e+00 -1.41467e+00 -2.81011e+00
2.64960e+05 1.32400e+03 -2.04849e+00 -1.61370e+00 -2.48328e+00 -2.11301e+00 -1.41472e+00 -2.81130e+00
2.65280e+05 1.32600e+03 -1.93727e+00 -1.19882e+00 -2.67572e+00 -2.11361e+00 -1.41482e+00 -2.81240e+00
2.65600e+05 1.32800e+03 -2.24295e+00 -1.56501e+00 -2.92089e+00 -2.11424e+00 -1.41502e+00 -2.81346e+00
2.65920e+05 1.32900e+03 -2.10377e+00 -1.41119e+00 -2.79634e+00 -2.11495e+00 -1.41535e+00 -2.81455e+00
2.66240e+05 1.33100e+03 -2.10645e+00 -1.39324e+00 -2.81967e+00 -2.11578e+00 -1.41584e+00 -2.81573e+00
2.66560e+05 1.33200e+03 -2.15653e+00 -1.52202e+00 -2.79105e+00 -2.11677e+00 -1.41652e+00 -2.81702e+00
2.66880e+05 1.33400e+03 -2.09760e+00 -1.29137e+00 -2.90382e+00 -2.11794e+00 -1.41740e+00 -2.81847e+00
2.67200e+05 1.33600e+03 -2.43547e+00 -1.46353e+00 -3.40741e+00 -2.11927e+00 -1.41849e+00 -2.82005e+00
2.67520e+05 1.33700e+03 -2.08601e+00 -1.23791e+00 -2.93410e+00 -2.12074e+00 -1.41977e+00 -2.82172e+00
2.67840e+05 1.33900e+03 -2.30617e+00 -1.48805e+00 -3.12429e+00 -2.12233e+00 -1.42124e+00 -2.82342e+00
2.68160e+05 1.34000e+03 -2.24561e+00 -1.52666e+00 -2.96457e+00 -2.12396e+00 -1.42286e+00 -2.82505e+00
2.68480e+05 1.34200e+03 -2.37763e+00 -1.68432e+00 -3.07095e+00 -2.12555e+00 -1.42460e+00 -2.82651e+00
2.68800e+05 1.34400e+03 -2.01071e+00 -1.32963e+00 -2.69179e+00 -2.12705e+00 -1.42641e+00 -2.82770e+00
2.69120e+05 1.34500e+03 -2.30136e+00 -1.47177e+00 -3.13095e+00 -2.12840e+00 -1.42824e+00 -2.82856e+00
2.69440e+05 1.34700e+03 -2.12447e+00 -1.57744e+00 -2.67150e+00 -2.12955e+00 -1.43006e+00 -2.82904e+00
2.69760e+05 1.34800e+03 -2.20148e+00 -1.43530e+00 -2.96767e+00 -2.13049e+00 -1.43181e+00 -2.82916e+00
2.70080e+05 1.35000e+03 -2.31087e+00 -1.61440e+00 -3.00733e+00 -2.13122e+00 -1.43346e+00 -2.82897e+00
2.70400e+05 1.35200e+03 -2.21975e+00 -1.63227e+00 -2.80723e+00 -2.13178e+00 -1.43498e+00 -2.82859e+00
2.70720e+05 1.35300e+03 -1.91669e+00 -1.17452e+00 -2.65885e+00 -2.13226e+00 -1.43636e+00 -2.82816e+00
2.71040e+05 1.35500e+03 -2.05702e+00 -1.41294e+00 -2.70109e+00 -2.13273e+00 -1.43761e+00 -2.82784e+00
2.71360e+05 1.35600e+03 -2.21801e+00 -1.54708e+00 -2.88895e+00 -2.13326e+00 -1.43874e+00 -2.82779e+00
2.71680e+05 1.35800e+03 -2.07151e+00 -1.18604e+00 -2.95698e+00 -2.13397e+00 -1.43978e+00 -2.82817e+00
2.72000e+05 1.36000e+03 -2.28658e+00 -1.66426e+00 -2.90890e+00 -2.13493e+00 -1.44076e+00 -2.82910e+00
2.72320e+05 1.36100e+03 -2.37201e+00 -1.58566e+00 -3.15836e+00 -2.13617e+00 -1.44170e+00 -2.83064e+00
2.72640e+05 1.36300e+03 -2.05653e+00 -1.41504e+00 -2.69801e+00 -2.13774e+00 -1.44265e+00 -2.83282e+00
2.72960e+05 1.36400e+03 -2.19894e+00 -1.44890e+00 -2.94897e+00 -2.13961e+00 -1.44361e+00 -2.83561e+00
2.73280e+05 1.36600e+03 -2.15796e+00 -1.62456e+00 -2.69136e+00 -2.14176e+00 -1.44461e+00 -2.83892e+00
2.73600e+05 1.36800e+03 -2.00492e+00 -1.56992e+00 -2.43992e+00 -2.14414e+00 -1.44564e+00 -2.84263e+00
2.73920e+05 1.36900e+03 -2.21154e+00 -1.34220e+00 -3.08087e+00 -2.14665e+00 -1.44670e+00 -2.84661e+00
2.74240e+05 1.37100e+03 -2.19370e+00 -1.50101e+00 -2.88639e+00 -2.14924e+00 -1.44777e+00 -2.85070e+00
2.74560e+05 1.37200e+03 -2.20089e+00 -1.41470e+00 -2.98708e+00 -2.15179e+00 -1.44882e+00 -2.85476e+00
2.74880e+05 1.37400e+03 -2.00420e+00 -1.52778e+00 -2.48062e+00 -2.15425e+00 -1.44985e+00 -2.85865e+00
2.75200e+05 1.37600e+03 -2.27328e+00 -1.58489e+00 -2.96167e+00 -2.15655e+00 -1.45084e+00 -2.86227e+00
2.75520e+05 1.37700e+03 -2.19287e+00 -1.34449e+00 -3.04126e+00 -2.15865e+00 -1.45177e+00 -2.86554e+00
2.75840e+05 1.37900e+03 -1.97615e+00 -1.27977e+00 -2.67253e+00 -2.16054e+00 -1.45267e+00 -2.86841e+00
2.76160e+05 1.38000e+03 -1.99638e+00 -1.34638e+00 -2.64639e+00 -2.16220e+00 -1.45353e+00 -2.87086e+00
2.76480e+05 1.38200e+03 -2.20060e+00 -1.61832e+00 -2.78288e+00 -2.16364e+00 -1.45438e+00 -2.87290e+00
2.76800e+05 1.38400e+03 -2.53776e+00 -1.92201e+00 -3.15350e+00 -2.16487e+00 -1.45522e+00 -2.87453e+00
2.77120e+05 1.38500e+03 -1.97720e+00 -1.20695e+00 -2.74746e+00 -2.16595e+00 -1.45609e+00 -2.87581e+00
2.77440e+05 1.38700e+03 -2.09387e+00 -1.39387e+00 -2.79387e+00 -2.16688e+00 -1.45700e+00 -2.87676e+00
2.77760e+05 1.38800e+03 -2.12898e+00 -1.43486e+00 -2.82310e+00 -2.16769e+00 -1.45794e+00 -2.87743e+00
2.78080e+05 1.39000e+03 -2.30436e+00 -1.43828e+00 -3.17044e+00 -2.16841e+00 -1.45893e+00 -2.87789e+00
2.78400e+05 1.39200e+03 -1.99522e+00 -1.38715e+00 -2.60329e+00 -2.16905e+00 -1.45995e+00 -2.87815e+00
2.78720e+05 1.39300e+03 -2.30199e+00 -1.58253e+00 -3.02145e+00 -2.16962e+00 -1.46097e+00 -2.87828e+00
2.79040e+05 1.39500e+03 -2.26047e+00 -1.47934e+00 -3.04160e+00 -2.17012e+00 -1.46196e+00 -2.87827e+00
2.79360e+05 1.39600e+03 -2.08912e+00 -1.45688e+00 -2.72135e+00 -2.17052e+00 -1.46288e+00 -2.87816e+00
2.79680e+05 1.39800e+03 -2.04069e+00 -1.32300e+00 -2.75838e+00 -2.17083e+00 -1.46371e+00 -2.87795e+00
2.80000e+05 1.40000e+03 -1.98873e+00 -1.40209e+00 -2.57536e+00 -2.17102e+00 -1.46441e+00 -2.87763e+00
2.80320e+05 1.40100e+03 -2.09904e+00 -1.26516e+00 -2.93291e+00 -2.17108e+00 -1.46494e+00 -2.87721e+00
2.80640e+05 1.40300e+03 -2.24714e+00 -1.33973e+00 -3.15454e+00 -2.17099e+00 -1.46529e+00 -2.87669e+00
2.80960e+05 1.40400e+03 -2.13330e+00 -1.47990e+00 -2.78670e+00 -2.17077e+00 -1.46543e+00 -2.87610e+00
2.81280e+05 1.40600e+03 -2.21695e+00 -1.61666e+00 -2.81724e+00 -2.17042e+00 -1.46536e+00 -2.87548e+00
2.81600e+05 1.40800e+03 -2.12074e+00 -1.29569e+00 -2.94579e+00 -2.16998e+00 -1.46508e+00 -2.87488e+00
2.81920e+05 1.40900e+03 -2.25336e+00 -1.27405e+00 -3.23267e+00 -2.16947e+00 -1.46459e+00 -2.87434e+00
2.82240e+05 1.41100e+03 -2.12615e+00 -1.37737e+00 -2.87493e+00 -2.16892e+00 -1.46389e+00 -2.87394e+00
2.82560e+05 1.41200e+03 -2.03163e+00 -1.35640e+00 -2.70686e+00 -2.16837e+00 -1.46301e+00 -2.87372e+00
2.82880e+05 1.41400e+03 -2.36505e+00 -1.55311e+00 -3.17700e+00 -2.16784e+00 -1.46195e+00 -2.87373e+00
2.83200e+05 1.41600e+03 -2.17197e+00 -1.58390e+00 -2.76004e+00 -2.16737e+00 -1.46073e+00 -2.87400e+00
2.83520e+05 1.41700e+03 -2.16996e+00 -1.50612e+00 -2.83381e+00 -2.16696e+00 -1.45937e+00 -2.87456e+00
2.83840e+05 1.41900e+03 -2.25779e+00 -1.37149e+00 -3.14410e+00 -2.16664e+00 -1.45788e+00 -2.87541e+00
2.84160e+05 1.42000e+03 -2.12175e+00 -1.31122e+00 -2.93228e+00 -2.16642e+00 -1.45630e+00 -2.87655e+00
2.84480e+05 1.42200e+03 -2.23659e+00 -1.48598e+00 -2.98720e+00 -2.16629e+00 -1.45465e+00 -2.87794e+00
2.84800e+05 1.42400e+03 -2.21953e+00 -1.45500e+00 -2.98406e+00 -2.16626e+00 -1.45293e+00 -2.87958e+00
2.85120e+05 1.42500e+03 -2.39595e+00 -1.50076e+00 -3.29114e+00 -2.16630e+00 -1.45118e+00 -2.88142e+00
2.85440e+05 1.42700e+03 -2.13512e+00 -1.34548e+00 -2.92477e+00 -2.16642e+00 -1.44941e+00 -2.88342e+00
2.85760e+05 1.42800e+03 -2.34888e+00 -1.42290e+00 -3.27485e+00 -2.16659e+00 -1.44764e+00 -2.88554e+00
2.86080e+05 1.43000e+03 -2.00591e+00 -1.44521e+00 -2.56660e+00 -2.16682e+00 -1.44590e+00 -2.88774e+00
2.86400e+05 1.43200e+03 -2.30280e+00 -1.43778e+00 -3.16782e+00 -2.16709e+00 -1.44422e+00 -2.88997e+00
2.86720e+05 1.43300e+03 -2.06006e+00 -1.19713e+00 -2.92299e+00 -2.16741e+00 -1.44261e+00 -2.89220e+00
2.87040e+05 1.43500e+03 -2.01724e+00 -1.23447e+00 -2.80002e+00 -2.16777e+00 -1.44110e+00 -2.89443e+00
2.87360e+05 1.43600e+03 -2.16163e+00 -1.41799e+00 -2.90527e+00 -2.16817e+00 -1.43971e+00 -2.89663e+00
2.87680e+05 1.43800e+03 -2.12935e+00 -1.31496e+00 -2.94374e+00 -2.16864e+00 -1.43846e+00 -2.89883e+00
2.88000e+05 1.44000e+03 -2.36259e+00 -1.62150e+00 -3.10367e+00 -2.16920e+00 -1.43736e+00 -2.90105e+00
2.88320e+05 1.44100e+03 -2.00817e+00 -1.32044e+00 -2.69590e+00 -2.16986e+00 -1.43642e+00 -2.90331e+00
2.88640e+05 1.44300e+03 -2.29203e+00 -1.59912e+00 -2.98494e+00 -2.17063e+00 -1.43563e+00 -2.90563e+00
2.88960e+05 1.44400e+03 -1.96990e+00 -1.33113e+00 -2.60867e+00 -2.17150e+00 -1.43500e+00 -2.90800e+00
2.89280e+05 1.44600e+03 -1.95792e+00 -1.51062e+00 -2.40523e+00 -2.17246e+00 -1.43448e+00 -2.91044e+00
2.89600e+05 1.44800e+03 -2.19010e+00 -1.60957e+00 -2.77063e+00 -2.17347e+00 -1.43404e+00 -2.91290e+00
2.89920e+05 1.44900e+03 -2.32873e+00 -1.44221e+00 -3.21525e+00 -2.17450e+00 -1.43365e+00 -2.91534e+00
2.90240e+05 1.45100e+03 -2.18439e+00 -1.47321e+00 -2.89557e+00 -2.17547e+00 -1.43325e+00 -2.91769e+00
2.90560e+05 1.45200e+03 -2.13701e+00 -1.55155e+00 -2.72247e+00 -2.17634e+00 -1.43281e+00 -2.91988e+00
2.90880e+05 1.45400e+03 -2.00337e+00 -1.38075e+00 -2.62598e+00 -2.17706e+00 -1.43229e+00 -2.92182e+00
2.91200e+05 1.45600e+03 -2.23691e+00 -1.66865e+00 -2.80516e+00 -2.17753e+00 -1.43166e+00 -2.92340e+00
2.91520e+05 1.45700e+03 -1.98137e+00 -1.30374e+00 -2.65901e+00 -2.17772e+00 -1.43093e+00 -2.92452e+00
2.91840e+05 1.45900e+03 -2.17405e+00 -1.51381e+00 -2.83429e+00 -2.17760e+00 -1.43011e+00 -2.92508e+00
2.92160e+05 1.46000e+03 -2.20230e+00 -1.31312e+00 -3.09148e+00 -2.17711e+00 -1.42922e+00 -2.92499e+00
2.92480e+05 1.46200e+03 -2.21936e+00 -1.38275e+00 -3.05597e+00 -2.17624e+00 -1.42832e+00 -2.92416e+00
2.92800e+05 1.46400e+03 -2.28016e+00 -1.45467e+00 -3.10566e+00 -2.17500e+00 -1.42746e+00 -2.92254e+00
2.93120e+05 1.46500e+03 -2.02865e+00 -1.30041e+00 -2.75689e+00 -2.17340e+00 -1.42669e+00 -2.92010e+00
2.93440e+05 1.46700e+03 -2.37079e+00 -1.41296e+00 -3.32862e+00 -2.17146e+00 -1.42607e+00 -2.91685e+00
2.93760e+05 1.46800e+03 -2.10852e+00 -1.44103e+00 -2.77601e+00 -2.16921e+00 -1.42563e+00 -2.91280e+00
2.94080e+05 1.47000e+03 -2.16613e+00 -1.61706e+00 -2.71521e+00 -2.16671e+00 -1.42540e+00 -2.90803e+00
2.94400e+05 1.47200e+03 -2.04629e+00 -1.24982e+00 -2.84277e+00 -2.16401e+00 -1.42540e+00 -2.90262e+00
2.94720e+05 1.47300e+03 -2.12685e+00 -1.57883e+00 -2.67487e+00 -2.16114e+00 -1.42559e+00 -2.89669e+00
2.95040e+05 1.47500e+03 -2.00185e+00 -1.24328e+00 -2.76043e+00 -2.15816e+00 -1.42596e+00 -2.89037e+00
2.95360e+05 1.47600e+03 -2.17026e+00 -1.43842e+00 -2.90210e+00 -2.15514e+00 -1.42645e+00 -2.88382e+00
2.95680e+05 1.47800e+03 -2.21793e+00 -1.69427e+00 -2.74159e+00 -2.15212e+00 -1.42701e+00 -2.87723e+00
2.96000e+05 1.48000e+03 -2.34275e+00 -1.62899e+00 -3.05652e+00 -2.14917e+00 -1.42758e+00 -2.87076e+00
2.96320e+05 1.48100e+03 -2.18560e+00 -1.65317e+00 -2.71804e+00 -2.14636e+00 -1.42812e+00 -2.86459e+00
2.96640e+05 1.48300e+03 -2.50340e+00 -1.72653e+00 -3.28028e+00 -2.14371e+00 -1.42858e+00 -2.85885e+00
2.96960e+05 1.48400e+03 -2.19944e+00 -1.39564e+00 -3.00324e+00 -2.14131e+00 -1.42894e+00 -2.85367e+00
2.97280e+05 1.48600e+03 -2.07179e+00 -1.37599e+00 -2.76759e+00 -2.13915e+00 -1.42918e+00 -2.84911e+00
2.97600e+05 1.48800e+03 -2.26399e+00 -1.42733e+00 -3.10065e+00 -2.13728e+00 -1.42932e+00 -2.84524e+00
2.97920e+05 1.48900e+03 -2.20938e+00 -1.57808e+00 -2.84068e+00 -2.13571e+00 -1.42937e+00 -2.84205e+00
2.98240e+05 1.49100e+03 -2.35020e+00 -1.53934e+00 -3.16106e+00 -2.13445e+00 -1.42937e+00 -2.83953e+00
2.98560e+05 1.49200e+03 -2.12626e+00 -1.42441e+00 -2.82810e+00 -2.13351e+00 -1.42938e+00 -2.83764e+00
2.98880e+05 1.49400e+03 -2.26985e+00 -1.40764e+00 -3.13206e+00 -2.13292e+00 -1.42948e+00 -2.83635e+00
2.99200e+05 1.49600e+03 -2.04497e+00 -1.67407e+00 -2.41588e+00 -2.13265e+00 -1.42972e+00 -2.83559e+00
2.99520e+05 1.49700e+03 -2.20540e+00 -1.38849e+00 -3.02232e+00 -2.13277e+00 -1.43019e+00 -2.83535e+00
2.99840e+05 1.49900e+03 -2.03187e+00 -1.33022e+00 -2.73353e+00 -2.13327e+00 -1.43095e+00 -2.83558e+00
3.00160e+05 1.50000e+03 -2.06785e+00 -1.33715e+00 -2.79854e+00 -2.13418e+00 -1.43207e+00 -2.83629e+00
3.00480e+05 1.50200e+03 -2.33947e+00 -1.63785e+00 -3.04108e+00 -2.13551e+00 -1.43356e+00 -2.83746e+00
3.00800e+05 1.50400e+03 -2.10542e+00 -1.33032e+00 -2.88053e+00 -2.13729e+00 -1.43547e+00 -2.83912e+00
3.01120e+05 1.50500e+03 -2.02099e+00 -1.42353e+00 -2.61844e+00 -2.13953e+00 -1.43778e+00 -2.84128e+00
3.01440e+05 1.50700e+03 -2.09236e+00 -1.38664e+00 -2.79808e+00 -2.14221e+00 -1.44048e+00 -2.84394e+00
3.01760e+05 1.50800e+03 -2.19290e+00 -1.47552e+00 -2.91028e+00 -2.14531e+00 -1.44351e+00 -2.84711e+00
3.02080e+05 1.51000e+03 -2.03099e+00 -1.44636e+00 -2.61563e+00 -2.14881e+00 -1.44684e+00 -2.85079e+00
3.02400e+05 1.51200e+03 -2.24158e+00 -1.39181e+00 -3.09136e+00 -2.15266e+00 -1.45038e+00 -2.85495e+00
3.02720e+05 1.51300e+03 -2.08666e+00 -1.37342e+00 -2.79991e+00 -2.15680e+00 -1.45407e+00 -2.85954e+00
3.03040e+05 1.51500e+03 -2.09572e+00 -1.17257e+00 -3.01888e+00 -2.16115e+00 -1.45781e+00 -2.86450e+00
3.03360e+05 1.51600e+03 -2.33254e+00 -1.61294e+00 -3.05214e+00 -2.16562e+00 -1.46152e+00 -2.86972e+00
3.03680e+05 1.51800e+03 -2.23697e+00 -1.45053e+00 -3.02340e+00 -2.17011e+00 -1.46511e+00 -2.87511e+00
3.04000e+05 1.52000e+03 -1.99920e+00 -1.33194e+00 -2.66646e+00 -2.17450e+00 -1.46849e+00 -2.88052e+00
3.04320e+05 1.52100e+03 -2.40794e+00 -1.50886e+00 -3.30701e+00 -2.17870e+00 -1.47160e+00 -2.88581e+00
3.04640e+05 1.52300e+03 -2.01140e+00 -1.41266e+00 -2.61015e+00 -2.18260e+00 -1.47434e+00 -2.89085e+00
3.04960e+05 1.52400e+03 -2.21964e+00 -1.46977e+00 -2.96950e+00 -2.18608e+00 -1.47667e+00 -2.89549e+00
3.05280e+05 1.52600e+03 -2.27052e+00 -1.43563e+00 -3.10540e+00 -2.18907e+00 -1.47854e+00 -2.89961e+00
3.05600e+05 1.52800e+03 -2.20553e+00 -1.43879e+00 -2.97227e+00 -2.19151e+00 -1.47989e+00 -2.90313e+00
3.05920e+05 1.52900e+03 -2.19916e+00 -1.48750e+00 -2.91083e+00 -2.19333e+00 -1.48070e+00 -2.90597e+00
3.06240e+05 1.53100e+03 -2.25503e+00 -1.48981e+00 -3.02025e+00 -2.19454e+00 -1.48095e+00 -2.90812e+00
3.06560e+05 1.53200e+03 -2.14949e+00 -1.33157e+00 -2.96742e+00 -2.19511e+00 -1.48065e+00 -2.90957e+00
3.06880e+05 1.53400e+03 -2.10313e+00 -1.48152e+00 -2.72474e+00 -2.19508e+00 -1.47978e+00 -2.91038e+00
3.07200e+05 1.53600e+03 -2.00880e+00 -1.33685e+00 -2.68074e+00 -2.19449e+00 -1.47839e+00 -2.91060e+00
3.07520e+05 1.53700e+03 -2.17570e+00 -1.61098e+00 -2.74042e+00 -2.19340e+00 -1.47650e+00 -2.91031e+00
3.07840e+05 1.53900e+03 -2.24463e+00 -1.50611e+00 -2.98315e+00 -2.19189e+00 -1.47417e+00 -2.90960e+00
3.08160e+05 1.54000e+03 -1.96648e+00 -1.28326e+00 -2.64970e+00 -2.19001e+00 -1.47145e+00 -2.90856e+00
3.08480e+05 1.54200e+03 -2.15190e+00 -1.47502e+00 -2.82877e+00 -2.18785e+00 -1.46845e+00 -2.90726e+00
3.08800e+05 1.54400e+03 -2.44885e+00 -1.25944e+00 -3.63826e+00 -2.18551e+00 -1.46523e+00 -2.90579e+00
3.09120e+05 1.54500e+03 -2.11187e+00 -1.37443e+00 -2.84931e+00 -2.18305e+00 -1.46192e+00 -2.90419e+00
3.09440e+05 1.54700e+03 -2.19571e+00 -1.42317e+00 -2.96824e+00 -2.18055e+00 -1.45860e+00 -2.90250e+00
3.09760e+05 1.54800e+03 -2.26001e+00 -1.55114e+00 -2.96887e+00 -2.17808e+00 -1.45539e+00 -2.90077e+00
3.10080e+05 1.55000e+03 -2.04751e+00 -1.28232e+00 -2.81269e+00 -2.17569e+00 -1.45238e+00 -2.89900e+00
3.10400e+05 1.55200e+03 -2.18884e+00 -1.66726e+00 -2.71042e+00 -2.17342e+00 -1.44965e+00 -2.89720e+00
3.10720e+05 1.55300e+03 -2.44845e+00 -1.59267e+00 -3.30423e+00 -2.17134e+00 -1.44728e+00 -2.89539e+00
3.11040e+05 1.55500e+03 -2.37630e+00 -1.68252e+00 -3.07009e+00 -2.16945e+00 -1.44532e+00 -2.89358e+00
3.11360e+05 1.55600e+03 -2.40795e+00 -1.71047e+00 -3.10543e+00 -2.16779e+00 -1.44378e+00 -2.89180e+00
3.11680e+05 1.55800e+03 -2.00383e+00 -1.27794e+00 -2.72972e+00 -2.16638e+00 -1.44267e+00 -2.89009e+00
3.12000e+05 1.56000e+03 -2.21401e+00 -1.50102e+00 -2.92699e+00 -2.16523e+00 -1.44195e+00 -2.88851e+00
3.12320e+05 1.56100e+03 -2.15156e+00 -1.43666e+00 -2.86646e+00 -2.16434e+00 -1.44159e+00 -2.88710e+00
3.12640e+05 1.56300e+03 -2.18134e+00 -1.52895e+00 -2.83373e+00 -2.16374e+00 -1.44153e+00 -2.88595e+00
3.12960e+05 1.56400e+03 -2.17382e+00 -1.40195e+00 -2.94569e+00 -2.16341e+00 -1.44171e+00 -2.88510e+00
3.13280e+05 1.56600e+03 -2.16955e+00 -1.42474e+00 -2.91437e+00 -2.16336e+00 -1.44208e+00 -2.88463e+00
3.13600e+05 1.56800e+03 -2.10492e+00 -1.41134e+00 -2.79850e+00 -2.16359e+00 -1.44260e+00 -2.88457e+00
3.13920e+05 1.56900e+03 -2.29915e+00 -1.49627e+00 -3.10203e+00 -2.16410e+00 -1.44324e+00 -2.88495e+00
3.14240e+05 1.57100e+03 -2.12057e+00 -1.50891e+00 -2.73223e+00 -2.16490e+00 -1.44399e+00 -2.88580e+00
3.14560e+05 1.57200e+03 -2.11479e+00 -1.40182e+00 -2.82777e+00 -2.16597e+00 -1.44484e+00 -2.88711e+00
3.14880e+05 1.57400e+03 -2.06247e+00 -1.60318e+00 -2.52176e+00 -2.16732e+00 -1.44580e+00 -2.88884e+00
3.15200e+05 1.57600e+03 -2.40573e+00 -1.49591e+00 -3.31555e+00 -2.16890e+00 -1.44685e+00 -2.89095e+00
3.15520e+05 1.57700e+03 -2.29582e+00 -1.51805e+00 -3.07360e+00 -2.17068e+00 -1.44799e+00 -2.89337e+00
3.15840e+05 1.57900e+03 -2.13033e+00 -1.46834e+00 -2.79231e+00 -2.17263e+00 -1.44923e+00 -2.89602e+00
3.16160e+05 1.58000e+03 -2.25190e+00 -1.50964e+00 -2.99416e+00 -2.17466e+00 -1.45052e+00 -2.89880e+00
3.16480e+05 1.58200e+03 -2.33535e+00 -1.52410e+00 -3.14661e+00 -2.17674e+00 -1.45186e+00 -2.90162e+00
3.16800e+05 1.58400e+03 -2.34469e+00 -1.50291e+00 -3.18648e+00 -2.17880e+00 -1.45322e+00 -2.90439e+00
3.17120e+05 1.58500e+03 -2.22410e+00 -1.37895e+00 -3.06924e+00 -2.18078e+00 -1.45455e+00 -2.90701e+00
3.17440e+05 1.58700e+03 -2.32668e+00 -1.60955e+00 -3.04381e+00 -2.18263e+00 -1.45585e+00 -2.90941e+00
3.17760e+05 1.58800e+03 -2.21679e+00 -1.60474e+00 -2.82884e+00 -2.18429e+00 -1.45706e+00 -2.91151e+00
3.18080e+05 1.59000e+03 -2.35820e+00 -1.47400e+00 -3.24241e+00 -2.18573e+00 -1.45820e+00 -2.91327e+00
3.18400e+05 1.59200e+03 -2.05796e+00 -1.36906e+00 -2.74686e+00 -2.18695e+00 -1.45923e+00 -2.91467e+00
3.18720e+05 1.59300e+03 -2.17992e+00 -1.44609e+00 -2.91374e+00 -2.18795e+00 -1.46018e+00 -2.91572e+00
3.19040e+05 1.59500e+03 -2.22584e+00 -1.62118e+00 -2.83050e+00 -2.18874e+00 -1.46103e+00 -2.91644e+00
3.19360e+05 1.59600e+03 -2.30755e+00 -1.48878e+00 -3.12631e+00 -2.18936e+00 -1.46182e+00 -2.91690e+00
3.19680e+05 1.59800e+03 -2.21784e+00 -1.30846e+00 -3.12721e+00 -2.18987e+00 -1.46255e+00 -2.91718e+00
3.20000e+05 1.60000e+03 -2.21460e+00 -1.42728e+00 -3.00191e+00 -2.19032e+00 -1.46325e+00 -2.91738e+00
3.20320e+05 1.60100e+03 -2.31007e+00 -1.63163e+00 -2.98851e+00 -2.19076e+00 -1.46394e+00 -2.91759e+00
3.20640e+05 1.60300e+03 -2.26797e+00 -1.59750e+00 -2.93844e+00 -2.19128e+00 -1.46465e+00 -2.91791e+00
3.20960e+05 1.60400e+03 -2.22933e+00 -1.52237e+00 -2.93629e+00 -2.19191e+00 -1.46540e+00 -2.91841e+00
3.21280e+05 1.60600e+03 -2.13037e+00 -1.40143e+00 -2.85932e+00 -2.19268e+00 -1.46621e+00 -2.91915e+00
3.21600e+05 1.60800e+03 -2.26909e+00 -1.41418e+00 -3.12400e+00 -2.19365e+00 -1.46711e+00 -2.92019e+00
3.21920e+05 1.60900e+03 -2.36898e+00 -1.61840e+00 -3.11957e+00 -2.19482e+00 -1.46811e+00 -2.92154e+00
3.22240e+05 1.61100e+03 -2.27297e+00 -1.51993e+00 -3.02602e+00 -2.19622e+00 -1.46922e+00 -2.92321e+00
3.22560e+05 1.61200e+03 -2.00554e+00 -1.58824e+00 -2.42284e+00 -2.19782e+00 -1.47045e+00 -2.92519e+00
3.22880e+05 1.61400e+03 -2.31093e+00 -1.39992e+00 -3.22194e+00 -2.19964e+00 -1.47181e+00 -2.92747e+00
3.23200e+05 1.61600e+03 -2.32839e+00 -1.41374e+00 -3.24305e+00 -2.20167e+00 -1.47330e+00 -2.93003e+00
3.23520e+05 1.61700e+03 -2.38989e+00 -1.61708e+00 -3.16269e+00 -2.20389e+00 -1.47492e+00 -2.93285e+00
3.23840e+05 1.61900e+03 -2.32045e+00 -1.76048e+00 -2.88043e+00 -2.20627e+00 -1.47665e+00 -2.93589e+00
3.24160e+05 1.62000e+03 -2.05806e+00 -1.50825e+00 -2.60787e+00 -2.20882e+00 -1.47850e+00 -2.93914e+00
3.24480e+05 1.62200e+03 -2.18300e+00 -1.48196e+00 -2.88403e+00 -2.21149e+00 -1.48045e+00 -2.94253e+00
3.24800e+05 1.62400e+03 -2.19428e+00 -1.73586e+00 -2.65270e+00 -2.21427e+00 -1.48249e+00 -2.94604e+00
3.25120e+05 1.62500e+03 -2.28911e+00 -1.51845e+00 -3.05976e+00 -2.21710e+00 -1.48459e+00 -2.94961e+00
3.25440e+05 1.62700e+03 -2.25745e+00 -1.58863e+00 -2.92626e+00 -2.21997e+00 -1.48674e+00 -2.95319e+00
3.25760e+05 1.62800e+03 -2.24213e+00 -1.49569e+00 -2.98857e+00 -2.22283e+00 -1.48892e+00 -2.95674e+00
3.26080e+05 1.63000e+03 -2.14495e+00 -1.38243e+00 -2.90748e+00 -2.22565e+00 -1.49109e+00 -2.96021e+00
3.26400e+05 1.63200e+03 -2.37499e+00 -1.50619e+00 -3.24379e+00 -2.22840e+00 -1.49324e+00 -2.96357e+00
3.26720e+05 1.63300e+03 -2.05453e+00 -1.53496e+00 -2.57410e+00 -2.23107e+00 -1.49536e+00 -2.96677e+00
3.27040e+05 1.63500e+03 -2.27404e+00 -1.64535e+00 -2.90272e+00 -2.23359e+00 -1.49741e+00 -2.96977e+00
3.27360e+05 1.63600e+03 -2.26946e+00 -1.57007e+00 -2.96886e+00 -2.23595e+00 -1.49939e+00 -2.97252e+00
3.27680e+05 1.63800e+03 -2.12610e+00 -1.34363e+00 -2.90858e+00 -2.23813e+00 -1.50128e+00 -2.97497e+00
3.28000e+05 1.64000e+03 -2.14242e+00 -1.48239e+00 -2.80245e+00 -2.24008e+00 -1.50308e+00 -2.97707e+00
3.28320e+05 1.64100e+03 -2.30697e+00 -1.46831e+00 -3.14564e+00 -2.24178e+00 -1.50478e+00 -2.97878e+00
3.28640e+05 1.64300e+03 -2.13253e+00 -1.51206e+00 -2.75299e+00 -2.24322e+00 -1.50637e+00 -2.98006e+00
3.28960e+05 1.64400e+03 -2.02337e+00 -1.34801e+00 -2.69874e+00 -2.24437e+00 -1.50784e+00 -2.98089e+00
3.29280e+05 1.64600e+03 -2.00421e+00 -1.45535e+00 -2.55308e+00 -2.24520e+00 -1.50917e+00 -2.98124e+00
3.29600e+05 1.64800e+03 -2.20340e+00 -1.53953e+00 -2.86727e+00 -2.24574e+00 -1.51037e+00 -2.98111e+00
3.29920e+05 1.64900e+03 -2.25274e+00 -1.42507e+00 -3.08042e+00 -2.24595e+00 -1.51141e+00 -2.98049e+00
3.30240e+05 1.65100e+03 -2.00987e+00 -1.40876e+00 -2.61097e+00 -2.24586e+00 -1.51229e+00 -2.97942e+00
3.30560e+05 1.65200e+03 -2.11269e+00 -1.39672e+00 -2.82867e+00 -2.24546e+00 -1.51300e+00 -2.97792e+00
3.30880e+05 1.65400e+03 -2.25468e+00 -1.53420e+00 -2.97517e+00 -2.24478e+00 -1.51352e+00 -2.97604e+00
3.31200e+05 1.65600e+03 -1.89731e+00 -1.26984e+00 -2.52478e+00 -2.24384e+00 -1.51385e+00 -2.97383e+00
3.31520e+05 1.65700e+03 -1.96123e+00 -1.38658e+00 -2.53588e+00 -2.24265e+00 -1.51397e+00 -2.97133e+00
3.31840e+05 1.65900e+03 -2.27527e+00 -1.41834e+00 -3.13219e+00 -2.24122e+00 -1.51386e+00 -2.96858e+00
3.32160e+05 1.66000e+03 -1.98052e+00 -1.31037e+00 -2.65067e+00 -2.23956e+00 -1.51350e+00 -2.96563e+00
3.32480e+05 1.66200e+03 -2.08732e+00 -1.57842e+00 -2.59623e+00 -2.23768e+00 -1.51286e+00 -2.96250e+00
3.32800e+05 1.66400e+03 -2.07341e+00 -1.43007e+00 -2.71676e+00 -2.23557e+00 -1.51193e+00 -2.95920e+00
3.33120e+05 1.66500e+03 -2.19091e+00 -1.53518e+00 -2.84665e+00 -2.23322e+00 -1.51069e+00 -2.95575e+00
3.33440e+05 1.66700e+03 -2.19599e+00 -1.37916e+00 -3.01283e+00 -2.23063e+00 -1.50913e+00 -2.95213e+00
3.33760e+05 1.66800e+03 -2.34632e+00 -1.52766e+00 -3.16498e+00 -2.22778e+00 -1.50724e+00 -2.94833e+00
3.34080e+05 1.67000e+03 -2.28147e+00 -1.37785e+00 -3.18510e+00 -2.22470e+00 -1.50504e+00 -2.94435e+00
3.34400e+05 1.67200e+03 -2.07247e+00 -1.34719e+00 -2.79775e+00 -2.22134e+00 -1.50254e+00 -2.94015e+00
3.34720e+05 1.67300e+03 -2.26736e+00 -1.56902e+00 -2.96571e+00 -2.21775e+00 -1.49977e+00 -2.93573e+00
3.35040e+05 1.67500e+03 -2.24523e+00 -1.52438e+00 -2.96608e+00 -2.21392e+00 -1.49676e+00 -2.93107e+00
3.35360e+05 1.67600e+03 -2.13101e+00 -1.40257e+00 -2.85944e+00 -2.20986e+00 -1.49357e+00 -2.92616e+00
3.35680e+05 1.67800e+03 -2.34597e+00 -1.52367e+00 -3.16827e+00 -2.20564e+00 -1.49026e+00 -2.92102e+00
3.36000e+05 1.68000e+03 -2.21354e+00 -1.50141e+00 -2.92567e+00 -2.20128e+00 -1.48687e+00 -2.91569e+00
3.36320e+05 1.68100e+03 -1.98786e+00 -1.35247e+00 -2.62324e+00 -2.19685e+00 -1.48348e+00 -2.91022e+00
3.36640e+05 1.68300e+03 -2.19054e+00 -1.46643e+00 -2.91465e+00 -2.19243e+00 -1.48017e+00 -2.90469e+00
3.36960e+05 1.68400e+03 -2.19929e+00 -1.45788e+00 -2.94070e+00 -2.18811e+00 -1.47699e+00 -2.89922e+00
3.37280e+05 1.68600e+03 -2.39879e+00 -1.50434e+00 -3.29325e+00 -2.18397e+00 -1.47402e+00 -2.89392e+00
3.37600e+05 1.68800e+03 -2.13487e+00 -1.70824e+00 -2.56150e+00 -2.18012e+00 -1.47131e+00 -2.88893e+00
3.37920e+05 1.68900e+03 -2.14169e+00 -1.38836e+00 -2.89502e+00 -2.17666e+00 -1.46891e+00 -2.88442e+00
3.38240e+05 1.69100e+03 -2.26955e+00 -1.60337e+00 -2.93573e+00 -2.17368e+00 -1.46687e+00 -2.88050e+00
3.38560e+05 1.69200e+03 -2.34024e+00 -1.49559e+00 -3.18489e+00 -2.17125e+00 -1.46521e+00 -2.87729e+00
3.38880e+05 1.69400e+03 -2.31472e+00 -1.59486e+00 -3.03457e+00 -2.16941e+00 -1.46394e+00 -2.87488e+00
3.39200e+05 1.69600e+03 -2.13563e+00 -1.44582e+00 -2.82544e+00 -2.16820e+00 -1.46308e+00 -2.87333e+00
3.39520e+05 1.69700e+03 -2.22595e+00 -1.59021e+00 -2.86169e+00 -2.16761e+00 -1.46259e+00 -2.87262e+00
3.39840e+05 1.69900e+03 -2.03813e+00 -1.28267e+00 -2.79359e+00 -2.16761e+00 -1.46247e+00 -2.87275e+00
3.40160e+05 1.70000e+03 -2.20920e+00 -1.47088e+00 -2.94753e+00 -2.16816e+00 -1.46268e+00 -2.87364e+00
3.40480e+05 1.70200e+03 -2.31655e+00 -1.42065e+00 -3.21244e+00 -2.16920e+00 -1.46318e+00 -2.87522e+00
3.40800e+05 1.70400e+03 -2.40731e+00 -1.60785e+00 -3.20676e+00 -2.17066e+00 -1.46394e+00 -2.87738e+00
3.41120e+05 1.70500e+03 -2.27163e+00 -1.58761e+00 -2.95565e+00 -2.17248e+00 -1.46492e+00 -2.88005e+00
3.41440e+05 1.70700e+03 -2.36078e+00 -1.58298e+00 -3.13857e+00 -2.17462e+00 -1.46608e+00 -2.88316e+00
3.41760e+05 1.70800e+03 -2.17905e+00 -1.31424e+00 -3.04386e+00 -2.17701e+00 -1.46740e+00 -2.88663e+00
3.42080e+05 1.71000e+03 -2.47921e+00 -1.70183e+00 -3.25659e+00 -2.17964e+00 -1.46884e+00 -2.89044e+00
3.42400e+05 1.71200e+03 -2.22290e+00 -1.34086e+00 -3.10495e+00 -2.18246e+00 -1.47036e+00 -2.89456e+00
3.42720e+05 1.71300e+03 -2.42509e+00 -1.58167e+00 -3.26850e+00 -2.18546e+00 -1.47194e+00 -2.89898e+00
3.43040e+05 1.71500e+03 -2.27843e+00 -1.46336e+00 -3.09351e+00 -2.18861e+00 -1.47353e+00 -2.90370e+00
3.43360e+05 1.71600e+03 -2.07763e+00 -1.49066e+00 -2.66461e+00 -2.19190e+00 -1.47510e+00 -2.90870e+00
3.43680e+05 1.71800e+03 -2.25048e+00 -1.37538e+00 -3.12557e+00 -2.19530e+00 -1.47662e+00 -2.91398e+00
3.44000e+05 1.72000e+03 -2.04088e+00 -1.29730e+00 -2.78447e+00 -2.19880e+00 -1.47806e+00 -2.91954e+00
3.44320e+05 1.72100e+03 -2.22741e+00 -1.46545e+00 -2.98937e+00 -2.20237e+00 -1.47940e+00 -2.92535e+00
3.44640e+05 1.72300e+03 -2.19828e+00 -1.54768e+00 -2.84888e+00 -2.20599e+00 -1.48061e+00 -2.93137e+00
3.44960e+05 1.72400e+03 -2.08319e+00 -1.42799e+00 -2.73840e+00 -2.20962e+00 -1.48169e+00 -2.93756e+00
3.45280e+05 1.72600e+03 -2.26701e+00 -1.56666e+00 -2.96737e+00 -2.21324e+00 -1.48263e+00 -2.94386e+00
3.45600e+05 1.72800e+03 -1.75340e+00 -1.35068e+00 -2.15612e+00 -2.21682e+00 -1.48345e+00 -2.95019e+00
3.45920e+05 1.72900e+03 -2.12984e+00 -1.46817e+00 -2.79152e+00 -2.22031e+00 -1.48416e+00 -2.95646e+00
3.46240e+05 1.73100e+03 -1.85171e+00 -1.65109e+00 -2.05234e+00 -2.22367e+00 -1.48478e+00 -2.96256e+00
3.46560e+05 1.73200e+03 -1.95908e+00 -1.52647e+00 -2.39169e+00 -2.22685e+00 -1.48532e+00 -2.96838e+00
3.46880e+05 1.73400e+03 -2.02174e+00 -1.40946e+00 -2.63401e+00 -2.22980e+00 -1.48581e+00 -2.97378e+00
3.47200e+05 1.73600e+03 -1.99550e+00 -1.56823e+00 -2.42277e+00 -2.23244e+00 -1.48627e+00 -2.97862e+00
3.47520e+05 1.73700e+03 -1.97490e+00 -1.50902e+00 -2.44078e+00 -2.23475e+00 -1.48673e+00 -2.98276e+00
3.47840e+05 1.73900e+03 -2.39797e+00 -1.52746e+00 -3.26848e+00 -2.23661e+00 -1.48719e+00 -2.98603e+00
3.48160e+05 1.74000e+03 -2.18353e+00 -1.59471e+00 -2.77235e+00 -2.23796e+00 -1.48767e+00 -2.98826e+00
3.48480e+05 1.74200e+03 -2.12694e+00 -1.57467e+00 -2.67921e+00 -2.23874e+00 -1.48818e+00 -2.98929e+00
3.48800e+05 1.74400e+03 -1.90466e+00 -1.32362e+00 -2.48570e+00 -2.23883e+00 -1.48873e+00 -2.98893e+00
3.49120e+05 1.74500e+03 -2.01852e+00 -1.51045e+00 -2.52659e+00 -2.23815e+00 -1.48932e+00 -2.98699e+00
3.49440e+05 1.74700e+03 -2.10684e+00 -1.61021e+00 -2.60348e+00 -2.23664e+00 -1.48997e+00 -2.98331e+00
3.49760e+05 1.74800e+03 -2.02121e+00 -1.52066e+00 -2.52177e+00 -2.23422e+00 -1.49070e+00 -2.97775e+00
3.50080e+05 1.75000e+03 -2.03883e+00 -1.53316e+00 -2.54451e+00 -2.23086e+00 -1.49151e+00 -2.97021e+00
3.50400e+05 1.75200e+03 -2.06601e+00 -1.51261e+00 -2.61941e+00 -2.22654e+00 -1.49242e+00 -2.96067e+00
3.50720e+05 1.75300e+03 -2.09336e+00 -1.31866e+00 -2.86806e+00 -2.22133e+00 -1.49346e+00 -2.94920e+00
3.51040e+05 1.75500e+03 -2.23145e+00 -1.79771e+00 -2.66519e+00 -2.21530e+00 -1.49464e+00 -2.93595e+00
3.51360e+05 1.75600e+03 -1.92599e+00 -1.35786e+00 -2.49412e+00 -2.20856e+00 -1.49597e+00 -2.92114e+00
3.51680e+05 1.75800e+03 -2.09157e+00 -1.57177e+00 -2.61136e+00 -2.20126e+00 -1.49746e+00 -2.90507e+00
3.52000e+05 1.76000e+03 -2.10728e+00 -1.40519e+00 -2.80937e+00 -2.19360e+00 -1.49911e+00 -2.88808e+00
3.52320e+05 1.76100e+03 -2.20515e+00 -1.66375e+00 -2.74656e+00 -2.18572e+00 -1.50089e+00 -2.87054e+00
3.52640e+05 1.76300e+03 -2.18845e+00 -1.64402e+00 -2.73287e+00 -2.17779e+00 -1.50279e+00 -2.85280e+00
3.52960e+05 1.76400e+03 -1.99054e+00 -1.60831e+00 -2.37277e+00 -2.16999e+00 -1.50477e+00 -2.83520e+00
3.53280e+05 1.76600e+03 -2.20643e+00 -1.60741e+00 -2.80546e+00 -2.16242e+00 -1.50679e+00 -2.81805e+00
3.53600e+05 1.76800e+03 -2.10461e+00 -1.64106e+00 -2.56817e+00 -2.15519e+00 -1.50878e+00 -2.80161e+00
3.53920e+05 1.76900e+03 -2.07853e+00 -1.65348e+00 -2.50358e+00 -2.14839e+00 -1.51072e+00 -2.78607e+00
3.54240e+05 1.77100e+03 -2.28206e+00 -1.54057e+00 -3.02355e+00 -2.14207e+00 -1.51255e+00 -2.77158e+00
3.54560e+05 1.77200e+03 -2.16234e+00 -1.56774e+00 -2.75694e+00 -2.13626e+00 -1.51425e+00 -2.75826e+00
3.54880e+05 1.77400e+03 -2.00508e+00 -1.67677e+00 -2.33339e+00 -2.13097e+00 -1.51578e+00 -2.74616e+00
3.55200e+05 1.77600e+03 -2.04323e+00 -1.49470e+00 -2.59176e+00 -2.12623e+00 -1.51717e+00 -2.73529e+00
3.55520e+05 1.77700e+03 -1.93534e+00 -1.49551e+00 -2.37516e+00 -2.12203e+00 -1.51842e+00 -2.72564e+00
3.55840e+05 1.77900e+03 -2.12859e+00 -1.52706e+00 -2.73012e+00 -2.11836e+00 -1.51956e+00 -2.71715e+00
3.56160e+05 1.78000e+03 -2.13429e+00 -1.56035e+00 -2.70823e+00 -2.11521e+00 -1.52065e+00 -2.70977e+00
3.56480e+05 1.78200e+03 -2.02969e+00 -1.42376e+00 -2.63562e+00 -2.11257e+00 -1.52174e+00 -2.70340e+00
3.56800e+05 1.78400e+03 -1.91146e+00 -1.58261e+00 -2.24031e+00 -2.11042e+00 -1.52289e+00 -2.69795e+00
3.57120e+05 1.78500e+03 -2.02304e+00 -1.57972e+00 -2.46635e+00 -2.10871e+00 -1.52413e+00 -2.69329e+00
3.57440e+05 1.78700e+03 -2.13071e+00 -1.44137e+00 -2.82005e+00 -2.10742e+00 -1.52550e+00 -2.68933e+00
3.57760e+05 1.78800e+03 -2.11125e+00 -1.48399e+00 -2.73850e+00 -2.10649e+00 -1.52704e+00 -2.68595e+00
3.58080e+05 1.79000e+03 -2.26931e+00 -1.61279e+00 -2.92582e+00 -2.10588e+00 -1.52874e+00 -2.68303e+00
3.58400e+05 1.79200e+03 -2.10360e+00 -1.55936e+00 -2.64785e+00 -2.10554e+00 -1.53059e+00 -2.68048e+00
3.58720e+05 1.79300e+03 -2.06096e+00 -1.61055e+00 -2.51137e+00 -2.10537e+00 -1.53257e+00 -2.67817e+00
3.59040e+05 1.79500e+03 -2.00687e+00 -1.35729e+00 -2.65646e+00 -2.10533e+00 -1.53465e+00 -2.67600e+00
3.59360e+05 1.79600e+03 -2.27608e+00 -1.73877e+00 -2.81338e+00 -2.10533e+00 -1.53679e+00 -2.67386e+00
3.59680e+05 1.79800e+03 -2.13901e+00 -1.72519e+00 -2.55282e+00 -2.10529e+00 -1.53893e+00 -2.67166e+00
3.60000e+05 1.80000e+03 -2.07492e+00 -1.58138e+00 -2.56846e+00 -2.10518e+00 -1.54105e+00 -2.66931e+00
3.60320e+05 1.80100e+03 -2.14501e+00 -1.70051e+00 -2.58950e+00 -2.10492e+00 -1.54307e+00 -2.66676e+00
3.60640e+05 1.80300e+03 -2.33886e+00 -1.65931e+00 -3.01840e+00 -2.10447e+00 -1.54498e+00 -2.66397e+00
3.60960e+05 1.80400e+03 -2.20447e+00 -1.74123e+00 -2.66771e+00 -2.10384e+00 -1.54671e+00 -2.66097e+00
3.61280e+05 1.80600e+03 -1.55805e+00 -1.52503e+00 -1.59107e+00 -2.10302e+00 -1.54824e+00 -2.65779e+00
3.61600e+05 1.80800e+03 -1.85772e+00 -1.66799e+00 -2.04745e+00 -2.10204e+00 -1.54956e+00 -2.65452e+00
3.61920e+05 1.80900e+03 -1.80810e+00 -1.53762e+00 -2.07858e+00 -2.10094e+00 -1.55064e+00 -2.65124e+00
3.62240e+05 1.81100e+03 -2.04489e+00 -1.70792e+00 -2.38186e+00 -2.09979e+00 -1.55149e+00 -2.64809e+00
3.62560e+05 1.81200e+03 -1.70369e+00 -1.47667e+00 -1.93070e+00 -2.09865e+00 -1.55212e+00 -2.64518e+00
3.62880e+05 1.81400e+03 -1.84935e+00 -1.47298e+00 -2.22571e+00 -2.09760e+00 -1.55258e+00 -2.64261e+00
3.63200e+05 1.81600e+03 -1.80945e+00 -1.64200e+00 -1.97690e+00 -2.09668e+00 -1.55290e+00 -2.64046e+00
3.63520e+05 1.81700e+03 -1.70240e+00 -1.42540e+00 -1.97940e+00 -2.09595e+00 -1.55313e+00 -2.63877e+00
3.63840e+05 1.81900e+03 -1.83892e+00 -1.75074e+00 -1.92709e+00 -2.09542e+00 -1.55333e+00 -2.63751e+00
3.64160e+05 1.82000e+03 -1.67687e+00 -1.57341e+00 -1.78034e+00 -2.09508e+00 -1.55355e+00 -2.63661e+00
3.64480e+05 1.82200e+03 -1.70843e+00 -1.56940e+00 -1.84747e+00 -2.09489e+00 -1.55385e+00 -2.63592e+00
3.64800e+05 1.82400e+03 -2.01396e+00 -1.48584e+00 -2.54207e+00 -2.09476e+00 -1.55427e+00 -2.63524e+00
3.65120e+05 1.82500e+03 -1.99695e+00 -1.75085e+00 -2.24306e+00 -2.09458e+00 -1.55484e+00 -2.63433e+00
3.65440e+05 1.82700e+03 -1.85648e+00 -1.52761e+00 -2.18535e+00 -2.09422e+00 -1.55555e+00 -2.63290e+00
3.65760e+05 1.82800e+03 -1.75023e+00 -1.55380e+00 -1.94666e+00 -2.09354e+00 -1.55641e+00 -2.63068e+00
3.66080e+05 1.83000e+03 -1.91956e+00 -1.47441e+00 -2.36472e+00 -2.09240e+00 -1.55741e+00 -2.62739e+00
3.66400e+05 1.83200e+03 -1.70987e+00 -1.68707e+00 -1.73267e+00 -2.09063e+00 -1.55850e+00 -2.62277e+00
3.66720e+05 1.83300e+03 -1.88693e+00 -1.69088e+00 -2.08298e+00 -2.08813e+00 -1.55967e+00 -2.61660e+00
3.67040e+05 1.83500e+03 -1.88363e+00 -1.62677e+00 -2.14048e+00 -2.08481e+00 -1.56088e+00 -2.60873e+00
3.67360e+05 1.83600e+03 -2.10556e+00 -1.50741e+00 -2.70371e+00 -2.08058e+00 -1.56210e+00 -2.59906e+00
3.67680e+05 1.83800e+03 -1.88654e+00 -1.50495e+00 -2.26813e+00 -2.07543e+00 -1.56328e+00 -2.58757e+00
3.68000e+05 1.84000e+03 -1.88489e+00 -1.77206e+00 -1.99771e+00 -2.06935e+00 -1.56441e+00 -2.57429e+00
3.68320e+05 1.84100e+03 -1.62325e+00 -1.48476e+00 -1.76175e+00 -2.06238e+00 -1.56546e+00 -2.55931e+00
3.68640e+05 1.84300e+03 -1.84569e+00 -1.61270e+00 -2.07867e+00 -2.05459e+00 -1.56641e+00 -2.54278e+00
3.68960e+05 1.84400e+03 -1.72807e+00 -1.57438e+00 -1.88176e+00 -2.04605e+00 -1.56724e+00 -2.52486e+00
3.69280e+05 1.84600e+03 -1.84324e+00 -1.57990e+00 -2.10658e+00 -2.03684e+00 -1.56794e+00 -2.50574e+00
3.69600e+05 1.84800e+03 -1.76981e+00 -1.46691e+00 -2.07270e+00 -2.02707e+00 -1.56851e+00 -2.48563e+00
3.69920e+05 1.84900e+03 -1.75305e+00 -1.63484e+00 -1.87125e+00 -2.01686e+00 -1.56896e+00 -2.46476e+00
3.70240e+05 1.85100e+03 -1.87064e+00 -1.63717e+00 -2.10411e+00 -2.00631e+00 -1.56930e+00 -2.44333e+00
3.70560e+05 1.85200e+03 -1.92615e+00 -1.59545e+00 -2.25685e+00 -1.99558e+00 -1.56956e+00 -2.42160e+00
3.70880e+05 1.85400e+03 -1.98592e+00 -1.67542e+00 -2.29642e+00 -1.98476e+00 -1.56975e+00 -2.39977e+00
3.71200e+05 1.85600e+03 -1.67712e+00 -1.65371e+00 -1.70054e+00 -1.97399e+00 -1.56990e+00 -2.37807e+00
3.71520e+05 1.85700e+03 -1.63319e+00 -1.47092e+00 -1.79546e+00 -1.96336e+00 -1.57004e+00 -2.35668e+00
3.71840e+05 1.85900e+03 -1.72252e+00 -1.71097e+00 -1.73407e+00 -1.95299e+00 -1.57020e+00 -2.33578e+00
3.72160e+05 1.86000e+03 -1.88281e+00 -1.55450e+00 -2.21113e+00 -1.94294e+00 -1.57039e+00 -2.31550e+00
3.72480e+05 1.86200e+03 -1.83688e+00 -1.68422e+00 -1.98953e+00 -1.93329e+00 -1.57063e+00 -2.29596e+00
3.72800e+05 1.86400e+03 -1.88051e+00 -1.57101e+00 -2.19002e+00 -1.92407e+00 -1.57092e+00 -2.27723e+00
3.73120e+05 1.86500e+03 -1.79234e+00 -1.59649e+00 -1.98819e+00 -1.91533e+00 -1.57128e+00 -2.25937e+00
3.73440e+05 1.86700e+03 -2.03572e+00 -1.67533e+00 -2.39612e+00 -1.90708e+00 -1.57173e+00 -2.24242e+00
3.73760e+05 1.86800e+03 -2.09154e+00 -1.65172e+00 -2.53135e+00 -1.89933e+00 -1.57228e+00 -2.22639e+00
3.74080e+05 1.87000e+03 -1.94876e+00 -1.68648e+00 -2.21104e+00 -1.89213e+00 -1.57294e+00 -2.21131e+00
3.74400e+05 1.87200e+03 -1.81788e+00 -1.40937e+00 -2.22639e+00 -1.88545e+00 -1.57374e+00 -2.19717e+00
3.74720e+05 1.87300e+03 -2.02660e+00 -1.53978e+00 -2.51343e+00 -1.87932e+00 -1.57468e+00 -2.18395e+00
3.75040e+05 1.87500e+03 -1.86217e+00 -1.62964e+00 -2.09469e+00 -1.87372e+00 -1.57578e+00 -2.17165e+00
3.75360e+05 1.87600e+03 -1.69449e+00 -1.69431e+00 -1.69467e+00 -1.86863e+00 -1.57702e+00 -2.16024e+00
3.75680e+05 1.87800e+03 -1.74832e+00 -1.60387e+00 -1.89278e+00 -1.86406e+00 -1.57841e+00 -2.14971e+00
3.76000e+05 1.88000e+03 -1.88066e+00 -1.73119e+00 -2.03013e+00 -1.86000e+00 -1.57993e+00 -2.14006e+00
3.76320e+05 1.88100e+03 -1.67285e+00 -1.33676e+00 -2.00895e+00 -1.85641e+00 -1.58154e+00 -2.13128e+00
3.76640e+05 1.88300e+03 -1.69621e+00 -1.65769e+00 -1.73473e+00 -1.85331e+00 -1.58321e+00 -2.12341e+00
3.76960e+05 1.88400e+03 -1.75154e+00 -1.55875e+00 -1.94432e+00 -1.85069e+00 -1.58491e+00 -2.11648e+00
3.77280e+05 1.88600e+03 -1.74826e+00 -1.44406e+00 -2.05246e+00 -1.84855e+00 -1.58658e+00 -2.11052e+00
3.77600e+05 1.88800e+03 -1.76792e+00 -1.53346e+00 -2.00238e+00 -1.84688e+00 -1.58818e+00 -2.10557e+00
3.77920e+05 1.88900e+03 -1.69613e+00 -1.39535e+00 -1.99691e+00 -1.84564e+00 -1.58967e+00 -2.10161e+00
3.78240e+05 1.89100e+03 -1.77250e+00 -1.69957e+00 -1.84542e+00 -1.84481e+00 -1.59101e+00 -2.09861e+00
3.78560e+05 1.89200e+03 -1.76711e+00 -1.55471e+00 -1.97952e+00 -1.84432e+00 -1.59216e+00 -2.09649e+00
3.78880e+05 1.89400e+03 -2.04348e+00 -1.60217e+00 -2.48480e+00 -1.84411e+00 -1.59311e+00 -2.09512e+00
3.79200e+05 1.89600e+03 -1.61776e+00 -1.52991e+00 -1.70562e+00 -1.84408e+00 -1.59383e+00 -2.09433e+00
3.79520e+05 1.89700e+03 -1.64791e+00 -1.49459e+00 -1.80123e+00 -1.84411e+00 -1.59430e+00 -2.09392e+00
3.79840e+05 1.89900e+03 -1.95999e+00 -1.80447e+00 -2.11551e+00 -1.84408e+00 -1.59451e+00 -2.09366e+00
3.80160e+05 1.90000e+03 -1.72081e+00 -1.41244e+00 -2.02919e+00 -1.84389e+00 -1.59445e+00 -2.09334e+00
3.80480e+05 1.90200e+03 -1.88991e+00 -1.59934e+00 -2.18047e+00 -1.84345e+00 -1.59411e+00 -2.09279e+00
3.80800e+05 1.90400e+03 -1.93227e+00 -1.69942e+00 -2.16513e+00 -1.84268e+00 -1.59349e+00 -2.09186e+00
3.81120e+05 1.90500e+03 -1.80410e+00 -1.62393e+00 -1.98426e+00 -1.84153e+00 -1.59259e+00 -2.09048e+00
3.81440e+05 1.90700e+03 -1.74331e+00 -1.64479e+00 -1.84184e+00 -1.84003e+00 -1.59142e+00 -2.08863e+00
3.81760e+05 1.90800e+03 -2.09215e+00 -1.58986e+00 -2.59445e+00 -1.83818e+00 -1.59000e+00 -2.08635e+00
3.82080e+05 1.91000e+03 -2.08489e+00 -1.76862e+00 -2.40117e+00 -1.83605e+00 -1.58835e+00 -2.08375e+00
3.82400e+05 1.91200e+03 -2.08964e+00 -1.50169e+00 -2.67759e+00 -1.83371e+00 -1.58649e+00 -2.08093e+00
3.82720e+05 1.91300e+03 -2.00134e+00 -1.75772e+00 -2.24495e+00 -1.83126e+00 -1.58446e+00 -2.07805e+00
3.83040e+05 1.91500e+03 -1.89080e+00 -1.67774e+00 -2.10386e+00 -1.82878e+00 -1.58230e+00 -2.07525e+00
3.83360e+05 1.91600e+03 -1.91653e+00 -1.71743e+00 -2.11563e+00 -1.82635e+00 -1.58006e+00 -2.07264e+00
3.83680e+05 1.91800e+03 -1.68901e+00 -1.52489e+00 -1.85312e+00 -1.82407e+00 -1.57779e+00 -2.07034e+00
3.84000e+05 1.92000e+03 -1.72815e+00 -1.57658e+00 -1.87972e+00 -1.82199e+00 -1.57556e+00 -2.06842e+00
3.84320e+05 1.92100e+03 -1.82322e+00 -1.71679e+00 -1.92965e+00 -1.82021e+00 -1.57344e+00 -2.06697e+00
3.84640e+05 1.92300e+03 -1.96259e+00 -1.53687e+00 -2.38831e+00 -1.81878e+00 -1.57151e+00 -2.06606e+00
3.84960e+05 1.92400e+03 -2.18349e+00 -1.53681e+00 -2.83017e+00 -1.81779e+00 -1.56983e+00 -2.06575e+00
3.85280e+05 1.92600e+03 -1.86700e+00 -1.72225e+00 -2.01174e+00 -1.81730e+00 -1.56848e+00 -2.06612e+00
3.85600e+05 1.92800e+03 -1.71902e+00 -1.53558e+00 -1.90246e+00 -1.81739e+00 -1.56754e+00 -2.06725e+00
3.85920e+05 1.92900e+03 -1.78473e+00 -1.33705e+00 -2.23241e+00 -1.81812e+00 -1.56706e+00 -2.06918e+00
3.86240e+05 1.93100e+03 -2.10420e+00 -1.44724e+00 -2.76115e+00 -1.81953e+00 -1.56710e+00 -2.07196e+00
3.86560e+05 1.93200e+03 -2.05493e+00 -1.62140e+00 -2.48846e+00 -1.82162e+00 -1.56768e+00 -2.07556e+00
3.86880e+05 1.93400e+03 -1.85284e+00 -1.52780e+00 -2.17787e+00 -1.82438e+00 -1.56882e+00 -2.07994e+00
3.87200e+05 1.93600e+03 -1.80747e+00 -1.53141e+00 -2.08353e+00 -1.82777e+00 -1.57051e+00 -2.08502e+00
3.87520e+05 1.93700e+03 -1.64376e+00 -1.62784e+00 -1.65968e+00 -1.83170e+00 -1.57271e+00 -2.09069e+00
3.87840e+05 1.93900e+03 -2.04502e+00 -1.82781e+00 -2.26222e+00 -1.83607e+00 -1.57534e+00 -2.09680e+00
3.88160e+05 1.94000e+03 -1.87057e+00 -1.85141e+00 -1.88972e+00 -1.84078e+00 -1.57834e+00 -2.10322e+00
3.88480e+05 1.94200e+03 -2.11599e+00 -1.55865e+00 -2.67334e+00 -1.84569e+00 -1.58157e+00 -2.10981e+00
3.88800e+05 1.94400e+03 -1.60655e+00 -1.57038e+00 -1.64271e+00 -1.85069e+00 -1.58492e+00 -2.11647e+00
3.89120e+05 1.94500e+03 -1.62087e+00 -1.47148e+00 -1.77025e+00 -1.85567e+00 -1.58825e+00 -2.12310e+00
3.89440e+05 1.94700e+03 -1.92821e+00 -1.57942e+00 -2.27700e+00 -1.86054e+00 -1.59143e+00 -2.12964e+00
3.89760e+05 1.94800e+03 -1.78685e+00 -1.53058e+00 -2.04311e+00 -1.86518e+00 -1.59433e+00 -2.13604e+00
3.90080e+05 1.95000e+03 -1.73944e+00 -1.69502e+00 -1.78386e+00 -1.86956e+00 -1.59687e+00 -2.14225e+00
3.90400e+05 1.95200e+03 -1.72559e+00 -1.67143e+00 -1.77976e+00 -1.87359e+00 -1.59897e+00 -2.14821e+00
3.90720e+05 1.95300e+03 -1.97553e+00 -1.77233e+00 -2.17872e+00 -1.87722e+00 -1.60059e+00 -2.15385e+00
3.91040e+05 1.95500e+03 -1.65828e+00 -1.57697e+00 -1.73959e+00 -1.88041e+00 -1.60172e+00 -2.15910e+00
3.91360e+05 1.95600e+03 -1.72289e+00 -1.45638e+00 -1.98940e+00 -1.88311e+00 -1.60237e+00 -2.16385e+00
3.91680e+05 1.95800e+03 -1.71645e+00 -1.48668e+00 -1.94622e+00 -1.88530e+00 -1.60260e+00 -2.16799e+00
3.92000e+05 1.96000e+03 -1.89897e+00 -1.63100e+00 -2.16693e+00 -1.88694e+00 -1.60247e+00 -2.17141e+00
3.92320e+05 1.96100e+03 -2.02601e+00 -1.63667e+00 -2.41535e+00 -1.88802e+00 -1.60204e+00 -2.17400e+00
3.92640e+05 1.96300e+03 -1.66975e+00 -1.48354e+00 -1.85595e+00 -1.88851e+00 -1.60139e+00 -2.17564e+00
3.92960e+05 1.96400e+03 -1.75608e+00 -1.68956e+00 -1.82259e+00 -1.88843e+00 -1.60062e+00 -2.17624e+00
3.93280e+05 1.96600e+03 -1.80539e+00 -1.74646e+00 -1.86432e+00 -1.88776e+00 -1.59979e+00 -2.17574e+00
3.93600e+05 1.96800e+03 -1.98774e+00 -1.57056e+00 -2.40493e+00 -1.88653e+00 -1.59899e+00 -2.17408e+00
3.93920e+05 1.96900e+03 -1.60397e+00 -1.49788e+00 -1.71005e+00 -1.88476e+00 -1.59826e+00 -2.17127e+00
3.94240e+05 1.97100e+03 -1.83596e+00 -1.71620e+00 -1.95572e+00 -1.88248e+00 -1.59765e+00 -2.16732e+00
3.94560e+05 1.97200e+03 -1.59932e+00 -1.59368e+00 -1.60496e+00 -1.87975e+00 -1.59719e+00 -2.16230e+00
3.94880e+05 1.97400e+03 -2.07626e+00 -1.56870e+00 -2.58382e+00 -1.87658e+00 -1.59689e+00 -2.15628e+00
3.95200e+05 1.97600e+03 -1.72991e+00 -1.51860e+00 -1.94122e+00 -1.87306e+00 -1.59674e+00 -2.14938e+00
3.95520e+05 1.97700e+03 -1.48086e+00 -1.44425e+00 -1.51747e+00 -1.86923e+00 -1.59673e+00 -2.14174e+00
3.95840e+05 1.97900e+03 -2.19144e+00 -1.75711e+00 -2.62576e+00 -1.86518e+00 -1.59685e+00 -2.13352e+00
3.96160e+05 1.98000e+03 -2.03842e+00 -1.66248e+00 -2.41435e+00 -1.86096e+00 -1.59707e+00 -2.12485e+00
3.96480e+05 1.98200e+03 -1.89800e+00 -1.67475e+00 -2.12126e+00 -1.85663e+00 -1.59738e+00 -2.11588e+00
3.96800e+05 1.98400e+03 -2.04041e+00 -1.58334e+00 -2.49749e+00 -1.85225e+00 -1.59776e+00 -2.10675e+00
3.97120e+05 1.98500e+03 -2.15227e+00 -1.64163e+00 -2.66292e+00 -1.84790e+00 -1.59821e+00 -2.09760e+00
3.97440e+05 1.98700e+03 -2.19881e+00 -1.61905e+00 -2.77858e+00 -1.84362e+00 -1.59870e+00 -2.08854e+00
3.97760e+05 1.98800e+03 -2.25803e+00 -1.75004e+00 -2.76602e+00 -1.83947e+00 -1.59925e+00 -2.07970e+00
3.98080e+05 1.99000e+03 -1.92694e+00 -1.76846e+00 -2.08543e+00 -1.83551e+00 -1.59983e+00 -2.07119e+00
3.98400e+05 1.99200e+03 -1.61034e+00 -1.57272e+00 -1.64795e+00 -1.83181e+00 -1.60046e+00 -2.06316e+00
3.98720e+05 1.99300e+03 -1.73171e+00 -1.42101e+00 -2.04240e+00 -1.82845e+00 -1.60113e+00 -2.05577e+00
3.99040e+05 1.99500e+03 -2.05666e+00 -1.33221e+00 -2.78110e+00 -1.82552e+00 -1.60186e+00 -2.04918e+00
3.99360e+05 1.99600e+03 -1.99636e+00 -1.81409e+00 -2.17863e+00 -1.82315e+00 -1.60267e+00 -2.04362e+00
3.99680e+05 1.99800e+03 -2.15747e+00 -1.65853e+00 -2.65641e+00 -1.82143e+00 -1.60356e+00 -2.03930e+00
4.00000e+05 2.00000e+03 -2.06187e+00 -1.58339e+00 -2.54035e+00 -1.82052e+00 -1.60457e+00 -2.03647e+00
4.00320e+05 2.00100e+03 -1.90894e+00 -1.52170e+00 -2.29617e+00 -1.82053e+00 -1.60570e+00 -2.03536e+00
4.00640e+05 2.00300e+03 -2.01399e+00 -1.50424e+00 -2.52374e+00 -1.82156e+00 -1.60696e+00 -2.03616e+00
4.00960e+05 2.00400e+03 -1.88399e+00 -1.65178e+00 -2.11619e+00 -1.82368e+00 -1.60835e+00 -2.03901e+00
4.01280e+05 2.00600e+03 -1.86665e+00 -1.46677e+00 -2.26653e+00 -1.82691e+00 -1.60986e+00 -2.04395e+00
4.01600e+05 2.00800e+03 -2.12976e+00 -1.64811e+00 -2.61142e+00 -1.83122e+00 -1.61146e+00 -2.05098e+00
4.01920e+05 2.00900e+03 -2.12326e+00 -1.56298e+00 -2.68354e+00 -1.83655e+00 -1.61311e+00 -2.05998e+00
4.02240e+05 2.01100e+03 -2.21138e+00 -1.44800e+00 -2.97476e+00 -1.84277e+00 -1.61475e+00 -2.07079e+00
4.02560e+05 2.01200e+03 -2.38007e+00 -1.94102e+00 -2.81911e+00 -1.84975e+00 -1.61633e+00 -2.08317e+00
4.02880e+05 2.01400e+03 -2.17673e+00 -1.54871e+00 -2.80475e+00 -1.85733e+00 -1.61778e+00 -2.09688e+00
4.03200e+05 2.01600e+03 -2.00152e+00 -1.51172e+00 -2.49132e+00 -1.86533e+00 -1.61904e+00 -2.11161e+00
4.03520e+05 2.01700e+03 -2.24293e+00 -1.77107e+00 -2.71478e+00 -1.87355e+00 -1.62003e+00 -2.12707e+00
4.03840e+05 2.01900e+03 -2.03784e+00 -1.57632e+00 -2.49936e+00 -1.88185e+00 -1.62072e+00 -2.14298e+00
4.04160e+05 2.02000e+03 -1.90788e+00 -1.58457e+00 -2.23119e+00 -1.89006e+00 -1.62105e+00 -2.15906e+00
4.04480e+05 2.02200e+03 -2.14355e+00 -1.57608e+00 -2.71102e+00 -1.89804e+00 -1.62100e+00 -2.17509e+00
4.04800e+05 2.02400e+03 -2.34415e+00 -1.61911e+00 -3.06920e+00 -1.90574e+00 -1.62057e+00 -2.19091e+00
4.05120e+05 2.02500e+03 -2.05572e+00 -1.67150e+00 -2.43993e+00 -1.91308e+00 -1.61976e+00 -2.20639e+00
4.05440e+05 2.02700e+03 -2.09737e+00 -1.59309e+00 -2.60165e+00 -1.92006e+00 -1.61862e+00 -2.22149e+00
4.05760e+05 2.02800e+03 -2.07651e+00 -1.75775e+00 -2.39527e+00 -1.92670e+00 -1.61719e+00 -2.23622e+00
4.06080e+05 2.03000e+03 -2.08182e+00 -1.49233e+00 -2.67131e+00 -1.93306e+00 -1.61552e+00 -2.25060e+00
4.06400e+05 2.03200e+03 -2.04174e+00 -1.69673e+00 -2.38674e+00 -1.93918e+00 -1.61368e+00 -2.26469e+00
4.06720e+05 2.03300e+03 -1.62795e+00 -1.48378e+00 -1.77212e+00 -1.94515e+00 -1.61173e+00 -2.27856e+00
4.07040e+05 2.03500e+03 -1.86840e+00 -1.49961e+00 -2.23718e+00 -1.95100e+00 -1.60974e+00 -2.29226e+00
4.07360e+05 2.03600e+03 -1.69892e+00 -1.55535e+00 -1.84249e+00 -1.95680e+00 -1.60777e+00 -2.30583e+00
4.07680e+05 2.03800e+03 -2.09507e+00 -1.72642e+00 -2.46372e+00 -1.96258e+00 -1.60585e+00 -2.31932e+00
4.08000e+05 2.04000e+03 -2.18595e+00 -1.69894e+00 -2.67297e+00 -1.96839e+00 -1.60403e+00 -2.33274e+00
4.08320e+05 2.04100e+03 -2.02142e+00 -1.57758e+00 -2.46527e+00 -1.97420e+00 -1.60232e+00 -2.34608e+00
4.08640e+05 2.04300e+03 -2.34476e+00 -1.57933e+00 -3.11018e+00 -1.98005e+00 -1.60075e+00 -2.35934e+00
4.08960e+05 2.04400e+03 -2.08871e+00 -1.54475e+00 -2.63266e+00 -1.98588e+00 -1.59931e+00 -2.37246e+00
4.09280e+05 2.04600e+03 -1.81778e+00 -1.79222e+00 -1.84335e+00 -1.99167e+00 -1.59800e+00 -2.38534e+00
4.09600e+05 2.04800e+03 -1.70522e+00 -1.56629e+00 -1.84415e+00 -1.99735e+00 -1.59683e+00 -2.39787e+00
4.09920e+05 2.04900e+03 -2.18345e+00 -1.72074e+00 -2.64617e+00 -2.00283e+00 -1.59579e+00 -2.40987e+00
4.10240e+05 2.05100e+03 -2.07566e+00 -1.52414e+00 -2.62717e+00 -2.00802e+00 -1.59488e+00 -2.42116e+00
4.10560e+05 2.05200e+03 -2.34849e+00 -1.83366e+00 -2.86333e+00 -2.01282e+00 -1.59409e+00 -2.43155e+00
4.10880e+05 2.05400e+03 -2.25812e+00 -1.54935e+00 -2.96688e+00 -2.01714e+00 -1.59343e+00 -2.44086e+00
4.11200e+05 2.05600e+03 -2.11381e+00 -1.59348e+00 -2.63415e+00 -2.02093e+00 -1.59291e+00 -2.44894e+00
4.11520e+05 2.05700e+03 -1.85164e+00 -1.64795e+00 -2.05534e+00 -2.02411e+00 -1.59254e+00 -2.45567e+00
4.11840e+05 2.05900e+03 -1.88203e+00 -1.71515e+00 -2.04890e+00 -2.02665e+00 -1.59234e+00 -2.46097e+00
4.12160e+05 2.06000e+03 -1.65314e+00 -1.64756e+00 -1.65872e+00 -2.02857e+00 -1.59232e+00 -2.46482e+00
4.12480e+05 2.06200e+03 -2.05374e+00 -1.59372e+00 -2.51376e+00 -2.02987e+00 -1.59252e+00 -2.46721e+00
4.12800e+05 2.06400e+03 -2.13999e+00 -1.55275e+00 -2.72723e+00 -2.03059e+00 -1.59295e+00 -2.46822e+00
4.13120e+05 2.06500e+03 -2.25652e+00 -1.60339e+00 -2.90966e+00 -2.03078e+00 -1.59363e+00 -2.46794e+00
4.13440e+05 2.06700e+03 -2.27266e+00 -1.69239e+00 -2.85294e+00 -2.03057e+00 -1.59458e+00 -2.46655e+00
4.13760e+05 2.06800e+03 -2.27821e+00 -1.62674e+00 -2.92969e+00 -2.03001e+00 -1.59577e+00 -2.46425e+00
4.14080e+05 2.07000e+03 -2.16977e+00 -1.74237e+00 -2.59717e+00 -2.02925e+00 -1.59722e+00 -2.46128e+00
4.14400e+05 2.07200e+03 -2.05327e+00 -1.49576e+00 -2.61078e+00 -2.02838e+00 -1.59888e+00 -2.45788e+00
4.14720e+05 2.07300e+03 -2.08699e+00 -1.56483e+00 -2.60916e+00 -2.02751e+00 -1.60073e+00 -2.45429e+00
4.15040e+05 2.07500e+03 -2.18647e+00 -1.52375e+00 -2.84918e+00 -2.02672e+00 -1.60271e+00 -2.45072e+00
4.15360e+05 2.07600e+03 -2.18788e+00 -1.41804e+00 -2.95772e+00 -2.02606e+00 -1.60477e+00 -2.44735e+00
4.15680e+05 2.07800e+03 -2.14086e+00 -1.55228e+00 -2.72945e+00 -2.02560e+00 -1.60685e+00 -2.44435e+00
4.16000e+05 2.08000e+03 -2.15346e+00 -1.54213e+00 -2.76478e+00 -2.02537e+00 -1.60888e+00 -2.44186e+00
4.16320e+05 2.08100e+03 -2.21199e+00 -1.51809e+00 -2.90589e+00 -2.02542e+00 -1.61080e+00 -2.44003e+00
4.16640e+05 2.08300e+03 -1.75411e+00 -1.47751e+00 -2.03071e+00 -2.02576e+00 -1.61256e+00 -2.43896e+00
4.16960e+05 2.08400e+03 -1.92300e+00 -1.57618e+00 -2.26981e+00 -2.02644e+00 -1.61409e+00 -2.43878e+00
4.17280e+05 2.08600e+03 -1.92578e+00 -1.72357e+00 -2.12799e+00 -2.02747e+00 -1.61535e+00 -2.43959e+00
4.17600e+05 2.08800e+03 -1.89741e+00 -1.50061e+00 -2.29421e+00 -2.02889e+00 -1.61631e+00 -2.44148e+00
4.17920e+05 2.08900e+03 -1.76837e+00 -1.24766e+00 -2.28908e+00 -2.03073e+00 -1.61694e+00 -2.44451e+00
4.18240e+05 2.09100e+03 -1.80574e+00 -1.69578e+00 -1.91570e+00 -2.03297e+00 -1.61722e+00 -2.44873e+00
4.18560e+05 2.09200e+03 -1.82327e+00 -1.59465e+00 -2.05190e+00 -2.03566e+00 -1.61715e+00 -2.45416e+00
4.18880e+05 2.09400e+03 -1.82038e+00 -1.56535e+00 -2.07541e+00 -2.03876e+00 -1.61674e+00 -2.46077e+00
4.19200e+05 2.09600e+03 -1.73231e+00 -1.71287e+00 -1.75176e+00 -2.04226e+00 -1.61602e+00 -2.46851e+00
4.19520e+05 2.09700e+03 -2.03618e+00 -1.64111e+00 -2.43125e+00 -2.04612e+00 -1.61501e+00 -2.47723e+00
4.19840e+05 2.09900e+03 -1.74791e+00 -1.73638e+00 -1.75944e+00 -2.05025e+00 -1.61374e+00 -2.48676e+00
4.20160e+05 2.10000e+03 -1.60486e+00 -1.49046e+00 -1.71927e+00 -2.05456e+00 -1.61227e+00 -2.49684e+00
4.20480e+05 2.10200e+03 -1.96023e+00 -1.65673e+00 -2.26372e+00 -2.05890e+00 -1.61063e+00 -2.50717e+00
4.20800e+05 2.10400e+03 -1.78122e+00 -1.62304e+00 -1.93940e+00 -2.06311e+00 -1.60886e+00 -2.51737e+00
4.21120e+05 2.10500e+03 -1.54862e+00 -1.44075e+00 -1.65650e+00 -2.06703e+00 -1.60701e+00 -2.52704e+00
4.21440e+05 2.10700e+03 -1.85234e+00 -1.52015e+00 -2.18452e+00 -2.07043e+00 -1.60510e+00 -2.53576e+00
4.21760e+05 2.10800e+03 -2.01492e+00 -1.60040e+00 -2.42945e+00 -2.07314e+00 -1.60318e+00 -2.54310e+00
4.22080e+05 2.11000e+03 -1.81268e+00 -1.65177e+00 -1.97358e+00 -2.07497e+00 -1.60129e+00 -2.54865e+00
4.22400e+05 2.11200e+03 -1.72751e+00 -1.61255e+00 -1.84248e+00 -2.07576e+00 -1.59945e+00 -2.55207e+00
4.22720e+05 2.11300e+03 -1.71977e+00 -1.61012e+00 -1.82943e+00 -2.07538e+00 -1.59771e+00 -2.55305e+00
4.23040e+05 2.11500e+03 -1.68163e+00 -1.48588e+00 -1.87738e+00 -2.07374e+00 -1.59608e+00 -2.55139e+00
4.23360e+05 2.11600e+03 -1.61435e+00 -1.53119e+00 -1.69752e+00 -2.07078e+00 -1.59461e+00 -2.54696e+00
4.23680e+05 2.11800e+03 -1.78428e+00 -1.66760e+00 -1.90095e+00 -2.06650e+00 -1.59329e+00 -2.53971e+00
4.24000e+05 2.12000e+03 -2.40342e+00 -1.43127e+00 -3.37557e+00 -2.06092e+00 -1.59215e+00 -2.52969e+00
4.24320e+05 2.12100e+03 -1.91631e+00 -1.67443e+00 -2.15818e+00 -2.05410e+00 -1.59119e+00 -2.51702e+00
4.24640e+05 2.12300e+03 -1.65812e+00 -1.40305e+00 -1.91319e+00 -2.04614e+00 -1.59041e+00 -2.50187e+00
4.24960e+05 2.12400e+03 -1.74703e+00 -1.66241e+00 -1.83165e+00 -2.03714e+00 -1.58981e+00 -2.48447e+00
4.25280e+05 2.12600e+03 -2.07823e+00 -1.46899e+00 -2.68746e+00 -2.02725e+00 -1.58939e+00 -2.46510e+00
4.25600e+05 2.12800e+03 -2.42727e+00 -1.77574e+00 -3.07879e+00 -2.01658e+00 -1.58912e+00 -2.44403e+00
4.25920e+05 2.12900e+03 -2.11801e+00 -1.47213e+00 -2.76389e+00 -2.00529e+00 -1.58900e+00 -2.42158e+00
4.26240e+05 2.13100e+03 -1.71152e+00 -1.67982e+00 -1.74322e+00 -1.99354e+00 -1.58901e+00 -2.39807e+00
4.26560e+05 2.13200e+03 -2.12432e+00 -1.36524e+00 -2.88341e+00 -1.98148e+00 -1.58913e+00 -2.37383e+00
4.26880e+05 2.13400e+03 -2.33925e+00 -1.70789e+00 -2.97062e+00 -1.96927e+00 -1.58933e+00 -2.34920e+00
4.27200e+05 2.13600e+03 -2.06706e+00 -1.42116e+00 -2.71297e+00 -1.95706e+00 -1.58959e+00 -2.32453e+00
4.27520e+05 2.13700e+03 -2.09795e+00 -1.63414e+00 -2.56177e+00 -1.94503e+00 -1.58987e+00 -2.30018e+00
4.27840e+05 2.13900e+03 -1.69508e+00 -1.51305e+00 -1.87712e+00 -1.93334e+00 -1.59016e+00 -2.27651e+00
4.28160e+05 2.14000e+03 -1.68667e+00 -1.64386e+00 -1.72947e+00 -1.92216e+00 -1.59042e+00 -2.25389e+00
4.28480e+05 2.14200e+03 -1.78920e+00 -1.59173e+00 -1.98667e+00 -1.91166e+00 -1.59064e+00 -2.23269e+00
4.28800e+05 2.14400e+03 -1.75250e+00 -1.68997e+00 -1.81503e+00 -1.90203e+00 -1.59079e+00 -2.21326e+00
4.29120e+05 2.14500e+03 -1.66625e+00 -1.64989e+00 -1.68261e+00 -1.89339e+00 -1.59085e+00 -2.19594e+00
4.29440e+05 2.14700e+03 -1.73957e+00 -1.36781e+00 -2.11132e+00 -1.88593e+00 -1.59082e+00 -2.18105e+00
4.29760e+05 2.14800e+03 -1.89556e+00 -1.65644e+00 -2.13468e+00 -1.87976e+00 -1.59068e+00 -2.16885e+00
4.30080e+05 2.15000e+03 -1.96303e+00 -1.68710e+00 -2.23896e+00 -1.87499e+00 -1.59043e+00 -2.15955e+00
4.30400e+05 2.15200e+03 -1.78800e+00 -1.60543e+00 -1.97056e+00 -1.87167e+00 -1.59007e+00 -2.15326e+00
4.30720e+05 2.15300e+03 -1.81662e+00 -1.50080e+00 -2.13244e+00 -1.86980e+00 -1.58961e+00 -2.15000e+00
4.31040e+05 2.15500e+03 -2.13416e+00 -1.98701e+00 -2.28132e+00 -1.86936e+00 -1.58906e+00 -2.14967e+00
4.31360e+05 2.15600e+03 -2.29461e+00 -1.51888e+00 -3.07034e+00 -1.87026e+00 -1.58844e+00 -2.15207e+00
4.31680e+05 2.15800e+03 -2.29252e+00 -1.64099e+00 -2.94405e+00 -1.87232e+00 -1.58777e+00 -2.15687e+00
4.32000e+05 2.16000e+03 -2.33982e+00 -1.71349e+00 -2.96616e+00 -1.87537e+00 -1.58709e+00 -2.16365e+00
4.32320e+05 2.16100e+03 -2.05253e+00 -1.50100e+00 -2.60407e+00 -1.87918e+00 -1.58643e+00 -2.17193e+00
4.32640e+05 2.16300e+03 -2.17256e+00 -1.65619e+00 -2.68893e+00 -1.88349e+00 -1.58581e+00 -2.18117e+00
4.32960e+05 2.16400e+03 -1.91375e+00 -1.60567e+00 -2.22182e+00 -1.88805e+00 -1.58526e+00 -2.19084e+00
4.33280e+05 2.16600e+03 -2.41025e+00 -1.35892e+00 -3.46158e+00 -1.89262e+00 -1.58482e+00 -2.20042e+00
4.33600e+05 2.16800e+03 -2.51297e+00 -1.73839e+00 -3.28755e+00 -1.89700e+00 -1.58452e+00 -2.20948e+00
4.33920e+05 2.16900e+03 -2.25180e+00 -1.62795e+00 -2.87565e+00 -1.90105e+00 -1.58441e+00 -2.21769e+00
4.34240e+05 2.17100e+03 -2.33181e+00 -1.61306e+00 -3.05057e+00 -1.90468e+00 -1.58452e+00 -2.22484e+00
4.34560e+05 2.17200e+03 -1.80061e+00 -1.65095e+00 -1.95027e+00 -1.90790e+00 -1.58488e+00 -2.23092e+00
4.34880e+05 2.17400e+03 -1.57285e+00 -1.55253e+00 -1.59316e+00 -1.91078e+00 -1.58553e+00 -2.23603e+00
4.35200e+05 2.17600e+03 -1.81088e+00 -1.71183e+00 -1.90992e+00 -1.91346e+00 -1.58648e+00 -2.24045e+00
4.35520e+05 2.17700e+03 -1.81028e+00 -1.56039e+00 -2.06016e+00 -1.91614e+00 -1.58773e+00 -2.24454e+00
4.35840e+05 2.17900e+03 -2.18267e+00 -1.49942e+00 -2.86592e+00 -1.91902e+00 -1.58927e+00 -2.24878e+00
4.36160e+05 2.18000e+03 -2.28225e+00 -1.56681e+00 -2.99769e+00 -1.92236e+00 -1.59106e+00 -2.25366e+00
4.36480e+05 2.18200e+03 -1.73145e+00 -1.63860e+00 -1.82431e+00 -1.92636e+00 -1.59307e+00 -2.25966e+00
4.36800e+05 2.18400e+03 -1.85150e+00 -1.80891e+00 -1.89410e+00 -1.93122e+00 -1.59524e+00 -2.26721e+00
4.37120e+05 2.18500e+03 -1.82106e+00 -1.37089e+00 -2.27123e+00 -1.93707e+00 -1.59752e+00 -2.27661e+00
4.37440e+05 2.18700e+03 -2.29597e+00 -1.47143e+00 -3.12051e+00 -1.94392e+00 -1.59984e+00 -2.28801e+00
4.37760e+05 2.18800e+03 -1.89136e+00 -1.15620e+00 -2.62652e+00 -1.95179e+00 -1.60216e+00 -2.30141e+00
4.38080e+05 2.19000e+03 -1.77120e+00 -1.45042e+00 -2.09198e+00 -1.96052e+00 -1.60442e+00 -2.31661e+00
4.38400e+05 2.19200e+03 -1.79021e+00 -1.55069e+00 -2.02972e+00 -1.96994e+00 -1.60659e+00 -2.33329e+00
4.38720e+05 2.19300e+03 -1.95321e+00 -1.66027e+00 -2.24615e+00 -1.97980e+00 -1.60862e+00 -2.35098e+00
4.39040e+05 2.19500e+03 -2.04485e+00 -1.72594e+00 -2.36376e+00 -1.98981e+00 -1.61048e+00 -2.36913e+00
4.39360e+05 2.19600e+03 -2.00854e+00 -1.78540e+00 -2.23168e+00 -1.99966e+00 -1.61215e+00 -2.38718e+00
4.39680e+05 2.19800e+03 -1.68347e+00 -1.55188e+00 -1.81506e+00 -2.00907e+00 -1.61360e+00 -2.40454e+00
4.40000e+05 2.20000e+03 -1.87980e+00 -1.61897e+00 -2.14063e+00 -2.01776e+00 -1.61482e+00 -2.42069e+00
4.40320e+05 2.20100e+03 -1.93892e+00 -1.54226e+00 -2.33557e+00 -2.02547e+00 -1.61578e+00 -2.43515e+00
4.40640e+05 2.20300e+03 -2.08004e+00 -1.53138e+00 -2.62869e+00 -2.03201e+00 -1.61646e+00 -2.44757e+00
4.40960e+05 2.20400e+03 -1.74398e+00 -1.72102e+00 -1.76695e+00 -2.03725e+00 -1.61684e+00 -2.45766e+00
4.41280e+05 2.20600e+03 -1.84991e+00 -1.48019e+00 -2.21963e+00 -2.04109e+00 -1.61690e+00 -2.46528e+00
4.41600e+05 2.20800e+03 -2.13474e+00 -1.64275e+00 -2.62672e+00 -2.04350e+00 -1.61665e+00 -2.47036e+00
4.41920e+05 2.20900e+03 -1.65522e+00 -1.40351e+00 -1.90693e+00 -2.04450e+00 -1.61610e+00 -2.47290e+00
4.42240e+05 2.21100e+03 -2.24530e+00 -1.66839e+00 -2.82220e+00 -2.04414e+00 -1.61527e+00 -2.47301e+00
4.42560e+05 2.21200e+03 -2.00169e+00 -1.39317e+00 -2.61022e+00 -2.04250e+00 -1.61418e+00 -2.47083e+00
4.42880e+05 2.21400e+03 -1.59112e+00 -1.47669e+00 -1.70554e+00 -2.03971e+00 -1.61289e+00 -2.46652e+00
4.43200e+05 2.21600e+03 -1.96715e+00 -1.64300e+00 -2.29130e+00 -2.03586e+00 -1.61144e+00 -2.46028e+00
4.43520e+05 2.21700e+03 -2.09177e+00 -1.70585e+00 -2.47769e+00 -2.03109e+00 -1.60987e+00 -2.45232e+00
4.43840e+05 2.21900e+03 -1.80676e+00 -1.57696e+00 -2.03656e+00 -2.02556e+00 -1.60825e+00 -2.44287e+00
4.44160e+05 2.22000e+03 -1.87217e+00 -1.60557e+00 -2.13878e+00 -2.01937e+00 -1.60661e+00 -2.43213e+00
4.44480e+05 2.22200e+03 -1.83925e+00 -1.53312e+00 -2.14537e+00 -2.01268e+00 -1.60499e+00 -2.42037e+00
4.44800e+05 2.22400e+03 -1.80592e+00 -1.53813e+00 -2.07370e+00 -2.00562e+00 -1.60341e+00 -2.40782e+00
4.45120e+05 2.22500e+03 -1.91621e+00 -1.62070e+00 -2.21172e+00 -1.99833e+00 -1.60190e+00 -2.39475e+00
4.45440e+05 2.22700e+03 -2.08047e+00 -1.53271e+00 -2.62823e+00 -1.99095e+00 -1.60046e+00 -2.38144e+00
4.45760e+05 2.22800e+03 -2.35993e+00 -1.90738e+00 -2.81248e+00 -1.98362e+00 -1.59910e+00 -2.36814e+00
4.46080e+05 2.23000e+03 -1.84156e+00 -1.53700e+00 -2.14612e+00 -1.97646e+00 -1.59782e+00 -2.35509e+00
4.46400e+05 2.23200e+03 -1.88139e+00 -1.49581e+00 -2.26696e+00 -1.96955e+00 -1.59661e+00 -2.34250e+00
4.46720e+05 2.23300e+03 -2.00488e+00 -1.68301e+00 -2.32675e+00 -1.96299e+00 -1.59547e+00 -2.33051e+00
4.47040e+05 2.23500e+03 -1.75449e+00 -1.39402e+00 -2.11496e+00 -1.95681e+00 -1.59439e+00 -2.31922e+00
4.47360e+05 2.23600e+03 -2.00445e+00 -1.70673e+00 -2.30217e+00 -1.95103e+00 -1.59339e+00 -2.30867e+00
4.47680e+05 2.23800e+03 -2.03029e+00 -1.79119e+00 -2.26938e+00 -1.94566e+00 -1.59247e+00 -2.29886e+00
4.48000e+05 2.24000e+03 -2.28484e+00 -1.59504e+00 -2.97464e+00 -1.94070e+00 -1.59163e+00 -2.28977e+00
4.48320e+05 2.24100e+03 -2.03214e+00 -1.64229e+00 -2.42200e+00 -1.93613e+00 -1.59090e+00 -2.28136e+00
4.48640e+05 2.24300e+03 -2.02316e+00 -1.50689e+00 -2.53942e+00 -1.93194e+00 -1.59029e+00 -2.27359e+00
4.48960e+05 2.24400e+03 -1.78360e+00 -1.67569e+00 -1.89151e+00 -1.92813e+00 -1.58983e+00 -2.26642e+00
4.49280e+05 2.24600e+03 -2.25471e+00 -1.63134e+00 -2.87808e+00 -1.92468e+00 -1.58954e+00 -2.25982e+00
4.49600e+05 2.24800e+03 -1.93093e+00 -1.75092e+00 -2.11094e+00 -1.92161e+00 -1.58944e+00 -2.25378e+00
4.49920e+05 2.24900e+03 -2.44346e+00 -1.68211e+00 -3.20480e+00 -1.91894e+00 -1.58954e+00 -2.24833e+00
4.50240e+05 2.25100e+03 -1.80161e+00 -1.61309e+00 -1.99014e+00 -1.91667e+00 -1.58985e+00 -2.24349e+00
4.50560e+05 2.25200e+03 -2.07538e+00 -1.63685e+00 -2.51391e+00 -1.91485e+00 -1.59038e+00 -2.23931e+00
4.50880e+05 2.25400e+03 -2.35562e+00 -1.66763e+00 -3.04361e+00 -1.91349e+00 -1.59112e+00 -2.23585e+00
4.51200e+05 2.25600e+03 -1.97564e+00 -1.70281e+00 -2.24847e+00 -1.91262e+00 -1.59204e+00 -2.23320e+00
4.51520e+05 2.25700e+03 -2.49046e+00 -1.72191e+00 -3.25901e+00 -1.91229e+00 -1.59315e+00 -2.23142e+00
4.51840e+05 2.25900e+03 -1.81153e+00 -1.57798e+00 -2.04508e+00 -1.91250e+00 -1.59440e+00 -2.23060e+00
4.52160e+05 2.26000e+03 -2.17331e+00 -1.50626e+00 -2.84036e+00 -1.91329e+00 -1.59579e+00 -2.23080e+00
4.52480e+05 2.26200e+03 -1.99110e+00 -1.59477e+00 -2.38742e+00 -1.91468e+00 -1.59730e+00 -2.23206e+00
4.52800e+05 2.26400e+03 -1.84176e+00 -1.40219e+00 -2.28132e+00 -1.91665e+00 -1.59889e+00 -2.23441e+00
4.53120e+05 2.26500e+03 -2.17196e+00 -1.51661e+00 -2.82731e+00 -1.91921e+00 -1.60056e+00 -2.23786e+00
4.53440e+05 2.26700e+03 -1.96009e+00 -1.70161e+00 -2.21856e+00 -1.92234e+00 -1.60229e+00 -2.24240e+00
4.53760e+05 2.26800e+03 -1.86891e+00 -1.58060e+00 -2.15722e+00 -1.92604e+00 -1.60407e+00 -2.24800e+00
4.54080e+05 2.27000e+03 -2.03831e+00 -1.62066e+00 -2.45596e+00 -1.93025e+00 -1.60586e+00 -2.25464e+00
4.54400e+05 2.27200e+03 -2.31018e+00 -1.62155e+00 -2.99882e+00 -1.93498e+00 -1.60766e+00 -2.26229e+00
4.54720e+05 2.27300e+03 -2.40484e+00 -1.58329e+00 -3.22639e+00 -1.94017e+00 -1.60941e+00 -2.27094e+00
4.55040e+05 2.27500e+03 -1.89451e+00 -1.60419e+00 -2.18484e+00 -1.94582e+00 -1.61110e+00 -2.28054e+00
4.55360e+05 2.27600e+03 -2.28484e+00 -1.63441e+00 -2.93527e+00 -1.95188e+00 -1.61267e+00 -2.29108e+00
4.55680e+05 2.27800e+03 -2.31336e+00 -1.59635e+00 -3.03036e+00 -1.95828e+00 -1.61408e+00 -2.30248e+00
4.56000e+05 2.28000e+03 -2.34390e+00 -1.75734e+00 -2.93046e+00 -1.96497e+00 -1.61528e+00 -2.31467e+00
4.56320e+05 2.28100e+03 -2.28078e+00 -1.47027e+00 -3.09129e+00 -1.97189e+00 -1.61625e+00 -2.32754e+00
4.56640e+05 2.28300e+03 -2.37509e+00 -1.63518e+00 -3.11500e+00 -1.97896e+00 -1.61694e+00 -2.34097e+00
4.56960e+05 2.28400e+03 -1.96416e+00 -1.34911e+00 -2.57921e+00 -1.98608e+00 -1.61736e+00 -2.35480e+00
4.57280e+05 2.28600e+03 -1.90062e+00 -1.57887e+00 -2.22237e+00 -1.99320e+00 -1.61750e+00 -2.36890e+00
4.57600e+05 2.28800e+03 -2.01668e+00 -1.58728e+00 -2.44608e+00 -2.00025e+00 -1.61738e+00 -2.38311e+00
4.57920e+05 2.28900e+03 -1.96171e+00 -1.57162e+00 -2.35180e+00 -2.00716e+00 -1.61702e+00 -2.39730e+00
4.58240e+05 2.29100e+03 -2.27087e+00 -1.61694e+00 -2.92480e+00 -2.01390e+00 -1.61644e+00 -2.41136e+00
4.58560e+05 2.29200e+03 -2.01985e+00 -1.44660e+00 -2.59311e+00 -2.02043e+00 -1.61568e+00 -2.42519e+00
4.58880e+05 2.29400e+03 -2.02055e+00 -1.50396e+00 -2.53715e+00 -2.02677e+00 -1.61476e+00 -2.43877e+00
4.59200e+05 2.29600e+03 -2.42800e+00 -1.73279e+00 -3.12322e+00 -2.03289e+00 -1.61371e+00 -2.45207e+00
4.59520e+05 2.29700e+03 -2.11863e+00 -1.67376e+00 -2.56351e+00 -2.03882e+00 -1.61255e+00 -2.46509e+00
4.59840e+05 2.29900e+03 -2.41074e+00 -1.61917e+00 -3.20232e+00 -2.04458e+00 -1.61129e+00 -2.47786e+00
4.60160e+05 2.30000e+03 -1.96500e+00 -1.58401e+00 -2.34599e+00 -2.05016e+00 -1.60992e+00 -2.49039e+00
4.60480e+05 2.30200e+03 -2.16256e+00 -1.49623e+00 -2.82889e+00 -2.05556e+00 -1.60845e+00 -2.50268e+00
4.60800e+05 2.30400e+03 -2.25449e+00 -1.64939e+00 -2.85959e+00 -2.06079e+00 -1.60688e+00 -2.51469e+00
4.61120e+05 2.30500e+03 -2.30098e+00 -1.54190e+00 -3.06006e+00 -2.06580e+00 -1.60522e+00 -2.52637e+00
4.61440e+05 2.30700e+03 -1.76390e+00 -1.60555e+00 -1.92225e+00 -2.07057e+00 -1.60348e+00 -2.53765e+00
4.61760e+05 2.30800e+03 -1.91422e+00 -1.49287e+00 -2.33557e+00 -2.07508e+00 -1.60168e+00 -2.54848e+00
4.62080e+05 2.31000e+03 -2.17542e+00 -2.17389e+00 -2.17696e+00 -2.07931e+00 -1.59985e+00 -2.55877e+00
4.62400e+05 2.31200e+03 -2.13284e+00 -1.61016e+00 -2.65552e+00 -2.08326e+00 -1.59803e+00 -2.56848e+00
4.62720e+05 2.31300e+03 -2.01432e+00 -1.70783e+00 -2.32081e+00 -2.08692e+00 -1.59627e+00 -2.57758e+00
4.63040e+05 2.31500e+03 -1.93834e+00 -1.46999e+00 -2.40670e+00 -2.09035e+00 -1.59461e+00 -2.58608e+00
4.63360e+05 2.31600e+03 -2.12403e+00 -1.73008e+00 -2.51798e+00 -2.09355e+00 -1.59309e+00 -2.59401e+00
4.63680e+05 2.31800e+03 -2.12458e+00 -1.62588e+00 -2.62327e+00 -2.09658e+00 -1.59176e+00 -2.60139e+00
4.64000e+05 2.32000e+03 -2.19739e+00 -1.67582e+00 -2.71896e+00 -2.09946e+00 -1.59065e+00 -2.60827e+00
4.64320e+05 2.32100e+03 -1.75852e+00 -1.54946e+00 -1.96758e+00 -2.10223e+00 -1.58979e+00 -2.61466e+00
4.64640e+05 2.32300e+03 -2.11722e+00 -1.76392e+00 -2.47053e+00 -2.10487e+00 -1.58920e+00 -2.62053e+00
4.64960e+05 2.32400e+03 -2.01633e+00 -1.63287e+00 -2.39978e+00 -2.10738e+00 -1.58891e+00 -2.62584e+00
4.65280e+05 2.32600e+03 -1.57422e+00 -1.54890e+00 -1.59954e+00 -2.10972e+00 -1.58894e+00 -2.63050e+00
4.65600e+05 2.32800e+03 -2.12955e+00 -1.43741e+00 -2.82170e+00 -2.11186e+00 -1.58932e+00 -2.63440e+00
4.65920e+05 2.32900e+03 -2.44490e+00 -1.53657e+00 -3.35323e+00 -2.11374e+00 -1.59008e+00 -2.63740e+00
4.66240e+05 2.33100e+03 -2.22626e+00 -1.67544e+00 -2.77707e+00 -2.11529e+00 -1.59123e+00 -2.63936e+00
4.66560e+05 2.33200e+03 -2.05025e+00 -1.74476e+00 -2.35574e+00 -2.11648e+00 -1.59280e+00 -2.64015e+00
4.66880e+05 2.33400e+03 -1.64565e+00 -1.53327e+00 -1.75803e+00 -2.11721e+00 -1.59478e+00 -2.63965e+00
4.67200e+05 2.33600e+03 -1.93981e+00 -1.65719e+00 -2.22243e+00 -2.11747e+00 -1.59716e+00 -2.63777e+00
4.67520e+05 2.33700e+03 -1.84434e+00 -1.46799e+00 -2.22070e+00 -2.11719e+00 -1.59992e+00 -2.63446e+00
4.67840e+05 2.33900e+03 -1.98712e+00 -1.74944e+00 -2.22479e+00 -2.11636e+00 -1.60301e+00 -2.62971e+00
4.68160e+05 2.34000e+03 -1.93773e+00 -1.61892e+00 -2.25655e+00 -2.11496e+00 -1.60637e+00 -2.62356e+00
4.68480e+05 2.34200e+03 -1.98922e+00 -1.59793e+00 -2.38050e+00 -2.11302e+00 -1.60990e+00 -2.61614e+00
4.68800e+05 2.34400e+03 -1.71484e+00 -1.63553e+00 -1.79416e+00 -2.11057e+00 -1.61352e+00 -2.60761e+00
4.69120e+05 2.34500e+03 -1.76435e+00 -1.59249e+00 -1.93621e+00 -2.10765e+00 -1.61713e+00 -2.59817e+00
4.69440e+05 2.34700e+03 -2.16961e+00 -1.59472e+00 -2.74450e+00 -2.10434e+00 -1.62061e+00 -2.58807e+00
4.69760e+05 2.34800e+03 -2.01253e+00 -1.45304e+00 -2.57201e+00 -2.10070e+00 -1.62388e+00 -2.57752e+00
4.70080e+05 2.35000e+03 -1.79982e+00 -1.52978e+00 -2.06987e+00 -2.09680e+00 -1.62685e+00 -2.56676e+00
4.70400e+05 2.35200e+03 -2.08647e+00 -1.63541e+00 -2.53753e+00 -2.09269e+00 -1.62944e+00 -2.55595e+00
4.70720e+05 2.35300e+03 -2.09349e+00 -1.63434e+00 -2.55264e+00 -2.08841e+00 -1.63161e+00 -2.54521e+00
4.71040e+05 2.35500e+03 -2.05207e+00 -1.54301e+00 -2.56114e+00 -2.08397e+00 -1.63332e+00 -2.53461e+00
4.71360e+05 2.35600e+03 -1.79690e+00 -1.58453e+00 -2.00927e+00 -2.07937e+00 -1.63455e+00 -2.52418e+00
4.71680e+05 2.35800e+03 -1.84499e+00 -1.66256e+00 -2.02743e+00 -2.07460e+00 -1.63531e+00 -2.51389e+00
4.72000e+05 2.36000e+03 -1.78186e+00 -1.54166e+00 -2.02205e+00 -2.06963e+00 -1.63558e+00 -2.50369e+00
4.72320e+05 2.36100e+03 -2.48177e+00 -1.72615e+00 -3.23739e+00 -2.06447e+00 -1.63540e+00 -2.49354e+00
4.72640e+05 2.36300e+03 -1.70561e+00 -1.56492e+00 -1.84631e+00 -2.05906e+00 -1.63477e+00 -2.48336e+00
4.72960e+05 2.36400e+03 -2.11716e+00 -1.72971e+00 -2.50461e+00 -2.05343e+00 -1.63373e+00 -2.47313e+00
4.73280e+05 2.36600e+03 -2.58391e+00 -1.71798e+00 -3.44984e+00 -2.04755e+00 -1.63228e+00 -2.46282e+00
4.73600e+05 2.36800e+03 -1.79657e+00 -1.30311e+00 -2.29003e+00 -2.04146e+00 -1.63048e+00 -2.45244e+00
4.73920e+05 2.36900e+03 -2.31722e+00 -1.84393e+00 -2.79050e+00 -2.03518e+00 -1.62834e+00 -2.44203e+00
4.74240e+05 2.37100e+03 -2.29406e+00 -1.50206e+00 -3.08606e+00 -2.02878e+00 -1.62593e+00 -2.43163e+00
4.74560e+05 2.37200e+03 -2.05381e+00 -1.49673e+00 -2.61089e+00 -2.02231e+00 -1.62328e+00 -2.42133e+00
4.74880e+05 2.37400e+03 -2.58115e+00 -1.85410e+00 -3.30821e+00 -2.01586e+00 -1.62047e+00 -2.41124e+00
4.75200e+05 2.37600e+03 -2.52144e+00 -1.70528e+00 -3.33760e+00 -2.00955e+00 -1.61757e+00 -2.40152e+00
4.75520e+05 2.37700e+03 -2.01467e+00 -1.62581e+00 -2.40353e+00 -2.00351e+00 -1.61467e+00 -2.39234e+00
4.75840e+05 2.37900e+03 -1.76509e+00 -1.29959e+00 -2.23059e+00 -1.99790e+00 -1.61185e+00 -2.38395e+00
4.76160e+05 2.38000e+03 -1.82686e+00 -1.53732e+00 -2.11640e+00 -1.99290e+00 -1.60919e+00 -2.37661e+00
4.76480e+05 2.38200e+03 -1.95969e+00 -1.73060e+00 -2.18878e+00 -1.98869e+00 -1.60677e+00 -2.37060e+00
4.76800e+05 2.38400e+03 -1.71602e+00 -1.60383e+00 -1.82820e+00 -1.98545e+00 -1.60466e+00 -2.36624e+00
4.77120e+05 2.38500e+03 -1.65297e+00 -1.44488e+00 -1.86105e+00 -1.98337e+00 -1.60290e+00 -2.36383e+00
4.77440e+05 2.38700e+03 -1.93575e+00 -1.59479e+00 -2.27671e+00 -1.98257e+00 -1.60150e+00 -2.36365e+00
4.77760e+05 2.38800e+03 -2.44028e+00 -1.47929e+00 -3.40128e+00 -1.98318e+00 -1.60046e+00 -2.36591e+00
4.78080e+05 2.39000e+03 -1.99776e+00 -1.54754e+00 -2.44799e+00 -1.98525e+00 -1.59976e+00 -2.37075e+00
4.78400e+05 2.39200e+03 -1.68328e+00 -1.45834e+00 -1.90821e+00 -1.98876e+00 -1.59935e+00 -2.37817e+00
4.78720e+05 2.39300e+03 -1.95245e+00 -1.73758e+00 -2.16732e+00 -1.99361e+00 -1.59917e+00 -2.38804e+00
4.79040e+05 2.39500e+03 -1.80494e+00 -1.31454e+00 -2.29534e+00 -1.99962e+00 -1.59915e+00 -2.40010e+00
4.79360e+05 2.39600e+03 -2.00343e+00 -1.72023e+00 -2.28662e+00 -2.00658e+00 -1.59922e+00 -2.41395e+00
4.79680e+05 2.39800e+03 -2.49169e+00 -1.55053e+00 -3.43285e+00 -2.01421e+00 -1.59930e+00 -2.42911e+00
4.80000e+05 2.40000e+03 -1.81843e+00 -1.73865e+00 -1.89821e+00 -2.02217e+00 -1.59931e+00 -2.44502e+00
4.80320e+05 2.40100e+03 -2.00252e+00 -1.71912e+00 -2.28592e+00 -2.03017e+00 -1.59921e+00 -2.46112e+00
4.80640e+05 2.40300e+03 -1.85215e+00 -1.51954e+00 -2.18475e+00 -2.03789e+00 -1.59892e+00 -2.47687e+00
4.80960e+05 2.40400e+03 -1.85886e+00 -1.37449e+00 -2.34323e+00 -2.04510e+00 -1.59844e+00 -2.49177e+00
4.81280e+05 2.40600e+03 -1.95454e+00 -1.50639e+00 -2.40270e+00 -2.05157e+00 -1.59772e+00 -2.50541e+00
4.81600e+05 2.40800e+03 -1.85797e+00 -1.54082e+00 -2.17511e+00 -2.05711e+00 -1.59677e+00 -2.51745e+00
4.81920e+05 2.40900e+03 -1.82029e+00 -1.51310e+00 -2.12747e+00 -2.06163e+00 -1.59559e+00 -2.52767e+00
4.82240e+05 2.41100e+03 -2.24655e+00 -1.76945e+00 -2.72364e+00 -2.06508e+00 -1.59422e+00 -2.53593e+00
4.82560e+05 2.41200e+03 -1.84117e+00 -1.56570e+00 -2.11664e+00 -2.06743e+00 -1.59266e+00 -2.54220e+00
4.82880e+05 2.41400e+03 -1.81841e+00 -1.63358e+00 -2.00325e+00 -2.06876e+00 -1.59098e+00 -2.54653e+00
4.83200e+05 2.41600e+03 -1.89698e+00 -1.67358e+00 -2.12039e+00 -2.06912e+00 -1.58922e+00 -2.54901e+00
4.83520e+05 2.41700e+03 -1.90617e+00 -1.32824e+00 -2.48410e+00 -2.06860e+00 -1.58742e+00 -2.54978e+00
4.83840e+05 2.41900e+03 -1.69070e+00 -1.39866e+00 -1.98273e+00 -2.06731e+00 -1.58563e+00 -2.54899e+00
4.84160e+05 2.42000e+03 -1.93695e+00 -1.58374e+00 -2.29015e+00 -2.06534e+00 -1.58390e+00 -2.54678e+00
4.84480e+05 2.42200e+03 -1.86524e+00 -1.48099e+00 -2.24948e+00 -2.06277e+00 -1.58226e+00 -2.54329e+00
4.84800e+05 2.42400e+03 -1.89233e+00 -1.56168e+00 -2.22299e+00 -2.05969e+00 -1.58074e+00 -2.53864e+00
4.85120e+05 2.42500e+03 -1.64598e+00 -1.39910e+00 -1.89286e+00 -2.05614e+00 -1.57937e+00 -2.53291e+00
4.85440e+05 2.42700e+03 -2.05054e+00 -1.55101e+00 -2.55007e+00 -2.05217e+00 -1.57815e+00 -2.52618e+00
4.85760e+05 2.42800e+03 -1.81826e+00 -1.65092e+00 -1.98560e+00 -2.04780e+00 -1.57710e+00 -2.51851e+00
4.86080e+05 2.43000e+03 -2.15410e+00 -1.39869e+00 -2.90952e+00 -2.04307e+00 -1.57621e+00 -2.50992e+00
4.86400e+05 2.43200e+03 -2.06345e+00 -1.52380e+00 -2.60310e+00 -2.03797e+00 -1.57547e+00 -2.50047e+00
4.86720e+05 2.43300e+03 -1.92450e+00 -1.62779e+00 -2.22121e+00 -2.03252e+00 -1.57485e+00 -2.49018e+00
4.87040e+05 2.43500e+03 -1.79178e+00 -1.71488e+00 -1.86869e+00 -2.02671e+00 -1.57432e+00 -2.47911e+00
4.87360e+05 2.43600e+03 -1.45128e+00 -1.32341e+00 -1.57916e+00 -2.02058e+00 -1.57384e+00 -2.46731e+00
4.87680e+05 2.43800e+03 -1.67844e+00 -1.34585e+00 -2.01104e+00 -2.01412e+00 -1.57336e+00 -2.45487e+00
4.88000e+05 2.44000e+03 -1.77743e+00 -1.71566e+00 -1.83919e+00 -2.00736e+00 -1.57285e+00 -2.44187e+00
4.88320e+05 2.44100e+03 -1.62500e+00 -1.40708e+00 -1.84292e+00 -2.00035e+00 -1.57227e+00 -2.42843e+00
4.88640e+05 2.44300e+03 -1.87072e+00 -1.64020e+00 -2.10124e+00 -1.99313e+00 -1.57158e+00 -2.41468e+00
4.88960e+05 2.44400e+03 -1.81650e+00 -1.59222e+00 -2.04079e+00 -1.98577e+00 -1.57075e+00 -2.40079e+00
4.89280e+05 2.44600e+03 -1.97564e+00 -1.53124e+00 -2.42004e+00 -1.97835e+00 -1.56977e+00 -2.38692e+00
4.89600e+05 2.44800e+03 -1.67130e+00 -1.33701e+00 -2.00559e+00 -1.97094e+00 -1.56864e+00 -2.37324e+00
4.89920e+05 2.44900e+03 -1.75924e+00 -1.65907e+00 -1.85942e+00 -1.96361e+00 -1.56736e+00 -2.35987e+00
4.90240e+05 2.45100e+03 -1.96331e+00 -1.44714e+00 -2.47948e+00 -1.95643e+00 -1.56593e+00 -2.34694e+00
4.90560e+05 2.45200e+03 -1.75421e+00 -1.41271e+00 -2.09571e+00 -1.94943e+00 -1.56437e+00 -2.33448e+00
4.90880e+05 2.45400e+03 -2.01252e+00 -1.49260e+00 -2.53244e+00 -1.94262e+00 -1.56271e+00 -2.32253e+00
4.91200e+05 2.45600e+03 -1.76647e+00 -1.35992e+00 -2.17302e+00 -1.93601e+00 -1.56096e+00 -2.31106e+00
4.91520e+05 2.45700e+03 -1.79256e+00 -1.68418e+00 -1.90094e+00 -1.92958e+00 -1.55917e+00 -2.30000e+00
4.91840e+05 2.45900e+03 -2.02413e+00 -1.70380e+00 -2.34447e+00 -1.92332e+00 -1.55736e+00 -2.28929e+00
4.92160e+05 2.46000e+03 -2.02656e+00 -1.68038e+00 -2.37274e+00 -1.91722e+00 -1.55558e+00 -2.27887e+00
4.92480e+05 2.46200e+03 -1.73216e+00 -1.64715e+00 -1.81717e+00 -1.91126e+00 -1.55385e+00 -2.26867e+00
4.92800e+05 2.46400e+03 -1.94522e+00 -1.72342e+00 -2.16702e+00 -1.90544e+00 -1.55221e+00 -2.25867e+00
4.93120e+05 2.46500e+03 -2.35304e+00 -1.59668e+00 -3.10941e+00 -1.89977e+00 -1.55068e+00 -2.24887e+00
4.93440e+05 2.46700e+03 -2.21895e+00 -1.56340e+00 -2.87449e+00 -1.89428e+00 -1.54926e+00 -2.23930e+00
4.93760e+05 2.46800e+03 -2.15885e+00 -1.43049e+00 -2.88721e+00 -1.88900e+00 -1.54796e+00 -2.23004e+00
4.94080e+05 2.47000e+03 -2.35046e+00 -1.61726e+00 -3.08366e+00 -1.88397e+00 -1.54677e+00 -2.22117e+00
4.94400e+05 2.47200e+03 -2.37819e+00 -1.61523e+00 -3.14115e+00 -1.87923e+00 -1.54568e+00 -2.21279e+00
4.94720e+05 2.47300e+03 -2.35208e+00 -1.45865e+00 -3.24552e+00 -1.87485e+00 -1.54469e+00 -2.20500e+00
4.95040e+05 2.47500e+03 -2.43786e+00 -1.53783e+00 -3.33790e+00 -1.87086e+00 -1.54381e+00 -2.19792e+00
4.95360e+05 2.47600e+03 -2.11966e+00 -1.57013e+00 -2.66919e+00 -1.86735e+00 -1.54304e+00 -2.19166e+00
4.95680e+05 2.47800e+03 -2.19334e+00 -1.33373e+00 -3.05294e+00 -1.86438e+00 -1.54242e+00 -2.18634e+00
4.96000e+05 2.48000e+03 -2.07614e+00 -1.51271e+00 -2.63957e+00 -1.86205e+00 -1.54197e+00 -2.18213e+00
4.96320e+05 2.48100e+03 -2.15055e+00 -1.53761e+00 -2.76349e+00 -1.86048e+00 -1.54173e+00 -2.17922e+00
4.96640e+05 2.48300e+03 -2.20201e+00 -1.57958e+00 -2.82444e+00 -1.85980e+00 -1.54173e+00 -2.17786e+00
4.96960e+05 2.48400e+03 -1.81128e+00 -1.32210e+00 -2.30047e+00 -1.86016e+00 -1.54200e+00 -2.17832e+00
4.97280e+05 2.48600e+03 -1.69148e+00 -1.45905e+00 -1.92391e+00 -1.86172e+00 -1.54255e+00 -2.18089e+00
4.97600e+05 2.48800e+03 -2.00387e+00 -1.65972e+00 -2.34803e+00 -1.86463e+00 -1.54336e+00 -2.18589e+00
4.97920e+05 2.48900e+03 -1.69456e+00 -1.58476e+00 -1.80436e+00 -1.86898e+00 -1.54442e+00 -2.19355e+00
4.98240e+05 2.49100e+03 -1.92908e+00 -1.69330e+00 -2.16485e+00 -1.87488e+00 -1.54568e+00 -2.20409e+00
4.98560e+05 2.49200e+03 -2.30071e+00 -1.61401e+00 -2.98741e+00 -1.88234e+00 -1.54710e+00 -2.21759e+00
4.98880e+05 2.49400e+03 -2.25446e+00 -1.52756e+00 -2.98135e+00 -1.89133e+00 -1.54861e+00 -2.23405e+00
4.99200e+05 2.49600e+03 -2.14337e+00 -1.63428e+00 -2.65247e+00 -1.90172e+00 -1.55014e+00 -2.25330e+00
4.99520e+05 2.49700e+03 -2.09309e+00 -1.42426e+00 -2.76192e+00 -1.91334e+00 -1.55161e+00 -2.27506e+00
4.99840e+05 2.49900e+03 -2.12170e+00 -1.60280e+00 -2.64060e+00 -1.92593e+00 -1.55296e+00 -2.29890e+00


==> fig/beacon/lorenz_dqn.dat <==
0.00000e+00 0.00000e+00 2.66000e+02 2.99951e+02 2.32049e+02 2.66000e+02 2.99951e+02 2.32049e+02
1.28000e+03 2.00000e+00 2.47333e+02 2.57143e+02 2.37524e+02 2.66000e+02 2.99951e+02 2.32049e+02
2.56000e+03 5.00000e+00 2.85667e+02 2.99386e+02 2.71947e+02 2.65997e+02 2.99945e+02 2.32050e+02
3.84000e+03 7.00000e+00 2.58000e+02 3.06256e+02 2.09744e+02 2.65929e+02 2.99758e+02 2.32099e+02
5.12000e+03 1.00000e+01 2.98667e+02 3.27306e+02 2.70027e+02 2.65651e+02 2.98623e+02 2.32679e+02
6.40000e+03 1.20000e+01 2.57000e+02 2.85296e+02 2.28704e+02 2.65386e+02 2.95613e+02 2.35158e+02
7.68000e+03 1.50000e+01 2.86000e+02 3.02083e+02 2.69917e+02 2.65701e+02 2.90643e+02 2.40759e+02
8.96000e+03 1.70000e+01 2.55000e+02 2.96857e+02 2.13143e+02 2.66929e+02 2.84780e+02 2.49077e+02
1.02400e+04 2.00000e+01 2.86667e+02 3.26073e+02 2.47260e+02 2.68845e+02 2.79654e+02 2.58036e+02
1.15200e+04 2.30000e+01 2.72000e+02 2.98420e+02 2.45580e+02 2.70696e+02 2.76407e+02 2.64985e+02
1.28000e+04 2.50000e+01 2.73000e+02 3.06437e+02 2.39563e+02 2.71745e+02 2.74875e+02 2.68616e+02
1.40800e+04 2.80000e+01 2.58333e+02 3.27617e+02 1.89050e+02 2.71653e+02 2.73290e+02 2.70017e+02
1.53600e+04 3.00000e+01 2.64667e+02 2.81246e+02 2.48087e+02 2.70545e+02 2.73618e+02 2.67472e+02
1.66400e+04 3.30000e+01 2.64333e+02 2.95428e+02 2.33238e+02 2.68854e+02 2.76479e+02 2.61228e+02
1.79200e+04 3.50000e+01 2.56667e+02 3.06742e+02 2.06591e+02 2.67090e+02 2.78913e+02 2.55267e+02
1.92000e+04 3.80000e+01 2.27667e+02 2.53568e+02 2.01765e+02 2.65498e+02 2.78944e+02 2.52053e+02
2.04800e+04 4.00000e+01 2.83333e+02 3.41668e+02 2.24999e+02 2.64236e+02 2.76755e+02 2.51717e+02
2.17600e+04 4.30000e+01 3.19000e+02 3.53244e+02 2.84756e+02 2.63727e+02 2.74501e+02 2.52953e+02
2.30400e+04 4.60000e+01 2.74333e+02 3.11088e+02 2.37579e+02 2.64124e+02 2.73331e+02 2.54917e+02
2.43200e+04 4.80000e+01 3.02333e+02 3.67767e+02 2.36900e+02 2.65000e+02 2.72742e+02 2.57258e+02
2.56000e+04 5.10000e+01 2.26667e+02 2.74390e+02 1.78943e+02 2.66323e+02 2.72575e+02 2.60072e+02
2.68800e+04 5.30000e+01 2.38000e+02 2.73014e+02 2.02986e+02 2.68423e+02 2.73239e+02 2.63606e+02
2.81600e+04 5.60000e+01 2.36000e+02 2.42481e+02 2.29519e+02 2.71175e+02 2.75153e+02 2.67197e+02
2.94400e+04 5.80000e+01 3.17333e+02 3.31624e+02 3.03043e+02 2.74047e+02 2.79029e+02 2.69065e+02
3.07200e+04 6.10000e+01 2.93333e+02 3.75781e+02 2.10886e+02 2.76025e+02 2.83500e+02 2.68550e+02
3.20000e+04 6.40000e+01 2.95667e+02 3.26546e+02 2.64787e+02 2.76157e+02 2.86040e+02 2.66274e+02
3.32800e+04 6.60000e+01 3.34667e+02 3.59517e+02 3.09816e+02 2.74857e+02 2.86144e+02 2.63571e+02
3.45600e+04 6.90000e+01 2.86333e+02 3.08156e+02 2.64511e+02 2.73822e+02 2.85146e+02 2.62498e+02
3.58400e+04 7.10000e+01 2.61333e+02 2.92245e+02 2.30421e+02 2.73846e+02 2.83769e+02 2.63924e+02
3.71200e+04 7.40000e+01 2.22667e+02 2.34107e+02 2.11226e+02 2.74199e+02 2.81589e+02 2.66809e+02
3.84000e+04 7.60000e+01 2.56000e+02 3.15850e+02 1.96150e+02 2.74075e+02 2.78330e+02 2.69820e+02
3.96800e+04 7.90000e+01 2.85667e+02 3.00097e+02 2.71237e+02 2.73183e+02 2.74315e+02 2.72052e+02
4.09600e+04 8.10000e+01 2.69667e+02 2.82325e+02 2.57009e+02 2.71415e+02 2.73315e+02 2.69515e+02
4.22400e+04 8.40000e+01 2.91000e+02 3.16469e+02 2.65531e+02 2.68964e+02 2.73586e+02 2.64343e+02
4.35200e+04 8.70000e+01 2.51667e+02 2.54758e+02 2.48575e+02 2.66616e+02 2.74229e+02 2.59003e+02
4.48000e+04 8.90000e+01 2.69333e+02 3.25436e+02 2.13230e+02 2.65235e+02 2.75617e+02 2.54853e+02
4.60800e+04 9.20000e+01 2.55667e+02 3.21095e+02 1.90238e+02 2.65069e+02 2.77013e+02 2.53125e+02
4.73600e+04 9.40000e+01 3.01000e+02 3.39910e+02 2.62090e+02 2.65912e+02 2.77433e+02 2.54391e+02
4.86400e+04 9.70000e+01 2.93667e+02 3.45412e+02 2.41922e+02 2.67573e+02 2.76486e+02 2.58660e+02
4.99200e+04 9.90000e+01 2.83333e+02 3.19705e+02 2.46962e+02 2.69806e+02 2.74502e+02 2.65109e+02
5.12000e+04 1.02000e+02 2.63333e+02 2.84630e+02 2.42036e+02 2.72188e+02 2.73239e+02 2.71137e+02
5.24800e+04 1.04000e+02 2.88000e+02 3.17676e+02 2.58324e+02 2.74369e+02 2.78744e+02 2.69994e+02
5.37600e+04 1.07000e+02 2.71667e+02 2.88644e+02 2.54690e+02 2.76159e+02 2.83964e+02 2.68354e+02
5.50400e+04 1.10000e+02 3.04000e+02 3.29495e+02 2.78505e+02 2.77015e+02 2.87233e+02 2.66798e+02
5.63200e+04 1.12000e+02 2.73667e+02 2.90878e+02 2.56456e+02 2.76366e+02 2.87454e+02 2.65278e+02
5.76000e+04 1.15000e+02 2.62000e+02 3.14707e+02 2.09293e+02 2.74627e+02 2.85438e+02 2.63816e+02
5.88800e+04 1.17000e+02 2.64000e+02 2.88262e+02 2.39738e+02 2.73070e+02 2.83274e+02 2.62866e+02
6.01600e+04 1.20000e+02 2.99333e+02 3.17116e+02 2.81551e+02 2.72685e+02 2.82244e+02 2.63126e+02
6.14400e+04 1.22000e+02 3.02000e+02 3.53614e+02 2.50386e+02 2.73475e+02 2.81952e+02 2.64999e+02
6.27200e+04 1.25000e+02 3.26667e+02 3.49967e+02 3.03367e+02 2.74460e+02 2.81240e+02 2.67681e+02
6.40000e+04 1.28000e+02 2.89667e+02 3.06446e+02 2.72887e+02 2.74598e+02 2.79810e+02 2.69386e+02
6.52800e+04 1.30000e+02 2.30667e+02 2.84767e+02 1.76566e+02 2.73953e+02 2.78388e+02 2.69518e+02
6.65600e+04 1.33000e+02 2.61667e+02 2.89718e+02 2.33615e+02 2.73553e+02 2.76997e+02 2.70108e+02
6.78400e+04 1.35000e+02 2.99667e+02 3.20085e+02 2.79249e+02 2.74406e+02 2.75758e+02 2.73053e+02
6.91200e+04 1.38000e+02 2.91667e+02 3.14938e+02 2.68395e+02 2.76488e+02 2.78382e+02 2.74594e+02
7.04000e+04 1.40000e+02 2.84333e+02 3.13503e+02 2.55163e+02 2.78770e+02 2.84012e+02 2.73527e+02
7.16800e+04 1.43000e+02 2.39000e+02 2.64665e+02 2.13335e+02 2.80307e+02 2.88009e+02 2.72604e+02
7.29600e+04 1.45000e+02 3.42333e+02 3.69183e+02 3.15484e+02 2.81030e+02 2.89098e+02 2.72961e+02
7.42400e+04 1.48000e+02 3.06333e+02 3.31424e+02 2.81242e+02 2.81487e+02 2.87486e+02 2.75489e+02
7.55200e+04 1.51000e+02 2.95333e+02 3.60859e+02 2.29808e+02 2.82120e+02 2.84572e+02 2.79668e+02
7.68000e+04 1.53000e+02 2.86000e+02 3.33124e+02 2.38876e+02 2.83136e+02 2.85939e+02 2.80332e+02
7.80800e+04 1.56000e+02 3.13333e+02 3.60692e+02 2.65974e+02 2.84678e+02 2.90489e+02 2.78867e+02
7.93600e+04 1.58000e+02 2.70000e+02 3.14967e+02 2.25033e+02 2.86545e+02 2.94108e+02 2.78982e+02
8.06400e+04 1.61000e+02 2.60333e+02 2.94591e+02 2.26076e+02 2.88108e+02 2.96579e+02 2.79636e+02
8.19200e+04 1.63000e+02 2.67333e+02 2.98105e+02 2.36562e+02 2.88840e+02 2.97681e+02 2.79998e+02
8.32000e+04 1.66000e+02 2.76667e+02 3.42845e+02 2.10488e+02 2.88460e+02 2.96853e+02 2.80068e+02
8.44800e+04 1.68000e+02 2.81333e+02 3.35625e+02 2.27042e+02 2.86841e+02 2.93835e+02 2.79846e+02
8.57600e+04 1.71000e+02 2.91667e+02 3.05934e+02 2.77399e+02 2.84292e+02 2.89076e+02 2.79507e+02
8.70400e+04 1.74000e+02 2.50333e+02 3.15716e+02 1.84951e+02 2.81592e+02 2.84615e+02 2.78569e+02
8.83200e+04 1.76000e+02 3.12333e+02 3.58883e+02 2.65783e+02 2.79514e+02 2.84397e+02 2.74631e+02
8.96000e+04 1.79000e+02 3.05667e+02 3.48596e+02 2.62738e+02 2.78375e+02 2.86013e+02 2.70737e+02
9.08800e+04 1.81000e+02 3.32667e+02 3.61676e+02 3.03657e+02 2.78188e+02 2.87593e+02 2.68783e+02
9.21600e+04 1.84000e+02 3.35333e+02 3.91103e+02 2.79564e+02 2.78930e+02 2.89886e+02 2.67974e+02
9.34400e+04 1.86000e+02 2.54000e+02 3.07895e+02 2.00105e+02 2.80490e+02 2.94285e+02 2.66695e+02
9.47200e+04 1.89000e+02 2.90333e+02 3.21235e+02 2.59432e+02 2.82520e+02 2.99891e+02 2.65149e+02
9.60000e+04 1.92000e+02 2.87667e+02 3.48993e+02 2.26341e+02 2.84721e+02 3.04232e+02 2.65210e+02
9.72800e+04 1.94000e+02 3.00000e+02 3.45760e+02 2.54240e+02 2.86913e+02 3.05627e+02 2.68199e+02
9.85600e+04 1.97000e+02 2.37000e+02 2.48343e+02 2.25657e+02 2.89079e+02 3.04353e+02 2.73806e+02
9.98400e+04 1.99000e+02 2.65667e+02 3.10121e+02 2.21212e+02 2.91389e+02 3.02262e+02 2.80517e+02
1.01120e+05 2.02000e+02 2.75333e+02 3.17384e+02 2.33283e+02 2.93858e+02 3.00899e+02 2.86817e+02
1.02400e+05 2.04000e+02 2.47667e+02 2.58005e+02 2.37328e+02 2.96018e+02 3.00170e+02 2.91866e+02
1.03680e+05 2.07000e+02 2.42667e+02 2.82719e+02 2.02614e+02 2.96942e+02 2.98746e+02 2.95138e+02
1.04960e+05 2.09000e+02 3.04667e+02 3.18555e+02 2.90778e+02 2.96101e+02 2.96379e+02 2.95824e+02
1.06240e+05 2.12000e+02 2.83333e+02 3.40092e+02 2.26575e+02 2.94133e+02 2.96204e+02 2.92061e+02
1.07520e+05 2.15000e+02 3.19333e+02 3.80223e+02 2.58444e+02 2.92490e+02 2.96053e+02 2.88927e+02
1.08800e+05 2.17000e+02 3.40000e+02 3.59096e+02 3.20904e+02 2.92460e+02 2.96775e+02 2.88144e+02
1.10080e+05 2.20000e+02 2.88667e+02 2.96427e+02 2.80906e+02 2.94459e+02 2.97966e+02 2.90952e+02
1.11360e+05 2.22000e+02 2.60333e+02 3.08008e+02 2.12659e+02 2.97879e+02 2.98947e+02 2.96811e+02
1.12640e+05 2.25000e+02 2.84667e+02 3.10645e+02 2.58688e+02 3.01697e+02 3.03559e+02 2.99835e+02
1.13920e+05 2.27000e+02 3.03333e+02 3.26776e+02 2.79891e+02 3.04907e+02 3.08875e+02 3.00939e+02
1.15200e+05 2.30000e+02 2.84667e+02 2.93952e+02 2.75381e+02 3.06362e+02 3.11802e+02 3.00921e+02
1.16480e+05 2.32000e+02 2.85000e+02 3.18506e+02 2.51494e+02 3.05062e+02 3.11701e+02 2.98423e+02
1.17760e+05 2.35000e+02 3.70667e+02 3.91068e+02 3.50265e+02 3.01450e+02 3.08613e+02 2.94287e+02
1.19040e+05 2.38000e+02 3.12333e+02 3.44232e+02 2.80434e+02 2.97523e+02 3.03940e+02 2.91106e+02
1.20320e+05 2.40000e+02 3.16667e+02 3.32294e+02 3.01039e+02 2.95019e+02 2.99595e+02 2.90442e+02
1.21600e+05 2.43000e+02 2.67333e+02 3.18878e+02 2.15788e+02 2.94799e+02 2.98101e+02 2.91497e+02
1.22880e+05 2.45000e+02 3.05667e+02 3.20050e+02 2.91283e+02 2.97161e+02 3.01152e+02 2.93170e+02
1.24160e+05 2.48000e+02 2.79333e+02 3.20486e+02 2.38181e+02 3.01369e+02 3.06200e+02 2.96538e+02
1.25440e+05 2.50000e+02 3.38667e+02 3.85616e+02 2.91718e+02 3.05615e+02 3.10959e+02 3.00272e+02
1.26720e+05 2.53000e+02 2.90667e+02 3.29605e+02 2.51728e+02 3.08120e+02 3.14703e+02 3.01537e+02
1.28000e+05 2.56000e+02 3.04333e+02 3.39093e+02 2.69574e+02 3.08490e+02 3.17326e+02 2.99655e+02
1.29280e+05 2.58000e+02 3.26333e+02 3.73749e+02 2.78918e+02 3.07628e+02 3.18823e+02 2.96433e+02
1.30560e+05 2.61000e+02 2.88333e+02 3.23265e+02 2.53402e+02 3.06660e+02 3.19677e+02 2.93642e+02
1.31840e+05 2.63000e+02 2.64000e+02 3.00506e+02 2.27494e+02 3.06147e+02 3.20279e+02 2.92015e+02
1.33120e+05 2.66000e+02 3.43667e+02 3.50317e+02 3.37017e+02 3.06013e+02 3.20837e+02 2.91188e+02
1.34400e+05 2.68000e+02 3.34000e+02 3.69525e+02 2.98475e+02 3.05671e+02 3.21027e+02 2.90314e+02
1.35680e+05 2.71000e+02 2.62000e+02 2.79205e+02 2.44795e+02 3.04331e+02 3.19749e+02 2.88912e+02
1.36960e+05 2.73000e+02 3.25333e+02 3.63389e+02 2.87278e+02 3.02099e+02 3.16998e+02 2.87200e+02
1.38240e+05 2.76000e+02 2.81333e+02 3.10503e+02 2.52163e+02 3.00274e+02 3.14494e+02 2.86054e+02
1.39520e+05 2.79000e+02 3.17000e+02 3.42153e+02 2.91847e+02 2.99917e+02 3.13881e+02 2.85954e+02
1.40800e+05 2.81000e+02 2.87000e+02 3.26900e+02 2.47100e+02 3.00985e+02 3.15201e+02 2.86770e+02
1.42080e+05 2.84000e+02 3.11667e+02 3.30292e+02 2.93042e+02 3.02695e+02 3.16991e+02 2.88399e+02
1.43360e+05 2.86000e+02 2.92333e+02 3.35433e+02 2.49234e+02 3.04274e+02 3.17616e+02 2.90931e+02
1.44640e+05 2.89000e+02 3.09667e+02 3.88636e+02 2.30697e+02 3.05263e+02 3.16270e+02 2.94257e+02
1.45920e+05 2.91000e+02 3.67333e+02 4.09935e+02 3.24732e+02 3.05196e+02 3.13018e+02 2.97374e+02
1.47200e+05 2.94000e+02 3.07000e+02 3.48449e+02 2.65551e+02 3.03773e+02 3.09079e+02 2.98467e+02
1.48480e+05 2.96000e+02 3.58000e+02 3.92766e+02 3.23234e+02 3.01488e+02 3.07153e+02 2.95823e+02
1.49760e+05 2.99000e+02 3.12667e+02 3.35838e+02 2.89496e+02 2.99490e+02 3.06880e+02 2.92100e+02
1.51040e+05 3.02000e+02 3.31000e+02 3.73708e+02 2.88292e+02 2.98729e+02 3.07719e+02 2.89738e+02
1.52320e+05 3.04000e+02 2.38667e+02 2.66118e+02 2.11216e+02 2.99630e+02 3.10493e+02 2.88767e+02
1.53600e+05 3.07000e+02 3.06000e+02 3.40244e+02 2.71756e+02 3.02094e+02 3.14021e+02 2.90166e+02
1.54880e+05 3.09000e+02 3.17333e+02 3.32038e+02 3.02629e+02 3.05268e+02 3.16047e+02 2.94488e+02
1.56160e+05 3.12000e+02 3.00333e+02 3.20289e+02 2.80378e+02 3.07702e+02 3.15530e+02 2.99874e+02
1.57440e+05 3.14000e+02 2.76667e+02 3.24446e+02 2.28887e+02 3.08256e+02 3.12722e+02 3.03791e+02
1.58720e+05 3.17000e+02 3.09000e+02 3.49108e+02 2.68892e+02 3.06940e+02 3.08392e+02 3.05488e+02
1.60000e+05 3.20000e+02 2.76333e+02 3.50245e+02 2.02422e+02 3.04694e+02 3.05817e+02 3.03572e+02
1.61280e+05 3.22000e+02 3.33333e+02 3.41512e+02 3.25155e+02 3.02310e+02 3.05512e+02 2.99109e+02
1.62560e+05 3.25000e+02 2.93667e+02 3.37593e+02 2.49740e+02 3.00008e+02 3.04641e+02 2.95374e+02
1.63840e+05 3.27000e+02 3.53333e+02 3.63672e+02 3.42995e+02 2.97970e+02 3.03393e+02 2.92547e+02
1.65120e+05 3.30000e+02 3.10667e+02 3.44394e+02 2.76939e+02 2.96569e+02 3.02827e+02 2.90312e+02
1.66400e+05 3.32000e+02 3.08333e+02 3.31633e+02 2.85033e+02 2.96340e+02 3.04110e+02 2.88570e+02
1.67680e+05 3.35000e+02 2.93667e+02 3.36951e+02 2.50382e+02 2.97705e+02 3.06810e+02 2.88599e+02
1.68960e+05 3.37000e+02 2.85667e+02 2.94623e+02 2.76710e+02 3.00117e+02 3.09547e+02 2.90687e+02
1.70240e+05 3.40000e+02 3.02667e+02 3.31711e+02 2.73623e+02 3.02213e+02 3.11024e+02 2.93402e+02
1.71520e+05 3.43000e+02 2.86000e+02 3.12281e+02 2.59719e+02 3.02845e+02 3.10393e+02 2.95297e+02
1.72800e+05 3.45000e+02 2.98333e+02 3.39664e+02 2.57003e+02 3.01742e+02 3.07542e+02 2.95942e+02
1.74080e+05 3.48000e+02 3.27667e+02 3.47838e+02 3.07495e+02 2.99420e+02 3.03614e+02 2.95226e+02
1.75360e+05 3.50000e+02 3.01667e+02 3.38403e+02 2.64930e+02 2.96727e+02 3.00526e+02 2.92927e+02
1.76640e+05 3.53000e+02 2.76667e+02 2.90141e+02 2.63192e+02 2.94465e+02 2.99344e+02 2.89585e+02
1.77920e+05 3.55000e+02 3.07333e+02 3.34516e+02 2.80151e+02 2.93161e+02 3.00307e+02 2.86014e+02
1.79200e+05 3.58000e+02 2.96333e+02 3.33151e+02 2.59515e+02 2.93085e+02 3.03171e+02 2.83000e+02
1.80480e+05 3.60000e+02 2.89333e+02 3.22301e+02 2.56365e+02 2.94204e+02 3.06653e+02 2.81755e+02
1.81760e+05 3.63000e+02 2.76333e+02 3.07503e+02 2.45164e+02 2.96072e+02 3.09126e+02 2.83018e+02
1.83040e+05 3.66000e+02 2.96000e+02 3.47698e+02 2.44302e+02 2.98057e+02 3.09677e+02 2.86438e+02
1.84320e+05 3.68000e+02 2.75667e+02 3.18658e+02 2.32676e+02 2.99731e+02 3.08965e+02 2.90496e+02
1.85600e+05 3.71000e+02 3.00667e+02 3.13325e+02 2.88009e+02 3.00812e+02 3.07974e+02 2.93650e+02
1.86880e+05 3.73000e+02 3.19333e+02 3.47194e+02 2.91473e+02 3.01058e+02 3.06441e+02 2.95676e+02
1.88160e+05 3.76000e+02 2.83667e+02 3.00166e+02 2.67168e+02 3.00633e+02 3.04031e+02 2.97235e+02
1.89440e+05 3.78000e+02 3.02000e+02 3.49074e+02 2.54926e+02 3.00133e+02 3.01346e+02 2.98920e+02
1.90720e+05 3.81000e+02 3.25667e+02 3.40371e+02 3.10962e+02 3.00059e+02 3.01237e+02 2.98880e+02
1.92000e+05 3.84000e+02 3.00333e+02 3.39057e+02 2.61609e+02 3.00549e+02 3.02721e+02 2.98377e+02
1.93280e+05 3.86000e+02 3.38667e+02 3.55916e+02 3.21417e+02 3.01564e+02 3.03481e+02 2.99648e+02
1.94560e+05 3.89000e+02 2.57000e+02 3.01699e+02 2.12301e+02 3.03067e+02 3.03498e+02 3.02636e+02
1.95840e+05 3.91000e+02 3.58333e+02 3.98211e+02 3.18456e+02 3.04746e+02 3.06990e+02 3.02503e+02
1.97120e+05 3.94000e+02 2.75000e+02 2.85033e+02 2.64967e+02 3.06121e+02 3.11452e+02 3.00790e+02
1.98400e+05 3.96000e+02 2.84000e+02 3.42759e+02 2.25241e+02 3.07062e+02 3.14460e+02 2.99664e+02
1.99680e+05 3.99000e+02 2.55333e+02 3.47106e+02 1.63561e+02 3.07679e+02 3.15166e+02 3.00193e+02
2.00960e+05 4.01000e+02 3.30667e+02 3.42136e+02 3.19197e+02 3.08050e+02 3.14295e+02 3.01804e+02
2.02240e+05 4.04000e+02 3.14333e+02 3.53066e+02 2.75601e+02 3.08008e+02 3.14363e+02 3.01653e+02
2.03520e+05 4.07000e+02 3.07667e+02 3.46929e+02 2.68404e+02 3.07305e+02 3.15955e+02 2.98655e+02
2.04800e+05 4.09000e+02 2.97667e+02 3.42271e+02 2.53062e+02 3.05932e+02 3.16233e+02 2.95632e+02
2.06080e+05 4.12000e+02 2.84667e+02 3.17228e+02 2.52106e+02 3.04444e+02 3.14753e+02 2.94136e+02
2.07360e+05 4.14000e+02 3.17333e+02 3.35905e+02 2.98762e+02 3.03765e+02 3.13530e+02 2.94000e+02
2.08640e+05 4.17000e+02 2.92667e+02 3.49712e+02 2.35621e+02 3.04575e+02 3.14897e+02 2.94254e+02
2.09920e+05 4.19000e+02 3.24000e+02 3.68967e+02 2.79033e+02 3.06635e+02 3.18646e+02 2.94625e+02
2.11200e+05 4.22000e+02 3.34333e+02 3.65256e+02 3.03410e+02 3.08992e+02 3.22323e+02 2.95662e+02
2.12480e+05 4.24000e+02 3.05667e+02 3.40040e+02 2.71293e+02 3.10902e+02 3.25127e+02 2.96677e+02
2.13760e+05 4.27000e+02 3.08333e+02 3.37274e+02 2.79393e+02 3.12067e+02 3.28351e+02 2.95782e+02
2.15040e+05 4.30000e+02 3.16333e+02 3.67652e+02 2.65015e+02 3.12435e+02 3.32653e+02 2.92217e+02
2.16320e+05 4.32000e+02 3.29667e+02 3.54517e+02 3.04816e+02 3.11923e+02 3.36568e+02 2.87278e+02
2.17600e+05 4.35000e+02 3.26667e+02 3.75043e+02 2.78291e+02 3.10354e+02 3.38037e+02 2.82671e+02
2.18880e+05 4.37000e+02 2.93000e+02 3.02416e+02 2.83584e+02 3.08240e+02 3.36791e+02 2.79689e+02
2.20160e+05 4.40000e+02 2.87667e+02 3.43370e+02 2.31963e+02 3.06930e+02 3.33969e+02 2.79891e+02
2.21440e+05 4.42000e+02 2.63667e+02 3.07335e+02 2.19999e+02 3.07561e+02 3.30858e+02 2.84263e+02
2.22720e+05 4.45000e+02 3.07667e+02 3.23294e+02 2.92039e+02 3.09871e+02 3.28339e+02 2.91403e+02
2.24000e+05 4.48000e+02 2.65667e+02 3.11684e+02 2.19650e+02 3.11853e+02 3.26236e+02 2.97470e+02
2.25280e+05 4.50000e+02 3.04333e+02 3.83636e+02 2.25031e+02 3.11293e+02 3.23646e+02 2.98940e+02
2.26560e+05 4.53000e+02 3.07333e+02 3.35349e+02 2.79317e+02 3.07953e+02 3.20481e+02 2.95424e+02
2.27840e+05 4.55000e+02 3.02333e+02 3.15533e+02 2.89134e+02 3.03245e+02 3.17091e+02 2.89400e+02
2.29120e+05 4.58000e+02 3.22667e+02 3.34252e+02 3.11081e+02 2.98716e+02 3.13616e+02 2.83816e+02
2.30400e+05 4.60000e+02 2.07667e+02 2.38568e+02 1.76765e+02 2.95686e+02 3.10594e+02 2.80778e+02
2.31680e+05 4.63000e+02 3.20667e+02 3.59330e+02 2.82003e+02 2.94997e+02 3.08553e+02 2.81442e+02
2.32960e+05 4.65000e+02 3.22667e+02 3.54960e+02 2.90373e+02 2.96741e+02 3.07554e+02 2.85928e+02
2.34240e+05 4.68000e+02 3.57333e+02 3.96238e+02 3.18429e+02 2.99837e+02 3.07209e+02 2.92466e+02
2.35520e+05 4.71000e+02 2.91333e+02 3.37495e+02 2.45172e+02 3.02420e+02 3.07128e+02 2.97712e+02
2.36800e+05 4.73000e+02 2.87000e+02 3.10509e+02 2.63491e+02 3.03765e+02 3.07856e+02 2.99674e+02
2.38080e+05 4.76000e+02 3.39000e+02 3.71125e+02 3.06875e+02 3.05107e+02 3.11254e+02 2.98960e+02
2.39360e+05 4.78000e+02 3.32667e+02 3.50580e+02 3.14753e+02 3.07976e+02 3.17305e+02 2.98646e+02
2.40640e+05 4.81000e+02 2.96667e+02 3.23454e+02 2.69879e+02 3.12422e+02 3.24347e+02 3.00497e+02
2.41920e+05 4.83000e+02 3.33333e+02 3.49382e+02 3.17285e+02 3.17558e+02 3.30187e+02 3.04929e+02
2.43200e+05 4.86000e+02 3.10667e+02 3.23688e+02 2.97645e+02 3.22485e+02 3.33315e+02 3.11656e+02
2.44480e+05 4.88000e+02 3.15333e+02 3.57017e+02 2.73649e+02 3.26351e+02 3.33488e+02 3.19213e+02
2.45760e+05 4.91000e+02 2.94667e+02 3.27391e+02 2.61942e+02 3.28247e+02 3.31862e+02 3.24633e+02
2.47040e+05 4.94000e+02 3.24000e+02 4.00171e+02 2.47829e+02 3.27732e+02 3.31544e+02 3.23920e+02
2.48320e+05 4.96000e+02 2.95333e+02 3.08355e+02 2.82312e+02 3.25152e+02 3.30092e+02 3.20212e+02
2.49600e+05 4.99000e+02 3.04333e+02 3.42319e+02 2.66348e+02 3.21328e+02 3.26151e+02 3.16506e+02
2.50880e+05 5.01000e+02 3.49000e+02 3.67833e+02 3.30167e+02 3.17328e+02 3.21687e+02 3.12970e+02
2.52160e+05 5.04000e+02 2.95000e+02 3.31615e+02 2.58385e+02 3.14105e+02 3.18372e+02 3.09838e+02
2.53440e+05 5.06000e+02 3.09667e+02 3.29838e+02 2.89495e+02 3.12299e+02 3.17080e+02 3.07517e+02
2.54720e+05 5.09000e+02 3.31333e+02 3.63894e+02 2.98772e+02 3.12238e+02 3.18222e+02 3.06254e+02
2.56000e+05 5.12000e+02 2.34000e+02 2.57509e+02 2.10491e+02 3.13538e+02 3.20917e+02 3.06159e+02
2.57280e+05 5.14000e+02 3.69333e+02 4.03140e+02 3.35527e+02 3.14822e+02 3.23098e+02 3.06547e+02
2.58560e+05 5.17000e+02 2.35333e+02 2.42876e+02 2.27791e+02 3.14786e+02 3.23347e+02 3.06226e+02
2.59840e+05 5.19000e+02 3.45667e+02 3.91305e+02 3.00028e+02 3.13188e+02 3.21921e+02 3.04454e+02
2.61120e+05 5.22000e+02 2.78333e+02 3.31777e+02 2.24890e+02 3.10639e+02 3.19769e+02 3.01509e+02
2.62400e+05 5.24000e+02 3.33333e+02 3.65894e+02 3.00772e+02 3.07787e+02 3.17329e+02 2.98245e+02
2.63680e+05 5.27000e+02 3.33667e+02 3.58704e+02 3.08629e+02 3.04962e+02 3.14480e+02 2.95444e+02
2.64960e+05 5.29000e+02 2.86000e+02 3.03049e+02 2.68951e+02 3.03055e+02 3.11683e+02 2.94427e+02
2.66240e+05 5.32000e+02 2.80667e+02 3.03151e+02 2.58182e+02 3.02904e+02 3.09902e+02 2.95906e+02
2.67520e+05 5.35000e+02 2.79667e+02 3.09470e+02 2.49864e+02 3.04211e+02 3.10950e+02 2.97471e+02
2.68800e+05 5.37000e+02 2.97333e+02 3.44275e+02 2.50391e+02 3.05845e+02 3.14921e+02 2.96769e+02
2.70080e+05 5.40000e+02 3.19667e+02 3.47860e+02 2.91473e+02 3.06871e+02 3.18150e+02 2.95592e+02
2.71360e+05 5.42000e+02 3.68000e+02 3.88067e+02 3.47933e+02 3.06992e+02 3.18750e+02 2.95234e+02
2.72640e+05 5.45000e+02 3.28333e+02 3.62317e+02 2.94350e+02 3.06610e+02 3.17688e+02 2.95531e+02
2.73920e+05 5.47000e+02 3.63333e+02 4.05526e+02 3.21141e+02 3.06506e+02 3.16768e+02 2.96244e+02
2.75200e+05 5.50000e+02 3.15333e+02 3.70749e+02 2.59918e+02 3.07314e+02 3.16628e+02 2.98000e+02
2.76480e+05 5.52000e+02 3.02667e+02 3.24732e+02 2.80601e+02 3.09206e+02 3.16793e+02 3.01620e+02
2.77760e+05 5.55000e+02 3.23333e+02 3.47559e+02 2.99108e+02 3.12079e+02 3.17106e+02 3.07052e+02
2.79040e+05 5.58000e+02 3.05667e+02 3.10451e+02 3.00882e+02 3.15501e+02 3.17809e+02 3.13192e+02
2.80320e+05 5.60000e+02 3.28667e+02 3.79528e+02 2.77805e+02 3.18356e+02 3.20136e+02 3.16576e+02
2.81600e+05 5.63000e+02 3.43667e+02 3.82140e+02 3.05193e+02 3.19623e+02 3.25777e+02 3.13469e+02
2.82880e+05 5.65000e+02 3.73333e+02 3.92592e+02 3.54075e+02 3.19367e+02 3.30482e+02 3.08253e+02
2.84160e+05 5.68000e+02 3.39000e+02 3.62622e+02 3.15378e+02 3.18339e+02 3.33034e+02 3.03644e+02
2.85440e+05 5.70000e+02 3.06000e+02 3.41185e+02 2.70815e+02 3.17207e+02 3.32914e+02 3.01500e+02
2.86720e+05 5.73000e+02 3.26333e+02 3.94950e+02 2.57717e+02 3.16686e+02 3.31686e+02 3.01687e+02
2.88000e+05 5.76000e+02 3.34333e+02 3.47406e+02 3.21261e+02 3.17133e+02 3.31679e+02 3.02588e+02
2.89280e+05 5.78000e+02 3.10667e+02 3.58697e+02 2.62637e+02 3.18186e+02 3.32872e+02 3.03500e+02
2.90560e+05 5.81000e+02 2.85000e+02 2.97832e+02 2.72168e+02 3.19303e+02 3.33460e+02 3.05146e+02
2.91840e+05 5.83000e+02 2.97000e+02 3.31564e+02 2.62436e+02 3.19877e+02 3.32223e+02 3.07531e+02
2.93120e+05 5.86000e+02 3.14333e+02 3.58833e+02 2.69834e+02 3.19265e+02 3.29018e+02 3.09512e+02
2.94400e+05 5.88000e+02 3.28000e+02 3.48067e+02 3.07933e+02 3.17103e+02 3.24392e+02 3.09815e+02
2.95680e+05 5.91000e+02 3.28000e+02 3.68108e+02 2.87892e+02 3.13826e+02 3.19859e+02 3.07792e+02
2.96960e+05 5.93000e+02 3.07333e+02 3.41454e+02 2.73213e+02 3.10548e+02 3.17420e+02 3.03677e+02
2.98240e+05 5.96000e+02 3.30333e+02 3.73541e+02 2.87126e+02 3.08253e+02 3.17248e+02 2.99257e+02
2.99520e+05 5.99000e+02 3.25667e+02 3.42085e+02 3.09249e+02 3.07274e+02 3.18539e+02 2.96008e+02
3.00800e+05 6.01000e+02 2.62667e+02 3.05378e+02 2.19956e+02 3.07555e+02 3.20350e+02 2.94760e+02
3.02080e+05 6.04000e+02 3.03667e+02 3.75710e+02 2.31623e+02 3.08914e+02 3.21837e+02 2.95991e+02
3.03360e+05 6.06000e+02 3.10667e+02 3.57616e+02 2.63718e+02 3.10786e+02 3.22779e+02 2.98792e+02
3.04640e+05 6.09000e+02 3.25000e+02 3.86471e+02 2.63529e+02 3.11962e+02 3.23136e+02 3.00788e+02
3.05920e+05 6.11000e+02 2.94000e+02 3.19140e+02 2.68860e+02 3.11553e+02 3.22369e+02 3.00738e+02
3.07200e+05 6.14000e+02 3.11000e+02 3.47688e+02 2.74312e+02 3.10179e+02 3.20749e+02 2.99608e+02
3.08480e+05 6.16000e+02 3.36667e+02 3.87278e+02 2.86055e+02 3.09380e+02 3.20420e+02 2.98340e+02
3.09760e+05 6.19000e+02 3.53000e+02 4.24035e+02 2.81965e+02 3.09938e+02 3.23061e+02 2.96816e+02
3.11040e+05 6.22000e+02 3.02000e+02 3.14028e+02 2.89972e+02 3.11237e+02 3.26553e+02 2.95922e+02
3.12320e+05 6.24000e+02 3.09333e+02 3.49536e+02 2.69131e+02 3.12385e+02 3.27865e+02 2.96905e+02
3.13600e+05 6.27000e+02 3.30333e+02 3.60404e+02 3.00263e+02 3.13449e+02 3.27208e+02 2.99691e+02
3.14880e+05 6.29000e+02 3.49000e+02 3.73042e+02 3.24958e+02 3.15164e+02 3.26774e+02 3.03554e+02
3.16160e+05 6.32000e+02 3.20333e+02 3.58511e+02 2.82155e+02 3.17599e+02 3.27407e+02 3.07790e+02
3.17440e+05 6.34000e+02 3.21000e+02 3.39403e+02 3.02597e+02 3.19987e+02 3.28269e+02 3.11704e+02
3.18720e+05 6.37000e+02 2.84000e+02 3.45030e+02 2.22970e+02 3.21735e+02 3.28528e+02 3.14941e+02
3.20000e+05 6.40000e+02 3.71667e+02 4.11335e+02 3.31999e+02 3.22848e+02 3.27987e+02 3.17708e+02
3.21280e+05 6.42000e+02 3.17000e+02 3.32556e+02 3.01444e+02 3.23451e+02 3.27495e+02 3.19408e+02
3.22560e+05 6.45000e+02 3.37667e+02 3.50739e+02 3.24594e+02 3.23330e+02 3.28621e+02 3.18039e+02
3.23840e+05 6.47000e+02 3.05333e+02 3.07033e+02 3.03634e+02 3.22240e+02 3.30480e+02 3.14000e+02
3.25120e+05 6.50000e+02 2.89667e+02 3.86070e+02 1.93264e+02 3.20659e+02 3.31846e+02 3.09472e+02
3.26400e+05 6.52000e+02 3.16667e+02 3.64152e+02 2.69181e+02 3.19563e+02 3.32306e+02 3.06820e+02
3.27680e+05 6.55000e+02 2.75333e+02 3.09434e+02 2.41232e+02 3.19267e+02 3.31586e+02 3.06948e+02
3.28960e+05 6.57000e+02 3.11000e+02 3.39472e+02 2.82528e+02 3.18857e+02 3.28953e+02 3.08761e+02
3.30240e+05 6.60000e+02 2.73333e+02 2.99719e+02 2.46947e+02 3.17444e+02 3.24076e+02 3.10812e+02
3.31520e+05 6.63000e+02 3.43667e+02 3.72492e+02 3.14842e+02 3.15389e+02 3.18854e+02 3.11924e+02
3.32800e+05 6.65000e+02 2.74667e+02 3.23659e+02 2.25675e+02 3.13670e+02 3.18567e+02 3.08773e+02
3.34080e+05 6.68000e+02 3.45333e+02 3.82377e+02 3.08290e+02 3.12739e+02 3.20726e+02 3.04753e+02
3.35360e+05 6.70000e+02 3.18000e+02 3.56910e+02 2.79090e+02 3.12299e+02 3.22198e+02 3.02400e+02
3.36640e+05 6.73000e+02 3.86667e+02 4.20355e+02 3.52979e+02 3.11703e+02 3.22124e+02 3.01283e+02
3.37920e+05 6.75000e+02 3.56000e+02 3.92615e+02 3.19385e+02 3.10527e+02 3.20498e+02 3.00556e+02
3.39200e+05 6.78000e+02 3.33000e+02 3.80039e+02 2.85961e+02 3.09357e+02 3.18523e+02 3.00191e+02
3.40480e+05 6.80000e+02 2.99000e+02 3.28743e+02 2.69257e+02 3.09790e+02 3.18054e+02 3.01526e+02
3.41760e+05 6.83000e+02 3.56000e+02 3.89357e+02 3.22643e+02 3.12896e+02 3.19967e+02 3.05825e+02
3.43040e+05 6.86000e+02 3.32000e+02 3.58192e+02 3.05808e+02 3.17553e+02 3.23528e+02 3.11579e+02
3.44320e+05 6.88000e+02 3.30333e+02 3.90976e+02 2.69690e+02 3.21485e+02 3.27394e+02 3.15575e+02
3.45600e+05 6.91000e+02 2.92667e+02 3.28577e+02 2.56756e+02 3.23714e+02 3.31111e+02 3.16317e+02
3.46880e+05 6.93000e+02 3.78333e+02 4.15966e+02 3.40701e+02 3.24775e+02 3.34422e+02 3.15128e+02
3.48160e+05 6.96000e+02 3.11333e+02 3.32091e+02 2.90575e+02 3.25368e+02 3.36799e+02 3.13937e+02
3.49440e+05 6.98000e+02 3.70667e+02 4.13634e+02 3.27699e+02 3.25665e+02 3.37981e+02 3.13349e+02
3.50720e+05 7.01000e+02 3.42333e+02 3.65776e+02 3.18891e+02 3.25683e+02 3.38645e+02 3.12720e+02
3.52000e+05 7.04000e+02 2.98667e+02 3.50771e+02 2.46562e+02 3.25705e+02 3.39851e+02 3.11559e+02
3.53280e+05 7.06000e+02 3.04000e+02 3.59504e+02 2.48496e+02 3.26035e+02 3.41409e+02 3.10660e+02
3.54560e+05 7.09000e+02 3.64000e+02 3.85213e+02 3.42787e+02 3.26566e+02 3.41969e+02 3.11162e+02
3.55840e+05 7.11000e+02 2.79333e+02 2.93246e+02 2.65421e+02 3.26600e+02 3.40131e+02 3.13069e+02
3.57120e+05 7.14000e+02 3.02667e+02 3.19800e+02 2.85533e+02 3.25344e+02 3.35605e+02 3.15082e+02
3.58400e+05 7.16000e+02 2.89000e+02 3.14495e+02 2.63505e+02 3.22610e+02 3.29895e+02 3.15325e+02
3.59680e+05 7.19000e+02 2.70667e+02 2.94644e+02 2.46690e+02 3.18739e+02 3.24900e+02 3.12578e+02
3.60960e+05 7.21000e+02 3.37000e+02 3.38414e+02 3.35586e+02 3.14305e+02 3.20787e+02 3.07824e+02
3.62240e+05 7.24000e+02 3.97667e+02 4.11864e+02 3.83470e+02 3.10348e+02 3.17701e+02 3.02995e+02
3.63520e+05 7.27000e+02 3.06333e+02 3.55691e+02 2.56975e+02 3.07773e+02 3.15931e+02 2.99615e+02
3.64800e+05 7.29000e+02 3.48333e+02 3.70818e+02 3.25849e+02 3.06539e+02 3.14931e+02 2.98146e+02
3.66080e+05 7.32000e+02 3.64667e+02 4.08715e+02 3.20619e+02 3.06483e+02 3.14239e+02 2.98727e+02
3.67360e+05 7.34000e+02 3.34333e+02 3.72319e+02 2.96348e+02 3.08163e+02 3.14572e+02 3.01754e+02
3.68640e+05 7.37000e+02 3.29667e+02 3.71335e+02 2.87999e+02 3.12011e+02 3.16733e+02 3.07289e+02
3.69920e+05 7.39000e+02 3.31667e+02 3.88648e+02 2.74685e+02 3.17285e+02 3.19788e+02 3.14781e+02
3.71200e+05 7.42000e+02 3.15667e+02 3.75979e+02 2.55355e+02 3.22327e+02 3.23598e+02 3.21056e+02
3.72480e+05 7.44000e+02 3.18667e+02 3.97026e+02 2.40307e+02 3.25701e+02 3.29803e+02 3.21599e+02
3.73760e+05 7.47000e+02 3.44000e+02 4.07182e+02 2.80818e+02 3.26995e+02 3.33213e+02 3.20777e+02
3.75040e+05 7.50000e+02 3.50333e+02 3.81981e+02 3.18686e+02 3.26622e+02 3.33301e+02 3.19943e+02
3.76320e+05 7.52000e+02 3.36333e+02 3.48231e+02 3.24436e+02 3.25223e+02 3.31886e+02 3.18560e+02
3.77600e+05 7.55000e+02 3.19333e+02 4.09689e+02 2.28977e+02 3.23609e+02 3.32357e+02 3.14862e+02
3.78880e+05 7.57000e+02 3.03667e+02 3.81024e+02 2.26309e+02 3.22891e+02 3.35292e+02 3.10489e+02
3.80160e+05 7.60000e+02 2.25000e+02 2.85465e+02 1.64535e+02 3.23842e+02 3.39316e+02 3.08368e+02
3.81440e+05 7.62000e+02 3.59667e+02 3.89626e+02 3.29707e+02 3.25903e+02 3.43265e+02 3.08541e+02
3.82720e+05 7.65000e+02 3.40333e+02 3.47181e+02 3.33486e+02 3.27219e+02 3.45618e+02 3.08820e+02
3.84000e+05 7.68000e+02 3.05667e+02 3.26425e+02 2.84909e+02 3.26114e+02 3.44818e+02 3.07409e+02
3.85280e+05 7.70000e+02 2.79000e+02 3.70020e+02 1.87980e+02 3.22834e+02 3.40659e+02 3.05009e+02
3.86560e+05 7.73000e+02 2.65333e+02 2.91883e+02 2.38784e+02 3.19444e+02 3.34914e+02 3.03974e+02
3.87840e+05 7.75000e+02 3.41333e+02 3.46118e+02 3.36549e+02 3.17475e+02 3.29844e+02 3.05106e+02
3.89120e+05 7.78000e+02 2.87667e+02 3.49469e+02 2.25864e+02 3.16810e+02 3.26763e+02 3.06856e+02
3.90400e+05 7.80000e+02 2.97333e+02 3.44749e+02 2.49918e+02 3.16342e+02 3.25769e+02 3.06914e+02
3.91680e+05 7.83000e+02 3.27000e+02 3.77623e+02 2.76377e+02 3.15237e+02 3.25644e+02 3.04831e+02
3.92960e+05 7.85000e+02 3.49333e+02 4.02877e+02 2.95790e+02 3.13633e+02 3.24643e+02 3.02623e+02
3.94240e+05 7.88000e+02 3.08000e+02 3.48996e+02 2.67004e+02 3.11743e+02 3.22099e+02 3.01386e+02
3.95520e+05 7.91000e+02 2.81667e+02 2.98407e+02 2.64927e+02 3.09612e+02 3.18761e+02 3.00463e+02
3.96800e+05 7.93000e+02 3.11000e+02 3.36153e+02 2.85847e+02 3.07904e+02 3.16097e+02 2.99711e+02
3.98080e+05 7.96000e+02 3.41000e+02 3.62970e+02 3.19030e+02 3.07500e+02 3.14869e+02 3.00131e+02
3.99360e+05 7.98000e+02 2.89000e+02 3.28098e+02 2.49902e+02 3.08396e+02 3.14529e+02 3.02263e+02
4.00640e+05 8.01000e+02 2.81333e+02 3.16255e+02 2.46411e+02 3.09725e+02 3.14502e+02 3.04948e+02
4.01920e+05 8.03000e+02 2.93000e+02 2.99164e+02 2.86836e+02 3.10718e+02 3.14912e+02 3.06523e+02
4.03200e+05 8.06000e+02 3.40333e+02 3.54341e+02 3.26325e+02 3.11061e+02 3.15068e+02 3.07055e+02
4.04480e+05 8.08000e+02 3.45333e+02 3.82142e+02 3.08525e+02 3.10531e+02 3.14090e+02 3.06972e+02
4.05760e+05 8.11000e+02 3.19333e+02 3.54758e+02 2.83909e+02 3.09234e+02 3.12631e+02 3.05837e+02
4.07040e+05 8.14000e+02 3.39667e+02 3.72705e+02 3.06628e+02 3.08056e+02 3.12071e+02 3.04040e+02
4.08320e+05 8.16000e+02 2.76667e+02 3.27894e+02 2.25440e+02 3.08075e+02 3.13180e+02 3.02970e+02
4.09600e+05 8.19000e+02 3.39000e+02 3.60119e+02 3.17881e+02 3.09528e+02 3.15346e+02 3.03710e+02
4.10880e+05 8.21000e+02 2.96000e+02 3.27016e+02 2.64984e+02 3.11980e+02 3.17768e+02 3.06192e+02
4.12160e+05 8.24000e+02 3.20667e+02 3.35993e+02 3.05341e+02 3.14801e+02 3.20241e+02 3.09360e+02
4.13440e+05 8.26000e+02 3.08667e+02 3.81166e+02 2.36167e+02 3.17057e+02 3.22460e+02 3.11653e+02
4.14720e+05 8.29000e+02 3.01333e+02 3.38079e+02 2.64588e+02 3.17972e+02 3.23445e+02 3.12499e+02
4.16000e+05 8.32000e+02 2.82333e+02 3.22411e+02 2.42256e+02 3.17613e+02 3.22479e+02 3.12747e+02
4.17280e+05 8.34000e+02 2.93667e+02 3.54029e+02 2.33305e+02 3.16741e+02 3.21304e+02 3.12179e+02
4.18560e+05 8.37000e+02 3.57333e+02 3.98486e+02 3.16181e+02 3.16263e+02 3.22133e+02 3.10393e+02
4.19840e+05 8.39000e+02 2.91667e+02 3.02812e+02 2.80521e+02 3.16690e+02 3.23445e+02 3.09934e+02
4.21120e+05 8.42000e+02 3.29333e+02 3.77915e+02 2.80751e+02 3.17985e+02 3.23891e+02 3.12079e+02
4.22400e+05 8.44000e+02 3.83000e+02 3.85944e+02 3.80056e+02 3.19926e+02 3.23555e+02 3.16297e+02
4.23680e+05 8.47000e+02 3.03667e+02 3.59906e+02 2.47427e+02 3.21955e+02 3.23616e+02 3.20294e+02
4.24960e+05 8.49000e+02 3.06000e+02 3.50751e+02 2.61249e+02 3.23094e+02 3.27651e+02 3.18536e+02
4.26240e+05 8.52000e+02 3.20667e+02 3.43151e+02 2.98182e+02 3.23094e+02 3.31326e+02 3.14863e+02
4.27520e+05 8.55000e+02 2.98000e+02 3.35157e+02 2.60843e+02 3.22628e+02 3.33575e+02 3.11681e+02
4.28800e+05 8.57000e+02 2.85333e+02 3.02641e+02 2.68026e+02 3.22383e+02 3.34900e+02 3.09866e+02
4.30080e+05 8.60000e+02 2.83000e+02 3.21192e+02 2.44808e+02 3.22699e+02 3.36788e+02 3.08610e+02
4.31360e+05 8.62000e+02 2.94667e+02 3.56835e+02 2.32498e+02 3.23351e+02 3.39888e+02 3.06814e+02
4.32640e+05 8.65000e+02 3.00667e+02 3.23092e+02 2.78241e+02 3.23795e+02 3.42699e+02 3.04891e+02
4.33920e+05 8.67000e+02 2.77000e+02 3.12365e+02 2.41635e+02 3.23749e+02 3.44103e+02 3.03394e+02
4.35200e+05 8.70000e+02 3.17667e+02 3.39489e+02 2.95844e+02 3.22917e+02 3.44177e+02 3.01656e+02
4.36480e+05 8.72000e+02 3.39333e+02 3.84480e+02 2.94187e+02 3.20899e+02 3.42654e+02 2.99144e+02
4.37760e+05 8.75000e+02 2.72000e+02 2.84754e+02 2.59246e+02 3.17878e+02 3.38817e+02 2.96938e+02
4.39040e+05 8.78000e+02 3.41000e+02 3.69296e+02 3.12704e+02 3.14639e+02 3.32876e+02 2.96402e+02
4.40320e+05 8.80000e+02 3.24667e+02 3.45068e+02 3.04265e+02 3.12041e+02 3.26863e+02 2.97219e+02
4.41600e+05 8.83000e+02 3.28667e+02 3.93321e+02 2.64012e+02 3.10500e+02 3.23184e+02 2.97816e+02
4.42880e+05 8.85000e+02 3.15000e+02 3.25985e+02 3.04015e+02 3.10145e+02 3.22207e+02 2.98082e+02
4.44160e+05 8.88000e+02 3.11667e+02 3.19722e+02 3.03611e+02 3.10747e+02 3.22789e+02 2.98706e+02
4.45440e+05 8.90000e+02 3.18000e+02 3.81891e+02 2.54109e+02 3.11312e+02 3.23521e+02 2.99102e+02
4.46720e+05 8.93000e+02 3.44000e+02 3.71068e+02 3.16932e+02 3.11002e+02 3.23270e+02 2.98735e+02
4.48000e+05 8.96000e+02 2.81667e+02 3.56808e+02 2.06525e+02 3.10150e+02 3.22123e+02 2.98176e+02
4.49280e+05 8.98000e+02 2.73000e+02 3.31126e+02 2.14874e+02 3.09769e+02 3.20938e+02 2.98600e+02
4.50560e+05 9.01000e+02 2.80000e+02 3.05495e+02 2.54505e+02 3.10485e+02 3.20195e+02 3.00774e+02
4.51840e+05 9.03000e+02 3.10000e+02 3.51665e+02 2.68335e+02 3.12015e+02 3.19810e+02 3.04221e+02
4.53120e+05 9.06000e+02 3.66667e+02 4.00196e+02 3.33137e+02 3.13455e+02 3.19560e+02 3.07350e+02
4.54400e+05 9.08000e+02 3.06667e+02 3.61136e+02 2.52198e+02 3.13741e+02 3.18791e+02 3.08691e+02
4.55680e+05 9.11000e+02 3.40667e+02 3.60706e+02 3.20628e+02 3.12527e+02 3.17093e+02 3.07961e+02
4.56960e+05 9.13000e+02 3.36000e+02 4.14030e+02 2.57970e+02 3.10801e+02 3.15353e+02 3.06249e+02
4.58240e+05 9.16000e+02 2.81333e+02 3.75999e+02 1.86668e+02 3.09836e+02 3.14755e+02 3.04918e+02
4.59520e+05 9.19000e+02 3.28333e+02 3.85746e+02 2.70921e+02 3.10250e+02 3.15944e+02 3.04556e+02
4.60800e+05 9.21000e+02 3.40667e+02 3.53219e+02 3.28115e+02 3.12327e+02 3.18994e+02 3.05660e+02
4.62080e+05 9.24000e+02 3.26667e+02 3.65708e+02 2.87625e+02 3.15941e+02 3.23544e+02 3.08338e+02
4.63360e+05 9.26000e+02 3.25000e+02 3.44305e+02 3.05695e+02 3.20153e+02 3.28019e+02 3.12286e+02
4.64640e+05 9.29000e+02 3.09000e+02 3.25391e+02 2.92609e+02 3.23614e+02 3.30692e+02 3.16536e+02
4.65920e+05 9.31000e+02 2.73000e+02 3.08562e+02 2.37438e+02 3.25560e+02 3.31228e+02 3.19892e+02
4.67200e+05 9.34000e+02 3.31667e+02 3.76450e+02 2.86883e+02 3.26224e+02 3.30215e+02 3.22233e+02
4.68480e+05 9.36000e+02 3.04667e+02 3.67919e+02 2.41414e+02 3.26269e+02 3.28257e+02 3.24282e+02
4.69760e+05 9.39000e+02 3.09000e+02 3.73410e+02 2.44590e+02 3.25840e+02 3.27956e+02 3.23724e+02
4.71040e+05 9.42000e+02 3.76667e+02 3.91050e+02 3.62283e+02 3.24822e+02 3.28992e+02 3.20652e+02
4.72320e+05 9.44000e+02 3.13000e+02 3.71725e+02 2.54275e+02 3.23462e+02 3.28310e+02 3.18614e+02
4.73600e+05 9.47000e+02 3.23667e+02 3.77545e+02 2.69788e+02 3.21836e+02 3.26306e+02 3.17365e+02
4.74880e+05 9.49000e+02 2.85000e+02 3.22094e+02 2.47906e+02 3.20102e+02 3.24997e+02 3.15206e+02
4.76160e+05 9.52000e+02 2.86000e+02 3.29367e+02 2.42633e+02 3.18864e+02 3.25914e+02 3.11814e+02
4.77440e+05 9.54000e+02 3.17333e+02 3.59129e+02 2.75538e+02 3.18478e+02 3.28371e+02 3.08585e+02
4.78720e+05 9.57000e+02 3.41000e+02 3.59055e+02 3.22945e+02 3.18725e+02 3.30520e+02 3.06929e+02
4.80000e+05 9.60000e+02 3.16667e+02 3.45190e+02 2.88144e+02 3.18991e+02 3.31489e+02 3.06492e+02
4.81280e+05 9.62000e+02 3.29667e+02 3.50166e+02 3.09167e+02 3.18753e+02 3.31621e+02 3.05885e+02
4.82560e+05 9.65000e+02 2.83333e+02 3.20051e+02 2.46615e+02 3.18210e+02 3.31283e+02 3.05136e+02
4.83840e+05 9.67000e+02 3.39000e+02 3.81056e+02 2.96944e+02 3.17797e+02 3.29989e+02 3.05604e+02
4.85120e+05 9.70000e+02 3.39667e+02 3.45685e+02 3.33648e+02 3.17526e+02 3.27471e+02 3.07580e+02
4.86400e+05 9.72000e+02 3.13667e+02 3.52776e+02 2.74557e+02 3.17145e+02 3.25408e+02 3.08882e+02
4.87680e+05 9.75000e+02 3.32333e+02 3.54459e+02 3.10207e+02 3.16639e+02 3.25851e+02 3.07427e+02
4.88960e+05 9.77000e+02 3.57667e+02 3.74994e+02 3.40340e+02 3.16671e+02 3.27989e+02 3.05353e+02
4.90240e+05 9.80000e+02 3.38000e+02 3.42967e+02 3.33033e+02 3.17938e+02 3.30538e+02 3.05339e+02
4.91520e+05 9.83000e+02 3.00000e+02 3.11860e+02 2.88140e+02 3.20406e+02 3.32223e+02 3.08589e+02
4.92800e+05 9.85000e+02 3.64667e+02 4.24680e+02 3.04654e+02 3.23451e+02 3.32155e+02 3.14747e+02
4.94080e+05 9.88000e+02 3.68333e+02 4.19600e+02 3.17067e+02 3.26179e+02 3.30444e+02 3.21915e+02
4.95360e+05 9.90000e+02 3.33667e+02 3.57293e+02 3.10040e+02 3.27782e+02 3.29209e+02 3.26355e+02
4.96640e+05 9.93000e+02 3.72667e+02 3.98645e+02 3.46688e+02 3.27970e+02 3.32212e+02 3.23728e+02
4.97920e+05 9.95000e+02 2.98333e+02 3.11355e+02 2.85312e+02 3.27130e+02 3.32814e+02 3.21446e+02
4.99200e+05 9.98000e+02 3.30333e+02 3.75539e+02 2.85128e+02 3.25876e+02 3.30864e+02 3.20888e+02
5.00480e+05 1.00000e+03 3.58000e+02 3.96756e+02 3.19244e+02 3.24790e+02 3.28335e+02 3.21244e+02
5.01760e+05 1.00300e+03 3.59333e+02 3.93920e+02 3.24747e+02 3.24290e+02 3.27918e+02 3.20662e+02
5.03040e+05 1.00600e+03 3.72667e+02 4.21767e+02 3.23566e+02 3.24466e+02 3.29039e+02 3.19893e+02
5.04320e+05 1.00800e+03 2.95000e+02 3.00715e+02 2.89285e+02 3.24982e+02 3.30523e+02 3.19441e+02
5.05600e+05 1.01100e+03 3.26667e+02 3.63692e+02 2.89641e+02 3.25274e+02 3.32443e+02 3.18105e+02
5.06880e+05 1.01300e+03 2.74667e+02 3.25508e+02 2.23825e+02 3.25209e+02 3.34458e+02 3.15960e+02
5.08160e+05 1.01600e+03 3.28667e+02 3.70875e+02 2.86458e+02 3.25221e+02 3.36234e+02 3.14207e+02
5.09440e+05 1.01800e+03 3.20333e+02 3.63309e+02 2.77358e+02 3.25595e+02 3.37770e+02 3.13419e+02
5.10720e+05 1.02100e+03 3.28667e+02 3.84238e+02 2.73095e+02 3.25969e+02 3.38353e+02 3.13585e+02
5.12000e+05 1.02400e+03 3.25667e+02 3.80026e+02 2.71308e+02 3.25700e+02 3.36708e+02 3.14691e+02
5.13280e+05 1.02600e+03 3.48333e+02 3.83531e+02 3.13135e+02 3.24682e+02 3.32909e+02 3.16455e+02
5.14560e+05 1.02900e+03 2.61000e+02 3.17680e+02 2.04320e+02 3.23442e+02 3.28516e+02 3.18368e+02
5.15840e+05 1.03100e+03 2.96000e+02 3.84660e+02 2.07340e+02 3.22566e+02 3.25925e+02 3.19207e+02
5.17120e+05 1.03400e+03 2.99000e+02 3.40215e+02 2.57785e+02 3.22246e+02 3.26706e+02 3.17785e+02
5.18400e+05 1.03600e+03 2.65000e+02 2.81391e+02 2.48609e+02 3.22270e+02 3.27995e+02 3.16545e+02
5.19680e+05 1.03900e+03 3.26000e+02 3.42990e+02 3.09010e+02 3.22163e+02 3.28302e+02 3.16025e+02
5.20960e+05 1.04100e+03 3.07333e+02 3.44395e+02 2.70272e+02 3.21450e+02 3.27794e+02 3.15106e+02
5.22240e+05 1.04400e+03 3.55333e+02 3.89532e+02 3.21135e+02 3.20030e+02 3.27189e+02 3.12871e+02
5.23520e+05 1.04700e+03 3.49333e+02 3.74715e+02 3.23952e+02 3.18322e+02 3.26941e+02 3.09703e+02
5.24800e+05 1.04900e+03 3.48667e+02 3.97173e+02 3.00160e+02 3.16816e+02 3.27496e+02 3.06135e+02
5.26080e+05 1.05200e+03 3.34000e+02 3.60733e+02 3.07267e+02 3.15597e+02 3.28407e+02 3.02786e+02
5.27360e+05 1.05400e+03 3.20000e+02 3.71698e+02 2.68302e+02 3.14788e+02 3.28767e+02 3.00809e+02
5.28640e+05 1.05700e+03 3.23667e+02 3.71082e+02 2.76251e+02 3.14936e+02 3.28324e+02 3.01548e+02
5.29920e+05 1.05900e+03 3.29667e+02 3.59301e+02 3.00032e+02 3.16523e+02 3.27425e+02 3.05621e+02
5.31200e+05 1.06200e+03 3.34000e+02 3.79891e+02 2.88109e+02 3.19280e+02 3.26505e+02 3.12056e+02
5.32480e+05 1.06400e+03 2.71667e+02 3.40453e+02 2.02880e+02 3.22129e+02 3.25853e+02 3.18405e+02
5.33760e+05 1.06700e+03 3.17333e+02 3.77976e+02 2.56690e+02 3.23956e+02 3.27375e+02 3.20537e+02
5.35040e+05 1.07000e+03 3.52333e+02 3.74429e+02 3.30238e+02 3.24460e+02 3.29162e+02 3.19757e+02
5.36320e+05 1.07200e+03 2.82667e+02 3.05475e+02 2.59858e+02 3.24238e+02 3.28149e+02 3.20328e+02
5.37600e+05 1.07500e+03 3.12667e+02 3.45705e+02 2.79628e+02 3.24245e+02 3.25590e+02 3.22901e+02
5.38880e+05 1.07700e+03 3.28667e+02 4.20468e+02 2.36865e+02 3.25061e+02 3.26642e+02 3.23480e+02
5.40160e+05 1.08000e+03 3.17000e+02 3.67020e+02 2.66980e+02 3.26712e+02 3.29985e+02 3.23439e+02
5.41440e+05 1.08200e+03 3.06000e+02 3.65604e+02 2.46396e+02 3.28868e+02 3.33955e+02 3.23781e+02
5.42720e+05 1.08500e+03 3.14000e+02 3.29937e+02 2.98063e+02 3.30972e+02 3.37967e+02 3.23977e+02
5.44000e+05 1.08800e+03 3.58000e+02 3.74673e+02 3.41327e+02 3.32316e+02 3.40541e+02 3.24090e+02
5.45280e+05 1.09000e+03 3.20667e+02 3.83687e+02 2.57646e+02 3.32465e+02 3.41474e+02 3.23456e+02
5.46560e+05 1.09300e+03 3.16000e+02 3.56571e+02 2.75429e+02 3.31491e+02 3.40912e+02 3.22070e+02
5.47840e+05 1.09500e+03 3.36000e+02 3.45626e+02 3.26374e+02 3.29913e+02 3.38494e+02 3.21332e+02
5.49120e+05 1.09800e+03 3.40333e+02 3.58958e+02 3.21708e+02 3.28677e+02 3.34412e+02 3.22942e+02
5.50400e+05 1.10000e+03 3.52000e+02 3.92996e+02 3.11004e+02 3.28444e+02 3.30093e+02 3.26794e+02
5.51680e+05 1.10300e+03 3.77667e+02 4.02234e+02 3.53099e+02 3.29036e+02 3.33681e+02 3.24390e+02
5.52960e+05 1.10500e+03 3.28667e+02 3.42627e+02 3.14706e+02 3.29528e+02 3.38000e+02 3.21056e+02
5.54240e+05 1.10800e+03 3.44333e+02 3.99953e+02 2.88714e+02 3.28971e+02 3.38801e+02 3.19140e+02
5.55520e+05 1.11100e+03 3.08000e+02 3.19045e+02 2.96955e+02 3.27297e+02 3.36023e+02 3.18570e+02
5.56800e+05 1.11300e+03 3.67667e+02 3.90679e+02 3.44655e+02 3.25538e+02 3.32503e+02 3.18574e+02
5.58080e+05 1.11600e+03 3.46000e+02 3.94187e+02 2.97813e+02 3.24841e+02 3.31311e+02 3.18371e+02
5.59360e+05 1.11800e+03 3.24333e+02 3.77351e+02 2.71316e+02 3.25712e+02 3.31873e+02 3.19551e+02
5.60640e+05 1.12100e+03 3.26333e+02 3.35797e+02 3.16870e+02 3.27827e+02 3.32581e+02 3.23072e+02
5.61920e+05 1.12300e+03 3.11000e+02 3.67574e+02 2.54426e+02 3.30251e+02 3.34776e+02 3.25726e+02
5.63200e+05 1.12600e+03 3.28000e+02 3.76689e+02 2.79311e+02 3.31820e+02 3.39762e+02 3.23878e+02
5.64480e+05 1.12800e+03 3.33000e+02 3.66347e+02 2.99653e+02 3.31503e+02 3.43944e+02 3.19061e+02
5.65760e+05 1.13100e+03 3.40333e+02 3.63374e+02 3.17292e+02 3.29324e+02 3.45583e+02 3.13065e+02
5.67040e+05 1.13400e+03 3.01333e+02 3.45366e+02 2.57301e+02 3.26823e+02 3.45495e+02 3.08151e+02
5.68320e+05 1.13600e+03 3.41000e+02 3.58907e+02 3.23093e+02 3.25852e+02 3.45516e+02 3.06188e+02
5.69600e+05 1.13900e+03 2.73000e+02 3.21380e+02 2.24620e+02 3.26905e+02 3.46271e+02 3.07539e+02
5.70880e+05 1.14100e+03 3.02333e+02 3.34524e+02 2.70143e+02 3.29067e+02 3.46523e+02 3.11610e+02
5.72160e+05 1.14400e+03 3.13333e+02 3.61950e+02 2.64717e+02 3.31115e+02 3.44971e+02 3.17259e+02
5.73440e+05 1.14600e+03 3.35667e+02 3.36609e+02 3.34724e+02 3.32231e+02 3.41747e+02 3.22715e+02
5.74720e+05 1.14900e+03 2.98333e+02 3.20862e+02 2.75804e+02 3.31926e+02 3.37491e+02 3.26360e+02
5.76000e+05 1.15200e+03 3.70000e+02 3.93930e+02 3.46070e+02 3.30175e+02 3.32169e+02 3.28181e+02
5.77280e+05 1.15400e+03 3.35667e+02 3.58151e+02 3.13182e+02 3.27792e+02 3.29616e+02 3.25967e+02
5.78560e+05 1.15700e+03 2.44000e+02 2.71940e+02 2.16060e+02 3.25770e+02 3.31348e+02 3.20192e+02
5.79840e+05 1.15900e+03 3.20000e+02 3.58401e+02 2.81599e+02 3.24752e+02 3.33410e+02 3.16094e+02
5.81120e+05 1.16200e+03 3.10333e+02 3.36080e+02 2.84587e+02 3.25125e+02 3.35700e+02 3.14550e+02
5.82400e+05 1.16400e+03 3.17667e+02 3.68325e+02 2.67009e+02 3.26464e+02 3.38118e+02 3.14810e+02
5.83680e+05 1.16700e+03 2.65333e+02 2.89421e+02 2.41246e+02 3.27567e+02 3.40195e+02 3.14939e+02
5.84960e+05 1.16900e+03 2.99667e+02 3.82650e+02 2.16683e+02 3.27616e+02 3.40866e+02 3.14366e+02
5.86240e+05 1.17200e+03 3.44667e+02 4.01882e+02 2.87452e+02 3.26614e+02 3.39425e+02 3.13803e+02
5.87520e+05 1.17500e+03 3.34000e+02 3.94833e+02 2.73167e+02 3.24936e+02 3.36095e+02 3.13777e+02
5.88800e+05 1.17700e+03 3.56667e+02 3.76029e+02 3.37305e+02 3.22803e+02 3.32037e+02 3.13569e+02
5.90080e+05 1.18000e+03 2.54667e+02 3.01402e+02 2.07931e+02 3.20540e+02 3.29057e+02 3.12023e+02
5.91360e+05 1.18200e+03 3.13333e+02 3.92197e+02 2.34469e+02 3.18793e+02 3.27510e+02 3.10077e+02
5.92640e+05 1.18500e+03 3.12000e+02 3.53529e+02 2.70471e+02 3.18106e+02 3.26202e+02 3.10010e+02
5.93920e+05 1.18700e+03 3.49333e+02 3.89784e+02 3.08883e+02 3.18493e+02 3.24426e+02 3.12561e+02
5.95200e+05 1.19000e+03 3.36333e+02 4.20096e+02 2.52570e+02 3.19291e+02 3.22622e+02 3.15959e+02
5.96480e+05 1.19200e+03 3.16333e+02 3.45503e+02 2.87163e+02 3.19732e+02 3.23998e+02 3.15466e+02
5.97760e+05 1.19500e+03 3.54667e+02 3.72673e+02 3.36660e+02 3.19753e+02 3.26763e+02 3.12743e+02
5.99040e+05 1.19800e+03 3.28000e+02 3.56647e+02 2.99353e+02 3.19980e+02 3.28550e+02 3.11410e+02
6.00320e+05 1.20000e+03 2.93667e+02 3.28589e+02 2.58745e+02 3.20949e+02 3.29769e+02 3.12129e+02
6.01600e+05 1.20300e+03 3.45333e+02 3.55542e+02 3.35124e+02 3.22399e+02 3.30675e+02 3.14122e+02
6.02880e+05 1.20500e+03 3.28667e+02 3.78602e+02 2.78731e+02 3.23334e+02 3.30020e+02 3.16647e+02
6.04160e+05 1.20800e+03 3.33000e+02 4.19058e+02 2.46942e+02 3.23085e+02 3.26369e+02 3.19802e+02
6.05440e+05 1.21000e+03 3.32000e+02 3.52314e+02 3.11686e+02 3.22255e+02 3.23739e+02 3.20770e+02
6.06720e+05 1.21300e+03 3.00333e+02 3.26363e+02 2.74303e+02 3.22022e+02 3.28082e+02 3.15962e+02
6.08000e+05 1.21600e+03 3.57667e+02 3.81671e+02 3.33662e+02 3.22569e+02 3.32071e+02 3.13066e+02
6.09280e+05 1.21800e+03 3.06000e+02 3.26510e+02 2.85490e+02 3.23246e+02 3.35246e+02 3.11245e+02
6.10560e+05 1.22100e+03 2.77000e+02 2.91989e+02 2.62011e+02 3.23474e+02 3.37499e+02 3.09449e+02
6.11840e+05 1.22300e+03 3.40000e+02 3.88929e+02 2.91071e+02 3.23152e+02 3.38619e+02 3.07684e+02
6.13120e+05 1.22600e+03 3.21667e+02 3.54022e+02 2.89311e+02 3.22816e+02 3.38213e+02 3.07418e+02
6.14400e+05 1.22800e+03 3.75000e+02 4.11914e+02 3.38086e+02 3.22754e+02 3.35896e+02 3.09611e+02
6.15680e+05 1.23100e+03 3.79000e+02 3.94253e+02 3.63747e+02 3.22768e+02 3.32628e+02 3.12909e+02
6.16960e+05 1.23300e+03 3.78667e+02 4.16845e+02 3.40489e+02 3.22803e+02 3.31953e+02 3.13653e+02
6.18240e+05 1.23600e+03 2.65000e+02 3.05571e+02 2.24429e+02 3.23015e+02 3.35192e+02 3.10838e+02
6.19520e+05 1.23900e+03 3.00333e+02 3.55905e+02 2.44762e+02 3.23580e+02 3.39557e+02 3.07602e+02
6.20800e+05 1.24100e+03 2.68667e+02 3.34709e+02 2.02625e+02 3.24774e+02 3.43869e+02 3.05679e+02
6.22080e+05 1.24400e+03 3.50000e+02 3.75781e+02 3.24219e+02 3.26556e+02 3.47680e+02 3.05432e+02
6.23360e+05 1.24600e+03 2.95667e+02 3.57899e+02 2.33434e+02 3.28150e+02 3.49991e+02 3.06309e+02
6.24640e+05 1.24900e+03 3.13333e+02 3.51143e+02 2.75524e+02 3.28825e+02 3.50280e+02 3.07371e+02
6.25920e+05 1.25100e+03 2.99000e+02 3.35478e+02 2.62522e+02 3.28592e+02 3.49404e+02 3.07780e+02
6.27200e+05 1.25400e+03 3.64667e+02 3.96145e+02 3.33188e+02 3.27816e+02 3.48475e+02 3.07158e+02
6.28480e+05 1.25600e+03 3.27000e+02 4.07759e+02 2.46241e+02 3.26589e+02 3.47267e+02 3.05912e+02
6.29760e+05 1.25900e+03 3.91000e+02 4.03083e+02 3.78917e+02 3.24983e+02 3.44771e+02 3.05196e+02
6.31040e+05 1.26200e+03 3.64000e+02 3.87281e+02 3.40719e+02 3.23516e+02 3.41098e+02 3.05934e+02
6.32320e+05 1.26400e+03 3.66333e+02 4.21761e+02 3.10906e+02 3.22868e+02 3.37954e+02 3.07782e+02
6.33600e+05 1.26700e+03 3.13333e+02 3.54688e+02 2.71979e+02 3.23529e+02 3.37142e+02 3.09917e+02
6.34880e+05 1.26900e+03 3.37667e+02 4.21866e+02 2.53467e+02 3.25583e+02 3.38937e+02 3.12230e+02
6.36160e+05 1.27200e+03 2.93000e+02 3.40378e+02 2.45622e+02 3.28696e+02 3.42490e+02 3.14901e+02
6.37440e+05 1.27400e+03 2.84000e+02 3.16894e+02 2.51106e+02 3.32255e+02 3.46765e+02 3.17744e+02
6.38720e+05 1.27700e+03 3.25000e+02 3.64302e+02 2.85698e+02 3.35319e+02 3.50687e+02 3.19952e+02
6.40000e+05 1.28000e+03 3.66667e+02 3.92035e+02 3.41298e+02 3.36940e+02 3.53215e+02 3.20666e+02
6.41280e+05 1.28200e+03 2.90667e+02 3.80025e+02 2.01308e+02 3.36264e+02 3.53170e+02 3.19357e+02
6.42560e+05 1.28500e+03 3.23333e+02 3.54428e+02 2.92238e+02 3.33321e+02 3.50293e+02 3.16348e+02
6.43840e+05 1.28700e+03 3.02000e+02 3.52306e+02 2.51694e+02 3.29749e+02 3.46154e+02 3.13343e+02
6.45120e+05 1.29000e+03 3.44000e+02 3.52641e+02 3.35359e+02 3.27071e+02 3.42361e+02 3.11781e+02
6.46400e+05 1.29200e+03 3.68000e+02 3.82989e+02 3.53011e+02 3.25116e+02 3.39189e+02 3.11044e+02
6.47680e+05 1.29500e+03 3.18000e+02 3.72351e+02 2.63649e+02 3.23036e+02 3.36025e+02 3.10048e+02
6.48960e+05 1.29700e+03 3.41333e+02 3.59597e+02 3.23070e+02 3.20515e+02 3.32181e+02 3.08849e+02
6.50240e+05 1.30000e+03 3.38667e+02 3.57238e+02 3.20095e+02 3.18376e+02 3.28230e+02 3.08521e+02
6.51520e+05 1.30300e+03 2.93667e+02 3.74481e+02 2.12853e+02 3.18195e+02 3.25865e+02 3.10525e+02
6.52800e+05 1.30500e+03 3.25000e+02 3.44131e+02 3.05869e+02 3.20532e+02 3.25777e+02 3.15288e+02
6.54080e+05 1.30800e+03 3.10667e+02 3.42209e+02 2.79125e+02 3.24189e+02 3.26800e+02 3.21578e+02
6.55360e+05 1.31000e+03 3.30333e+02 3.47660e+02 3.13006e+02 3.27340e+02 3.28315e+02 3.26365e+02
6.56640e+05 1.31300e+03 3.48333e+02 3.83983e+02 3.12684e+02 3.28893e+02 3.33391e+02 3.24395e+02
6.57920e+05 1.31500e+03 3.63667e+02 3.96736e+02 3.30598e+02 3.28816e+02 3.36756e+02 3.20876e+02
6.59200e+05 1.31800e+03 3.36000e+02 3.75858e+02 2.96142e+02 3.27961e+02 3.38521e+02 3.17400e+02
6.60480e+05 1.32000e+03 3.07000e+02 3.44497e+02 2.69503e+02 3.27623e+02 3.39458e+02 3.15788e+02
6.61760e+05 1.32300e+03 3.65000e+02 3.91166e+02 3.38834e+02 3.28478e+02 3.39786e+02 3.17171e+02
6.63040e+05 1.32600e+03 3.13667e+02 3.60835e+02 2.66498e+02 3.30151e+02 3.39139e+02 3.21163e+02
6.64320e+05 1.32800e+03 3.24333e+02 3.73604e+02 2.75063e+02 3.31587e+02 3.36700e+02 3.26474e+02
6.65600e+05 1.33100e+03 3.07333e+02 3.46443e+02 2.68224e+02 3.32021e+02 3.32865e+02 3.31177e+02
6.66880e+05 1.33300e+03 3.29667e+02 3.63532e+02 2.95801e+02 3.31514e+02 3.35390e+02 3.27639e+02
6.68160e+05 1.33600e+03 2.99000e+02 3.13353e+02 2.84647e+02 3.30586e+02 3.36036e+02 3.25135e+02
6.69440e+05 1.33800e+03 3.35000e+02 3.65800e+02 3.04200e+02 3.29714e+02 3.34554e+02 3.24874e+02
6.70720e+05 1.34100e+03 2.71000e+02 3.10421e+02 2.31579e+02 3.29079e+02 3.32757e+02 3.25401e+02
6.72000e+05 1.34400e+03 3.10667e+02 3.49348e+02 2.71986e+02 3.28619e+02 3.31527e+02 3.25711e+02
6.73280e+05 1.34600e+03 3.44333e+02 3.73742e+02 3.14924e+02 3.28025e+02 3.30910e+02 3.25140e+02
6.74560e+05 1.34900e+03 3.21000e+02 3.76863e+02 2.65137e+02 3.26915e+02 3.29636e+02 3.24193e+02
6.75840e+05 1.35100e+03 3.70667e+02 4.02960e+02 3.38373e+02 3.25334e+02 3.26441e+02 3.24227e+02
6.77120e+05 1.35400e+03 3.13333e+02 3.44213e+02 2.82454e+02 3.24193e+02 3.26373e+02 3.22014e+02
6.78400e+05 1.35600e+03 3.43333e+02 3.86978e+02 2.99688e+02 3.24616e+02 3.30315e+02 3.18916e+02
6.79680e+05 1.35900e+03 3.59000e+02 4.12348e+02 3.05652e+02 3.26788e+02 3.35429e+02 3.18147e+02
6.80960e+05 1.36100e+03 3.39000e+02 3.90614e+02 2.87386e+02 3.29955e+02 3.40190e+02 3.19720e+02
6.82240e+05 1.36400e+03 3.63333e+02 4.16439e+02 3.10228e+02 3.32555e+02 3.42949e+02 3.22162e+02
6.83520e+05 1.36700e+03 3.18667e+02 3.72092e+02 2.65242e+02 3.33006e+02 3.42550e+02 3.23461e+02
6.84800e+05 1.36900e+03 3.11000e+02 3.27753e+02 2.94247e+02 3.31084e+02 3.39878e+02 3.22290e+02
6.86080e+05 1.37200e+03 3.15000e+02 3.29989e+02 3.00011e+02 3.28250e+02 3.37694e+02 3.18807e+02
6.87360e+05 1.37400e+03 2.93667e+02 3.02623e+02 2.84710e+02 3.26586e+02 3.37565e+02 3.15608e+02
6.88640e+05 1.37700e+03 3.60667e+02 4.23369e+02 2.97965e+02 3.26804e+02 3.39220e+02 3.14388e+02
6.89920e+05 1.37900e+03 3.38000e+02 3.54062e+02 3.21938e+02 3.27695e+02 3.41199e+02 3.14191e+02
6.91200e+05 1.38200e+03 3.57667e+02 3.86837e+02 3.28497e+02 3.27733e+02 3.41696e+02 3.13770e+02
6.92480e+05 1.38400e+03 3.29667e+02 3.88400e+02 2.70934e+02 3.26365e+02 3.40298e+02 3.12433e+02
6.93760e+05 1.38700e+03 3.23000e+02 3.58138e+02 2.87862e+02 3.24338e+02 3.38862e+02 3.09814e+02
6.95040e+05 1.39000e+03 3.93333e+02 4.31319e+02 3.55348e+02 3.23037e+02 3.39217e+02 3.06856e+02
6.96320e+05 1.39200e+03 3.50000e+02 4.08126e+02 2.91874e+02 3.23238e+02 3.41379e+02 3.05097e+02
6.97600e+05 1.39500e+03 3.10333e+02 3.18910e+02 3.01757e+02 3.24561e+02 3.44721e+02 3.04401e+02
6.98880e+05 1.39700e+03 3.34667e+02 3.75470e+02 2.93864e+02 3.26627e+02 3.48810e+02 3.04444e+02
7.00160e+05 1.40000e+03 3.34333e+02 3.83732e+02 2.84935e+02 3.29714e+02 3.53287e+02 3.06141e+02
7.01440e+05 1.40200e+03 3.15000e+02 3.58205e+02 2.71795e+02 3.33663e+02 3.57284e+02 3.10042e+02
7.02720e+05 1.40500e+03 3.38667e+02 3.46427e+02 3.30906e+02 3.37348e+02 3.59447e+02 3.15249e+02
7.04000e+05 1.40800e+03 3.23333e+02 3.71737e+02 2.74930e+02 3.39569e+02 3.58950e+02 3.20187e+02
7.05280e+05 1.41000e+03 3.79000e+02 3.88899e+02 3.69101e+02 3.39919e+02 3.56500e+02 3.23338e+02
7.06560e+05 1.41300e+03 3.55667e+02 3.88987e+02 3.22347e+02 3.39143e+02 3.54116e+02 3.24170e+02
7.07840e+05 1.41500e+03 3.72667e+02 4.02301e+02 3.43032e+02 3.38589e+02 3.53012e+02 3.24166e+02
7.09120e+05 1.41800e+03 3.20000e+02 4.13106e+02 2.26894e+02 3.39134e+02 3.52607e+02 3.25662e+02
7.10400e+05 1.42000e+03 3.08667e+02 3.41503e+02 2.75830e+02 3.40967e+02 3.52590e+02 3.29343e+02
7.11680e+05 1.42300e+03 3.50333e+02 3.70003e+02 3.30664e+02 3.43720e+02 3.53192e+02 3.34248e+02
7.12960e+05 1.42500e+03 3.82333e+02 4.23071e+02 3.41596e+02 3.46476e+02 3.53892e+02 3.39060e+02
7.14240e+05 1.42800e+03 3.18000e+02 3.20944e+02 3.15056e+02 3.48136e+02 3.53303e+02 3.42969e+02
7.15520e+05 1.43100e+03 2.48000e+02 3.00896e+02 1.95104e+02 3.48044e+02 3.50703e+02 3.45385e+02
7.16800e+05 1.43300e+03 3.40333e+02 3.64255e+02 3.16412e+02 3.46387e+02 3.47570e+02 3.45204e+02
7.18080e+05 1.43600e+03 3.31333e+02 3.54790e+02 3.07877e+02 3.43696e+02 3.45043e+02 3.42350e+02
7.19360e+05 1.43800e+03 3.49667e+02 4.14321e+02 2.85012e+02 3.40063e+02 3.40947e+02 3.39180e+02
7.20640e+05 1.44100e+03 3.33000e+02 3.84232e+02 2.81768e+02 3.35372e+02 3.35498e+02 3.35247e+02
7.21920e+05 1.44300e+03 3.29000e+02 3.56435e+02 3.01565e+02 3.30198e+02 3.31120e+02 3.29276e+02
7.23200e+05 1.44600e+03 3.29667e+02 3.34656e+02 3.24678e+02 3.25592e+02 3.27027e+02 3.24156e+02
7.24480e+05 1.44800e+03 3.53333e+02 3.90142e+02 3.16525e+02 3.22073e+02 3.23775e+02 3.20371e+02
7.25760e+05 1.45100e+03 3.64667e+02 3.85425e+02 3.43909e+02 3.19563e+02 3.21563e+02 3.17563e+02
7.27040e+05 1.45400e+03 2.97333e+02 3.46393e+02 2.48273e+02 3.18278e+02 3.21546e+02 3.15010e+02
7.28320e+05 1.45600e+03 4.03333e+02 4.33602e+02 3.73064e+02 3.18879e+02 3.24102e+02 3.13657e+02
7.29600e+05 1.45900e+03 2.97667e+02 3.34728e+02 2.60605e+02 3.21509e+02 3.28213e+02 3.14805e+02
7.30880e+05 1.46100e+03 3.48000e+02 4.17513e+02 2.78487e+02 3.25131e+02 3.33180e+02 3.17082e+02
7.32160e+05 1.46400e+03 3.55333e+02 3.93651e+02 3.17016e+02 3.28661e+02 3.39507e+02 3.17815e+02
7.33440e+05 1.46600e+03 3.43000e+02 3.56491e+02 3.29509e+02 3.31999e+02 3.45942e+02 3.18055e+02
7.34720e+05 1.46900e+03 3.29667e+02 3.67792e+02 2.91541e+02 3.35074e+02 3.49816e+02 3.20332e+02
7.36000e+05 1.47200e+03 3.31667e+02 3.54548e+02 3.08785e+02 3.37166e+02 3.49712e+02 3.24621e+02
7.37280e+05 1.47400e+03 3.19000e+02 3.52297e+02 2.85703e+02 3.37721e+02 3.46597e+02 3.28844e+02
7.38560e+05 1.47700e+03 3.42667e+02 4.00201e+02 2.85132e+02 3.36915e+02 3.42630e+02 3.31200e+02
7.39840e+05 1.47900e+03 3.05000e+02 3.79463e+02 2.30537e+02 3.35152e+02 3.39366e+02 3.30937e+02
7.41120e+05 1.48200e+03 3.65667e+02 3.81036e+02 3.50297e+02 3.32935e+02 3.36775e+02 3.29094e+02
7.42400e+05 1.48400e+03 3.30667e+02 3.76429e+02 2.84904e+02 3.30932e+02 3.33878e+02 3.27986e+02
7.43680e+05 1.48700e+03 2.89667e+02 3.36245e+02 2.43088e+02 3.29544e+02 3.30715e+02 3.28373e+02
7.44960e+05 1.48900e+03 3.37333e+02 3.87707e+02 2.86959e+02 3.28703e+02 3.29524e+02 3.27881e+02
7.46240e+05 1.49200e+03 3.24000e+02 3.77597e+02 2.70403e+02 3.28157e+02 3.30487e+02 3.25827e+02
7.47520e+05 1.49500e+03 3.50000e+02 3.80100e+02 3.19900e+02 3.27440e+02 3.30199e+02 3.24681e+02
7.48800e+05 1.49700e+03 3.66667e+02 3.88151e+02 3.45183e+02 3.26066e+02 3.28090e+02 3.24042e+02
7.50080e+05 1.50000e+03 3.88000e+02 3.96042e+02 3.79958e+02 3.24273e+02 3.27523e+02 3.21023e+02
7.51360e+05 1.50200e+03 2.84667e+02 3.29458e+02 2.39876e+02 3.23008e+02 3.29339e+02 3.16676e+02
7.52640e+05 1.50500e+03 3.33667e+02 3.76564e+02 2.90769e+02 3.23254e+02 3.31788e+02 3.14721e+02
7.53920e+05 1.50700e+03 3.00000e+02 3.84475e+02 2.15525e+02 3.25257e+02 3.34374e+02 3.16139e+02
7.55200e+05 1.51000e+03 3.83667e+02 3.84914e+02 3.82419e+02 3.28238e+02 3.36521e+02 3.19954e+02
7.56480e+05 1.51200e+03 3.43000e+02 3.91710e+02 2.94290e+02 3.30903e+02 3.37597e+02 3.24210e+02
7.57760e+05 1.51500e+03 3.20000e+02 3.74870e+02 2.65130e+02 3.32385e+02 3.37042e+02 3.27728e+02
7.59040e+05 1.51800e+03 3.67333e+02 4.23656e+02 3.11011e+02 3.32767e+02 3.35308e+02 3.30226e+02
7.60320e+05 1.52000e+03 3.46000e+02 3.83417e+02 3.08583e+02 3.32759e+02 3.35977e+02 3.29541e+02
7.61600e+05 1.52300e+03 3.68333e+02 4.11231e+02 3.25436e+02 3.32803e+02 3.38017e+02 3.27589e+02
7.62880e+05 1.52500e+03 3.48667e+02 4.29150e+02 2.68183e+02 3.32883e+02 3.39386e+02 3.26381e+02
7.64160e+05 1.52800e+03 2.97667e+02 3.38331e+02 2.57003e+02 3.32941e+02 3.40275e+02 3.25608e+02
7.65440e+05 1.53000e+03 3.60667e+02 4.11272e+02 3.10061e+02 3.32916e+02 3.40121e+02 3.25712e+02
7.66720e+05 1.53300e+03 3.63667e+02 3.96746e+02 3.30588e+02 3.32807e+02 3.38998e+02 3.26616e+02
7.68000e+05 1.53600e+03 2.38333e+02 2.55583e+02 2.21084e+02 3.32429e+02 3.38118e+02 3.26740e+02
7.69280e+05 1.53800e+03 2.32333e+02 2.68714e+02 1.95953e+02 3.31611e+02 3.38321e+02 3.24900e+02
7.70560e+05 1.54100e+03 3.16667e+02 3.57117e+02 2.76216e+02 3.30914e+02 3.40084e+02 3.21743e+02
7.71840e+05 1.54300e+03 3.53000e+02 3.59377e+02 3.46623e+02 3.30992e+02 3.42994e+02 3.18991e+02
7.73120e+05 1.54600e+03 3.67333e+02 4.16332e+02 3.18334e+02 3.31387e+02 3.44878e+02 3.17897e+02
7.74400e+05 1.54800e+03 3.60000e+02 3.79305e+02 3.40695e+02 3.31316e+02 3.43778e+02 3.18853e+02
7.75680e+05 1.55100e+03 3.44667e+02 3.65425e+02 3.23909e+02 3.31038e+02 3.40374e+02 3.21701e+02
7.76960e+05 1.55300e+03 3.74333e+02 4.03912e+02 3.44755e+02 3.31502e+02 3.37127e+02 3.25878e+02
7.78240e+05 1.55600e+03 3.46333e+02 3.74313e+02 3.18353e+02 3.33348e+02 3.36481e+02 3.30216e+02
7.79520e+05 1.55900e+03 3.31667e+02 3.53151e+02 3.10183e+02 3.36624e+02 3.39504e+02 3.33745e+02
7.80800e+05 1.56100e+03 3.26000e+02 3.58619e+02 2.93381e+02 3.40874e+02 3.45214e+02 3.36535e+02
7.82080e+05 1.56400e+03 3.17667e+02 3.61956e+02 2.73377e+02 3.45226e+02 3.51186e+02 3.39267e+02
7.83360e+05 1.56600e+03 3.67333e+02 3.97953e+02 3.36714e+02 3.48478e+02 3.54787e+02 3.42170e+02
7.84640e+05 1.56900e+03 3.37000e+02 3.77274e+02 2.96726e+02 3.49523e+02 3.53637e+02 3.45408e+02
7.85920e+05 1.57100e+03 3.23333e+02 3.43289e+02 3.03378e+02 3.47887e+02 3.48736e+02 3.47038e+02
7.87200e+05 1.57400e+03 3.56333e+02 4.14312e+02 2.98354e+02 3.44035e+02 3.50235e+02 3.37835e+02
7.88480e+05 1.57600e+03 3.36000e+02 3.90265e+02 2.81735e+02 3.39262e+02 3.49747e+02 3.28778e+02
7.89760e+05 1.57900e+03 3.79667e+02 4.05645e+02 3.53688e+02 3.35109e+02 3.48132e+02 3.22086e+02
7.91040e+05 1.58200e+03 3.25333e+02 3.76254e+02 2.74413e+02 3.32736e+02 3.46261e+02 3.19210e+02
7.92320e+05 1.58400e+03 3.88333e+02 4.33767e+02 3.42900e+02 3.32422e+02 3.44187e+02 3.20657e+02
7.93600e+05 1.58700e+03 3.54000e+02 3.61071e+02 3.46929e+02 3.33481e+02 3.42664e+02 3.24298e+02
7.94880e+05 1.58900e+03 2.90000e+02 3.37693e+02 2.42307e+02 3.35178e+02 3.42702e+02 3.27655e+02
7.96160e+05 1.59200e+03 3.13667e+02 3.72626e+02 2.54707e+02 3.37061e+02 3.43758e+02 3.30363e+02
7.97440e+05 1.59400e+03 3.63667e+02 3.98369e+02 3.28965e+02 3.38536e+02 3.44730e+02 3.32343e+02
7.98720e+05 1.59700e+03 2.78667e+02 2.88810e+02 2.68523e+02 3.38866e+02 3.43879e+02 3.33853e+02
8.00000e+05 1.60000e+03 3.24667e+02 3.59349e+02 2.89984e+02 3.37974e+02 3.40288e+02 3.35660e+02
8.01280e+05 1.60200e+03 3.00667e+02 3.25302e+02 2.76032e+02 3.36807e+02 3.40513e+02 3.33101e+02
8.02560e+05 1.60500e+03 3.29667e+02 3.52606e+02 3.06727e+02 3.36154e+02 3.43505e+02 3.28802e+02
8.03840e+05 1.60700e+03 3.55667e+02 3.75904e+02 3.35429e+02 3.35855e+02 3.44662e+02 3.27047e+02
8.05120e+05 1.61000e+03 3.31667e+02 3.76398e+02 2.86935e+02 3.35154e+02 3.42975e+02 3.27333e+02
8.06400e+05 1.61200e+03 3.82667e+02 4.06364e+02 3.58970e+02 3.33222e+02 3.38941e+02 3.27502e+02
8.07680e+05 1.61500e+03 3.79333e+02 3.99669e+02 3.58997e+02 3.30452e+02 3.34873e+02 3.26030e+02
8.08960e+05 1.61700e+03 3.83000e+02 4.00795e+02 3.65205e+02 3.28588e+02 3.33097e+02 3.24079e+02
8.10240e+05 1.62000e+03 3.28667e+02 3.64790e+02 2.92543e+02 3.29208e+02 3.33811e+02 3.24606e+02
8.11520e+05 1.62300e+03 3.36000e+02 3.48247e+02 3.23753e+02 3.32470e+02 3.36650e+02 3.28290e+02
8.12800e+05 1.62500e+03 3.35333e+02 3.49389e+02 3.21278e+02 3.37176e+02 3.42185e+02 3.32167e+02
8.14080e+05 1.62800e+03 4.00333e+02 4.05118e+02 3.95549e+02 3.41768e+02 3.49861e+02 3.33675e+02
8.15360e+05 1.63000e+03 3.12667e+02 3.38413e+02 2.86920e+02 3.44817e+02 3.56192e+02 3.33442e+02
8.16640e+05 1.63300e+03 3.00667e+02 3.22898e+02 2.78436e+02 3.45446e+02 3.58734e+02 3.32158e+02
8.17920e+05 1.63500e+03 3.72000e+02 4.09211e+02 3.34789e+02 3.44020e+02 3.57480e+02 3.30560e+02
8.19200e+05 1.63800e+03 3.55667e+02 3.98944e+02 3.12390e+02 3.41714e+02 3.53838e+02 3.29590e+02
8.20480e+05 1.64000e+03 3.22667e+02 3.92353e+02 2.52980e+02 3.39112e+02 3.49149e+02 3.29076e+02
8.21760e+05 1.64300e+03 3.70333e+02 3.88958e+02 3.51708e+02 3.36494e+02 3.44829e+02 3.28159e+02
8.23040e+05 1.64600e+03 3.44333e+02 3.78209e+02 3.10458e+02 3.34779e+02 3.42053e+02 3.27504e+02
8.24320e+05 1.64800e+03 3.33333e+02 3.60442e+02 3.06224e+02 3.34599e+02 3.41251e+02 3.27947e+02
8.25600e+05 1.65100e+03 3.37333e+02 3.97690e+02 2.76977e+02 3.35346e+02 3.42310e+02 3.28381e+02
8.26880e+05 1.65300e+03 3.41667e+02 3.58407e+02 3.24927e+02 3.35899e+02 3.43932e+02 3.27866e+02
8.28160e+05 1.65600e+03 3.40333e+02 4.02033e+02 2.78633e+02 3.35733e+02 3.44617e+02 3.26849e+02
8.29440e+05 1.65800e+03 3.36333e+02 3.70238e+02 3.02428e+02 3.34942e+02 3.44284e+02 3.25600e+02
8.30720e+05 1.66100e+03 3.65000e+02 4.00954e+02 3.29046e+02 3.33829e+02 3.43684e+02 3.23973e+02
8.32000e+05 1.66400e+03 3.45333e+02 3.60484e+02 3.30182e+02 3.32732e+02 3.43179e+02 3.22284e+02
8.33280e+05 1.66600e+03 3.06000e+02 3.40881e+02 2.71119e+02 3.31796e+02 3.42385e+02 3.21208e+02
8.34560e+05 1.66900e+03 3.26667e+02 3.70745e+02 2.82588e+02 3.31022e+02 3.40884e+02 3.21160e+02
8.35840e+05 1.67100e+03 3.20333e+02 4.22158e+02 2.18509e+02 3.30775e+02 3.38953e+02 3.22596e+02
8.37120e+05 1.67400e+03 3.16333e+02 3.33271e+02 2.99396e+02 3.31307e+02 3.36409e+02 3.26205e+02
8.38400e+05 1.67600e+03 3.31000e+02 3.59249e+02 3.02751e+02 3.32222e+02 3.34598e+02 3.29846e+02
8.39680e+05 1.67900e+03 3.29667e+02 3.55951e+02 3.03382e+02 3.33019e+02 3.38378e+02 3.27661e+02
8.40960e+05 1.68100e+03 3.48333e+02 4.03059e+02 2.93608e+02 3.33425e+02 3.41733e+02 3.25117e+02
8.42240e+05 1.68400e+03 2.98667e+02 3.31544e+02 2.65790e+02 3.33338e+02 3.44239e+02 3.22437e+02
8.43520e+05 1.68700e+03 3.26667e+02 3.45470e+02 3.07864e+02 3.32982e+02 3.46461e+02 3.19502e+02
8.44800e+05 1.68900e+03 3.33333e+02 3.91970e+02 2.74697e+02 3.32688e+02 3.47684e+02 3.17692e+02
8.46080e+05 1.69200e+03 2.65333e+02 3.13544e+02 2.17123e+02 3.32365e+02 3.47064e+02 3.17667e+02
8.47360e+05 1.69400e+03 3.41333e+02 3.61488e+02 3.21178e+02 3.31655e+02 3.44603e+02 3.18706e+02
8.48640e+05 1.69700e+03 3.30333e+02 3.84986e+02 2.75681e+02 3.30373e+02 3.40222e+02 3.20524e+02
8.49920e+05 1.69900e+03 3.78667e+02 4.44805e+02 3.12529e+02 3.28571e+02 3.33852e+02 3.23290e+02
8.51200e+05 1.70200e+03 3.37667e+02 3.66213e+02 3.09120e+02 3.26464e+02 3.28178e+02 3.24750e+02
8.52480e+05 1.70400e+03 2.97000e+02 3.73581e+02 2.20419e+02 3.24703e+02 3.30083e+02 3.19323e+02
8.53760e+05 1.70700e+03 3.58667e+02 4.01292e+02 3.16042e+02 3.24115e+02 3.33795e+02 3.14435e+02
8.55040e+05 1.71000e+03 3.56667e+02 4.15127e+02 2.98207e+02 3.24713e+02 3.38809e+02 3.10618e+02
8.56320e+05 1.71200e+03 3.21667e+02 3.62665e+02 2.80668e+02 3.25312e+02 3.42715e+02 3.07909e+02
8.57600e+05 1.71500e+03 3.50000e+02 3.97392e+02 3.02608e+02 3.24678e+02 3.42601e+02 3.06755e+02
8.58880e+05 1.71700e+03 3.40333e+02 3.55506e+02 3.25160e+02 3.23179e+02 3.38899e+02 3.07458e+02
8.60160e+05 1.72000e+03 3.39000e+02 3.63055e+02 3.14945e+02 3.22630e+02 3.35561e+02 3.09699e+02
8.61440e+05 1.72200e+03 2.97667e+02 3.13715e+02 2.81618e+02 3.24556e+02 3.35104e+02 3.14007e+02
8.62720e+05 1.72500e+03 3.63333e+02 3.72327e+02 3.54340e+02 3.28732e+02 3.36852e+02 3.20611e+02
8.64000e+05 1.72800e+03 3.93333e+02 4.26058e+02 3.60609e+02 3.33252e+02 3.39493e+02 3.27011e+02
8.65280e+05 1.73000e+03 3.46000e+02 3.98198e+02 2.93802e+02 3.36045e+02 3.41987e+02 3.30103e+02
8.66560e+05 1.73300e+03 3.52000e+02 3.98996e+02 3.05004e+02 3.36296e+02 3.43242e+02 3.29350e+02
8.67840e+05 1.73500e+03 3.35000e+02 3.57554e+02 3.12446e+02 3.35059e+02 3.43093e+02 3.27025e+02
8.69120e+05 1.73800e+03 3.80000e+02 3.97049e+02 3.62951e+02 3.34501e+02 3.42340e+02 3.26662e+02
8.70400e+05 1.74000e+03 4.12000e+02 4.28391e+02 3.95609e+02 3.36199e+02 3.41622e+02 3.30776e+02
8.71680e+05 1.74300e+03 3.49333e+02 3.91684e+02 3.06983e+02 3.40011e+02 3.42047e+02 3.37975e+02
8.72960e+05 1.74500e+03 2.99667e+02 3.25951e+02 2.73382e+02 3.44599e+02 3.50814e+02 3.38384e+02
8.74240e+05 1.74800e+03 3.34333e+02 3.98210e+02 2.70457e+02 3.48961e+02 3.60865e+02 3.37057e+02
8.75520e+05 1.75100e+03 3.24000e+02 3.55156e+02 2.92844e+02 3.52537e+02 3.68314e+02 3.36760e+02
8.76800e+05 1.75300e+03 3.19667e+02 3.95202e+02 2.44132e+02 3.54392e+02 3.71105e+02 3.37678e+02
8.78080e+05 1.75600e+03 3.97000e+02 4.17704e+02 3.76296e+02 3.53812e+02 3.68583e+02 3.39040e+02
8.79360e+05 1.75800e+03 3.26667e+02 3.63548e+02 2.89785e+02 3.51174e+02 3.61945e+02 3.40403e+02
8.80640e+05 1.76100e+03 3.10000e+02 3.51817e+02 2.68183e+02 3.47421e+02 3.53587e+02 3.41255e+02
8.81920e+05 1.76300e+03 3.86000e+02 4.14472e+02 3.57528e+02 3.43581e+02 3.46379e+02 3.40783e+02
8.83200e+05 1.76600e+03 3.28667e+02 3.56837e+02 3.00497e+02 3.40502e+02 3.43399e+02 3.37604e+02
8.84480e+05 1.76800e+03 3.29667e+02 3.64703e+02 2.94630e+02 3.38051e+02 3.41687e+02 3.34415e+02
8.85760e+05 1.77100e+03 2.59667e+02 2.93532e+02 2.25801e+02 3.35993e+02 3.38858e+02 3.33129e+02
8.87040e+05 1.77400e+03 2.94000e+02 3.17036e+02 2.70964e+02 3.34989e+02 3.36689e+02 3.33289e+02
8.88320e+05 1.77600e+03 3.71333e+02 4.18777e+02 3.23890e+02 3.35647e+02 3.37210e+02 3.34084e+02
8.89600e+05 1.77900e+03 3.29333e+02 3.82964e+02 2.75703e+02 3.37297e+02 3.39210e+02 3.35385e+02
8.90880e+05 1.78100e+03 3.55000e+02 3.64201e+02 3.45799e+02 3.38247e+02 3.41277e+02 3.35217e+02
8.92160e+05 1.78400e+03 3.91333e+02 4.11104e+02 3.71562e+02 3.37508e+02 3.41762e+02 3.33254e+02
8.93440e+05 1.78600e+03 3.35333e+02 3.62772e+02 3.07895e+02 3.35661e+02 3.39981e+02 3.31341e+02
8.94720e+05 1.78900e+03 3.18000e+02 3.58653e+02 2.77347e+02 3.34102e+02 3.37194e+02 3.31009e+02
8.96000e+05 1.79200e+03 3.48667e+02 3.90812e+02 3.06521e+02 3.33923e+02 3.36750e+02 3.31096e+02
8.97280e+05 1.79400e+03 3.70333e+02 3.95649e+02 3.45018e+02 3.35355e+02 3.39389e+02 3.31320e+02
8.98560e+05 1.79700e+03 3.39667e+02 3.69268e+02 3.10066e+02 3.37782e+02 3.42634e+02 3.32929e+02
8.99840e+05 1.79900e+03 3.01667e+02 3.48807e+02 2.54526e+02 3.40330e+02 3.45121e+02 3.35539e+02
9.01120e+05 1.80200e+03 3.48333e+02 3.90384e+02 3.06283e+02 3.42689e+02 3.46789e+02 3.38590e+02
9.02400e+05 1.80400e+03 3.57667e+02 3.88568e+02 3.26765e+02 3.44995e+02 3.48935e+02 3.41054e+02
9.03680e+05 1.80700e+03 2.78667e+02 2.85009e+02 2.72325e+02 3.46864e+02 3.50879e+02 3.42848e+02
9.04960e+05 1.80900e+03 3.77333e+02 4.25668e+02 3.28999e+02 3.47396e+02 3.50743e+02 3.44050e+02
9.06240e+05 1.81200e+03 3.63000e+02 3.92132e+02 3.33868e+02 3.46436e+02 3.49292e+02 3.43580e+02
9.07520e+05 1.81500e+03 3.01667e+02 3.38548e+02 2.64785e+02 3.44822e+02 3.47469e+02 3.42174e+02
9.08800e+05 1.81700e+03 3.45333e+02 3.75602e+02 3.15064e+02 3.43346e+02 3.45106e+02 3.41586e+02
9.10080e+05 1.82000e+03 2.94000e+02 3.72897e+02 2.15103e+02 3.42083e+02 3.46009e+02 3.38157e+02
9.11360e+05 1.82200e+03 3.58667e+02 4.17400e+02 2.99934e+02 3.40807e+02 3.49326e+02 3.32288e+02
9.12640e+05 1.82500e+03 3.89000e+02 4.18978e+02 3.59022e+02 3.39462e+02 3.51772e+02 3.27152e+02
9.13920e+05 1.82700e+03 3.65000e+02 4.08043e+02 3.21957e+02 3.38088e+02 3.50888e+02 3.25287e+02
9.15200e+05 1.83000e+03 3.52667e+02 3.66627e+02 3.38706e+02 3.36927e+02 3.47736e+02 3.26117e+02
9.16480e+05 1.83200e+03 2.55333e+02 2.90074e+02 2.20593e+02 3.36755e+02 3.48292e+02 3.25218e+02
9.17760e+05 1.83500e+03 2.89000e+02 3.34321e+02 2.43679e+02 3.38643e+02 3.53345e+02 3.23941e+02
9.19040e+05 1.83800e+03 3.17667e+02 3.61159e+02 2.74175e+02 3.42966e+02 3.58587e+02 3.27345e+02
9.20320e+05 1.84000e+03 2.98667e+02 4.09975e+02 1.87358e+02 3.48365e+02 3.61639e+02 3.35091e+02
9.21600e+05 1.84300e+03 3.44667e+02 3.74514e+02 3.14819e+02 3.52368e+02 3.61371e+02 3.43366e+02
9.22880e+05 1.84500e+03 2.83000e+02 3.42816e+02 2.23184e+02 3.53045e+02 3.58119e+02 3.47971e+02
9.24160e+05 1.84800e+03 2.70333e+02 3.64657e+02 1.76010e+02 3.49960e+02 3.54697e+02 3.45223e+02
9.25440e+05 1.85000e+03 3.91333e+02 4.16424e+02 3.66242e+02 3.44482e+02 3.50176e+02 3.38788e+02
9.26720e+05 1.85300e+03 3.68000e+02 4.04249e+02 3.31751e+02 3.38702e+02 3.43816e+02 3.33589e+02
9.28000e+05 1.85600e+03 3.76000e+02 4.06011e+02 3.45989e+02 3.33724e+02 3.37535e+02 3.29913e+02
9.29280e+05 1.85800e+03 3.35000e+02 3.59913e+02 3.10087e+02 3.29931e+02 3.32806e+02 3.27056e+02
9.30560e+05 1.86100e+03 3.57667e+02 3.83361e+02 3.31972e+02 3.27944e+02 3.30024e+02 3.25864e+02
9.31840e+05 1.86300e+03 3.50667e+02 4.06942e+02 2.94392e+02 3.28342e+02 3.29368e+02 3.27316e+02
9.33120e+05 1.86600e+03 3.55000e+02 3.97481e+02 3.12519e+02 3.30988e+02 3.31964e+02 3.30012e+02
9.34400e+05 1.86800e+03 3.73000e+02 3.86140e+02 3.59860e+02 3.34776e+02 3.37551e+02 3.32001e+02
9.35680e+05 1.87100e+03 2.87000e+02 3.18059e+02 2.55941e+02 3.38550e+02 3.42459e+02 3.34641e+02
9.36960e+05 1.87300e+03 3.54000e+02 3.75417e+02 3.32583e+02 3.41849e+02 3.46146e+02 3.37551e+02
9.38240e+05 1.87600e+03 3.73000e+02 4.03210e+02 3.42790e+02 3.44485e+02 3.48706e+02 3.40264e+02
9.39520e+05 1.87900e+03 3.73667e+02 3.92184e+02 3.55149e+02 3.45937e+02 3.50440e+02 3.41434e+02
9.40800e+05 1.88100e+03 3.54000e+02 4.03423e+02 3.04577e+02 3.45844e+02 3.52202e+02 3.39486e+02
9.42080e+05 1.88400e+03 3.15667e+02 3.73875e+02 2.57458e+02 3.44946e+02 3.54368e+02 3.35524e+02
9.43360e+05 1.88600e+03 3.06000e+02 3.32981e+02 2.79019e+02 3.44587e+02 3.57273e+02 3.31901e+02
9.44640e+05 1.88900e+03 3.84333e+02 4.19265e+02 3.49402e+02 3.45449e+02 3.61136e+02 3.29763e+02
9.45920e+05 1.89100e+03 3.62000e+02 3.72614e+02 3.51386e+02 3.46966e+02 3.64393e+02 3.29540e+02
9.47200e+05 1.89400e+03 3.74667e+02 4.05406e+02 3.43928e+02 3.47989e+02 3.64185e+02 3.31793e+02
9.48480e+05 1.89600e+03 3.64333e+02 4.16194e+02 3.12472e+02 3.48149e+02 3.59393e+02 3.36905e+02
9.49760e+05 1.89900e+03 3.50667e+02 3.67486e+02 3.33847e+02 3.48093e+02 3.52164e+02 3.44022e+02
9.51040e+05 1.90200e+03 2.74667e+02 2.88483e+02 2.60850e+02 3.48289e+02 3.52582e+02 3.43996e+02
9.52320e+05 1.90400e+03 3.77667e+02 4.17073e+02 3.38260e+02 3.48815e+02 3.57715e+02 3.39916e+02
9.53600e+05 1.90700e+03 2.77333e+02 3.59570e+02 1.95097e+02 3.49487e+02 3.59256e+02 3.39717e+02
9.54880e+05 1.90900e+03 3.48333e+02 4.29180e+02 2.67486e+02 3.49874e+02 3.56946e+02 3.42802e+02
9.56160e+05 1.91200e+03 3.46667e+02 3.74551e+02 3.18782e+02 3.49665e+02 3.52731e+02 3.46598e+02
9.57440e+05 1.91400e+03 3.13000e+02 3.56367e+02 2.69633e+02 3.48878e+02 3.52345e+02 3.45411e+02
9.58720e+05 1.91700e+03 3.23667e+02 4.04398e+02 2.42935e+02 3.47466e+02 3.53618e+02 3.41313e+02
9.60000e+05 1.92000e+03 3.70667e+02 3.93151e+02 3.48182e+02 3.45405e+02 3.54200e+02 3.36610e+02
9.61280e+05 1.92200e+03 3.83000e+02 4.37019e+02 3.28981e+02 3.42906e+02 3.55192e+02 3.30620e+02
9.62560e+05 1.92500e+03 3.12000e+02 3.81900e+02 2.42100e+02 3.40282e+02 3.55736e+02 3.24827e+02
9.63840e+05 1.92700e+03 3.49333e+02 3.71338e+02 3.27328e+02 3.38274e+02 3.54413e+02 3.22135e+02
9.65120e+05 1.93000e+03 3.19000e+02 3.64978e+02 2.73022e+02 3.37745e+02 3.50937e+02 3.24553e+02
9.66400e+05 1.93200e+03 3.45667e+02 3.66743e+02 3.24590e+02 3.38397e+02 3.46897e+02 3.29897e+02
9.67680e+05 1.93500e+03 3.48000e+02 3.59045e+02 3.36955e+02 3.38951e+02 3.48927e+02 3.28975e+02
9.68960e+05 1.93700e+03 3.35667e+02 3.43845e+02 3.27488e+02 3.38737e+02 3.55005e+02 3.22469e+02
9.70240e+05 1.94000e+03 3.65667e+02 4.06445e+02 3.24888e+02 3.37772e+02 3.58665e+02 3.16878e+02
9.71520e+05 1.94300e+03 2.90667e+02 3.62936e+02 2.18397e+02 3.36084e+02 3.58496e+02 3.13671e+02
9.72800e+05 1.94500e+03 3.37667e+02 3.68536e+02 3.06798e+02 3.34006e+02 3.55333e+02 3.12679e+02
9.74080e+05 1.94800e+03 3.35333e+02 3.75211e+02 2.95456e+02 3.32440e+02 3.51454e+02 3.13427e+02
9.75360e+05 1.95000e+03 4.08333e+02 4.39535e+02 3.77131e+02 3.31938e+02 3.48176e+02 3.15701e+02
9.76640e+05 1.95300e+03 3.80000e+02 3.81414e+02 3.78586e+02 3.31967e+02 3.44545e+02 3.19389e+02
9.77920e+05 1.95500e+03 3.20667e+02 3.70133e+02 2.71201e+02 3.31860e+02 3.40360e+02 3.23361e+02
9.79200e+05 1.95800e+03 3.04000e+02 3.15776e+02 2.92224e+02 3.31686e+02 3.38649e+02 3.24723e+02
9.80480e+05 1.96000e+03 3.66000e+02 4.16306e+02 3.15694e+02 3.32051e+02 3.40545e+02 3.23556e+02
9.81760e+05 1.96300e+03 3.78333e+02 3.90725e+02 3.65942e+02 3.33383e+02 3.43007e+02 3.23758e+02
9.83040e+05 1.96600e+03 3.42000e+02 3.58062e+02 3.25938e+02 3.35322e+02 3.44772e+02 3.25872e+02
9.84320e+05 1.96800e+03 3.98000e+02 4.14573e+02 3.81427e+02 3.36724e+02 3.45707e+02 3.27740e+02
9.85600e+05 1.97100e+03 3.84000e+02 3.91071e+02 3.76929e+02 3.36897e+02 3.46518e+02 3.27276e+02
9.86880e+05 1.97300e+03 3.23667e+02 4.01179e+02 2.46154e+02 3.36277e+02 3.47768e+02 3.24786e+02
9.88160e+05 1.97600e+03 3.82667e+02 4.17789e+02 3.47545e+02 3.35964e+02 3.49386e+02 3.22543e+02
9.89440e+05 1.97800e+03 3.44333e+02 3.67432e+02 3.21235e+02 3.37329e+02 3.51496e+02 3.23163e+02
9.90720e+05 1.98100e+03 3.16000e+02 3.70778e+02 2.61222e+02 3.40755e+02 3.53912e+02 3.27599e+02
9.92000e+05 1.98400e+03 3.78667e+02 3.87771e+02 3.69562e+02 3.44975e+02 3.55695e+02 3.34256e+02
9.93280e+05 1.98600e+03 3.83667e+02 4.01930e+02 3.65403e+02 3.48261e+02 3.55965e+02 3.40557e+02
9.94560e+05 1.98900e+03 3.32667e+02 3.69917e+02 2.95417e+02 3.49638e+02 3.54608e+02 3.44668e+02
9.95840e+05 1.99100e+03 3.56333e+02 3.89402e+02 3.23264e+02 3.49385e+02 3.53722e+02 3.45047e+02
9.97120e+05 1.99400e+03 3.59000e+02 3.98149e+02 3.19851e+02 3.48971e+02 3.55539e+02 3.42403e+02
9.98400e+05 1.99600e+03 3.44333e+02 3.63207e+02 3.25459e+02 3.49773e+02 3.58352e+02 3.41194e+02
9.99680e+05 1.99900e+03 3.41667e+02 3.96502e+02 2.86832e+02 3.51886e+02 3.60578e+02 3.43194e+02
1.00096e+06 2.00100e+03 3.46667e+02 3.63003e+02 3.30330e+02 3.54546e+02 3.61444e+02 3.47648e+02
1.00224e+06 2.00400e+03 3.28333e+02 3.98577e+02 2.58089e+02 3.56744e+02 3.60571e+02 3.52917e+02
1.00352e+06 2.00700e+03 3.25000e+02 3.55594e+02 2.94406e+02 3.57581e+02 3.57680e+02 3.57481e+02
1.00480e+06 2.00900e+03 3.60000e+02 3.95814e+02 3.24186e+02 3.56752e+02 3.60447e+02 3.53057e+02
1.00608e+06 2.01200e+03 3.24333e+02 3.55256e+02 2.93410e+02 3.54351e+02 3.61332e+02 3.47370e+02
1.00736e+06 2.01400e+03 2.64333e+02 3.25064e+02 2.03603e+02 3.50773e+02 3.59827e+02 3.41719e+02
1.00864e+06 2.01700e+03 3.53000e+02 3.87409e+02 3.18591e+02 3.47112e+02 3.56223e+02 3.38001e+02
1.00992e+06 2.01900e+03 2.74333e+02 2.99715e+02 2.48952e+02 3.44615e+02 3.52126e+02 3.37104e+02
1.01120e+06 2.02200e+03 3.49333e+02 3.64918e+02 3.33748e+02 3.43613e+02 3.50424e+02 3.36801e+02
1.01248e+06 2.02400e+03 2.70000e+02 3.32327e+02 2.07673e+02 3.43594e+02 3.51417e+02 3.35771e+02
1.01376e+06 2.02700e+03 3.18000e+02 3.33513e+02 3.02487e+02 3.43777e+02 3.52189e+02 3.35365e+02
1.01504e+06 2.03000e+03 3.56000e+02 4.11934e+02 3.00066e+02 3.43630e+02 3.51809e+02 3.35452e+02
1.01632e+06 2.03200e+03 3.69667e+02 3.76317e+02 3.63017e+02 3.42981e+02 3.50940e+02 3.35022e+02
1.01760e+06 2.03500e+03 3.61333e+02 3.97132e+02 3.25535e+02 3.42016e+02 3.50171e+02 3.33861e+02
1.01888e+06 2.03700e+03 3.52333e+02 4.03142e+02 3.01524e+02 3.41342e+02 3.49382e+02 3.33302e+02
1.02016e+06 2.04000e+03 3.13667e+02 3.18451e+02 3.08882e+02 3.41785e+02 3.48351e+02 3.35218e+02
1.02144e+06 2.04200e+03 3.57000e+02 3.82469e+02 3.31531e+02 3.43932e+02 3.47909e+02 3.39955e+02
1.02272e+06 2.04500e+03 3.54333e+02 3.93749e+02 3.14918e+02 3.47442e+02 3.49266e+02 3.45618e+02
1.02400e+06 2.04800e+03 3.61333e+02 4.08650e+02 3.14016e+02 3.51070e+02 3.52156e+02 3.49984e+02
1.02528e+06 2.05000e+03 3.98000e+02 4.27200e+02 3.68800e+02 3.53628e+02 3.54712e+02 3.52544e+02
1.02656e+06 2.05300e+03 3.38667e+02 3.59166e+02 3.18167e+02 3.54509e+02 3.55963e+02 3.53056e+02
1.02784e+06 2.05500e+03 3.78667e+02 4.21812e+02 3.35521e+02 3.53585e+02 3.56430e+02 3.50740e+02
1.02912e+06 2.05800e+03 3.81667e+02 4.02166e+02 3.61167e+02 3.51254e+02 3.56080e+02 3.46428e+02
1.03040e+06 2.06000e+03 3.31000e+02 4.15727e+02 2.46273e+02 3.48225e+02 3.55352e+02 3.41098e+02
1.03168e+06 2.06300e+03 3.56333e+02 4.22577e+02 2.90090e+02 3.45230e+02 3.54971e+02 3.35490e+02
1.03296e+06 2.06500e+03 3.55333e+02 3.97463e+02 3.13204e+02 3.43406e+02 3.55331e+02 3.31481e+02
1.03424e+06 2.06800e+03 3.69667e+02 3.97142e+02 3.42191e+02 3.43612e+02 3.56517e+02 3.30708e+02
1.03552e+06 2.07100e+03 4.00000e+02 4.26192e+02 3.73808e+02 3.45147e+02 3.57693e+02 3.32601e+02
1.03680e+06 2.07300e+03 3.47000e+02 3.88207e+02 3.05793e+02 3.46412e+02 3.58156e+02 3.34668e+02
1.03808e+06 2.07600e+03 3.04333e+02 3.58107e+02 2.50560e+02 3.46401e+02 3.57912e+02 3.34890e+02
1.03936e+06 2.07800e+03 2.53333e+02 3.23819e+02 1.82848e+02 3.45663e+02 3.57337e+02 3.33988e+02
1.04064e+06 2.08100e+03 3.66000e+02 3.72976e+02 3.59024e+02 3.45622e+02 3.57438e+02 3.33805e+02
1.04192e+06 2.08300e+03 2.64000e+02 3.26311e+02 2.01689e+02 3.46205e+02 3.57752e+02 3.34658e+02
1.04320e+06 2.08600e+03 3.78667e+02 3.92579e+02 3.64754e+02 3.45566e+02 3.56503e+02 3.34628e+02
1.04448e+06 2.08800e+03 3.69000e+02 3.96761e+02 3.41239e+02 3.42526e+02 3.53485e+02 3.31566e+02
1.04576e+06 2.09100e+03 3.89000e+02 4.17331e+02 3.60669e+02 3.37724e+02 3.49170e+02 3.26278e+02
1.04704e+06 2.09400e+03 3.70000e+02 3.76377e+02 3.63623e+02 3.32825e+02 3.44882e+02 3.20769e+02
1.04832e+06 2.09600e+03 3.90333e+02 4.27476e+02 3.53191e+02 3.29725e+02 3.42961e+02 3.16488e+02
1.04960e+06 2.09900e+03 3.70333e+02 3.75322e+02 3.65344e+02 3.29604e+02 3.43519e+02 3.15689e+02
1.05088e+06 2.10100e+03 3.28333e+02 3.57101e+02 2.99566e+02 3.32041e+02 3.44737e+02 3.19345e+02
1.05216e+06 2.10400e+03 3.69333e+02 3.94023e+02 3.44644e+02 3.35470e+02 3.45448e+02 3.25492e+02
1.05344e+06 2.10600e+03 3.67667e+02 3.91123e+02 3.44210e+02 3.39097e+02 3.46522e+02 3.31672e+02
1.05472e+06 2.10900e+03 3.92667e+02 3.99514e+02 3.85819e+02 3.43034e+02 3.48955e+02 3.37113e+02
1.05600e+06 2.11200e+03 3.74667e+02 4.20174e+02 3.29160e+02 3.46924e+02 3.51545e+02 3.42304e+02
1.05728e+06 2.11400e+03 3.32000e+02 3.97335e+02 2.66665e+02 3.49947e+02 3.52923e+02 3.46971e+02
1.05856e+06 2.11700e+03 3.72333e+02 3.85808e+02 3.58859e+02 3.51903e+02 3.53791e+02 3.50014e+02
1.05984e+06 2.11900e+03 3.53667e+02 3.82190e+02 3.25144e+02 3.53543e+02 3.55931e+02 3.51154e+02
1.06112e+06 2.12200e+03 3.64000e+02 3.90090e+02 3.37910e+02 3.55464e+02 3.58906e+02 3.52022e+02
1.06240e+06 2.12400e+03 2.88667e+02 3.27244e+02 2.50089e+02 3.57593e+02 3.61149e+02 3.54038e+02
1.06368e+06 2.12700e+03 3.70333e+02 4.21221e+02 3.19446e+02 3.59662e+02 3.63035e+02 3.56289e+02
1.06496e+06 2.12900e+03 3.76000e+02 4.01495e+02 3.50505e+02 3.61260e+02 3.65905e+02 3.56615e+02
1.06624e+06 2.13200e+03 3.71667e+02 4.05037e+02 3.38297e+02 3.61344e+02 3.67512e+02 3.55176e+02
1.06752e+06 2.13500e+03 3.66333e+02 4.09153e+02 3.23513e+02 3.59008e+02 3.65238e+02 3.52778e+02
1.06880e+06 2.13700e+03 3.20667e+02 4.11944e+02 2.29389e+02 3.55160e+02 3.59808e+02 3.50512e+02
1.07008e+06 2.14000e+03 3.54333e+02 3.83158e+02 3.25508e+02 3.52112e+02 3.55213e+02 3.49011e+02
1.07136e+06 2.14200e+03 4.12667e+02 4.30261e+02 3.95072e+02 3.51485e+02 3.54614e+02 3.48356e+02
1.07264e+06 2.14500e+03 2.94333e+02 3.14505e+02 2.74162e+02 3.52787e+02 3.55217e+02 3.50356e+02
1.07392e+06 2.14700e+03 3.17667e+02 3.40780e+02 2.94553e+02 3.54354e+02 3.54894e+02 3.53815e+02
1.07520e+06 2.15000e+03 3.94333e+02 4.26274e+02 3.62392e+02 3.55208e+02 3.59519e+02 3.50897e+02
1.07648e+06 2.15200e+03 3.53333e+02 3.74315e+02 3.32352e+02 3.55120e+02 3.62281e+02 3.47959e+02
1.07776e+06 2.15500e+03 3.61667e+02 3.80021e+02 3.43312e+02 3.54020e+02 3.62581e+02 3.45458e+02
1.07904e+06 2.15800e+03 3.73333e+02 3.80132e+02 3.66535e+02 3.52390e+02 3.61116e+02 3.43664e+02
1.08032e+06 2.16000e+03 3.56000e+02 3.94497e+02 3.17503e+02 3.51342e+02 3.59101e+02 3.43583e+02
1.08160e+06 2.16300e+03 3.71333e+02 4.09607e+02 3.33059e+02 3.51770e+02 3.57427e+02 3.46114e+02
1.08288e+06 2.16500e+03 3.48333e+02 4.13782e+02 2.82884e+02 3.53617e+02 3.56689e+02 3.50545e+02
1.08416e+06 2.16800e+03 3.91000e+02 4.14367e+02 3.67633e+02 3.55994e+02 3.58491e+02 3.53496e+02
1.08544e+06 2.17000e+03 3.04667e+02 3.07534e+02 3.01799e+02 3.57863e+02 3.62467e+02 3.53258e+02
1.08672e+06 2.17300e+03 4.12000e+02 4.26514e+02 3.97486e+02 3.58633e+02 3.64246e+02 3.53020e+02
1.08800e+06 2.17600e+03 3.52000e+02 3.69907e+02 3.34093e+02 3.58336e+02 3.62338e+02 3.54334e+02
1.08928e+06 2.17800e+03 2.89000e+02 3.27401e+02 2.50599e+02 3.57167e+02 3.59160e+02 3.55175e+02
1.09056e+06 2.18100e+03 3.89000e+02 4.03855e+02 3.74145e+02 3.55358e+02 3.61445e+02 3.49272e+02
1.09184e+06 2.18300e+03 3.78333e+02 4.28958e+02 3.27708e+02 3.53683e+02 3.64288e+02 3.43078e+02
1.09312e+06 2.18600e+03 3.15667e+02 3.20656e+02 3.10678e+02 3.52735e+02 3.66722e+02 3.38748e+02
1.09440e+06 2.18800e+03 3.69333e+02 3.98158e+02 3.40508e+02 3.52404e+02 3.68005e+02 3.36803e+02
1.09568e+06 2.19100e+03 3.05000e+02 3.87426e+02 2.22574e+02 3.52460e+02 3.67329e+02 3.37591e+02
1.09696e+06 2.19300e+03 4.01333e+02 4.09347e+02 3.93319e+02 3.52846e+02 3.65281e+02 3.40411e+02
1.09824e+06 2.19600e+03 3.40333e+02 3.97746e+02 2.82921e+02 3.52976e+02 3.63686e+02 3.42265e+02
1.09952e+06 2.19900e+03 3.74000e+02 4.25114e+02 3.22886e+02 3.51450e+02 3.62881e+02 3.40020e+02
1.10080e+06 2.20100e+03 3.25667e+02 3.71100e+02 2.80233e+02 3.47980e+02 3.61527e+02 3.34433e+02
1.10208e+06 2.20400e+03 3.24333e+02 3.35479e+02 3.13188e+02 3.44252e+02 3.59499e+02 3.29005e+02
1.10336e+06 2.20600e+03 3.44667e+02 3.98989e+02 2.90345e+02 3.41940e+02 3.57487e+02 3.26394e+02
1.10464e+06 2.20900e+03 3.77333e+02 4.27991e+02 3.26675e+02 3.41043e+02 3.55694e+02 3.26392e+02
1.10592e+06 2.21100e+03 3.43000e+02 3.68153e+02 3.17847e+02 3.40489e+02 3.54211e+02 3.26766e+02
1.10720e+06 2.21400e+03 3.26000e+02 3.70907e+02 2.81093e+02 3.39643e+02 3.53425e+02 3.25860e+02
1.10848e+06 2.21600e+03 3.16333e+02 3.53984e+02 2.78683e+02 3.38865e+02 3.53671e+02 3.24060e+02
1.10976e+06 2.21900e+03 3.55000e+02 3.98459e+02 3.11541e+02 3.39037e+02 3.54810e+02 3.23264e+02
1.11104e+06 2.22200e+03 3.83667e+02 4.12492e+02 3.54842e+02 3.40350e+02 3.55306e+02 3.25394e+02
1.11232e+06 2.22400e+03 3.32667e+02 3.64039e+02 3.01294e+02 3.41970e+02 3.54309e+02 3.29631e+02
1.11360e+06 2.22700e+03 3.15000e+02 3.48892e+02 2.81108e+02 3.42924e+02 3.53564e+02 3.32284e+02
1.11488e+06 2.22900e+03 3.10000e+02 3.62326e+02 2.57674e+02 3.43100e+02 3.52866e+02 3.33334e+02
1.11616e+06 2.23200e+03 3.54667e+02 4.14368e+02 2.94966e+02 3.43261e+02 3.50274e+02 3.36247e+02
1.11744e+06 2.23400e+03 3.72000e+02 4.07138e+02 3.36862e+02 3.43996e+02 3.47398e+02 3.40594e+02
1.11872e+06 2.23700e+03 3.29333e+02 3.88586e+02 2.70081e+02 3.44893e+02 3.47359e+02 3.42427e+02
1.12000e+06 2.24000e+03 3.91333e+02 3.98742e+02 3.83925e+02 3.45113e+02 3.47281e+02 3.42945e+02
1.12128e+06 2.24200e+03 3.86333e+02 4.16778e+02 3.55888e+02 3.44718e+02 3.46395e+02 3.43042e+02
1.12256e+06 2.24500e+03 3.28667e+02 3.50958e+02 3.06376e+02 3.44527e+02 3.47928e+02 3.41126e+02
1.12384e+06 2.24700e+03 3.87333e+02 4.02307e+02 3.72359e+02 3.45097e+02 3.50310e+02 3.39884e+02
1.12512e+06 2.25000e+03 2.87667e+02 3.50735e+02 2.24599e+02 3.46818e+02 3.53195e+02 3.40440e+02
1.12640e+06 2.25200e+03 3.89667e+02 4.02637e+02 3.76697e+02 3.49795e+02 3.57347e+02 3.42242e+02
1.12768e+06 2.25500e+03 3.67000e+02 3.87607e+02 3.46393e+02 3.53237e+02 3.62182e+02 3.44292e+02
1.12896e+06 2.25700e+03 3.56000e+02 3.81020e+02 3.30980e+02 3.55710e+02 3.65223e+02 3.46197e+02
1.13024e+06 2.26000e+03 3.51667e+02 3.64866e+02 3.38467e+02 3.56154e+02 3.64338e+02 3.47969e+02
1.13152e+06 2.26300e+03 3.11333e+02 3.89245e+02 2.33422e+02 3.54611e+02 3.59974e+02 3.49249e+02
1.13280e+06 2.26500e+03 3.60667e+02 4.04820e+02 3.16513e+02 3.51913e+02 3.54446e+02 3.49379e+02
1.13408e+06 2.26800e+03 3.43000e+02 4.02059e+02 2.83941e+02 3.49061e+02 3.51258e+02 3.46864e+02
1.13536e+06 2.27000e+03 3.81333e+02 4.11887e+02 3.50779e+02 3.46576e+02 3.49876e+02 3.43276e+02
1.13664e+06 2.27300e+03 3.53000e+02 4.37265e+02 2.68735e+02 3.44198e+02 3.46771e+02 3.41626e+02
1.13792e+06 2.27500e+03 3.52667e+02 3.80020e+02 3.25313e+02 3.41709e+02 3.42743e+02 3.40674e+02
1.13920e+06 2.27800e+03 3.83000e+02 4.19770e+02 3.46230e+02 3.39652e+02 3.44023e+02 3.35282e+02
1.14048e+06 2.28000e+03 3.18000e+02 3.73450e+02 2.62550e+02 3.38868e+02 3.46618e+02 3.31118e+02
1.14176e+06 2.28300e+03 3.80333e+02 4.13007e+02 3.47660e+02 3.39730e+02 3.50129e+02 3.29332e+02
1.14304e+06 2.28600e+03 3.05333e+02 3.74742e+02 2.35925e+02 3.41817e+02 3.54135e+02 3.29499e+02
1.14432e+06 2.28800e+03 3.35667e+02 4.19577e+02 2.51757e+02 3.44253e+02 3.57652e+02 3.30854e+02
1.14560e+06 2.29100e+03 3.54000e+02 3.73253e+02 3.34747e+02 3.46487e+02 3.59924e+02 3.33050e+02
1.14688e+06 2.29300e+03 3.76667e+02 4.21279e+02 3.32055e+02 3.48358e+02 3.61241e+02 3.35475e+02
1.14816e+06 2.29600e+03 3.52333e+02 3.65355e+02 3.39312e+02 3.49542e+02 3.62537e+02 3.36547e+02
1.14944e+06 2.29800e+03 3.94667e+02 4.27094e+02 3.62239e+02 3.49822e+02 3.63963e+02 3.35681e+02
1.15072e+06 2.30100e+03 3.35000e+02 3.85800e+02 2.84200e+02 3.49382e+02 3.64422e+02 3.34342e+02
1.15200e+06 2.30400e+03 3.54000e+02 3.88293e+02 3.19707e+02 3.48667e+02 3.63222e+02 3.34111e+02
1.15328e+06 2.30600e+03 3.41333e+02 3.55947e+02 3.26720e+02 3.48124e+02 3.60487e+02 3.35761e+02
1.15456e+06 2.30900e+03 3.91333e+02 4.18442e+02 3.64224e+02 3.47952e+02 3.57400e+02 3.38503e+02
1.15584e+06 2.31100e+03 3.01667e+02 3.41678e+02 2.61656e+02 3.47882e+02 3.55855e+02 3.39909e+02
1.15712e+06 2.31400e+03 3.63667e+02 3.91311e+02 3.36022e+02 3.47562e+02 3.56830e+02 3.38294e+02
1.15840e+06 2.31600e+03 3.51667e+02 3.76890e+02 3.26443e+02 3.46758e+02 3.58231e+02 3.35286e+02
1.15968e+06 2.31900e+03 3.48333e+02 3.56094e+02 3.40573e+02 3.45331e+02 3.57653e+02 3.33009e+02
1.16096e+06 2.32100e+03 3.67333e+02 3.96274e+02 3.38393e+02 3.43441e+02 3.54504e+02 3.32378e+02
1.16224e+06 2.32400e+03 4.00667e+02 4.43982e+02 3.57351e+02 3.42017e+02 3.51074e+02 3.32961e+02
1.16352e+06 2.32700e+03 3.60667e+02 4.29025e+02 2.92308e+02 3.42067e+02 3.50970e+02 3.33164e+02
1.16480e+06 2.32900e+03 3.24667e+02 3.56681e+02 2.92653e+02 3.43816e+02 3.53686e+02 3.33947e+02
1.16608e+06 2.33200e+03 3.98000e+02 4.18607e+02 3.77393e+02 3.46743e+02 3.56503e+02 3.36983e+02
1.16736e+06 2.33400e+03 2.89000e+02 3.08201e+02 2.69799e+02 3.49849e+02 3.58455e+02 3.41242e+02
1.16864e+06 2.33700e+03 3.20333e+02 3.93003e+02 2.47664e+02 3.51944e+02 3.59523e+02 3.44365e+02
1.16992e+06 2.33900e+03 3.46333e+02 3.81255e+02 3.11411e+02 3.52616e+02 3.60073e+02 3.45159e+02
1.17120e+06 2.34200e+03 3.68667e+02 4.21998e+02 3.15335e+02 3.52428e+02 3.59914e+02 3.44942e+02
1.17248e+06 2.34400e+03 3.15000e+02 3.73401e+02 2.56599e+02 3.51877e+02 3.58543e+02 3.45212e+02
1.17376e+06 2.34700e+03 3.79000e+02 4.34142e+02 3.23858e+02 3.51008e+02 3.56013e+02 3.46003e+02
1.17504e+06 2.35000e+03 3.97333e+02 4.06438e+02 3.88229e+02 3.49843e+02 3.52778e+02 3.46907e+02
1.17632e+06 2.35200e+03 4.02667e+02 4.21021e+02 3.84312e+02 3.48572e+02 3.51008e+02 3.46137e+02
1.17760e+06 2.35500e+03 3.51667e+02 4.01495e+02 3.01838e+02 3.47198e+02 3.52637e+02 3.41759e+02
1.17888e+06 2.35700e+03 3.80667e+02 4.22859e+02 3.38474e+02 3.45956e+02 3.54349e+02 3.37563e+02
1.18016e+06 2.36000e+03 3.69667e+02 4.02705e+02 3.36628e+02 3.45780e+02 3.55498e+02 3.36062e+02
1.18144e+06 2.36200e+03 3.17333e+02 3.79924e+02 2.54743e+02 3.47323e+02 3.57048e+02 3.37598e+02
1.18272e+06 2.36500e+03 3.47000e+02 3.71262e+02 3.22738e+02 3.50291e+02 3.60070e+02 3.40512e+02
1.18400e+06 2.36800e+03 3.27667e+02 4.12352e+02 2.42982e+02 3.53963e+02 3.64502e+02 3.43424e+02
1.18528e+06 2.37000e+03 3.19333e+02 3.52493e+02 2.86174e+02 3.57196e+02 3.68560e+02 3.45833e+02
1.18656e+06 2.37300e+03 3.74667e+02 3.98920e+02 3.50413e+02 3.58370e+02 3.69631e+02 3.47110e+02
1.18784e+06 2.37500e+03 2.73333e+02 3.18399e+02 2.28268e+02 3.56268e+02 3.66308e+02 3.46227e+02
1.18912e+06 2.37800e+03 3.70333e+02 4.28307e+02 3.12360e+02 3.50925e+02 3.59287e+02 3.42562e+02
1.19040e+06 2.38000e+03 3.38333e+02 3.92187e+02 2.84480e+02 3.44018e+02 3.51023e+02 3.37014e+02
1.19168e+06 2.38300e+03 3.83667e+02 3.99506e+02 3.67827e+02 3.37758e+02 3.44315e+02 3.31201e+02
1.19296e+06 2.38500e+03 3.90000e+02 4.03736e+02 3.76264e+02 3.33476e+02 3.40689e+02 3.26263e+02
1.19424e+06 2.38800e+03 2.78667e+02 3.51971e+02 2.05362e+02 3.31688e+02 3.40427e+02 3.22948e+02
1.19552e+06 2.39100e+03 3.12667e+02 3.62079e+02 2.63255e+02 3.32270e+02 3.43225e+02 3.21315e+02
1.19680e+06 2.39300e+03 3.88667e+02 4.28284e+02 3.49049e+02 3.34689e+02 3.47683e+02 3.21695e+02
1.19808e+06 2.39600e+03 3.54000e+02 4.39724e+02 2.68276e+02 3.37858e+02 3.51251e+02 3.24465e+02
1.19936e+06 2.39800e+03 3.79000e+02 4.23699e+02 3.34301e+02 3.40612e+02 3.52920e+02 3.28303e+02
1.20064e+06 2.40100e+03 3.43000e+02 3.82149e+02 3.03851e+02 3.42472e+02 3.54317e+02 3.30627e+02
1.20192e+06 2.40300e+03 3.78333e+02 4.20017e+02 3.36649e+02 3.43817e+02 3.56066e+02 3.31567e+02
1.20320e+06 2.40600e+03 3.80000e+02 3.88602e+02 3.71398e+02 3.45526e+02 3.57291e+02 3.33760e+02
1.20448e+06 2.40800e+03 2.82333e+02 3.06792e+02 2.57875e+02 3.48194e+02 3.58037e+02 3.38352e+02
1.20576e+06 2.41100e+03 3.79667e+02 3.88007e+02 3.71327e+02 3.51363e+02 3.57552e+02 3.45174e+02
1.20704e+06 2.41400e+03 3.88000e+02 4.23336e+02 3.52664e+02 3.53971e+02 3.55021e+02 3.52921e+02
1.20832e+06 2.41600e+03 3.31333e+02 3.55642e+02 3.07025e+02 3.55036e+02 3.59517e+02 3.50555e+02
1.20960e+06 2.41900e+03 3.57667e+02 3.72862e+02 3.42472e+02 3.54241e+02 3.62932e+02 3.45550e+02
1.21088e+06 2.42100e+03 3.66667e+02 4.11450e+02 3.21883e+02 3.52451e+02 3.63291e+02 3.41611e+02
1.21216e+06 2.42400e+03 3.56333e+02 4.06495e+02 3.06171e+02 3.51092e+02 3.62808e+02 3.39375e+02
1.21344e+06 2.42600e+03 4.10000e+02 4.51697e+02 3.68303e+02 3.51138e+02 3.64460e+02 3.37816e+02
1.21472e+06 2.42900e+03 3.73667e+02 4.22584e+02 3.24750e+02 3.52628e+02 3.68280e+02 3.36975e+02
1.21600e+06 2.43200e+03 3.10667e+02 3.57673e+02 2.63661e+02 3.54851e+02 3.71975e+02 3.37727e+02
1.21728e+06 2.43400e+03 3.36000e+02 3.89963e+02 2.82037e+02 3.57429e+02 3.74811e+02 3.40047e+02
1.21856e+06 2.43700e+03 3.75667e+02 3.99920e+02 3.51413e+02 3.60572e+02 3.77516e+02 3.43628e+02
1.21984e+06 2.43900e+03 3.36333e+02 3.69119e+02 3.03548e+02 3.63938e+02 3.80117e+02 3.47759e+02
1.22112e+06 2.44200e+03 3.32333e+02 3.37583e+02 3.27084e+02 3.66467e+02 3.81814e+02 3.51120e+02
1.22240e+06 2.44400e+03 3.77000e+02 4.10536e+02 3.43464e+02 3.67424e+02 3.82313e+02 3.52535e+02
1.22368e+06 2.44700e+03 3.19000e+02 3.48063e+02 2.89937e+02 3.66613e+02 3.81855e+02 3.51371e+02
1.22496e+06 2.44900e+03 3.36333e+02 3.80343e+02 2.92323e+02 3.64133e+02 3.79945e+02 3.48322e+02
1.22624e+06 2.45200e+03 3.39333e+02 4.01357e+02 2.77310e+02 3.60699e+02 3.75836e+02 3.45562e+02
1.22752e+06 2.45500e+03 3.15667e+02 3.31881e+02 2.99453e+02 3.57554e+02 3.69937e+02 3.45171e+02
1.22880e+06 2.45700e+03 3.52333e+02 3.73972e+02 3.30695e+02 3.55311e+02 3.63632e+02 3.46989e+02
1.23008e+06 2.46000e+03 3.67000e+02 4.01069e+02 3.32931e+02 3.53826e+02 3.58675e+02 3.48977e+02
1.23136e+06 2.46200e+03 3.58333e+02 3.85245e+02 3.31422e+02 3.52905e+02 3.56064e+02 3.49745e+02
1.23264e+06 2.46500e+03 3.78000e+02 4.09188e+02 3.46812e+02 3.52133e+02 3.54871e+02 3.49395e+02
1.23392e+06 2.46700e+03 3.66000e+02 3.82513e+02 3.49487e+02 3.51017e+02 3.53441e+02 3.48593e+02
1.23520e+06 2.47000e+03 3.89000e+02 4.30529e+02 3.47471e+02 3.49797e+02 3.51904e+02 3.47690e+02
1.23648e+06 2.47200e+03 3.67667e+02 4.13684e+02 3.21650e+02 3.49179e+02 3.51381e+02 3.46978e+02
1.23776e+06 2.47500e+03 3.00000e+02 3.41045e+02 2.58955e+02 3.49500e+02 3.52607e+02 3.46392e+02
1.23904e+06 2.47800e+03 3.44667e+02 3.59729e+02 3.29604e+02 3.50685e+02 3.55729e+02 3.45641e+02
1.24032e+06 2.48000e+03 3.29667e+02 3.73005e+02 2.86328e+02 3.52473e+02 3.59580e+02 3.45365e+02
1.24160e+06 2.48300e+03 3.51667e+02 3.71538e+02 3.31795e+02 3.54148e+02 3.61929e+02 3.46366e+02
1.24288e+06 2.48500e+03 3.23667e+02 3.89156e+02 2.58177e+02 3.54755e+02 3.61188e+02 3.48322e+02
1.24416e+06 2.48800e+03 3.82000e+02 4.20497e+02 3.43503e+02 3.53864e+02 3.57874e+02 3.49854e+02
1.24544e+06 2.49000e+03 3.86667e+02 4.23710e+02 3.49623e+02 3.51649e+02 3.53662e+02 3.49636e+02
1.24672e+06 2.49300e+03 3.95667e+02 4.27764e+02 3.63570e+02 3.48800e+02 3.51810e+02 3.45790e+02
1.24800e+06 2.49600e+03 3.98667e+02 4.18538e+02 3.78795e+02 3.46555e+02 3.52211e+02 3.40898e+02
1.24928e+06 2.49800e+03 3.34000e+02 3.92247e+02 2.75753e+02 3.46011e+02 3.54189e+02 3.37833e+02
1.25056e+06 2.50100e+03 3.43667e+02 3.66504e+02 3.20829e+02 3.47060e+02 3.56943e+02 3.37177e+02
1.25184e+06 2.50300e+03 3.34333e+02 3.81247e+02 2.87420e+02 3.48564e+02 3.59384e+02 3.37745e+02
1.25312e+06 2.50600e+03 3.80333e+02 3.87742e+02 3.72925e+02 3.49544e+02 3.60625e+02 3.38463e+02
1.25440e+06 2.50800e+03 3.73333e+02 4.07785e+02 3.38882e+02 3.49725e+02 3.60057e+02 3.39393e+02
1.25568e+06 2.51100e+03 3.85667e+02 4.26819e+02 3.44514e+02 3.49522e+02 3.58586e+02 3.40458e+02
1.25696e+06 2.51300e+03 3.46667e+02 4.10762e+02 2.82571e+02 3.49904e+02 3.58175e+02 3.41632e+02
1.25824e+06 2.51600e+03 3.41333e+02 3.51074e+02 3.31592e+02 3.51910e+02 3.59550e+02 3.44270e+02
1.25952e+06 2.51900e+03 3.84000e+02 4.09508e+02 3.58492e+02 3.55677e+02 3.62498e+02 3.48856e+02
1.26080e+06 2.52100e+03 3.61000e+02 3.99053e+02 3.22947e+02 3.60050e+02 3.66011e+02 3.54089e+02
1.26208e+06 2.52400e+03 3.39333e+02 3.88434e+02 2.90233e+02 3.63468e+02 3.68032e+02 3.58905e+02
1.26336e+06 2.52600e+03 3.38667e+02 3.84400e+02 2.92933e+02 3.65192e+02 3.67470e+02 3.62914e+02
1.26464e+06 2.52900e+03 3.80000e+02 4.03763e+02 3.56237e+02 3.65685e+02 3.66720e+02 3.64650e+02
1.26592e+06 2.53100e+03 3.59333e+02 3.76852e+02 3.41815e+02 3.65919e+02 3.69360e+02 3.62478e+02
1.26720e+06 2.53400e+03 3.61333e+02 3.96983e+02 3.25684e+02 3.66461e+02 3.71694e+02 3.61228e+02
1.26848e+06 2.53600e+03 3.80000e+02 4.42498e+02 3.17502e+02 3.67401e+02 3.73561e+02 3.61241e+02
1.26976e+06 2.53900e+03 3.40000e+02 3.81665e+02 2.98335e+02 3.68718e+02 3.74997e+02 3.62439e+02
1.27104e+06 2.54200e+03 4.04667e+02 4.29517e+02 3.79816e+02 3.70210e+02 3.75731e+02 3.64689e+02
1.27232e+06 2.54400e+03 3.63333e+02 4.02740e+02 3.23927e+02 3.71541e+02 3.75622e+02 3.67461e+02
1.27360e+06 2.54700e+03 3.56333e+02 4.47025e+02 2.65642e+02 3.72295e+02 3.74865e+02 3.69725e+02
1.27488e+06 2.54900e+03 3.65000e+02 3.96633e+02 3.33367e+02 3.71892e+02 3.74073e+02 3.69712e+02
1.27616e+06 2.55200e+03 3.15000e+02 3.76973e+02 2.53027e+02 3.70186e+02 3.73538e+02 3.66834e+02
1.27744e+06 2.55400e+03 3.08667e+02 3.64046e+02 2.53287e+02 3.67732e+02 3.72043e+02 3.63421e+02
1.27872e+06 2.55700e+03 3.56667e+02 3.96943e+02 3.16390e+02 3.65527e+02 3.68954e+02 3.62100e+02
1.28000e+06 2.56000e+03 3.87000e+02 4.15994e+02 3.58006e+02 3.64152e+02 3.64844e+02 3.63460e+02
1.28128e+06 2.56200e+03 3.87667e+02 4.22321e+02 3.53013e+02 3.63060e+02 3.66902e+02 3.59218e+02
1.28256e+06 2.56500e+03 3.90000e+02 4.00708e+02 3.79292e+02 3.61290e+02 3.68120e+02 3.54460e+02
1.28384e+06 2.56700e+03 3.49333e+02 3.76540e+02 3.22126e+02 3.58922e+02 3.66767e+02 3.51076e+02
1.28512e+06 2.57000e+03 3.05000e+02 3.66188e+02 2.43812e+02 3.57458e+02 3.64141e+02 3.50774e+02
1.28640e+06 2.57200e+03 3.77000e+02 3.86416e+02 3.67584e+02 3.58248e+02 3.62202e+02 3.54295e+02
1.28768e+06 2.57500e+03 3.43667e+02 3.71718e+02 3.15615e+02 3.60961e+02 3.62834e+02 3.59088e+02
1.28896e+06 2.57700e+03 3.73667e+02 4.36713e+02 3.10620e+02 3.63819e+02 3.67826e+02 3.59812e+02
1.29024e+06 2.58000e+03 3.58667e+02 4.31807e+02 2.85526e+02 3.65007e+02 3.72386e+02 3.57627e+02
1.29152e+06 2.58300e+03 3.83333e+02 4.12101e+02 3.54566e+02 3.63743e+02 3.74990e+02 3.52496e+02
1.29280e+06 2.58500e+03 3.71000e+02 4.27498e+02 3.14502e+02 3.60844e+02 3.75337e+02 3.46351e+02
1.29408e+06 2.58800e+03 3.30333e+02 3.71071e+02 2.89596e+02 3.58134e+02 3.74099e+02 3.42169e+02
1.29536e+06 2.59000e+03 3.89333e+02 4.07116e+02 3.71551e+02 3.56833e+02 3.72952e+02 3.40714e+02
1.29664e+06 2.59300e+03 3.42333e+02 3.94629e+02 2.90037e+02 3.56796e+02 3.72577e+02 3.41015e+02
1.29792e+06 2.59500e+03 3.63667e+02 3.86181e+02 3.41152e+02 3.56730e+02 3.71744e+02 3.41716e+02
1.29920e+06 2.59800e+03 3.41667e+02 3.78194e+02 3.05140e+02 3.55574e+02 3.69914e+02 3.41234e+02
1.30048e+06 2.60000e+03 3.78667e+02 4.03356e+02 3.53977e+02 3.53898e+02 3.68368e+02 3.39428e+02
1.30176e+06 2.60300e+03 3.74000e+02 4.00981e+02 3.47019e+02 3.52976e+02 3.67697e+02 3.38255e+02
1.30304e+06 2.60600e+03 3.97000e+02 4.18229e+02 3.75771e+02 3.53362e+02 3.67206e+02 3.39519e+02
1.30432e+06 2.60800e+03 3.70333e+02 3.90833e+02 3.49834e+02 3.55021e+02 3.66586e+02 3.43457e+02
1.30560e+06 2.61100e+03 3.77667e+02 3.98979e+02 3.56354e+02 3.57965e+02 3.66693e+02 3.49237e+02
1.30688e+06 2.61300e+03 3.83000e+02 4.18280e+02 3.47720e+02 3.61875e+02 3.69021e+02 3.54730e+02
1.30816e+06 2.61600e+03 3.38000e+02 3.84483e+02 2.91517e+02 3.66190e+02 3.73873e+02 3.58507e+02
1.30944e+06 2.61800e+03 3.58667e+02 3.72435e+02 3.44899e+02 3.70202e+02 3.79120e+02 3.61283e+02
1.31072e+06 2.62100e+03 4.05667e+02 4.38187e+02 3.73147e+02 3.72842e+02 3.82813e+02 3.62871e+02
1.31200e+06 2.62400e+03 3.68667e+02 4.25946e+02 3.11388e+02 3.73270e+02 3.84025e+02 3.62515e+02
1.31328e+06 2.62600e+03 3.53000e+02 3.61524e+02 3.44476e+02 3.71761e+02 3.82783e+02 3.60738e+02
1.31456e+06 2.62900e+03 3.82667e+02 4.08913e+02 3.56420e+02 3.69804e+02 3.80763e+02 3.58845e+02
1.31584e+06 2.63100e+03 4.13333e+02 4.25590e+02 4.01077e+02 3.69083e+02 3.80177e+02 3.57988e+02
1.31712e+06 2.63400e+03 3.27000e+02 3.56698e+02 2.97302e+02 3.69752e+02 3.81284e+02 3.58221e+02
1.31840e+06 2.63600e+03 3.82667e+02 4.66708e+02 2.98626e+02 3.70632e+02 3.82873e+02 3.58390e+02
1.31968e+06 2.63900e+03 3.70333e+02 4.02316e+02 3.38351e+02 3.70626e+02 3.83782e+02 3.57470e+02
1.32096e+06 2.64100e+03 3.56667e+02 3.75593e+02 3.37740e+02 3.69279e+02 3.82706e+02 3.55852e+02
1.32224e+06 2.64400e+03 3.49333e+02 4.21316e+02 2.77350e+02 3.66880e+02 3.78475e+02 3.55286e+02
1.32352e+06 2.64700e+03 3.59000e+02 4.18419e+02 2.99581e+02 3.64330e+02 3.71694e+02 3.56967e+02
1.32480e+06 2.64900e+03 3.53333e+02 4.10850e+02 2.95816e+02 3.62360e+02 3.65715e+02 3.59006e+02
1.32608e+06 2.65200e+03 3.63667e+02 4.22626e+02 3.04707e+02 3.61216e+02 3.66671e+02 3.55762e+02
1.32736e+06 2.65400e+03 3.14000e+02 3.30872e+02 2.97128e+02 3.61018e+02 3.70081e+02 3.51954e+02
1.32864e+06 2.65700e+03 3.57667e+02 4.05794e+02 3.09540e+02 3.61770e+02 3.73698e+02 3.49843e+02
1.32992e+06 2.65900e+03 3.39667e+02 3.67671e+02 3.11663e+02 3.63096e+02 3.76879e+02 3.49313e+02
1.33120e+06 2.66200e+03 3.90000e+02 4.27157e+02 3.52843e+02 3.64261e+02 3.78813e+02 3.49709e+02
1.33248e+06 2.66400e+03 3.58000e+02 4.23564e+02 2.92436e+02 3.64604e+02 3.78765e+02 3.50443e+02
1.33376e+06 2.66700e+03 3.99667e+02 4.26516e+02 3.72817e+02 3.63894e+02 3.76679e+02 3.51109e+02
1.33504e+06 2.67000e+03 3.76333e+02 3.90389e+02 3.62278e+02 3.62152e+02 3.73615e+02 3.50690e+02
1.33632e+06 2.67200e+03 3.27333e+02 3.58375e+02 2.96292e+02 3.59859e+02 3.71212e+02 3.48506e+02
1.33760e+06 2.67500e+03 3.68333e+02 4.11618e+02 3.25049e+02 3.58060e+02 3.70330e+02 3.45790e+02
1.33888e+06 2.67700e+03 3.63667e+02 4.02929e+02 3.24404e+02 3.57661e+02 3.70715e+02 3.44607e+02
1.34016e+06 2.68000e+03 3.61667e+02 4.02207e+02 3.21126e+02 3.58189e+02 3.70678e+02 3.45700e+02
1.34144e+06 2.68200e+03 3.91333e+02 4.15860e+02 3.66807e+02 3.58104e+02 3.68092e+02 3.48116e+02
1.34272e+06 2.68500e+03 3.57667e+02 4.09076e+02 3.06258e+02 3.56418e+02 3.62742e+02 3.50093e+02
1.34400e+06 2.68800e+03 3.66333e+02 3.91023e+02 3.41644e+02 3.53493e+02 3.56942e+02 3.50044e+02
1.34528e+06 2.69000e+03 4.08333e+02 4.62754e+02 3.53913e+02 3.50916e+02 3.54216e+02 3.47617e+02
1.34656e+06 2.69300e+03 3.81000e+02 4.12822e+02 3.49178e+02 3.50070e+02 3.53958e+02 3.46181e+02
1.34784e+06 2.69500e+03 3.34667e+02 3.80458e+02 2.88875e+02 3.50896e+02 3.54379e+02 3.47413e+02
1.34912e+06 2.69800e+03 3.83333e+02 4.16823e+02 3.49844e+02 3.52562e+02 3.54685e+02 3.50439e+02
1.35040e+06 2.70000e+03 3.71667e+02 4.30309e+02 3.13025e+02 3.54867e+02 3.56364e+02 3.53371e+02
1.35168e+06 2.70300e+03 3.26333e+02 3.96425e+02 2.56241e+02 3.57856e+02 3.61977e+02 3.53735e+02
1.35296e+06 2.70500e+03 3.88333e+02 4.08505e+02 3.68162e+02 3.60599e+02 3.68002e+02 3.53196e+02
1.35424e+06 2.70800e+03 3.10667e+02 3.47093e+02 2.74240e+02 3.61831e+02 3.71881e+02 3.51780e+02
1.35552e+06 2.71100e+03 3.44333e+02 4.24875e+02 2.63792e+02 3.61049e+02 3.71656e+02 3.50442e+02
1.35680e+06 2.71300e+03 3.61000e+02 4.33351e+02 2.88649e+02 3.58852e+02 3.67437e+02 3.50267e+02
1.35808e+06 2.71600e+03 3.23667e+02 3.54013e+02 2.93321e+02 3.56455e+02 3.62243e+02 3.50668e+02
1.35936e+06 2.71800e+03 3.23667e+02 3.57982e+02 2.89351e+02 3.54495e+02 3.59041e+02 3.49948e+02
1.36064e+06 2.72100e+03 3.44667e+02 3.56281e+02 3.33052e+02 3.53099e+02 3.57805e+02 3.48393e+02
1.36192e+06 2.72300e+03 3.82333e+02 4.13364e+02 3.51303e+02 3.52455e+02 3.58164e+02 3.46746e+02
1.36320e+06 2.72600e+03 3.30667e+02 3.92819e+02 2.68515e+02 3.52337e+02 3.59715e+02 3.44959e+02
1.36448e+06 2.72800e+03 3.32333e+02 3.53315e+02 3.11352e+02 3.52258e+02 3.61018e+02 3.43498e+02
1.36576e+06 2.73100e+03 3.55333e+02 4.16773e+02 2.93893e+02 3.52267e+02 3.61114e+02 3.43420e+02
1.36704e+06 2.73400e+03 3.39000e+02 3.74138e+02 3.03862e+02 3.52850e+02 3.60490e+02 3.45211e+02
1.36832e+06 2.73600e+03 3.87000e+02 3.99028e+02 3.74972e+02 3.54201e+02 3.60248e+02 3.48154e+02
1.36960e+06 2.73900e+03 3.71667e+02 3.88604e+02 3.54729e+02 3.56001e+02 3.60491e+02 3.51510e+02
1.37088e+06 2.74100e+03 3.34000e+02 3.69954e+02 2.98046e+02 3.57738e+02 3.60675e+02 3.54801e+02
1.37216e+06 2.74400e+03 3.21333e+02 3.68297e+02 2.74370e+02 3.59275e+02 3.63490e+02 3.55060e+02
1.37344e+06 2.74600e+03 3.47000e+02 3.64907e+02 3.29093e+02 3.60983e+02 3.68909e+02 3.53057e+02
1.37472e+06 2.74900e+03 3.78667e+02 4.23279e+02 3.34055e+02 3.62656e+02 3.73139e+02 3.52172e+02
1.37600e+06 2.75200e+03 3.94333e+02 4.44562e+02 3.44105e+02 3.63007e+02 3.73652e+02 3.52362e+02
1.37728e+06 2.75400e+03 3.67000e+02 3.90721e+02 3.43279e+02 3.61249e+02 3.70498e+02 3.51999e+02
1.37856e+06 2.75700e+03 3.63667e+02 3.85367e+02 3.41967e+02 3.58440e+02 3.67021e+02 3.49860e+02
1.37984e+06 2.75900e+03 3.54333e+02 3.94536e+02 3.14131e+02 3.56489e+02 3.66112e+02 3.46866e+02
1.38112e+06 2.76200e+03 3.51333e+02 3.80008e+02 3.22659e+02 3.56652e+02 3.67501e+02 3.45803e+02
1.38240e+06 2.76400e+03 3.99667e+02 4.39200e+02 3.60133e+02 3.59197e+02 3.69871e+02 3.48523e+02
1.38368e+06 2.76700e+03 3.79667e+02 4.00648e+02 3.58685e+02 3.63073e+02 3.71619e+02 3.54527e+02
1.38496e+06 2.76900e+03 3.94667e+02 4.14706e+02 3.74628e+02 3.66084e+02 3.71670e+02 3.60498e+02
1.38624e+06 2.77200e+03 2.71667e+02 2.88407e+02 2.54927e+02 3.66757e+02 3.69948e+02 3.63565e+02
1.38752e+06 2.77500e+03 3.75667e+02 4.06351e+02 3.44982e+02 3.65552e+02 3.68269e+02 3.62835e+02
1.38880e+06 2.77700e+03 3.87333e+02 4.13080e+02 3.61587e+02 3.63846e+02 3.68217e+02 3.59474e+02
1.39008e+06 2.78000e+03 3.43000e+02 3.45828e+02 3.40172e+02 3.62061e+02 3.67249e+02 3.56872e+02
1.39136e+06 2.78200e+03 3.73333e+02 3.79933e+02 3.66734e+02 3.59613e+02 3.63783e+02 3.55442e+02
1.39264e+06 2.78500e+03 3.36667e+02 3.85713e+02 2.87620e+02 3.56902e+02 3.59186e+02 3.54617e+02
1.39392e+06 2.78700e+03 3.45333e+02 3.51240e+02 3.39427e+02 3.55116e+02 3.58340e+02 3.51891e+02
1.39520e+06 2.79000e+03 3.35333e+02 3.65778e+02 3.04888e+02 3.54811e+02 3.61011e+02 3.48611e+02
1.39648e+06 2.79200e+03 3.87333e+02 3.99563e+02 3.75104e+02 3.55707e+02 3.64491e+02 3.46922e+02
1.39776e+06 2.79500e+03 3.82333e+02 4.08567e+02 3.56099e+02 3.56768e+02 3.67267e+02 3.46269e+02
1.39904e+06 2.79800e+03 3.37000e+02 3.49961e+02 3.24039e+02 3.57121e+02 3.68322e+02 3.45920e+02
1.40032e+06 2.80000e+03 3.74667e+02 4.12880e+02 3.36454e+02 3.56723e+02 3.67264e+02 3.46183e+02
1.40160e+06 2.80300e+03 3.55667e+02 3.80664e+02 3.30669e+02 3.56101e+02 3.64704e+02 3.47498e+02
1.40288e+06 2.80500e+03 3.86333e+02 4.01218e+02 3.71449e+02 3.55555e+02 3.62188e+02 3.48923e+02
1.40416e+06 2.80800e+03 3.54667e+02 3.81179e+02 3.28155e+02 3.55073e+02 3.61055e+02 3.49092e+02
1.40544e+06 2.81000e+03 3.95000e+02 4.04092e+02 3.85908e+02 3.55105e+02 3.61403e+02 3.48807e+02
1.40672e+06 2.81300e+03 3.64333e+02 3.90376e+02 3.38291e+02 3.56539e+02 3.62908e+02 3.50170e+02
1.40800e+06 2.81600e+03 3.09000e+02 3.31906e+02 2.86094e+02 3.59719e+02 3.65309e+02 3.54129e+02
1.40928e+06 2.81800e+03 3.49000e+02 3.59231e+02 3.38769e+02 3.63370e+02 3.67063e+02 3.59677e+02
1.41056e+06 2.82100e+03 3.57333e+02 3.95266e+02 3.19401e+02 3.65408e+02 3.66245e+02 3.64571e+02
1.41184e+06 2.82300e+03 4.02333e+02 4.16101e+02 3.88565e+02 3.64887e+02 3.68474e+02 3.61299e+02
1.41312e+06 2.82600e+03 3.90667e+02 4.03739e+02 3.77594e+02 3.62344e+02 3.69778e+02 3.54911e+02
1.41440e+06 2.82800e+03 3.37333e+02 3.95930e+02 2.78737e+02 3.59158e+02 3.69491e+02 3.48825e+02
1.41568e+06 2.83100e+03 3.83000e+02 4.01493e+02 3.64507e+02 3.56800e+02 3.67767e+02 3.45833e+02
1.41696e+06 2.83300e+03 3.96000e+02 4.24577e+02 3.67423e+02 3.56188e+02 3.64789e+02 3.47587e+02
1.41824e+06 2.83600e+03 4.07667e+02 4.19508e+02 3.95825e+02 3.57525e+02 3.62449e+02 3.52601e+02
1.41952e+06 2.83900e+03 3.32667e+02 3.89036e+02 2.76297e+02 3.60566e+02 3.65304e+02 3.55827e+02
1.42080e+06 2.84100e+03 3.43333e+02 3.68530e+02 3.18136e+02 3.64784e+02 3.71114e+02 3.58453e+02
1.42208e+06 2.84400e+03 2.88333e+02 3.20232e+02 2.56434e+02 3.69310e+02 3.74934e+02 3.63687e+02
1.42336e+06 2.84600e+03 3.54667e+02 4.15359e+02 2.93974e+02 3.73111e+02 3.75656e+02 3.70566e+02
1.42464e+06 2.84900e+03 3.16667e+02 3.43776e+02 2.89558e+02 3.75137e+02 3.76532e+02 3.73743e+02
1.42592e+06 2.85100e+03 4.03333e+02 4.26229e+02 3.80437e+02 3.74859e+02 3.78994e+02 3.70724e+02
1.42720e+06 2.85400e+03 3.39333e+02 3.79353e+02 2.99314e+02 3.72499e+02 3.76862e+02 3.68135e+02
1.42848e+06 2.85600e+03 4.02667e+02 4.41460e+02 3.63874e+02 3.68753e+02 3.71208e+02 3.66298e+02
1.42976e+06 2.85900e+03 4.02333e+02 4.36434e+02 3.68232e+02 3.64757e+02 3.67255e+02 3.62260e+02
1.43104e+06 2.86200e+03 3.67333e+02 3.82659e+02 3.52007e+02 3.61803e+02 3.66339e+02 3.57266e+02
1.43232e+06 2.86400e+03 3.47333e+02 3.80342e+02 3.14325e+02 3.60530e+02 3.65277e+02 3.55783e+02
1.43360e+06 2.86700e+03 3.73000e+02 4.45677e+02 3.00323e+02 3.60759e+02 3.64625e+02 3.56893e+02
1.43488e+06 2.86900e+03 3.99333e+02 4.15832e+02 3.82834e+02 3.61656e+02 3.65235e+02 3.58078e+02
1.43616e+06 2.87200e+03 3.65000e+02 3.97782e+02 3.32218e+02 3.62117e+02 3.67460e+02 3.56774e+02
1.43744e+06 2.87400e+03 3.23000e+02 3.41991e+02 3.04009e+02 3.61447e+02 3.70138e+02 3.52755e+02
1.43872e+06 2.87700e+03 3.67333e+02 3.96686e+02 3.37981e+02 3.60128e+02 3.71943e+02 3.48312e+02
1.44000e+06 2.88000e+03 3.62667e+02 3.97040e+02 3.28293e+02 3.59358e+02 3.73124e+02 3.45593e+02
1.44128e+06 2.88200e+03 4.05000e+02 4.16431e+02 3.93569e+02 3.59476e+02 3.73942e+02 3.45010e+02
1.44256e+06 2.88500e+03 3.54667e+02 4.13218e+02 2.96116e+02 3.59762e+02 3.74067e+02 3.45457e+02
1.44384e+06 2.88700e+03 4.16667e+02 4.25952e+02 4.07381e+02 3.59697e+02 3.73179e+02 3.46214e+02
1.44512e+06 2.89000e+03 4.13333e+02 4.32935e+02 3.93732e+02 3.59501e+02 3.71114e+02 3.47888e+02
1.44640e+06 2.89200e+03 3.48667e+02 3.92533e+02 3.04801e+02 3.59325e+02 3.67927e+02 3.50724e+02
1.44768e+06 2.89500e+03 3.94667e+02 4.20257e+02 3.69076e+02 3.59185e+02 3.64556e+02 3.53814e+02
1.44896e+06 2.89700e+03 3.01000e+02 4.16294e+02 1.85706e+02 3.59466e+02 3.63414e+02 3.55518e+02
1.45024e+06 2.90000e+03 3.74667e+02 3.98138e+02 3.51196e+02 3.60586e+02 3.64943e+02 3.56229e+02
1.45152e+06 2.90300e+03 4.08000e+02 4.26833e+02 3.89167e+02 3.62356e+02 3.65611e+02 3.59101e+02
1.45280e+06 2.90500e+03 3.86000e+02 4.15132e+02 3.56868e+02 3.63990e+02 3.64994e+02 3.62987e+02
1.45408e+06 2.90800e+03 3.80667e+02 4.17412e+02 3.43921e+02 3.64927e+02 3.71770e+02 3.58083e+02
1.45536e+06 2.91000e+03 3.79000e+02 4.10791e+02 3.47209e+02 3.65771e+02 3.77589e+02 3.53953e+02
1.45664e+06 2.91300e+03 2.74667e+02 3.21008e+02 2.28325e+02 3.67602e+02 3.81483e+02 3.53721e+02
1.45792e+06 2.91500e+03 3.65667e+02 4.45334e+02 2.85999e+02 3.70378e+02 3.84116e+02 3.56640e+02
1.45920e+06 2.91800e+03 4.18333e+02 4.28736e+02 4.07930e+02 3.72740e+02 3.86309e+02 3.59171e+02
1.46048e+06 2.92000e+03 3.79000e+02 3.82559e+02 3.75441e+02 3.73364e+02 3.87063e+02 3.59665e+02
1.46176e+06 2.92300e+03 4.06000e+02 4.43585e+02 3.68415e+02 3.71891e+02 3.84598e+02 3.59184e+02
1.46304e+06 2.92600e+03 4.15333e+02 4.42071e+02 3.88596e+02 3.69338e+02 3.79860e+02 3.58816e+02
1.46432e+06 2.92800e+03 3.86000e+02 4.05305e+02 3.66695e+02 3.67603e+02 3.76988e+02 3.58217e+02
1.46560e+06 2.93100e+03 4.02000e+02 4.17748e+02 3.86252e+02 3.67899e+02 3.77609e+02 3.58189e+02
1.46688e+06 2.93300e+03 4.00667e+02 4.39571e+02 3.61762e+02 3.69924e+02 3.78767e+02 3.61082e+02
1.46816e+06 2.93600e+03 3.93333e+02 4.18715e+02 3.67952e+02 3.72381e+02 3.78247e+02 3.66516e+02
1.46944e+06 2.93800e+03 3.25333e+02 3.58048e+02 2.92619e+02 3.74056e+02 3.76270e+02 3.71842e+02
1.47072e+06 2.94100e+03 3.70333e+02 3.77742e+02 3.62925e+02 3.74631e+02 3.77052e+02 3.72210e+02
1.47200e+06 2.94400e+03 3.12667e+02 4.00250e+02 2.25083e+02 3.74415e+02 3.79272e+02 3.69558e+02
1.47328e+06 2.94600e+03 3.58667e+02 3.75186e+02 3.42147e+02 3.73872e+02 3.80454e+02 3.67290e+02
1.47456e+06 2.94900e+03 3.62000e+02 3.85367e+02 3.38633e+02 3.73488e+02 3.80814e+02 3.66162e+02
1.47584e+06 2.95100e+03 3.96333e+02 4.06990e+02 3.85677e+02 3.73200e+02 3.80155e+02 3.66244e+02
1.47712e+06 2.95400e+03 3.89333e+02 4.09372e+02 3.69294e+02 3.72303e+02 3.77838e+02 3.66768e+02
1.47840e+06 2.95600e+03 3.56333e+02 3.93269e+02 3.19398e+02 3.70529e+02 3.75032e+02 3.66027e+02
1.47968e+06 2.95900e+03 2.56667e+02 3.00159e+02 2.13175e+02 3.68602e+02 3.74115e+02 3.63089e+02
1.48096e+06 2.96100e+03 3.26667e+02 3.34030e+02 3.19303e+02 3.67203e+02 3.74298e+02 3.60108e+02
1.48224e+06 2.96400e+03 3.35000e+02 3.35816e+02 3.34184e+02 3.65857e+02 3.73227e+02 3.58486e+02
1.48352e+06 2.96700e+03 3.55667e+02 4.08027e+02 3.03307e+02 3.63432e+02 3.68958e+02 3.57906e+02
1.48480e+06 2.96900e+03 4.03667e+02 4.34330e+02 3.73004e+02 3.59472e+02 3.62809e+02 3.56135e+02
1.48608e+06 2.97200e+03 3.98000e+02 4.26331e+02 3.69669e+02 3.55010e+02 3.59342e+02 3.50677e+02
1.48736e+06 2.97400e+03 3.62667e+02 4.09616e+02 3.15718e+02 3.51956e+02 3.57545e+02 3.46368e+02
1.48864e+06 2.97700e+03 3.62000e+02 4.13698e+02 3.10302e+02 3.51974e+02 3.57847e+02 3.46100e+02
1.48992e+06 2.97900e+03 3.70000e+02 3.90116e+02 3.49884e+02 3.55790e+02 3.61920e+02 3.49660e+02
1.49120e+06 2.98200e+03 3.87667e+02 4.03881e+02 3.71453e+02 3.62481e+02 3.69585e+02 3.55377e+02
1.49248e+06 2.98400e+03 4.02333e+02 4.40607e+02 3.64059e+02 3.69898e+02 3.78751e+02 3.61046e+02
1.49376e+06 2.98700e+03 3.66333e+02 3.98503e+02 3.34164e+02 3.76208e+02 3.87036e+02 3.65379e+02
1.49504e+06 2.99000e+03 3.50000e+02 4.11530e+02 2.88470e+02 3.80471e+02 3.92687e+02 3.68255e+02
1.49632e+06 2.99200e+03 3.98000e+02 4.24281e+02 3.71719e+02 3.82401e+02 3.95192e+02 3.69610e+02
1.49760e+06 2.99500e+03 3.66667e+02 4.12857e+02 3.20476e+02 3.82421e+02 3.95623e+02 3.69220e+02
1.49888e+06 2.99700e+03 3.81333e+02 3.99450e+02 3.63216e+02 3.81277e+02 3.94933e+02 3.67621e+02
1.50016e+06 3.00000e+03 3.36333e+02 3.57972e+02 3.14695e+02 3.79386e+02 3.92479e+02 3.66294e+02
1.50144e+06 3.00200e+03 3.64000e+02 3.93029e+02 3.34971e+02 3.76696e+02 3.87093e+02 3.66299e+02
1.50272e+06 3.00500e+03 3.73000e+02 3.87720e+02 3.58280e+02 3.73052e+02 3.79364e+02 3.66740e+02
1.50400e+06 3.00800e+03 3.46667e+02 3.94026e+02 2.99308e+02 3.68598e+02 3.73988e+02 3.63208e+02
1.50528e+06 3.01000e+03 4.13667e+02 4.36881e+02 3.90453e+02 3.63907e+02 3.71531e+02 3.56283e+02
1.50656e+06 3.01300e+03 3.41333e+02 3.49593e+02 3.33074e+02 3.60087e+02 3.68688e+02 3.51485e+02
1.50784e+06 3.01500e+03 3.49000e+02 4.21420e+02 2.76580e+02 3.58317e+02 3.67507e+02 3.49126e+02
1.50912e+06 3.01800e+03 4.16667e+02 4.35821e+02 3.97512e+02 3.58999e+02 3.70325e+02 3.47674e+02
1.51040e+06 3.02000e+03 3.56667e+02 4.02364e+02 3.10970e+02 3.61392e+02 3.75949e+02 3.46835e+02
1.51168e+06 3.02300e+03 3.81333e+02 4.01751e+02 3.60915e+02 3.64234e+02 3.81386e+02 3.47081e+02
1.51296e+06 3.02500e+03 4.01333e+02 4.18192e+02 3.84474e+02 3.66736e+02 3.84598e+02 3.48874e+02
1.51424e+06 3.02800e+03 3.97000e+02 4.33120e+02 3.60880e+02 3.68868e+02 3.85249e+02 3.52486e+02
1.51552e+06 3.03100e+03 4.13000e+02 4.43735e+02 3.82265e+02 3.70787e+02 3.84028e+02 3.57546e+02
1.51680e+06 3.03300e+03 3.77667e+02 4.23378e+02 3.31955e+02 3.72478e+02 3.82672e+02 3.62284e+02
1.51808e+06 3.03600e+03 3.62333e+02 3.65733e+02 3.58934e+02 3.74005e+02 3.83387e+02 3.64624e+02
1.51936e+06 3.03800e+03 4.02667e+02 4.20636e+02 3.84698e+02 3.75765e+02 3.85993e+02 3.65537e+02
1.52064e+06 3.04100e+03 3.56667e+02 3.99127e+02 3.14206e+02 3.78200e+02 3.88638e+02 3.67762e+02
1.52192e+06 3.04300e+03 3.46667e+02 3.82781e+02 3.10553e+02 3.80989e+02 3.90421e+02 3.71557e+02
1.52320e+06 3.04600e+03 4.01000e+02 4.38956e+02 3.63044e+02 3.83173e+02 3.91998e+02 3.74348e+02
1.52448e+06 3.04800e+03 3.71667e+02 3.96704e+02 3.46629e+02 3.84176e+02 3.93984e+02 3.74368e+02
1.52576e+06 3.05100e+03 3.75000e+02 4.03577e+02 3.46423e+02 3.83698e+02 3.94826e+02 3.72570e+02
1.52704e+06 3.05400e+03 3.37000e+02 4.02100e+02 2.71900e+02 3.81416e+02 3.93376e+02 3.69456e+02
1.52832e+06 3.05600e+03 3.26333e+02 3.68794e+02 2.83873e+02 3.77932e+02 3.90279e+02 3.65585e+02
1.52960e+06 3.05900e+03 3.87000e+02 4.03872e+02 3.70128e+02 3.74587e+02 3.86776e+02 3.62397e+02
1.53088e+06 3.06100e+03 3.63667e+02 3.68309e+02 3.59024e+02 3.71981e+02 3.83008e+02 3.60954e+02
1.53216e+06 3.06400e+03 3.62667e+02 4.30786e+02 2.94547e+02 3.69745e+02 3.78507e+02 3.60983e+02
1.53344e+06 3.06600e+03 3.55667e+02 3.92997e+02 3.18336e+02 3.67715e+02 3.73848e+02 3.61582e+02
1.53472e+06 3.06900e+03 3.18000e+02 3.48210e+02 2.87790e+02 3.66548e+02 3.70616e+02 3.62480e+02
1.53600e+06 3.07200e+03 3.91667e+02 4.13958e+02 3.69376e+02 3.66767e+02 3.70365e+02 3.63169e+02
1.53728e+06 3.07400e+03 3.74333e+02 3.90772e+02 3.57895e+02 3.67656e+02 3.72578e+02 3.62734e+02
1.53856e+06 3.07700e+03 3.09333e+02 3.32374e+02 2.86292e+02 3.67346e+02 3.73853e+02 3.60839e+02
1.53984e+06 3.07900e+03 3.32000e+02 3.46166e+02 3.17834e+02 3.64804e+02 3.71412e+02 3.58196e+02
1.54112e+06 3.08200e+03 3.45667e+02 3.84827e+02 3.06506e+02 3.61262e+02 3.65724e+02 3.56801e+02
1.54240e+06 3.08400e+03 3.32333e+02 3.69151e+02 2.95515e+02 3.58613e+02 3.59913e+02 3.57314e+02
1.54368e+06 3.08700e+03 3.10000e+02 4.10741e+02 2.09259e+02 3.57293e+02 3.60235e+02 3.54351e+02
1.54496e+06 3.08900e+03 3.68000e+02 3.91152e+02 3.44848e+02 3.56452e+02 3.61404e+02 3.51500e+02
1.54624e+06 3.09200e+03 4.04667e+02 4.24097e+02 3.85236e+02 3.55477e+02 3.61249e+02 3.49705e+02
1.54752e+06 3.09500e+03 3.97667e+02 4.19413e+02 3.75921e+02 3.54408e+02 3.61636e+02 3.47181e+02
1.54880e+06 3.09700e+03 3.41333e+02 3.77336e+02 3.05330e+02 3.53378e+02 3.63232e+02 3.43525e+02
1.55008e+06 3.10000e+03 3.33333e+02 3.74169e+02 2.92498e+02 3.52783e+02 3.65153e+02 3.40413e+02
1.55136e+06 3.10200e+03 4.14000e+02 4.31907e+02 3.96093e+02 3.53546e+02 3.66972e+02 3.40119e+02
1.55264e+06 3.10500e+03 3.19333e+02 3.65466e+02 2.73201e+02 3.56346e+02 3.68881e+02 3.43812e+02
1.55392e+06 3.10700e+03 3.34333e+02 3.66274e+02 3.02392e+02 3.60673e+02 3.71345e+02 3.50000e+02
1.55520e+06 3.11000e+03 3.57333e+02 3.74486e+02 3.40180e+02 3.65011e+02 3.75167e+02 3.54855e+02
1.55648e+06 3.11200e+03 3.30000e+02 4.25906e+02 2.34094e+02 3.67877e+02 3.80080e+02 3.55675e+02
1.55776e+06 3.11500e+03 3.84333e+02 3.91920e+02 3.76747e+02 3.68511e+02 3.83465e+02 3.53556e+02
1.55904e+06 3.11800e+03 3.96333e+02 4.13310e+02 3.79356e+02 3.67215e+02 3.84064e+02 3.50367e+02
1.56032e+06 3.12000e+03 3.84000e+02 3.90377e+02 3.77623e+02 3.65055e+02 3.83325e+02 3.46784e+02
1.56160e+06 3.12300e+03 3.54333e+02 3.72597e+02 3.36070e+02 3.63242e+02 3.83494e+02 3.42990e+02
1.56288e+06 3.12500e+03 3.74667e+02 4.00607e+02 3.48727e+02 3.62736e+02 3.85160e+02 3.40311e+02
1.56416e+06 3.12800e+03 3.52000e+02 3.93577e+02 3.10423e+02 3.63621e+02 3.86796e+02 3.40445e+02
1.56544e+06 3.13000e+03 3.20667e+02 3.55789e+02 2.85545e+02 3.64919e+02 3.86224e+02 3.43613e+02
1.56672e+06 3.13300e+03 3.29667e+02 3.86718e+02 2.72615e+02 3.65574e+02 3.82458e+02 3.48690e+02
1.56800e+06 3.13600e+03 3.88333e+02 4.38175e+02 3.38491e+02 3.64981e+02 3.76334e+02 3.53628e+02
1.56928e+06 3.13800e+03 3.90667e+02 4.15356e+02 3.65977e+02 3.62952e+02 3.69804e+02 3.56101e+02
1.57056e+06 3.14100e+03 3.76000e+02 3.87860e+02 3.64140e+02 3.60092e+02 3.64780e+02 3.55405e+02
1.57184e+06 3.14300e+03 3.31000e+02 3.82232e+02 2.79768e+02 3.57897e+02 3.62775e+02 3.53019e+02
1.57312e+06 3.14600e+03 3.77667e+02 4.10493e+02 3.44841e+02 3.57786e+02 3.64108e+02 3.51464e+02
1.57440e+06 3.14800e+03 3.80000e+02 4.10627e+02 3.49373e+02 3.59703e+02 3.66991e+02 3.52414e+02
1.57568e+06 3.15100e+03 3.64667e+02 4.21777e+02 3.07557e+02 3.62343e+02 3.68848e+02 3.55838e+02
1.57696e+06 3.15300e+03 3.46333e+02 3.99608e+02 2.93058e+02 3.64543e+02 3.68913e+02 3.60173e+02
1.57824e+06 3.15600e+03 3.47333e+02 3.71449e+02 3.23218e+02 3.65752e+02 3.68945e+02 3.62559e+02
1.57952e+06 3.15900e+03 3.08000e+02 3.60921e+02 2.55079e+02 3.65924e+02 3.71171e+02 3.60678e+02
1.58080e+06 3.16100e+03 3.88333e+02 4.12338e+02 3.64329e+02 3.65280e+02 3.73568e+02 3.56993e+02
1.58208e+06 3.16400e+03 3.84667e+02 3.99303e+02 3.70030e+02 3.64139e+02 3.74464e+02 3.53814e+02
1.58336e+06 3.16600e+03 3.72667e+02 4.01526e+02 3.43807e+02 3.62772e+02 3.73488e+02 3.52056e+02
1.58464e+06 3.16900e+03 3.76333e+02 3.88147e+02 3.64520e+02 3.61329e+02 3.71089e+02 3.51569e+02
1.58592e+06 3.17100e+03 3.71333e+02 3.90695e+02 3.51971e+02 3.60409e+02 3.68323e+02 3.52495e+02
1.58720e+06 3.17400e+03 3.94000e+02 4.33858e+02 3.54142e+02 3.60765e+02 3.66178e+02 3.55352e+02
1.58848e+06 3.17600e+03 3.74333e+02 4.36249e+02 3.12418e+02 3.62319e+02 3.64913e+02 3.59725e+02
1.58976e+06 3.17900e+03 3.57333e+02 3.96203e+02 3.18463e+02 3.64287e+02 3.66184e+02 3.62389e+02
1.59104e+06 3.18200e+03 3.60333e+02 3.99715e+02 3.20952e+02 3.66203e+02 3.70661e+02 3.61745e+02
1.59232e+06 3.18400e+03 3.16333e+02 3.51777e+02 2.80890e+02 3.68128e+02 3.74846e+02 3.61410e+02
1.59360e+06 3.18700e+03 3.65000e+02 4.08151e+02 3.21849e+02 3.70088e+02 3.77925e+02 3.62252e+02
1.59488e+06 3.18900e+03 3.65667e+02 4.06249e+02 3.25085e+02 3.71925e+02 3.79803e+02 3.64047e+02
1.59616e+06 3.19200e+03 3.90667e+02 3.94348e+02 3.86985e+02 3.73237e+02 3.80313e+02 3.66162e+02
1.59744e+06 3.19400e+03 3.68667e+02 3.86449e+02 3.50884e+02 3.73513e+02 3.79577e+02 3.67449e+02
1.59872e+06 3.19700e+03 3.92000e+02 4.14730e+02 3.69270e+02 3.72746e+02 3.78806e+02 3.66686e+02
1.60000e+06 3.20000e+03 3.65333e+02 3.84136e+02 3.46530e+02 3.71530e+02 3.78654e+02 3.64406e+02
1.60128e+06 3.20200e+03 3.98333e+02 4.05876e+02 3.90791e+02 3.70649e+02 3.78712e+02 3.62586e+02
1.60256e+06 3.20500e+03 3.24333e+02 3.80668e+02 2.67999e+02 3.70435e+02 3.78600e+02 3.62271e+02
1.60384e+06 3.20700e+03 3.55667e+02 4.11070e+02 3.00263e+02 3.70506e+02 3.77771e+02 3.63242e+02
1.60512e+06 3.21000e+03 3.68333e+02 3.89378e+02 3.47288e+02 3.70382e+02 3.76045e+02 3.64719e+02
1.60640e+06 3.21200e+03 3.73667e+02 3.88280e+02 3.59053e+02 3.70161e+02 3.73649e+02 3.66673e+02
1.60768e+06 3.21500e+03 3.36667e+02 3.63516e+02 3.09817e+02 3.70013e+02 3.70841e+02 3.69186e+02
1.60896e+06 3.21700e+03 3.88333e+02 4.12030e+02 3.64636e+02 3.69428e+02 3.71013e+02 3.67843e+02
1.61024e+06 3.22000e+03 3.58000e+02 4.38813e+02 2.77187e+02 3.67869e+02 3.70960e+02 3.64778e+02
1.61152e+06 3.22300e+03 3.97667e+02 4.10219e+02 3.85115e+02 3.65350e+02 3.69426e+02 3.61274e+02
1.61280e+06 3.22500e+03 4.02333e+02 4.08352e+02 3.96315e+02 3.62302e+02 3.67392e+02 3.57212e+02
1.61408e+06 3.22800e+03 3.48333e+02 4.16384e+02 2.80283e+02 3.59879e+02 3.65440e+02 3.54318e+02
1.61536e+06 3.23000e+03 3.62000e+02 4.06212e+02 3.17788e+02 3.59467e+02 3.64442e+02 3.54493e+02
1.61664e+06 3.23300e+03 3.55000e+02 3.62257e+02 3.47743e+02 3.61753e+02 3.65616e+02 3.57890e+02
1.61792e+06 3.23500e+03 3.88667e+02 4.81770e+02 2.95563e+02 3.66122e+02 3.68305e+02 3.63939e+02
1.61920e+06 3.23800e+03 4.02000e+02 4.39532e+02 3.64468e+02 3.70572e+02 3.72134e+02 3.69009e+02
1.62048e+06 3.24000e+03 4.17333e+02 4.25347e+02 4.09319e+02 3.73135e+02 3.78419e+02 3.67850e+02
1.62176e+06 3.24300e+03 3.96000e+02 4.04981e+02 3.87019e+02 3.73533e+02 3.82915e+02 3.64150e+02
1.62304e+06 3.24600e+03 3.90667e+02 4.28476e+02 3.52857e+02 3.73217e+02 3.86388e+02 3.60046e+02
1.62432e+06 3.24800e+03 3.31667e+02 3.63419e+02 2.99914e+02 3.73870e+02 3.90025e+02 3.57714e+02
1.62560e+06 3.25100e+03 3.70000e+02 4.38736e+02 3.01264e+02 3.76012e+02 3.93650e+02 3.58374e+02
1.62688e+06 3.25300e+03 3.98000e+02 4.30321e+02 3.65679e+02 3.79008e+02 3.96622e+02 3.61394e+02
1.62816e+06 3.25600e+03 4.12000e+02 4.32607e+02 3.91393e+02 3.81575e+02 3.98452e+02 3.64699e+02
1.62944e+06 3.25800e+03 3.33667e+02 3.63559e+02 3.03774e+02 3.82236e+02 3.98676e+02 3.65796e+02
1.63072e+06 3.26100e+03 3.60333e+02 3.96318e+02 3.24349e+02 3.80313e+02 3.97428e+02 3.63198e+02
1.63200e+06 3.26400e+03 3.54333e+02 3.73952e+02 3.34715e+02 3.76649e+02 3.95298e+02 3.57999e+02
1.63328e+06 3.26600e+03 3.85000e+02 4.25274e+02 3.44726e+02 3.72837e+02 3.92852e+02 3.52821e+02
1.63456e+06 3.26900e+03 3.72000e+02 3.99289e+02 3.44711e+02 3.69639e+02 3.89786e+02 3.49492e+02
1.63584e+06 3.27100e+03 3.25667e+02 3.96774e+02 2.54560e+02 3.66763e+02 3.85001e+02 3.48524e+02
1.63712e+06 3.27400e+03 3.72667e+02 4.11631e+02 3.33702e+02 3.64060e+02 3.78790e+02 3.49329e+02
1.63840e+06 3.27600e+03 3.99000e+02 4.27994e+02 3.70006e+02 3.62226e+02 3.73782e+02 3.50671e+02
1.63968e+06 3.27900e+03 3.88667e+02 4.04798e+02 3.72535e+02 3.61804e+02 3.71959e+02 3.51649e+02
1.64096e+06 3.28100e+03 3.16000e+02 3.70449e+02 2.61551e+02 3.62454e+02 3.72167e+02 3.52742e+02
1.64224e+06 3.28400e+03 3.37667e+02 3.56890e+02 3.18443e+02 3.63592e+02 3.73267e+02 3.53917e+02
1.64352e+06 3.28700e+03 3.76000e+02 3.84832e+02 3.67168e+02 3.64749e+02 3.75764e+02 3.53734e+02
1.64480e+06 3.28900e+03 3.75000e+02 4.28722e+02 3.21278e+02 3.64878e+02 3.77922e+02 3.51833e+02
1.64608e+06 3.29200e+03 3.08000e+02 3.69552e+02 2.46448e+02 3.62859e+02 3.76803e+02 3.48915e+02
1.64736e+06 3.29400e+03 3.75667e+02 4.12692e+02 3.38641e+02 3.59035e+02 3.71920e+02 3.46150e+02
1.64864e+06 3.29700e+03 2.97000e+02 3.88786e+02 2.05214e+02 3.55446e+02 3.65810e+02 3.45082e+02
1.64992e+06 3.29900e+03 3.78667e+02 3.90564e+02 3.66769e+02 3.53818e+02 3.61677e+02 3.45959e+02
1.65120e+06 3.30200e+03 3.61000e+02 4.07504e+02 3.14496e+02 3.53859e+02 3.60537e+02 3.47181e+02
1.65248e+06 3.30400e+03 3.55333e+02 3.71173e+02 3.39494e+02 3.54198e+02 3.61430e+02 3.46966e+02
1.65376e+06 3.30700e+03 3.44333e+02 3.83537e+02 3.05130e+02 3.54201e+02 3.63304e+02 3.45098e+02
1.65504e+06 3.31000e+03 3.79000e+02 4.50559e+02 3.07441e+02 3.54432e+02 3.65414e+02 3.43451e+02
1.65632e+06 3.31200e+03 3.30333e+02 3.82181e+02 2.78485e+02 3.55488e+02 3.67186e+02 3.43791e+02
1.65760e+06 3.31500e+03 4.03667e+02 4.09903e+02 3.97431e+02 3.57035e+02 3.67999e+02 3.46070e+02
1.65888e+06 3.31700e+03 3.78333e+02 4.02846e+02 3.53820e+02 3.58387e+02 3.67275e+02 3.49499e+02
1.66016e+06 3.32000e+03 3.63333e+02 4.00592e+02 3.26074e+02 3.59548e+02 3.64967e+02 3.54129e+02
1.66144e+06 3.32200e+03 3.70667e+02 4.16218e+02 3.25116e+02 3.61119e+02 3.63267e+02 3.58971e+02
1.66272e+06 3.32500e+03 4.20667e+02 4.68516e+02 3.72817e+02 3.63635e+02 3.68872e+02 3.58398e+02
1.66400e+06 3.32800e+03 3.55000e+02 4.20823e+02 2.89177e+02 3.67116e+02 3.75477e+02 3.58755e+02
1.66528e+06 3.33000e+03 3.80000e+02 4.05311e+02 3.54689e+02 3.70888e+02 3.80005e+02 3.61771e+02
1.66656e+06 3.33300e+03 3.55000e+02 4.02686e+02 3.07314e+02 3.74406e+02 3.82407e+02 3.66404e+02
1.66784e+06 3.33500e+03 4.02333e+02 4.35843e+02 3.68824e+02 3.77610e+02 3.84090e+02 3.71131e+02
1.66912e+06 3.33800e+03 3.67333e+02 4.25673e+02 3.08993e+02 3.80265e+02 3.85835e+02 3.74695e+02
1.67040e+06 3.34000e+03 3.33000e+02 4.22803e+02 2.43197e+02 3.81939e+02 3.87373e+02 3.76505e+02
1.67168e+06 3.34300e+03 3.64333e+02 3.93135e+02 3.35531e+02 3.82583e+02 3.88186e+02 3.76979e+02
1.67296e+06 3.34500e+03 3.16667e+02 3.21381e+02 3.11953e+02 3.82371e+02 3.87975e+02 3.76766e+02
1.67424e+06 3.34800e+03 3.82667e+02 4.32267e+02 3.33066e+02 3.81304e+02 3.87860e+02 3.74748e+02
1.67552e+06 3.35100e+03 3.75667e+02 4.24767e+02 3.26566e+02 3.79552e+02 3.89591e+02 3.69512e+02
1.67680e+06 3.35300e+03 4.10333e+02 4.62502e+02 3.58165e+02 3.77540e+02 3.91812e+02 3.63268e+02
1.67808e+06 3.35600e+03 3.88667e+02 4.17492e+02 3.59842e+02 3.75701e+02 3.92786e+02 3.58616e+02
1.67936e+06 3.35800e+03 3.79667e+02 4.45971e+02 3.13363e+02 3.74457e+02 3.92454e+02 3.56460e+02
1.68064e+06 3.36100e+03 3.56333e+02 3.68617e+02 3.44050e+02 3.74312e+02 3.92081e+02 3.56544e+02
1.68192e+06 3.36300e+03 3.39333e+02 3.84972e+02 2.93695e+02 3.75710e+02 3.92714e+02 3.58707e+02
1.68320e+06 3.36600e+03 3.72000e+02 3.97140e+02 3.46860e+02 3.78403e+02 3.93802e+02 3.63005e+02
1.68448e+06 3.36800e+03 3.71333e+02 4.20135e+02 3.22532e+02 3.81217e+02 3.94125e+02 3.68310e+02
1.68576e+06 3.37100e+03 3.67333e+02 4.06968e+02 3.27699e+02 3.82529e+02 3.92421e+02 3.72636e+02
1.68704e+06 3.37400e+03 3.90667e+02 4.15234e+02 3.66099e+02 3.81425e+02 3.87853e+02 3.74998e+02
1.68832e+06 3.37600e+03 3.90333e+02 4.05151e+02 3.75516e+02 3.78625e+02 3.81394e+02 3.75856e+02
1.68960e+06 3.37900e+03 3.80667e+02 3.92223e+02 3.69110e+02 3.75559e+02 3.76755e+02 3.74362e+02
1.69088e+06 3.38100e+03 4.18333e+02 4.34547e+02 4.02119e+02 3.73284e+02 3.76421e+02 3.70147e+02
1.69216e+06 3.38400e+03 3.76333e+02 4.07791e+02 3.44876e+02 3.72588e+02 3.76804e+02 3.68371e+02
1.69344e+06 3.38600e+03 3.46333e+02 3.89610e+02 3.03056e+02 3.73679e+02 3.77621e+02 3.69737e+02
1.69472e+06 3.38900e+03 3.35000e+02 3.67537e+02 3.02463e+02 3.75959e+02 3.78291e+02 3.73626e+02
1.69600e+06 3.39200e+03 4.16333e+02 4.40559e+02 3.92108e+02 3.78168e+02 3.78755e+02 3.77581e+02
1.69728e+06 3.39400e+03 3.39667e+02 3.82789e+02 2.96544e+02 3.78628e+02 3.78913e+02 3.78342e+02
1.69856e+06 3.39700e+03 3.35333e+02 3.47991e+02 3.22675e+02 3.76408e+02 3.77820e+02 3.74997e+02
1.69984e+06 3.39900e+03 3.88000e+02 4.10993e+02 3.65007e+02 3.72484e+02 3.76626e+02 3.68343e+02
1.70112e+06 3.40200e+03 3.68333e+02 4.38478e+02 2.98189e+02 3.68929e+02 3.76370e+02 3.61488e+02
1.70240e+06 3.40400e+03 4.18667e+02 4.27623e+02 4.09710e+02 3.66605e+02 3.76917e+02 3.56293e+02
1.70368e+06 3.40700e+03 4.29000e+02 4.50401e+02 4.07599e+02 3.64939e+02 3.76471e+02 3.53408e+02
1.70496e+06 3.40900e+03 3.68000e+02 3.80083e+02 3.55917e+02 3.63524e+02 3.74629e+02 3.52418e+02
1.70624e+06 3.41200e+03 3.84000e+02 4.03201e+02 3.64799e+02 3.63004e+02 3.73359e+02 3.52648e+02
1.70752e+06 3.41500e+03 3.63000e+02 3.98052e+02 3.27948e+02 3.64467e+02 3.74404e+02 3.54530e+02
1.70880e+06 3.41700e+03 3.96000e+02 4.10514e+02 3.81486e+02 3.68296e+02 3.77608e+02 3.58984e+02
1.71008e+06 3.42000e+03 3.60667e+02 4.69332e+02 2.52001e+02 3.73716e+02 3.81938e+02 3.65494e+02
1.71136e+06 3.42200e+03 3.03000e+02 3.54426e+02 2.51574e+02 3.78940e+02 3.86005e+02 3.71874e+02
1.71264e+06 3.42500e+03 3.75667e+02 4.35334e+02 3.15999e+02 3.82017e+02 3.88077e+02 3.75958e+02
1.71392e+06 3.42700e+03 3.29667e+02 4.35674e+02 2.23659e+02 3.82114e+02 3.86969e+02 3.77260e+02
1.71520e+06 3.43000e+03 3.66667e+02 4.39926e+02 2.93408e+02 3.79754e+02 3.83785e+02 3.75722e+02
1.71648e+06 3.43200e+03 3.72333e+02 3.84370e+02 3.60296e+02 3.76288e+02 3.83506e+02 3.69070e+02
1.71776e+06 3.43500e+03 3.71333e+02 3.90313e+02 3.52354e+02 3.72679e+02 3.84164e+02 3.61195e+02
1.71904e+06 3.43800e+03 3.77333e+02 4.37695e+02 3.16971e+02 3.69027e+02 3.82628e+02 3.55426e+02
1.72032e+06 3.44000e+03 3.74667e+02 3.93593e+02 3.55740e+02 3.65659e+02 3.79889e+02 3.51429e+02
1.72160e+06 3.44300e+03 3.70000e+02 4.02383e+02 3.37617e+02 3.63391e+02 3.78886e+02 3.47895e+02
1.72288e+06 3.44500e+03 3.16333e+02 4.01070e+02 2.31597e+02 3.62900e+02 3.80276e+02 3.45523e+02
1.72416e+06 3.44800e+03 3.98333e+02 4.16887e+02 3.79780e+02 3.64224e+02 3.82237e+02 3.46211e+02
1.72544e+06 3.45000e+03 3.56000e+02 3.96653e+02 3.15347e+02 3.66685e+02 3.83309e+02 3.50061e+02
1.72672e+06 3.45300e+03 3.48000e+02 4.12161e+02 2.83839e+02 3.68922e+02 3.83316e+02 3.54529e+02
1.72800e+06 3.45600e+03 3.97667e+02 4.17353e+02 3.77980e+02 3.69690e+02 3.82840e+02 3.56540e+02
1.72928e+06 3.45800e+03 3.04667e+02 3.29166e+02 2.80167e+02 3.69058e+02 3.82602e+02 3.55514e+02
1.73056e+06 3.46100e+03 3.56667e+02 4.01584e+02 3.11749e+02 3.67971e+02 3.82982e+02 3.52960e+02
1.73184e+06 3.46300e+03 3.47000e+02 3.82693e+02 3.11307e+02 3.67070e+02 3.83243e+02 3.50897e+02
1.73312e+06 3.46600e+03 3.63000e+02 3.97322e+02 3.28678e+02 3.66452e+02 3.82346e+02 3.50557e+02
1.73440e+06 3.46800e+03 3.70333e+02 3.87583e+02 3.53084e+02 3.66052e+02 3.80359e+02 3.51745e+02
1.73568e+06 3.47100e+03 3.88000e+02 4.18692e+02 3.57308e+02 3.65781e+02 3.77929e+02 3.53633e+02
1.73696e+06 3.47300e+03 3.88000e+02 3.96524e+02 3.79476e+02 3.65396e+02 3.74816e+02 3.55976e+02
1.73824e+06 3.47600e+03 3.90000e+02 3.96481e+02 3.83519e+02 3.64789e+02 3.71272e+02 3.58307e+02
1.73952e+06 3.47900e+03 3.34667e+02 3.53076e+02 3.16258e+02 3.64470e+02 3.69583e+02 3.59356e+02
1.74080e+06 3.48100e+03 3.55333e+02 3.91410e+02 3.19256e+02 3.65578e+02 3.70665e+02 3.60490e+02
1.74208e+06 3.48400e+03 4.06000e+02 4.33653e+02 3.78347e+02 3.68729e+02 3.73074e+02 3.64384e+02
1.74336e+06 3.48600e+03 3.66333e+02 3.93183e+02 3.39484e+02 3.72691e+02 3.76555e+02 3.68827e+02
1.74464e+06 3.48900e+03 3.75333e+02 4.00924e+02 3.49743e+02 3.75141e+02 3.81275e+02 3.69007e+02
1.74592e+06 3.49100e+03 3.94000e+02 4.15229e+02 3.72771e+02 3.75067e+02 3.84427e+02 3.65707e+02
1.74720e+06 3.49400e+03 3.42667e+02 3.80476e+02 3.04857e+02 3.73431e+02 3.84985e+02 3.61877e+02
1.74848e+06 3.49600e+03 4.05000e+02 4.33717e+02 3.76283e+02 3.71692e+02 3.83586e+02 3.59798e+02
1.74976e+06 3.49900e+03 3.31667e+02 3.46394e+02 3.16940e+02 3.70928e+02 3.81866e+02 3.59989e+02
1.75104e+06 3.50200e+03 3.18667e+02 3.47260e+02 2.90074e+02 3.71514e+02 3.81004e+02 3.62024e+02
1.75232e+06 3.50400e+03 4.01333e+02 4.45434e+02 3.57232e+02 3.72752e+02 3.80168e+02 3.65335e+02
1.75360e+06 3.50700e+03 3.67667e+02 4.12636e+02 3.22698e+02 3.73643e+02 3.78108e+02 3.69177e+02
1.75488e+06 3.50900e+03 3.35000e+02 4.13604e+02 2.56396e+02 3.73550e+02 3.74844e+02 3.72256e+02
1.75616e+06 3.51200e+03 4.03000e+02 4.09481e+02 3.96519e+02 3.72327e+02 3.73894e+02 3.70760e+02
1.75744e+06 3.51400e+03 3.81667e+02 3.90473e+02 3.72860e+02 3.70332e+02 3.73573e+02 3.67091e+02
1.75872e+06 3.51700e+03 3.64000e+02 4.56891e+02 2.71109e+02 3.68384e+02 3.73092e+02 3.63677e+02
1.76000e+06 3.52000e+03 3.87667e+02 4.02189e+02 3.73145e+02 3.67440e+02 3.73761e+02 3.61119e+02
1.76128e+06 3.52200e+03 4.13333e+02 4.20278e+02 4.06389e+02 3.68019e+02 3.75888e+02 3.60150e+02
1.76256e+06 3.52500e+03 4.21333e+02 4.52245e+02 3.90421e+02 3.69613e+02 3.78359e+02 3.60867e+02
1.76384e+06 3.52700e+03 4.14333e+02 4.43101e+02 3.85566e+02 3.71157e+02 3.79071e+02 3.63243e+02
1.76512e+06 3.53000e+03 3.74333e+02 4.12911e+02 3.35756e+02 3.72590e+02 3.78546e+02 3.66635e+02
1.76640e+06 3.53200e+03 3.16000e+02 3.40536e+02 2.91464e+02 3.74887e+02 3.81589e+02 3.68184e+02
1.76768e+06 3.53500e+03 3.84000e+02 4.13200e+02 3.54800e+02 3.78681e+02 3.88829e+02 3.68534e+02
1.76896e+06 3.53700e+03 3.78000e+02 4.29749e+02 3.26251e+02 3.83216e+02 3.96551e+02 3.69881e+02
1.77024e+06 3.54000e+03 3.67333e+02 3.88011e+02 3.46656e+02 3.86609e+02 4.01961e+02 3.71256e+02
1.77152e+06 3.54300e+03 3.52000e+02 3.73463e+02 3.30537e+02 3.87717e+02 4.03855e+02 3.71579e+02
1.77280e+06 3.54500e+03 4.02333e+02 4.06830e+02 3.97836e+02 3.87179e+02 4.03379e+02 3.70979e+02
1.77408e+06 3.54800e+03 3.34667e+02 4.15092e+02 2.54241e+02 3.86327e+02 4.02707e+02 3.69948e+02
1.77536e+06 3.55000e+03 3.45667e+02 4.04773e+02 2.86560e+02 3.85748e+02 4.02651e+02 3.68845e+02
1.77664e+06 3.55300e+03 4.01667e+02 4.30814e+02 3.72520e+02 3.85138e+02 4.02280e+02 3.67996e+02
1.77792e+06 3.55500e+03 3.81333e+02 3.98641e+02 3.64026e+02 3.84137e+02 4.00830e+02 3.67444e+02
1.77920e+06 3.55800e+03 3.48000e+02 3.79633e+02 3.16367e+02 3.82581e+02 3.98823e+02 3.66339e+02
1.78048e+06 3.56000e+03 3.92333e+02 4.37679e+02 3.46988e+02 3.80780e+02 3.97355e+02 3.64205e+02
1.78176e+06 3.56300e+03 3.47667e+02 4.05875e+02 2.89458e+02 3.79295e+02 3.96688e+02 3.61903e+02
1.78304e+06 3.56600e+03 4.02667e+02 4.51971e+02 3.53363e+02 3.78253e+02 3.95788e+02 3.60717e+02
1.78432e+06 3.56800e+03 3.99667e+02 4.29581e+02 3.69752e+02 3.77574e+02 3.93847e+02 3.61301e+02
1.78560e+06 3.57100e+03 2.94000e+02 2.99354e+02 2.88646e+02 3.77440e+02 3.91734e+02 3.63145e+02
1.78688e+06 3.57300e+03 3.43000e+02 3.62816e+02 3.23184e+02 3.78170e+02 3.91397e+02 3.64942e+02
1.78816e+06 3.57600e+03 3.20000e+02 3.64863e+02 2.75137e+02 3.79976e+02 3.94061e+02 3.65891e+02
1.78944e+06 3.57800e+03 4.11333e+02 4.31405e+02 3.91261e+02 3.82251e+02 3.98271e+02 3.66230e+02
1.79072e+06 3.58100e+03 4.06667e+02 4.42642e+02 3.70691e+02 3.83515e+02 4.00743e+02 3.66287e+02
1.79200e+06 3.58400e+03 3.66000e+02 3.85096e+02 3.46904e+02 3.82701e+02 3.99041e+02 3.66360e+02
1.79328e+06 3.58600e+03 4.08000e+02 4.21064e+02 3.94936e+02 3.80262e+02 3.93771e+02 3.66754e+02
1.79456e+06 3.58900e+03 4.13333e+02 4.30890e+02 3.95777e+02 3.77816e+02 3.88152e+02 3.67481e+02
1.79584e+06 3.59100e+03 3.68333e+02 4.24383e+02 3.12284e+02 3.76587e+02 3.85234e+02 3.67940e+02
1.79712e+06 3.59400e+03 3.89000e+02 4.35847e+02 3.42153e+02 3.76479e+02 3.84696e+02 3.68262e+02
1.79840e+06 3.59600e+03 3.74000e+02 4.11665e+02 3.36335e+02 3.76998e+02 3.85027e+02 3.68969e+02
1.79968e+06 3.59900e+03 4.39000e+02 4.51832e+02 4.26168e+02 3.78032e+02 3.86602e+02 3.69463e+02
1.80096e+06 3.60100e+03 3.59333e+02 4.39001e+02 2.79666e+02 3.79433e+02 3.89932e+02 3.68934e+02
1.80224e+06 3.60400e+03 3.91333e+02 4.25434e+02 3.57232e+02 3.80880e+02 3.94262e+02 3.67498e+02
1.80352e+06 3.60700e+03 3.75667e+02 4.10253e+02 3.41080e+02 3.82185e+02 3.98240e+02 3.66131e+02
1.80480e+06 3.60900e+03 3.84000e+02 4.14430e+02 3.53570e+02 3.83424e+02 4.01117e+02 3.65731e+02
1.80608e+06 3.61200e+03 3.07000e+02 3.76460e+02 2.37540e+02 3.84675e+02 4.02657e+02 3.66694e+02
1.80736e+06 3.61400e+03 3.99667e+02 4.24664e+02 3.74669e+02 3.85637e+02 4.02027e+02 3.69248e+02
1.80864e+06 3.61700e+03 3.55000e+02 3.88136e+02 3.21864e+02 3.85495e+02 3.98377e+02 3.72612e+02
1.80992e+06 3.61900e+03 3.60667e+02 3.86297e+02 3.35037e+02 3.83675e+02 3.92889e+02 3.74462e+02
1.81120e+06 3.62200e+03 3.86333e+02 4.18997e+02 3.53670e+02 3.80382e+02 3.88749e+02 3.72014e+02
1.81248e+06 3.62400e+03 3.41000e+02 4.04135e+02 2.77865e+02 3.76257e+02 3.87321e+02 3.65193e+02
1.81376e+06 3.62700e+03 3.71667e+02 4.00422e+02 3.42911e+02 3.72030e+02 3.86822e+02 3.57239e+02
1.81504e+06 3.63000e+03 3.71667e+02 3.91838e+02 3.51495e+02 3.68672e+02 3.86285e+02 3.51058e+02
1.81632e+06 3.63200e+03 3.78667e+02 4.00367e+02 3.56967e+02 3.67049e+02 3.85993e+02 3.48105e+02
1.81760e+06 3.63500e+03 3.93667e+02 4.03510e+02 3.83823e+02 3.67464e+02 3.86692e+02 3.48236e+02
1.81888e+06 3.63700e+03 4.12000e+02 4.28062e+02 3.95938e+02 3.69609e+02 3.88678e+02 3.50540e+02
1.82016e+06 3.64000e+03 3.67667e+02 3.69552e+02 3.65781e+02 3.72635e+02 3.90683e+02 3.54587e+02
1.82144e+06 3.64200e+03 3.71667e+02 3.99718e+02 3.43615e+02 3.75792e+02 3.91095e+02 3.60489e+02
1.82272e+06 3.64500e+03 3.60000e+02 3.71431e+02 3.48569e+02 3.79032e+02 3.89898e+02 3.68167e+02
1.82400e+06 3.64800e+03 3.81667e+02 4.24518e+02 3.38816e+02 3.82319e+02 3.87925e+02 3.76712e+02
1.82528e+06 3.65000e+03 3.70333e+02 4.00404e+02 3.40263e+02 3.84814e+02 3.86238e+02 3.83389e+02
1.82656e+06 3.65300e+03 3.64333e+02 4.30224e+02 2.98443e+02 3.85300e+02 3.88274e+02 3.82326e+02
1.82784e+06 3.65500e+03 3.36667e+02 3.99502e+02 2.73832e+02 3.83190e+02 3.87581e+02 3.78799e+02
1.82912e+06 3.65800e+03 4.06000e+02 4.42175e+02 3.69825e+02 3.79107e+02 3.84976e+02 3.73238e+02
1.83040e+06 3.66000e+03 3.84667e+02 4.10799e+02 3.58535e+02 3.74663e+02 3.82978e+02 3.66347e+02
1.83168e+06 3.66300e+03 3.97333e+02 4.22371e+02 3.72296e+02 3.71129e+02 3.82603e+02 3.59654e+02
1.83296e+06 3.66500e+03 3.72667e+02 3.87862e+02 3.57472e+02 3.68958e+02 3.84130e+02 3.53786e+02
1.83424e+06 3.66800e+03 3.73000e+02 4.09478e+02 3.36522e+02 3.68538e+02 3.87207e+02 3.49870e+02
1.83552e+06 3.67100e+03 3.91333e+02 4.39888e+02 3.42779e+02 3.70293e+02 3.91134e+02 3.49453e+02
1.83680e+06 3.67300e+03 3.43333e+02 3.87457e+02 2.99210e+02 3.74031e+02 3.95002e+02 3.53060e+02
1.83808e+06 3.67600e+03 3.73333e+02 4.33135e+02 3.13532e+02 3.78717e+02 3.97925e+02 3.59508e+02
1.83936e+06 3.67800e+03 3.57333e+02 4.18687e+02 2.95980e+02 3.83194e+02 3.99647e+02 3.66741e+02
1.84064e+06 3.68100e+03 4.05667e+02 4.25421e+02 3.85913e+02 3.86463e+02 4.00391e+02 3.72536e+02
1.84192e+06 3.68300e+03 4.15333e+02 4.50758e+02 3.79909e+02 3.87597e+02 4.00394e+02 3.74801e+02
1.84320e+06 3.68600e+03 4.04667e+02 4.12075e+02 3.97258e+02 3.86387e+02 3.99611e+02 3.73164e+02
1.84448e+06 3.68800e+03 4.06000e+02 4.30097e+02 3.81903e+02 3.83970e+02 3.98622e+02 3.69317e+02
1.84576e+06 3.69100e+03 3.86000e+02 4.10345e+02 3.61655e+02 3.82072e+02 3.98396e+02 3.65748e+02
1.84704e+06 3.69400e+03 3.84000e+02 4.32874e+02 3.35126e+02 3.81403e+02 3.98435e+02 3.64371e+02
1.84832e+06 3.69600e+03 3.72000e+02 4.50575e+02 2.93425e+02 3.81865e+02 3.98115e+02 3.65616e+02
1.84960e+06 3.69900e+03 3.72000e+02 4.11217e+02 3.32783e+02 3.83397e+02 3.98122e+02 3.68673e+02
1.85088e+06 3.70100e+03 3.77000e+02 4.32227e+02 3.21773e+02 3.85745e+02 3.99260e+02 3.72230e+02
1.85216e+06 3.70400e+03 4.02333e+02 4.39860e+02 3.64807e+02 3.88229e+02 4.01450e+02 3.75009e+02
1.85344e+06 3.70600e+03 4.04333e+02 4.41753e+02 3.66914e+02 3.90058e+02 4.04205e+02 3.75911e+02
1.85472e+06 3.70900e+03 3.73333e+02 4.25425e+02 3.21242e+02 3.90857e+02 4.06383e+02 3.75331e+02
1.85600e+06 3.71200e+03 3.47000e+02 4.18475e+02 2.75525e+02 3.90909e+02 4.07066e+02 3.74752e+02
1.85728e+06 3.71400e+03 3.58667e+02 4.08749e+02 3.08585e+02 3.90796e+02 4.06591e+02 3.75001e+02
1.85856e+06 3.71700e+03 4.13667e+02 4.20985e+02 4.06349e+02 3.90671e+02 4.05755e+02 3.75587e+02
1.85984e+06 3.71900e+03 3.20333e+02 3.77984e+02 2.62683e+02 3.89970e+02 4.04366e+02 3.75573e+02
1.86112e+06 3.72200e+03 4.14333e+02 4.47703e+02 3.80963e+02 3.87955e+02 4.01834e+02 3.74076e+02
1.86240e+06 3.72400e+03 3.76333e+02 4.05343e+02 3.47324e+02 3.84257e+02 3.98609e+02 3.69904e+02
1.86368e+06 3.72700e+03 3.66667e+02 3.85039e+02 3.48294e+02 3.79193e+02 3.95575e+02 3.62811e+02
1.86496e+06 3.72900e+03 4.29333e+02 4.47247e+02 4.11420e+02 3.73832e+02 3.92437e+02 3.55226e+02
1.86624e+06 3.73200e+03 3.95000e+02 4.56585e+02 3.33415e+02 3.69635e+02 3.88725e+02 3.50546e+02
1.86752e+06 3.73500e+03 3.65000e+02 4.37263e+02 2.92737e+02 3.67645e+02 3.85228e+02 3.50061e+02
1.86880e+06 3.73700e+03 4.00667e+02 4.30936e+02 3.70398e+02 3.68226e+02 3.83882e+02 3.52570e+02
1.87008e+06 3.74000e+03 3.64333e+02 3.71697e+02 3.56970e+02 3.71163e+02 3.85625e+02 3.56701e+02
1.87136e+06 3.74200e+03 3.53333e+02 4.05553e+02 3.01114e+02 3.75589e+02 3.88687e+02 3.62491e+02
1.87264e+06 3.74500e+03 4.07000e+02 4.44211e+02 3.69789e+02 3.80324e+02 3.91335e+02 3.69313e+02
1.87392e+06 3.74700e+03 4.00333e+02 4.13303e+02 3.87363e+02 3.84347e+02 3.93754e+02 3.74939e+02
1.87520e+06 3.75000e+03 3.73667e+02 4.17312e+02 3.30022e+02 3.86687e+02 3.96361e+02 3.77013e+02
1.87648e+06 3.75200e+03 4.02667e+02 4.31236e+02 3.74097e+02 3.86997e+02 3.98265e+02 3.75728e+02
1.87776e+06 3.75500e+03 3.79667e+02 4.03754e+02 3.55579e+02 3.86123e+02 3.98331e+02 3.73916e+02
1.87904e+06 3.75800e+03 3.63667e+02 4.38857e+02 2.88477e+02 3.85092e+02 3.96226e+02 3.73958e+02
1.88032e+06 3.76000e+03 4.09667e+02 4.43226e+02 3.76107e+02 3.84406e+02 3.93200e+02 3.75612e+02
1.88160e+06 3.76300e+03 4.22667e+02 4.50020e+02 3.95313e+02 3.84302e+02 3.93624e+02 3.74979e+02
1.88288e+06 3.76500e+03 3.98000e+02 4.28822e+02 3.67178e+02 3.84882e+02 3.98399e+02 3.71365e+02
1.88416e+06 3.76800e+03 4.02667e+02 4.53926e+02 3.51407e+02 3.85797e+02 4.02823e+02 3.68770e+02
1.88544e+06 3.77000e+03 3.82333e+02 4.26123e+02 3.38543e+02 3.86270e+02 4.04398e+02 3.68142e+02
1.88672e+06 3.77300e+03 3.93333e+02 4.39682e+02 3.46984e+02 3.86217e+02 4.04058e+02 3.68375e+02
1.88800e+06 3.77600e+03 4.00000e+02 4.44113e+02 3.55887e+02 3.86627e+02 4.04743e+02 3.68510e+02
1.88928e+06 3.77800e+03 3.78667e+02 4.14204e+02 3.43130e+02 3.88279e+02 4.07638e+02 3.68920e+02
1.89056e+06 3.78100e+03 3.86333e+02 4.41773e+02 3.30894e+02 3.90570e+02 4.10548e+02 3.70593e+02
1.89184e+06 3.78300e+03 3.83000e+02 4.03396e+02 3.62604e+02 3.92126e+02 4.11203e+02 3.73048e+02
1.89312e+06 3.78600e+03 3.17333e+02 3.46101e+02 2.88566e+02 3.91939e+02 4.09450e+02 3.74428e+02
1.89440e+06 3.78800e+03 4.27667e+02 4.62089e+02 3.93244e+02 3.89720e+02 4.06341e+02 3.73100e+02
1.89568e+06 3.79100e+03 3.91000e+02 4.36746e+02 3.45254e+02 3.85854e+02 4.02465e+02 3.69244e+02
1.89696e+06 3.79300e+03 4.20333e+02 4.34246e+02 4.06421e+02 3.81021e+02 3.97512e+02 3.64530e+02
1.89824e+06 3.79600e+03 3.86333e+02 4.37827e+02 3.34840e+02 3.75995e+02 3.91787e+02 3.60204e+02
1.89952e+06 3.79900e+03 3.07667e+02 3.51956e+02 2.63377e+02 3.72234e+02 3.87070e+02 3.57398e+02
1.90080e+06 3.80100e+03 3.85667e+02 3.99483e+02 3.71850e+02 3.71119e+02 3.85557e+02 3.56681e+02
1.90208e+06 3.80400e+03 3.29667e+02 3.66130e+02 2.93204e+02 3.72740e+02 3.87930e+02 3.57551e+02
1.90336e+06 3.80600e+03 3.22667e+02 3.64757e+02 2.80577e+02 3.75812e+02 3.92315e+02 3.59310e+02
1.90464e+06 3.80900e+03 3.81333e+02 4.32515e+02 3.30152e+02 3.78584e+02 3.96336e+02 3.60831e+02
1.90592e+06 3.81100e+03 3.26000e+02 3.43146e+02 3.08854e+02 3.79808e+02 3.98560e+02 3.61056e+02
1.90720e+06 3.81400e+03 3.66667e+02 3.71656e+02 3.61678e+02 3.78801e+02 3.97802e+02 3.59800e+02
1.90848e+06 3.81600e+03 4.17000e+02 4.23976e+02 4.10024e+02 3.75814e+02 3.94130e+02 3.57497e+02
1.90976e+06 3.81900e+03 3.31000e+02 3.84963e+02 2.77037e+02 3.72251e+02 3.89750e+02 3.54752e+02
1.91104e+06 3.82200e+03 3.64667e+02 3.79004e+02 3.50329e+02 3.69660e+02 3.87100e+02 3.52220e+02
1.91232e+06 3.82400e+03 4.17667e+02 4.58142e+02 3.77192e+02 3.68887e+02 3.86930e+02 3.50843e+02
1.91360e+06 3.82700e+03 3.49000e+02 3.72338e+02 3.25662e+02 3.69803e+02 3.88274e+02 3.51332e+02
1.91488e+06 3.82900e+03 3.65333e+02 3.89002e+02 3.41664e+02 3.71653e+02 3.89902e+02 3.53404e+02
1.91616e+06 3.83200e+03 4.17000e+02 4.59166e+02 3.74834e+02 3.73966e+02 3.91266e+02 3.56666e+02
1.91744e+06 3.83400e+03 3.83333e+02 4.07310e+02 3.59356e+02 3.76443e+02 3.91992e+02 3.60894e+02
1.91872e+06 3.83700e+03 3.63333e+02 4.01911e+02 3.24756e+02 3.78590e+02 3.92009e+02 3.65170e+02
1.92000e+06 3.84000e+03 3.57000e+02 3.83696e+02 3.30304e+02 3.80391e+02 3.91958e+02 3.68824e+02
1.92128e+06 3.84200e+03 3.87667e+02 4.25792e+02 3.49541e+02 3.82423e+02 3.92503e+02 3.72343e+02
1.92256e+06 3.84500e+03 4.19667e+02 4.51251e+02 3.88083e+02 3.84862e+02 3.93304e+02 3.76420e+02
1.92384e+06 3.84700e+03 3.97000e+02 4.58422e+02 3.35578e+02 3.86934e+02 3.93072e+02 3.80795e+02
1.92512e+06 3.85000e+03 3.25333e+02 3.93531e+02 2.57136e+02 3.87615e+02 3.91330e+02 3.83900e+02
1.92640e+06 3.85200e+03 2.95667e+02 3.26112e+02 2.65222e+02 3.86803e+02 3.90723e+02 3.82883e+02
1.92768e+06 3.85500e+03 4.13667e+02 4.30327e+02 3.97007e+02 3.85333e+02 3.92805e+02 3.77862e+02
1.92896e+06 3.85700e+03 3.73667e+02 3.93097e+02 3.54236e+02 3.83834e+02 3.95962e+02 3.71706e+02
1.93024e+06 3.86000e+03 4.24667e+02 4.49234e+02 4.00099e+02 3.81921e+02 3.97950e+02 3.65892e+02
1.93152e+06 3.86300e+03 4.02333e+02 4.36785e+02 3.67882e+02 3.79279e+02 3.96816e+02 3.61742e+02
1.93280e+06 3.86500e+03 3.83000e+02 4.05642e+02 3.60358e+02 3.76689e+02 3.92798e+02 3.60579e+02
1.93408e+06 3.86800e+03 3.84333e+02 4.12385e+02 3.56282e+02 3.75219e+02 3.87670e+02 3.62768e+02
1.93536e+06 3.87000e+03 4.06000e+02 4.20697e+02 3.91303e+02 3.75383e+02 3.83949e+02 3.66816e+02
1.93664e+06 3.87300e+03 3.46667e+02 3.80787e+02 3.12546e+02 3.76961e+02 3.85174e+02 3.68748e+02
1.93792e+06 3.87500e+03 4.36333e+02 4.49431e+02 4.23235e+02 3.79301e+02 3.90668e+02 3.67935e+02
1.93920e+06 3.87800e+03 4.40333e+02 4.61817e+02 4.18849e+02 3.81942e+02 3.96479e+02 3.67405e+02
1.94048e+06 3.88000e+03 3.71667e+02 4.09722e+02 3.33611e+02 3.84689e+02 4.01254e+02 3.68124e+02
1.94176e+06 3.88300e+03 4.11667e+02 4.47596e+02 3.75738e+02 3.87305e+02 4.04791e+02 3.69819e+02
1.94304e+06 3.88600e+03 3.67667e+02 3.97670e+02 3.37663e+02 3.89650e+02 4.07122e+02 3.72178e+02
1.94432e+06 3.88800e+03 3.57000e+02 3.73310e+02 3.40690e+02 3.91375e+02 4.07788e+02 3.74962e+02
1.94560e+06 3.89100e+03 4.02000e+02 4.09257e+02 3.94743e+02 3.91632e+02 4.05764e+02 3.77500e+02
1.94688e+06 3.89300e+03 4.21333e+02 4.47440e+02 3.95227e+02 3.90150e+02 4.01123e+02 3.79177e+02
1.94816e+06 3.89600e+03 3.79000e+02 4.58049e+02 2.99951e+02 3.87648e+02 3.95509e+02 3.79787e+02
1.94944e+06 3.89800e+03 3.45000e+02 3.86288e+02 3.03712e+02 3.85146e+02 3.91268e+02 3.79023e+02
1.95072e+06 3.90100e+03 3.59333e+02 3.74875e+02 3.43791e+02 3.83487e+02 3.90427e+02 3.76548e+02
1.95200e+06 3.90400e+03 4.40333e+02 4.63200e+02 4.17467e+02 3.82818e+02 3.91984e+02 3.73652e+02
1.95328e+06 3.90600e+03 3.79333e+02 4.22417e+02 3.36249e+02 3.82562e+02 3.94025e+02 3.71100e+02
1.95456e+06 3.90900e+03 4.15000e+02 4.33403e+02 3.96597e+02 3.82092e+02 3.95476e+02 3.68708e+02
1.95584e+06 3.91100e+03 3.60333e+02 3.97717e+02 3.22949e+02 3.81567e+02 3.95919e+02 3.67215e+02
1.95712e+06 3.91400e+03 3.91000e+02 4.13226e+02 3.68774e+02 3.81800e+02 3.96030e+02 3.67569e+02
1.95840e+06 3.91600e+03 3.60333e+02 4.29934e+02 2.90733e+02 3.82968e+02 3.96935e+02 3.69001e+02
1.95968e+06 3.91900e+03 3.75000e+02 4.35833e+02 3.14167e+02 3.84371e+02 3.98636e+02 3.70106e+02
1.96096e+06 3.92100e+03 3.85333e+02 3.99855e+02 3.70811e+02 3.85187e+02 4.00149e+02 3.70225e+02
1.96224e+06 3.92400e+03 3.27000e+02 4.07029e+02 2.46971e+02 3.85095e+02 4.00471e+02 3.69720e+02
1.96352e+06 3.92700e+03 3.75000e+02 4.17497e+02 3.32503e+02 3.84307e+02 3.99166e+02 3.69447e+02
1.96480e+06 3.92900e+03 3.74000e+02 4.05969e+02 3.42031e+02 3.83282e+02 3.96666e+02 3.69899e+02
1.96608e+06 3.93200e+03 4.20000e+02 4.33491e+02 4.06509e+02 3.82329e+02 3.93871e+02 3.70787e+02
1.96736e+06 3.93400e+03 4.09667e+02 4.19200e+02 4.00133e+02 3.81245e+02 3.91370e+02 3.71120e+02
1.96864e+06 3.93700e+03 3.58667e+02 4.04872e+02 3.12462e+02 3.79795e+02 3.89470e+02 3.70120e+02
1.96992e+06 3.93900e+03 3.90333e+02 4.15820e+02 3.64847e+02 3.78645e+02 3.88721e+02 3.68569e+02
1.97120e+06 3.94200e+03 4.07333e+02 4.26348e+02 3.88319e+02 3.78960e+02 3.89335e+02 3.68585e+02
1.97248e+06 3.94400e+03 3.57000e+02 3.91766e+02 3.22234e+02 3.80747e+02 3.90776e+02 3.70717e+02
1.97376e+06 3.94700e+03 3.47667e+02 4.44886e+02 2.50448e+02 3.82741e+02 3.92340e+02 3.73142e+02
1.97504e+06 3.95000e+03 4.17000e+02 4.70765e+02 3.63235e+02 3.83791e+02 3.93174e+02 3.74407e+02
1.97632e+06 3.95200e+03 3.75333e+02 4.18052e+02 3.32615e+02 3.83331e+02 3.92364e+02 3.74298e+02
1.97760e+06 3.95500e+03 3.65000e+02 3.96016e+02 3.33984e+02 3.81419e+02 3.90009e+02 3.72828e+02
1.97888e+06 3.95700e+03 3.38667e+02 3.94526e+02 2.82808e+02 3.79172e+02 3.87842e+02 3.70503e+02
1.98016e+06 3.96000e+03 3.49333e+02 3.68065e+02 3.30601e+02 3.78108e+02 3.87590e+02 3.68627e+02
1.98144e+06 3.96200e+03 3.98333e+02 4.16958e+02 3.79708e+02 3.78562e+02 3.89620e+02 3.67504e+02
1.98272e+06 3.96500e+03 4.20333e+02 4.34150e+02 4.06517e+02 3.79527e+02 3.93263e+02 3.65791e+02
1.98400e+06 3.96800e+03 3.94000e+02 4.19807e+02 3.68193e+02 3.79862e+02 3.96561e+02 3.63163e+02
1.98528e+06 3.97000e+03 3.93333e+02 4.06252e+02 3.80415e+02 3.79239e+02 3.97941e+02 3.60537e+02
1.98656e+06 3.97300e+03 3.77000e+02 3.90638e+02 3.63362e+02 3.78204e+02 3.97428e+02 3.58980e+02
1.98784e+06 3.97500e+03 3.44667e+02 3.54200e+02 3.35133e+02 3.77508e+02 3.95512e+02 3.59504e+02
1.98912e+06 3.97800e+03 4.32333e+02 4.42542e+02 4.22124e+02 3.77625e+02 3.92953e+02 3.62297e+02
1.99040e+06 3.98000e+03 4.32667e+02 4.52268e+02 4.13065e+02 3.78632e+02 3.91574e+02 3.65691e+02
1.99168e+06 3.98300e+03 4.00667e+02 4.26387e+02 3.74946e+02 3.79942e+02 3.92606e+02 3.67278e+02
1.99296e+06 3.98500e+03 4.12667e+02 4.17916e+02 4.07417e+02 3.80716e+02 3.94701e+02 3.66731e+02
1.99424e+06 3.98800e+03 3.75000e+02 4.52580e+02 2.97420e+02 3.80923e+02 3.96503e+02 3.65343e+02
1.99552e+06 3.99100e+03 3.78333e+02 4.09960e+02 3.46707e+02 3.81105e+02 3.98506e+02 3.63704e+02
1.99680e+06 3.99300e+03 3.72333e+02 4.32910e+02 3.11756e+02 3.81749e+02 4.01392e+02 3.62105e+02
1.99808e+06 3.99600e+03 3.38667e+02 4.32134e+02 2.45199e+02 3.82847e+02 4.04270e+02 3.61423e+02
1.99936e+06 3.99800e+03 3.92667e+02 4.16350e+02 3.68984e+02 3.83906e+02 4.05359e+02 3.62453e+02


==> fig/beacon/lorenz_ppo.dat <==
0.00000e+00 0.00000e+00 2.15333e+02 2.57573e+02 1.73093e+02 2.15333e+02 2.57573e+02 1.73093e+02
1.28000e+03 2.00000e+00 2.42333e+02 2.73812e+02 2.10855e+02 2.15333e+02 2.57573e+02 1.73093e+02
2.56000e+03 5.00000e+00 2.50000e+02 2.70992e+02 2.29008e+02 2.15332e+02 2.57569e+02 1.73095e+02
3.84000e+03 7.00000e+00 2.14333e+02 2.56857e+02 1.71810e+02 2.15322e+02 2.57444e+02 1.73200e+02
5.12000e+03 1.00000e+01 2.68667e+02 2.93598e+02 2.43736e+02 2.15608e+02 2.56917e+02 1.74299e+02
6.40000e+03 1.20000e+01 2.57667e+02 2.87301e+02 2.28032e+02 2.17381e+02 2.56354e+02 1.78408e+02
7.68000e+03 1.50000e+01 2.25000e+02 2.59419e+02 1.90581e+02 2.21643e+02 2.56885e+02 1.86400e+02
8.96000e+03 1.70000e+01 2.41667e+02 2.70653e+02 2.12680e+02 2.28030e+02 2.59221e+02 1.96839e+02
1.02400e+04 2.00000e+01 2.32333e+02 2.97665e+02 1.67002e+02 2.35350e+02 2.62850e+02 2.07851e+02
1.15200e+04 2.30000e+01 2.76333e+02 2.97879e+02 2.54788e+02 2.42235e+02 2.66219e+02 2.18251e+02
1.28000e+04 2.50000e+01 2.20667e+02 2.43548e+02 1.97785e+02 2.47706e+02 2.68135e+02 2.27278e+02
1.40800e+04 2.80000e+01 2.46333e+02 2.77450e+02 2.15217e+02 2.51516e+02 2.68239e+02 2.34794e+02
1.53600e+04 3.00000e+01 2.00000e+02 2.39606e+02 1.60394e+02 2.53822e+02 2.66736e+02 2.40909e+02
1.66400e+04 3.30000e+01 2.28667e+02 2.58447e+02 1.98886e+02 2.54938e+02 2.64654e+02 2.45222e+02
1.79200e+04 3.50000e+01 2.01333e+02 2.48819e+02 1.53848e+02 2.55134e+02 2.62510e+02 2.47758e+02
1.92000e+04 3.80000e+01 2.46000e+02 2.96127e+02 1.95873e+02 2.54346e+02 2.58944e+02 2.49747e+02
2.04800e+04 4.00000e+01 3.16667e+02 3.35039e+02 2.98294e+02 2.52464e+02 2.53251e+02 2.51677e+02
2.17600e+04 4.30000e+01 1.93667e+02 2.34166e+02 1.53167e+02 2.49837e+02 2.53891e+02 2.45783e+02
2.30400e+04 4.60000e+01 2.45333e+02 2.75625e+02 2.15042e+02 2.47337e+02 2.55416e+02 2.39258e+02
2.43200e+04 4.80000e+01 2.56333e+02 3.02646e+02 2.10020e+02 2.46134e+02 2.56491e+02 2.35778e+02
2.56000e+04 5.10000e+01 2.47333e+02 2.84070e+02 2.10597e+02 2.46702e+02 2.56781e+02 2.36624e+02
2.68800e+04 5.30000e+01 2.41333e+02 2.56961e+02 2.25706e+02 2.48024e+02 2.55556e+02 2.40492e+02
2.81600e+04 5.60000e+01 2.89667e+02 3.24089e+02 2.55244e+02 2.48795e+02 2.52761e+02 2.44829e+02
2.94400e+04 5.80000e+01 2.76333e+02 3.23297e+02 2.29370e+02 2.48573e+02 2.50253e+02 2.46892e+02
3.07200e+04 6.10000e+01 3.01333e+02 3.26583e+02 2.76083e+02 2.47671e+02 2.50948e+02 2.44395e+02
3.20000e+04 6.40000e+01 2.58333e+02 2.80338e+02 2.36328e+02 2.46726e+02 2.51854e+02 2.41598e+02
3.32800e+04 6.60000e+01 2.99000e+02 3.37893e+02 2.60107e+02 2.46752e+02 2.53097e+02 2.40407e+02
3.45600e+04 6.90000e+01 2.96333e+02 3.22376e+02 2.70291e+02 2.48930e+02 2.55734e+02 2.42127e+02
3.58400e+04 7.10000e+01 3.06667e+02 3.37568e+02 2.75765e+02 2.53633e+02 2.60027e+02 2.47238e+02
3.71200e+04 7.40000e+01 2.81333e+02 3.40265e+02 2.22402e+02 2.59906e+02 2.65264e+02 2.54549e+02
3.84000e+04 7.60000e+01 2.56333e+02 2.84218e+02 2.28449e+02 2.66120e+02 2.70347e+02 2.61893e+02
3.96800e+04 7.90000e+01 2.64000e+02 2.72641e+02 2.55359e+02 2.70998e+02 2.74613e+02 2.67384e+02
4.09600e+04 8.10000e+01 2.51667e+02 2.94766e+02 2.08567e+02 2.74105e+02 2.78544e+02 2.69666e+02
4.22400e+04 8.40000e+01 2.71333e+02 2.88775e+02 2.53891e+02 2.75533e+02 2.80933e+02 2.70133e+02
4.35200e+04 8.70000e+01 2.66333e+02 3.09231e+02 2.23436e+02 2.75416e+02 2.81104e+02 2.69728e+02
4.48000e+04 8.90000e+01 2.91667e+02 3.06280e+02 2.77053e+02 2.73882e+02 2.79740e+02 2.68025e+02
4.60800e+04 9.20000e+01 2.97333e+02 3.36985e+02 2.57682e+02 2.71480e+02 2.77611e+02 2.65348e+02
4.73600e+04 9.40000e+01 3.20667e+02 3.72212e+02 2.69122e+02 2.69010e+02 2.75181e+02 2.62839e+02
4.86400e+04 9.70000e+01 2.97333e+02 3.01830e+02 2.92836e+02 2.66670e+02 2.72567e+02 2.60774e+02
4.99200e+04 9.90000e+01 2.68000e+02 2.91622e+02 2.44378e+02 2.64277e+02 2.70153e+02 2.58401e+02
5.12000e+04 1.02000e+02 2.80333e+02 3.27875e+02 2.32792e+02 2.62437e+02 2.68429e+02 2.56445e+02
5.24800e+04 1.04000e+02 2.77000e+02 3.10297e+02 2.43703e+02 2.62136e+02 2.68467e+02 2.55806e+02
5.37600e+04 1.07000e+02 2.66333e+02 2.88504e+02 2.44162e+02 2.63537e+02 2.71524e+02 2.55549e+02
5.50400e+04 1.10000e+02 2.35333e+02 2.68843e+02 2.01824e+02 2.66016e+02 2.75947e+02 2.56084e+02
5.63200e+04 1.12000e+02 2.78000e+02 3.55205e+02 2.00795e+02 2.68836e+02 2.79063e+02 2.58610e+02
5.76000e+04 1.15000e+02 2.33000e+02 2.66536e+02 1.99464e+02 2.71373e+02 2.80276e+02 2.62469e+02
5.88800e+04 1.17000e+02 3.12667e+02 3.75967e+02 2.49367e+02 2.72987e+02 2.81512e+02 2.64462e+02
6.01600e+04 1.20000e+02 2.74000e+02 3.07675e+02 2.40325e+02 2.73284e+02 2.83759e+02 2.62810e+02
6.14400e+04 1.22000e+02 2.83000e+02 3.01239e+02 2.64761e+02 2.72849e+02 2.86068e+02 2.59630e+02
6.27200e+04 1.25000e+02 3.23667e+02 3.61845e+02 2.85489e+02 2.72759e+02 2.88449e+02 2.57069e+02
6.40000e+04 1.28000e+02 3.08000e+02 3.63118e+02 2.52882e+02 2.73522e+02 2.90595e+02 2.56450e+02
6.52800e+04 1.30000e+02 2.85000e+02 3.24302e+02 2.45698e+02 2.74955e+02 2.91727e+02 2.58183e+02
6.65600e+04 1.33000e+02 2.51667e+02 3.09772e+02 1.93561e+02 2.76693e+02 2.91757e+02 2.61629e+02
6.78400e+04 1.35000e+02 2.82333e+02 3.11101e+02 2.53566e+02 2.78285e+02 2.91062e+02 2.65508e+02
6.91200e+04 1.38000e+02 2.95333e+02 3.26159e+02 2.64508e+02 2.79191e+02 2.89991e+02 2.68392e+02
7.04000e+04 1.40000e+02 2.73667e+02 3.30759e+02 2.16574e+02 2.79204e+02 2.88519e+02 2.69889e+02
7.16800e+04 1.43000e+02 2.99667e+02 3.27884e+02 2.71449e+02 2.78633e+02 2.86683e+02 2.70584e+02
7.29600e+04 1.45000e+02 2.97000e+02 3.24797e+02 2.69203e+02 2.77927e+02 2.85893e+02 2.69962e+02
7.42400e+04 1.48000e+02 2.65667e+02 3.23841e+02 2.07493e+02 2.77282e+02 2.86634e+02 2.67929e+02
7.55200e+04 1.51000e+02 3.05000e+02 3.47802e+02 2.62198e+02 2.76840e+02 2.87120e+02 2.66560e+02
7.68000e+04 1.53000e+02 3.17667e+02 3.49733e+02 2.85601e+02 2.77218e+02 2.87396e+02 2.67040e+02
7.80800e+04 1.56000e+02 3.03333e+02 3.45652e+02 2.61014e+02 2.78895e+02 2.88984e+02 2.68806e+02
7.93600e+04 1.58000e+02 2.91333e+02 3.04533e+02 2.78134e+02 2.81376e+02 2.92158e+02 2.70595e+02
8.06400e+04 1.61000e+02 3.33333e+02 3.81460e+02 2.85206e+02 2.83953e+02 2.96130e+02 2.71777e+02
8.19200e+04 1.63000e+02 3.20000e+02 3.69666e+02 2.70334e+02 2.86365e+02 2.99798e+02 2.72931e+02
8.32000e+04 1.66000e+02 3.20667e+02 3.71272e+02 2.70061e+02 2.88237e+02 3.01592e+02 2.74882e+02
8.44800e+04 1.68000e+02 2.88000e+02 3.52389e+02 2.23611e+02 2.89059e+02 3.00933e+02 2.77186e+02
8.57600e+04 1.71000e+02 3.06333e+02 3.47583e+02 2.65083e+02 2.89012e+02 2.99190e+02 2.78834e+02
8.70400e+04 1.74000e+02 2.78333e+02 3.05809e+02 2.50858e+02 2.88696e+02 2.98078e+02 2.79314e+02
8.83200e+04 1.76000e+02 2.97667e+02 3.43342e+02 2.51991e+02 2.88367e+02 2.98197e+02 2.78538e+02
8.96000e+04 1.79000e+02 2.43667e+02 2.79260e+02 2.08073e+02 2.87958e+02 2.99046e+02 2.76870e+02
9.08800e+04 1.81000e+02 2.78333e+02 3.29096e+02 2.27570e+02 2.87331e+02 2.99718e+02 2.74944e+02
9.21600e+04 1.84000e+02 2.71333e+02 2.85671e+02 2.56996e+02 2.86675e+02 2.99418e+02 2.73932e+02
9.34400e+04 1.86000e+02 2.57667e+02 2.94997e+02 2.20336e+02 2.86643e+02 2.97916e+02 2.75370e+02
9.47200e+04 1.89000e+02 2.91333e+02 3.12879e+02 2.69788e+02 2.87453e+02 2.95459e+02 2.79446e+02
9.60000e+04 1.92000e+02 2.29333e+02 2.43717e+02 2.14950e+02 2.88598e+02 2.93118e+02 2.84077e+02
9.72800e+04 1.94000e+02 2.55333e+02 2.89199e+02 2.21468e+02 2.89711e+02 2.93666e+02 2.85755e+02
9.85600e+04 1.97000e+02 2.63667e+02 2.83904e+02 2.43429e+02 2.91053e+02 2.96255e+02 2.85851e+02
9.98400e+04 1.99000e+02 2.85667e+02 3.42613e+02 2.28720e+02 2.92832e+02 2.98345e+02 2.87318e+02
1.01120e+05 2.02000e+02 3.13667e+02 3.53073e+02 2.74260e+02 2.94504e+02 3.00151e+02 2.88857e+02
1.02400e+05 2.04000e+02 2.58333e+02 3.04754e+02 2.11913e+02 2.95090e+02 3.01966e+02 2.88214e+02
1.03680e+05 2.07000e+02 2.88667e+02 3.66822e+02 2.10512e+02 2.94107e+02 3.02330e+02 2.85885e+02
1.04960e+05 2.09000e+02 3.27000e+02 3.77971e+02 2.76029e+02 2.92316e+02 3.01046e+02 2.83586e+02
1.06240e+05 2.12000e+02 2.53333e+02 3.43682e+02 1.62985e+02 2.91001e+02 3.00039e+02 2.81964e+02
1.07520e+05 2.15000e+02 3.25000e+02 3.64598e+02 2.85402e+02 2.90766e+02 3.00377e+02 2.81155e+02
1.08800e+05 2.17000e+02 2.94333e+02 3.26430e+02 2.62236e+02 2.91528e+02 3.01122e+02 2.81933e+02
1.10080e+05 2.20000e+02 2.63333e+02 2.87833e+02 2.38834e+02 2.92633e+02 3.00845e+02 2.84421e+02
1.11360e+05 2.22000e+02 2.53333e+02 3.10256e+02 1.96410e+02 2.93137e+02 2.98935e+02 2.87339e+02
1.12640e+05 2.25000e+02 2.73333e+02 2.99580e+02 2.47087e+02 2.92754e+02 2.96743e+02 2.88764e+02
1.13920e+05 2.27000e+02 3.18333e+02 3.68575e+02 2.68092e+02 2.92338e+02 2.96697e+02 2.87980e+02
1.15200e+05 2.30000e+02 2.60333e+02 3.28648e+02 1.92019e+02 2.92978e+02 2.97822e+02 2.88134e+02
1.16480e+05 2.32000e+02 3.66333e+02 4.02687e+02 3.29980e+02 2.94871e+02 2.98646e+02 2.91096e+02
1.17760e+05 2.35000e+02 2.96000e+02 3.31954e+02 2.60046e+02 2.97108e+02 2.98641e+02 2.95575e+02
1.19040e+05 2.38000e+02 3.07667e+02 3.25580e+02 2.89753e+02 2.98434e+02 3.00303e+02 2.96565e+02
1.20320e+05 2.40000e+02 2.91333e+02 3.26569e+02 2.56098e+02 2.98423e+02 3.02973e+02 2.93872e+02
1.21600e+05 2.43000e+02 2.90000e+02 3.33058e+02 2.46942e+02 2.97791e+02 3.04264e+02 2.91318e+02
1.22880e+05 2.45000e+02 3.07000e+02 3.36428e+02 2.77572e+02 2.97365e+02 3.04321e+02 2.90409e+02
1.24160e+05 2.48000e+02 2.64333e+02 2.86156e+02 2.42511e+02 2.97340e+02 3.03402e+02 2.91279e+02
1.25440e+05 2.50000e+02 2.88333e+02 3.05794e+02 2.70872e+02 2.97540e+02 3.01964e+02 2.93116e+02
1.26720e+05 2.53000e+02 2.88667e+02 3.16908e+02 2.60426e+02 2.97833e+02 3.00879e+02 2.94788e+02
1.28000e+05 2.56000e+02 2.80667e+02 3.04364e+02 2.56970e+02 2.98047e+02 3.00697e+02 2.95397e+02
1.29280e+05 2.58000e+02 2.87333e+02 3.35120e+02 2.39547e+02 2.97768e+02 3.00620e+02 2.94915e+02
1.30560e+05 2.61000e+02 3.32000e+02 3.69211e+02 2.94789e+02 2.96860e+02 3.00267e+02 2.93452e+02
1.31840e+05 2.63000e+02 2.85667e+02 3.04734e+02 2.66600e+02 2.96127e+02 3.00383e+02 2.91871e+02
1.33120e+05 2.66000e+02 3.56000e+02 3.75305e+02 3.36695e+02 2.96671e+02 3.01609e+02 2.91732e+02
1.34400e+05 2.68000e+02 3.54333e+02 4.37657e+02 2.71009e+02 2.98862e+02 3.03932e+02 2.93792e+02
1.35680e+05 2.71000e+02 3.38000e+02 3.83746e+02 2.92254e+02 3.02269e+02 3.06803e+02 2.97735e+02
1.36960e+05 2.73000e+02 3.32000e+02 4.25606e+02 2.38394e+02 3.06503e+02 3.10257e+02 3.02749e+02
1.38240e+05 2.76000e+02 3.34000e+02 3.60944e+02 3.07056e+02 3.11753e+02 3.16260e+02 3.07246e+02
1.39520e+05 2.79000e+02 3.15000e+02 3.47383e+02 2.82617e+02 3.17972e+02 3.25688e+02 3.10255e+02
1.40800e+05 2.81000e+02 3.24667e+02 3.35323e+02 3.14010e+02 3.24268e+02 3.35560e+02 3.12976e+02
1.42080e+05 2.84000e+02 2.81000e+02 2.90899e+02 2.71101e+02 3.29438e+02 3.43296e+02 3.15579e+02
1.43360e+05 2.86000e+02 3.16000e+02 3.47822e+02 2.84178e+02 3.32505e+02 3.47465e+02 3.17546e+02
1.44640e+05 2.89000e+02 3.12333e+02 3.68679e+02 2.55987e+02 3.32847e+02 3.47324e+02 3.18370e+02
1.45920e+05 2.91000e+02 3.22667e+02 3.49229e+02 2.96104e+02 3.30598e+02 3.42992e+02 3.18204e+02
1.47200e+05 2.94000e+02 3.28333e+02 3.62258e+02 2.94409e+02 3.26779e+02 3.35905e+02 3.17653e+02
1.48480e+05 2.96000e+02 3.43000e+02 3.56638e+02 3.29362e+02 3.22718e+02 3.28325e+02 3.17111e+02
1.49760e+05 2.99000e+02 2.88333e+02 3.27537e+02 2.49130e+02 3.19203e+02 3.22756e+02 3.15650e+02
1.51040e+05 3.02000e+02 3.64333e+02 4.02248e+02 3.26418e+02 3.16400e+02 3.20969e+02 3.11831e+02
1.52320e+05 3.04000e+02 3.36000e+02 3.68166e+02 3.03834e+02 3.14429e+02 3.21048e+02 3.07811e+02
1.53600e+05 3.07000e+02 2.86667e+02 2.92402e+02 2.80932e+02 3.13326e+02 3.21874e+02 3.04779e+02
1.54880e+05 3.09000e+02 3.41333e+02 3.67567e+02 3.15099e+02 3.12984e+02 3.22491e+02 3.03477e+02
1.56160e+05 3.12000e+02 3.01667e+02 3.21605e+02 2.81728e+02 3.13536e+02 3.22578e+02 3.04495e+02
1.57440e+05 3.14000e+02 3.11667e+02 3.53566e+02 2.69767e+02 3.14985e+02 3.22640e+02 3.07331e+02
1.58720e+05 3.17000e+02 3.19333e+02 3.57859e+02 2.80808e+02 3.16843e+02 3.22789e+02 3.10897e+02
1.60000e+05 3.20000e+02 3.19000e+02 3.41730e+02 2.96270e+02 3.18684e+02 3.23196e+02 3.14172e+02
1.61280e+05 3.22000e+02 3.27667e+02 4.05085e+02 2.50249e+02 3.20302e+02 3.25330e+02 3.15274e+02
1.62560e+05 3.25000e+02 3.42000e+02 3.69313e+02 3.14687e+02 3.21522e+02 3.29124e+02 3.13921e+02
1.63840e+05 3.27000e+02 3.47667e+02 4.17104e+02 2.78229e+02 3.22308e+02 3.32351e+02 3.12265e+02
1.65120e+05 3.30000e+02 3.49000e+02 3.78710e+02 3.19290e+02 3.22754e+02 3.33557e+02 3.11950e+02
1.66400e+05 3.32000e+02 3.30000e+02 3.90117e+02 2.69883e+02 3.22827e+02 3.32485e+02 3.13168e+02
1.67680e+05 3.35000e+02 3.51333e+02 3.79622e+02 3.23045e+02 3.22548e+02 3.30079e+02 3.15016e+02
1.68960e+05 3.37000e+02 3.57000e+02 4.27753e+02 2.86247e+02 3.22232e+02 3.28539e+02 3.15925e+02
1.70240e+05 3.40000e+02 3.18333e+02 3.31608e+02 3.05058e+02 3.22094e+02 3.28844e+02 3.15345e+02
1.71520e+05 3.43000e+02 3.12333e+02 3.24698e+02 2.99969e+02 3.22157e+02 3.29243e+02 3.15072e+02
1.72800e+05 3.45000e+02 3.02000e+02 3.39559e+02 2.64441e+02 3.22655e+02 3.29847e+02 3.15464e+02
1.74080e+05 3.48000e+02 3.06667e+02 3.41589e+02 2.71745e+02 3.23472e+02 3.31081e+02 3.15863e+02
1.75360e+05 3.50000e+02 3.67667e+02 3.96837e+02 3.38497e+02 3.23935e+02 3.31564e+02 3.16307e+02
1.76640e+05 3.53000e+02 3.67667e+02 3.86593e+02 3.48740e+02 3.23775e+02 3.30278e+02 3.17272e+02
1.77920e+05 3.55000e+02 3.39000e+02 3.88806e+02 2.89194e+02 3.23549e+02 3.27957e+02 3.19140e+02
1.79200e+05 3.58000e+02 3.15667e+02 3.24660e+02 3.06673e+02 3.23995e+02 3.25674e+02 3.22316e+02
1.80480e+05 3.60000e+02 3.55333e+02 4.43092e+02 2.67575e+02 3.25455e+02 3.27350e+02 3.23559e+02
1.81760e+05 3.63000e+02 3.39667e+02 3.82331e+02 2.97003e+02 3.27802e+02 3.32384e+02 3.23221e+02
1.83040e+05 3.66000e+02 3.24333e+02 3.58317e+02 2.90350e+02 3.30851e+02 3.36234e+02 3.25467e+02
1.84320e+05 3.68000e+02 3.40667e+02 3.89502e+02 2.91831e+02 3.34447e+02 3.39185e+02 3.29710e+02
1.85600e+05 3.71000e+02 2.99000e+02 3.20354e+02 2.77646e+02 3.38395e+02 3.43836e+02 3.32955e+02
1.86880e+05 3.73000e+02 3.34000e+02 4.01533e+02 2.66467e+02 3.42304e+02 3.51246e+02 3.33361e+02
1.88160e+05 3.76000e+02 3.05667e+02 3.53794e+02 2.57540e+02 3.45668e+02 3.58655e+02 3.32680e+02
1.89440e+05 3.78000e+02 3.83000e+02 4.24960e+02 3.41040e+02 3.47736e+02 3.63279e+02 3.32193e+02
1.90720e+05 3.81000e+02 3.31333e+02 3.36770e+02 3.25897e+02 3.47684e+02 3.63237e+02 3.32130e+02
1.92000e+05 3.84000e+02 3.50667e+02 4.18280e+02 2.83053e+02 3.45703e+02 3.58692e+02 3.32714e+02
1.93280e+05 3.86000e+02 3.49333e+02 3.64506e+02 3.34160e+02 3.43126e+02 3.52706e+02 3.33545e+02
1.94560e+05 3.89000e+02 3.53333e+02 3.74219e+02 3.32447e+02 3.41147e+02 3.48898e+02 3.33395e+02
1.95840e+05 3.91000e+02 3.73000e+02 4.24814e+02 3.21186e+02 3.39880e+02 3.47206e+02 3.32555e+02
1.97120e+05 3.94000e+02 3.64333e+02 4.00888e+02 3.27779e+02 3.38927e+02 3.45075e+02 3.32778e+02
1.98400e+05 3.96000e+02 3.54000e+02 4.39639e+02 2.68361e+02 3.38281e+02 3.42096e+02 3.34466e+02
1.99680e+05 3.99000e+02 3.29333e+02 3.97423e+02 2.61244e+02 3.38348e+02 3.40082e+02 3.36614e+02
2.00960e+05 4.01000e+02 3.61333e+02 3.69389e+02 3.53278e+02 3.39158e+02 3.40230e+02 3.38086e+02
2.02240e+05 4.04000e+02 3.03667e+02 3.29709e+02 2.77624e+02 3.39909e+02 3.41062e+02 3.38756e+02
2.03520e+05 4.07000e+02 3.78333e+02 4.51438e+02 3.05229e+02 3.39750e+02 3.42464e+02 3.37036e+02
2.04800e+05 4.09000e+02 3.09333e+02 3.51463e+02 2.67204e+02 3.38772e+02 3.44049e+02 3.33495e+02
2.06080e+05 4.12000e+02 3.14333e+02 3.31192e+02 2.97474e+02 3.37777e+02 3.45990e+02 3.29563e+02
2.07360e+05 4.14000e+02 3.41333e+02 3.70043e+02 3.12624e+02 3.37395e+02 3.48081e+02 3.26709e+02
2.08640e+05 4.17000e+02 3.44333e+02 4.39561e+02 2.49106e+02 3.37739e+02 3.49770e+02 3.25708e+02
2.09920e+05 4.19000e+02 3.64667e+02 4.01710e+02 3.27623e+02 3.37944e+02 3.49672e+02 3.26215e+02
2.11200e+05 4.22000e+02 3.40333e+02 3.51774e+02 3.28893e+02 3.36736e+02 3.46918e+02 3.26553e+02
2.12480e+05 4.24000e+02 3.62333e+02 3.90456e+02 3.34211e+02 3.34259e+02 3.43528e+02 3.24990e+02
2.13760e+05 4.27000e+02 3.38667e+02 3.70836e+02 3.06497e+02 3.32280e+02 3.41823e+02 3.22737e+02
2.15040e+05 4.30000e+02 3.72667e+02 4.39181e+02 3.06152e+02 3.32428e+02 3.41933e+02 3.22923e+02
2.16320e+05 4.32000e+02 3.25333e+02 3.47095e+02 3.03572e+02 3.34763e+02 3.43649e+02 3.25877e+02
2.17600e+05 4.35000e+02 2.34667e+02 2.57780e+02 2.11553e+02 3.38008e+02 3.46161e+02 3.29855e+02
2.18880e+05 4.37000e+02 2.66333e+02 2.98935e+02 2.33731e+02 3.40772e+02 3.47925e+02 3.33620e+02
2.20160e+05 4.40000e+02 3.69000e+02 4.25409e+02 3.12591e+02 3.42525e+02 3.48382e+02 3.36668e+02
2.21440e+05 4.42000e+02 3.19667e+02 3.34862e+02 3.04472e+02 3.43125e+02 3.47356e+02 3.38895e+02
2.22720e+05 4.45000e+02 3.35000e+02 3.69322e+02 3.00678e+02 3.42113e+02 3.44808e+02 3.39418e+02
2.24000e+05 4.48000e+02 3.90333e+02 4.63259e+02 3.17407e+02 3.39815e+02 3.42545e+02 3.37085e+02
2.25280e+05 4.50000e+02 2.74667e+02 3.41482e+02 2.07852e+02 3.37840e+02 3.41262e+02 3.34419e+02
2.26560e+05 4.53000e+02 3.53667e+02 4.06039e+02 3.01294e+02 3.37655e+02 3.40536e+02 3.34774e+02
2.27840e+05 4.55000e+02 3.54333e+02 3.95583e+02 3.13083e+02 3.39399e+02 3.40516e+02 3.38282e+02
2.29120e+05 4.58000e+02 3.50000e+02 3.66971e+02 3.33029e+02 3.41652e+02 3.43776e+02 3.39527e+02
2.30400e+05 4.60000e+02 3.51667e+02 3.89228e+02 3.14105e+02 3.42896e+02 3.47474e+02 3.38317e+02
2.31680e+05 4.63000e+02 3.34333e+02 3.46370e+02 3.22296e+02 3.43101e+02 3.49539e+02 3.36663e+02
2.32960e+05 4.65000e+02 3.53667e+02 3.72363e+02 3.34970e+02 3.42895e+02 3.50319e+02 3.35471e+02
2.34240e+05 4.68000e+02 3.49667e+02 4.19868e+02 2.79465e+02 3.42712e+02 3.50316e+02 3.35108e+02
2.35520e+05 4.71000e+02 3.40333e+02 3.55875e+02 3.24791e+02 3.42748e+02 3.50105e+02 3.35392e+02
2.36800e+05 4.73000e+02 3.73000e+02 4.34520e+02 3.11480e+02 3.42965e+02 3.49802e+02 3.36128e+02
2.38080e+05 4.76000e+02 3.84333e+02 4.53564e+02 3.15103e+02 3.43438e+02 3.49056e+02 3.37820e+02
2.39360e+05 4.78000e+02 3.95000e+02 4.42686e+02 3.47314e+02 3.44552e+02 3.48066e+02 3.41038e+02
2.40640e+05 4.81000e+02 3.48000e+02 3.73469e+02 3.22531e+02 3.46548e+02 3.51491e+02 3.41605e+02
2.41920e+05 4.83000e+02 2.87333e+02 3.00355e+02 2.74312e+02 3.49069e+02 3.57843e+02 3.40295e+02
2.43200e+05 4.86000e+02 3.13333e+02 3.52057e+02 2.74609e+02 3.51500e+02 3.62396e+02 3.40603e+02
2.44480e+05 4.88000e+02 3.67333e+02 4.43685e+02 2.90982e+02 3.53474e+02 3.64478e+02 3.42470e+02
2.45760e+05 4.91000e+02 3.81333e+02 4.59497e+02 3.03170e+02 3.54498e+02 3.64413e+02 3.44583e+02
2.47040e+05 4.94000e+02 3.19000e+02 3.85287e+02 2.52713e+02 3.53964e+02 3.62696e+02 3.45233e+02
2.48320e+05 4.96000e+02 3.75000e+02 4.39915e+02 3.10085e+02 3.51851e+02 3.61286e+02 3.42416e+02
2.49600e+05 4.99000e+02 3.70667e+02 4.58064e+02 2.83270e+02 3.49321e+02 3.61753e+02 3.36890e+02
2.50880e+05 5.01000e+02 3.15000e+02 3.46123e+02 2.83877e+02 3.48162e+02 3.62890e+02 3.33433e+02
2.52160e+05 5.04000e+02 3.94333e+02 4.03364e+02 3.85303e+02 3.49231e+02 3.63803e+02 3.34658e+02
2.53440e+05 5.06000e+02 3.60333e+02 4.09610e+02 3.11056e+02 3.51781e+02 3.64241e+02 3.39321e+02
2.54720e+05 5.09000e+02 3.06000e+02 3.17776e+02 2.94224e+02 3.54297e+02 3.63523e+02 3.45072e+02
2.56000e+05 5.12000e+02 3.26000e+02 3.34602e+02 3.17398e+02 3.55859e+02 3.60741e+02 3.50977e+02
2.57280e+05 5.14000e+02 3.61667e+02 3.98692e+02 3.24641e+02 3.56521e+02 3.57239e+02 3.55804e+02
2.58560e+05 5.17000e+02 3.33333e+02 3.56447e+02 3.10220e+02 3.56083e+02 3.62668e+02 3.49497e+02
2.59840e+05 5.19000e+02 3.28333e+02 3.70573e+02 2.86093e+02 3.53522e+02 3.64741e+02 3.42302e+02
2.61120e+05 5.22000e+02 3.46000e+02 3.81898e+02 3.10102e+02 3.48464e+02 3.62081e+02 3.34847e+02
2.62400e+05 5.24000e+02 4.39333e+02 4.80397e+02 3.98270e+02 3.42447e+02 3.56040e+02 3.28854e+02
2.63680e+05 5.27000e+02 3.41000e+02 3.53247e+02 3.28753e+02 3.37648e+02 3.49673e+02 3.25623e+02
2.64960e+05 5.29000e+02 3.03667e+02 3.29387e+02 2.77946e+02 3.35516e+02 3.46055e+02 3.24977e+02
2.66240e+05 5.32000e+02 2.78667e+02 3.29737e+02 2.27596e+02 3.36598e+02 3.46821e+02 3.26376e+02
2.67520e+05 5.35000e+02 3.84333e+02 4.17362e+02 3.51305e+02 3.40214e+02 3.51287e+02 3.29140e+02
2.68800e+05 5.37000e+02 3.77333e+02 4.51551e+02 3.03116e+02 3.44234e+02 3.56686e+02 3.31781e+02
2.70080e+05 5.40000e+02 3.19000e+02 3.57026e+02 2.80974e+02 3.46376e+02 3.60283e+02 3.32469e+02
2.71360e+05 5.42000e+02 3.16667e+02 3.62872e+02 2.70462e+02 3.45891e+02 3.61283e+02 3.30499e+02
2.72640e+05 5.45000e+02 3.25667e+02 3.54996e+02 2.96337e+02 3.44285e+02 3.60843e+02 3.27727e+02
2.73920e+05 5.47000e+02 3.69000e+02 3.83353e+02 3.54647e+02 3.43570e+02 3.60478e+02 3.26662e+02
2.75200e+05 5.50000e+02 2.67000e+02 2.83872e+02 2.50128e+02 3.44139e+02 3.60552e+02 3.27725e+02
2.76480e+05 5.52000e+02 3.29333e+02 3.63454e+02 2.95213e+02 3.45165e+02 3.60187e+02 3.30143e+02
2.77760e+05 5.55000e+02 3.77000e+02 4.05331e+02 3.48669e+02 3.45931e+02 3.58949e+02 3.32913e+02
2.79040e+05 5.58000e+02 3.77000e+02 4.03420e+02 3.50580e+02 3.45787e+02 3.56912e+02 3.34662e+02
2.80320e+05 5.60000e+02 3.34000e+02 3.58386e+02 3.09614e+02 3.44187e+02 3.53619e+02 3.34755e+02
2.81600e+05 5.63000e+02 3.72000e+02 3.96712e+02 3.47288e+02 3.41951e+02 3.49775e+02 3.34127e+02
2.82880e+05 5.65000e+02 3.46333e+02 4.04930e+02 2.87737e+02 3.41062e+02 3.47980e+02 3.34144e+02
2.84160e+05 5.68000e+02 3.44333e+02 3.69924e+02 3.18743e+02 3.42818e+02 3.49928e+02 3.35708e+02
2.85440e+05 5.70000e+02 3.75000e+02 3.89166e+02 3.60834e+02 3.46907e+02 3.54759e+02 3.39055e+02
2.86720e+05 5.73000e+02 2.79667e+02 3.22936e+02 2.36397e+02 3.51785e+02 3.60056e+02 3.43515e+02
2.88000e+05 5.76000e+02 4.37000e+02 4.92160e+02 3.81840e+02 3.55753e+02 3.64110e+02 3.47397e+02
2.89280e+05 5.78000e+02 2.57000e+02 2.85390e+02 2.28610e+02 3.58218e+02 3.66646e+02 3.49790e+02
2.90560e+05 5.81000e+02 3.91000e+02 4.43332e+02 3.38668e+02 3.59154e+02 3.66497e+02 3.51812e+02
2.91840e+05 5.83000e+02 4.15000e+02 4.64403e+02 3.65597e+02 3.58445e+02 3.62946e+02 3.53945e+02
2.93120e+05 5.86000e+02 3.31000e+02 3.56665e+02 3.05335e+02 3.56416e+02 3.58557e+02 3.54276e+02
2.94400e+05 5.88000e+02 3.85667e+02 4.56152e+02 3.15181e+02 3.53767e+02 3.58281e+02 3.49253e+02
2.95680e+05 5.91000e+02 3.62000e+02 4.50117e+02 2.73883e+02 3.51891e+02 3.58132e+02 3.45650e+02
2.96960e+05 5.93000e+02 3.56333e+02 3.97210e+02 3.15457e+02 3.52250e+02 3.58233e+02 3.46266e+02
2.98240e+05 5.96000e+02 2.99333e+02 3.29013e+02 2.69654e+02 3.54855e+02 3.59046e+02 3.50665e+02
2.99520e+05 5.99000e+02 3.32333e+02 4.03069e+02 2.61598e+02 3.58553e+02 3.59778e+02 3.57328e+02
3.00800e+05 6.01000e+02 3.35333e+02 3.47832e+02 3.22834e+02 3.62171e+02 3.65473e+02 3.58869e+02
3.02080e+05 6.04000e+02 3.78000e+02 3.96019e+02 3.59981e+02 3.64696e+02 3.71904e+02 3.57488e+02
3.03360e+05 6.06000e+02 3.15000e+02 4.00569e+02 2.29431e+02 3.64821e+02 3.74696e+02 3.54945e+02
3.04640e+05 6.09000e+02 3.31667e+02 3.86793e+02 2.76541e+02 3.61655e+02 3.72608e+02 3.50702e+02
3.05920e+05 6.11000e+02 3.01667e+02 3.38376e+02 2.64958e+02 3.56258e+02 3.66959e+02 3.45557e+02
3.07200e+05 6.14000e+02 3.90000e+02 4.25861e+02 3.54139e+02 3.51196e+02 3.60588e+02 3.41803e+02
3.08480e+05 6.16000e+02 3.05667e+02 3.75415e+02 2.35918e+02 3.48261e+02 3.56052e+02 3.40470e+02
3.09760e+05 6.19000e+02 3.12333e+02 3.54802e+02 2.69865e+02 3.47045e+02 3.56044e+02 3.38046e+02
3.11040e+05 6.22000e+02 3.35333e+02 4.14942e+02 2.55725e+02 3.45944e+02 3.59356e+02 3.32533e+02
3.12320e+05 6.24000e+02 3.78333e+02 4.00263e+02 3.56404e+02 3.44072e+02 3.61286e+02 3.26859e+02
3.13600e+05 6.27000e+02 3.91333e+02 4.56045e+02 3.26622e+02 3.41657e+02 3.59749e+02 3.23566e+02
3.14880e+05 6.29000e+02 3.43667e+02 4.09375e+02 2.77959e+02 3.39525e+02 3.55661e+02 3.23388e+02
3.16160e+05 6.32000e+02 4.13000e+02 4.67357e+02 3.58643e+02 3.38687e+02 3.51504e+02 3.25869e+02
3.17440e+05 6.34000e+02 3.45333e+02 4.03358e+02 2.87308e+02 3.39916e+02 3.50488e+02 3.29345e+02
3.18720e+05 6.37000e+02 3.34000e+02 3.73758e+02 2.94242e+02 3.42985e+02 3.53925e+02 3.32044e+02
3.20000e+05 6.40000e+02 3.51667e+02 3.61059e+02 3.42274e+02 3.46851e+02 3.58535e+02 3.35167e+02
3.21280e+05 6.42000e+02 3.68333e+02 4.09210e+02 3.27457e+02 3.50611e+02 3.61414e+02 3.39808e+02
3.22560e+05 6.45000e+02 3.59333e+02 3.82432e+02 3.36235e+02 3.53537e+02 3.62473e+02 3.44601e+02
3.23840e+05 6.47000e+02 3.28000e+02 3.32899e+02 3.23101e+02 3.55009e+02 3.62205e+02 3.47813e+02
3.25120e+05 6.50000e+02 3.87000e+02 4.26149e+02 3.47851e+02 3.55336e+02 3.61286e+02 3.49385e+02
3.26400e+05 6.52000e+02 4.32000e+02 4.93530e+02 3.70470e+02 3.55836e+02 3.61628e+02 3.50044e+02
3.27680e+05 6.55000e+02 3.60667e+02 4.37510e+02 2.83823e+02 3.57300e+02 3.63511e+02 3.51090e+02
3.28960e+05 6.57000e+02 3.42000e+02 3.71132e+02 3.12868e+02 3.59525e+02 3.66143e+02 3.52907e+02
3.30240e+05 6.60000e+02 3.51000e+02 3.69457e+02 3.32543e+02 3.62210e+02 3.69411e+02 3.55010e+02
3.31520e+05 6.63000e+02 3.72667e+02 3.97030e+02 3.48304e+02 3.64761e+02 3.73054e+02 3.56468e+02
3.32800e+05 6.65000e+02 3.65333e+02 3.84488e+02 3.46179e+02 3.65810e+02 3.75576e+02 3.56044e+02
3.34080e+05 6.68000e+02 4.50667e+02 4.87203e+02 4.14131e+02 3.64298e+02 3.75208e+02 3.53388e+02
3.35360e+05 6.70000e+02 3.58667e+02 4.13841e+02 3.03492e+02 3.60756e+02 3.71888e+02 3.49624e+02
3.36640e+05 6.73000e+02 3.52333e+02 4.17706e+02 2.86961e+02 3.56984e+02 3.67323e+02 3.46646e+02
3.37920e+05 6.75000e+02 4.15000e+02 4.71125e+02 3.58875e+02 3.54882e+02 3.64135e+02 3.45630e+02
3.39200e+05 6.78000e+02 4.02000e+02 4.64032e+02 3.39968e+02 3.55552e+02 3.63986e+02 3.47118e+02
3.40480e+05 6.80000e+02 3.73333e+02 3.80181e+02 3.66486e+02 3.58719e+02 3.66462e+02 3.50975e+02
3.41760e+05 6.83000e+02 3.83000e+02 4.66550e+02 2.99450e+02 3.62892e+02 3.69845e+02 3.55940e+02
3.43040e+05 6.86000e+02 3.33667e+02 3.50446e+02 3.16887e+02 3.66372e+02 3.72601e+02 3.60143e+02
3.44320e+05 6.88000e+02 3.50667e+02 3.59243e+02 3.42090e+02 3.68235e+02 3.74071e+02 3.62399e+02
3.45600e+05 6.91000e+02 3.18000e+02 3.32989e+02 3.03011e+02 3.68718e+02 3.74274e+02 3.63162e+02
3.46880e+05 6.93000e+02 4.54333e+02 4.70382e+02 4.38285e+02 3.68479e+02 3.73928e+02 3.63030e+02
3.48160e+05 6.96000e+02 3.78333e+02 4.27366e+02 3.29300e+02 3.67797e+02 3.74194e+02 3.61400e+02
3.49440e+05 6.98000e+02 4.11667e+02 4.42847e+02 3.80486e+02 3.66294e+02 3.74147e+02 3.58440e+02
3.50720e+05 7.01000e+02 3.00000e+02 3.34098e+02 2.65902e+02 3.63726e+02 3.72180e+02 3.55272e+02
3.52000e+05 7.04000e+02 3.06333e+02 3.36975e+02 2.75692e+02 3.61070e+02 3.68760e+02 3.53380e+02
3.53280e+05 7.06000e+02 3.94667e+02 4.42258e+02 3.47076e+02 3.60101e+02 3.65726e+02 3.54477e+02
3.54560e+05 7.09000e+02 3.31667e+02 3.87859e+02 2.75475e+02 3.61412e+02 3.64899e+02 3.57926e+02
3.55840e+05 7.11000e+02 3.43333e+02 3.72320e+02 3.14347e+02 3.62889e+02 3.66803e+02 3.58976e+02
3.57120e+05 7.14000e+02 3.29333e+02 3.87673e+02 2.70993e+02 3.62003e+02 3.66833e+02 3.57174e+02
3.58400e+05 7.16000e+02 3.43000e+02 3.50789e+02 3.35211e+02 3.58600e+02 3.63792e+02 3.53409e+02
3.59680e+05 7.19000e+02 3.37000e+02 3.96301e+02 2.77699e+02 3.54134e+02 3.60560e+02 3.47707e+02
3.60960e+05 7.21000e+02 3.64333e+02 4.31981e+02 2.96686e+02 3.50032e+02 3.57613e+02 3.42451e+02
3.62240e+05 7.24000e+02 4.36000e+02 4.92569e+02 3.79431e+02 3.47221e+02 3.54162e+02 3.40280e+02
3.63520e+05 7.27000e+02 3.92333e+02 4.40682e+02 3.43985e+02 3.45943e+02 3.50868e+02 3.41018e+02
3.64800e+05 7.29000e+02 3.12333e+02 3.60287e+02 2.64380e+02 3.45740e+02 3.50926e+02 3.40553e+02
3.66080e+05 7.32000e+02 4.55333e+02 4.74400e+02 4.36266e+02 3.46560e+02 3.55323e+02 3.37798e+02
3.67360e+05 7.34000e+02 4.13333e+02 4.35980e+02 3.90686e+02 3.49387e+02 3.62151e+02 3.36624e+02
3.68640e+05 7.37000e+02 3.97000e+02 4.11306e+02 3.82694e+02 3.54661e+02 3.70683e+02 3.38639e+02
3.69920e+05 7.39000e+02 3.59333e+02 3.83587e+02 3.35080e+02 3.61213e+02 3.79163e+02 3.43264e+02
3.71200e+05 7.42000e+02 3.91333e+02 4.62889e+02 3.19778e+02 3.67424e+02 3.85373e+02 3.49475e+02
3.72480e+05 7.44000e+02 3.45000e+02 4.49941e+02 2.40059e+02 3.72096e+02 3.88114e+02 3.56078e+02
3.73760e+05 7.47000e+02 3.79333e+02 3.95993e+02 3.62673e+02 3.74561e+02 3.88025e+02 3.61097e+02
3.75040e+05 7.50000e+02 3.36333e+02 3.65595e+02 3.07072e+02 3.74863e+02 3.86333e+02 3.63393e+02
3.76320e+05 7.52000e+02 3.83667e+02 4.15335e+02 3.51998e+02 3.73696e+02 3.82441e+02 3.64951e+02
3.77600e+05 7.55000e+02 3.62333e+02 4.43081e+02 2.81585e+02 3.71698e+02 3.75858e+02 3.67538e+02
3.78880e+05 7.57000e+02 3.57333e+02 4.49754e+02 2.64913e+02 3.69035e+02 3.71705e+02 3.66366e+02
3.80160e+05 7.60000e+02 3.74333e+02 4.36571e+02 3.12095e+02 3.65854e+02 3.72089e+02 3.59619e+02
3.81440e+05 7.62000e+02 4.18667e+02 4.47894e+02 3.89440e+02 3.63039e+02 3.71148e+02 3.54930e+02
3.82720e+05 7.65000e+02 3.50333e+02 4.19163e+02 2.81503e+02 3.61610e+02 3.70091e+02 3.53129e+02
3.84000e+05 7.68000e+02 3.73000e+02 4.03011e+02 3.42989e+02 3.62127e+02 3.70731e+02 3.53523e+02
3.85280e+05 7.70000e+02 4.02333e+02 4.60793e+02 3.43873e+02 3.64799e+02 3.74606e+02 3.54991e+02
3.86560e+05 7.73000e+02 3.84000e+02 4.30569e+02 3.37431e+02 3.69229e+02 3.80783e+02 3.57675e+02
3.87840e+05 7.75000e+02 3.74667e+02 4.34535e+02 3.14798e+02 3.73930e+02 3.86384e+02 3.61477e+02
3.89120e+05 7.78000e+02 3.55333e+02 3.69855e+02 3.40811e+02 3.77278e+02 3.89323e+02 3.65232e+02
3.90400e+05 7.80000e+02 3.70000e+02 4.02135e+02 3.37865e+02 3.78688e+02 3.89437e+02 3.67938e+02
3.91680e+05 7.83000e+02 3.57000e+02 3.73269e+02 3.40731e+02 3.78606e+02 3.87718e+02 3.69493e+02
3.92960e+05 7.85000e+02 3.67333e+02 3.79005e+02 3.55662e+02 3.77887e+02 3.85683e+02 3.70092e+02
3.94240e+05 7.88000e+02 3.83667e+02 4.27858e+02 3.39475e+02 3.77163e+02 3.85211e+02 3.69115e+02
3.95520e+05 7.91000e+02 3.01000e+02 3.64896e+02 2.37104e+02 3.76602e+02 3.86221e+02 3.66984e+02
3.96800e+05 7.93000e+02 3.99333e+02 4.11175e+02 3.87492e+02 3.76029e+02 3.87106e+02 3.64951e+02
3.98080e+05 7.96000e+02 3.28000e+02 3.59156e+02 2.96844e+02 3.75048e+02 3.86725e+02 3.63371e+02
3.99360e+05 7.98000e+02 3.16667e+02 3.71599e+02 2.61734e+02 3.73276e+02 3.84533e+02 3.62018e+02
4.00640e+05 8.01000e+02 3.55333e+02 4.08877e+02 3.01790e+02 3.70626e+02 3.80803e+02 3.60449e+02
4.01920e+05 8.03000e+02 4.09667e+02 4.57842e+02 3.61491e+02 3.67355e+02 3.76944e+02 3.57766e+02
4.03200e+05 8.06000e+02 3.84333e+02 4.35755e+02 3.32911e+02 3.63746e+02 3.73869e+02 3.53623e+02
4.04480e+05 8.08000e+02 4.18667e+02 4.58133e+02 3.79201e+02 3.60393e+02 3.71468e+02 3.49317e+02
4.05760e+05 8.11000e+02 3.89667e+02 4.12240e+02 3.67093e+02 3.58377e+02 3.70627e+02 3.46127e+02
4.07040e+05 8.14000e+02 3.58333e+02 3.83184e+02 3.33483e+02 3.58469e+02 3.72284e+02 3.44654e+02
4.08320e+05 8.16000e+02 3.51667e+02 4.07716e+02 2.95617e+02 3.60550e+02 3.75862e+02 3.45237e+02
4.09600e+05 8.19000e+02 4.02000e+02 4.09789e+02 3.94211e+02 3.63634e+02 3.79554e+02 3.47715e+02
4.10880e+05 8.21000e+02 3.66333e+02 3.98180e+02 3.34486e+02 3.66040e+02 3.80613e+02 3.51467e+02
4.12160e+05 8.24000e+02 3.72667e+02 4.12183e+02 3.33150e+02 3.66535e+02 3.77554e+02 3.55516e+02
4.13440e+05 8.26000e+02 3.76667e+02 4.04190e+02 3.49143e+02 3.65602e+02 3.72281e+02 3.58923e+02
4.14720e+05 8.29000e+02 3.56667e+02 4.22507e+02 2.90827e+02 3.64769e+02 3.68375e+02 3.61162e+02
4.16000e+05 8.32000e+02 4.04000e+02 4.56364e+02 3.51636e+02 3.64880e+02 3.67164e+02 3.62597e+02
4.17280e+05 8.34000e+02 3.92667e+02 4.51598e+02 3.33735e+02 3.65901e+02 3.67649e+02 3.64153e+02
4.18560e+05 8.37000e+02 3.82333e+02 5.04345e+02 2.60321e+02 3.67686e+02 3.70789e+02 3.64583e+02
4.19840e+05 8.39000e+02 3.02000e+02 3.52524e+02 2.51476e+02 3.70011e+02 3.74803e+02 3.65218e+02
4.21120e+05 8.42000e+02 3.95667e+02 4.54149e+02 3.37184e+02 3.72534e+02 3.78650e+02 3.66418e+02
4.22400e+05 8.44000e+02 3.43000e+02 3.87325e+02 2.98675e+02 3.74635e+02 3.81698e+02 3.67572e+02
4.23680e+05 8.47000e+02 3.34000e+02 3.64474e+02 3.03526e+02 3.75255e+02 3.82509e+02 3.68000e+02
4.24960e+05 8.49000e+02 3.30667e+02 4.00763e+02 2.60570e+02 3.74006e+02 3.80242e+02 3.67770e+02
4.26240e+05 8.52000e+02 4.25667e+02 4.68642e+02 3.82691e+02 3.71568e+02 3.75634e+02 3.67503e+02
4.27520e+05 8.55000e+02 3.98667e+02 4.53319e+02 3.44014e+02 3.68469e+02 3.70289e+02 3.66649e+02
4.28800e+05 8.57000e+02 3.91333e+02 4.56655e+02 3.26012e+02 3.65089e+02 3.66964e+02 3.63215e+02
4.30080e+05 8.60000e+02 3.95000e+02 4.17760e+02 3.72240e+02 3.62459e+02 3.67203e+02 3.57716e+02
4.31360e+05 8.62000e+02 3.00667e+02 3.67382e+02 2.33952e+02 3.61887e+02 3.71515e+02 3.52259e+02
4.32640e+05 8.65000e+02 3.47667e+02 3.62484e+02 3.32849e+02 3.63944e+02 3.78454e+02 3.49434e+02
4.33920e+05 8.67000e+02 3.94667e+02 4.57835e+02 3.31498e+02 3.67801e+02 3.85347e+02 3.50256e+02
4.35200e+05 8.70000e+02 3.27667e+02 3.60340e+02 2.94993e+02 3.71519e+02 3.89513e+02 3.53525e+02
4.36480e+05 8.72000e+02 3.71333e+02 4.37471e+02 3.05195e+02 3.73592e+02 3.90010e+02 3.57174e+02
4.37760e+05 8.75000e+02 3.12333e+02 3.21064e+02 3.03603e+02 3.74032e+02 3.87737e+02 3.60328e+02
4.39040e+05 8.78000e+02 4.02333e+02 4.39592e+02 3.65074e+02 3.73783e+02 3.84355e+02 3.63211e+02
4.40320e+05 8.80000e+02 4.01000e+02 4.31011e+02 3.70989e+02 3.73512e+02 3.81690e+02 3.65334e+02
4.41600e+05 8.83000e+02 4.21333e+02 4.60203e+02 3.82463e+02 3.73159e+02 3.81372e+02 3.64947e+02
4.42880e+05 8.85000e+02 3.63000e+02 4.47194e+02 2.78806e+02 3.72516e+02 3.83563e+02 3.61469e+02
4.44160e+05 8.88000e+02 3.50000e+02 4.14565e+02 2.85435e+02 3.71814e+02 3.86288e+02 3.57341e+02
4.45440e+05 8.90000e+02 3.58000e+02 3.67899e+02 3.48101e+02 3.71152e+02 3.87348e+02 3.54956e+02
4.46720e+05 8.93000e+02 3.81000e+02 4.31616e+02 3.30384e+02 3.70051e+02 3.85134e+02 3.54968e+02
4.48000e+05 8.96000e+02 3.55667e+02 3.71632e+02 3.39701e+02 3.67878e+02 3.79497e+02 3.56259e+02
4.49280e+05 8.98000e+02 3.61333e+02 4.56066e+02 2.66601e+02 3.64511e+02 3.71655e+02 3.57367e+02
4.50560e+05 9.01000e+02 3.59667e+02 3.90751e+02 3.28583e+02 3.60656e+02 3.63341e+02 3.57972e+02
4.51840e+05 9.03000e+02 3.83000e+02 4.50295e+02 3.15705e+02 3.57356e+02 3.59648e+02 3.55063e+02
4.53120e+05 9.06000e+02 3.23333e+02 3.76852e+02 2.69815e+02 3.55213e+02 3.61221e+02 3.49204e+02
4.54400e+05 9.08000e+02 3.26333e+02 3.42853e+02 3.09814e+02 3.54189e+02 3.63381e+02 3.44997e+02
4.55680e+05 9.11000e+02 3.50000e+02 4.11498e+02 2.88502e+02 3.53876e+02 3.65282e+02 3.42470e+02
4.56960e+05 9.13000e+02 3.71333e+02 3.85855e+02 3.56811e+02 3.53896e+02 3.66499e+02 3.41292e+02
4.58240e+05 9.16000e+02 3.81667e+02 4.22559e+02 3.40774e+02 3.53751e+02 3.67110e+02 3.40392e+02
4.59520e+05 9.19000e+02 3.80667e+02 4.41166e+02 3.20167e+02 3.53153e+02 3.67357e+02 3.38949e+02
4.60800e+05 9.21000e+02 3.23333e+02 3.52343e+02 2.94324e+02 3.52659e+02 3.67395e+02 3.37924e+02
4.62080e+05 9.24000e+02 3.92333e+02 4.52833e+02 3.31834e+02 3.53394e+02 3.68242e+02 3.38546e+02
4.63360e+05 9.26000e+02 3.56667e+02 3.61916e+02 3.51417e+02 3.56233e+02 3.72322e+02 3.40144e+02
4.64640e+05 9.29000e+02 3.52333e+02 3.92668e+02 3.11999e+02 3.60701e+02 3.79935e+02 3.41466e+02
4.65920e+05 9.31000e+02 3.69667e+02 4.17808e+02 3.21526e+02 3.65088e+02 3.86871e+02 3.43304e+02
4.67200e+05 9.34000e+02 3.44333e+02 3.60340e+02 3.28326e+02 3.68316e+02 3.89096e+02 3.47535e+02
4.68480e+05 9.36000e+02 4.51667e+02 4.77035e+02 4.26298e+02 3.70370e+02 3.86617e+02 3.54123e+02
4.69760e+05 9.39000e+02 4.10667e+02 4.80582e+02 3.40751e+02 3.71832e+02 3.82619e+02 3.61045e+02
4.71040e+05 9.42000e+02 3.96667e+02 4.75264e+02 3.18069e+02 3.73616e+02 3.80607e+02 3.66624e+02
4.72320e+05 9.44000e+02 2.87000e+02 3.51348e+02 2.22652e+02 3.76418e+02 3.81699e+02 3.71137e+02
4.73600e+05 9.47000e+02 3.49000e+02 3.72763e+02 3.25237e+02 3.79953e+02 3.84881e+02 3.75025e+02
4.74880e+05 9.49000e+02 3.83000e+02 4.48823e+02 3.17177e+02 3.82709e+02 3.88106e+02 3.77313e+02
4.76160e+05 9.52000e+02 3.23000e+02 3.61790e+02 2.84210e+02 3.82713e+02 3.88648e+02 3.76779e+02
4.77440e+05 9.54000e+02 3.58000e+02 3.87428e+02 3.28572e+02 3.78847e+02 3.85401e+02 3.72293e+02
4.78720e+05 9.57000e+02 3.88667e+02 4.04715e+02 3.72618e+02 3.71980e+02 3.79922e+02 3.64038e+02
4.80000e+05 9.60000e+02 3.76667e+02 3.93663e+02 3.59670e+02 3.64158e+02 3.74841e+02 3.53474e+02
4.81280e+05 9.62000e+02 3.70000e+02 4.04322e+02 3.35678e+02 3.57097e+02 3.71377e+02 3.42816e+02
4.82560e+05 9.65000e+02 3.62667e+02 3.82097e+02 3.43236e+02 3.52144e+02 3.69718e+02 3.34570e+02
4.83840e+05 9.67000e+02 3.91667e+02 4.47070e+02 3.36263e+02 3.50328e+02 3.70491e+02 3.30165e+02
4.85120e+05 9.70000e+02 3.58667e+02 4.29341e+02 2.87992e+02 3.51549e+02 3.73031e+02 3.30067e+02
4.86400e+05 9.72000e+02 3.96667e+02 4.55445e+02 3.37888e+02 3.54555e+02 3.74609e+02 3.34501e+02
4.87680e+05 9.75000e+02 3.84000e+02 4.10166e+02 3.57834e+02 3.58094e+02 3.73441e+02 3.42747e+02
4.88960e+05 9.77000e+02 2.86333e+02 3.37587e+02 2.35080e+02 3.61568e+02 3.70320e+02 3.52816e+02
4.90240e+05 9.80000e+02 3.52333e+02 4.11799e+02 2.92867e+02 3.64536e+02 3.66631e+02 3.62441e+02
4.91520e+05 9.83000e+02 3.69667e+02 3.81508e+02 3.57825e+02 3.66703e+02 3.70740e+02 3.62666e+02
4.92800e+05 9.85000e+02 3.49667e+02 3.92378e+02 3.06956e+02 3.67888e+02 3.76135e+02 3.59642e+02
4.94080e+05 9.88000e+02 3.77667e+02 4.55016e+02 3.00318e+02 3.68271e+02 3.78072e+02 3.58471e+02
4.95360e+05 9.90000e+02 3.76667e+02 4.47379e+02 3.05954e+02 3.69211e+02 3.77932e+02 3.60491e+02
4.96640e+05 9.93000e+02 4.13000e+02 4.32201e+02 3.93799e+02 3.72261e+02 3.78637e+02 3.65885e+02
4.97920e+05 9.95000e+02 4.14333e+02 4.59517e+02 3.69150e+02 3.77175e+02 3.81830e+02 3.72519e+02
4.99200e+05 9.98000e+02 3.77333e+02 4.21953e+02 3.32714e+02 3.81843e+02 3.87038e+02 3.76648e+02
5.00480e+05 1.00000e+03 3.69667e+02 4.23767e+02 3.15566e+02 3.84220e+02 3.90718e+02 3.77722e+02
5.01760e+05 1.00300e+03 3.54333e+02 3.66175e+02 3.42492e+02 3.84074e+02 3.92486e+02 3.75661e+02
5.03040e+05 1.00600e+03 3.53000e+02 3.95056e+02 3.10944e+02 3.82535e+02 3.93373e+02 3.71697e+02
5.04320e+05 1.00800e+03 2.86333e+02 3.19643e+02 2.53023e+02 3.80614e+02 3.92429e+02 3.68799e+02
5.05600e+05 1.01100e+03 3.88000e+02 4.08116e+02 3.67884e+02 3.78880e+02 3.89323e+02 3.68437e+02
5.06880e+05 1.01300e+03 4.07667e+02 4.27097e+02 3.88236e+02 3.77849e+02 3.85344e+02 3.70354e+02
5.08160e+05 1.01600e+03 3.49667e+02 3.55795e+02 3.43538e+02 3.77311e+02 3.81588e+02 3.73034e+02
5.09440e+05 1.01800e+03 3.61667e+02 4.38097e+02 2.85237e+02 3.76364e+02 3.78880e+02 3.73849e+02
5.10720e+05 1.02100e+03 3.81667e+02 4.48726e+02 3.14608e+02 3.74947e+02 3.78012e+02 3.71882e+02
5.12000e+05 1.02400e+03 4.41333e+02 4.67745e+02 4.14922e+02 3.73557e+02 3.77449e+02 3.69665e+02
5.13280e+05 1.02600e+03 4.56000e+02 4.84994e+02 4.27006e+02 3.72168e+02 3.76610e+02 3.67727e+02
5.14560e+05 1.02900e+03 4.55000e+02 4.74511e+02 4.35489e+02 3.70517e+02 3.75999e+02 3.65035e+02
5.15840e+05 1.03100e+03 3.42000e+02 4.12602e+02 2.71398e+02 3.68837e+02 3.77215e+02 3.60458e+02
5.17120e+05 1.03400e+03 4.02667e+02 4.68161e+02 3.37172e+02 3.68593e+02 3.80594e+02 3.56592e+02
5.18400e+05 1.03600e+03 3.48000e+02 4.38877e+02 2.57123e+02 3.71394e+02 3.85209e+02 3.57580e+02
5.19680e+05 1.03900e+03 4.34000e+02 4.83282e+02 3.84718e+02 3.76877e+02 3.90239e+02 3.63514e+02
5.20960e+05 1.04100e+03 4.49000e+02 4.69607e+02 4.28393e+02 3.82874e+02 3.94816e+02 3.70933e+02
5.22240e+05 1.04400e+03 4.08667e+02 4.65054e+02 3.52279e+02 3.87046e+02 3.97101e+02 3.76991e+02
5.23520e+05 1.04700e+03 3.32000e+02 3.63316e+02 3.00684e+02 3.88368e+02 3.95323e+02 3.81414e+02
5.24800e+05 1.04900e+03 3.57667e+02 4.35544e+02 2.79789e+02 3.88099e+02 3.90895e+02 3.85304e+02
5.26080e+05 1.05200e+03 4.38000e+02 4.65857e+02 4.10143e+02 3.88155e+02 3.89614e+02 3.86697e+02
5.27360e+05 1.05400e+03 3.75000e+02 4.17198e+02 3.32802e+02 3.88621e+02 3.92381e+02 3.84861e+02
5.28640e+05 1.05700e+03 3.96667e+02 4.34414e+02 3.58919e+02 3.87785e+02 3.93114e+02 3.82455e+02
5.29920e+05 1.05900e+03 3.90000e+02 4.35614e+02 3.44386e+02 3.84722e+02 3.91427e+02 3.78018e+02
5.31200e+05 1.06200e+03 4.19000e+02 4.59653e+02 3.78347e+02 3.80784e+02 3.89300e+02 3.72269e+02
5.32480e+05 1.06400e+03 3.75667e+02 3.94856e+02 3.56478e+02 3.77736e+02 3.88745e+02 3.66727e+02
5.33760e+05 1.06700e+03 4.30000e+02 4.74392e+02 3.85608e+02 3.76146e+02 3.89617e+02 3.62674e+02
5.35040e+05 1.07000e+03 4.04333e+02 4.23242e+02 3.85424e+02 3.76077e+02 3.90486e+02 3.61668e+02
5.36320e+05 1.07200e+03 3.77667e+02 3.94683e+02 3.60650e+02 3.77578e+02 3.90269e+02 3.64888e+02
5.37600e+05 1.07500e+03 3.87667e+02 4.83337e+02 2.91996e+02 3.80096e+02 3.88995e+02 3.71196e+02
5.38880e+05 1.07700e+03 3.90333e+02 4.32296e+02 3.48370e+02 3.82633e+02 3.87675e+02 3.77591e+02
5.40160e+05 1.08000e+03 3.89000e+02 4.28302e+02 3.49698e+02 3.84613e+02 3.87915e+02 3.81311e+02
5.41440e+05 1.08200e+03 4.55000e+02 4.74511e+02 4.35489e+02 3.85951e+02 3.89979e+02 3.81924e+02
5.42720e+05 1.08500e+03 4.31667e+02 4.63722e+02 3.99611e+02 3.86529e+02 3.91707e+02 3.81351e+02
5.44000e+05 1.08800e+03 4.34667e+02 4.92415e+02 3.76918e+02 3.86232e+02 3.92106e+02 3.80359e+02
5.45280e+05 1.09000e+03 3.61667e+02 4.06636e+02 3.16698e+02 3.85390e+02 3.91520e+02 3.79259e+02
5.46560e+05 1.09300e+03 3.89000e+02 4.50498e+02 3.27502e+02 3.84625e+02 3.90937e+02 3.78312e+02
5.47840e+05 1.09500e+03 3.47000e+02 4.13197e+02 2.80803e+02 3.84516e+02 3.90600e+02 3.78432e+02
5.49120e+05 1.09800e+03 4.07333e+02 4.47519e+02 3.67148e+02 3.85266e+02 3.89702e+02 3.80830e+02
5.50400e+05 1.10000e+03 3.83667e+02 4.15764e+02 3.51570e+02 3.86205e+02 3.89428e+02 3.82983e+02
5.51680e+05 1.10300e+03 3.29667e+02 3.58894e+02 3.00440e+02 3.86219e+02 3.92859e+02 3.79579e+02
5.52960e+05 1.10500e+03 3.73333e+02 4.16433e+02 3.30234e+02 3.84723e+02 3.95237e+02 3.74209e+02
5.54240e+05 1.10800e+03 3.34333e+02 4.22107e+02 2.46560e+02 3.82309e+02 3.95383e+02 3.69235e+02
5.55520e+05 1.11100e+03 3.88333e+02 4.46793e+02 3.29873e+02 3.79842e+02 3.94075e+02 3.65608e+02
5.56800e+05 1.11300e+03 3.81000e+02 3.99457e+02 3.62543e+02 3.77437e+02 3.91537e+02 3.63337e+02
5.58080e+05 1.11600e+03 4.41667e+02 4.74736e+02 4.08598e+02 3.75068e+02 3.88082e+02 3.62055e+02
5.59360e+05 1.11800e+03 3.50333e+02 3.89698e+02 3.10969e+02 3.73124e+02 3.85291e+02 3.60957e+02
5.60640e+05 1.12100e+03 3.73667e+02 4.10475e+02 3.36858e+02 3.72115e+02 3.84541e+02 3.59689e+02
5.61920e+05 1.12300e+03 3.53667e+02 4.40854e+02 2.66480e+02 3.72472e+02 3.85450e+02 3.59494e+02
5.63200e+05 1.12600e+03 3.42333e+02 3.91610e+02 2.93056e+02 3.74667e+02 3.87075e+02 3.62259e+02
5.64480e+05 1.12800e+03 4.01667e+02 4.38548e+02 3.64785e+02 3.78649e+02 3.89093e+02 3.68206e+02
5.65760e+05 1.13100e+03 4.08667e+02 4.58200e+02 3.59133e+02 3.83272e+02 3.91186e+02 3.75359e+02
5.67040e+05 1.13400e+03 4.38333e+02 4.59283e+02 4.17384e+02 3.86820e+02 3.92460e+02 3.81179e+02
5.68320e+05 1.13600e+03 4.24333e+02 4.67386e+02 3.81280e+02 3.88318e+02 3.92022e+02 3.84615e+02
5.69600e+05 1.13900e+03 3.76000e+02 4.49598e+02 3.02402e+02 3.88233e+02 3.91612e+02 3.84854e+02
5.70880e+05 1.14100e+03 3.93667e+02 4.29596e+02 3.57738e+02 3.88133e+02 3.95119e+02 3.81148e+02
5.72160e+05 1.14400e+03 3.63000e+02 4.16348e+02 3.09652e+02 3.89355e+02 4.00648e+02 3.78062e+02
5.73440e+05 1.14600e+03 4.15333e+02 4.66195e+02 3.64472e+02 3.91580e+02 4.04824e+02 3.78335e+02
5.74720e+05 1.14900e+03 2.99000e+02 3.18305e+02 2.79695e+02 3.93065e+02 4.04259e+02 3.81872e+02
5.76000e+05 1.15200e+03 3.91000e+02 4.44858e+02 3.37142e+02 3.92509e+02 3.99136e+02 3.85882e+02
5.77280e+05 1.15400e+03 4.18000e+02 4.89012e+02 3.46988e+02 3.90001e+02 3.96933e+02 3.83069e+02
5.78560e+05 1.15700e+03 3.74333e+02 4.47328e+02 3.01339e+02 3.86173e+02 3.97753e+02 3.74593e+02
5.79840e+05 1.15900e+03 3.90333e+02 4.20293e+02 3.60374e+02 3.81753e+02 3.95758e+02 3.67749e+02
5.81120e+05 1.16200e+03 3.90333e+02 4.40813e+02 3.39853e+02 3.77514e+02 3.90774e+02 3.64255e+02
5.82400e+05 1.16400e+03 4.04667e+02 4.43348e+02 3.65986e+02 3.73696e+02 3.83987e+02 3.63406e+02
5.83680e+05 1.16700e+03 3.71000e+02 3.90950e+02 3.51050e+02 3.70638e+02 3.76833e+02 3.64443e+02
5.84960e+05 1.16900e+03 3.52667e+02 4.30471e+02 2.74862e+02 3.69453e+02 3.74962e+02 3.63944e+02
5.86240e+05 1.17200e+03 3.98333e+02 4.18405e+02 3.78261e+02 3.71255e+02 3.82152e+02 3.60357e+02
5.87520e+05 1.17500e+03 3.58667e+02 3.96897e+02 3.20436e+02 3.75663e+02 3.91897e+02 3.59430e+02
5.88800e+05 1.17700e+03 3.67667e+02 3.88664e+02 3.46669e+02 3.80347e+02 3.99637e+02 3.61057e+02
5.90080e+05 1.18000e+03 3.93333e+02 4.32272e+02 3.54395e+02 3.82886e+02 4.02573e+02 3.63198e+02
5.91360e+05 1.18200e+03 3.69667e+02 4.10787e+02 3.28546e+02 3.82850e+02 4.00509e+02 3.65192e+02
5.92640e+05 1.18500e+03 3.93000e+02 4.22698e+02 3.63302e+02 3.81677e+02 3.95596e+02 3.67758e+02
5.93920e+05 1.18700e+03 4.63667e+02 4.80407e+02 4.46927e+02 3.80783e+02 3.90634e+02 3.70932e+02
5.95200e+05 1.19000e+03 3.92333e+02 4.29440e+02 3.55227e+02 3.80665e+02 3.87561e+02 3.73769e+02
5.96480e+05 1.19200e+03 3.48667e+02 3.92411e+02 3.04922e+02 3.81281e+02 3.87917e+02 3.74645e+02
5.97760e+05 1.19500e+03 3.61333e+02 4.51748e+02 2.70918e+02 3.82744e+02 3.92152e+02 3.73336e+02
5.99040e+05 1.19800e+03 4.32000e+02 4.64383e+02 3.99617e+02 3.85540e+02 3.97589e+02 3.73492e+02
6.00320e+05 1.20000e+03 3.37333e+02 3.81945e+02 2.92721e+02 3.89171e+02 4.01813e+02 3.76529e+02
6.01600e+05 1.20300e+03 4.60333e+02 4.81786e+02 4.38881e+02 3.92026e+02 4.03691e+02 3.80362e+02
6.02880e+05 1.20500e+03 3.55000e+02 3.71990e+02 3.38010e+02 3.93118e+02 4.03626e+02 3.82610e+02
6.04160e+05 1.20800e+03 4.50667e+02 4.87203e+02 4.14131e+02 3.92707e+02 4.02435e+02 3.82979e+02
6.05440e+05 1.21000e+03 4.06667e+02 4.66032e+02 3.47302e+02 3.91608e+02 4.00706e+02 3.82511e+02
6.06720e+05 1.21300e+03 3.55000e+02 4.40853e+02 2.69147e+02 3.90725e+02 3.99306e+02 3.82144e+02
6.08000e+05 1.21600e+03 4.19333e+02 4.59932e+02 3.78735e+02 3.90686e+02 3.98739e+02 3.82634e+02
6.09280e+05 1.21800e+03 4.24000e+02 4.43799e+02 4.04201e+02 3.91567e+02 3.98501e+02 3.84633e+02
6.10560e+05 1.22100e+03 3.94667e+02 4.53468e+02 3.35866e+02 3.92689e+02 3.97108e+02 3.88269e+02
6.11840e+05 1.22300e+03 4.37333e+02 4.71949e+02 4.02718e+02 3.93378e+02 3.95410e+02 3.91345e+02
6.13120e+05 1.22600e+03 4.21667e+02 4.63907e+02 3.79427e+02 3.93622e+02 3.98634e+02 3.88610e+02
6.14400e+05 1.22800e+03 4.09333e+02 4.60652e+02 3.58015e+02 3.93837e+02 4.01221e+02 3.86453e+02
6.15680e+05 1.23100e+03 3.44333e+02 4.38526e+02 2.50141e+02 3.94426e+02 4.02406e+02 3.86446e+02
6.16960e+05 1.23300e+03 3.85000e+02 4.06970e+02 3.63030e+02 3.95519e+02 4.03800e+02 3.87238e+02
6.18240e+05 1.23600e+03 4.59667e+02 4.73141e+02 4.46192e+02 3.96842e+02 4.06518e+02 3.87167e+02
6.19520e+05 1.23900e+03 3.86000e+02 4.39392e+02 3.32608e+02 3.97540e+02 4.09002e+02 3.86078e+02
6.20800e+05 1.24100e+03 4.06667e+02 4.71032e+02 3.42301e+02 3.96546e+02 4.09223e+02 3.83868e+02
6.22080e+05 1.24400e+03 3.59667e+02 4.43735e+02 2.75598e+02 3.94141e+02 4.08452e+02 3.79830e+02
6.23360e+05 1.24600e+03 4.08333e+02 4.56322e+02 3.60345e+02 3.92058e+02 4.08946e+02 3.75170e+02
6.24640e+05 1.24900e+03 4.14333e+02 4.59738e+02 3.68929e+02 3.91152e+02 4.09272e+02 3.73033e+02
6.25920e+05 1.25100e+03 3.35333e+02 3.85269e+02 2.85398e+02 3.90326e+02 4.06278e+02 3.74375e+02
6.27200e+05 1.25400e+03 3.80667e+02 4.52390e+02 3.08943e+02 3.88378e+02 3.99392e+02 3.77363e+02
6.28480e+05 1.25600e+03 4.22667e+02 4.62073e+02 3.83260e+02 3.85737e+02 3.92287e+02 3.79187e+02
6.29760e+05 1.25900e+03 3.78333e+02 4.48335e+02 3.08332e+02 3.83142e+02 3.90249e+02 3.76035e+02
6.31040e+05 1.26200e+03 4.31333e+02 4.93093e+02 3.69574e+02 3.80551e+02 3.91748e+02 3.69354e+02
6.32320e+05 1.26400e+03 4.08000e+02 4.56525e+02 3.59475e+02 3.78521e+02 3.94520e+02 3.62523e+02
6.33600e+05 1.26700e+03 3.57667e+02 3.95722e+02 3.19611e+02 3.78205e+02 3.98122e+02 3.58288e+02
6.34880e+05 1.26900e+03 4.14000e+02 4.49525e+02 3.78475e+02 3.80237e+02 4.01392e+02 3.59081e+02
6.36160e+05 1.27200e+03 3.89667e+02 4.24330e+02 3.55003e+02 3.84338e+02 4.03008e+02 3.65667e+02
6.37440e+05 1.27400e+03 3.94667e+02 4.52085e+02 3.37248e+02 3.89115e+02 4.02605e+02 3.75625e+02
6.38720e+05 1.27700e+03 3.74333e+02 4.46948e+02 3.01719e+02 3.92559e+02 4.00908e+02 3.84211e+02
6.40000e+05 1.28000e+03 4.18333e+02 4.69011e+02 3.67656e+02 3.93676e+02 4.00088e+02 3.87265e+02
6.41280e+05 1.28200e+03 4.39333e+02 4.65491e+02 4.13176e+02 3.93154e+02 4.01899e+02 3.84408e+02
6.42560e+05 1.28500e+03 3.97333e+02 4.67809e+02 3.26857e+02 3.92374e+02 4.04328e+02 3.80419e+02
6.43840e+05 1.28700e+03 3.89667e+02 4.62065e+02 3.17268e+02 3.92025e+02 4.05728e+02 3.78322e+02
6.45120e+05 1.29000e+03 3.70333e+02 4.24446e+02 3.16220e+02 3.91850e+02 4.05941e+02 3.77759e+02
6.46400e+05 1.29200e+03 4.08667e+02 4.56453e+02 3.60880e+02 3.91580e+02 4.06427e+02 3.76733e+02
6.47680e+05 1.29500e+03 3.84667e+02 4.56157e+02 3.13176e+02 3.90879e+02 4.06510e+02 3.75249e+02
6.48960e+05 1.29700e+03 3.92667e+02 4.65944e+02 3.19389e+02 3.89019e+02 4.03321e+02 3.74717e+02
6.50240e+05 1.30000e+03 3.96000e+02 3.99266e+02 3.92734e+02 3.85777e+02 3.96394e+02 3.75161e+02
6.51520e+05 1.30300e+03 3.94667e+02 4.56259e+02 3.33075e+02 3.82173e+02 3.88318e+02 3.76028e+02
6.52800e+05 1.30500e+03 3.94333e+02 4.44780e+02 3.43886e+02 3.79683e+02 3.83238e+02 3.76127e+02
6.54080e+05 1.30800e+03 3.78000e+02 4.59318e+02 2.96682e+02 3.78889e+02 3.84453e+02 3.73325e+02
6.55360e+05 1.31000e+03 4.17000e+02 4.60841e+02 3.73159e+02 3.79374e+02 3.87516e+02 3.71232e+02
6.56640e+05 1.31300e+03 3.78333e+02 4.06313e+02 3.50353e+02 3.80365e+02 3.89231e+02 3.71500e+02
6.57920e+05 1.31500e+03 3.92667e+02 4.51869e+02 3.33465e+02 3.81260e+02 3.88991e+02 3.73529e+02
6.59200e+05 1.31800e+03 3.51333e+02 3.73186e+02 3.29480e+02 3.81822e+02 3.88233e+02 3.75411e+02
6.60480e+05 1.32000e+03 4.02333e+02 4.10673e+02 3.93993e+02 3.82201e+02 3.88378e+02 3.76023e+02
6.61760e+05 1.32300e+03 3.71667e+02 4.50931e+02 2.92402e+02 3.82660e+02 3.88980e+02 3.76341e+02
6.63040e+05 1.32600e+03 3.92667e+02 4.39445e+02 3.45888e+02 3.83018e+02 3.88562e+02 3.77474e+02
6.64320e+05 1.32800e+03 4.66000e+02 4.73789e+02 4.58211e+02 3.83022e+02 3.86643e+02 3.79400e+02
6.65600e+05 1.33100e+03 3.95667e+02 4.53692e+02 3.37642e+02 3.82931e+02 3.86172e+02 3.79690e+02
6.66880e+05 1.33300e+03 4.28667e+02 4.83926e+02 3.73408e+02 3.83448e+02 3.87871e+02 3.79025e+02
6.68160e+05 1.33600e+03 3.51333e+02 3.91018e+02 3.11648e+02 3.85631e+02 3.90074e+02 3.81188e+02
6.69440e+05 1.33800e+03 3.52000e+02 3.89157e+02 3.14843e+02 3.90007e+02 3.94366e+02 3.85648e+02
6.70720e+05 1.34100e+03 4.04000e+02 4.52187e+02 3.55813e+02 3.95678e+02 4.01980e+02 3.89375e+02
6.72000e+05 1.34400e+03 4.05000e+02 4.72384e+02 3.37616e+02 4.00566e+02 4.09696e+02 3.91436e+02
6.73280e+05 1.34600e+03 4.54667e+02 4.73821e+02 4.35512e+02 4.02797e+02 4.13307e+02 3.92286e+02
6.74560e+05 1.34900e+03 3.68667e+02 3.80564e+02 3.56769e+02 4.02031e+02 4.12395e+02 3.91667e+02
6.75840e+05 1.35100e+03 4.15667e+02 4.78935e+02 3.52398e+02 3.99579e+02 4.09604e+02 3.89554e+02
6.77120e+05 1.35400e+03 3.11000e+02 3.52881e+02 2.69119e+02 3.97300e+02 4.07464e+02 3.87136e+02
6.78400e+05 1.35600e+03 3.68333e+02 4.19365e+02 3.17302e+02 3.96139e+02 4.07586e+02 3.84693e+02
6.79680e+05 1.35900e+03 3.73667e+02 4.35830e+02 3.11504e+02 3.95583e+02 4.09910e+02 3.81257e+02
6.80960e+05 1.36100e+03 3.65667e+02 4.00560e+02 3.30773e+02 3.94432e+02 4.11805e+02 3.77058e+02
6.82240e+05 1.36400e+03 4.22333e+02 4.73515e+02 3.71152e+02 3.92019e+02 4.10830e+02 3.73208e+02
6.83520e+05 1.36700e+03 3.68667e+02 4.20521e+02 3.16812e+02 3.89082e+02 4.07684e+02 3.70480e+02
6.84800e+05 1.36900e+03 4.14333e+02 4.46441e+02 3.82226e+02 3.86717e+02 4.04581e+02 3.68854e+02
6.86080e+05 1.37200e+03 3.65667e+02 3.94341e+02 3.36992e+02 3.85486e+02 4.02864e+02 3.68109e+02
6.87360e+05 1.37400e+03 4.15000e+02 4.57497e+02 3.72503e+02 3.85411e+02 4.02691e+02 3.68131e+02
6.88640e+05 1.37700e+03 3.70000e+02 4.11158e+02 3.28842e+02 3.85974e+02 4.03394e+02 3.68555e+02
6.89920e+05 1.37900e+03 3.87667e+02 4.48824e+02 3.26509e+02 3.86510e+02 4.03949e+02 3.69070e+02
6.91200e+05 1.38200e+03 4.03667e+02 4.70352e+02 3.36982e+02 3.86558e+02 4.03256e+02 3.69861e+02
6.92480e+05 1.38400e+03 3.80667e+02 4.55684e+02 3.05650e+02 3.85909e+02 4.00379e+02 3.71440e+02
6.93760e+05 1.38700e+03 3.90000e+02 4.57543e+02 3.22457e+02 3.84638e+02 3.95480e+02 3.73796e+02
6.95040e+05 1.39000e+03 3.69000e+02 4.23006e+02 3.14994e+02 3.83251e+02 3.90431e+02 3.76072e+02
6.96320e+05 1.39200e+03 4.40000e+02 4.90206e+02 3.89794e+02 3.82308e+02 3.86890e+02 3.77725e+02
6.97600e+05 1.39500e+03 4.12667e+02 4.50237e+02 3.75096e+02 3.82315e+02 3.85412e+02 3.79217e+02
6.98880e+05 1.39700e+03 3.87333e+02 3.94181e+02 3.80486e+02 3.83883e+02 3.86210e+02 3.81556e+02
7.00160e+05 1.40000e+03 3.98667e+02 4.23758e+02 3.73576e+02 3.87094e+02 3.89733e+02 3.84456e+02
7.01440e+05 1.40200e+03 3.95667e+02 4.52355e+02 3.38978e+02 3.90997e+02 3.95869e+02 3.86125e+02
7.02720e+05 1.40500e+03 3.84333e+02 4.45009e+02 3.23658e+02 3.94317e+02 4.02460e+02 3.86174e+02
7.04000e+05 1.40800e+03 4.25000e+02 4.62479e+02 3.87521e+02 3.96487e+02 4.07185e+02 3.85789e+02
7.05280e+05 1.41000e+03 4.71000e+02 4.78789e+02 4.63211e+02 3.97813e+02 4.09220e+02 3.86406e+02
7.06560e+05 1.41300e+03 3.75667e+02 4.46642e+02 3.04691e+02 3.98976e+02 4.09715e+02 3.88237e+02
7.07840e+05 1.41500e+03 4.01000e+02 4.55006e+02 3.46994e+02 4.00471e+02 4.10847e+02 3.90095e+02
7.09120e+05 1.41800e+03 3.88000e+02 4.63925e+02 3.12075e+02 4.02526e+02 4.13917e+02 3.91135e+02
7.10400e+05 1.42000e+03 3.81333e+02 4.47778e+02 3.14889e+02 4.04773e+02 4.17505e+02 3.92041e+02
7.11680e+05 1.42300e+03 4.23333e+02 4.49719e+02 3.96947e+02 4.06156e+02 4.18807e+02 3.93505e+02
7.12960e+05 1.42500e+03 3.87667e+02 4.50427e+02 3.24906e+02 4.05897e+02 4.16104e+02 3.95690e+02
7.14240e+05 1.42800e+03 3.24000e+02 3.43816e+02 3.04184e+02 4.03772e+02 4.09623e+02 3.97921e+02
7.15520e+05 1.43100e+03 3.90333e+02 4.52966e+02 3.27700e+02 3.99992e+02 4.01533e+02 3.98452e+02
7.16800e+05 1.43300e+03 3.66333e+02 4.31986e+02 3.00681e+02 3.95099e+02 3.97017e+02 3.93180e+02
7.18080e+05 1.43600e+03 3.78667e+02 3.87007e+02 3.70327e+02 3.89822e+02 3.91649e+02 3.87994e+02
7.19360e+05 1.43800e+03 3.85333e+02 4.50153e+02 3.20514e+02 3.85109e+02 3.86392e+02 3.83827e+02
7.20640e+05 1.44100e+03 4.09333e+02 4.59780e+02 3.58886e+02 3.82077e+02 3.85430e+02 3.78723e+02
7.21920e+05 1.44300e+03 3.79667e+02 4.82850e+02 2.76483e+02 3.81465e+02 3.86937e+02 3.75992e+02
7.23200e+05 1.44600e+03 3.93000e+02 4.18936e+02 3.67064e+02 3.82976e+02 3.90250e+02 3.75702e+02
7.24480e+05 1.44800e+03 4.54333e+02 4.84270e+02 4.24396e+02 3.85319e+02 3.94535e+02 3.76104e+02
7.25760e+05 1.45100e+03 3.94000e+02 4.15924e+02 3.72076e+02 3.87087e+02 3.98139e+02 3.76035e+02
7.27040e+05 1.45400e+03 4.39667e+02 4.91050e+02 3.88284e+02 3.87875e+02 3.99511e+02 3.76239e+02
7.28320e+05 1.45600e+03 4.13000e+02 4.58306e+02 3.67694e+02 3.88508e+02 3.98992e+02 3.78025e+02
7.29600e+05 1.45900e+03 3.46333e+02 3.72491e+02 3.20176e+02 3.90035e+02 3.98706e+02 3.81363e+02
7.30880e+05 1.46100e+03 4.31333e+02 4.93796e+02 3.68871e+02 3.92683e+02 4.01345e+02 3.84020e+02
7.32160e+05 1.46400e+03 4.26000e+02 4.73378e+02 3.78622e+02 3.95743e+02 4.06654e+02 3.84832e+02
7.33440e+05 1.46600e+03 3.70000e+02 4.09825e+02 3.30175e+02 3.97827e+02 4.11221e+02 3.84433e+02
7.34720e+05 1.46900e+03 4.45000e+02 4.78347e+02 4.11653e+02 3.97715e+02 4.13258e+02 3.82172e+02
7.36000e+05 1.47200e+03 4.08333e+02 4.56474e+02 3.60192e+02 3.95129e+02 4.12554e+02 3.77704e+02
7.37280e+05 1.47400e+03 4.04333e+02 4.60442e+02 3.48224e+02 3.90677e+02 4.08512e+02 3.72842e+02
7.38560e+05 1.47700e+03 3.99667e+02 5.07618e+02 2.91715e+02 3.86024e+02 4.01709e+02 3.70339e+02
7.39840e+05 1.47900e+03 4.03667e+02 4.21930e+02 3.85403e+02 3.83556e+02 3.95730e+02 3.71381e+02
7.41120e+05 1.48200e+03 3.98667e+02 4.56484e+02 3.40849e+02 3.84670e+02 3.95106e+02 3.74234e+02
7.42400e+05 1.48400e+03 3.61000e+02 4.20599e+02 3.01401e+02 3.88888e+02 4.00166e+02 3.77611e+02
7.43680e+05 1.48700e+03 3.46667e+02 3.93116e+02 3.00217e+02 3.94329e+02 4.07184e+02 3.81474e+02
7.44960e+05 1.48900e+03 3.97667e+02 4.54237e+02 3.41096e+02 3.98786e+02 4.12545e+02 3.85027e+02
7.46240e+05 1.49200e+03 3.47333e+02 4.00902e+02 2.93765e+02 4.00827e+02 4.14158e+02 3.87496e+02
7.47520e+05 1.49500e+03 3.78667e+02 4.47729e+02 3.09605e+02 4.00293e+02 4.12860e+02 3.87726e+02
7.48800e+05 1.49700e+03 3.67667e+02 4.00228e+02 3.35106e+02 3.98142e+02 4.10937e+02 3.85347e+02
7.50080e+05 1.50000e+03 4.34667e+02 4.80857e+02 3.88476e+02 3.95731e+02 4.10123e+02 3.81338e+02
7.51360e+05 1.50200e+03 4.17333e+02 4.62752e+02 3.71914e+02 3.93770e+02 4.10741e+02 3.76798e+02
7.52640e+05 1.50500e+03 4.19667e+02 4.88259e+02 3.51074e+02 3.92386e+02 4.11725e+02 3.73048e+02
7.53920e+05 1.50700e+03 3.77000e+02 3.96305e+02 3.57695e+02 3.92050e+02 4.12010e+02 3.72090e+02
7.55200e+05 1.51000e+03 4.39333e+02 4.79635e+02 3.99032e+02 3.93467e+02 4.11743e+02 3.75191e+02
7.56480e+05 1.51200e+03 4.38000e+02 4.91035e+02 3.84965e+02 3.96873e+02 4.12265e+02 3.81481e+02
7.57760e+05 1.51500e+03 3.61667e+02 4.42925e+02 2.80409e+02 4.01537e+02 4.15038e+02 3.88036e+02
7.59040e+05 1.51800e+03 4.03000e+02 4.61384e+02 3.44616e+02 4.06042e+02 4.20084e+02 3.92000e+02
7.60320e+05 1.52000e+03 3.99000e+02 4.53791e+02 3.44209e+02 4.09338e+02 4.25752e+02 3.92923e+02
7.61600e+05 1.52300e+03 3.96667e+02 4.52817e+02 3.40516e+02 4.10881e+02 4.29915e+02 3.91847e+02
7.62880e+05 1.52500e+03 3.59333e+02 3.74038e+02 3.44629e+02 4.10433e+02 4.30938e+02 3.89928e+02
7.64160e+05 1.52800e+03 4.64667e+02 4.79280e+02 4.50053e+02 4.08278e+02 4.28306e+02 3.88251e+02
7.65440e+05 1.53000e+03 4.06333e+02 4.14512e+02 3.98155e+02 4.04937e+02 4.22826e+02 3.87047e+02
7.66720e+05 1.53300e+03 4.00667e+02 4.42749e+02 3.58585e+02 4.00892e+02 4.16143e+02 3.85641e+02
7.68000e+05 1.53600e+03 3.75333e+02 4.33358e+02 3.17308e+02 3.97329e+02 4.10416e+02 3.84242e+02
7.69280e+05 1.53800e+03 3.77000e+02 4.85483e+02 2.68517e+02 3.95989e+02 4.07861e+02 3.84117e+02
7.70560e+05 1.54100e+03 3.82000e+02 4.48317e+02 3.15683e+02 3.97299e+02 4.09489e+02 3.85109e+02
7.71840e+05 1.54300e+03 4.22333e+02 4.50915e+02 3.93752e+02 3.99876e+02 4.14122e+02 3.85631e+02
7.73120e+05 1.54600e+03 3.93000e+02 4.19090e+02 3.66910e+02 4.01874e+02 4.18631e+02 3.85116e+02
7.74400e+05 1.54800e+03 3.26667e+02 3.66811e+02 2.86522e+02 4.02481e+02 4.20038e+02 3.84924e+02
7.75680e+05 1.55100e+03 3.94333e+02 4.56737e+02 3.31930e+02 4.02057e+02 4.17637e+02 3.86477e+02
7.76960e+05 1.55300e+03 3.91667e+02 4.50733e+02 3.32600e+02 4.01333e+02 4.13370e+02 3.89296e+02
7.78240e+05 1.55600e+03 4.39000e+02 4.89220e+02 3.88780e+02 4.00777e+02 4.10191e+02 3.91362e+02
7.79520e+05 1.55900e+03 4.19333e+02 4.63585e+02 3.75082e+02 4.00472e+02 4.09687e+02 3.91257e+02
7.80800e+05 1.56100e+03 3.93667e+02 4.59070e+02 3.28264e+02 4.00244e+02 4.10475e+02 3.90014e+02
7.82080e+05 1.56400e+03 4.24333e+02 4.62468e+02 3.86199e+02 3.99977e+02 4.10361e+02 3.89593e+02
7.83360e+05 1.56600e+03 3.94000e+02 4.33370e+02 3.54630e+02 3.99823e+02 4.08560e+02 3.91086e+02
7.84640e+05 1.56900e+03 3.86000e+02 4.04385e+02 3.67615e+02 3.99871e+02 4.06221e+02 3.93522e+02
7.85920e+05 1.57100e+03 3.61333e+02 4.28981e+02 2.93686e+02 3.99795e+02 4.04996e+02 3.94594e+02
7.87200e+05 1.57400e+03 3.68000e+02 4.22791e+02 3.13209e+02 3.99125e+02 4.05208e+02 3.93042e+02
7.88480e+05 1.57600e+03 3.93000e+02 4.62460e+02 3.23540e+02 3.97788e+02 4.06176e+02 3.89400e+02
7.89760e+05 1.57900e+03 3.88333e+02 4.18602e+02 3.58064e+02 3.95848e+02 4.07381e+02 3.84314e+02
7.91040e+05 1.58200e+03 3.45000e+02 3.66182e+02 3.23818e+02 3.92804e+02 4.08205e+02 3.77402e+02
7.92320e+05 1.58400e+03 3.59667e+02 3.72166e+02 3.47168e+02 3.88259e+02 4.07920e+02 3.68598e+02
7.93600e+05 1.58700e+03 4.28667e+02 4.66634e+02 3.90699e+02 3.83186e+02 4.06738e+02 3.59633e+02
7.94880e+05 1.58900e+03 3.42667e+02 3.59878e+02 3.25456e+02 3.79365e+02 4.05814e+02 3.52916e+02
7.96160e+05 1.59200e+03 4.15333e+02 4.49021e+02 3.81645e+02 3.77804e+02 4.05415e+02 3.50194e+02
7.97440e+05 1.59400e+03 4.04000e+02 4.31435e+02 3.76565e+02 3.78349e+02 4.04985e+02 3.51713e+02
7.98720e+05 1.59700e+03 3.98333e+02 4.61612e+02 3.35054e+02 3.80047e+02 4.04583e+02 3.55511e+02
8.00000e+05 1.60000e+03 3.77667e+02 4.06119e+02 3.49214e+02 3.81766e+02 4.05034e+02 3.58498e+02
8.01280e+05 1.60200e+03 3.66333e+02 4.13650e+02 3.19016e+02 3.83138e+02 4.06993e+02 3.59284e+02
8.02560e+05 1.60500e+03 4.30667e+02 4.94778e+02 3.66556e+02 3.84544e+02 4.09534e+02 3.59555e+02
8.03840e+05 1.60700e+03 4.03667e+02 4.54829e+02 3.52505e+02 3.86315e+02 4.11443e+02 3.61188e+02
8.05120e+05 1.61000e+03 3.65333e+02 3.79341e+02 3.51325e+02 3.88010e+02 4.12264e+02 3.63756e+02
8.06400e+05 1.61200e+03 4.26333e+02 4.84964e+02 3.67703e+02 3.88740e+02 4.11787e+02 3.65692e+02
8.07680e+05 1.61500e+03 4.54000e+02 4.72833e+02 4.35167e+02 3.88412e+02 4.10260e+02 3.66565e+02
8.08960e+05 1.61700e+03 3.02667e+02 3.33847e+02 2.71486e+02 3.87770e+02 4.08527e+02 3.67012e+02
8.10240e+05 1.62000e+03 4.19000e+02 4.47994e+02 3.90006e+02 3.87598e+02 4.07197e+02 3.67999e+02
8.11520e+05 1.62300e+03 4.11333e+02 4.34562e+02 3.88105e+02 3.88665e+02 4.06398e+02 3.70931e+02
8.12800e+05 1.62500e+03 3.49667e+02 3.91375e+02 3.07959e+02 3.90949e+02 4.05880e+02 3.76018e+02
8.14080e+05 1.62800e+03 3.92667e+02 4.51829e+02 3.33504e+02 3.93291e+02 4.05156e+02 3.81425e+02
8.15360e+05 1.63000e+03 3.73333e+02 4.93318e+02 2.53349e+02 3.95180e+02 4.04734e+02 3.85625e+02
8.16640e+05 1.63300e+03 4.31667e+02 4.61076e+02 4.02258e+02 3.96945e+02 4.05814e+02 3.88077e+02
8.17920e+05 1.63500e+03 3.59000e+02 4.07394e+02 3.10606e+02 3.98217e+02 4.08540e+02 3.87893e+02
8.19200e+05 1.63800e+03 4.34000e+02 4.91983e+02 3.76017e+02 3.98138e+02 4.12165e+02 3.84111e+02
8.20480e+05 1.64000e+03 4.24000e+02 4.36754e+02 4.11246e+02 3.96656e+02 4.15374e+02 3.77938e+02
8.21760e+05 1.64300e+03 3.88667e+02 4.51787e+02 3.25546e+02 3.94857e+02 4.16865e+02 3.72849e+02
8.23040e+05 1.64600e+03 4.29000e+02 4.53495e+02 4.04505e+02 3.94132e+02 4.16410e+02 3.71854e+02
8.24320e+05 1.64800e+03 3.56333e+02 3.99231e+02 3.13436e+02 3.95366e+02 4.15187e+02 3.75545e+02
8.25600e+05 1.65100e+03 3.85000e+02 4.37637e+02 3.32363e+02 3.98771e+02 4.15127e+02 3.82415e+02
8.26880e+05 1.65300e+03 3.92000e+02 4.70311e+02 3.13689e+02 4.03830e+02 4.17381e+02 3.90280e+02
8.28160e+05 1.65600e+03 4.27000e+02 4.47704e+02 4.06296e+02 4.09305e+02 4.21435e+02 3.97175e+02
8.29440e+05 1.65800e+03 4.03000e+02 4.55006e+02 3.50994e+02 4.13625e+02 4.25664e+02 4.01586e+02
8.30720e+05 1.66100e+03 4.39667e+02 4.65709e+02 4.13624e+02 4.16113e+02 4.28680e+02 4.03546e+02
8.32000e+05 1.66400e+03 4.24667e+02 4.60279e+02 3.89055e+02 4.17203e+02 4.29871e+02 4.04534e+02
8.33280e+05 1.66600e+03 4.23000e+02 4.73912e+02 3.72088e+02 4.17050e+02 4.28626e+02 4.05473e+02
8.34560e+05 1.66900e+03 3.92000e+02 4.24568e+02 3.59432e+02 4.15279e+02 4.24268e+02 4.06291e+02
8.35840e+05 1.67100e+03 3.23333e+02 3.91198e+02 2.55469e+02 4.11846e+02 4.17701e+02 4.05991e+02
8.37120e+05 1.67400e+03 4.26667e+02 4.77476e+02 3.75858e+02 4.07370e+02 4.11910e+02 4.02831e+02
8.38400e+05 1.67600e+03 3.60333e+02 4.49829e+02 2.70837e+02 4.03038e+02 4.08258e+02 3.97819e+02
8.39680e+05 1.67900e+03 4.24667e+02 4.41683e+02 4.07650e+02 3.99605e+02 4.05562e+02 3.93648e+02
8.40960e+05 1.68100e+03 3.26000e+02 3.45096e+02 3.06904e+02 3.97029e+02 4.03558e+02 3.90500e+02
8.42240e+05 1.68400e+03 3.87000e+02 4.27898e+02 3.46102e+02 3.94804e+02 4.02980e+02 3.86628e+02
8.43520e+05 1.68700e+03 3.35000e+02 3.62580e+02 3.07420e+02 3.92036e+02 4.02189e+02 3.81883e+02
8.44800e+05 1.68900e+03 3.68333e+02 4.00761e+02 3.35906e+02 3.88217e+02 3.99327e+02 3.77108e+02
8.46080e+05 1.69200e+03 4.12333e+02 4.37754e+02 3.86912e+02 3.84056e+02 3.94601e+02 3.73511e+02
8.47360e+05 1.69400e+03 3.75000e+02 4.47143e+02 3.02857e+02 3.81048e+02 3.89547e+02 3.72549e+02
8.48640e+05 1.69700e+03 4.18333e+02 4.59210e+02 3.77457e+02 3.79848e+02 3.86496e+02 3.73199e+02
8.49920e+05 1.69900e+03 3.32000e+02 3.43576e+02 3.20424e+02 3.79866e+02 3.86792e+02 3.72941e+02
8.51200e+05 1.70200e+03 4.23667e+02 4.67457e+02 3.79877e+02 3.80282e+02 3.88237e+02 3.72327e+02
8.52480e+05 1.70400e+03 3.71667e+02 4.54199e+02 2.89135e+02 3.80860e+02 3.89976e+02 3.71744e+02
8.53760e+05 1.70700e+03 3.65000e+02 4.67629e+02 2.62371e+02 3.81755e+02 3.92556e+02 3.70954e+02
8.55040e+05 1.71000e+03 4.26333e+02 4.84214e+02 3.68452e+02 3.83039e+02 3.96003e+02 3.70074e+02
8.56320e+05 1.71200e+03 3.66000e+02 3.90993e+02 3.41007e+02 3.84749e+02 3.99978e+02 3.69519e+02
8.57600e+05 1.71500e+03 3.74667e+02 4.02311e+02 3.47022e+02 3.86951e+02 4.04274e+02 3.69629e+02
8.58880e+05 1.71700e+03 4.45333e+02 4.45805e+02 4.44862e+02 3.89566e+02 4.09117e+02 3.70016e+02
8.60160e+05 1.72000e+03 3.36333e+02 3.88502e+02 2.84165e+02 3.91989e+02 4.13609e+02 3.70369e+02
8.61440e+05 1.72200e+03 4.34000e+02 4.91983e+02 3.76017e+02 3.93246e+02 4.14573e+02 3.71919e+02
8.62720e+05 1.72500e+03 3.61333e+02 3.80207e+02 3.42459e+02 3.93053e+02 4.10848e+02 3.75259e+02
8.64000e+05 1.72800e+03 4.38333e+02 4.90194e+02 3.86472e+02 3.91956e+02 4.05047e+02 3.78865e+02
8.65280e+05 1.73000e+03 4.50333e+02 4.86631e+02 4.14035e+02 3.90679e+02 4.01441e+02 3.79917e+02
8.66560e+05 1.73300e+03 3.46667e+02 4.00160e+02 2.93173e+02 3.89719e+02 4.01440e+02 3.77997e+02
8.67840e+05 1.73500e+03 3.81333e+02 4.37963e+02 3.24704e+02 3.88895e+02 4.01431e+02 3.76358e+02
8.69120e+05 1.73800e+03 3.83667e+02 4.42047e+02 3.25287e+02 3.88294e+02 3.99873e+02 3.76715e+02
8.70400e+05 1.74000e+03 4.11333e+02 4.24533e+02 3.98134e+02 3.88658e+02 3.98346e+02 3.78971e+02
8.71680e+05 1.74300e+03 3.97000e+02 4.52371e+02 3.41629e+02 3.90234e+02 3.98166e+02 3.82302e+02
8.72960e+05 1.74500e+03 4.19000e+02 4.62825e+02 3.75175e+02 3.92618e+02 3.98923e+02 3.86313e+02
8.74240e+05 1.74800e+03 3.98667e+02 4.77179e+02 3.20154e+02 3.95133e+02 3.99867e+02 3.90399e+02
8.75520e+05 1.75100e+03 3.67667e+02 4.61703e+02 2.73630e+02 3.97396e+02 4.01554e+02 3.93238e+02
8.76800e+05 1.75300e+03 3.73333e+02 4.20636e+02 3.26031e+02 3.99512e+02 4.03913e+02 3.95111e+02
8.78080e+05 1.75600e+03 4.24667e+02 4.61194e+02 3.88140e+02 4.01394e+02 4.04607e+02 3.98181e+02
8.79360e+05 1.75800e+03 4.12667e+02 4.58100e+02 3.67233e+02 4.02385e+02 4.04229e+02 4.00540e+02
8.80640e+05 1.76100e+03 3.42333e+02 3.75693e+02 3.08973e+02 4.01712e+02 4.08495e+02 3.94929e+02
8.81920e+05 1.76300e+03 3.99333e+02 4.41129e+02 3.57538e+02 3.99463e+02 4.10988e+02 3.87938e+02
8.83200e+05 1.76600e+03 3.59333e+02 4.08094e+02 3.10573e+02 3.96538e+02 4.11082e+02 3.81993e+02
8.84480e+05 1.76800e+03 4.19333e+02 4.78911e+02 3.59755e+02 3.93293e+02 4.09730e+02 3.76857e+02
8.85760e+05 1.77100e+03 3.41333e+02 4.02632e+02 2.80034e+02 3.89526e+02 4.06983e+02 3.72070e+02
8.87040e+05 1.77400e+03 4.17333e+02 4.79071e+02 3.55596e+02 3.85538e+02 4.02284e+02 3.68792e+02
8.88320e+05 1.77600e+03 3.74333e+02 4.45982e+02 3.02684e+02 3.82188e+02 3.96486e+02 3.67890e+02
8.89600e+05 1.77900e+03 3.90333e+02 4.52571e+02 3.28095e+02 3.79998e+02 3.91065e+02 3.68930e+02
8.90880e+05 1.78100e+03 3.81000e+02 4.37944e+02 3.24056e+02 3.78876e+02 3.86541e+02 3.71211e+02
8.92160e+05 1.78400e+03 4.01667e+02 4.54596e+02 3.48737e+02 3.78741e+02 3.84560e+02 3.72922e+02
8.93440e+05 1.78600e+03 4.12667e+02 4.45381e+02 3.79952e+02 3.79624e+02 3.86364e+02 3.72885e+02
8.94720e+05 1.78900e+03 4.70333e+02 4.78347e+02 4.62319e+02 3.81552e+02 3.88577e+02 3.74526e+02
8.96000e+05 1.79200e+03 3.45000e+02 4.42060e+02 2.47940e+02 3.84519e+02 3.89551e+02 3.79486e+02
8.97280e+05 1.79400e+03 4.05667e+02 4.72706e+02 3.38628e+02 3.88408e+02 3.90237e+02 3.86579e+02
8.98560e+05 1.79700e+03 4.11667e+02 4.57378e+02 3.65955e+02 3.92759e+02 3.95073e+02 3.90445e+02
8.99840e+05 1.79900e+03 4.16667e+02 4.69027e+02 3.64307e+02 3.96680e+02 4.01276e+02 3.92085e+02
9.01120e+05 1.80200e+03 4.06667e+02 4.25925e+02 3.87408e+02 3.98907e+02 4.03694e+02 3.94119e+02
9.02400e+05 1.80400e+03 3.92333e+02 4.32635e+02 3.52032e+02 3.98792e+02 4.01632e+02 3.95952e+02
9.03680e+05 1.80700e+03 4.24000e+02 4.64008e+02 3.83992e+02 3.97135e+02 3.97313e+02 3.96958e+02
9.04960e+05 1.80900e+03 4.08667e+02 4.25166e+02 3.92168e+02 3.95610e+02 3.97674e+02 3.93545e+02
9.06240e+05 1.81200e+03 4.37333e+02 4.79033e+02 3.95633e+02 3.95157e+02 3.97642e+02 3.92673e+02
9.07520e+05 1.81500e+03 2.88333e+02 3.47620e+02 2.29047e+02 3.95360e+02 3.97234e+02 3.93486e+02
9.08800e+05 1.81700e+03 3.82000e+02 4.05367e+02 3.58633e+02 3.95973e+02 3.99011e+02 3.92935e+02
9.10080e+05 1.82000e+03 3.70333e+02 3.99686e+02 3.40981e+02 3.97521e+02 4.03376e+02 3.91666e+02
9.11360e+05 1.82200e+03 3.54333e+02 3.89870e+02 3.18796e+02 3.99577e+02 4.08081e+02 3.91074e+02
9.12640e+05 1.82500e+03 4.52333e+02 4.63206e+02 4.41460e+02 4.00164e+02 4.10239e+02 3.90088e+02
9.13920e+05 1.82700e+03 4.09333e+02 4.44208e+02 3.74459e+02 3.98142e+02 4.08466e+02 3.87818e+02
9.15200e+05 1.83000e+03 4.03333e+02 4.54742e+02 3.51924e+02 3.94686e+02 4.04076e+02 3.85295e+02
9.16480e+05 1.83200e+03 3.60667e+02 3.78412e+02 3.42922e+02 3.91706e+02 3.99628e+02 3.83784e+02
9.17760e+05 1.83500e+03 3.86333e+02 4.28684e+02 3.43983e+02 3.90162e+02 3.97106e+02 3.83218e+02
9.19040e+05 1.83800e+03 4.27667e+02 4.50062e+02 4.05271e+02 3.89542e+02 3.96566e+02 3.82518e+02
9.20320e+05 1.84000e+03 3.87667e+02 4.71258e+02 3.04075e+02 3.88668e+02 3.96559e+02 3.80776e+02
9.21600e+05 1.84300e+03 3.94667e+02 4.24155e+02 3.65178e+02 3.86921e+02 3.95353e+02 3.78488e+02
9.22880e+05 1.84500e+03 4.48000e+02 4.55257e+02 4.40743e+02 3.85003e+02 3.92736e+02 3.77270e+02
9.24160e+05 1.84800e+03 3.63333e+02 4.07169e+02 3.19498e+02 3.84278e+02 3.90827e+02 3.77730e+02
9.25440e+05 1.85000e+03 3.58667e+02 4.20183e+02 2.97151e+02 3.85452e+02 3.92254e+02 3.78651e+02
9.26720e+05 1.85300e+03 3.77667e+02 4.50189e+02 3.05144e+02 3.88391e+02 3.96729e+02 3.80053e+02
9.28000e+05 1.85600e+03 3.63667e+02 3.91884e+02 3.35449e+02 3.92219e+02 4.01377e+02 3.83062e+02
9.29280e+05 1.85800e+03 3.39667e+02 3.84909e+02 2.94424e+02 3.95422e+02 4.04211e+02 3.86633e+02
9.30560e+05 1.86100e+03 3.80000e+02 4.49431e+02 3.10569e+02 3.96595e+02 4.05779e+02 3.87411e+02
9.31840e+05 1.86300e+03 3.38667e+02 3.72532e+02 3.04801e+02 3.95281e+02 4.06182e+02 3.84380e+02
9.33120e+05 1.86600e+03 4.29000e+02 4.42491e+02 4.15509e+02 3.92122e+02 4.04134e+02 3.80110e+02
9.34400e+05 1.86800e+03 3.68333e+02 3.93662e+02 3.43004e+02 3.88481e+02 4.00021e+02 3.76940e+02
9.35680e+05 1.87100e+03 3.99667e+02 4.34827e+02 3.64507e+02 3.85377e+02 3.95193e+02 3.75562e+02
9.36960e+05 1.87300e+03 4.48667e+02 4.56681e+02 4.40653e+02 3.83069e+02 3.90803e+02 3.75334e+02
9.38240e+05 1.87600e+03 3.88333e+02 4.13530e+02 3.63136e+02 3.81910e+02 3.88816e+02 3.75005e+02
9.39520e+05 1.87900e+03 3.85000e+02 4.07554e+02 3.62446e+02 3.82347e+02 3.90641e+02 3.74053e+02
9.40800e+05 1.88100e+03 3.99667e+02 4.53989e+02 3.45345e+02 3.84557e+02 3.94604e+02 3.74511e+02
9.42080e+05 1.88400e+03 3.90333e+02 4.52838e+02 3.27828e+02 3.88202e+02 3.98431e+02 3.77973e+02
9.43360e+05 1.88600e+03 4.03667e+02 4.32190e+02 3.75144e+02 3.91825e+02 4.00443e+02 3.83206e+02
9.44640e+05 1.88900e+03 3.99667e+02 4.59110e+02 3.40223e+02 3.93810e+02 3.99935e+02 3.87685e+02
9.45920e+05 1.89100e+03 3.44333e+02 3.68792e+02 3.19875e+02 3.93820e+02 3.97264e+02 3.90375e+02
9.47200e+05 1.89400e+03 4.02000e+02 4.21950e+02 3.82050e+02 3.92601e+02 3.93277e+02 3.91925e+02
9.48480e+05 1.89600e+03 4.16333e+02 4.33794e+02 3.98872e+02 3.91267e+02 3.93643e+02 3.88891e+02
9.49760e+05 1.89900e+03 3.89667e+02 4.05881e+02 3.73453e+02 3.90715e+02 3.96376e+02 3.85053e+02
9.51040e+05 1.90200e+03 3.98333e+02 4.31220e+02 3.65446e+02 3.91133e+02 3.99519e+02 3.82747e+02
9.52320e+05 1.90400e+03 4.10333e+02 4.56783e+02 3.63884e+02 3.92417e+02 4.02042e+02 3.82792e+02
9.53600e+05 1.90700e+03 3.88000e+02 4.38306e+02 3.37694e+02 3.94472e+02 4.04498e+02 3.84446e+02
9.54880e+05 1.90900e+03 3.94000e+02 4.45582e+02 3.42418e+02 3.96797e+02 4.07635e+02 3.85959e+02
9.56160e+05 1.91200e+03 4.34000e+02 4.52457e+02 4.15543e+02 3.98548e+02 4.10380e+02 3.86716e+02
9.57440e+05 1.91400e+03 3.66000e+02 4.09543e+02 3.22457e+02 3.99264e+02 4.11867e+02 3.86660e+02
9.58720e+05 1.91700e+03 4.50667e+02 4.86493e+02 4.14840e+02 3.98996e+02 4.12073e+02 3.85919e+02
9.60000e+05 1.92000e+03 4.38667e+02 4.53774e+02 4.23560e+02 3.98088e+02 4.10904e+02 3.85272e+02
9.61280e+05 1.92200e+03 4.12333e+02 4.25096e+02 3.99571e+02 3.97146e+02 4.08919e+02 3.85373e+02
9.62560e+05 1.92500e+03 3.48333e+02 3.57140e+02 3.39527e+02 3.96930e+02 4.07443e+02 3.86418e+02
9.63840e+05 1.92700e+03 4.39667e+02 4.71251e+02 4.08083e+02 3.97766e+02 4.07324e+02 3.88208e+02
9.65120e+05 1.93000e+03 4.04333e+02 4.29371e+02 3.79296e+02 3.99141e+02 4.08137e+02 3.90144e+02
9.66400e+05 1.93200e+03 4.35000e+02 4.62725e+02 4.07275e+02 3.99904e+02 4.08710e+02 3.91098e+02
9.67680e+05 1.93500e+03 3.61333e+02 3.75671e+02 3.46996e+02 3.99167e+02 4.08736e+02 3.89598e+02
9.68960e+05 1.93700e+03 4.60000e+02 4.82627e+02 4.37373e+02 3.97596e+02 4.08839e+02 3.86353e+02
9.70240e+05 1.94000e+03 4.20667e+02 4.63253e+02 3.78081e+02 3.96827e+02 4.09213e+02 3.84440e+02
9.71520e+05 1.94300e+03 4.45667e+02 4.87859e+02 4.03474e+02 3.97605e+02 4.10016e+02 3.85194e+02
9.72800e+05 1.94500e+03 4.44667e+02 4.76919e+02 4.12414e+02 3.99300e+02 4.11282e+02 3.87317e+02
9.74080e+05 1.94800e+03 3.67000e+02 3.84682e+02 3.49318e+02 4.01045e+02 4.13315e+02 3.88776e+02
9.75360e+05 1.95000e+03 4.39000e+02 4.90620e+02 3.87380e+02 4.02604e+02 4.15754e+02 3.89454e+02
9.76640e+05 1.95300e+03 4.64000e+02 4.80269e+02 4.47731e+02 4.04274e+02 4.17345e+02 3.91203e+02
9.77920e+05 1.95500e+03 4.65333e+02 4.72876e+02 4.57791e+02 4.06238e+02 4.18183e+02 3.94294e+02
9.79200e+05 1.95800e+03 3.96667e+02 4.53870e+02 3.39463e+02 4.08413e+02 4.20121e+02 3.96705e+02
9.80480e+05 1.96000e+03 3.65000e+02 4.65820e+02 2.64180e+02 4.10619e+02 4.23732e+02 3.97507e+02
9.81760e+05 1.96300e+03 3.98000e+02 4.22495e+02 3.73505e+02 4.12533e+02 4.27055e+02 3.98012e+02
9.83040e+05 1.96600e+03 4.04000e+02 4.60409e+02 3.47591e+02 4.13901e+02 4.28938e+02 3.98864e+02
9.84320e+05 1.96800e+03 4.37667e+02 4.64267e+02 4.11067e+02 4.14378e+02 4.29107e+02 3.99649e+02
9.85600e+05 1.97100e+03 4.44000e+02 4.77176e+02 4.10824e+02 4.13317e+02 4.26925e+02 3.99709e+02
9.86880e+05 1.97300e+03 4.34333e+02 4.67007e+02 4.01660e+02 4.10679e+02 4.23118e+02 3.98240e+02
9.88160e+05 1.97600e+03 3.37333e+02 3.62264e+02 3.12402e+02 4.07582e+02 4.19672e+02 3.95493e+02
9.89440e+05 1.97800e+03 4.22333e+02 4.66464e+02 3.78202e+02 4.05546e+02 4.17963e+02 3.93130e+02
9.90720e+05 1.98100e+03 3.18000e+02 3.61977e+02 2.74023e+02 4.05308e+02 4.18096e+02 3.92519e+02
9.92000e+05 1.98400e+03 3.29333e+02 3.39477e+02 3.19190e+02 4.06356e+02 4.19003e+02 3.93710e+02
9.93280e+05 1.98600e+03 3.43667e+02 4.23955e+02 2.63378e+02 4.07629e+02 4.19527e+02 3.95731e+02
9.94560e+05 1.98900e+03 3.84333e+02 4.31700e+02 3.36967e+02 4.07992e+02 4.18970e+02 3.97015e+02
9.95840e+05 1.99100e+03 4.23667e+02 4.69086e+02 3.78248e+02 4.06539e+02 4.16182e+02 3.96897e+02
9.97120e+05 1.99400e+03 3.43333e+02 4.30118e+02 2.56549e+02 4.03346e+02 4.11085e+02 3.95607e+02
9.98400e+05 1.99600e+03 4.63333e+02 4.71593e+02 4.55074e+02 3.99608e+02 4.06036e+02 3.93180e+02
9.99680e+05 1.99900e+03 4.29000e+02 4.67401e+02 3.90599e+02 3.96807e+02 4.03317e+02 3.90297e+02
1.00096e+06 2.00100e+03 3.98667e+02 4.22350e+02 3.74984e+02 3.95855e+02 4.03349e+02 3.88361e+02
1.00224e+06 2.00400e+03 3.89333e+02 4.50963e+02 3.27704e+02 3.97106e+02 4.06048e+02 3.88163e+02
1.00352e+06 2.00700e+03 3.95333e+02 4.41096e+02 3.49571e+02 4.00641e+02 4.11733e+02 3.89548e+02
1.00480e+06 2.00900e+03 4.18667e+02 4.59240e+02 3.78093e+02 4.05797e+02 4.19514e+02 3.92079e+02
1.00608e+06 2.01200e+03 3.81333e+02 4.25381e+02 3.37285e+02 4.10787e+02 4.27176e+02 3.94398e+02
1.00736e+06 2.01400e+03 3.96000e+02 4.68226e+02 3.23774e+02 4.13705e+02 4.32447e+02 3.94963e+02
1.00864e+06 2.01700e+03 3.77667e+02 3.96856e+02 3.58478e+02 4.14008e+02 4.33842e+02 3.94175e+02
1.00992e+06 2.01900e+03 3.95333e+02 4.53209e+02 3.37458e+02 4.12619e+02 4.31533e+02 3.93706e+02
1.01120e+06 2.02200e+03 3.88000e+02 4.07816e+02 3.68184e+02 4.10782e+02 4.27613e+02 3.93951e+02
1.01248e+06 2.02400e+03 3.97667e+02 4.53238e+02 3.42095e+02 4.08977e+02 4.24343e+02 3.93611e+02
1.01376e+06 2.02700e+03 3.68000e+02 4.33381e+02 3.02619e+02 4.06716e+02 4.22391e+02 3.91041e+02
1.01504e+06 2.03000e+03 4.19667e+02 4.69908e+02 3.69425e+02 4.03621e+02 4.21208e+02 3.86033e+02
1.01632e+06 2.03200e+03 4.11000e+02 4.46506e+02 3.75494e+02 4.00442e+02 4.19599e+02 3.81284e+02
1.01760e+06 2.03500e+03 4.43667e+02 4.87986e+02 3.99347e+02 3.98381e+02 4.16871e+02 3.79891e+02
1.01888e+06 2.03700e+03 3.02000e+02 3.37327e+02 2.66673e+02 3.97886e+02 4.13806e+02 3.81965e+02
1.02016e+06 2.04000e+03 4.05333e+02 4.65124e+02 3.45543e+02 3.98559e+02 4.11518e+02 3.85601e+02
1.02144e+06 2.04200e+03 4.29667e+02 4.84179e+02 3.75155e+02 3.99670e+02 4.10439e+02 3.88901e+02
1.02272e+06 2.04500e+03 3.53333e+02 4.05706e+02 3.00961e+02 4.00199e+02 4.10673e+02 3.89725e+02
1.02400e+06 2.04800e+03 3.61000e+02 3.79457e+02 3.42543e+02 3.99186e+02 4.11831e+02 3.86541e+02
1.02528e+06 2.05000e+03 4.58333e+02 4.82614e+02 4.34053e+02 3.96970e+02 4.13547e+02 3.80392e+02
1.02656e+06 2.05300e+03 4.03333e+02 4.42698e+02 3.63969e+02 3.94879e+02 4.15071e+02 3.74687e+02
1.02784e+06 2.05500e+03 3.66667e+02 4.31937e+02 3.01396e+02 3.93745e+02 4.15121e+02 3.72370e+02
1.02912e+06 2.05800e+03 3.95667e+02 4.78300e+02 3.13034e+02 3.93727e+02 4.13517e+02 3.73936e+02
1.03040e+06 2.06000e+03 3.39333e+02 3.75778e+02 3.02889e+02 3.94983e+02 4.12016e+02 3.77949e+02
1.03168e+06 2.06300e+03 4.09333e+02 4.71694e+02 3.46972e+02 3.97269e+02 4.12496e+02 3.82042e+02
1.03296e+06 2.06500e+03 3.73000e+02 4.24698e+02 3.21302e+02 3.99707e+02 4.15418e+02 3.83997e+02
1.03424e+06 2.06800e+03 3.84667e+02 4.06119e+02 3.63214e+02 4.01399e+02 4.19325e+02 3.83473e+02
1.03552e+06 2.07100e+03 3.93333e+02 4.51082e+02 3.35585e+02 4.02057e+02 4.21838e+02 3.82276e+02
1.03680e+06 2.07300e+03 3.99333e+02 4.32220e+02 3.66446e+02 4.02165e+02 4.21954e+02 3.82376e+02
1.03808e+06 2.07600e+03 4.13667e+02 4.58732e+02 3.68601e+02 4.02255e+02 4.20161e+02 3.84349e+02
1.03936e+06 2.07800e+03 3.71333e+02 3.91865e+02 3.50802e+02 4.02399e+02 4.17458e+02 3.87341e+02
1.04064e+06 2.08100e+03 4.06000e+02 4.39146e+02 3.72854e+02 4.02537e+02 4.15004e+02 3.90071e+02
1.04192e+06 2.08300e+03 3.87333e+02 4.17293e+02 3.57374e+02 4.02657e+02 4.13210e+02 3.92104e+02
1.04320e+06 2.08600e+03 3.55000e+02 4.09815e+02 3.00185e+02 4.02634e+02 4.11496e+02 3.93772e+02
1.04448e+06 2.08800e+03 3.30000e+02 3.57653e+02 3.02347e+02 4.02384e+02 4.09721e+02 3.95046e+02
1.04576e+06 2.09100e+03 4.18333e+02 4.78090e+02 3.58576e+02 4.02285e+02 4.08939e+02 3.95632e+02
1.04704e+06 2.09400e+03 3.73333e+02 4.34480e+02 3.12187e+02 4.02839e+02 4.09720e+02 3.95957e+02
1.04832e+06 2.09600e+03 3.99667e+02 4.41970e+02 3.57364e+02 4.03569e+02 4.10552e+02 3.96586e+02
1.04960e+06 2.09900e+03 3.92000e+02 4.48409e+02 3.35591e+02 4.03639e+02 4.09980e+02 3.97298e+02
1.05088e+06 2.10100e+03 3.78000e+02 4.75499e+02 2.80501e+02 4.02898e+02 4.08320e+02 3.97476e+02
1.05216e+06 2.10400e+03 4.13667e+02 4.45608e+02 3.81726e+02 4.01623e+02 4.06159e+02 3.97088e+02
1.05344e+06 2.10600e+03 4.12667e+02 4.34367e+02 3.90967e+02 4.00148e+02 4.03867e+02 3.96429e+02
1.05472e+06 2.10900e+03 4.08667e+02 4.65946e+02 3.51388e+02 3.98631e+02 4.01448e+02 3.95814e+02
1.05600e+06 2.11200e+03 4.44667e+02 4.57739e+02 4.31594e+02 3.97264e+02 3.98897e+02 3.95630e+02
1.05728e+06 2.11400e+03 4.53667e+02 4.73622e+02 4.33711e+02 3.96368e+02 3.96802e+02 3.95935e+02
1.05856e+06 2.11700e+03 4.02333e+02 4.40081e+02 3.64586e+02 3.96132e+02 3.96569e+02 3.95695e+02
1.05984e+06 2.11900e+03 3.44000e+02 3.87566e+02 3.00434e+02 3.96827e+02 3.98154e+02 3.95501e+02
1.06112e+06 2.12200e+03 4.01000e+02 4.42304e+02 3.59696e+02 3.98767e+02 4.03271e+02 3.94263e+02
1.06240e+06 2.12400e+03 4.33333e+02 4.65596e+02 4.01071e+02 4.01305e+02 4.09031e+02 3.93579e+02
1.06368e+06 2.12700e+03 4.25000e+02 4.61065e+02 3.88935e+02 4.02849e+02 4.11988e+02 3.93710e+02
1.06496e+06 2.12900e+03 3.73667e+02 4.14608e+02 3.32725e+02 4.02348e+02 4.10393e+02 3.94304e+02
1.06624e+06 2.13200e+03 3.99333e+02 4.42239e+02 3.56428e+02 4.00513e+02 4.05923e+02 3.95103e+02
1.06752e+06 2.13500e+03 3.79333e+02 4.22355e+02 3.36311e+02 3.99158e+02 4.02454e+02 3.95862e+02
1.06880e+06 2.13700e+03 4.00000e+02 4.64130e+02 3.35870e+02 3.99336e+02 4.03574e+02 3.95099e+02
1.07008e+06 2.14000e+03 4.11667e+02 4.59794e+02 3.63540e+02 4.00619e+02 4.07593e+02 3.93645e+02
1.07136e+06 2.14200e+03 3.74000e+02 4.00696e+02 3.47304e+02 4.02146e+02 4.11788e+02 3.92503e+02
1.07264e+06 2.14500e+03 3.87667e+02 4.31533e+02 3.43801e+02 4.03197e+02 4.15079e+02 3.91315e+02
1.07392e+06 2.14700e+03 3.53333e+02 4.18634e+02 2.88032e+02 4.03270e+02 4.17035e+02 3.89504e+02
1.07520e+06 2.15000e+03 4.39667e+02 4.91050e+02 3.88284e+02 4.02376e+02 4.17730e+02 3.87022e+02
1.07648e+06 2.15200e+03 3.53667e+02 3.64752e+02 3.42581e+02 4.00900e+02 4.17396e+02 3.84404e+02
1.07776e+06 2.15500e+03 3.93667e+02 4.13622e+02 3.73711e+02 3.98616e+02 4.15157e+02 3.82075e+02
1.07904e+06 2.15800e+03 4.59333e+02 4.82200e+02 4.36467e+02 3.94983e+02 4.10221e+02 3.79744e+02
1.08032e+06 2.16000e+03 4.36667e+02 4.81458e+02 3.91876e+02 3.90534e+02 4.04169e+02 3.76899e+02
1.08160e+06 2.16300e+03 4.36000e+02 4.62420e+02 4.09580e+02 3.86628e+02 3.99363e+02 3.73892e+02
1.08288e+06 2.16500e+03 4.54000e+02 4.74314e+02 4.33686e+02 3.84648e+02 3.96265e+02 3.73031e+02
1.08416e+06 2.16800e+03 4.47333e+02 4.68378e+02 4.26288e+02 3.85458e+02 3.94557e+02 3.76359e+02
1.08544e+06 2.17000e+03 4.17333e+02 4.71409e+02 3.63257e+02 3.88735e+02 3.94041e+02 3.83429e+02
1.08672e+06 2.17300e+03 4.21333e+02 4.59284e+02 3.83383e+02 3.93426e+02 3.95377e+02 3.91475e+02
1.08800e+06 2.17600e+03 3.92333e+02 4.53600e+02 3.31067e+02 3.98575e+02 4.03023e+02 3.94127e+02
1.08928e+06 2.17800e+03 4.23000e+02 4.62825e+02 3.83175e+02 4.03416e+02 4.10701e+02 3.96132e+02
1.09056e+06 2.18100e+03 3.54333e+02 3.87583e+02 3.21083e+02 4.06911e+02 4.15317e+02 3.98505e+02
1.09184e+06 2.18300e+03 3.65333e+02 3.86879e+02 3.43788e+02 4.07803e+02 4.16386e+02 3.99221e+02
1.09312e+06 2.18600e+03 4.18000e+02 4.49156e+02 3.86844e+02 4.06155e+02 4.15051e+02 3.97258e+02
1.09440e+06 2.18800e+03 3.98667e+02 4.55237e+02 3.42096e+02 4.03706e+02 4.12737e+02 3.94675e+02
1.09568e+06 2.19100e+03 4.17000e+02 4.89420e+02 3.44580e+02 4.01642e+02 4.09567e+02 3.93717e+02
1.09696e+06 2.19300e+03 4.20667e+02 4.87262e+02 3.54072e+02 3.99681e+02 4.05121e+02 3.94241e+02
1.09824e+06 2.19600e+03 4.26667e+02 4.64370e+02 3.88963e+02 3.97445e+02 3.99990e+02 3.94900e+02
1.09952e+06 2.19900e+03 4.28667e+02 4.74071e+02 3.83262e+02 3.95504e+02 3.95848e+02 3.95161e+02
1.10080e+06 2.20100e+03 4.03000e+02 4.40692e+02 3.65308e+02 3.94826e+02 3.96921e+02 3.92731e+02
1.10208e+06 2.20400e+03 4.41000e+02 4.89792e+02 3.92208e+02 3.95761e+02 3.99022e+02 3.92500e+02
1.10336e+06 2.20600e+03 3.84667e+02 3.95292e+02 3.74042e+02 3.97534e+02 4.01364e+02 3.93704e+02
1.10464e+06 2.20900e+03 3.87667e+02 4.80566e+02 2.94768e+02 3.98861e+02 4.03379e+02 3.94343e+02
1.10592e+06 2.21100e+03 3.79000e+02 3.91728e+02 3.66272e+02 3.99069e+02 4.04867e+02 3.93272e+02
1.10720e+06 2.21400e+03 4.23667e+02 4.52434e+02 3.94899e+02 3.98345e+02 4.05767e+02 3.90924e+02
1.10848e+06 2.21600e+03 3.94333e+02 4.48255e+02 3.40412e+02 3.97022e+02 4.06301e+02 3.87744e+02
1.10976e+06 2.21900e+03 3.65333e+02 3.88200e+02 3.42467e+02 3.95223e+02 4.06709e+02 3.83737e+02
1.11104e+06 2.22200e+03 3.62667e+02 4.13855e+02 3.11479e+02 3.93199e+02 4.06890e+02 3.79508e+02
1.11232e+06 2.22400e+03 3.68333e+02 3.86524e+02 3.50143e+02 3.91942e+02 4.07375e+02 3.76508e+02
1.11360e+06 2.22700e+03 3.90333e+02 4.53875e+02 3.26792e+02 3.92419e+02 4.09011e+02 3.75827e+02
1.11488e+06 2.22900e+03 4.26667e+02 4.60963e+02 3.92371e+02 3.94112e+02 4.11487e+02 3.76737e+02
1.11616e+06 2.23200e+03 3.91667e+02 4.52463e+02 3.30870e+02 3.95690e+02 4.13813e+02 3.77567e+02
1.11744e+06 2.23400e+03 4.12667e+02 4.64540e+02 3.60793e+02 3.96705e+02 4.15437e+02 3.77973e+02
1.11872e+06 2.23700e+03 4.14333e+02 4.59117e+02 3.69550e+02 3.97867e+02 4.16516e+02 3.79218e+02
1.12000e+06 2.24000e+03 4.16333e+02 4.89026e+02 3.43641e+02 3.99798e+02 4.17732e+02 3.81864e+02
1.12128e+06 2.24200e+03 3.89000e+02 4.32482e+02 3.45518e+02 4.02243e+02 4.19482e+02 3.85005e+02
1.12256e+06 2.24500e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.04643e+02 4.21350e+02 3.87937e+02
1.12384e+06 2.24700e+03 3.57333e+02 3.77865e+02 3.36802e+02 4.06575e+02 4.22471e+02 3.90679e+02
1.12512e+06 2.25000e+03 3.99000e+02 4.56463e+02 3.41537e+02 4.07918e+02 4.22572e+02 3.93265e+02
1.12640e+06 2.25200e+03 4.39667e+02 4.91050e+02 3.88284e+02 4.08897e+02 4.22002e+02 3.95791e+02
1.12768e+06 2.25500e+03 4.09667e+02 4.59749e+02 3.59585e+02 4.09585e+02 4.21235e+02 3.97935e+02
1.12896e+06 2.25700e+03 3.40667e+02 3.51323e+02 3.30010e+02 4.09611e+02 4.20802e+02 3.98421e+02
1.13024e+06 2.26000e+03 4.13000e+02 4.80587e+02 3.45413e+02 4.08917e+02 4.20656e+02 3.97179e+02
1.13152e+06 2.26300e+03 3.72000e+02 4.21524e+02 3.22476e+02 4.07941e+02 4.19854e+02 3.96027e+02
1.13280e+06 2.26500e+03 3.79333e+02 4.26240e+02 3.32427e+02 4.06900e+02 4.17851e+02 3.95949e+02
1.13408e+06 2.26800e+03 4.43000e+02 4.65686e+02 4.20314e+02 4.05502e+02 4.14973e+02 3.96032e+02
1.13536e+06 2.27000e+03 3.93667e+02 4.52468e+02 3.34866e+02 4.03286e+02 4.11096e+02 3.95475e+02
1.13664e+06 2.27300e+03 4.44333e+02 4.70465e+02 4.18201e+02 4.00094e+02 4.06243e+02 3.93946e+02
1.13792e+06 2.27500e+03 3.54000e+02 4.41510e+02 2.66490e+02 3.96523e+02 4.01153e+02 3.91893e+02
1.13920e+06 2.27800e+03 3.63667e+02 4.04117e+02 3.23216e+02 3.93990e+02 3.96903e+02 3.91078e+02
1.14048e+06 2.28000e+03 4.14000e+02 4.59188e+02 3.68812e+02 3.93928e+02 3.96226e+02 3.91629e+02
1.14176e+06 2.28300e+03 4.44000e+02 4.77793e+02 4.10207e+02 3.95986e+02 4.00521e+02 3.91451e+02
1.14304e+06 2.28600e+03 3.38000e+02 3.71417e+02 3.04583e+02 3.98133e+02 4.06227e+02 3.90039e+02
1.14432e+06 2.28800e+03 3.67000e+02 4.44102e+02 2.89898e+02 3.99165e+02 4.11263e+02 3.87066e+02
1.14560e+06 2.29100e+03 3.72667e+02 4.50924e+02 2.94409e+02 3.99483e+02 4.14356e+02 3.84611e+02
1.14688e+06 2.29300e+03 4.19333e+02 4.88550e+02 3.50117e+02 3.99441e+02 4.14360e+02 3.84521e+02
1.14816e+06 2.29600e+03 4.11667e+02 4.64791e+02 3.58542e+02 3.98661e+02 4.11884e+02 3.85439e+02
1.14944e+06 2.29800e+03 4.00333e+02 4.17890e+02 3.82777e+02 3.96981e+02 4.09436e+02 3.84526e+02
1.15072e+06 2.30100e+03 4.02667e+02 4.43730e+02 3.61603e+02 3.95094e+02 4.09136e+02 3.81052e+02
1.15200e+06 2.30400e+03 4.50000e+02 4.86065e+02 4.13935e+02 3.94286e+02 4.11908e+02 3.76663e+02
1.15328e+06 2.30600e+03 3.94667e+02 4.56367e+02 3.32967e+02 3.95545e+02 4.17326e+02 3.73765e+02
1.15456e+06 2.30900e+03 4.22000e+02 4.55744e+02 3.88256e+02 3.98917e+02 4.23536e+02 3.74298e+02
1.15584e+06 2.31100e+03 4.18667e+02 4.78563e+02 3.58770e+02 4.03657e+02 4.28056e+02 3.79259e+02
1.15712e+06 2.31400e+03 3.93333e+02 4.30476e+02 3.56191e+02 4.08504e+02 4.29592e+02 3.87416e+02
1.15840e+06 2.31600e+03 3.94000e+02 4.33370e+02 3.54630e+02 4.12106e+02 4.28765e+02 3.95447e+02
1.15968e+06 2.31900e+03 4.18333e+02 4.76713e+02 3.59953e+02 4.14041e+02 4.27527e+02 4.00555e+02
1.16096e+06 2.32100e+03 3.72333e+02 4.45154e+02 2.99512e+02 4.14851e+02 4.27795e+02 4.01907e+02
1.16224e+06 2.32400e+03 4.40333e+02 4.79375e+02 4.01292e+02 4.14614e+02 4.28873e+02 4.00354e+02
1.16352e+06 2.32700e+03 4.30000e+02 4.84791e+02 3.75209e+02 4.13210e+02 4.28972e+02 3.97447e+02
1.16480e+06 2.32900e+03 4.59333e+02 4.60276e+02 4.58391e+02 4.11411e+02 4.27985e+02 3.94838e+02
1.16608e+06 2.33200e+03 4.25333e+02 4.84620e+02 3.66047e+02 4.10316e+02 4.27021e+02 3.93612e+02
1.16736e+06 2.33400e+03 4.19333e+02 4.59169e+02 3.79498e+02 4.10631e+02 4.26870e+02 3.94391e+02
1.16864e+06 2.33700e+03 4.14000e+02 4.26675e+02 4.01325e+02 4.12181e+02 4.26775e+02 3.97588e+02
1.16992e+06 2.33900e+03 4.14000e+02 4.62710e+02 3.65290e+02 4.14178e+02 4.26071e+02 4.02286e+02
1.17120e+06 2.34200e+03 3.70667e+02 4.57639e+02 2.83694e+02 4.16087e+02 4.25782e+02 4.06392e+02
1.17248e+06 2.34400e+03 4.28667e+02 4.62621e+02 3.94712e+02 4.17770e+02 4.27032e+02 4.08508e+02
1.17376e+06 2.34700e+03 4.29667e+02 4.54166e+02 4.05167e+02 4.18770e+02 4.29396e+02 4.08143e+02
1.17504e+06 2.35000e+03 3.83667e+02 4.17532e+02 3.49801e+02 4.18154e+02 4.31363e+02 4.04946e+02
1.17632e+06 2.35200e+03 3.97667e+02 4.10866e+02 3.84467e+02 4.15604e+02 4.31505e+02 3.99703e+02
1.17760e+06 2.35500e+03 4.07667e+02 4.56125e+02 3.59208e+02 4.12173e+02 4.29460e+02 3.94887e+02
1.17888e+06 2.35700e+03 4.17333e+02 4.85237e+02 3.49430e+02 4.09106e+02 4.25902e+02 3.92310e+02
1.18016e+06 2.36000e+03 4.54000e+02 4.74607e+02 4.33393e+02 4.06561e+02 4.21397e+02 3.91724e+02
1.18144e+06 2.36200e+03 3.71000e+02 4.37873e+02 3.04127e+02 4.04361e+02 4.16674e+02 3.92048e+02
1.18272e+06 2.36500e+03 4.04000e+02 4.47367e+02 3.60633e+02 4.02874e+02 4.13698e+02 3.92050e+02
1.18400e+06 2.36800e+03 4.44000e+02 4.77951e+02 4.10049e+02 4.02470e+02 4.13724e+02 3.91217e+02
1.18528e+06 2.37000e+03 4.30667e+02 4.93369e+02 3.67965e+02 4.02938e+02 4.15155e+02 3.90722e+02
1.18656e+06 2.37300e+03 4.23667e+02 4.62244e+02 3.85089e+02 4.03848e+02 4.16247e+02 3.91449e+02
1.18784e+06 2.37500e+03 3.77333e+02 3.88598e+02 3.66069e+02 4.05268e+02 4.16781e+02 3.93755e+02
1.18912e+06 2.37800e+03 4.02667e+02 4.63949e+02 3.41384e+02 4.07783e+02 4.18122e+02 3.97443e+02
1.19040e+06 2.38000e+03 4.01333e+02 5.05514e+02 2.97153e+02 4.11559e+02 4.21527e+02 4.01591e+02
1.19168e+06 2.38300e+03 4.23667e+02 4.63014e+02 3.84319e+02 4.15564e+02 4.26585e+02 4.04543e+02
1.19296e+06 2.38500e+03 4.10000e+02 4.57525e+02 3.62475e+02 4.18106e+02 4.30904e+02 4.05308e+02
1.19424e+06 2.38800e+03 4.44000e+02 4.87151e+02 4.00849e+02 4.17939e+02 4.32306e+02 4.03571e+02
1.19552e+06 2.39100e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.14700e+02 4.30100e+02 3.99300e+02
1.19680e+06 2.39300e+03 4.53333e+02 4.60742e+02 4.45925e+02 4.09381e+02 4.24686e+02 3.94075e+02
1.19808e+06 2.39600e+03 4.48000e+02 4.68116e+02 4.27884e+02 4.04524e+02 4.18287e+02 3.90761e+02
1.19936e+06 2.39800e+03 4.02667e+02 4.42753e+02 3.62581e+02 4.02827e+02 4.14524e+02 3.91130e+02
1.20064e+06 2.40100e+03 4.40000e+02 4.79505e+02 4.00495e+02 4.05100e+02 4.15919e+02 3.94282e+02
1.20192e+06 2.40300e+03 4.55333e+02 4.84560e+02 4.26106e+02 4.10102e+02 4.22369e+02 3.97834e+02
1.20320e+06 2.40600e+03 4.39667e+02 4.89636e+02 3.89698e+02 4.15988e+02 4.31103e+02 4.00873e+02
1.20448e+06 2.40800e+03 4.43000e+02 4.54518e+02 4.31482e+02 4.21322e+02 4.38709e+02 4.03936e+02
1.20576e+06 2.41100e+03 4.07667e+02 4.66683e+02 3.48651e+02 4.25311e+02 4.43069e+02 4.07552e+02
1.20704e+06 2.41400e+03 4.49667e+02 4.86203e+02 4.13131e+02 4.27641e+02 4.44015e+02 4.11266e+02
1.20832e+06 2.41600e+03 4.24333e+02 4.75652e+02 3.73015e+02 4.28324e+02 4.42522e+02 4.14126e+02
1.20960e+06 2.41900e+03 4.19667e+02 4.64009e+02 3.75325e+02 4.27835e+02 4.40230e+02 4.15440e+02
1.21088e+06 2.42100e+03 3.71667e+02 4.48994e+02 2.94339e+02 4.26581e+02 4.38725e+02 4.14438e+02
1.21216e+06 2.42400e+03 4.19667e+02 4.68118e+02 3.71215e+02 4.24565e+02 4.38050e+02 4.11080e+02
1.21344e+06 2.42600e+03 4.10667e+02 4.46316e+02 3.75017e+02 4.21694e+02 4.37030e+02 4.06358e+02
1.21472e+06 2.42900e+03 3.89333e+02 4.19293e+02 3.59374e+02 4.18237e+02 4.34941e+02 4.01533e+02
1.21600e+06 2.43200e+03 3.61667e+02 4.25366e+02 2.97968e+02 4.14876e+02 4.32485e+02 3.97266e+02
1.21728e+06 2.43400e+03 3.65667e+02 4.21130e+02 3.10203e+02 4.12107e+02 4.30346e+02 3.93867e+02
1.21856e+06 2.43700e+03 4.42667e+02 4.77079e+02 4.08254e+02 4.09715e+02 4.27904e+02 3.91526e+02
1.21984e+06 2.43900e+03 3.80000e+02 4.48852e+02 3.11148e+02 4.06996e+02 4.24174e+02 3.89818e+02
1.22112e+06 2.44200e+03 4.39667e+02 4.79502e+02 3.99831e+02 4.03270e+02 4.18647e+02 3.87893e+02
1.22240e+06 2.44400e+03 4.33333e+02 4.92259e+02 3.74408e+02 3.98695e+02 4.12315e+02 3.85075e+02
1.22368e+06 2.44700e+03 4.05000e+02 4.53806e+02 3.56194e+02 3.94417e+02 4.07753e+02 3.81081e+02
1.22496e+06 2.44900e+03 4.10000e+02 4.80005e+02 3.39995e+02 3.91566e+02 4.06778e+02 3.76354e+02
1.22624e+06 2.45200e+03 3.89333e+02 4.19181e+02 3.59486e+02 3.91032e+02 4.09227e+02 3.72838e+02
1.22752e+06 2.45500e+03 3.75000e+02 4.54762e+02 2.95238e+02 3.93280e+02 4.14085e+02 3.72476e+02
1.22880e+06 2.45700e+03 3.91333e+02 4.23347e+02 3.59319e+02 3.97440e+02 4.20244e+02 3.74637e+02
1.23008e+06 2.46000e+03 4.23333e+02 4.61997e+02 3.84670e+02 4.01774e+02 4.26047e+02 3.77501e+02
1.23136e+06 2.46200e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.04506e+02 4.28831e+02 3.80182e+02
1.23264e+06 2.46500e+03 4.43667e+02 4.77305e+02 4.10028e+02 4.04780e+02 4.27472e+02 3.82087e+02
1.23392e+06 2.46700e+03 4.54333e+02 4.83560e+02 4.25106e+02 4.03431e+02 4.23928e+02 3.82933e+02
1.23520e+06 2.47000e+03 3.99000e+02 4.78649e+02 3.19351e+02 4.02472e+02 4.21806e+02 3.83138e+02
1.23648e+06 2.47200e+03 4.22000e+02 4.61064e+02 3.82936e+02 4.03619e+02 4.23626e+02 3.83612e+02
1.23776e+06 2.47500e+03 3.73333e+02 4.45732e+02 3.00935e+02 4.07040e+02 4.28725e+02 3.85355e+02
1.23904e+06 2.47800e+03 4.54000e+02 4.85822e+02 4.22178e+02 4.11363e+02 4.34406e+02 3.88320e+02
1.24032e+06 2.48000e+03 4.20000e+02 4.99196e+02 3.40804e+02 4.14541e+02 4.38142e+02 3.90940e+02
1.24160e+06 2.48300e+03 3.36333e+02 3.60941e+02 3.11725e+02 4.15057e+02 4.38409e+02 3.91705e+02
1.24288e+06 2.48500e+03 4.23000e+02 4.54969e+02 3.91031e+02 4.12977e+02 4.35164e+02 3.90790e+02
1.24416e+06 2.48800e+03 3.89667e+02 4.52395e+02 3.26938e+02 4.09872e+02 4.29957e+02 3.89787e+02
1.24544e+06 2.49000e+03 4.08333e+02 4.34732e+02 3.81935e+02 4.06859e+02 4.24645e+02 3.89074e+02
1.24672e+06 2.49300e+03 4.20000e+02 4.62528e+02 3.77472e+02 4.03961e+02 4.20215e+02 3.87707e+02
1.24800e+06 2.49600e+03 4.65333e+02 4.80440e+02 4.50226e+02 4.01497e+02 4.17366e+02 3.85628e+02
1.24928e+06 2.49800e+03 3.60333e+02 4.41563e+02 2.79104e+02 4.00343e+02 4.16634e+02 3.84052e+02
1.25056e+06 2.50100e+03 4.01667e+02 4.74926e+02 3.28408e+02 4.00978e+02 4.17559e+02 3.84398e+02
1.25184e+06 2.50300e+03 4.14333e+02 4.89842e+02 3.38825e+02 4.03090e+02 4.18989e+02 3.87190e+02
1.25312e+06 2.50600e+03 4.70333e+02 4.77651e+02 4.63015e+02 4.05676e+02 4.21044e+02 3.90308e+02
1.25440e+06 2.50800e+03 4.32000e+02 4.62540e+02 4.01460e+02 4.07209e+02 4.24212e+02 3.90207e+02
1.25568e+06 2.51100e+03 4.52000e+02 4.85237e+02 4.18763e+02 4.06775e+02 4.26430e+02 3.87120e+02
1.25696e+06 2.51300e+03 3.83333e+02 4.55019e+02 3.11647e+02 4.05397e+02 4.26419e+02 3.84376e+02
1.25824e+06 2.51600e+03 4.29000e+02 4.61568e+02 3.96432e+02 4.05111e+02 4.25295e+02 3.84928e+02
1.25952e+06 2.51900e+03 4.40333e+02 4.61155e+02 4.19511e+02 4.06840e+02 4.24650e+02 3.89030e+02
1.26080e+06 2.52100e+03 4.25333e+02 4.61132e+02 3.89535e+02 4.09961e+02 4.25291e+02 3.94630e+02
1.26208e+06 2.52400e+03 3.94333e+02 4.50525e+02 3.38141e+02 4.13313e+02 4.26810e+02 3.99816e+02
1.26336e+06 2.52600e+03 3.94667e+02 4.56550e+02 3.32783e+02 4.16288e+02 4.28446e+02 4.04130e+02
1.26464e+06 2.52900e+03 4.35667e+02 4.58881e+02 4.12453e+02 4.18759e+02 4.30244e+02 4.07274e+02
1.26592e+06 2.53100e+03 4.25000e+02 4.97125e+02 3.52875e+02 4.20017e+02 4.32114e+02 4.07920e+02
1.26720e+06 2.53400e+03 4.41333e+02 4.88952e+02 3.93714e+02 4.18908e+02 4.32801e+02 4.05014e+02
1.26848e+06 2.53600e+03 4.01000e+02 4.12045e+02 3.89955e+02 4.15229e+02 4.31411e+02 3.99047e+02
1.26976e+06 2.53900e+03 3.88333e+02 4.25142e+02 3.51525e+02 4.10301e+02 4.28652e+02 3.91949e+02
1.27104e+06 2.54200e+03 4.33333e+02 4.63602e+02 4.03064e+02 4.06237e+02 4.25828e+02 3.86646e+02
1.27232e+06 2.54400e+03 4.31000e+02 4.63404e+02 3.98596e+02 4.04580e+02 4.23574e+02 3.85587e+02
1.27360e+06 2.54700e+03 3.88000e+02 4.27505e+02 3.48495e+02 4.05221e+02 4.22024e+02 3.88417e+02
1.27488e+06 2.54900e+03 4.34667e+02 4.80980e+02 3.88354e+02 4.06964e+02 4.21605e+02 3.92323e+02
1.27616e+06 2.55200e+03 4.65000e+02 4.79855e+02 4.50145e+02 4.08692e+02 4.22378e+02 3.95005e+02
1.27744e+06 2.55400e+03 3.67667e+02 3.91350e+02 3.43984e+02 4.09659e+02 4.23047e+02 3.96271e+02
1.27872e+06 2.55700e+03 4.29000e+02 4.62951e+02 3.95049e+02 4.09629e+02 4.22232e+02 3.97027e+02
1.28000e+06 2.56000e+03 4.06667e+02 4.56368e+02 3.56965e+02 4.09120e+02 4.20182e+02 3.98058e+02
1.28128e+06 2.56200e+03 4.00333e+02 4.40478e+02 3.60189e+02 4.09090e+02 4.18726e+02 3.99455e+02
1.28256e+06 2.56500e+03 3.92333e+02 4.01726e+02 3.82941e+02 4.09900e+02 4.18636e+02 4.01164e+02
1.28384e+06 2.56700e+03 3.94333e+02 4.11544e+02 3.77122e+02 4.10944e+02 4.18170e+02 4.03718e+02
1.28512e+06 2.57000e+03 4.10333e+02 4.75214e+02 3.45452e+02 4.11212e+02 4.16374e+02 4.06051e+02
1.28640e+06 2.57200e+03 4.10667e+02 4.65423e+02 3.55911e+02 4.10137e+02 4.15463e+02 4.04810e+02
1.28768e+06 2.57500e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.07857e+02 4.14663e+02 4.01052e+02
1.28896e+06 2.57700e+03 3.22333e+02 3.45605e+02 2.99062e+02 4.04984e+02 4.12200e+02 3.97768e+02
1.29024e+06 2.58000e+03 4.45000e+02 4.88135e+02 4.01865e+02 4.02434e+02 4.08458e+02 3.96411e+02
1.29152e+06 2.58300e+03 4.02333e+02 4.38244e+02 3.66423e+02 4.01074e+02 4.05921e+02 3.96227e+02
1.29280e+06 2.58500e+03 3.95667e+02 4.54047e+02 3.37287e+02 4.01125e+02 4.08238e+02 3.94013e+02
1.29408e+06 2.58800e+03 4.18333e+02 4.32717e+02 4.03950e+02 4.01863e+02 4.12849e+02 3.90876e+02
1.29536e+06 2.59000e+03 4.27333e+02 4.84560e+02 3.70107e+02 4.02245e+02 4.17214e+02 3.87277e+02
1.29664e+06 2.59300e+03 4.30333e+02 4.73247e+02 3.87420e+02 4.01713e+02 4.19932e+02 3.83494e+02
1.29792e+06 2.59500e+03 4.25333e+02 4.96987e+02 3.53680e+02 4.00595e+02 4.19546e+02 3.81644e+02
1.29920e+06 2.59800e+03 4.24333e+02 4.55062e+02 3.93605e+02 3.99954e+02 4.16734e+02 3.83174e+02
1.30048e+06 2.60000e+03 4.44333e+02 4.88412e+02 4.00255e+02 4.00575e+02 4.14141e+02 3.87009e+02
1.30176e+06 2.60300e+03 3.88000e+02 4.55809e+02 3.20191e+02 4.02667e+02 4.14332e+02 3.91003e+02
1.30304e+06 2.60600e+03 4.13667e+02 4.64436e+02 3.62897e+02 4.06135e+02 4.18504e+02 3.93766e+02
1.30432e+06 2.60800e+03 3.84333e+02 4.04472e+02 3.64195e+02 4.10443e+02 4.25648e+02 3.95238e+02
1.30560e+06 2.61100e+03 4.39667e+02 4.80265e+02 3.99068e+02 4.14394e+02 4.32605e+02 3.96184e+02
1.30688e+06 2.61300e+03 4.38667e+02 4.70145e+02 4.07188e+02 4.17019e+02 4.36684e+02 3.97353e+02
1.30816e+06 2.61600e+03 4.32667e+02 4.51039e+02 4.14294e+02 4.18384e+02 4.37480e+02 3.99287e+02
1.30944e+06 2.61800e+03 4.30333e+02 4.94210e+02 3.66457e+02 4.19330e+02 4.36427e+02 4.02233e+02
1.31072e+06 2.62100e+03 4.02000e+02 4.54485e+02 3.49515e+02 4.20690e+02 4.35639e+02 4.05742e+02
1.31200e+06 2.62400e+03 3.98333e+02 4.54691e+02 3.41975e+02 4.22437e+02 4.36340e+02 4.08535e+02
1.31328e+06 2.62600e+03 4.12667e+02 4.46846e+02 3.78487e+02 4.24018e+02 4.38322e+02 4.09714e+02
1.31456e+06 2.62900e+03 4.59333e+02 4.80786e+02 4.37881e+02 4.25059e+02 4.40404e+02 4.09714e+02
1.31584e+06 2.63100e+03 3.66000e+02 4.13081e+02 3.18919e+02 4.25495e+02 4.41442e+02 4.09549e+02
1.31712e+06 2.63400e+03 3.99667e+02 4.60117e+02 3.39217e+02 4.25465e+02 4.41252e+02 4.09678e+02
1.31840e+06 2.63600e+03 3.65333e+02 3.77590e+02 3.53077e+02 4.25168e+02 4.40516e+02 4.09819e+02
1.31968e+06 2.63900e+03 4.10667e+02 4.18384e+02 4.02949e+02 4.24403e+02 4.40055e+02 4.08750e+02
1.32096e+06 2.64100e+03 4.17667e+02 4.63633e+02 3.71700e+02 4.22560e+02 4.39499e+02 4.05621e+02
1.32224e+06 2.64400e+03 3.98667e+02 4.29590e+02 3.67744e+02 4.19349e+02 4.37599e+02 4.01099e+02
1.32352e+06 2.64700e+03 4.07667e+02 4.45722e+02 3.69611e+02 4.15008e+02 4.34114e+02 3.95902e+02
1.32480e+06 2.64900e+03 4.48333e+02 4.55181e+02 4.41486e+02 4.10645e+02 4.30233e+02 3.91057e+02
1.32608e+06 2.65200e+03 4.49667e+02 4.75035e+02 4.24298e+02 4.07753e+02 4.26838e+02 3.88667e+02
1.32736e+06 2.65400e+03 3.98667e+02 4.18953e+02 3.78380e+02 4.06501e+02 4.23837e+02 3.89165e+02
1.32864e+06 2.65700e+03 4.24000e+02 4.76561e+02 3.71439e+02 4.05973e+02 4.21593e+02 3.90354e+02
1.32992e+06 2.65900e+03 4.13667e+02 4.58732e+02 3.68601e+02 4.06022e+02 4.21070e+02 3.90975e+02
1.33120e+06 2.66200e+03 4.54667e+02 4.84132e+02 4.25201e+02 4.06666e+02 4.21502e+02 3.91829e+02
1.33248e+06 2.66400e+03 4.60000e+02 4.81924e+02 4.38076e+02 4.07091e+02 4.20767e+02 3.93415e+02
1.33376e+06 2.66700e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.06872e+02 4.18976e+02 3.94768e+02
1.33504e+06 2.67000e+03 4.24000e+02 4.60770e+02 3.87230e+02 4.06591e+02 4.18362e+02 3.94820e+02
1.33632e+06 2.67200e+03 4.11667e+02 4.49634e+02 3.73699e+02 4.06775e+02 4.19497e+02 3.94054e+02
1.33760e+06 2.67500e+03 4.25333e+02 4.61687e+02 3.88980e+02 4.07293e+02 4.21723e+02 3.92862e+02
1.33888e+06 2.67700e+03 4.02000e+02 4.59602e+02 3.44398e+02 4.08335e+02 4.24747e+02 3.91924e+02
1.34016e+06 2.68000e+03 3.45333e+02 3.71491e+02 3.19176e+02 4.10382e+02 4.27921e+02 3.92844e+02
1.34144e+06 2.68200e+03 3.78000e+02 4.13814e+02 3.42186e+02 4.13404e+02 4.30540e+02 3.96268e+02
1.34272e+06 2.68500e+03 4.49333e+02 4.75946e+02 4.22721e+02 4.16641e+02 4.32412e+02 4.00870e+02
1.34400e+06 2.68800e+03 4.39000e+02 4.89912e+02 3.88088e+02 4.18910e+02 4.33296e+02 4.04524e+02
1.34528e+06 2.69000e+03 4.75000e+02 4.76414e+02 4.73586e+02 4.19413e+02 4.32908e+02 4.05918e+02
1.34656e+06 2.69300e+03 4.28000e+02 4.64851e+02 3.91149e+02 4.18775e+02 4.32049e+02 4.05501e+02
1.34784e+06 2.69500e+03 3.90333e+02 4.52179e+02 3.28488e+02 4.18474e+02 4.32236e+02 4.04712e+02
1.34912e+06 2.69800e+03 4.54667e+02 4.69752e+02 4.39582e+02 4.19219e+02 4.33693e+02 4.04745e+02
1.35040e+06 2.70000e+03 4.19333e+02 4.59052e+02 3.79615e+02 4.20461e+02 4.35273e+02 4.05650e+02
1.35168e+06 2.70300e+03 4.45000e+02 4.87434e+02 4.02566e+02 4.21296e+02 4.35972e+02 4.06621e+02
1.35296e+06 2.70500e+03 4.28667e+02 4.62768e+02 3.94566e+02 4.21693e+02 4.35869e+02 4.07518e+02
1.35424e+06 2.70800e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.22285e+02 4.35456e+02 4.09114e+02
1.35552e+06 2.71100e+03 4.24000e+02 4.96130e+02 3.51870e+02 4.23192e+02 4.35048e+02 4.11336e+02
1.35680e+06 2.71300e+03 4.19333e+02 4.77530e+02 3.61136e+02 4.24228e+02 4.34851e+02 4.13605e+02
1.35808e+06 2.71600e+03 4.26667e+02 4.84738e+02 3.68596e+02 4.25857e+02 4.35460e+02 4.16254e+02
1.35936e+06 2.71800e+03 4.44667e+02 4.77695e+02 4.11638e+02 4.28510e+02 4.37164e+02 4.19856e+02
1.36064e+06 2.72100e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.31482e+02 4.39330e+02 4.23633e+02
1.36192e+06 2.72300e+03 4.30000e+02 4.93640e+02 3.66360e+02 4.33658e+02 4.41979e+02 4.25336e+02
1.36320e+06 2.72600e+03 3.94000e+02 4.12457e+02 3.75543e+02 4.34563e+02 4.44072e+02 4.25054e+02
1.36448e+06 2.72800e+03 4.39333e+02 4.79767e+02 3.98900e+02 4.34571e+02 4.44028e+02 4.25115e+02
1.36576e+06 2.73100e+03 4.38000e+02 4.64696e+02 4.11304e+02 4.34369e+02 4.42383e+02 4.26356e+02
1.36704e+06 2.73400e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.33828e+02 4.40257e+02 4.27399e+02
1.36832e+06 2.73600e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.32378e+02 4.38145e+02 4.26612e+02
1.36960e+06 2.73900e+03 4.20667e+02 4.93336e+02 3.47997e+02 4.30229e+02 4.36954e+02 4.23504e+02
1.37088e+06 2.74100e+03 3.96667e+02 4.52238e+02 3.41095e+02 4.28278e+02 4.36992e+02 4.19564e+02
1.37216e+06 2.74400e+03 4.06333e+02 4.71909e+02 3.40757e+02 4.27446e+02 4.37983e+02 4.16910e+02
1.37344e+06 2.74600e+03 3.96667e+02 4.61599e+02 3.31734e+02 4.27954e+02 4.39337e+02 4.16571e+02
1.37472e+06 2.74900e+03 4.55667e+02 4.84422e+02 4.26911e+02 4.29029e+02 4.39578e+02 4.18480e+02
1.37600e+06 2.75200e+03 4.38667e+02 4.64748e+02 4.12586e+02 4.29384e+02 4.37215e+02 4.21553e+02
1.37728e+06 2.75400e+03 4.67667e+02 4.78070e+02 4.57264e+02 4.27948e+02 4.31880e+02 4.24015e+02
1.37856e+06 2.75700e+03 4.40667e+02 4.89930e+02 3.91403e+02 4.24858e+02 4.25209e+02 4.24506e+02
1.37984e+06 2.75900e+03 3.13000e+02 3.33067e+02 2.92933e+02 4.21675e+02 4.24066e+02 4.19284e+02
1.38112e+06 2.76200e+03 4.52667e+02 4.68506e+02 4.36827e+02 4.20183e+02 4.24762e+02 4.15603e+02
1.38240e+06 2.76400e+03 4.27667e+02 4.68117e+02 3.87216e+02 4.21145e+02 4.27254e+02 4.15036e+02
1.38368e+06 2.76700e+03 4.64333e+02 4.80832e+02 4.47834e+02 4.23214e+02 4.29847e+02 4.16580e+02
1.38496e+06 2.76900e+03 3.93333e+02 4.10583e+02 3.76084e+02 4.23807e+02 4.31055e+02 4.16559e+02
1.38624e+06 2.77200e+03 4.38333e+02 4.90897e+02 3.85770e+02 4.22090e+02 4.31608e+02 4.12572e+02
1.38752e+06 2.77500e+03 4.07333e+02 5.03736e+02 3.10930e+02 4.19367e+02 4.32174e+02 4.06560e+02
1.38880e+06 2.77700e+03 3.76333e+02 4.65497e+02 2.87169e+02 4.17432e+02 4.32572e+02 4.02293e+02
1.39008e+06 2.78000e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.17432e+02 4.32834e+02 4.02030e+02
1.39136e+06 2.78200e+03 3.79000e+02 4.74345e+02 2.83655e+02 4.19400e+02 4.32962e+02 4.05838e+02
1.39264e+06 2.78500e+03 4.01333e+02 4.89750e+02 3.12916e+02 4.22227e+02 4.32136e+02 4.12318e+02
1.39392e+06 2.78700e+03 4.14333e+02 4.71618e+02 3.57048e+02 4.24151e+02 4.30333e+02 4.17969e+02
1.39520e+06 2.79000e+03 3.67667e+02 4.43918e+02 2.91416e+02 4.23570e+02 4.31582e+02 4.15557e+02
1.39648e+06 2.79200e+03 3.83333e+02 4.15044e+02 3.51623e+02 4.19651e+02 4.32017e+02 4.07285e+02
1.39776e+06 2.79500e+03 4.59333e+02 4.82200e+02 4.36467e+02 4.13087e+02 4.27980e+02 3.98193e+02
1.39904e+06 2.79800e+03 3.90667e+02 4.04362e+02 3.76972e+02 4.05684e+02 4.21738e+02 3.89630e+02
1.40032e+06 2.80000e+03 4.55333e+02 4.84560e+02 4.26106e+02 3.99262e+02 4.15767e+02 3.82757e+02
1.40160e+06 2.80300e+03 3.83333e+02 4.48256e+02 3.18411e+02 3.95482e+02 4.11323e+02 3.79641e+02
1.40288e+06 2.80500e+03 3.10333e+02 3.42586e+02 2.78081e+02 3.95672e+02 4.09825e+02 3.81518e+02
1.40416e+06 2.80800e+03 4.11667e+02 4.79097e+02 3.44236e+02 3.99826e+02 4.11705e+02 3.87947e+02
1.40544e+06 2.81000e+03 4.26333e+02 4.95867e+02 3.56800e+02 4.05888e+02 4.15690e+02 3.96085e+02
1.40672e+06 2.81300e+03 4.19333e+02 4.59303e+02 3.79364e+02 4.10400e+02 4.19346e+02 4.01453e+02
1.40800e+06 2.81600e+03 3.99667e+02 4.26578e+02 3.72755e+02 4.11242e+02 4.20303e+02 4.02181e+02
1.40928e+06 2.81800e+03 4.24667e+02 4.79708e+02 3.69625e+02 4.09477e+02 4.18343e+02 4.00611e+02
1.41056e+06 2.82100e+03 4.15667e+02 4.57622e+02 3.73712e+02 4.07697e+02 4.15693e+02 3.99702e+02
1.41184e+06 2.82300e+03 3.95000e+02 4.44200e+02 3.45800e+02 4.07514e+02 4.15073e+02 3.99954e+02
1.41312e+06 2.82600e+03 4.49667e+02 4.69029e+02 4.30305e+02 4.08959e+02 4.16577e+02 4.01341e+02
1.41440e+06 2.82800e+03 4.09667e+02 4.57516e+02 3.61817e+02 4.11433e+02 4.18392e+02 4.04475e+02
1.41568e+06 2.83100e+03 4.24667e+02 4.62441e+02 3.86892e+02 4.14229e+02 4.19795e+02 4.08662e+02
1.41696e+06 2.83300e+03 3.79667e+02 4.62999e+02 2.96335e+02 4.16502e+02 4.20645e+02 4.12359e+02
1.41824e+06 2.83600e+03 4.13667e+02 4.57044e+02 3.70290e+02 4.17825e+02 4.22518e+02 4.13132e+02
1.41952e+06 2.83900e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.18453e+02 4.26687e+02 4.10219e+02
1.42080e+06 2.84100e+03 3.49000e+02 4.10079e+02 2.87921e+02 4.18935e+02 4.30631e+02 4.07239e+02
1.42208e+06 2.84400e+03 4.23667e+02 4.61975e+02 3.85358e+02 4.19556e+02 4.32211e+02 4.06902e+02
1.42336e+06 2.84600e+03 4.37667e+02 4.52752e+02 4.22582e+02 4.20178e+02 4.31178e+02 4.09178e+02
1.42464e+06 2.84900e+03 4.29667e+02 4.95192e+02 3.64141e+02 4.20572e+02 4.29068e+02 4.12076e+02
1.42592e+06 2.85100e+03 3.70667e+02 4.67332e+02 2.74001e+02 4.20573e+02 4.27831e+02 4.13316e+02
1.42720e+06 2.85400e+03 3.53667e+02 4.50848e+02 2.56485e+02 4.20099e+02 4.28230e+02 4.11967e+02
1.42848e+06 2.85600e+03 4.42667e+02 4.66251e+02 4.19082e+02 4.19153e+02 4.28954e+02 4.09351e+02
1.42976e+06 2.85900e+03 4.18333e+02 4.58932e+02 3.77735e+02 4.17718e+02 4.29162e+02 4.06274e+02
1.43104e+06 2.86200e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.15699e+02 4.29251e+02 4.02148e+02
1.43232e+06 2.86400e+03 4.14000e+02 4.57135e+02 3.70865e+02 4.13366e+02 4.29292e+02 3.97440e+02
1.43360e+06 2.86700e+03 4.04667e+02 4.55900e+02 3.53433e+02 4.11128e+02 4.28312e+02 3.93944e+02
1.43488e+06 2.86900e+03 3.51000e+02 4.38742e+02 2.63258e+02 4.09555e+02 4.26216e+02 3.92893e+02
1.43616e+06 2.87200e+03 4.35333e+02 4.73108e+02 3.97559e+02 4.09792e+02 4.25240e+02 3.94344e+02
1.43744e+06 2.87400e+03 4.44667e+02 4.69166e+02 4.20167e+02 4.12436e+02 4.27074e+02 3.97799e+02
1.43872e+06 2.87700e+03 4.29333e+02 4.73260e+02 3.85407e+02 4.16180e+02 4.29880e+02 4.02480e+02
1.44000e+06 2.88000e+03 4.48000e+02 4.77029e+02 4.18971e+02 4.18425e+02 4.30094e+02 4.06756e+02
1.44128e+06 2.88200e+03 4.37000e+02 4.91449e+02 3.82551e+02 4.17882e+02 4.26645e+02 4.09119e+02
1.44256e+06 2.88500e+03 3.36667e+02 3.61180e+02 3.12154e+02 4.15670e+02 4.21131e+02 4.10209e+02
1.44384e+06 2.88700e+03 4.60333e+02 4.72991e+02 4.47675e+02 4.13531e+02 4.15689e+02 4.11373e+02
1.44512e+06 2.89000e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.12027e+02 4.14903e+02 4.09151e+02
1.44640e+06 2.89200e+03 4.28000e+02 4.66790e+02 3.89210e+02 4.10588e+02 4.15912e+02 4.05264e+02
1.44768e+06 2.89500e+03 4.01333e+02 4.73916e+02 3.28751e+02 4.08989e+02 4.15262e+02 4.02716e+02
1.44896e+06 2.89700e+03 4.23333e+02 4.73958e+02 3.72708e+02 4.08277e+02 4.13405e+02 4.03149e+02
1.45024e+06 2.90000e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.09741e+02 4.11795e+02 4.07687e+02
1.45152e+06 2.90300e+03 4.38667e+02 4.70251e+02 4.07083e+02 4.13343e+02 4.16091e+02 4.10594e+02
1.45280e+06 2.90500e+03 4.28333e+02 4.73627e+02 3.83039e+02 4.17701e+02 4.25330e+02 4.10071e+02
1.45408e+06 2.90800e+03 3.24000e+02 3.51435e+02 2.96565e+02 4.21197e+02 4.33746e+02 4.08648e+02
1.45536e+06 2.91000e+03 4.32667e+02 4.74566e+02 3.90767e+02 4.22848e+02 4.39535e+02 4.06162e+02
1.45664e+06 2.91300e+03 4.34000e+02 4.72219e+02 3.95781e+02 4.22749e+02 4.42193e+02 4.03304e+02
1.45792e+06 2.91500e+03 3.90333e+02 4.18551e+02 3.62116e+02 4.21683e+02 4.42133e+02 4.01233e+02
1.45920e+06 2.91800e+03 4.51667e+02 4.85375e+02 4.17959e+02 4.20494e+02 4.40034e+02 4.00954e+02
1.46048e+06 2.92000e+03 4.59000e+02 4.71675e+02 4.46325e+02 4.20088e+02 4.37411e+02 4.02764e+02
1.46176e+06 2.92300e+03 4.44667e+02 4.56923e+02 4.32410e+02 4.20762e+02 4.35421e+02 4.06104e+02
1.46304e+06 2.92600e+03 3.95667e+02 5.09275e+02 2.82058e+02 4.21658e+02 4.33451e+02 4.09865e+02
1.46432e+06 2.92800e+03 3.83667e+02 4.06181e+02 3.61152e+02 4.21636e+02 4.30726e+02 4.12546e+02
1.46560e+06 2.93100e+03 4.24000e+02 4.62219e+02 3.85781e+02 4.20657e+02 4.28333e+02 4.12981e+02
1.46688e+06 2.93300e+03 4.74667e+02 4.75914e+02 4.73419e+02 4.19769e+02 4.28142e+02 4.11395e+02
1.46816e+06 2.93600e+03 4.40000e+02 4.65469e+02 4.14531e+02 4.19570e+02 4.29928e+02 4.09213e+02
1.46944e+06 2.93800e+03 3.72000e+02 4.02822e+02 3.41178e+02 4.19893e+02 4.32488e+02 4.07299e+02
1.47072e+06 2.94100e+03 4.39333e+02 4.79635e+02 3.99032e+02 4.20597e+02 4.35054e+02 4.06140e+02
1.47200e+06 2.94400e+03 3.88667e+02 4.57332e+02 3.20002e+02 4.21682e+02 4.37507e+02 4.05857e+02
1.47328e+06 2.94600e+03 3.55667e+02 3.65644e+02 3.45689e+02 4.22839e+02 4.39439e+02 4.06239e+02
1.47456e+06 2.94900e+03 3.80000e+02 4.54166e+02 3.05834e+02 4.23600e+02 4.39789e+02 4.07412e+02
1.47584e+06 2.95100e+03 4.09333e+02 4.55812e+02 3.62855e+02 4.23570e+02 4.38130e+02 4.09010e+02
1.47712e+06 2.95400e+03 3.67000e+02 3.99752e+02 3.34248e+02 4.22468e+02 4.35655e+02 4.09281e+02
1.47840e+06 2.95600e+03 4.38667e+02 4.90050e+02 3.87284e+02 4.20470e+02 4.33497e+02 4.07443e+02
1.47968e+06 2.95900e+03 3.98667e+02 4.28604e+02 3.68730e+02 4.18209e+02 4.31391e+02 4.05027e+02
1.48096e+06 2.96100e+03 4.08667e+02 4.58468e+02 3.58865e+02 4.16232e+02 4.29521e+02 4.02944e+02
1.48224e+06 2.96400e+03 4.39000e+02 4.79768e+02 3.98232e+02 4.14741e+02 4.28702e+02 4.00780e+02
1.48352e+06 2.96700e+03 4.24333e+02 4.61142e+02 3.87525e+02 4.13608e+02 4.28765e+02 3.98451e+02
1.48480e+06 2.96900e+03 4.72333e+02 4.76830e+02 4.67836e+02 4.12718e+02 4.28762e+02 3.96674e+02
1.48608e+06 2.97200e+03 4.30000e+02 4.94348e+02 3.65652e+02 4.12305e+02 4.28222e+02 3.96388e+02
1.48736e+06 2.97400e+03 4.23333e+02 4.68362e+02 3.78305e+02 4.12525e+02 4.27518e+02 3.97532e+02
1.48864e+06 2.97700e+03 4.54667e+02 4.74097e+02 4.35236e+02 4.13480e+02 4.27876e+02 3.99084e+02
1.48992e+06 2.97900e+03 3.53333e+02 3.64479e+02 3.42188e+02 4.15040e+02 4.29375e+02 4.00705e+02
1.49120e+06 2.98200e+03 4.69333e+02 4.75933e+02 4.62734e+02 4.16559e+02 4.29970e+02 4.03148e+02
1.49248e+06 2.98400e+03 4.04000e+02 4.75587e+02 3.32413e+02 4.17738e+02 4.29061e+02 4.06415e+02
1.49376e+06 2.98700e+03 3.94667e+02 4.53829e+02 3.35504e+02 4.18897e+02 4.28393e+02 4.09401e+02
1.49504e+06 2.99000e+03 3.64667e+02 4.08028e+02 3.21305e+02 4.20290e+02 4.28911e+02 4.11670e+02
1.49632e+06 2.99200e+03 4.13333e+02 4.88261e+02 3.38405e+02 4.21867e+02 4.30353e+02 4.13380e+02
1.49760e+06 2.99500e+03 3.87667e+02 4.33749e+02 3.41585e+02 4.23059e+02 4.32592e+02 4.13525e+02
1.49888e+06 2.99700e+03 4.17667e+02 4.58730e+02 3.76603e+02 4.22880e+02 4.34844e+02 4.10916e+02
1.50016e+06 3.00000e+03 3.52667e+02 3.90237e+02 3.15096e+02 4.20803e+02 4.35907e+02 4.05700e+02
1.50144e+06 3.00200e+03 4.26667e+02 4.61789e+02 3.91545e+02 4.17414e+02 4.35539e+02 3.99289e+02
1.50272e+06 3.00500e+03 3.67667e+02 4.51103e+02 2.84231e+02 4.13845e+02 4.34132e+02 3.93557e+02
1.50400e+06 3.00800e+03 3.88333e+02 4.32123e+02 3.44543e+02 4.10687e+02 4.31683e+02 3.89692e+02
1.50528e+06 3.01000e+03 4.46667e+02 4.68151e+02 4.25183e+02 4.07693e+02 4.27972e+02 3.87414e+02
1.50656e+06 3.01300e+03 4.15333e+02 4.58940e+02 3.71727e+02 4.04627e+02 4.23806e+02 3.85448e+02
1.50784e+06 3.01500e+03 3.91667e+02 4.51368e+02 3.31966e+02 4.01955e+02 4.21062e+02 3.82848e+02
1.50912e+06 3.01800e+03 4.11333e+02 4.34960e+02 3.87707e+02 4.00501e+02 4.20731e+02 3.80272e+02
1.51040e+06 3.02000e+03 4.74667e+02 4.75138e+02 4.74195e+02 4.00640e+02 4.22186e+02 3.79094e+02
1.51168e+06 3.02300e+03 4.49667e+02 4.84789e+02 4.14545e+02 4.01890e+02 4.24079e+02 3.79702e+02
1.51296e+06 3.02500e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.03525e+02 4.25129e+02 3.81920e+02
1.51424e+06 3.02800e+03 4.43000e+02 4.77728e+02 4.08272e+02 4.05096e+02 4.24939e+02 3.85253e+02
1.51552e+06 3.03100e+03 4.24000e+02 4.85161e+02 3.62839e+02 4.06698e+02 4.24418e+02 3.88978e+02
1.51680e+06 3.03300e+03 3.75333e+02 4.47187e+02 3.03480e+02 4.08799e+02 4.25128e+02 3.92470e+02
1.51808e+06 3.03600e+03 4.20000e+02 4.98490e+02 3.41510e+02 4.11540e+02 4.27456e+02 3.95624e+02
1.51936e+06 3.03800e+03 4.23667e+02 4.97677e+02 3.49656e+02 4.14355e+02 4.30246e+02 3.98464e+02
1.52064e+06 3.04100e+03 4.24000e+02 4.67482e+02 3.80518e+02 4.16140e+02 4.32527e+02 3.99754e+02
1.52192e+06 3.04300e+03 4.02667e+02 4.60732e+02 3.44602e+02 4.15903e+02 4.34430e+02 3.97376e+02
1.52320e+06 3.04600e+03 4.23667e+02 4.60674e+02 3.86659e+02 4.13999e+02 4.36918e+02 3.91080e+02
1.52448e+06 3.04800e+03 4.16333e+02 4.64391e+02 3.68275e+02 4.12203e+02 4.40616e+02 3.83791e+02
1.52576e+06 3.05100e+03 3.71667e+02 4.05434e+02 3.37899e+02 4.12043e+02 4.44921e+02 3.79165e+02
1.52704e+06 3.05400e+03 4.49667e+02 4.86203e+02 4.13131e+02 4.13479e+02 4.48183e+02 3.78776e+02
1.52832e+06 3.05600e+03 3.50333e+02 3.93825e+02 3.06841e+02 4.15224e+02 4.48810e+02 3.81638e+02
1.52960e+06 3.05900e+03 4.59000e+02 4.81642e+02 4.36358e+02 4.15694e+02 4.46109e+02 3.85279e+02
1.53088e+06 3.06100e+03 4.49667e+02 4.76404e+02 4.22929e+02 4.14115e+02 4.40589e+02 3.87641e+02
1.53216e+06 3.06400e+03 3.90667e+02 4.50613e+02 3.30720e+02 4.11159e+02 4.34062e+02 3.88256e+02
1.53344e+06 3.06600e+03 3.88333e+02 4.41727e+02 3.34940e+02 4.08301e+02 4.28498e+02 3.88103e+02
1.53472e+06 3.06900e+03 4.54333e+02 4.74735e+02 4.33932e+02 4.07117e+02 4.25133e+02 3.89101e+02
1.53600e+06 3.07200e+03 4.38333e+02 4.65071e+02 4.11596e+02 4.08270e+02 4.24620e+02 3.91921e+02
1.53728e+06 3.07400e+03 4.18667e+02 4.77184e+02 3.60150e+02 4.10809e+02 4.26120e+02 3.95498e+02
1.53856e+06 3.07700e+03 4.49333e+02 4.75158e+02 4.23509e+02 4.12939e+02 4.27435e+02 3.98443e+02
1.53984e+06 3.07900e+03 3.73000e+02 3.90907e+02 3.55093e+02 4.13581e+02 4.27303e+02 3.99859e+02
1.54112e+06 3.08200e+03 4.39667e+02 4.91758e+02 3.87575e+02 4.12933e+02 4.26075e+02 3.99790e+02
1.54240e+06 3.08400e+03 4.09000e+02 4.59007e+02 3.58993e+02 4.11324e+02 4.23698e+02 3.98951e+02
1.54368e+06 3.08700e+03 3.97000e+02 4.76628e+02 3.17372e+02 4.08676e+02 4.19580e+02 3.97772e+02
1.54496e+06 3.08900e+03 4.19000e+02 4.69127e+02 3.68873e+02 4.05654e+02 4.14327e+02 3.96980e+02
1.54624e+06 3.09200e+03 4.17667e+02 4.37822e+02 3.97512e+02 4.03704e+02 4.10163e+02 3.97246e+02
1.54752e+06 3.09500e+03 4.69667e+02 4.76514e+02 4.62819e+02 4.03524e+02 4.09309e+02 3.97738e+02
1.54880e+06 3.09700e+03 3.83667e+02 3.95136e+02 3.72197e+02 4.04370e+02 4.11406e+02 3.97335e+02
1.55008e+06 3.10000e+03 4.65000e+02 4.72789e+02 4.57211e+02 4.04912e+02 4.13178e+02 3.96646e+02
1.55136e+06 3.10200e+03 4.31333e+02 4.68079e+02 3.94588e+02 4.05054e+02 4.12405e+02 3.97703e+02
1.55264e+06 3.10500e+03 3.91667e+02 4.64038e+02 3.19296e+02 4.05926e+02 4.10430e+02 4.01422e+02
1.55392e+06 3.10700e+03 4.06000e+02 4.71488e+02 3.40512e+02 4.08130e+02 4.10261e+02 4.05998e+02
1.55520e+06 3.11000e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.11507e+02 4.14254e+02 4.08760e+02
1.55648e+06 3.11200e+03 3.90333e+02 4.57764e+02 3.22903e+02 4.15534e+02 4.20312e+02 4.10756e+02
1.55776e+06 3.11500e+03 3.80333e+02 4.54927e+02 3.05740e+02 4.19078e+02 4.26595e+02 4.11562e+02
1.55904e+06 3.11800e+03 3.96667e+02 4.56133e+02 3.37201e+02 4.20878e+02 4.31746e+02 4.10010e+02
1.56032e+06 3.12000e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.20131e+02 4.34287e+02 4.05975e+02
1.56160e+06 3.12300e+03 4.31333e+02 4.44457e+02 4.18210e+02 4.16807e+02 4.33011e+02 4.00603e+02
1.56288e+06 3.12500e+03 4.24667e+02 4.76899e+02 3.72434e+02 4.12483e+02 4.28694e+02 3.96272e+02
1.56416e+06 3.12800e+03 4.43667e+02 4.76533e+02 4.10800e+02 4.09667e+02 4.24277e+02 3.95057e+02
1.56544e+06 3.13000e+03 4.61000e+02 4.80799e+02 4.41201e+02 4.09690e+02 4.22588e+02 3.96792e+02
1.56672e+06 3.13300e+03 4.07333e+02 4.64519e+02 3.50147e+02 4.12008e+02 4.23987e+02 4.00030e+02
1.56800e+06 3.13600e+03 4.35667e+02 4.73273e+02 3.98061e+02 4.15158e+02 4.26055e+02 4.04261e+02
1.56928e+06 3.13800e+03 3.52000e+02 4.40886e+02 2.63114e+02 4.17950e+02 4.26977e+02 4.08924e+02
1.57056e+06 3.14100e+03 3.71000e+02 4.24740e+02 3.17260e+02 4.19687e+02 4.28231e+02 4.11144e+02
1.57184e+06 3.14300e+03 4.10333e+02 4.83026e+02 3.37641e+02 4.19949e+02 4.29880e+02 4.10019e+02
1.57312e+06 3.14600e+03 4.45667e+02 4.88572e+02 4.02761e+02 4.18745e+02 4.29656e+02 4.07835e+02
1.57440e+06 3.14800e+03 4.23000e+02 4.61505e+02 3.84495e+02 4.16244e+02 4.26904e+02 4.05584e+02
1.57568e+06 3.15100e+03 3.44000e+02 4.37627e+02 2.50373e+02 4.12896e+02 4.22187e+02 4.03605e+02
1.57696e+06 3.15300e+03 4.33333e+02 4.65054e+02 4.01612e+02 4.10031e+02 4.17563e+02 4.02499e+02
1.57824e+06 3.15600e+03 4.49000e+02 4.86479e+02 4.11521e+02 4.08954e+02 4.14993e+02 4.02916e+02
1.57952e+06 3.15900e+03 3.56667e+02 4.13917e+02 2.99417e+02 4.09133e+02 4.14038e+02 4.04228e+02
1.58080e+06 3.16100e+03 4.13333e+02 4.63965e+02 3.62702e+02 4.09336e+02 4.13826e+02 4.04846e+02
1.58208e+06 3.16400e+03 4.51000e+02 4.72924e+02 4.29076e+02 4.09955e+02 4.16454e+02 4.03455e+02
1.58336e+06 3.16600e+03 3.78667e+02 4.12176e+02 3.45157e+02 4.12252e+02 4.21261e+02 4.03243e+02
1.58464e+06 3.16900e+03 4.21667e+02 4.97091e+02 3.46242e+02 4.16066e+02 4.25079e+02 4.07054e+02
1.58592e+06 3.17100e+03 4.17667e+02 4.36734e+02 3.98600e+02 4.20252e+02 4.26074e+02 4.14430e+02
1.58720e+06 3.17400e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.24065e+02 4.26760e+02 4.21369e+02
1.58848e+06 3.17600e+03 4.44667e+02 4.88273e+02 4.01060e+02 4.26918e+02 4.31259e+02 4.22578e+02
1.58976e+06 3.17900e+03 4.07667e+02 5.04308e+02 3.11025e+02 4.28430e+02 4.33758e+02 4.23102e+02
1.59104e+06 3.18200e+03 4.32333e+02 4.63235e+02 4.01432e+02 4.29123e+02 4.34363e+02 4.23884e+02
1.59232e+06 3.18400e+03 4.19000e+02 4.69127e+02 3.68873e+02 4.30031e+02 4.35575e+02 4.24486e+02
1.59360e+06 3.18700e+03 4.53333e+02 4.84684e+02 4.21982e+02 4.31518e+02 4.37615e+02 4.25422e+02
1.59488e+06 3.18900e+03 4.46333e+02 4.88288e+02 4.04378e+02 4.33001e+02 4.38576e+02 4.27427e+02
1.59616e+06 3.19200e+03 4.65333e+02 4.79717e+02 4.50950e+02 4.33490e+02 4.37177e+02 4.29803e+02
1.59744e+06 3.19400e+03 4.03333e+02 4.78386e+02 3.28281e+02 4.32518e+02 4.34494e+02 4.30542e+02
1.59872e+06 3.19700e+03 4.07333e+02 4.15389e+02 3.99278e+02 4.30573e+02 4.33375e+02 4.27771e+02
1.60000e+06 3.20000e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.28600e+02 4.32069e+02 4.25132e+02
1.60128e+06 3.20200e+03 4.08333e+02 4.79281e+02 3.37386e+02 4.27217e+02 4.30139e+02 4.24295e+02
1.60256e+06 3.20500e+03 4.05333e+02 4.55082e+02 3.55585e+02 4.26245e+02 4.31142e+02 4.21347e+02
1.60384e+06 3.20700e+03 4.49000e+02 4.86479e+02 4.11521e+02 4.25522e+02 4.34183e+02 4.16861e+02
1.60512e+06 3.21000e+03 4.64333e+02 4.79418e+02 4.49248e+02 4.25565e+02 4.36023e+02 4.15107e+02
1.60640e+06 3.21200e+03 4.15667e+02 4.25644e+02 4.05689e+02 4.26690e+02 4.36221e+02 4.17158e+02
1.60768e+06 3.21500e+03 3.68667e+02 4.21741e+02 3.15592e+02 4.28270e+02 4.37079e+02 4.19460e+02
1.60896e+06 3.21700e+03 4.47667e+02 4.67268e+02 4.28065e+02 4.29331e+02 4.40842e+02 4.17820e+02
1.61024e+06 3.22000e+03 4.59000e+02 4.82338e+02 4.35662e+02 4.29345e+02 4.44100e+02 4.14589e+02
1.61152e+06 3.22300e+03 4.45333e+02 4.71183e+02 4.19483e+02 4.28315e+02 4.44249e+02 4.12381e+02
1.61280e+06 3.22500e+03 4.65000e+02 4.72789e+02 4.57211e+02 4.26788e+02 4.41584e+02 4.11992e+02
1.61408e+06 3.22800e+03 4.76000e+02 4.76816e+02 4.75184e+02 4.26124e+02 4.38229e+02 4.14019e+02
1.61536e+06 3.23000e+03 4.05000e+02 4.92924e+02 3.17076e+02 4.27338e+02 4.36132e+02 4.18545e+02
1.61664e+06 3.23300e+03 4.04667e+02 4.55985e+02 3.53348e+02 4.29727e+02 4.35889e+02 4.23565e+02
1.61792e+06 3.23500e+03 4.65333e+02 4.79717e+02 4.50950e+02 4.31592e+02 4.36925e+02 4.26258e+02
1.61920e+06 3.23800e+03 3.41667e+02 3.86517e+02 2.96816e+02 4.32076e+02 4.37752e+02 4.26399e+02
1.62048e+06 3.24000e+03 4.60000e+02 4.81924e+02 4.38076e+02 4.31424e+02 4.36893e+02 4.25955e+02
1.62176e+06 3.24300e+03 4.16333e+02 4.70961e+02 3.61705e+02 4.30249e+02 4.34715e+02 4.25783e+02
1.62304e+06 3.24600e+03 4.69333e+02 4.77389e+02 4.61278e+02 4.28584e+02 4.32670e+02 4.24499e+02
1.62432e+06 3.24800e+03 4.00333e+02 4.67882e+02 3.32784e+02 4.25694e+02 4.30047e+02 4.21342e+02
1.62560e+06 3.25100e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.21551e+02 4.26212e+02 4.16889e+02
1.62688e+06 3.25300e+03 4.43333e+02 4.69478e+02 4.17188e+02 4.17756e+02 4.23138e+02 4.12374e+02
1.62816e+06 3.25600e+03 4.39000e+02 4.71445e+02 4.06555e+02 4.16154e+02 4.22718e+02 4.09590e+02
1.62944e+06 3.25800e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.16990e+02 4.24464e+02 4.09516e+02
1.63072e+06 3.26100e+03 4.53000e+02 4.73314e+02 4.32686e+02 4.19270e+02 4.26634e+02 4.11907e+02
1.63200e+06 3.26400e+03 4.23333e+02 4.84773e+02 3.61893e+02 4.22077e+02 4.28083e+02 4.16071e+02
1.63328e+06 3.26600e+03 4.31333e+02 4.93796e+02 3.68871e+02 4.24942e+02 4.28929e+02 4.20955e+02
1.63456e+06 3.26900e+03 4.34667e+02 4.91001e+02 3.78332e+02 4.27754e+02 4.29895e+02 4.25613e+02
1.63584e+06 3.27100e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.30650e+02 4.31681e+02 4.29619e+02
1.63712e+06 3.27400e+03 4.53333e+02 4.85389e+02 4.21278e+02 4.33457e+02 4.35859e+02 4.31056e+02
1.63840e+06 3.27600e+03 4.43333e+02 4.88117e+02 3.98550e+02 4.35736e+02 4.40599e+02 4.30873e+02
1.63968e+06 3.27900e+03 4.01333e+02 4.18350e+02 3.84317e+02 4.37351e+02 4.43888e+02 4.30814e+02
1.64096e+06 3.28100e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.38577e+02 4.44828e+02 4.32327e+02
1.64224e+06 3.28400e+03 4.44333e+02 4.66033e+02 4.22633e+02 4.39760e+02 4.44307e+02 4.35214e+02
1.64352e+06 3.28700e+03 3.85333e+02 4.16503e+02 3.54164e+02 4.40853e+02 4.45573e+02 4.36132e+02
1.64480e+06 3.28900e+03 3.89333e+02 4.88719e+02 2.89947e+02 4.41605e+02 4.48786e+02 4.34424e+02
1.64608e+06 3.29200e+03 3.93333e+02 4.75448e+02 3.11218e+02 4.41676e+02 4.50503e+02 4.32849e+02
1.64736e+06 3.29400e+03 4.14667e+02 5.00699e+02 3.28634e+02 4.40582e+02 4.49442e+02 4.31722e+02
1.64864e+06 3.29700e+03 4.54000e+02 4.83698e+02 4.24302e+02 4.38250e+02 4.45340e+02 4.31159e+02
1.64992e+06 3.29900e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.35431e+02 4.39260e+02 4.31601e+02
1.65120e+06 3.30200e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.32889e+02 4.38788e+02 4.26990e+02
1.65248e+06 3.30400e+03 4.48333e+02 4.67816e+02 4.28851e+02 4.30703e+02 4.43583e+02 4.17823e+02
1.65376e+06 3.30700e+03 4.24667e+02 4.49704e+02 3.99629e+02 4.28890e+02 4.47768e+02 4.10012e+02
1.65504e+06 3.31000e+03 4.64667e+02 4.79993e+02 4.49341e+02 4.27826e+02 4.49231e+02 4.06421e+02
1.65632e+06 3.31200e+03 3.78667e+02 4.46477e+02 3.10856e+02 4.27858e+02 4.48052e+02 4.07664e+02
1.65760e+06 3.31500e+03 4.18667e+02 4.59100e+02 3.78233e+02 4.28606e+02 4.45590e+02 4.11622e+02
1.65888e+06 3.31700e+03 4.64000e+02 4.78855e+02 4.49145e+02 4.28849e+02 4.42373e+02 4.15326e+02
1.66016e+06 3.32000e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.27687e+02 4.37712e+02 4.17661e+02
1.66144e+06 3.32200e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.25576e+02 4.31505e+02 4.19647e+02
1.66272e+06 3.32500e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.23783e+02 4.25997e+02 4.21569e+02
1.66400e+06 3.32800e+03 4.50333e+02 4.86631e+02 4.14035e+02 4.23300e+02 4.25564e+02 4.21036e+02
1.66528e+06 3.33000e+03 4.17000e+02 4.99733e+02 3.34267e+02 4.24401e+02 4.27918e+02 4.20885e+02
1.66656e+06 3.33300e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.26715e+02 4.31559e+02 4.21871e+02
1.66784e+06 3.33500e+03 4.18000e+02 4.59012e+02 3.76988e+02 4.29394e+02 4.36255e+02 4.22533e+02
1.66912e+06 3.33800e+03 4.14667e+02 5.00699e+02 3.28634e+02 4.31519e+02 4.40107e+02 4.22930e+02
1.67040e+06 3.34000e+03 4.31667e+02 4.92244e+02 3.71090e+02 4.32459e+02 4.40918e+02 4.23999e+02
1.67168e+06 3.34300e+03 4.56333e+02 4.84146e+02 4.28520e+02 4.32086e+02 4.38480e+02 4.25692e+02
1.67296e+06 3.34500e+03 4.25667e+02 4.54002e+02 3.97331e+02 4.30556e+02 4.35027e+02 4.26085e+02
1.67424e+06 3.34800e+03 4.60000e+02 4.82627e+02 4.37373e+02 4.28268e+02 4.32999e+02 4.23537e+02
1.67552e+06 3.35100e+03 4.70333e+02 4.78347e+02 4.62319e+02 4.25948e+02 4.32274e+02 4.19621e+02
1.67680e+06 3.35300e+03 4.49667e+02 4.85493e+02 4.13840e+02 4.24565e+02 4.32542e+02 4.16587e+02
1.67808e+06 3.35600e+03 4.22667e+02 4.95971e+02 3.49362e+02 4.24960e+02 4.33717e+02 4.16202e+02
1.67936e+06 3.35800e+03 3.71667e+02 4.22344e+02 3.20989e+02 4.27199e+02 4.35662e+02 4.18735e+02
1.68064e+06 3.36100e+03 4.59000e+02 4.81627e+02 4.36373e+02 4.30808e+02 4.38623e+02 4.22992e+02
1.68192e+06 3.36300e+03 4.54000e+02 4.83698e+02 4.24302e+02 4.35080e+02 4.42482e+02 4.27677e+02
1.68320e+06 3.36600e+03 4.11333e+02 4.33384e+02 3.89283e+02 4.38680e+02 4.45004e+02 4.32357e+02
1.68448e+06 3.36800e+03 4.16000e+02 5.00147e+02 3.31853e+02 4.40316e+02 4.43887e+02 4.36744e+02
1.68576e+06 3.37100e+03 4.11333e+02 5.02080e+02 3.20587e+02 4.39965e+02 4.40246e+02 4.39685e+02
1.68704e+06 3.37400e+03 4.29333e+02 4.93916e+02 3.64751e+02 4.38399e+02 4.40420e+02 4.36379e+02
1.68832e+06 3.37600e+03 4.30667e+02 4.93363e+02 3.67970e+02 4.36253e+02 4.38552e+02 4.33954e+02
1.68960e+06 3.37900e+03 3.98333e+02 4.77303e+02 3.19364e+02 4.33961e+02 4.37707e+02 4.30214e+02
1.69088e+06 3.38100e+03 4.20333e+02 4.75725e+02 3.64942e+02 4.31554e+02 4.38121e+02 4.24987e+02
1.69216e+06 3.38400e+03 3.75000e+02 4.48829e+02 3.01171e+02 4.29006e+02 4.38061e+02 4.19950e+02
1.69344e+06 3.38600e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.26713e+02 4.37807e+02 4.15619e+02
1.69472e+06 3.38900e+03 4.64667e+02 4.79993e+02 4.49341e+02 4.24974e+02 4.37301e+02 4.12646e+02
1.69600e+06 3.39200e+03 4.44000e+02 4.71435e+02 4.16565e+02 4.23474e+02 4.34629e+02 4.12319e+02
1.69728e+06 3.39400e+03 3.92333e+02 4.44438e+02 3.40229e+02 4.22174e+02 4.29233e+02 4.15114e+02
1.69856e+06 3.39700e+03 4.03333e+02 4.36813e+02 3.69854e+02 4.22039e+02 4.26790e+02 4.17287e+02
1.69984e+06 3.39900e+03 4.06333e+02 4.69538e+02 3.43128e+02 4.23719e+02 4.32861e+02 4.14578e+02
1.70112e+06 3.40200e+03 4.42000e+02 4.67469e+02 4.16531e+02 4.26198e+02 4.39003e+02 4.13393e+02
1.70240e+06 3.40400e+03 3.88667e+02 4.88987e+02 2.88346e+02 4.27571e+02 4.41568e+02 4.13573e+02
1.70368e+06 3.40700e+03 4.15000e+02 4.68541e+02 3.61459e+02 4.26757e+02 4.40382e+02 4.13131e+02
1.70496e+06 3.40900e+03 4.56333e+02 4.65511e+02 4.47156e+02 4.24235e+02 4.37812e+02 4.10658e+02
1.70624e+06 3.41200e+03 3.93667e+02 4.56363e+02 3.30970e+02 4.21362e+02 4.36772e+02 4.05951e+02
1.70752e+06 3.41500e+03 3.85333e+02 4.57612e+02 3.13055e+02 4.19255e+02 4.37572e+02 4.00938e+02
1.70880e+06 3.41700e+03 4.07667e+02 4.93182e+02 3.22151e+02 4.18477e+02 4.39496e+02 3.97459e+02
1.71008e+06 3.42000e+03 3.92000e+02 4.63162e+02 3.20838e+02 4.18980e+02 4.42167e+02 3.95794e+02
1.71136e+06 3.42200e+03 3.87333e+02 4.70541e+02 3.04125e+02 4.20010e+02 4.44632e+02 3.95388e+02
1.71264e+06 3.42500e+03 4.41333e+02 4.65227e+02 4.17440e+02 4.20314e+02 4.45438e+02 3.95191e+02
1.71392e+06 3.42700e+03 4.01000e+02 5.05655e+02 2.96345e+02 4.19104e+02 4.43967e+02 3.94242e+02
1.71520e+06 3.43000e+03 4.07667e+02 4.60464e+02 3.54869e+02 4.16907e+02 4.40925e+02 3.92890e+02
1.71648e+06 3.43200e+03 4.08000e+02 4.64498e+02 3.51502e+02 4.14939e+02 4.37850e+02 3.92028e+02
1.71776e+06 3.43500e+03 4.16000e+02 4.39367e+02 3.92633e+02 4.14198e+02 4.36828e+02 3.91568e+02
1.71904e+06 3.43800e+03 4.29000e+02 4.66157e+02 3.91843e+02 4.14931e+02 4.38316e+02 3.91547e+02
1.72032e+06 3.44000e+03 4.04000e+02 4.56179e+02 3.51821e+02 4.16472e+02 4.40553e+02 3.92390e+02
1.72160e+06 3.44300e+03 3.81333e+02 4.42113e+02 3.20553e+02 4.17810e+02 4.42244e+02 3.93375e+02
1.72288e+06 3.44500e+03 4.39000e+02 4.71125e+02 4.06875e+02 4.18481e+02 4.43120e+02 3.93842e+02
1.72416e+06 3.44800e+03 3.97000e+02 4.52540e+02 3.41460e+02 4.18975e+02 4.43012e+02 3.94939e+02
1.72544e+06 3.45000e+03 3.90667e+02 4.51802e+02 3.29531e+02 4.20238e+02 4.41928e+02 3.98548e+02
1.72672e+06 3.45300e+03 3.70333e+02 4.52005e+02 2.88662e+02 4.22642e+02 4.40496e+02 4.04788e+02
1.72800e+06 3.45600e+03 3.76000e+02 4.23672e+02 3.28328e+02 4.25244e+02 4.39771e+02 4.10717e+02
1.72928e+06 3.45800e+03 4.40667e+02 4.83017e+02 3.98316e+02 4.26012e+02 4.39870e+02 4.12155e+02
1.73056e+06 3.46100e+03 4.34333e+02 4.92553e+02 3.76113e+02 4.23743e+02 4.40159e+02 4.07327e+02
1.73184e+06 3.46300e+03 4.27667e+02 4.66468e+02 3.88865e+02 4.19254e+02 4.40627e+02 3.97880e+02
1.73312e+06 3.46600e+03 3.85000e+02 4.39265e+02 3.30735e+02 4.14628e+02 4.41573e+02 3.87682e+02
1.73440e+06 3.46800e+03 3.99667e+02 4.60177e+02 3.39156e+02 4.11896e+02 4.42988e+02 3.80804e+02
1.73568e+06 3.47100e+03 3.95333e+02 4.52198e+02 3.38469e+02 4.11976e+02 4.44845e+02 3.79107e+02
1.73696e+06 3.47300e+03 3.80000e+02 4.83692e+02 2.76308e+02 4.14252e+02 4.46824e+02 3.81679e+02
1.73824e+06 3.47600e+03 3.95333e+02 4.12113e+02 3.78554e+02 4.17029e+02 4.48050e+02 3.86007e+02
1.73952e+06 3.47900e+03 4.49000e+02 4.85770e+02 4.12230e+02 4.18817e+02 4.48058e+02 3.89577e+02
1.74080e+06 3.48100e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.19008e+02 4.46531e+02 3.91485e+02
1.74208e+06 3.48400e+03 3.92333e+02 4.50992e+02 3.33674e+02 4.17483e+02 4.42355e+02 3.92612e+02
1.74336e+06 3.48600e+03 4.28000e+02 4.73746e+02 3.82254e+02 4.14482e+02 4.34642e+02 3.94323e+02
1.74464e+06 3.48900e+03 3.98333e+02 4.43399e+02 3.53268e+02 4.11286e+02 4.24793e+02 3.97778e+02
1.74592e+06 3.49100e+03 4.48667e+02 4.74824e+02 4.22509e+02 4.09987e+02 4.16990e+02 4.02984e+02
1.74720e+06 3.49400e+03 3.00667e+02 3.46012e+02 2.55321e+02 4.11212e+02 4.16097e+02 4.06327e+02
1.74848e+06 3.49600e+03 3.89333e+02 4.29085e+02 3.49581e+02 4.13224e+02 4.18563e+02 4.07885e+02
1.74976e+06 3.49900e+03 4.70333e+02 4.77651e+02 4.63015e+02 4.14042e+02 4.17654e+02 4.10430e+02
1.75104e+06 3.50200e+03 4.64000e+02 4.80269e+02 4.47731e+02 4.12941e+02 4.14943e+02 4.10940e+02
1.75232e+06 3.50400e+03 4.43333e+02 4.87412e+02 3.99255e+02 4.10137e+02 4.14160e+02 4.06114e+02
1.75360e+06 3.50700e+03 4.06333e+02 5.04857e+02 3.07810e+02 4.06713e+02 4.12723e+02 4.00704e+02
1.75488e+06 3.50900e+03 4.06000e+02 4.27772e+02 3.84228e+02 4.04400e+02 4.12048e+02 3.96753e+02
1.75616e+06 3.51200e+03 3.73000e+02 4.27351e+02 3.18649e+02 4.04319e+02 4.12678e+02 3.95960e+02
1.75744e+06 3.51400e+03 4.16667e+02 4.99166e+02 3.34167e+02 4.05936e+02 4.13501e+02 3.98371e+02
1.75872e+06 3.51700e+03 4.17667e+02 4.47737e+02 3.87596e+02 4.07659e+02 4.14396e+02 4.00921e+02
1.76000e+06 3.52000e+03 3.71667e+02 4.33020e+02 3.10313e+02 4.08277e+02 4.16040e+02 4.00514e+02
1.76128e+06 3.52200e+03 3.92000e+02 3.98164e+02 3.85836e+02 4.07841e+02 4.18233e+02 3.97449e+02
1.76256e+06 3.52500e+03 4.14667e+02 4.63263e+02 3.66071e+02 4.07373e+02 4.21037e+02 3.93708e+02
1.76384e+06 3.52700e+03 4.13333e+02 4.70897e+02 3.55770e+02 4.07446e+02 4.24418e+02 3.90473e+02
1.76512e+06 3.53000e+03 3.93667e+02 4.66038e+02 3.21296e+02 4.07736e+02 4.27190e+02 3.88283e+02
1.76640e+06 3.53200e+03 3.89000e+02 4.62244e+02 3.15756e+02 4.08155e+02 4.28371e+02 3.87940e+02
1.76768e+06 3.53500e+03 4.29667e+02 4.50425e+02 4.08909e+02 4.09016e+02 4.28246e+02 3.89786e+02
1.76896e+06 3.53700e+03 4.49333e+02 4.85631e+02 4.13035e+02 4.10247e+02 4.27411e+02 3.93082e+02
1.77024e+06 3.54000e+03 4.07667e+02 4.55620e+02 3.59713e+02 4.11499e+02 4.25633e+02 3.97366e+02
1.77152e+06 3.54300e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.12922e+02 4.22911e+02 4.02933e+02
1.77280e+06 3.54500e+03 4.39333e+02 4.89068e+02 3.89598e+02 4.14899e+02 4.20596e+02 4.09202e+02
1.77408e+06 3.54800e+03 3.71333e+02 4.61119e+02 2.81547e+02 4.16785e+02 4.20136e+02 4.13434e+02
1.77536e+06 3.55000e+03 4.44333e+02 4.77048e+02 4.11619e+02 4.17130e+02 4.23054e+02 4.11206e+02
1.77664e+06 3.55300e+03 4.49667e+02 4.86917e+02 4.12417e+02 4.15830e+02 4.26833e+02 4.04828e+02
1.77792e+06 3.55500e+03 4.33667e+02 4.81258e+02 3.86076e+02 4.13983e+02 4.29609e+02 3.98356e+02
1.77920e+06 3.55800e+03 4.21667e+02 4.69307e+02 3.74027e+02 4.12477e+02 4.30509e+02 3.94446e+02
1.78048e+06 3.56000e+03 4.13667e+02 4.88706e+02 3.38627e+02 4.12148e+02 4.30014e+02 3.94282e+02
1.78176e+06 3.56300e+03 3.82000e+02 4.72697e+02 2.91303e+02 4.13067e+02 4.29212e+02 3.96921e+02
1.78304e+06 3.56600e+03 4.50000e+02 4.86770e+02 4.13230e+02 4.13930e+02 4.28365e+02 3.99494e+02
1.78432e+06 3.56800e+03 4.24000e+02 4.91276e+02 3.56724e+02 4.13475e+02 4.27481e+02 3.99469e+02
1.78560e+06 3.57100e+03 4.16000e+02 4.89829e+02 3.42171e+02 4.11963e+02 4.26485e+02 3.97442e+02
1.78688e+06 3.57300e+03 3.95333e+02 4.97576e+02 2.93091e+02 4.10792e+02 4.26129e+02 3.95455e+02
1.78816e+06 3.57600e+03 3.74667e+02 4.60194e+02 2.89140e+02 4.11057e+02 4.27989e+02 3.94126e+02
1.78944e+06 3.57800e+03 3.83333e+02 4.16643e+02 3.50023e+02 4.12836e+02 4.32641e+02 3.93031e+02
1.79072e+06 3.58100e+03 4.06000e+02 4.93189e+02 3.18811e+02 4.15407e+02 4.38969e+02 3.91845e+02
1.79200e+06 3.58400e+03 4.07667e+02 4.23798e+02 3.91535e+02 4.17800e+02 4.44705e+02 3.90895e+02
1.79328e+06 3.58600e+03 4.02333e+02 4.22669e+02 3.81997e+02 4.19271e+02 4.47342e+02 3.91199e+02
1.79456e+06 3.58900e+03 3.85333e+02 4.52178e+02 3.18489e+02 4.19576e+02 4.45967e+02 3.93185e+02
1.79584e+06 3.59100e+03 3.82333e+02 4.52535e+02 3.12132e+02 4.18898e+02 4.42095e+02 3.95701e+02
1.79712e+06 3.59400e+03 4.33667e+02 4.72605e+02 3.94728e+02 4.17503e+02 4.38102e+02 3.96904e+02
1.79840e+06 3.59600e+03 4.20333e+02 4.66790e+02 3.73877e+02 4.15215e+02 4.34922e+02 3.95508e+02
1.79968e+06 3.59900e+03 4.19667e+02 4.78007e+02 3.61327e+02 4.11562e+02 4.31760e+02 3.91363e+02
1.80096e+06 3.60100e+03 4.65000e+02 4.79855e+02 4.50145e+02 4.07104e+02 4.28757e+02 3.85450e+02
1.80224e+06 3.60400e+03 4.25667e+02 4.63520e+02 3.87813e+02 4.03799e+02 4.27392e+02 3.80207e+02
1.80352e+06 3.60700e+03 4.73000e+02 4.77320e+02 4.68680e+02 4.03218e+02 4.27372e+02 3.79064e+02
1.80480e+06 3.60900e+03 4.04000e+02 4.73431e+02 3.34569e+02 4.05427e+02 4.27142e+02 3.83712e+02
1.80608e+06 3.61200e+03 3.96000e+02 4.40594e+02 3.51406e+02 4.09424e+02 4.26241e+02 3.92606e+02
1.80736e+06 3.61400e+03 3.70667e+02 4.45688e+02 2.95645e+02 4.13709e+02 4.24861e+02 4.02558e+02
1.80864e+06 3.61700e+03 4.64333e+02 4.78717e+02 4.49950e+02 4.17090e+02 4.23540e+02 4.10640e+02
1.80992e+06 3.61900e+03 4.10000e+02 4.60007e+02 3.59993e+02 4.18889e+02 4.25222e+02 4.12555e+02
1.81120e+06 3.62200e+03 4.16000e+02 4.45698e+02 3.86302e+02 4.18779e+02 4.29108e+02 4.08449e+02
1.81248e+06 3.62400e+03 3.85000e+02 3.98736e+02 3.71264e+02 4.17300e+02 4.30143e+02 4.04456e+02
1.81376e+06 3.62700e+03 3.93000e+02 4.14772e+02 3.71228e+02 4.15951e+02 4.27579e+02 4.04323e+02
1.81504e+06 3.63000e+03 4.21667e+02 4.86110e+02 3.57224e+02 4.15972e+02 4.23315e+02 4.08628e+02
1.81632e+06 3.63200e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.17374e+02 4.21544e+02 4.13205e+02
1.81760e+06 3.63500e+03 4.33000e+02 4.68355e+02 3.97645e+02 4.19085e+02 4.25638e+02 4.12531e+02
1.81888e+06 3.63700e+03 3.74333e+02 4.55201e+02 2.93466e+02 4.20058e+02 4.28677e+02 4.11438e+02
1.82016e+06 3.64000e+03 4.13667e+02 4.65115e+02 3.62219e+02 4.20379e+02 4.28446e+02 4.12311e+02
1.82144e+06 3.64200e+03 4.39667e+02 4.79014e+02 4.00319e+02 4.20769e+02 4.26600e+02 4.14938e+02
1.82272e+06 3.64500e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.21282e+02 4.25981e+02 4.16584e+02
1.82400e+06 3.64800e+03 4.25667e+02 4.84485e+02 3.66849e+02 4.21545e+02 4.28086e+02 4.15004e+02
1.82528e+06 3.65000e+03 3.67333e+02 4.14495e+02 3.20172e+02 4.21770e+02 4.30570e+02 4.12970e+02
1.82656e+06 3.65300e+03 3.80000e+02 4.61584e+02 2.98416e+02 4.22879e+02 4.32373e+02 4.13386e+02
1.82784e+06 3.65500e+03 4.13667e+02 4.71841e+02 3.55493e+02 4.25683e+02 4.34129e+02 4.17237e+02
1.82912e+06 3.65800e+03 4.50000e+02 4.85355e+02 4.14645e+02 4.29598e+02 4.36375e+02 4.22822e+02
1.83040e+06 3.66000e+03 4.35000e+02 4.67660e+02 4.02340e+02 4.32584e+02 4.37945e+02 4.27224e+02
1.83168e+06 3.66300e+03 4.22333e+02 4.68300e+02 3.76367e+02 4.33188e+02 4.37764e+02 4.28612e+02
1.83296e+06 3.66500e+03 4.50333e+02 4.86631e+02 4.14035e+02 4.31922e+02 4.35822e+02 4.28022e+02
1.83424e+06 3.66800e+03 4.47333e+02 4.69186e+02 4.25480e+02 4.30339e+02 4.32691e+02 4.27987e+02
1.83552e+06 3.67100e+03 4.09333e+02 4.51919e+02 3.66747e+02 4.29525e+02 4.30486e+02 4.28564e+02
1.83680e+06 3.67300e+03 3.87667e+02 4.34828e+02 3.40505e+02 4.29564e+02 4.33442e+02 4.25687e+02
1.83808e+06 3.67600e+03 4.49333e+02 4.76344e+02 4.22323e+02 4.30107e+02 4.36717e+02 4.23497e+02
1.83936e+06 3.67800e+03 4.06333e+02 4.64036e+02 3.48631e+02 4.30860e+02 4.38493e+02 4.23228e+02
1.84064e+06 3.68100e+03 4.21000e+02 4.98076e+02 3.43924e+02 4.31344e+02 4.38362e+02 4.24326e+02
1.84192e+06 3.68300e+03 4.23667e+02 4.76489e+02 3.70844e+02 4.31021e+02 4.36806e+02 4.25235e+02
1.84320e+06 3.68600e+03 4.14333e+02 4.65378e+02 3.63289e+02 4.29908e+02 4.34095e+02 4.25720e+02
1.84448e+06 3.68800e+03 4.32667e+02 4.81659e+02 3.83675e+02 4.28674e+02 4.30963e+02 4.26385e+02
1.84576e+06 3.69100e+03 4.38000e+02 4.68627e+02 4.07373e+02 4.27864e+02 4.31366e+02 4.24363e+02
1.84704e+06 3.69400e+03 4.33333e+02 4.92967e+02 3.73699e+02 4.27243e+02 4.34261e+02 4.20225e+02
1.84832e+06 3.69600e+03 4.70333e+02 4.78347e+02 4.62319e+02 4.26499e+02 4.36740e+02 4.16258e+02
1.84960e+06 3.69900e+03 4.37333e+02 4.78275e+02 3.96392e+02 4.25696e+02 4.38628e+02 4.12764e+02
1.85088e+06 3.70100e+03 4.02000e+02 4.74586e+02 3.29414e+02 4.24726e+02 4.39918e+02 4.09535e+02
1.85216e+06 3.70400e+03 3.90667e+02 4.33111e+02 3.48222e+02 4.23396e+02 4.39955e+02 4.06838e+02
1.85344e+06 3.70600e+03 4.53667e+02 4.83837e+02 4.23497e+02 4.21972e+02 4.37853e+02 4.06091e+02
1.85472e+06 3.70900e+03 4.04667e+02 4.60388e+02 3.48945e+02 4.20894e+02 4.33961e+02 4.07827e+02
1.85600e+06 3.71200e+03 3.74333e+02 4.45515e+02 3.03151e+02 4.20052e+02 4.31185e+02 4.08919e+02
1.85728e+06 3.71400e+03 4.11333e+02 4.90328e+02 3.32338e+02 4.18817e+02 4.30276e+02 4.07359e+02
1.85856e+06 3.71700e+03 3.52333e+02 4.00509e+02 3.04158e+02 4.16820e+02 4.27832e+02 4.05808e+02
1.85984e+06 3.71900e+03 3.60333e+02 4.47955e+02 2.72712e+02 4.14496e+02 4.23401e+02 4.05590e+02
1.86112e+06 3.72200e+03 3.88667e+02 4.01866e+02 3.75467e+02 4.12441e+02 4.18606e+02 4.06276e+02
1.86240e+06 3.72400e+03 4.69333e+02 4.77347e+02 4.61319e+02 4.10601e+02 4.14882e+02 4.06320e+02
1.86368e+06 3.72700e+03 4.51000e+02 4.71017e+02 4.30983e+02 4.08411e+02 4.13336e+02 4.03487e+02
1.86496e+06 3.72900e+03 4.49000e+02 4.76068e+02 4.21932e+02 4.05631e+02 4.13515e+02 3.97748e+02
1.86624e+06 3.73200e+03 3.97667e+02 4.33279e+02 3.62055e+02 4.02956e+02 4.14714e+02 3.91197e+02
1.86752e+06 3.73500e+03 4.34000e+02 4.81124e+02 3.86876e+02 4.01797e+02 4.16939e+02 3.86655e+02
1.86880e+06 3.73700e+03 3.24333e+02 3.65761e+02 2.82906e+02 4.03131e+02 4.20151e+02 3.86111e+02
1.87008e+06 3.74000e+03 4.10667e+02 4.63741e+02 3.57592e+02 4.06331e+02 4.23416e+02 3.89246e+02
1.87136e+06 3.74200e+03 4.33333e+02 4.63986e+02 4.02681e+02 4.09455e+02 4.25469e+02 3.93440e+02
1.87264e+06 3.74500e+03 4.54333e+02 4.68970e+02 4.39697e+02 4.10542e+02 4.25831e+02 3.95252e+02
1.87392e+06 3.74700e+03 4.14000e+02 4.50396e+02 3.77604e+02 4.08640e+02 4.24870e+02 3.92409e+02
1.87520e+06 3.75000e+03 4.39333e+02 4.71833e+02 4.06834e+02 4.04690e+02 4.23937e+02 3.85443e+02
1.87648e+06 3.75200e+03 3.76000e+02 4.05428e+02 3.46572e+02 4.00998e+02 4.24495e+02 3.77501e+02
1.87776e+06 3.75500e+03 4.06667e+02 4.71259e+02 3.42074e+02 3.99377e+02 4.26998e+02 3.71757e+02
1.87904e+06 3.75800e+03 3.91000e+02 4.18797e+02 3.63203e+02 4.00165e+02 4.30746e+02 3.69584e+02
1.88032e+06 3.76000e+03 4.44333e+02 4.69238e+02 4.19429e+02 4.02701e+02 4.34278e+02 3.71125e+02
1.88160e+06 3.76300e+03 4.23333e+02 4.60583e+02 3.86083e+02 4.06239e+02 4.36229e+02 3.76250e+02
1.88288e+06 3.76500e+03 4.06333e+02 4.69179e+02 3.43488e+02 4.10141e+02 4.36376e+02 3.83905e+02
1.88416e+06 3.76800e+03 4.36667e+02 4.65061e+02 4.08273e+02 4.13681e+02 4.35481e+02 3.91882e+02
1.88544e+06 3.77000e+03 3.80000e+02 4.49229e+02 3.10771e+02 4.16604e+02 4.34610e+02 3.98599e+02
1.88672e+06 3.77300e+03 4.59333e+02 4.72406e+02 4.46261e+02 4.18988e+02 4.34480e+02 4.03496e+02
1.88800e+06 3.77600e+03 4.42667e+02 4.88393e+02 3.96940e+02 4.20655e+02 4.35267e+02 4.06042e+02
1.88928e+06 3.77800e+03 4.69333e+02 4.77347e+02 4.61319e+02 4.21126e+02 4.36488e+02 4.05764e+02
1.89056e+06 3.78100e+03 3.90000e+02 4.37124e+02 3.42876e+02 4.20291e+02 4.37236e+02 4.03346e+02
1.89184e+06 3.78300e+03 4.15667e+02 4.59533e+02 3.71801e+02 4.19064e+02 4.37209e+02 4.00919e+02
1.89312e+06 3.78600e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.18628e+02 4.37347e+02 3.99909e+02
1.89440e+06 3.78800e+03 3.90667e+02 4.21847e+02 3.59486e+02 4.18854e+02 4.38236e+02 3.99473e+02
1.89568e+06 3.79100e+03 4.14667e+02 4.79486e+02 3.49847e+02 4.18376e+02 4.38833e+02 3.97920e+02
1.89696e+06 3.79300e+03 4.30667e+02 4.67020e+02 3.94313e+02 4.16609e+02 4.38142e+02 3.95076e+02
1.89824e+06 3.79600e+03 4.18000e+02 4.55982e+02 3.80018e+02 4.14517e+02 4.36971e+02 3.92062e+02
1.89952e+06 3.79900e+03 4.16667e+02 4.54086e+02 3.79247e+02 4.13171e+02 4.36757e+02 3.89586e+02
1.90080e+06 3.80100e+03 4.70000e+02 4.78485e+02 4.61515e+02 4.12561e+02 4.37094e+02 3.88028e+02
1.90208e+06 3.80400e+03 3.86667e+02 4.50762e+02 3.22571e+02 4.12012e+02 4.35856e+02 3.88168e+02
1.90336e+06 3.80600e+03 4.04667e+02 4.54482e+02 3.54851e+02 4.11109e+02 4.31934e+02 3.90283e+02
1.90464e+06 3.80900e+03 4.40333e+02 4.71535e+02 4.09131e+02 4.10110e+02 4.26936e+02 3.93284e+02
1.90592e+06 3.81100e+03 4.18000e+02 4.76839e+02 3.59161e+02 4.09596e+02 4.23465e+02 3.95727e+02
1.90720e+06 3.81400e+03 3.39000e+02 3.81802e+02 2.96198e+02 4.09960e+02 4.22215e+02 3.97706e+02
1.90848e+06 3.81600e+03 4.19667e+02 4.62064e+02 3.77269e+02 4.11732e+02 4.22556e+02 4.00908e+02
1.90976e+06 3.81900e+03 4.25333e+02 4.67463e+02 3.83204e+02 4.15082e+02 4.23952e+02 4.06212e+02
1.91104e+06 3.82200e+03 3.33667e+02 3.56475e+02 3.10858e+02 4.18675e+02 4.25385e+02 4.11966e+02
1.91232e+06 3.82400e+03 4.36667e+02 4.70846e+02 4.02487e+02 4.20589e+02 4.25836e+02 4.15342e+02
1.91360e+06 3.82700e+03 4.09667e+02 4.89672e+02 3.29661e+02 4.20259e+02 4.24689e+02 4.15829e+02
1.91488e+06 3.82900e+03 3.47667e+02 4.37764e+02 2.57569e+02 4.18656e+02 4.22552e+02 4.14760e+02
1.91616e+06 3.83200e+03 3.73000e+02 4.46950e+02 2.99050e+02 4.16878e+02 4.21119e+02 4.12638e+02
1.91744e+06 3.83400e+03 3.92333e+02 5.09949e+02 2.74717e+02 4.15353e+02 4.20536e+02 4.10171e+02
1.91872e+06 3.83700e+03 3.50667e+02 4.04656e+02 2.96677e+02 4.13599e+02 4.19710e+02 4.07488e+02
1.92000e+06 3.84000e+03 4.60000e+02 4.73491e+02 4.46509e+02 4.10569e+02 4.17569e+02 4.03569e+02
1.92128e+06 3.84200e+03 3.48333e+02 4.16998e+02 2.79668e+02 4.06168e+02 4.14442e+02 3.97894e+02
1.92256e+06 3.84500e+03 4.55000e+02 4.73708e+02 4.36292e+02 4.01474e+02 4.12114e+02 3.90834e+02
1.92384e+06 3.84700e+03 4.19333e+02 4.54217e+02 3.84449e+02 3.97824e+02 4.11534e+02 3.84114e+02
1.92512e+06 3.85000e+03 3.90333e+02 4.49665e+02 3.31002e+02 3.96355e+02 4.12961e+02 3.79749e+02
1.92640e+06 3.85200e+03 3.85333e+02 4.17378e+02 3.53288e+02 3.97416e+02 4.16301e+02 3.78531e+02
1.92768e+06 3.85500e+03 4.33333e+02 4.71389e+02 3.95278e+02 4.00456e+02 4.20805e+02 3.80106e+02
1.92896e+06 3.85700e+03 3.79333e+02 3.92608e+02 3.66058e+02 4.03892e+02 4.24701e+02 3.83083e+02
1.93024e+06 3.86000e+03 4.27667e+02 4.40325e+02 4.15009e+02 4.05905e+02 4.26240e+02 3.85569e+02
1.93152e+06 3.86300e+03 4.38000e+02 4.69875e+02 4.06125e+02 4.05829e+02 4.25089e+02 3.86569e+02
1.93280e+06 3.86500e+03 4.34667e+02 4.63213e+02 4.06120e+02 4.04436e+02 4.21781e+02 3.87091e+02
1.93408e+06 3.86800e+03 4.14000e+02 4.36862e+02 3.91138e+02 4.03051e+02 4.17034e+02 3.89067e+02
1.93536e+06 3.87000e+03 4.36000e+02 4.69076e+02 4.02924e+02 4.02502e+02 4.12145e+02 3.92859e+02
1.93664e+06 3.87300e+03 4.65667e+02 4.80993e+02 4.50341e+02 4.02730e+02 4.09280e+02 3.96181e+02
1.93792e+06 3.87500e+03 4.24333e+02 4.76438e+02 3.72229e+02 4.03221e+02 4.09461e+02 3.96980e+02
1.93920e+06 3.87800e+03 4.09333e+02 4.73085e+02 3.45582e+02 4.03698e+02 4.09976e+02 3.97420e+02
1.94048e+06 3.88000e+03 4.27333e+02 4.60693e+02 3.93973e+02 4.04198e+02 4.08592e+02 3.99804e+02
1.94176e+06 3.88300e+03 4.36667e+02 4.92292e+02 3.81041e+02 4.04979e+02 4.05869e+02 4.04090e+02
1.94304e+06 3.88600e+03 3.79000e+02 4.40747e+02 3.17253e+02 4.06356e+02 4.10441e+02 4.02271e+02
1.94432e+06 3.88800e+03 3.81667e+02 4.51839e+02 3.11494e+02 4.08182e+02 4.15053e+02 4.01310e+02
1.94560e+06 3.89100e+03 4.31333e+02 4.82306e+02 3.80361e+02 4.09723e+02 4.17070e+02 4.02376e+02
1.94688e+06 3.89300e+03 4.44000e+02 4.77793e+02 4.10207e+02 4.10311e+02 4.16629e+02 4.03993e+02
1.94816e+06 3.89600e+03 4.26667e+02 4.96435e+02 3.56899e+02 4.10037e+02 4.17351e+02 4.02722e+02
1.94944e+06 3.89800e+03 4.14000e+02 4.79742e+02 3.48258e+02 4.09861e+02 4.19904e+02 3.99818e+02
1.95072e+06 3.90100e+03 3.92000e+02 4.52216e+02 3.31784e+02 4.10975e+02 4.21786e+02 4.00165e+02
1.95200e+06 3.90400e+03 3.80333e+02 3.90006e+02 3.70661e+02 4.13894e+02 4.23116e+02 4.04673e+02
1.95328e+06 3.90600e+03 3.98000e+02 4.67109e+02 3.28891e+02 4.17830e+02 4.25085e+02 4.10575e+02
1.95456e+06 3.90900e+03 4.44333e+02 4.77048e+02 4.11619e+02 4.21106e+02 4.27147e+02 4.15066e+02
1.95584e+06 3.91100e+03 4.34333e+02 4.73195e+02 3.95472e+02 4.22626e+02 4.27419e+02 4.17833e+02
1.95712e+06 3.91400e+03 3.79333e+02 4.68915e+02 2.89752e+02 4.22435e+02 4.26178e+02 4.18692e+02
1.95840e+06 3.91600e+03 4.08333e+02 5.02614e+02 3.14052e+02 4.21294e+02 4.25429e+02 4.17159e+02
1.95968e+06 3.91900e+03 4.59667e+02 4.81351e+02 4.37982e+02 4.20307e+02 4.26343e+02 4.14270e+02
1.96096e+06 3.92100e+03 3.44000e+02 3.69665e+02 3.18335e+02 4.19920e+02 4.27836e+02 4.12004e+02
1.96224e+06 3.92400e+03 4.18000e+02 4.65124e+02 3.70876e+02 4.19226e+02 4.26523e+02 4.11929e+02
1.96352e+06 3.92700e+03 4.30000e+02 4.74392e+02 3.85608e+02 4.17298e+02 4.21883e+02 4.12713e+02
1.96480e+06 3.92900e+03 4.13333e+02 4.70897e+02 3.55770e+02 4.14513e+02 4.20436e+02 4.08590e+02
1.96608e+06 3.93200e+03 3.98000e+02 4.47806e+02 3.48194e+02 4.11970e+02 4.19856e+02 4.04085e+02
1.96736e+06 3.93400e+03 3.75000e+02 4.49068e+02 3.00932e+02 4.10445e+02 4.17625e+02 4.03266e+02
1.96864e+06 3.93700e+03 3.85000e+02 4.59301e+02 3.10699e+02 4.09935e+02 4.15315e+02 4.04555e+02
1.96992e+06 3.93900e+03 4.32333e+02 4.65210e+02 3.99456e+02 4.09562e+02 4.13791e+02 4.05333e+02
1.97120e+06 3.94200e+03 4.22667e+02 4.49078e+02 3.96255e+02 4.08551e+02 4.12870e+02 4.04232e+02
1.97248e+06 3.94400e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.06989e+02 4.11667e+02 4.02311e+02
1.97376e+06 3.94700e+03 4.02333e+02 4.56249e+02 3.48418e+02 4.05443e+02 4.09405e+02 4.01482e+02
1.97504e+06 3.95000e+03 3.41000e+02 3.84825e+02 2.97175e+02 4.04933e+02 4.07145e+02 4.02721e+02
1.97632e+06 3.95200e+03 4.13000e+02 4.34229e+02 3.91771e+02 4.06666e+02 4.07101e+02 4.06230e+02
1.97760e+06 3.95500e+03 3.59000e+02 4.42022e+02 2.75978e+02 4.10593e+02 4.11475e+02 4.09712e+02
1.97888e+06 3.95700e+03 3.47333e+02 3.86934e+02 3.07733e+02 4.14592e+02 4.16646e+02 4.12538e+02
1.98016e+06 3.96000e+03 4.34667e+02 4.91707e+02 3.77627e+02 4.16258e+02 4.20183e+02 4.12333e+02
1.98144e+06 3.96200e+03 4.37000e+02 4.90746e+02 3.83254e+02 4.14910e+02 4.21186e+02 4.08634e+02
1.98272e+06 3.96500e+03 3.78000e+02 4.15745e+02 3.40255e+02 4.10934e+02 4.19502e+02 4.02366e+02
1.98400e+06 3.96800e+03 3.78000e+02 4.46059e+02 3.09941e+02 4.05247e+02 4.14402e+02 3.96092e+02
1.98528e+06 3.97000e+03 3.51667e+02 3.66050e+02 3.37283e+02 3.99809e+02 4.06116e+02 3.93502e+02
1.98656e+06 3.97300e+03 4.23333e+02 4.96406e+02 3.50261e+02 3.96504e+02 3.97927e+02 3.95081e+02
1.98784e+06 3.97500e+03 3.67667e+02 3.78447e+02 3.56886e+02 3.95599e+02 4.03736e+02 3.87462e+02
1.98912e+06 3.97800e+03 4.12333e+02 4.43663e+02 3.81004e+02 3.96062e+02 4.11319e+02 3.80805e+02
1.99040e+06 3.98000e+03 3.43667e+02 4.14360e+02 2.72973e+02 3.96911e+02 4.16881e+02 3.76941e+02
1.99168e+06 3.98300e+03 3.90667e+02 4.50412e+02 3.30921e+02 3.97876e+02 4.19040e+02 3.76712e+02
1.99296e+06 3.98500e+03 4.45000e+02 4.48742e+02 4.41258e+02 3.98547e+02 4.17077e+02 3.80017e+02
1.99424e+06 3.98800e+03 3.76333e+02 4.04194e+02 3.48473e+02 3.98223e+02 4.11706e+02 3.84740e+02
1.99552e+06 3.99100e+03 4.32333e+02 4.58946e+02 4.05721e+02 3.96747e+02 4.05312e+02 3.88181e+02
1.99680e+06 3.99300e+03 3.86667e+02 4.56094e+02 3.17239e+02 3.95098e+02 4.01214e+02 3.88981e+02
1.99808e+06 3.99600e+03 4.07667e+02 4.27706e+02 3.87628e+02 3.94635e+02 4.01585e+02 3.87685e+02
1.99936e+06 3.99800e+03 4.48333e+02 4.68289e+02 4.28378e+02 3.95827e+02 4.03795e+02 3.87859e+02


==> fig/beacon/mixing_dqn.dat <==
0.00000e+00 0.00000e+00 -1.40287e+01 -1.27260e+01 -1.53313e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.00000e+01 0.00000e+00 -1.40287e+01 -1.27260e+01 -1.53313e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.60000e+02 1.00000e+00 -1.48609e+01 -1.42367e+01 -1.54851e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.40000e+02 2.00000e+00 -1.47510e+01 -1.40138e+01 -1.54882e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
3.20000e+02 3.00000e+00 -1.21858e+01 -1.06482e+01 -1.37234e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
4.00000e+02 4.00000e+00 -1.48200e+01 -1.40090e+01 -1.56309e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
4.80000e+02 4.00000e+00 -1.48200e+01 -1.40090e+01 -1.56309e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
5.60000e+02 5.00000e+00 -1.28855e+01 -1.09749e+01 -1.47961e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
6.40000e+02 6.00000e+00 -1.47527e+01 -1.34064e+01 -1.60991e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
7.20000e+02 7.00000e+00 -1.34197e+01 -1.19464e+01 -1.48930e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.00000e+02 8.00000e+00 -1.42123e+01 -1.24588e+01 -1.59658e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.80000e+02 8.00000e+00 -1.42123e+01 -1.24588e+01 -1.59658e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
9.60000e+02 9.00000e+00 -1.46446e+01 -1.35773e+01 -1.57118e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.04000e+03 1.00000e+01 -1.35514e+01 -1.17675e+01 -1.53353e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.12000e+03 1.10000e+01 -1.38588e+01 -1.26907e+01 -1.50268e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.20000e+03 1.20000e+01 -1.35958e+01 -1.26755e+01 -1.45162e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.28000e+03 1.20000e+01 -1.35958e+01 -1.26755e+01 -1.45162e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.36000e+03 1.30000e+01 -1.29726e+01 -1.16927e+01 -1.42525e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.44000e+03 1.40000e+01 -1.42033e+01 -1.36367e+01 -1.47698e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.52000e+03 1.50000e+01 -1.36072e+01 -1.19819e+01 -1.52324e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.60000e+03 1.60000e+01 -1.48613e+01 -1.45821e+01 -1.51406e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.68000e+03 1.60000e+01 -1.48613e+01 -1.45821e+01 -1.51406e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.76000e+03 1.70000e+01 -1.50742e+01 -1.35722e+01 -1.65762e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.84000e+03 1.80000e+01 -1.37512e+01 -1.30359e+01 -1.44666e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.92000e+03 1.90000e+01 -1.59773e+01 -1.37425e+01 -1.82121e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.00000e+03 2.00000e+01 -1.42867e+01 -1.35528e+01 -1.50205e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.08000e+03 2.00000e+01 -1.42867e+01 -1.35528e+01 -1.50205e+01 -1.40287e+01 -1.27261e+01 -1.53313e+01
2.16000e+03 2.10000e+01 -1.43054e+01 -1.26884e+01 -1.59224e+01 -1.40287e+01 -1.27261e+01 -1.53313e+01
2.24000e+03 2.20000e+01 -1.38311e+01 -1.17423e+01 -1.59200e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.32000e+03 2.30000e+01 -1.39078e+01 -1.33337e+01 -1.44819e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.40000e+03 2.40000e+01 -1.36981e+01 -1.27672e+01 -1.46290e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.48000e+03 2.40000e+01 -1.36981e+01 -1.27672e+01 -1.46290e+01 -1.40287e+01 -1.27263e+01 -1.53311e+01
2.56000e+03 2.50000e+01 -1.48614e+01 -1.32596e+01 -1.64632e+01 -1.40287e+01 -1.27264e+01 -1.53310e+01
2.64000e+03 2.60000e+01 -1.20941e+01 -1.19086e+01 -1.22796e+01 -1.40287e+01 -1.27265e+01 -1.53309e+01
2.72000e+03 2.70000e+01 -1.34896e+01 -1.22507e+01 -1.47284e+01 -1.40287e+01 -1.27266e+01 -1.53308e+01
2.80000e+03 2.80000e+01 -1.40552e+01 -1.33269e+01 -1.47835e+01 -1.40287e+01 -1.27267e+01 -1.53307e+01
2.88000e+03 2.80000e+01 -1.40552e+01 -1.33269e+01 -1.47835e+01 -1.40287e+01 -1.27269e+01 -1.53306e+01
2.96000e+03 2.90000e+01 -1.26215e+01 -1.04901e+01 -1.47529e+01 -1.40287e+01 -1.27271e+01 -1.53304e+01
3.04000e+03 3.00000e+01 -1.42170e+01 -1.37163e+01 -1.47176e+01 -1.40287e+01 -1.27273e+01 -1.53302e+01
3.12000e+03 3.10000e+01 -1.46856e+01 -1.32900e+01 -1.60812e+01 -1.40287e+01 -1.27276e+01 -1.53299e+01
3.20000e+03 3.20000e+01 -1.42172e+01 -1.26565e+01 -1.57779e+01 -1.40287e+01 -1.27279e+01 -1.53295e+01
3.28000e+03 3.20000e+01 -1.42172e+01 -1.26565e+01 -1.57779e+01 -1.40287e+01 -1.27283e+01 -1.53292e+01
3.36000e+03 3.30000e+01 -1.51269e+01 -1.16561e+01 -1.85977e+01 -1.40287e+01 -1.27287e+01 -1.53287e+01
3.44000e+03 3.40000e+01 -1.40690e+01 -1.19277e+01 -1.62103e+01 -1.40287e+01 -1.27292e+01 -1.53283e+01
3.52000e+03 3.50000e+01 -1.47913e+01 -1.36491e+01 -1.59335e+01 -1.40287e+01 -1.27298e+01 -1.53277e+01
3.60000e+03 3.60000e+01 -1.67212e+01 -1.59626e+01 -1.74798e+01 -1.40287e+01 -1.27304e+01 -1.53270e+01
3.68000e+03 3.60000e+01 -1.67212e+01 -1.59626e+01 -1.74798e+01 -1.40287e+01 -1.27312e+01 -1.53262e+01
3.76000e+03 3.70000e+01 -1.36989e+01 -1.25800e+01 -1.48178e+01 -1.40287e+01 -1.27321e+01 -1.53254e+01
3.84000e+03 3.80000e+01 -1.25644e+01 -1.18777e+01 -1.32511e+01 -1.40287e+01 -1.27330e+01 -1.53245e+01
3.92000e+03 3.90000e+01 -1.36976e+01 -1.16427e+01 -1.57525e+01 -1.40287e+01 -1.27341e+01 -1.53233e+01
4.00000e+03 4.00000e+01 -1.42238e+01 -1.30620e+01 -1.53855e+01 -1.40287e+01 -1.27353e+01 -1.53221e+01
4.08000e+03 4.00000e+01 -1.42238e+01 -1.30620e+01 -1.53855e+01 -1.40287e+01 -1.27367e+01 -1.53208e+01
4.16000e+03 4.10000e+01 -1.47265e+01 -1.40167e+01 -1.54364e+01 -1.40287e+01 -1.27381e+01 -1.53193e+01
4.24000e+03 4.20000e+01 -1.41706e+01 -1.29587e+01 -1.53826e+01 -1.40287e+01 -1.27397e+01 -1.53177e+01
4.32000e+03 4.30000e+01 -1.62602e+01 -1.31195e+01 -1.94008e+01 -1.40287e+01 -1.27415e+01 -1.53158e+01
4.40000e+03 4.40000e+01 -1.47490e+01 -1.28311e+01 -1.66670e+01 -1.40287e+01 -1.27435e+01 -1.53139e+01
4.48000e+03 4.40000e+01 -1.47490e+01 -1.28311e+01 -1.66670e+01 -1.40287e+01 -1.27457e+01 -1.53117e+01
4.56000e+03 4.50000e+01 -1.46629e+01 -1.37817e+01 -1.55441e+01 -1.40286e+01 -1.27480e+01 -1.53093e+01
4.64000e+03 4.60000e+01 -1.41970e+01 -1.31145e+01 -1.52796e+01 -1.40286e+01 -1.27505e+01 -1.53067e+01
4.72000e+03 4.70000e+01 -1.32177e+01 -1.17223e+01 -1.47131e+01 -1.40286e+01 -1.27533e+01 -1.53039e+01
4.80000e+03 4.80000e+01 -1.27025e+01 -1.21461e+01 -1.32589e+01 -1.40286e+01 -1.27562e+01 -1.53010e+01
4.88000e+03 4.80000e+01 -1.27025e+01 -1.21461e+01 -1.32589e+01 -1.40286e+01 -1.27594e+01 -1.52977e+01
4.96000e+03 4.90000e+01 -1.23870e+01 -1.16270e+01 -1.31470e+01 -1.40285e+01 -1.27628e+01 -1.52942e+01
5.04000e+03 5.00000e+01 -1.43248e+01 -1.18288e+01 -1.68209e+01 -1.40285e+01 -1.27666e+01 -1.52905e+01
5.12000e+03 5.10000e+01 -1.58375e+01 -1.45801e+01 -1.70948e+01 -1.40285e+01 -1.27704e+01 -1.52866e+01
5.20000e+03 5.20000e+01 -1.53017e+01 -1.42094e+01 -1.63939e+01 -1.40285e+01 -1.27747e+01 -1.52823e+01
5.28000e+03 5.20000e+01 -1.53017e+01 -1.42094e+01 -1.63939e+01 -1.40285e+01 -1.27791e+01 -1.52778e+01
5.36000e+03 5.30000e+01 -1.46891e+01 -1.38659e+01 -1.55122e+01 -1.40285e+01 -1.27839e+01 -1.52731e+01
5.44000e+03 5.40000e+01 -1.41384e+01 -1.34086e+01 -1.48681e+01 -1.40285e+01 -1.27889e+01 -1.52681e+01
5.52000e+03 5.50000e+01 -1.47594e+01 -1.45982e+01 -1.49207e+01 -1.40285e+01 -1.27942e+01 -1.52628e+01
5.60000e+03 5.60000e+01 -1.15535e+01 -1.05941e+01 -1.25129e+01 -1.40285e+01 -1.27999e+01 -1.52572e+01
5.68000e+03 5.60000e+01 -1.15535e+01 -1.05941e+01 -1.25129e+01 -1.40285e+01 -1.28057e+01 -1.52513e+01
5.76000e+03 5.70000e+01 -1.33999e+01 -1.27634e+01 -1.40363e+01 -1.40285e+01 -1.28119e+01 -1.52451e+01
5.84000e+03 5.80000e+01 -1.45329e+01 -1.35848e+01 -1.54810e+01 -1.40285e+01 -1.28184e+01 -1.52387e+01
5.92000e+03 5.90000e+01 -1.48264e+01 -1.28774e+01 -1.67755e+01 -1.40286e+01 -1.28253e+01 -1.52320e+01
6.00000e+03 6.00000e+01 -1.63534e+01 -1.48885e+01 -1.78184e+01 -1.40286e+01 -1.28323e+01 -1.52250e+01
6.08000e+03 6.00000e+01 -1.63534e+01 -1.48885e+01 -1.78184e+01 -1.40287e+01 -1.28397e+01 -1.52177e+01
6.16000e+03 6.10000e+01 -1.26527e+01 -1.19534e+01 -1.33520e+01 -1.40288e+01 -1.28474e+01 -1.52101e+01
6.24000e+03 6.20000e+01 -1.40863e+01 -1.26396e+01 -1.55329e+01 -1.40289e+01 -1.28555e+01 -1.52023e+01
6.32000e+03 6.30000e+01 -1.44368e+01 -1.10132e+01 -1.78605e+01 -1.40290e+01 -1.28639e+01 -1.51941e+01
6.40000e+03 6.40000e+01 -1.35077e+01 -1.25848e+01 -1.44306e+01 -1.40291e+01 -1.28725e+01 -1.51857e+01
6.48000e+03 6.40000e+01 -1.35077e+01 -1.25848e+01 -1.44306e+01 -1.40292e+01 -1.28815e+01 -1.51770e+01
6.56000e+03 6.50000e+01 -1.49773e+01 -1.41974e+01 -1.57573e+01 -1.40294e+01 -1.28907e+01 -1.51681e+01
6.64000e+03 6.60000e+01 -1.50063e+01 -1.39551e+01 -1.60574e+01 -1.40296e+01 -1.29003e+01 -1.51589e+01
6.72000e+03 6.70000e+01 -1.55938e+01 -1.38854e+01 -1.73022e+01 -1.40298e+01 -1.29101e+01 -1.51494e+01
6.80000e+03 6.80000e+01 -1.61221e+01 -1.28688e+01 -1.93753e+01 -1.40300e+01 -1.29203e+01 -1.51397e+01
6.88000e+03 6.80000e+01 -1.61221e+01 -1.28688e+01 -1.93753e+01 -1.40303e+01 -1.29308e+01 -1.51298e+01
6.96000e+03 6.90000e+01 -1.53308e+01 -1.30643e+01 -1.75974e+01 -1.40305e+01 -1.29415e+01 -1.51195e+01
7.04000e+03 7.00000e+01 -1.29377e+01 -1.22236e+01 -1.36519e+01 -1.40309e+01 -1.29526e+01 -1.51091e+01
7.12000e+03 7.10000e+01 -1.53834e+01 -1.48291e+01 -1.59377e+01 -1.40312e+01 -1.29639e+01 -1.50985e+01
7.20000e+03 7.20000e+01 -1.41651e+01 -1.27139e+01 -1.56163e+01 -1.40316e+01 -1.29755e+01 -1.50877e+01
7.28000e+03 7.20000e+01 -1.41651e+01 -1.27139e+01 -1.56163e+01 -1.40320e+01 -1.29874e+01 -1.50766e+01
7.36000e+03 7.30000e+01 -1.42218e+01 -1.27616e+01 -1.56819e+01 -1.40325e+01 -1.29994e+01 -1.50655e+01
7.44000e+03 7.40000e+01 -1.35150e+01 -1.26580e+01 -1.43721e+01 -1.40329e+01 -1.30118e+01 -1.50541e+01
7.52000e+03 7.50000e+01 -1.55945e+01 -1.45534e+01 -1.66356e+01 -1.40335e+01 -1.30245e+01 -1.50425e+01
7.60000e+03 7.60000e+01 -1.32363e+01 -1.15214e+01 -1.49512e+01 -1.40340e+01 -1.30373e+01 -1.50307e+01
7.68000e+03 7.60000e+01 -1.32363e+01 -1.15214e+01 -1.49512e+01 -1.40346e+01 -1.30505e+01 -1.50188e+01
7.76000e+03 7.70000e+01 -1.34314e+01 -1.25822e+01 -1.42806e+01 -1.40353e+01 -1.30638e+01 -1.50068e+01
7.84000e+03 7.80000e+01 -1.33032e+01 -1.28856e+01 -1.37209e+01 -1.40360e+01 -1.30774e+01 -1.49946e+01
7.92000e+03 7.90000e+01 -1.38003e+01 -1.20314e+01 -1.55692e+01 -1.40368e+01 -1.30912e+01 -1.49823e+01
8.00000e+03 8.00000e+01 -1.50330e+01 -1.33955e+01 -1.66705e+01 -1.40376e+01 -1.31052e+01 -1.49700e+01
8.08000e+03 8.00000e+01 -1.50330e+01 -1.33955e+01 -1.66705e+01 -1.40384e+01 -1.31194e+01 -1.49574e+01
8.16000e+03 8.10000e+01 -1.48030e+01 -1.35490e+01 -1.60570e+01 -1.40393e+01 -1.31338e+01 -1.49448e+01
8.24000e+03 8.20000e+01 -1.52160e+01 -1.38931e+01 -1.65389e+01 -1.40402e+01 -1.31483e+01 -1.49321e+01
8.32000e+03 8.30000e+01 -1.25248e+01 -1.14502e+01 -1.35994e+01 -1.40412e+01 -1.31631e+01 -1.49194e+01
8.40000e+03 8.40000e+01 -1.24781e+01 -1.17163e+01 -1.32398e+01 -1.40422e+01 -1.31779e+01 -1.49065e+01
8.48000e+03 8.40000e+01 -1.24781e+01 -1.17163e+01 -1.32398e+01 -1.40434e+01 -1.31931e+01 -1.48937e+01
8.56000e+03 8.50000e+01 -1.42900e+01 -1.34525e+01 -1.51275e+01 -1.40445e+01 -1.32082e+01 -1.48807e+01
8.64000e+03 8.60000e+01 -1.37237e+01 -1.25247e+01 -1.49227e+01 -1.40457e+01 -1.32237e+01 -1.48677e+01
8.72000e+03 8.70000e+01 -1.33409e+01 -1.19527e+01 -1.47290e+01 -1.40469e+01 -1.32392e+01 -1.48547e+01
8.80000e+03 8.80000e+01 -1.46742e+01 -1.29859e+01 -1.63625e+01 -1.40482e+01 -1.32547e+01 -1.48417e+01
8.88000e+03 8.80000e+01 -1.46742e+01 -1.29859e+01 -1.63625e+01 -1.40496e+01 -1.32706e+01 -1.48286e+01
8.96000e+03 8.90000e+01 -1.37762e+01 -1.29559e+01 -1.45965e+01 -1.40509e+01 -1.32864e+01 -1.48155e+01
9.04000e+03 9.00000e+01 -1.31895e+01 -1.08422e+01 -1.55367e+01 -1.40524e+01 -1.33024e+01 -1.48024e+01
9.12000e+03 9.10000e+01 -1.37005e+01 -1.05574e+01 -1.68436e+01 -1.40540e+01 -1.33185e+01 -1.47894e+01
9.20000e+03 9.20000e+01 -1.34477e+01 -1.31288e+01 -1.37666e+01 -1.40555e+01 -1.33347e+01 -1.47763e+01
9.28000e+03 9.20000e+01 -1.34477e+01 -1.31288e+01 -1.37666e+01 -1.40571e+01 -1.33510e+01 -1.47633e+01
9.36000e+03 9.30000e+01 -1.30929e+01 -1.26470e+01 -1.35389e+01 -1.40588e+01 -1.33674e+01 -1.47502e+01
9.44000e+03 9.40000e+01 -1.51615e+01 -1.35406e+01 -1.67825e+01 -1.40606e+01 -1.33839e+01 -1.47372e+01
9.52000e+03 9.50000e+01 -1.32977e+01 -1.26724e+01 -1.39229e+01 -1.40623e+01 -1.34005e+01 -1.47242e+01
9.60000e+03 9.60000e+01 -1.52921e+01 -1.42048e+01 -1.63793e+01 -1.40642e+01 -1.34171e+01 -1.47113e+01
9.68000e+03 9.60000e+01 -1.52921e+01 -1.42048e+01 -1.63793e+01 -1.40661e+01 -1.34338e+01 -1.46984e+01
9.76000e+03 9.70000e+01 -1.38114e+01 -1.22712e+01 -1.53516e+01 -1.40680e+01 -1.34505e+01 -1.46855e+01
9.84000e+03 9.80000e+01 -1.32181e+01 -1.27521e+01 -1.36842e+01 -1.40700e+01 -1.34674e+01 -1.46727e+01
9.92000e+03 9.90000e+01 -1.33314e+01 -1.12396e+01 -1.54233e+01 -1.40721e+01 -1.34842e+01 -1.46600e+01
1.00000e+04 1.00000e+02 -1.60881e+01 -1.43594e+01 -1.78168e+01 -1.40742e+01 -1.35012e+01 -1.46472e+01
1.00800e+04 1.00000e+02 -1.60881e+01 -1.43594e+01 -1.78168e+01 -1.40764e+01 -1.35182e+01 -1.46346e+01
1.01600e+04 1.01000e+02 -1.44071e+01 -1.36426e+01 -1.51716e+01 -1.40786e+01 -1.35352e+01 -1.46220e+01
1.02400e+04 1.02000e+02 -1.61824e+01 -1.44314e+01 -1.79334e+01 -1.40809e+01 -1.35523e+01 -1.46096e+01
1.03200e+04 1.03000e+02 -1.39051e+01 -1.35863e+01 -1.42239e+01 -1.40833e+01 -1.35694e+01 -1.45972e+01
1.04000e+04 1.04000e+02 -1.35149e+01 -1.14120e+01 -1.56177e+01 -1.40856e+01 -1.35865e+01 -1.45848e+01
1.04800e+04 1.04000e+02 -1.35149e+01 -1.14120e+01 -1.56177e+01 -1.40881e+01 -1.36036e+01 -1.45725e+01
1.05600e+04 1.05000e+02 -1.57365e+01 -1.50173e+01 -1.64557e+01 -1.40905e+01 -1.36207e+01 -1.45603e+01
1.06400e+04 1.06000e+02 -1.47776e+01 -1.42720e+01 -1.52831e+01 -1.40930e+01 -1.36379e+01 -1.45482e+01
1.07200e+04 1.07000e+02 -1.46231e+01 -1.32373e+01 -1.60089e+01 -1.40956e+01 -1.36550e+01 -1.45362e+01
1.08000e+04 1.08000e+02 -1.50630e+01 -1.39813e+01 -1.61448e+01 -1.40982e+01 -1.36720e+01 -1.45243e+01
1.08800e+04 1.08000e+02 -1.50630e+01 -1.39813e+01 -1.61448e+01 -1.41008e+01 -1.36892e+01 -1.45124e+01
1.09600e+04 1.09000e+02 -1.56746e+01 -1.49191e+01 -1.64300e+01 -1.41035e+01 -1.37062e+01 -1.45007e+01
1.10400e+04 1.10000e+02 -1.39618e+01 -1.23088e+01 -1.56147e+01 -1.41062e+01 -1.37233e+01 -1.44891e+01
1.11200e+04 1.11000e+02 -1.44766e+01 -1.27638e+01 -1.61894e+01 -1.41089e+01 -1.37402e+01 -1.44775e+01
1.12000e+04 1.12000e+02 -1.37530e+01 -1.29148e+01 -1.45912e+01 -1.41116e+01 -1.37570e+01 -1.44661e+01
1.12800e+04 1.12000e+02 -1.37530e+01 -1.29148e+01 -1.45912e+01 -1.41143e+01 -1.37739e+01 -1.44547e+01
1.13600e+04 1.13000e+02 -1.24662e+01 -1.12963e+01 -1.36361e+01 -1.41171e+01 -1.37907e+01 -1.44435e+01
1.14400e+04 1.14000e+02 -1.36530e+01 -1.29258e+01 -1.43801e+01 -1.41198e+01 -1.38073e+01 -1.44324e+01
1.15200e+04 1.15000e+02 -1.47406e+01 -1.39956e+01 -1.54855e+01 -1.41226e+01 -1.38238e+01 -1.44214e+01
1.16000e+04 1.16000e+02 -1.56260e+01 -1.47192e+01 -1.65327e+01 -1.41254e+01 -1.38402e+01 -1.44105e+01
1.16800e+04 1.16000e+02 -1.56260e+01 -1.47192e+01 -1.65327e+01 -1.41281e+01 -1.38564e+01 -1.43998e+01
1.17600e+04 1.17000e+02 -1.18791e+01 -1.03301e+01 -1.34280e+01 -1.41308e+01 -1.38726e+01 -1.43891e+01
1.18400e+04 1.18000e+02 -1.30407e+01 -1.26984e+01 -1.33830e+01 -1.41335e+01 -1.38885e+01 -1.43785e+01
1.19200e+04 1.19000e+02 -1.57438e+01 -1.30660e+01 -1.84217e+01 -1.41362e+01 -1.39043e+01 -1.43681e+01
1.20000e+04 1.20000e+02 -1.41357e+01 -1.33642e+01 -1.49072e+01 -1.41389e+01 -1.39200e+01 -1.43578e+01
1.20800e+04 1.20000e+02 -1.41357e+01 -1.33642e+01 -1.49072e+01 -1.41415e+01 -1.39354e+01 -1.43476e+01
1.21600e+04 1.21000e+02 -1.57269e+01 -1.27799e+01 -1.86738e+01 -1.41441e+01 -1.39507e+01 -1.43375e+01
1.22400e+04 1.22000e+02 -1.41065e+01 -1.38461e+01 -1.43670e+01 -1.41466e+01 -1.39656e+01 -1.43276e+01
1.23200e+04 1.23000e+02 -1.27411e+01 -1.10804e+01 -1.44017e+01 -1.41491e+01 -1.39804e+01 -1.43178e+01
1.24000e+04 1.24000e+02 -1.39671e+01 -1.20971e+01 -1.58371e+01 -1.41515e+01 -1.39950e+01 -1.43081e+01
1.24800e+04 1.24000e+02 -1.39671e+01 -1.20971e+01 -1.58371e+01 -1.41539e+01 -1.40092e+01 -1.42986e+01
1.25600e+04 1.25000e+02 -1.34288e+01 -1.08605e+01 -1.59971e+01 -1.41562e+01 -1.40232e+01 -1.42892e+01
1.26400e+04 1.26000e+02 -1.43386e+01 -1.36180e+01 -1.50592e+01 -1.41584e+01 -1.40369e+01 -1.42799e+01
1.27200e+04 1.27000e+02 -1.24554e+01 -1.09284e+01 -1.39825e+01 -1.41607e+01 -1.40504e+01 -1.42710e+01
1.28000e+04 1.28000e+02 -1.46794e+01 -1.41683e+01 -1.51905e+01 -1.41627e+01 -1.40635e+01 -1.42620e+01
1.28800e+04 1.28000e+02 -1.46794e+01 -1.41683e+01 -1.51905e+01 -1.41648e+01 -1.40762e+01 -1.42533e+01
1.29600e+04 1.29000e+02 -1.42837e+01 -1.35668e+01 -1.50006e+01 -1.41667e+01 -1.40886e+01 -1.42448e+01
1.30400e+04 1.30000e+02 -1.45171e+01 -1.26662e+01 -1.63680e+01 -1.41686e+01 -1.41006e+01 -1.42366e+01
1.31200e+04 1.31000e+02 -1.48298e+01 -1.28382e+01 -1.68213e+01 -1.41704e+01 -1.41122e+01 -1.42287e+01
1.32000e+04 1.32000e+02 -1.35638e+01 -1.24195e+01 -1.47081e+01 -1.41722e+01 -1.41232e+01 -1.42211e+01
1.32800e+04 1.32000e+02 -1.35638e+01 -1.24195e+01 -1.47081e+01 -1.41738e+01 -1.41334e+01 -1.42142e+01
1.33600e+04 1.33000e+02 -1.51837e+01 -1.40705e+01 -1.62970e+01 -1.41754e+01 -1.41428e+01 -1.42080e+01
1.34400e+04 1.34000e+02 -1.48746e+01 -1.19529e+01 -1.77962e+01 -1.41769e+01 -1.41506e+01 -1.42032e+01
1.35200e+04 1.35000e+02 -1.51492e+01 -1.47395e+01 -1.55588e+01 -1.41783e+01 -1.41558e+01 -1.42009e+01
1.36000e+04 1.36000e+02 -1.29477e+01 -1.04941e+01 -1.54012e+01 -1.41797e+01 -1.41575e+01 -1.42019e+01
1.36800e+04 1.36000e+02 -1.29477e+01 -1.04941e+01 -1.54012e+01 -1.41809e+01 -1.41558e+01 -1.42061e+01
1.37600e+04 1.37000e+02 -1.35242e+01 -1.15014e+01 -1.55470e+01 -1.41821e+01 -1.41519e+01 -1.42123e+01
1.38400e+04 1.38000e+02 -1.47411e+01 -1.28485e+01 -1.66338e+01 -1.41833e+01 -1.41469e+01 -1.42197e+01
1.39200e+04 1.39000e+02 -1.62951e+01 -1.42885e+01 -1.83017e+01 -1.41843e+01 -1.41412e+01 -1.42274e+01
1.40000e+04 1.40000e+02 -1.39731e+01 -1.23184e+01 -1.56279e+01 -1.41853e+01 -1.41354e+01 -1.42353e+01
1.40800e+04 1.40000e+02 -1.39731e+01 -1.23184e+01 -1.56279e+01 -1.41863e+01 -1.41295e+01 -1.42431e+01
1.41600e+04 1.41000e+02 -1.33280e+01 -1.22797e+01 -1.43764e+01 -1.41872e+01 -1.41236e+01 -1.42507e+01
1.42400e+04 1.42000e+02 -1.51810e+01 -1.24897e+01 -1.78724e+01 -1.41879e+01 -1.41178e+01 -1.42581e+01
1.43200e+04 1.43000e+02 -1.30449e+01 -1.02479e+01 -1.58419e+01 -1.41887e+01 -1.41121e+01 -1.42653e+01
1.44000e+04 1.44000e+02 -1.48843e+01 -1.37263e+01 -1.60423e+01 -1.41894e+01 -1.41065e+01 -1.42723e+01
1.44800e+04 1.44000e+02 -1.48843e+01 -1.37263e+01 -1.60423e+01 -1.41901e+01 -1.41011e+01 -1.42790e+01
1.45600e+04 1.45000e+02 -1.38404e+01 -1.22836e+01 -1.53972e+01 -1.41907e+01 -1.40959e+01 -1.42854e+01
1.46400e+04 1.46000e+02 -1.48412e+01 -1.30485e+01 -1.66339e+01 -1.41912e+01 -1.40909e+01 -1.42916e+01
1.47200e+04 1.47000e+02 -1.45985e+01 -1.38093e+01 -1.53877e+01 -1.41917e+01 -1.40860e+01 -1.42974e+01
1.48000e+04 1.48000e+02 -1.36089e+01 -1.24019e+01 -1.48159e+01 -1.41922e+01 -1.40815e+01 -1.43030e+01
1.48800e+04 1.48000e+02 -1.36089e+01 -1.24019e+01 -1.48159e+01 -1.41927e+01 -1.40771e+01 -1.43083e+01
1.49600e+04 1.49000e+02 -1.44519e+01 -1.33485e+01 -1.55552e+01 -1.41931e+01 -1.40729e+01 -1.43133e+01
1.50400e+04 1.50000e+02 -1.43062e+01 -1.27736e+01 -1.58388e+01 -1.41935e+01 -1.40690e+01 -1.43180e+01
1.51200e+04 1.51000e+02 -1.33619e+01 -1.09458e+01 -1.57780e+01 -1.41938e+01 -1.40652e+01 -1.43225e+01
1.52000e+04 1.52000e+02 -1.27757e+01 -1.17698e+01 -1.37816e+01 -1.41941e+01 -1.40617e+01 -1.43266e+01
1.52800e+04 1.52000e+02 -1.27757e+01 -1.17698e+01 -1.37816e+01 -1.41944e+01 -1.40584e+01 -1.43305e+01
1.53600e+04 1.53000e+02 -1.47801e+01 -1.34395e+01 -1.61207e+01 -1.41947e+01 -1.40553e+01 -1.43341e+01
1.54400e+04 1.54000e+02 -1.33893e+01 -1.29842e+01 -1.37944e+01 -1.41950e+01 -1.40525e+01 -1.43374e+01
1.55200e+04 1.55000e+02 -1.30216e+01 -1.06192e+01 -1.54239e+01 -1.41952e+01 -1.40500e+01 -1.43404e+01
1.56000e+04 1.56000e+02 -1.26539e+01 -1.20317e+01 -1.32761e+01 -1.41954e+01 -1.40477e+01 -1.43431e+01
1.56800e+04 1.56000e+02 -1.26539e+01 -1.20317e+01 -1.32761e+01 -1.41956e+01 -1.40456e+01 -1.43456e+01
1.57600e+04 1.57000e+02 -1.55858e+01 -1.40768e+01 -1.70948e+01 -1.41958e+01 -1.40438e+01 -1.43478e+01
1.58400e+04 1.58000e+02 -1.44221e+01 -1.36832e+01 -1.51610e+01 -1.41960e+01 -1.40422e+01 -1.43497e+01
1.59200e+04 1.59000e+02 -1.23458e+01 -1.13308e+01 -1.33608e+01 -1.41961e+01 -1.40409e+01 -1.43513e+01
1.60000e+04 1.60000e+02 -1.32224e+01 -1.15127e+01 -1.49320e+01 -1.41963e+01 -1.40398e+01 -1.43527e+01
1.60800e+04 1.60000e+02 -1.32224e+01 -1.15127e+01 -1.49320e+01 -1.41964e+01 -1.40390e+01 -1.43538e+01
1.61600e+04 1.61000e+02 -1.34952e+01 -1.27588e+01 -1.42317e+01 -1.41965e+01 -1.40384e+01 -1.43546e+01
1.62400e+04 1.62000e+02 -1.59816e+01 -1.35541e+01 -1.84091e+01 -1.41967e+01 -1.40381e+01 -1.43552e+01
1.63200e+04 1.63000e+02 -1.57426e+01 -1.29372e+01 -1.85481e+01 -1.41968e+01 -1.40380e+01 -1.43555e+01
1.64000e+04 1.64000e+02 -1.43686e+01 -1.41868e+01 -1.45504e+01 -1.41969e+01 -1.40383e+01 -1.43555e+01
1.64800e+04 1.64000e+02 -1.43686e+01 -1.41868e+01 -1.45504e+01 -1.41970e+01 -1.40387e+01 -1.43553e+01
1.65600e+04 1.65000e+02 -1.34405e+01 -1.12398e+01 -1.56413e+01 -1.41971e+01 -1.40393e+01 -1.43549e+01
1.66400e+04 1.66000e+02 -1.34291e+01 -1.32430e+01 -1.36153e+01 -1.41972e+01 -1.40402e+01 -1.43542e+01
1.67200e+04 1.67000e+02 -1.44528e+01 -1.24005e+01 -1.65052e+01 -1.41973e+01 -1.40413e+01 -1.43533e+01
1.68000e+04 1.68000e+02 -1.42008e+01 -1.29356e+01 -1.54659e+01 -1.41974e+01 -1.40427e+01 -1.43521e+01
1.68800e+04 1.68000e+02 -1.42008e+01 -1.29356e+01 -1.54659e+01 -1.41975e+01 -1.40443e+01 -1.43507e+01
1.69600e+04 1.69000e+02 -1.34988e+01 -1.22825e+01 -1.47151e+01 -1.41976e+01 -1.40460e+01 -1.43492e+01
1.70400e+04 1.70000e+02 -1.30553e+01 -1.09720e+01 -1.51387e+01 -1.41977e+01 -1.40481e+01 -1.43474e+01
1.71200e+04 1.71000e+02 -1.26895e+01 -1.04918e+01 -1.48873e+01 -1.41978e+01 -1.40503e+01 -1.43454e+01
1.72000e+04 1.72000e+02 -1.44836e+01 -1.37513e+01 -1.52158e+01 -1.41979e+01 -1.40527e+01 -1.43431e+01
1.72800e+04 1.72000e+02 -1.44836e+01 -1.37513e+01 -1.52158e+01 -1.41980e+01 -1.40554e+01 -1.43407e+01
1.73600e+04 1.73000e+02 -1.42232e+01 -1.24354e+01 -1.60110e+01 -1.41982e+01 -1.40582e+01 -1.43382e+01
1.74400e+04 1.74000e+02 -1.50495e+01 -1.43623e+01 -1.57368e+01 -1.41983e+01 -1.40611e+01 -1.43354e+01
1.75200e+04 1.75000e+02 -1.53585e+01 -1.37787e+01 -1.69383e+01 -1.41984e+01 -1.40643e+01 -1.43325e+01
1.76000e+04 1.76000e+02 -1.72408e+01 -1.52148e+01 -1.92668e+01 -1.41985e+01 -1.40676e+01 -1.43294e+01
1.76800e+04 1.76000e+02 -1.72408e+01 -1.52148e+01 -1.92668e+01 -1.41986e+01 -1.40710e+01 -1.43262e+01
1.77600e+04 1.77000e+02 -1.63834e+01 -1.42809e+01 -1.84859e+01 -1.41988e+01 -1.40746e+01 -1.43229e+01
1.78400e+04 1.78000e+02 -1.38687e+01 -1.22749e+01 -1.54626e+01 -1.41989e+01 -1.40784e+01 -1.43194e+01
1.79200e+04 1.79000e+02 -1.20036e+01 -1.08217e+01 -1.31855e+01 -1.41990e+01 -1.40822e+01 -1.43158e+01
1.80000e+04 1.80000e+02 -1.45638e+01 -1.34948e+01 -1.56329e+01 -1.41991e+01 -1.40861e+01 -1.43121e+01
1.80800e+04 1.80000e+02 -1.45638e+01 -1.34948e+01 -1.56329e+01 -1.41993e+01 -1.40901e+01 -1.43084e+01
1.81600e+04 1.81000e+02 -1.33128e+01 -1.25874e+01 -1.40382e+01 -1.41994e+01 -1.40942e+01 -1.43045e+01
1.82400e+04 1.82000e+02 -1.33021e+01 -1.23106e+01 -1.42936e+01 -1.41995e+01 -1.40984e+01 -1.43006e+01
1.83200e+04 1.83000e+02 -1.26871e+01 -1.09777e+01 -1.43966e+01 -1.41995e+01 -1.41024e+01 -1.42967e+01
1.84000e+04 1.84000e+02 -1.51224e+01 -1.32208e+01 -1.70240e+01 -1.41996e+01 -1.41066e+01 -1.42927e+01
1.84800e+04 1.84000e+02 -1.51224e+01 -1.32208e+01 -1.70240e+01 -1.41997e+01 -1.41107e+01 -1.42886e+01
1.85600e+04 1.85000e+02 -1.49156e+01 -1.45482e+01 -1.52829e+01 -1.41998e+01 -1.41149e+01 -1.42846e+01
1.86400e+04 1.86000e+02 -1.32973e+01 -1.29324e+01 -1.36622e+01 -1.41998e+01 -1.41190e+01 -1.42806e+01
1.87200e+04 1.87000e+02 -1.44459e+01 -1.26638e+01 -1.62279e+01 -1.41998e+01 -1.41230e+01 -1.42767e+01
1.88000e+04 1.88000e+02 -1.46493e+01 -1.38008e+01 -1.54978e+01 -1.41998e+01 -1.41268e+01 -1.42728e+01
1.88800e+04 1.88000e+02 -1.46493e+01 -1.38008e+01 -1.54978e+01 -1.41998e+01 -1.41306e+01 -1.42690e+01
1.89600e+04 1.89000e+02 -1.41886e+01 -1.27834e+01 -1.55938e+01 -1.41997e+01 -1.41341e+01 -1.42654e+01
1.90400e+04 1.90000e+02 -1.56867e+01 -1.40864e+01 -1.72869e+01 -1.41997e+01 -1.41374e+01 -1.42620e+01
1.91200e+04 1.91000e+02 -1.45249e+01 -1.20320e+01 -1.70179e+01 -1.41996e+01 -1.41404e+01 -1.42588e+01
1.92000e+04 1.92000e+02 -1.41493e+01 -1.22303e+01 -1.60682e+01 -1.41994e+01 -1.41431e+01 -1.42558e+01
1.92800e+04 1.92000e+02 -1.41493e+01 -1.22303e+01 -1.60682e+01 -1.41993e+01 -1.41453e+01 -1.42533e+01
1.93600e+04 1.93000e+02 -1.38180e+01 -1.29338e+01 -1.47021e+01 -1.41991e+01 -1.41472e+01 -1.42510e+01
1.94400e+04 1.94000e+02 -1.35864e+01 -1.14376e+01 -1.57352e+01 -1.41989e+01 -1.41485e+01 -1.42493e+01
1.95200e+04 1.95000e+02 -1.64299e+01 -1.38313e+01 -1.90285e+01 -1.41986e+01 -1.41491e+01 -1.42481e+01
1.96000e+04 1.96000e+02 -1.58920e+01 -1.53199e+01 -1.64641e+01 -1.41983e+01 -1.41492e+01 -1.42473e+01
1.96800e+04 1.96000e+02 -1.58920e+01 -1.53199e+01 -1.64641e+01 -1.41979e+01 -1.41487e+01 -1.42472e+01
1.97600e+04 1.97000e+02 -1.62365e+01 -1.35916e+01 -1.88814e+01 -1.41975e+01 -1.41476e+01 -1.42475e+01
1.98400e+04 1.98000e+02 -1.43940e+01 -1.27042e+01 -1.60838e+01 -1.41971e+01 -1.41459e+01 -1.42484e+01
1.99200e+04 1.99000e+02 -1.32751e+01 -1.10374e+01 -1.55128e+01 -1.41967e+01 -1.41437e+01 -1.42497e+01
2.00000e+04 2.00000e+02 -1.32944e+01 -1.24433e+01 -1.41456e+01 -1.41962e+01 -1.41409e+01 -1.42514e+01
2.00800e+04 2.00000e+02 -1.32944e+01 -1.24433e+01 -1.41456e+01 -1.41957e+01 -1.41378e+01 -1.42535e+01
2.01600e+04 2.01000e+02 -1.32897e+01 -1.13605e+01 -1.52189e+01 -1.41951e+01 -1.41343e+01 -1.42559e+01
2.02400e+04 2.02000e+02 -1.46511e+01 -1.33634e+01 -1.59387e+01 -1.41945e+01 -1.41305e+01 -1.42584e+01
2.03200e+04 2.03000e+02 -1.45648e+01 -1.41589e+01 -1.49706e+01 -1.41938e+01 -1.41264e+01 -1.42612e+01
2.04000e+04 2.04000e+02 -1.48926e+01 -1.20915e+01 -1.76937e+01 -1.41931e+01 -1.41221e+01 -1.42641e+01
2.04800e+04 2.04000e+02 -1.48926e+01 -1.20915e+01 -1.76937e+01 -1.41924e+01 -1.41177e+01 -1.42671e+01
2.05600e+04 2.05000e+02 -1.37459e+01 -1.29118e+01 -1.45800e+01 -1.41917e+01 -1.41131e+01 -1.42702e+01
2.06400e+04 2.06000e+02 -1.51524e+01 -1.43054e+01 -1.59994e+01 -1.41909e+01 -1.41084e+01 -1.42733e+01
2.07200e+04 2.07000e+02 -1.33595e+01 -1.24528e+01 -1.42662e+01 -1.41901e+01 -1.41036e+01 -1.42765e+01
2.08000e+04 2.08000e+02 -1.52235e+01 -1.38244e+01 -1.66226e+01 -1.41892e+01 -1.40987e+01 -1.42798e+01
2.08800e+04 2.08000e+02 -1.52235e+01 -1.38244e+01 -1.66226e+01 -1.41883e+01 -1.40938e+01 -1.42829e+01
2.09600e+04 2.09000e+02 -1.43630e+01 -1.26953e+01 -1.60308e+01 -1.41875e+01 -1.40888e+01 -1.42861e+01
2.10400e+04 2.10000e+02 -1.40170e+01 -1.28191e+01 -1.52150e+01 -1.41866e+01 -1.40839e+01 -1.42893e+01
2.11200e+04 2.11000e+02 -1.39432e+01 -1.22986e+01 -1.55878e+01 -1.41857e+01 -1.40790e+01 -1.42924e+01
2.12000e+04 2.12000e+02 -1.41432e+01 -1.37230e+01 -1.45633e+01 -1.41848e+01 -1.40740e+01 -1.42955e+01
2.12800e+04 2.12000e+02 -1.41432e+01 -1.37230e+01 -1.45633e+01 -1.41838e+01 -1.40691e+01 -1.42986e+01
2.13600e+04 2.13000e+02 -1.38266e+01 -1.31748e+01 -1.44784e+01 -1.41829e+01 -1.40642e+01 -1.43016e+01
2.14400e+04 2.14000e+02 -1.38223e+01 -1.24222e+01 -1.52224e+01 -1.41819e+01 -1.40593e+01 -1.43046e+01
2.15200e+04 2.15000e+02 -1.40559e+01 -1.27754e+01 -1.53364e+01 -1.41810e+01 -1.40545e+01 -1.43075e+01
2.16000e+04 2.16000e+02 -1.48514e+01 -1.43534e+01 -1.53495e+01 -1.41800e+01 -1.40497e+01 -1.43103e+01
2.16800e+04 2.16000e+02 -1.48514e+01 -1.43534e+01 -1.53495e+01 -1.41791e+01 -1.40450e+01 -1.43132e+01
2.17600e+04 2.17000e+02 -1.35954e+01 -1.11108e+01 -1.60800e+01 -1.41782e+01 -1.40405e+01 -1.43159e+01
2.18400e+04 2.18000e+02 -1.37291e+01 -1.28549e+01 -1.46034e+01 -1.41773e+01 -1.40360e+01 -1.43186e+01
2.19200e+04 2.19000e+02 -1.34888e+01 -1.30783e+01 -1.38993e+01 -1.41765e+01 -1.40316e+01 -1.43213e+01
2.20000e+04 2.20000e+02 -1.39688e+01 -1.30627e+01 -1.48748e+01 -1.41756e+01 -1.40273e+01 -1.43239e+01
2.20800e+04 2.20000e+02 -1.39688e+01 -1.30627e+01 -1.48748e+01 -1.41748e+01 -1.40232e+01 -1.43264e+01
2.21600e+04 2.21000e+02 -1.31507e+01 -1.14230e+01 -1.48784e+01 -1.41740e+01 -1.40191e+01 -1.43289e+01
2.22400e+04 2.22000e+02 -1.49402e+01 -1.43158e+01 -1.55647e+01 -1.41733e+01 -1.40152e+01 -1.43314e+01
2.23200e+04 2.23000e+02 -1.31186e+01 -1.22182e+01 -1.40190e+01 -1.41726e+01 -1.40113e+01 -1.43338e+01
2.24000e+04 2.24000e+02 -1.43542e+01 -1.24378e+01 -1.62706e+01 -1.41719e+01 -1.40077e+01 -1.43362e+01
2.24800e+04 2.24000e+02 -1.43542e+01 -1.24378e+01 -1.62706e+01 -1.41713e+01 -1.40042e+01 -1.43384e+01
2.25600e+04 2.25000e+02 -1.23393e+01 -1.02631e+01 -1.44156e+01 -1.41708e+01 -1.40008e+01 -1.43407e+01
2.26400e+04 2.26000e+02 -1.48525e+01 -1.42426e+01 -1.54623e+01 -1.41703e+01 -1.39976e+01 -1.43430e+01
2.27200e+04 2.27000e+02 -1.50656e+01 -1.28990e+01 -1.72322e+01 -1.41699e+01 -1.39946e+01 -1.43451e+01
2.28000e+04 2.28000e+02 -1.35580e+01 -1.29403e+01 -1.41757e+01 -1.41695e+01 -1.39918e+01 -1.43472e+01
2.28800e+04 2.28000e+02 -1.35580e+01 -1.29403e+01 -1.41757e+01 -1.41692e+01 -1.39891e+01 -1.43493e+01
2.29600e+04 2.29000e+02 -1.63916e+01 -1.52950e+01 -1.74883e+01 -1.41690e+01 -1.39865e+01 -1.43514e+01
2.30400e+04 2.30000e+02 -1.58487e+01 -1.30680e+01 -1.86294e+01 -1.41688e+01 -1.39842e+01 -1.43535e+01
2.31200e+04 2.31000e+02 -1.42944e+01 -1.34547e+01 -1.51342e+01 -1.41687e+01 -1.39820e+01 -1.43555e+01
2.32000e+04 2.32000e+02 -1.55135e+01 -1.44570e+01 -1.65700e+01 -1.41687e+01 -1.39800e+01 -1.43574e+01
2.32800e+04 2.32000e+02 -1.55135e+01 -1.44570e+01 -1.65700e+01 -1.41688e+01 -1.39782e+01 -1.43594e+01
2.33600e+04 2.33000e+02 -1.48274e+01 -1.32043e+01 -1.64505e+01 -1.41690e+01 -1.39767e+01 -1.43613e+01
2.34400e+04 2.34000e+02 -1.36831e+01 -1.29171e+01 -1.44492e+01 -1.41692e+01 -1.39753e+01 -1.43632e+01
2.35200e+04 2.35000e+02 -1.41800e+01 -1.28277e+01 -1.55323e+01 -1.41696e+01 -1.39741e+01 -1.43651e+01
2.36000e+04 2.36000e+02 -1.46456e+01 -1.35994e+01 -1.56918e+01 -1.41700e+01 -1.39730e+01 -1.43669e+01
2.36800e+04 2.36000e+02 -1.46456e+01 -1.35994e+01 -1.56918e+01 -1.41705e+01 -1.39723e+01 -1.43687e+01
2.37600e+04 2.37000e+02 -1.42744e+01 -1.36642e+01 -1.48847e+01 -1.41710e+01 -1.39716e+01 -1.43705e+01
2.38400e+04 2.38000e+02 -1.39288e+01 -1.23095e+01 -1.55481e+01 -1.41717e+01 -1.39711e+01 -1.43722e+01
2.39200e+04 2.39000e+02 -1.36029e+01 -1.24562e+01 -1.47497e+01 -1.41724e+01 -1.39709e+01 -1.43739e+01
2.40000e+04 2.40000e+02 -1.31932e+01 -1.19077e+01 -1.44788e+01 -1.41732e+01 -1.39708e+01 -1.43756e+01
2.40800e+04 2.40000e+02 -1.31932e+01 -1.19077e+01 -1.44788e+01 -1.41741e+01 -1.39710e+01 -1.43773e+01
2.41600e+04 2.41000e+02 -1.42507e+01 -1.27186e+01 -1.57828e+01 -1.41751e+01 -1.39713e+01 -1.43789e+01
2.42400e+04 2.42000e+02 -1.37924e+01 -1.32997e+01 -1.42851e+01 -1.41761e+01 -1.39718e+01 -1.43804e+01
2.43200e+04 2.43000e+02 -1.42770e+01 -1.35516e+01 -1.50024e+01 -1.41772e+01 -1.39725e+01 -1.43820e+01
2.44000e+04 2.44000e+02 -1.37022e+01 -1.25008e+01 -1.49035e+01 -1.41784e+01 -1.39734e+01 -1.43834e+01
2.44800e+04 2.44000e+02 -1.37022e+01 -1.25008e+01 -1.49035e+01 -1.41796e+01 -1.39744e+01 -1.43849e+01
2.45600e+04 2.45000e+02 -1.61260e+01 -1.51082e+01 -1.71438e+01 -1.41809e+01 -1.39756e+01 -1.43862e+01
2.46400e+04 2.46000e+02 -1.55295e+01 -1.48052e+01 -1.62538e+01 -1.41823e+01 -1.39770e+01 -1.43876e+01
2.47200e+04 2.47000e+02 -1.47191e+01 -1.37314e+01 -1.57068e+01 -1.41837e+01 -1.39785e+01 -1.43889e+01
2.48000e+04 2.48000e+02 -1.26353e+01 -1.10068e+01 -1.42638e+01 -1.41851e+01 -1.39801e+01 -1.43901e+01
2.48800e+04 2.48000e+02 -1.26353e+01 -1.10068e+01 -1.42638e+01 -1.41866e+01 -1.39819e+01 -1.43912e+01
2.49600e+04 2.49000e+02 -1.32511e+01 -1.14458e+01 -1.50564e+01 -1.41881e+01 -1.39839e+01 -1.43924e+01
2.50400e+04 2.50000e+02 -1.33468e+01 -1.09852e+01 -1.57084e+01 -1.41897e+01 -1.39860e+01 -1.43934e+01
2.51200e+04 2.51000e+02 -1.65270e+01 -1.55824e+01 -1.74716e+01 -1.41913e+01 -1.39882e+01 -1.43943e+01
2.52000e+04 2.52000e+02 -1.39332e+01 -1.32649e+01 -1.46014e+01 -1.41929e+01 -1.39905e+01 -1.43953e+01
2.52800e+04 2.52000e+02 -1.39332e+01 -1.32649e+01 -1.46014e+01 -1.41945e+01 -1.39929e+01 -1.43961e+01
2.53600e+04 2.53000e+02 -1.39285e+01 -1.25676e+01 -1.52894e+01 -1.41961e+01 -1.39954e+01 -1.43968e+01
2.54400e+04 2.54000e+02 -1.45587e+01 -1.16686e+01 -1.74487e+01 -1.41978e+01 -1.39982e+01 -1.43974e+01
2.55200e+04 2.55000e+02 -1.32975e+01 -1.29240e+01 -1.36710e+01 -1.41995e+01 -1.40009e+01 -1.43981e+01
2.56000e+04 2.56000e+02 -1.29552e+01 -1.12698e+01 -1.46406e+01 -1.42012e+01 -1.40037e+01 -1.43986e+01
2.56800e+04 2.56000e+02 -1.29552e+01 -1.12698e+01 -1.46406e+01 -1.42028e+01 -1.40067e+01 -1.43990e+01
2.57600e+04 2.57000e+02 -1.33661e+01 -1.30885e+01 -1.36437e+01 -1.42045e+01 -1.40097e+01 -1.43993e+01
2.58400e+04 2.58000e+02 -1.28266e+01 -1.17438e+01 -1.39094e+01 -1.42061e+01 -1.40127e+01 -1.43996e+01
2.59200e+04 2.59000e+02 -1.49475e+01 -1.22233e+01 -1.76717e+01 -1.42078e+01 -1.40158e+01 -1.43998e+01
2.60000e+04 2.60000e+02 -1.41786e+01 -1.30115e+01 -1.53457e+01 -1.42094e+01 -1.40189e+01 -1.43999e+01
2.60800e+04 2.60000e+02 -1.41786e+01 -1.30115e+01 -1.53457e+01 -1.42110e+01 -1.40222e+01 -1.43999e+01
2.61600e+04 2.61000e+02 -1.43290e+01 -1.24745e+01 -1.61835e+01 -1.42126e+01 -1.40254e+01 -1.43999e+01
2.62400e+04 2.62000e+02 -1.36427e+01 -1.33107e+01 -1.39748e+01 -1.42142e+01 -1.40287e+01 -1.43997e+01
2.63200e+04 2.63000e+02 -1.50196e+01 -1.39176e+01 -1.61217e+01 -1.42158e+01 -1.40321e+01 -1.43995e+01
2.64000e+04 2.64000e+02 -1.37182e+01 -1.34332e+01 -1.40032e+01 -1.42173e+01 -1.40354e+01 -1.43992e+01
2.64800e+04 2.64000e+02 -1.37182e+01 -1.34332e+01 -1.40032e+01 -1.42188e+01 -1.40388e+01 -1.43988e+01
2.65600e+04 2.65000e+02 -1.35423e+01 -1.24934e+01 -1.45911e+01 -1.42203e+01 -1.40422e+01 -1.43984e+01
2.66400e+04 2.66000e+02 -1.37412e+01 -1.23374e+01 -1.51450e+01 -1.42218e+01 -1.40456e+01 -1.43979e+01
2.67200e+04 2.67000e+02 -1.35323e+01 -1.28145e+01 -1.42501e+01 -1.42232e+01 -1.40490e+01 -1.43974e+01
2.68000e+04 2.68000e+02 -1.41720e+01 -1.25888e+01 -1.57552e+01 -1.42246e+01 -1.40524e+01 -1.43967e+01
2.68800e+04 2.68000e+02 -1.41720e+01 -1.25888e+01 -1.57552e+01 -1.42259e+01 -1.40558e+01 -1.43961e+01
2.69600e+04 2.69000e+02 -1.52856e+01 -1.29223e+01 -1.76490e+01 -1.42273e+01 -1.40592e+01 -1.43953e+01
2.70400e+04 2.70000e+02 -1.38713e+01 -1.31972e+01 -1.45455e+01 -1.42285e+01 -1.40626e+01 -1.43945e+01
2.71200e+04 2.71000e+02 -1.51642e+01 -1.33716e+01 -1.69568e+01 -1.42298e+01 -1.40659e+01 -1.43937e+01
2.72000e+04 2.72000e+02 -1.33324e+01 -1.18035e+01 -1.48613e+01 -1.42311e+01 -1.40693e+01 -1.43929e+01
2.72800e+04 2.72000e+02 -1.33324e+01 -1.18035e+01 -1.48613e+01 -1.42322e+01 -1.40725e+01 -1.43919e+01
2.73600e+04 2.73000e+02 -1.48213e+01 -1.35216e+01 -1.61209e+01 -1.42334e+01 -1.40758e+01 -1.43910e+01
2.74400e+04 2.74000e+02 -1.39375e+01 -1.36176e+01 -1.42574e+01 -1.42345e+01 -1.40790e+01 -1.43900e+01
2.75200e+04 2.75000e+02 -1.47220e+01 -1.27553e+01 -1.66887e+01 -1.42356e+01 -1.40822e+01 -1.43889e+01
2.76000e+04 2.76000e+02 -1.64614e+01 -1.47689e+01 -1.81538e+01 -1.42366e+01 -1.40853e+01 -1.43879e+01
2.76800e+04 2.76000e+02 -1.64614e+01 -1.47689e+01 -1.81538e+01 -1.42376e+01 -1.40884e+01 -1.43869e+01
2.77600e+04 2.77000e+02 -1.39946e+01 -1.21046e+01 -1.58846e+01 -1.42386e+01 -1.40914e+01 -1.43858e+01
2.78400e+04 2.78000e+02 -1.50956e+01 -1.39321e+01 -1.62590e+01 -1.42396e+01 -1.40944e+01 -1.43847e+01
2.79200e+04 2.79000e+02 -1.62000e+01 -1.37749e+01 -1.86252e+01 -1.42405e+01 -1.40973e+01 -1.43836e+01
2.80000e+04 2.80000e+02 -1.40540e+01 -1.30153e+01 -1.50926e+01 -1.42413e+01 -1.41001e+01 -1.43825e+01
2.80800e+04 2.80000e+02 -1.40540e+01 -1.30153e+01 -1.50926e+01 -1.42422e+01 -1.41029e+01 -1.43815e+01
2.81600e+04 2.81000e+02 -1.40207e+01 -1.37612e+01 -1.42802e+01 -1.42429e+01 -1.41055e+01 -1.43804e+01
2.82400e+04 2.82000e+02 -1.51537e+01 -1.39209e+01 -1.63865e+01 -1.42437e+01 -1.41081e+01 -1.43793e+01
2.83200e+04 2.83000e+02 -1.42978e+01 -1.34745e+01 -1.51212e+01 -1.42444e+01 -1.41106e+01 -1.43782e+01
2.84000e+04 2.84000e+02 -1.34592e+01 -1.25966e+01 -1.43219e+01 -1.42451e+01 -1.41130e+01 -1.43771e+01
2.84800e+04 2.84000e+02 -1.34592e+01 -1.25966e+01 -1.43219e+01 -1.42457e+01 -1.41153e+01 -1.43761e+01
2.85600e+04 2.85000e+02 -1.28228e+01 -1.23988e+01 -1.32467e+01 -1.42463e+01 -1.41175e+01 -1.43750e+01
2.86400e+04 2.86000e+02 -1.36024e+01 -1.07496e+01 -1.64552e+01 -1.42468e+01 -1.41196e+01 -1.43740e+01
2.87200e+04 2.87000e+02 -1.20819e+01 -1.15786e+01 -1.25853e+01 -1.42473e+01 -1.41216e+01 -1.43731e+01
2.88000e+04 2.88000e+02 -1.48245e+01 -1.33120e+01 -1.63370e+01 -1.42477e+01 -1.41234e+01 -1.43721e+01
2.88800e+04 2.88000e+02 -1.48245e+01 -1.33120e+01 -1.63370e+01 -1.42482e+01 -1.41252e+01 -1.43712e+01
2.89600e+04 2.89000e+02 -1.30121e+01 -1.16984e+01 -1.43258e+01 -1.42485e+01 -1.41268e+01 -1.43703e+01
2.90400e+04 2.90000e+02 -1.47065e+01 -1.37671e+01 -1.56460e+01 -1.42488e+01 -1.41283e+01 -1.43693e+01
2.91200e+04 2.91000e+02 -1.43075e+01 -1.34746e+01 -1.51404e+01 -1.42490e+01 -1.41296e+01 -1.43684e+01
2.92000e+04 2.92000e+02 -1.39449e+01 -1.34124e+01 -1.44774e+01 -1.42493e+01 -1.41309e+01 -1.43677e+01
2.92800e+04 2.92000e+02 -1.39449e+01 -1.34124e+01 -1.44774e+01 -1.42494e+01 -1.41320e+01 -1.43668e+01
2.93600e+04 2.93000e+02 -1.45238e+01 -1.08059e+01 -1.82417e+01 -1.42495e+01 -1.41330e+01 -1.43661e+01
2.94400e+04 2.94000e+02 -1.67119e+01 -1.49140e+01 -1.85099e+01 -1.42496e+01 -1.41338e+01 -1.43653e+01
2.95200e+04 2.95000e+02 -1.49410e+01 -1.45197e+01 -1.53622e+01 -1.42496e+01 -1.41345e+01 -1.43646e+01
2.96000e+04 2.96000e+02 -1.50805e+01 -1.38007e+01 -1.63602e+01 -1.42495e+01 -1.41351e+01 -1.43639e+01
2.96800e+04 2.96000e+02 -1.50805e+01 -1.38007e+01 -1.63602e+01 -1.42494e+01 -1.41355e+01 -1.43633e+01
2.97600e+04 2.97000e+02 -1.37909e+01 -1.08736e+01 -1.67082e+01 -1.42493e+01 -1.41358e+01 -1.43627e+01
2.98400e+04 2.98000e+02 -1.48325e+01 -1.37116e+01 -1.59535e+01 -1.42490e+01 -1.41360e+01 -1.43621e+01
2.99200e+04 2.99000e+02 -1.34389e+01 -1.16606e+01 -1.52172e+01 -1.42488e+01 -1.41360e+01 -1.43615e+01
3.00000e+04 3.00000e+02 -1.28089e+01 -1.24718e+01 -1.31460e+01 -1.42485e+01 -1.41359e+01 -1.43611e+01
3.00800e+04 3.00000e+02 -1.28089e+01 -1.24718e+01 -1.31460e+01 -1.42481e+01 -1.41357e+01 -1.43606e+01
3.01600e+04 3.01000e+02 -1.48280e+01 -1.25819e+01 -1.70742e+01 -1.42477e+01 -1.41353e+01 -1.43602e+01
3.02400e+04 3.02000e+02 -1.62147e+01 -1.44824e+01 -1.79470e+01 -1.42473e+01 -1.41348e+01 -1.43597e+01
3.03200e+04 3.03000e+02 -1.58748e+01 -1.49362e+01 -1.68134e+01 -1.42468e+01 -1.41342e+01 -1.43594e+01
3.04000e+04 3.04000e+02 -1.48191e+01 -1.47598e+01 -1.48784e+01 -1.42463e+01 -1.41336e+01 -1.43590e+01
3.04800e+04 3.04000e+02 -1.48191e+01 -1.47598e+01 -1.48784e+01 -1.42457e+01 -1.41328e+01 -1.43587e+01
3.05600e+04 3.05000e+02 -1.49615e+01 -1.38852e+01 -1.60377e+01 -1.42451e+01 -1.41319e+01 -1.43583e+01
3.06400e+04 3.06000e+02 -1.22428e+01 -1.17067e+01 -1.27788e+01 -1.42445e+01 -1.41310e+01 -1.43581e+01
3.07200e+04 3.07000e+02 -1.16336e+01 -9.71796e+00 -1.35493e+01 -1.42438e+01 -1.41299e+01 -1.43578e+01
3.08000e+04 3.08000e+02 -1.54139e+01 -1.44726e+01 -1.63553e+01 -1.42432e+01 -1.41287e+01 -1.43576e+01
3.08800e+04 3.08000e+02 -1.54139e+01 -1.44726e+01 -1.63553e+01 -1.42424e+01 -1.41275e+01 -1.43574e+01
3.09600e+04 3.09000e+02 -1.37420e+01 -1.27301e+01 -1.47540e+01 -1.42417e+01 -1.41262e+01 -1.43572e+01
3.10400e+04 3.10000e+02 -1.43845e+01 -1.22635e+01 -1.65054e+01 -1.42410e+01 -1.41248e+01 -1.43571e+01
3.11200e+04 3.11000e+02 -1.50856e+01 -1.23368e+01 -1.78343e+01 -1.42402e+01 -1.41235e+01 -1.43570e+01
3.12000e+04 3.12000e+02 -1.35354e+01 -1.23099e+01 -1.47610e+01 -1.42394e+01 -1.41220e+01 -1.43569e+01
3.12800e+04 3.12000e+02 -1.35354e+01 -1.23099e+01 -1.47610e+01 -1.42386e+01 -1.41205e+01 -1.43568e+01
3.13600e+04 3.13000e+02 -1.44364e+01 -1.26533e+01 -1.62195e+01 -1.42379e+01 -1.41189e+01 -1.43568e+01
3.14400e+04 3.14000e+02 -1.27930e+01 -1.10380e+01 -1.45480e+01 -1.42371e+01 -1.41174e+01 -1.43568e+01
3.15200e+04 3.15000e+02 -1.50013e+01 -1.34543e+01 -1.65483e+01 -1.42363e+01 -1.41158e+01 -1.43568e+01
3.16000e+04 3.16000e+02 -1.33932e+01 -1.24531e+01 -1.43333e+01 -1.42355e+01 -1.41141e+01 -1.43569e+01
3.16800e+04 3.16000e+02 -1.33932e+01 -1.24531e+01 -1.43333e+01 -1.42348e+01 -1.41125e+01 -1.43570e+01
3.17600e+04 3.17000e+02 -1.41143e+01 -1.20801e+01 -1.61484e+01 -1.42340e+01 -1.41108e+01 -1.43572e+01
3.18400e+04 3.18000e+02 -1.33922e+01 -1.15788e+01 -1.52056e+01 -1.42332e+01 -1.41091e+01 -1.43574e+01
3.19200e+04 3.19000e+02 -1.50468e+01 -1.26160e+01 -1.74777e+01 -1.42325e+01 -1.41074e+01 -1.43575e+01
3.20000e+04 3.20000e+02 -1.65656e+01 -1.42342e+01 -1.88970e+01 -1.42317e+01 -1.41057e+01 -1.43578e+01
3.20800e+04 3.20000e+02 -1.65656e+01 -1.42342e+01 -1.88970e+01 -1.42311e+01 -1.41040e+01 -1.43581e+01
3.21600e+04 3.21000e+02 -1.32117e+01 -1.18970e+01 -1.45264e+01 -1.42304e+01 -1.41023e+01 -1.43585e+01
3.22400e+04 3.22000e+02 -1.55851e+01 -1.35747e+01 -1.75956e+01 -1.42297e+01 -1.41006e+01 -1.43588e+01
3.23200e+04 3.23000e+02 -1.40884e+01 -1.14565e+01 -1.67203e+01 -1.42291e+01 -1.40990e+01 -1.43592e+01
3.24000e+04 3.24000e+02 -1.44241e+01 -1.23494e+01 -1.64988e+01 -1.42285e+01 -1.40973e+01 -1.43597e+01
3.24800e+04 3.24000e+02 -1.44241e+01 -1.23494e+01 -1.64988e+01 -1.42279e+01 -1.40956e+01 -1.43603e+01
3.25600e+04 3.25000e+02 -1.46943e+01 -1.32694e+01 -1.61192e+01 -1.42274e+01 -1.40940e+01 -1.43609e+01
3.26400e+04 3.26000e+02 -1.77318e+01 -1.68726e+01 -1.85910e+01 -1.42269e+01 -1.40924e+01 -1.43615e+01
3.27200e+04 3.27000e+02 -1.53335e+01 -1.49635e+01 -1.57035e+01 -1.42265e+01 -1.40908e+01 -1.43621e+01
3.28000e+04 3.28000e+02 -1.43277e+01 -1.23194e+01 -1.63360e+01 -1.42261e+01 -1.40893e+01 -1.43629e+01
3.28800e+04 3.28000e+02 -1.43277e+01 -1.23194e+01 -1.63360e+01 -1.42257e+01 -1.40878e+01 -1.43637e+01
3.29600e+04 3.29000e+02 -1.27297e+01 -1.12069e+01 -1.42525e+01 -1.42254e+01 -1.40863e+01 -1.43645e+01
3.30400e+04 3.30000e+02 -1.49530e+01 -1.46574e+01 -1.52487e+01 -1.42251e+01 -1.40848e+01 -1.43654e+01
3.31200e+04 3.31000e+02 -1.45461e+01 -1.37639e+01 -1.53282e+01 -1.42249e+01 -1.40835e+01 -1.43664e+01
3.32000e+04 3.32000e+02 -1.45104e+01 -1.43742e+01 -1.46465e+01 -1.42248e+01 -1.40821e+01 -1.43675e+01
3.32800e+04 3.32000e+02 -1.45104e+01 -1.43742e+01 -1.46465e+01 -1.42246e+01 -1.40807e+01 -1.43685e+01
3.33600e+04 3.33000e+02 -1.27635e+01 -1.23968e+01 -1.31302e+01 -1.42246e+01 -1.40795e+01 -1.43696e+01
3.34400e+04 3.34000e+02 -1.48592e+01 -1.44260e+01 -1.52923e+01 -1.42245e+01 -1.40783e+01 -1.43707e+01
3.35200e+04 3.35000e+02 -1.50458e+01 -1.37565e+01 -1.63350e+01 -1.42246e+01 -1.40771e+01 -1.43720e+01
3.36000e+04 3.36000e+02 -1.39064e+01 -1.10642e+01 -1.67486e+01 -1.42246e+01 -1.40760e+01 -1.43732e+01
3.36800e+04 3.36000e+02 -1.39064e+01 -1.10642e+01 -1.67486e+01 -1.42247e+01 -1.40750e+01 -1.43744e+01
3.37600e+04 3.37000e+02 -1.53994e+01 -1.45044e+01 -1.62943e+01 -1.42249e+01 -1.40740e+01 -1.43757e+01
3.38400e+04 3.38000e+02 -1.43964e+01 -1.38965e+01 -1.48962e+01 -1.42251e+01 -1.40731e+01 -1.43771e+01
3.39200e+04 3.39000e+02 -1.73508e+01 -1.62620e+01 -1.84396e+01 -1.42253e+01 -1.40723e+01 -1.43784e+01
3.40000e+04 3.40000e+02 -1.30914e+01 -1.16195e+01 -1.45633e+01 -1.42257e+01 -1.40716e+01 -1.43798e+01
3.40800e+04 3.40000e+02 -1.30914e+01 -1.16195e+01 -1.45633e+01 -1.42261e+01 -1.40709e+01 -1.43812e+01
3.41600e+04 3.41000e+02 -1.42032e+01 -1.24097e+01 -1.59967e+01 -1.42264e+01 -1.40703e+01 -1.43826e+01
3.42400e+04 3.42000e+02 -1.47972e+01 -1.28611e+01 -1.67333e+01 -1.42269e+01 -1.40698e+01 -1.43840e+01
3.43200e+04 3.43000e+02 -1.39765e+01 -1.30123e+01 -1.49407e+01 -1.42274e+01 -1.40694e+01 -1.43854e+01
3.44000e+04 3.44000e+02 -1.40531e+01 -1.24514e+01 -1.56548e+01 -1.42279e+01 -1.40691e+01 -1.43868e+01
3.44800e+04 3.44000e+02 -1.40531e+01 -1.24514e+01 -1.56548e+01 -1.42285e+01 -1.40688e+01 -1.43882e+01
3.45600e+04 3.45000e+02 -1.20606e+01 -1.07009e+01 -1.34204e+01 -1.42291e+01 -1.40687e+01 -1.43896e+01
3.46400e+04 3.46000e+02 -1.36524e+01 -1.13625e+01 -1.59423e+01 -1.42298e+01 -1.40686e+01 -1.43909e+01
3.47200e+04 3.47000e+02 -1.33155e+01 -1.22129e+01 -1.44180e+01 -1.42305e+01 -1.40687e+01 -1.43923e+01
3.48000e+04 3.48000e+02 -1.39138e+01 -1.33103e+01 -1.45173e+01 -1.42312e+01 -1.40688e+01 -1.43936e+01
3.48800e+04 3.48000e+02 -1.39138e+01 -1.33103e+01 -1.45173e+01 -1.42320e+01 -1.40691e+01 -1.43949e+01
3.49600e+04 3.49000e+02 -1.41742e+01 -1.23577e+01 -1.59907e+01 -1.42328e+01 -1.40694e+01 -1.43962e+01
3.50400e+04 3.50000e+02 -1.46134e+01 -1.39395e+01 -1.52873e+01 -1.42337e+01 -1.40699e+01 -1.43975e+01
3.51200e+04 3.51000e+02 -1.30161e+01 -1.20287e+01 -1.40036e+01 -1.42345e+01 -1.40704e+01 -1.43987e+01
3.52000e+04 3.52000e+02 -1.45125e+01 -1.32595e+01 -1.57655e+01 -1.42355e+01 -1.40710e+01 -1.43999e+01
3.52800e+04 3.52000e+02 -1.45125e+01 -1.32595e+01 -1.57655e+01 -1.42364e+01 -1.40718e+01 -1.44011e+01
3.53600e+04 3.53000e+02 -1.68537e+01 -1.54484e+01 -1.82589e+01 -1.42374e+01 -1.40726e+01 -1.44023e+01
3.54400e+04 3.54000e+02 -1.66481e+01 -1.53796e+01 -1.79166e+01 -1.42385e+01 -1.40735e+01 -1.44035e+01
3.55200e+04 3.55000e+02 -1.40107e+01 -1.17936e+01 -1.62278e+01 -1.42395e+01 -1.40745e+01 -1.44046e+01
3.56000e+04 3.56000e+02 -1.46434e+01 -1.34799e+01 -1.58069e+01 -1.42407e+01 -1.40756e+01 -1.44057e+01
3.56800e+04 3.56000e+02 -1.46434e+01 -1.34799e+01 -1.58069e+01 -1.42418e+01 -1.40768e+01 -1.44069e+01
3.57600e+04 3.57000e+02 -1.17849e+01 -1.07356e+01 -1.28342e+01 -1.42430e+01 -1.40781e+01 -1.44080e+01
3.58400e+04 3.58000e+02 -1.33857e+01 -1.20481e+01 -1.47234e+01 -1.42443e+01 -1.40795e+01 -1.44091e+01
3.59200e+04 3.59000e+02 -1.26921e+01 -1.17537e+01 -1.36305e+01 -1.42456e+01 -1.40809e+01 -1.44102e+01
3.60000e+04 3.60000e+02 -1.40094e+01 -1.33665e+01 -1.46524e+01 -1.42468e+01 -1.40823e+01 -1.44114e+01
3.60800e+04 3.60000e+02 -1.40094e+01 -1.33665e+01 -1.46524e+01 -1.42482e+01 -1.40839e+01 -1.44126e+01
3.61600e+04 3.61000e+02 -1.49025e+01 -1.37715e+01 -1.60335e+01 -1.42496e+01 -1.40854e+01 -1.44138e+01
3.62400e+04 3.62000e+02 -1.26277e+01 -1.17179e+01 -1.35375e+01 -1.42511e+01 -1.40871e+01 -1.44150e+01
3.63200e+04 3.63000e+02 -1.37001e+01 -1.29827e+01 -1.44175e+01 -1.42525e+01 -1.40888e+01 -1.44163e+01
3.64000e+04 3.64000e+02 -1.42076e+01 -1.24810e+01 -1.59342e+01 -1.42541e+01 -1.40906e+01 -1.44176e+01
3.64800e+04 3.64000e+02 -1.42076e+01 -1.24810e+01 -1.59342e+01 -1.42557e+01 -1.40924e+01 -1.44190e+01
3.65600e+04 3.65000e+02 -1.39577e+01 -1.37224e+01 -1.41931e+01 -1.42572e+01 -1.40941e+01 -1.44203e+01
3.66400e+04 3.66000e+02 -1.35206e+01 -1.20311e+01 -1.50102e+01 -1.42589e+01 -1.40959e+01 -1.44219e+01
3.67200e+04 3.67000e+02 -1.44510e+01 -1.34322e+01 -1.54697e+01 -1.42606e+01 -1.40978e+01 -1.44234e+01
3.68000e+04 3.68000e+02 -1.59728e+01 -1.55516e+01 -1.63940e+01 -1.42623e+01 -1.40996e+01 -1.44251e+01
3.68800e+04 3.68000e+02 -1.59728e+01 -1.55516e+01 -1.63940e+01 -1.42641e+01 -1.41015e+01 -1.44268e+01
3.69600e+04 3.69000e+02 -1.22952e+01 -1.08657e+01 -1.37248e+01 -1.42659e+01 -1.41033e+01 -1.44285e+01
3.70400e+04 3.70000e+02 -1.46815e+01 -1.31012e+01 -1.62617e+01 -1.42678e+01 -1.41052e+01 -1.44304e+01
3.71200e+04 3.71000e+02 -1.40890e+01 -1.27463e+01 -1.54318e+01 -1.42697e+01 -1.41070e+01 -1.44323e+01
3.72000e+04 3.72000e+02 -1.51290e+01 -1.25289e+01 -1.77291e+01 -1.42716e+01 -1.41089e+01 -1.44343e+01
3.72800e+04 3.72000e+02 -1.51290e+01 -1.25289e+01 -1.77291e+01 -1.42736e+01 -1.41106e+01 -1.44365e+01
3.73600e+04 3.73000e+02 -1.56446e+01 -1.35566e+01 -1.77326e+01 -1.42756e+01 -1.41124e+01 -1.44387e+01
3.74400e+04 3.74000e+02 -1.34386e+01 -1.28177e+01 -1.40595e+01 -1.42776e+01 -1.41142e+01 -1.44409e+01
3.75200e+04 3.75000e+02 -1.34983e+01 -1.22991e+01 -1.46976e+01 -1.42796e+01 -1.41160e+01 -1.44433e+01
3.76000e+04 3.76000e+02 -1.49779e+01 -1.28001e+01 -1.71557e+01 -1.42817e+01 -1.41177e+01 -1.44457e+01
3.76800e+04 3.76000e+02 -1.49779e+01 -1.28001e+01 -1.71557e+01 -1.42838e+01 -1.41194e+01 -1.44482e+01
3.77600e+04 3.77000e+02 -1.55487e+01 -1.40911e+01 -1.70063e+01 -1.42859e+01 -1.41211e+01 -1.44507e+01
3.78400e+04 3.78000e+02 -1.57057e+01 -1.30052e+01 -1.84062e+01 -1.42880e+01 -1.41228e+01 -1.44533e+01
3.79200e+04 3.79000e+02 -1.52063e+01 -1.30398e+01 -1.73728e+01 -1.42902e+01 -1.41244e+01 -1.44560e+01
3.80000e+04 3.80000e+02 -1.51300e+01 -1.25686e+01 -1.76914e+01 -1.42923e+01 -1.41260e+01 -1.44586e+01
3.80800e+04 3.80000e+02 -1.51300e+01 -1.25686e+01 -1.76914e+01 -1.42944e+01 -1.41276e+01 -1.44613e+01
3.81600e+04 3.81000e+02 -1.49024e+01 -1.39830e+01 -1.58217e+01 -1.42966e+01 -1.41292e+01 -1.44640e+01
3.82400e+04 3.82000e+02 -1.41989e+01 -1.32341e+01 -1.51637e+01 -1.42987e+01 -1.41307e+01 -1.44667e+01
3.83200e+04 3.83000e+02 -1.39395e+01 -1.35290e+01 -1.43500e+01 -1.43008e+01 -1.41322e+01 -1.44694e+01
3.84000e+04 3.84000e+02 -1.34443e+01 -1.28040e+01 -1.40845e+01 -1.43029e+01 -1.41337e+01 -1.44721e+01
3.84800e+04 3.84000e+02 -1.34443e+01 -1.28040e+01 -1.40845e+01 -1.43050e+01 -1.41352e+01 -1.44748e+01
3.85600e+04 3.85000e+02 -1.42312e+01 -1.32047e+01 -1.52578e+01 -1.43071e+01 -1.41367e+01 -1.44774e+01
3.86400e+04 3.86000e+02 -1.51793e+01 -1.39846e+01 -1.63739e+01 -1.43091e+01 -1.41382e+01 -1.44800e+01
3.87200e+04 3.87000e+02 -1.53204e+01 -1.34955e+01 -1.71452e+01 -1.43110e+01 -1.41396e+01 -1.44825e+01
3.88000e+04 3.88000e+02 -1.45919e+01 -1.41203e+01 -1.50635e+01 -1.43130e+01 -1.41411e+01 -1.44849e+01
3.88800e+04 3.88000e+02 -1.45919e+01 -1.41203e+01 -1.50635e+01 -1.43149e+01 -1.41425e+01 -1.44873e+01
3.89600e+04 3.89000e+02 -1.43479e+01 -1.32831e+01 -1.54126e+01 -1.43167e+01 -1.41439e+01 -1.44895e+01
3.90400e+04 3.90000e+02 -1.46403e+01 -1.24955e+01 -1.67851e+01 -1.43185e+01 -1.41453e+01 -1.44917e+01
3.91200e+04 3.91000e+02 -1.57797e+01 -1.38395e+01 -1.77199e+01 -1.43202e+01 -1.41467e+01 -1.44938e+01
3.92000e+04 3.92000e+02 -1.35084e+01 -1.27827e+01 -1.42342e+01 -1.43219e+01 -1.41480e+01 -1.44957e+01
3.92800e+04 3.92000e+02 -1.35084e+01 -1.27827e+01 -1.42342e+01 -1.43235e+01 -1.41494e+01 -1.44976e+01
3.93600e+04 3.93000e+02 -1.55089e+01 -1.26560e+01 -1.83617e+01 -1.43250e+01 -1.41508e+01 -1.44992e+01
3.94400e+04 3.94000e+02 -1.25071e+01 -1.13106e+01 -1.37035e+01 -1.43264e+01 -1.41521e+01 -1.45007e+01
3.95200e+04 3.95000e+02 -1.34851e+01 -1.22138e+01 -1.47563e+01 -1.43277e+01 -1.41534e+01 -1.45020e+01
3.96000e+04 3.96000e+02 -1.50047e+01 -1.29255e+01 -1.70838e+01 -1.43290e+01 -1.41548e+01 -1.45033e+01
3.96800e+04 3.96000e+02 -1.50047e+01 -1.29255e+01 -1.70838e+01 -1.43302e+01 -1.41561e+01 -1.45043e+01
3.97600e+04 3.97000e+02 -1.41699e+01 -1.25214e+01 -1.58184e+01 -1.43313e+01 -1.41573e+01 -1.45052e+01
3.98400e+04 3.98000e+02 -1.32549e+01 -1.25143e+01 -1.39955e+01 -1.43323e+01 -1.41586e+01 -1.45059e+01
3.99200e+04 3.99000e+02 -1.27944e+01 -1.24491e+01 -1.31398e+01 -1.43332e+01 -1.41599e+01 -1.45065e+01
4.00000e+04 4.00000e+02 -1.59631e+01 -1.53453e+01 -1.65809e+01 -1.43340e+01 -1.41612e+01 -1.45068e+01
4.00800e+04 4.00000e+02 -1.59631e+01 -1.53453e+01 -1.65809e+01 -1.43347e+01 -1.41624e+01 -1.45070e+01
4.01600e+04 4.01000e+02 -1.42439e+01 -1.23859e+01 -1.61019e+01 -1.43353e+01 -1.41636e+01 -1.45070e+01
4.02400e+04 4.02000e+02 -1.52873e+01 -1.48471e+01 -1.57275e+01 -1.43359e+01 -1.41649e+01 -1.45069e+01
4.03200e+04 4.03000e+02 -1.45798e+01 -1.11723e+01 -1.79872e+01 -1.43363e+01 -1.41661e+01 -1.45065e+01
4.04000e+04 4.04000e+02 -1.49958e+01 -1.37835e+01 -1.62080e+01 -1.43366e+01 -1.41672e+01 -1.45060e+01
4.04800e+04 4.04000e+02 -1.49958e+01 -1.37835e+01 -1.62080e+01 -1.43369e+01 -1.41684e+01 -1.45053e+01
4.05600e+04 4.05000e+02 -1.32881e+01 -1.23883e+01 -1.41880e+01 -1.43370e+01 -1.41696e+01 -1.45045e+01
4.06400e+04 4.06000e+02 -1.41948e+01 -1.24318e+01 -1.59578e+01 -1.43371e+01 -1.41707e+01 -1.45035e+01
4.07200e+04 4.07000e+02 -1.44729e+01 -1.33692e+01 -1.55766e+01 -1.43371e+01 -1.41719e+01 -1.45023e+01
4.08000e+04 4.08000e+02 -1.52883e+01 -1.46036e+01 -1.59730e+01 -1.43370e+01 -1.41730e+01 -1.45011e+01
4.08800e+04 4.08000e+02 -1.52883e+01 -1.46036e+01 -1.59730e+01 -1.43369e+01 -1.41741e+01 -1.44997e+01
4.09600e+04 4.09000e+02 -1.40518e+01 -1.24291e+01 -1.56745e+01 -1.43367e+01 -1.41752e+01 -1.44981e+01
4.10400e+04 4.10000e+02 -1.34965e+01 -1.32081e+01 -1.37849e+01 -1.43364e+01 -1.41763e+01 -1.44964e+01
4.11200e+04 4.11000e+02 -1.40540e+01 -1.26606e+01 -1.54474e+01 -1.43360e+01 -1.41774e+01 -1.44947e+01
4.12000e+04 4.12000e+02 -1.41799e+01 -1.36581e+01 -1.47017e+01 -1.43356e+01 -1.41784e+01 -1.44928e+01
4.12800e+04 4.12000e+02 -1.41799e+01 -1.36581e+01 -1.47017e+01 -1.43352e+01 -1.41794e+01 -1.44909e+01
4.13600e+04 4.13000e+02 -1.87351e+01 -1.68878e+01 -2.05824e+01 -1.43347e+01 -1.41804e+01 -1.44890e+01
4.14400e+04 4.14000e+02 -1.33954e+01 -1.26845e+01 -1.41063e+01 -1.43341e+01 -1.41813e+01 -1.44869e+01
4.15200e+04 4.15000e+02 -1.54524e+01 -1.30795e+01 -1.78254e+01 -1.43336e+01 -1.41823e+01 -1.44848e+01
4.16000e+04 4.16000e+02 -1.46480e+01 -1.28239e+01 -1.64721e+01 -1.43330e+01 -1.41832e+01 -1.44827e+01
4.16800e+04 4.16000e+02 -1.46480e+01 -1.28239e+01 -1.64721e+01 -1.43323e+01 -1.41840e+01 -1.44806e+01
4.17600e+04 4.17000e+02 -1.36694e+01 -1.26036e+01 -1.47352e+01 -1.43317e+01 -1.41848e+01 -1.44785e+01
4.18400e+04 4.18000e+02 -1.47023e+01 -1.32198e+01 -1.61848e+01 -1.43310e+01 -1.41856e+01 -1.44765e+01
4.19200e+04 4.19000e+02 -1.45226e+01 -1.22746e+01 -1.67706e+01 -1.43304e+01 -1.41863e+01 -1.44745e+01
4.20000e+04 4.20000e+02 -1.26200e+01 -1.04386e+01 -1.48013e+01 -1.43297e+01 -1.41869e+01 -1.44725e+01
4.20800e+04 4.20000e+02 -1.26200e+01 -1.04386e+01 -1.48013e+01 -1.43291e+01 -1.41875e+01 -1.44706e+01
4.21600e+04 4.21000e+02 -1.37163e+01 -1.13404e+01 -1.60922e+01 -1.43284e+01 -1.41881e+01 -1.44688e+01
4.22400e+04 4.22000e+02 -1.61350e+01 -1.43661e+01 -1.79039e+01 -1.43278e+01 -1.41885e+01 -1.44671e+01
4.23200e+04 4.23000e+02 -1.35159e+01 -1.27831e+01 -1.42488e+01 -1.43272e+01 -1.41889e+01 -1.44655e+01
4.24000e+04 4.24000e+02 -1.51702e+01 -1.36681e+01 -1.66723e+01 -1.43266e+01 -1.41891e+01 -1.44641e+01
4.24800e+04 4.24000e+02 -1.51702e+01 -1.36681e+01 -1.66723e+01 -1.43260e+01 -1.41893e+01 -1.44627e+01
4.25600e+04 4.25000e+02 -1.35478e+01 -1.16676e+01 -1.54280e+01 -1.43255e+01 -1.41894e+01 -1.44616e+01
4.26400e+04 4.26000e+02 -1.48030e+01 -1.34638e+01 -1.61422e+01 -1.43250e+01 -1.41895e+01 -1.44606e+01
4.27200e+04 4.27000e+02 -1.65502e+01 -1.48733e+01 -1.82272e+01 -1.43246e+01 -1.41894e+01 -1.44598e+01
4.28000e+04 4.28000e+02 -1.37815e+01 -1.28943e+01 -1.46687e+01 -1.43242e+01 -1.41892e+01 -1.44592e+01
4.28800e+04 4.28000e+02 -1.37815e+01 -1.28943e+01 -1.46687e+01 -1.43238e+01 -1.41889e+01 -1.44587e+01
4.29600e+04 4.29000e+02 -1.46956e+01 -1.32674e+01 -1.61238e+01 -1.43235e+01 -1.41884e+01 -1.44585e+01
4.30400e+04 4.30000e+02 -1.34326e+01 -1.30407e+01 -1.38244e+01 -1.43232e+01 -1.41879e+01 -1.44585e+01
4.31200e+04 4.31000e+02 -1.52516e+01 -1.38469e+01 -1.66563e+01 -1.43230e+01 -1.41873e+01 -1.44586e+01
4.32000e+04 4.32000e+02 -1.50146e+01 -1.23283e+01 -1.77010e+01 -1.43228e+01 -1.41866e+01 -1.44590e+01
4.32800e+04 4.32000e+02 -1.50146e+01 -1.23283e+01 -1.77010e+01 -1.43227e+01 -1.41858e+01 -1.44596e+01
4.33600e+04 4.33000e+02 -1.37366e+01 -1.24380e+01 -1.50353e+01 -1.43226e+01 -1.41848e+01 -1.44604e+01
4.34400e+04 4.34000e+02 -1.39719e+01 -1.25193e+01 -1.54244e+01 -1.43226e+01 -1.41838e+01 -1.44614e+01
4.35200e+04 4.35000e+02 -1.42215e+01 -1.28910e+01 -1.55520e+01 -1.43227e+01 -1.41828e+01 -1.44626e+01
4.36000e+04 4.36000e+02 -1.47956e+01 -1.35040e+01 -1.60871e+01 -1.43228e+01 -1.41816e+01 -1.44640e+01
4.36800e+04 4.36000e+02 -1.47956e+01 -1.35040e+01 -1.60871e+01 -1.43230e+01 -1.41803e+01 -1.44656e+01
4.37600e+04 4.37000e+02 -1.50348e+01 -1.41008e+01 -1.59688e+01 -1.43232e+01 -1.41790e+01 -1.44673e+01
4.38400e+04 4.38000e+02 -1.49283e+01 -1.34726e+01 -1.63839e+01 -1.43235e+01 -1.41777e+01 -1.44693e+01
4.39200e+04 4.39000e+02 -1.30610e+01 -1.23241e+01 -1.37979e+01 -1.43238e+01 -1.41763e+01 -1.44714e+01
4.40000e+04 4.40000e+02 -1.44246e+01 -1.17653e+01 -1.70839e+01 -1.43242e+01 -1.41748e+01 -1.44737e+01
4.40800e+04 4.40000e+02 -1.44246e+01 -1.17653e+01 -1.70839e+01 -1.43247e+01 -1.41733e+01 -1.44761e+01
4.41600e+04 4.41000e+02 -1.67553e+01 -1.38284e+01 -1.96823e+01 -1.43252e+01 -1.41718e+01 -1.44787e+01
4.42400e+04 4.42000e+02 -1.26233e+01 -1.22801e+01 -1.29664e+01 -1.43259e+01 -1.41703e+01 -1.44814e+01
4.43200e+04 4.43000e+02 -1.38615e+01 -1.22980e+01 -1.54249e+01 -1.43265e+01 -1.41687e+01 -1.44842e+01
4.44000e+04 4.44000e+02 -1.39831e+01 -1.24999e+01 -1.54663e+01 -1.43272e+01 -1.41672e+01 -1.44872e+01
4.44800e+04 4.44000e+02 -1.39831e+01 -1.24999e+01 -1.54663e+01 -1.43280e+01 -1.41657e+01 -1.44903e+01
4.45600e+04 4.45000e+02 -1.43135e+01 -1.31239e+01 -1.55030e+01 -1.43288e+01 -1.41641e+01 -1.44934e+01
4.46400e+04 4.46000e+02 -1.37904e+01 -1.36629e+01 -1.39179e+01 -1.43296e+01 -1.41626e+01 -1.44966e+01
4.47200e+04 4.47000e+02 -1.47540e+01 -1.32116e+01 -1.62964e+01 -1.43306e+01 -1.41611e+01 -1.45000e+01
4.48000e+04 4.48000e+02 -1.37833e+01 -1.37039e+01 -1.38628e+01 -1.43315e+01 -1.41597e+01 -1.45034e+01
4.48800e+04 4.48000e+02 -1.37833e+01 -1.37039e+01 -1.38628e+01 -1.43326e+01 -1.41583e+01 -1.45069e+01
4.49600e+04 4.49000e+02 -1.29297e+01 -1.14816e+01 -1.43778e+01 -1.43336e+01 -1.41569e+01 -1.45103e+01
4.50400e+04 4.50000e+02 -1.46295e+01 -1.34233e+01 -1.58357e+01 -1.43348e+01 -1.41556e+01 -1.45139e+01
4.51200e+04 4.51000e+02 -1.46063e+01 -1.32357e+01 -1.59769e+01 -1.43359e+01 -1.41544e+01 -1.45175e+01
4.52000e+04 4.52000e+02 -1.61976e+01 -1.34404e+01 -1.89549e+01 -1.43371e+01 -1.41531e+01 -1.45211e+01
4.52800e+04 4.52000e+02 -1.61976e+01 -1.34404e+01 -1.89549e+01 -1.43384e+01 -1.41521e+01 -1.45248e+01
4.53600e+04 4.53000e+02 -1.37103e+01 -1.23392e+01 -1.50815e+01 -1.43398e+01 -1.41510e+01 -1.45285e+01
4.54400e+04 4.54000e+02 -1.34800e+01 -1.30575e+01 -1.39026e+01 -1.43411e+01 -1.41500e+01 -1.45322e+01
4.55200e+04 4.55000e+02 -1.52423e+01 -1.29607e+01 -1.75239e+01 -1.43425e+01 -1.41491e+01 -1.45359e+01
4.56000e+04 4.56000e+02 -1.50452e+01 -1.33291e+01 -1.67613e+01 -1.43439e+01 -1.41483e+01 -1.45395e+01
4.56800e+04 4.56000e+02 -1.50452e+01 -1.33291e+01 -1.67613e+01 -1.43454e+01 -1.41476e+01 -1.45432e+01
4.57600e+04 4.57000e+02 -1.32247e+01 -1.17748e+01 -1.46746e+01 -1.43469e+01 -1.41470e+01 -1.45469e+01
4.58400e+04 4.58000e+02 -1.45163e+01 -1.34080e+01 -1.56245e+01 -1.43484e+01 -1.41464e+01 -1.45505e+01
4.59200e+04 4.59000e+02 -1.49914e+01 -1.34936e+01 -1.64892e+01 -1.43500e+01 -1.41459e+01 -1.45541e+01
4.60000e+04 4.60000e+02 -1.31251e+01 -1.27306e+01 -1.35196e+01 -1.43516e+01 -1.41456e+01 -1.45577e+01
4.60800e+04 4.60000e+02 -1.31251e+01 -1.27306e+01 -1.35196e+01 -1.43533e+01 -1.41453e+01 -1.45612e+01
4.61600e+04 4.61000e+02 -1.60368e+01 -1.55867e+01 -1.64869e+01 -1.43549e+01 -1.41451e+01 -1.45647e+01
4.62400e+04 4.62000e+02 -1.50579e+01 -1.28410e+01 -1.72748e+01 -1.43566e+01 -1.41450e+01 -1.45682e+01
4.63200e+04 4.63000e+02 -1.43408e+01 -1.22745e+01 -1.64071e+01 -1.43583e+01 -1.41451e+01 -1.45716e+01
4.64000e+04 4.64000e+02 -1.51762e+01 -1.47958e+01 -1.55566e+01 -1.43601e+01 -1.41452e+01 -1.45749e+01
4.64800e+04 4.64000e+02 -1.51762e+01 -1.47958e+01 -1.55566e+01 -1.43618e+01 -1.41454e+01 -1.45782e+01
4.65600e+04 4.65000e+02 -1.48317e+01 -1.25774e+01 -1.70861e+01 -1.43636e+01 -1.41458e+01 -1.45814e+01
4.66400e+04 4.66000e+02 -1.25049e+01 -1.09577e+01 -1.40521e+01 -1.43654e+01 -1.41462e+01 -1.45845e+01
4.67200e+04 4.67000e+02 -1.32583e+01 -1.24649e+01 -1.40517e+01 -1.43672e+01 -1.41467e+01 -1.45876e+01
4.68000e+04 4.68000e+02 -1.28383e+01 -1.20474e+01 -1.36292e+01 -1.43690e+01 -1.41474e+01 -1.45906e+01
4.68800e+04 4.68000e+02 -1.28383e+01 -1.20474e+01 -1.36292e+01 -1.43708e+01 -1.41481e+01 -1.45935e+01
4.69600e+04 4.69000e+02 -1.57751e+01 -1.40501e+01 -1.75002e+01 -1.43726e+01 -1.41490e+01 -1.45962e+01
4.70400e+04 4.70000e+02 -1.42113e+01 -1.19173e+01 -1.65053e+01 -1.43744e+01 -1.41498e+01 -1.45990e+01
4.71200e+04 4.71000e+02 -1.59075e+01 -1.47317e+01 -1.70833e+01 -1.43762e+01 -1.41508e+01 -1.46016e+01
4.72000e+04 4.72000e+02 -1.48970e+01 -1.42376e+01 -1.55563e+01 -1.43780e+01 -1.41519e+01 -1.46042e+01
4.72800e+04 4.72000e+02 -1.48970e+01 -1.42376e+01 -1.55563e+01 -1.43798e+01 -1.41531e+01 -1.46065e+01
4.73600e+04 4.73000e+02 -1.37210e+01 -1.20578e+01 -1.53841e+01 -1.43816e+01 -1.41544e+01 -1.46088e+01
4.74400e+04 4.74000e+02 -1.64318e+01 -1.44532e+01 -1.84104e+01 -1.43834e+01 -1.41557e+01 -1.46110e+01
4.75200e+04 4.75000e+02 -1.41214e+01 -1.36871e+01 -1.45558e+01 -1.43851e+01 -1.41571e+01 -1.46131e+01
4.76000e+04 4.76000e+02 -1.59840e+01 -1.41227e+01 -1.78454e+01 -1.43869e+01 -1.41586e+01 -1.46151e+01
4.76800e+04 4.76000e+02 -1.59840e+01 -1.41227e+01 -1.78454e+01 -1.43886e+01 -1.41602e+01 -1.46170e+01
4.77600e+04 4.77000e+02 -1.38407e+01 -1.29801e+01 -1.47013e+01 -1.43903e+01 -1.41618e+01 -1.46187e+01
4.78400e+04 4.78000e+02 -1.58847e+01 -1.47733e+01 -1.69961e+01 -1.43920e+01 -1.41636e+01 -1.46204e+01
4.79200e+04 4.79000e+02 -1.61841e+01 -1.56828e+01 -1.66854e+01 -1.43936e+01 -1.41653e+01 -1.46219e+01
4.80000e+04 4.80000e+02 -1.32613e+01 -1.29560e+01 -1.35666e+01 -1.43952e+01 -1.41672e+01 -1.46233e+01
4.80800e+04 4.80000e+02 -1.32613e+01 -1.29560e+01 -1.35666e+01 -1.43967e+01 -1.41690e+01 -1.46245e+01
4.81600e+04 4.81000e+02 -1.51974e+01 -1.28037e+01 -1.75911e+01 -1.43983e+01 -1.41710e+01 -1.46256e+01
4.82400e+04 4.82000e+02 -1.26108e+01 -1.22801e+01 -1.29416e+01 -1.43998e+01 -1.41730e+01 -1.46266e+01
4.83200e+04 4.83000e+02 -1.42107e+01 -1.21488e+01 -1.62726e+01 -1.44013e+01 -1.41751e+01 -1.46275e+01
4.84000e+04 4.84000e+02 -1.43646e+01 -1.40962e+01 -1.46330e+01 -1.44026e+01 -1.41771e+01 -1.46281e+01
4.84800e+04 4.84000e+02 -1.43646e+01 -1.40962e+01 -1.46330e+01 -1.44041e+01 -1.41794e+01 -1.46288e+01
4.85600e+04 4.85000e+02 -1.47780e+01 -1.32974e+01 -1.62586e+01 -1.44054e+01 -1.41816e+01 -1.46292e+01
4.86400e+04 4.86000e+02 -1.42801e+01 -1.23216e+01 -1.62386e+01 -1.44066e+01 -1.41837e+01 -1.46295e+01
4.87200e+04 4.87000e+02 -1.44621e+01 -1.41452e+01 -1.47790e+01 -1.44079e+01 -1.41861e+01 -1.46297e+01
4.88000e+04 4.88000e+02 -1.34735e+01 -1.19241e+01 -1.50229e+01 -1.44090e+01 -1.41883e+01 -1.46297e+01
4.88800e+04 4.88000e+02 -1.34735e+01 -1.19241e+01 -1.50229e+01 -1.44102e+01 -1.41907e+01 -1.46297e+01
4.89600e+04 4.89000e+02 -1.46244e+01 -1.38936e+01 -1.53553e+01 -1.44113e+01 -1.41931e+01 -1.46294e+01
4.90400e+04 4.90000e+02 -1.47279e+01 -1.30410e+01 -1.64148e+01 -1.44123e+01 -1.41955e+01 -1.46290e+01
4.91200e+04 4.91000e+02 -1.47433e+01 -1.23891e+01 -1.70975e+01 -1.44133e+01 -1.41980e+01 -1.46286e+01
4.92000e+04 4.92000e+02 -1.47891e+01 -1.36728e+01 -1.59053e+01 -1.44142e+01 -1.42004e+01 -1.46279e+01
4.92800e+04 4.92000e+02 -1.47891e+01 -1.36728e+01 -1.59053e+01 -1.44150e+01 -1.42029e+01 -1.46272e+01
4.93600e+04 4.93000e+02 -1.48592e+01 -1.28682e+01 -1.68501e+01 -1.44159e+01 -1.42054e+01 -1.46263e+01
4.94400e+04 4.94000e+02 -1.48860e+01 -1.31217e+01 -1.66503e+01 -1.44166e+01 -1.42080e+01 -1.46253e+01
4.95200e+04 4.95000e+02 -1.78878e+01 -1.70314e+01 -1.87441e+01 -1.44173e+01 -1.42105e+01 -1.46242e+01
4.96000e+04 4.96000e+02 -1.19645e+01 -1.13522e+01 -1.25769e+01 -1.44180e+01 -1.42131e+01 -1.46229e+01
4.96800e+04 4.96000e+02 -1.19645e+01 -1.13522e+01 -1.25769e+01 -1.44186e+01 -1.42157e+01 -1.46215e+01
4.97600e+04 4.97000e+02 -1.61361e+01 -1.42151e+01 -1.80571e+01 -1.44192e+01 -1.42183e+01 -1.46200e+01
4.98400e+04 4.98000e+02 -1.37004e+01 -1.24527e+01 -1.49480e+01 -1.44197e+01 -1.42210e+01 -1.46185e+01
4.99200e+04 4.99000e+02 -1.30679e+01 -1.17972e+01 -1.43385e+01 -1.44202e+01 -1.42236e+01 -1.46168e+01
5.00000e+04 5.00000e+02 -1.31081e+01 -1.24357e+01 -1.37805e+01 -1.44207e+01 -1.42263e+01 -1.46150e+01
5.00800e+04 5.00000e+02 -1.31081e+01 -1.24357e+01 -1.37805e+01 -1.44211e+01 -1.42290e+01 -1.46132e+01
5.01600e+04 5.01000e+02 -1.43395e+01 -1.33151e+01 -1.53640e+01 -1.44214e+01 -1.42317e+01 -1.46112e+01
5.02400e+04 5.02000e+02 -1.34955e+01 -1.25738e+01 -1.44172e+01 -1.44218e+01 -1.42344e+01 -1.46092e+01
5.03200e+04 5.03000e+02 -1.41844e+01 -1.27196e+01 -1.56493e+01 -1.44221e+01 -1.42373e+01 -1.46070e+01
5.04000e+04 5.04000e+02 -1.58061e+01 -1.47569e+01 -1.68554e+01 -1.44224e+01 -1.42400e+01 -1.46048e+01
5.04800e+04 5.04000e+02 -1.58061e+01 -1.47569e+01 -1.68554e+01 -1.44227e+01 -1.42428e+01 -1.46026e+01
5.05600e+04 5.05000e+02 -1.59220e+01 -1.41813e+01 -1.76628e+01 -1.44230e+01 -1.42456e+01 -1.46003e+01
5.06400e+04 5.06000e+02 -1.27069e+01 -1.14578e+01 -1.39561e+01 -1.44232e+01 -1.42484e+01 -1.45980e+01
5.07200e+04 5.07000e+02 -1.46251e+01 -1.25627e+01 -1.66874e+01 -1.44234e+01 -1.42513e+01 -1.45956e+01
5.08000e+04 5.08000e+02 -1.36860e+01 -1.24943e+01 -1.48777e+01 -1.44236e+01 -1.42541e+01 -1.45932e+01
5.08800e+04 5.08000e+02 -1.36860e+01 -1.24943e+01 -1.48777e+01 -1.44238e+01 -1.42569e+01 -1.45908e+01
5.09600e+04 5.09000e+02 -1.50871e+01 -1.40726e+01 -1.61016e+01 -1.44240e+01 -1.42598e+01 -1.45883e+01
5.10400e+04 5.10000e+02 -1.34758e+01 -1.23881e+01 -1.45635e+01 -1.44242e+01 -1.42626e+01 -1.45858e+01
5.11200e+04 5.11000e+02 -1.48616e+01 -1.37056e+01 -1.60176e+01 -1.44245e+01 -1.42655e+01 -1.45834e+01
5.12000e+04 5.12000e+02 -1.43837e+01 -1.24162e+01 -1.63513e+01 -1.44246e+01 -1.42684e+01 -1.45809e+01
5.12800e+04 5.12000e+02 -1.43837e+01 -1.24162e+01 -1.63513e+01 -1.44249e+01 -1.42712e+01 -1.45785e+01
5.13600e+04 5.13000e+02 -1.42189e+01 -1.34883e+01 -1.49494e+01 -1.44251e+01 -1.42741e+01 -1.45760e+01
5.14400e+04 5.14000e+02 -1.40458e+01 -1.30407e+01 -1.50509e+01 -1.44253e+01 -1.42770e+01 -1.45736e+01
5.15200e+04 5.15000e+02 -1.33000e+01 -1.14187e+01 -1.51813e+01 -1.44256e+01 -1.42798e+01 -1.45713e+01
5.16000e+04 5.16000e+02 -1.36133e+01 -1.21779e+01 -1.50487e+01 -1.44259e+01 -1.42827e+01 -1.45690e+01
5.16800e+04 5.16000e+02 -1.36133e+01 -1.21779e+01 -1.50487e+01 -1.44262e+01 -1.42856e+01 -1.45668e+01
5.17600e+04 5.17000e+02 -1.49336e+01 -1.26226e+01 -1.72446e+01 -1.44265e+01 -1.42884e+01 -1.45646e+01
5.18400e+04 5.18000e+02 -1.38621e+01 -1.27604e+01 -1.49638e+01 -1.44269e+01 -1.42912e+01 -1.45625e+01
5.19200e+04 5.19000e+02 -1.55112e+01 -1.48349e+01 -1.61875e+01 -1.44272e+01 -1.42940e+01 -1.45604e+01
5.20000e+04 5.20000e+02 -1.50794e+01 -1.40816e+01 -1.60773e+01 -1.44277e+01 -1.42969e+01 -1.45585e+01
5.20800e+04 5.20000e+02 -1.50794e+01 -1.40816e+01 -1.60773e+01 -1.44281e+01 -1.42996e+01 -1.45566e+01
5.21600e+04 5.21000e+02 -1.52760e+01 -1.46914e+01 -1.58606e+01 -1.44285e+01 -1.43023e+01 -1.45548e+01
5.22400e+04 5.22000e+02 -1.34865e+01 -1.32493e+01 -1.37236e+01 -1.44291e+01 -1.43050e+01 -1.45531e+01
5.23200e+04 5.23000e+02 -1.44638e+01 -1.23573e+01 -1.65704e+01 -1.44296e+01 -1.43077e+01 -1.45515e+01
5.24000e+04 5.24000e+02 -1.69219e+01 -1.63081e+01 -1.75358e+01 -1.44302e+01 -1.43104e+01 -1.45500e+01
5.24800e+04 5.24000e+02 -1.69219e+01 -1.63081e+01 -1.75358e+01 -1.44308e+01 -1.43130e+01 -1.45486e+01
5.25600e+04 5.25000e+02 -1.29980e+01 -1.15564e+01 -1.44396e+01 -1.44314e+01 -1.43155e+01 -1.45473e+01
5.26400e+04 5.26000e+02 -1.36840e+01 -1.32398e+01 -1.41283e+01 -1.44321e+01 -1.43180e+01 -1.45462e+01
5.27200e+04 5.27000e+02 -1.30622e+01 -1.20980e+01 -1.40264e+01 -1.44328e+01 -1.43205e+01 -1.45451e+01
5.28000e+04 5.28000e+02 -1.33285e+01 -1.23481e+01 -1.43088e+01 -1.44335e+01 -1.43229e+01 -1.45441e+01
5.28800e+04 5.28000e+02 -1.33285e+01 -1.23481e+01 -1.43088e+01 -1.44343e+01 -1.43253e+01 -1.45433e+01
5.29600e+04 5.29000e+02 -1.53617e+01 -1.27941e+01 -1.79293e+01 -1.44351e+01 -1.43276e+01 -1.45426e+01
5.30400e+04 5.30000e+02 -1.52173e+01 -1.44548e+01 -1.59798e+01 -1.44359e+01 -1.43299e+01 -1.45419e+01
5.31200e+04 5.31000e+02 -1.48261e+01 -1.35264e+01 -1.61258e+01 -1.44368e+01 -1.43321e+01 -1.45414e+01
5.32000e+04 5.32000e+02 -1.70909e+01 -1.59846e+01 -1.81973e+01 -1.44377e+01 -1.43343e+01 -1.45410e+01
5.32800e+04 5.32000e+02 -1.70909e+01 -1.59846e+01 -1.81973e+01 -1.44386e+01 -1.43365e+01 -1.45407e+01
5.33600e+04 5.33000e+02 -1.73127e+01 -1.48807e+01 -1.97447e+01 -1.44395e+01 -1.43386e+01 -1.45404e+01
5.34400e+04 5.34000e+02 -1.55617e+01 -1.53588e+01 -1.57646e+01 -1.44404e+01 -1.43405e+01 -1.45403e+01
5.35200e+04 5.35000e+02 -1.39936e+01 -1.20649e+01 -1.59223e+01 -1.44413e+01 -1.43425e+01 -1.45401e+01
5.36000e+04 5.36000e+02 -1.41235e+01 -1.30771e+01 -1.51700e+01 -1.44423e+01 -1.43444e+01 -1.45402e+01
5.36800e+04 5.36000e+02 -1.41235e+01 -1.30771e+01 -1.51700e+01 -1.44433e+01 -1.43463e+01 -1.45403e+01
5.37600e+04 5.37000e+02 -1.30109e+01 -1.12144e+01 -1.48074e+01 -1.44442e+01 -1.43481e+01 -1.45403e+01
5.38400e+04 5.38000e+02 -1.47137e+01 -1.44347e+01 -1.49928e+01 -1.44452e+01 -1.43498e+01 -1.45406e+01
5.39200e+04 5.39000e+02 -1.58271e+01 -1.51949e+01 -1.64593e+01 -1.44462e+01 -1.43515e+01 -1.45409e+01
5.40000e+04 5.40000e+02 -1.30926e+01 -1.23892e+01 -1.37960e+01 -1.44472e+01 -1.43532e+01 -1.45411e+01
5.40800e+04 5.40000e+02 -1.30926e+01 -1.23892e+01 -1.37960e+01 -1.44481e+01 -1.43548e+01 -1.45415e+01
5.41600e+04 5.41000e+02 -1.47600e+01 -1.34321e+01 -1.60880e+01 -1.44491e+01 -1.43563e+01 -1.45419e+01
5.42400e+04 5.42000e+02 -1.46402e+01 -1.37408e+01 -1.55396e+01 -1.44500e+01 -1.43577e+01 -1.45423e+01
5.43200e+04 5.43000e+02 -1.37569e+01 -1.29509e+01 -1.45629e+01 -1.44509e+01 -1.43591e+01 -1.45427e+01
5.44000e+04 5.44000e+02 -1.35689e+01 -1.27036e+01 -1.44341e+01 -1.44518e+01 -1.43605e+01 -1.45432e+01
5.44800e+04 5.44000e+02 -1.35689e+01 -1.27036e+01 -1.44341e+01 -1.44527e+01 -1.43618e+01 -1.45436e+01
5.45600e+04 5.45000e+02 -1.46978e+01 -1.23715e+01 -1.70241e+01 -1.44536e+01 -1.43631e+01 -1.45441e+01
5.46400e+04 5.46000e+02 -1.43781e+01 -1.27008e+01 -1.60554e+01 -1.44544e+01 -1.43643e+01 -1.45445e+01
5.47200e+04 5.47000e+02 -1.35530e+01 -1.29028e+01 -1.42031e+01 -1.44552e+01 -1.43654e+01 -1.45449e+01
5.48000e+04 5.48000e+02 -1.35502e+01 -1.15848e+01 -1.55156e+01 -1.44559e+01 -1.43664e+01 -1.45454e+01
5.48800e+04 5.48000e+02 -1.35502e+01 -1.15848e+01 -1.55156e+01 -1.44567e+01 -1.43675e+01 -1.45458e+01
5.49600e+04 5.49000e+02 -1.67452e+01 -1.49658e+01 -1.85246e+01 -1.44574e+01 -1.43685e+01 -1.45463e+01
5.50400e+04 5.50000e+02 -1.53868e+01 -1.40294e+01 -1.67443e+01 -1.44580e+01 -1.43694e+01 -1.45466e+01
5.51200e+04 5.51000e+02 -1.41691e+01 -1.26614e+01 -1.56768e+01 -1.44586e+01 -1.43702e+01 -1.45470e+01
5.52000e+04 5.52000e+02 -1.45758e+01 -1.40871e+01 -1.50645e+01 -1.44592e+01 -1.43710e+01 -1.45474e+01
5.52800e+04 5.52000e+02 -1.45758e+01 -1.40871e+01 -1.50645e+01 -1.44597e+01 -1.43718e+01 -1.45476e+01
5.53600e+04 5.53000e+02 -1.42486e+01 -1.23055e+01 -1.61916e+01 -1.44602e+01 -1.43726e+01 -1.45479e+01
5.54400e+04 5.54000e+02 -1.44557e+01 -1.27915e+01 -1.61199e+01 -1.44607e+01 -1.43732e+01 -1.45481e+01
5.55200e+04 5.55000e+02 -1.38100e+01 -1.26605e+01 -1.49596e+01 -1.44611e+01 -1.43738e+01 -1.45484e+01
5.56000e+04 5.56000e+02 -1.66207e+01 -1.52689e+01 -1.79726e+01 -1.44615e+01 -1.43744e+01 -1.45486e+01
5.56800e+04 5.56000e+02 -1.66207e+01 -1.52689e+01 -1.79726e+01 -1.44619e+01 -1.43750e+01 -1.45487e+01
5.57600e+04 5.57000e+02 -1.42922e+01 -1.30086e+01 -1.55758e+01 -1.44621e+01 -1.43754e+01 -1.45488e+01
5.58400e+04 5.58000e+02 -1.49399e+01 -1.20663e+01 -1.78135e+01 -1.44624e+01 -1.43759e+01 -1.45489e+01
5.59200e+04 5.59000e+02 -1.34170e+01 -1.28672e+01 -1.39668e+01 -1.44626e+01 -1.43763e+01 -1.45490e+01
5.60000e+04 5.60000e+02 -1.23303e+01 -1.07581e+01 -1.39025e+01 -1.44629e+01 -1.43767e+01 -1.45490e+01
5.60800e+04 5.60000e+02 -1.23303e+01 -1.07581e+01 -1.39025e+01 -1.44630e+01 -1.43771e+01 -1.45490e+01
5.61600e+04 5.61000e+02 -1.71349e+01 -1.55760e+01 -1.86938e+01 -1.44632e+01 -1.43774e+01 -1.45489e+01
5.62400e+04 5.62000e+02 -1.40052e+01 -1.28819e+01 -1.51285e+01 -1.44633e+01 -1.43778e+01 -1.45489e+01
5.63200e+04 5.63000e+02 -1.34533e+01 -1.21839e+01 -1.47227e+01 -1.44634e+01 -1.43780e+01 -1.45488e+01
5.64000e+04 5.64000e+02 -1.39283e+01 -1.21127e+01 -1.57439e+01 -1.44635e+01 -1.43783e+01 -1.45487e+01
5.64800e+04 5.64000e+02 -1.39283e+01 -1.21127e+01 -1.57439e+01 -1.44636e+01 -1.43786e+01 -1.45486e+01
5.65600e+04 5.65000e+02 -1.43762e+01 -1.38981e+01 -1.48544e+01 -1.44636e+01 -1.43788e+01 -1.45485e+01
5.66400e+04 5.66000e+02 -1.67262e+01 -1.38362e+01 -1.96162e+01 -1.44637e+01 -1.43790e+01 -1.45483e+01
5.67200e+04 5.67000e+02 -1.61142e+01 -1.43205e+01 -1.79080e+01 -1.44637e+01 -1.43793e+01 -1.45481e+01
5.68000e+04 5.68000e+02 -1.38629e+01 -1.33323e+01 -1.43936e+01 -1.44638e+01 -1.43795e+01 -1.45481e+01
5.68800e+04 5.68000e+02 -1.38629e+01 -1.33323e+01 -1.43936e+01 -1.44638e+01 -1.43797e+01 -1.45479e+01
5.69600e+04 5.69000e+02 -1.49084e+01 -1.28373e+01 -1.69794e+01 -1.44639e+01 -1.43800e+01 -1.45478e+01
5.70400e+04 5.70000e+02 -1.47576e+01 -1.33644e+01 -1.61507e+01 -1.44639e+01 -1.43802e+01 -1.45476e+01
5.71200e+04 5.71000e+02 -1.27462e+01 -1.18524e+01 -1.36400e+01 -1.44640e+01 -1.43805e+01 -1.45474e+01
5.72000e+04 5.72000e+02 -1.45944e+01 -1.12437e+01 -1.79450e+01 -1.44641e+01 -1.43807e+01 -1.45474e+01
5.72800e+04 5.72000e+02 -1.45944e+01 -1.12437e+01 -1.79450e+01 -1.44641e+01 -1.43810e+01 -1.45472e+01
5.73600e+04 5.73000e+02 -1.49517e+01 -1.18359e+01 -1.80675e+01 -1.44642e+01 -1.43813e+01 -1.45471e+01
5.74400e+04 5.74000e+02 -1.22334e+01 -1.02399e+01 -1.42269e+01 -1.44643e+01 -1.43816e+01 -1.45470e+01
5.75200e+04 5.75000e+02 -1.53729e+01 -1.53343e+01 -1.54115e+01 -1.44645e+01 -1.43819e+01 -1.45470e+01
5.76000e+04 5.76000e+02 -1.39681e+01 -1.28593e+01 -1.50768e+01 -1.44646e+01 -1.43822e+01 -1.45470e+01
5.76800e+04 5.76000e+02 -1.39681e+01 -1.28593e+01 -1.50768e+01 -1.44648e+01 -1.43826e+01 -1.45470e+01
5.77600e+04 5.77000e+02 -1.61352e+01 -1.53888e+01 -1.68817e+01 -1.44650e+01 -1.43830e+01 -1.45469e+01
5.78400e+04 5.78000e+02 -1.40298e+01 -1.24148e+01 -1.56448e+01 -1.44652e+01 -1.43835e+01 -1.45470e+01
5.79200e+04 5.79000e+02 -1.37256e+01 -1.17153e+01 -1.57360e+01 -1.44655e+01 -1.43839e+01 -1.45471e+01
5.80000e+04 5.80000e+02 -1.53707e+01 -1.42105e+01 -1.65309e+01 -1.44657e+01 -1.43843e+01 -1.45471e+01
5.80800e+04 5.80000e+02 -1.53707e+01 -1.42105e+01 -1.65309e+01 -1.44661e+01 -1.43849e+01 -1.45472e+01
5.81600e+04 5.81000e+02 -1.38148e+01 -1.17282e+01 -1.59015e+01 -1.44664e+01 -1.43854e+01 -1.45474e+01
5.82400e+04 5.82000e+02 -1.29959e+01 -1.16178e+01 -1.43741e+01 -1.44668e+01 -1.43860e+01 -1.45476e+01
5.83200e+04 5.83000e+02 -1.28343e+01 -1.22527e+01 -1.34159e+01 -1.44672e+01 -1.43866e+01 -1.45478e+01
5.84000e+04 5.84000e+02 -1.39086e+01 -1.22761e+01 -1.55411e+01 -1.44676e+01 -1.43873e+01 -1.45480e+01
5.84800e+04 5.84000e+02 -1.39086e+01 -1.22761e+01 -1.55411e+01 -1.44681e+01 -1.43879e+01 -1.45483e+01
5.85600e+04 5.85000e+02 -1.37726e+01 -1.21603e+01 -1.53849e+01 -1.44686e+01 -1.43887e+01 -1.45486e+01
5.86400e+04 5.86000e+02 -1.31239e+01 -1.22741e+01 -1.39736e+01 -1.44692e+01 -1.43894e+01 -1.45489e+01
5.87200e+04 5.87000e+02 -1.50226e+01 -1.40613e+01 -1.59839e+01 -1.44697e+01 -1.43902e+01 -1.45492e+01
5.88000e+04 5.88000e+02 -1.32508e+01 -1.19429e+01 -1.45587e+01 -1.44704e+01 -1.43911e+01 -1.45496e+01
5.88800e+04 5.88000e+02 -1.32508e+01 -1.19429e+01 -1.45587e+01 -1.44710e+01 -1.43919e+01 -1.45500e+01
5.89600e+04 5.89000e+02 -1.22752e+01 -1.18083e+01 -1.27420e+01 -1.44716e+01 -1.43929e+01 -1.45504e+01
5.90400e+04 5.90000e+02 -1.32128e+01 -1.24542e+01 -1.39714e+01 -1.44723e+01 -1.43938e+01 -1.45509e+01
5.91200e+04 5.91000e+02 -1.38497e+01 -1.27137e+01 -1.49858e+01 -1.44730e+01 -1.43948e+01 -1.45513e+01
5.92000e+04 5.92000e+02 -1.39319e+01 -1.29402e+01 -1.49236e+01 -1.44738e+01 -1.43958e+01 -1.45518e+01
5.92800e+04 5.92000e+02 -1.39319e+01 -1.29402e+01 -1.49236e+01 -1.44746e+01 -1.43968e+01 -1.45523e+01
5.93600e+04 5.93000e+02 -1.41327e+01 -1.31122e+01 -1.51532e+01 -1.44754e+01 -1.43979e+01 -1.45529e+01
5.94400e+04 5.94000e+02 -1.41074e+01 -1.22373e+01 -1.59775e+01 -1.44762e+01 -1.43990e+01 -1.45535e+01
5.95200e+04 5.95000e+02 -1.57741e+01 -1.35815e+01 -1.79667e+01 -1.44771e+01 -1.44001e+01 -1.45541e+01
5.96000e+04 5.96000e+02 -1.56896e+01 -1.32042e+01 -1.81749e+01 -1.44779e+01 -1.44012e+01 -1.45547e+01
5.96800e+04 5.96000e+02 -1.56896e+01 -1.32042e+01 -1.81749e+01 -1.44789e+01 -1.44024e+01 -1.45554e+01
5.97600e+04 5.97000e+02 -1.36644e+01 -1.24503e+01 -1.48784e+01 -1.44798e+01 -1.44035e+01 -1.45560e+01
5.98400e+04 5.98000e+02 -1.40722e+01 -1.30434e+01 -1.51010e+01 -1.44807e+01 -1.44047e+01 -1.45567e+01
5.99200e+04 5.99000e+02 -1.51092e+01 -1.24991e+01 -1.77193e+01 -1.44816e+01 -1.44058e+01 -1.45575e+01
6.00000e+04 6.00000e+02 -1.51097e+01 -1.43044e+01 -1.59150e+01 -1.44826e+01 -1.44070e+01 -1.45582e+01
6.00800e+04 6.00000e+02 -1.51097e+01 -1.43044e+01 -1.59150e+01 -1.44836e+01 -1.44082e+01 -1.45590e+01
6.01600e+04 6.01000e+02 -1.31410e+01 -1.24036e+01 -1.38785e+01 -1.44845e+01 -1.44093e+01 -1.45598e+01
6.02400e+04 6.02000e+02 -1.57403e+01 -1.38068e+01 -1.76738e+01 -1.44855e+01 -1.44104e+01 -1.45606e+01
6.03200e+04 6.03000e+02 -1.47065e+01 -1.28728e+01 -1.65401e+01 -1.44865e+01 -1.44115e+01 -1.45614e+01
6.04000e+04 6.04000e+02 -1.36855e+01 -1.15514e+01 -1.58196e+01 -1.44874e+01 -1.44126e+01 -1.45623e+01
6.04800e+04 6.04000e+02 -1.36855e+01 -1.15514e+01 -1.58196e+01 -1.44884e+01 -1.44136e+01 -1.45632e+01
6.05600e+04 6.05000e+02 -1.42697e+01 -1.33505e+01 -1.51888e+01 -1.44894e+01 -1.44147e+01 -1.45641e+01
6.06400e+04 6.06000e+02 -1.30735e+01 -1.21402e+01 -1.40068e+01 -1.44903e+01 -1.44156e+01 -1.45650e+01
6.07200e+04 6.07000e+02 -1.30054e+01 -1.20646e+01 -1.39463e+01 -1.44912e+01 -1.44166e+01 -1.45659e+01
6.08000e+04 6.08000e+02 -1.30691e+01 -1.19621e+01 -1.41761e+01 -1.44921e+01 -1.44174e+01 -1.45669e+01
6.08800e+04 6.08000e+02 -1.30691e+01 -1.19621e+01 -1.41761e+01 -1.44930e+01 -1.44183e+01 -1.45677e+01
6.09600e+04 6.09000e+02 -1.26402e+01 -1.18766e+01 -1.34037e+01 -1.44939e+01 -1.44191e+01 -1.45687e+01
6.10400e+04 6.10000e+02 -1.66481e+01 -1.56767e+01 -1.76195e+01 -1.44947e+01 -1.44198e+01 -1.45695e+01
6.11200e+04 6.11000e+02 -1.42503e+01 -1.33773e+01 -1.51233e+01 -1.44954e+01 -1.44205e+01 -1.45704e+01
6.12000e+04 6.12000e+02 -1.36273e+01 -1.22605e+01 -1.49942e+01 -1.44962e+01 -1.44211e+01 -1.45712e+01
6.12800e+04 6.12000e+02 -1.36273e+01 -1.22605e+01 -1.49942e+01 -1.44968e+01 -1.44216e+01 -1.45720e+01
6.13600e+04 6.13000e+02 -1.39119e+01 -1.19517e+01 -1.58721e+01 -1.44974e+01 -1.44222e+01 -1.45727e+01
6.14400e+04 6.14000e+02 -1.54494e+01 -1.48049e+01 -1.60939e+01 -1.44980e+01 -1.44225e+01 -1.45734e+01
6.15200e+04 6.15000e+02 -1.46372e+01 -1.34368e+01 -1.58376e+01 -1.44984e+01 -1.44229e+01 -1.45740e+01
6.16000e+04 6.16000e+02 -1.47361e+01 -1.35318e+01 -1.59405e+01 -1.44988e+01 -1.44232e+01 -1.45745e+01
6.16800e+04 6.16000e+02 -1.47361e+01 -1.35318e+01 -1.59405e+01 -1.44992e+01 -1.44234e+01 -1.45749e+01
6.17600e+04 6.17000e+02 -1.42459e+01 -1.27860e+01 -1.57058e+01 -1.44994e+01 -1.44236e+01 -1.45752e+01
6.18400e+04 6.18000e+02 -1.44733e+01 -1.39285e+01 -1.50182e+01 -1.44996e+01 -1.44237e+01 -1.45754e+01
6.19200e+04 6.19000e+02 -1.52688e+01 -1.41744e+01 -1.63632e+01 -1.44996e+01 -1.44237e+01 -1.45756e+01
6.20000e+04 6.20000e+02 -1.36589e+01 -1.27902e+01 -1.45275e+01 -1.44996e+01 -1.44237e+01 -1.45755e+01
6.20800e+04 6.20000e+02 -1.36589e+01 -1.27902e+01 -1.45275e+01 -1.44995e+01 -1.44236e+01 -1.45753e+01
6.21600e+04 6.21000e+02 -1.43900e+01 -1.36666e+01 -1.51135e+01 -1.44992e+01 -1.44235e+01 -1.45750e+01
6.22400e+04 6.22000e+02 -1.56262e+01 -1.36135e+01 -1.76390e+01 -1.44989e+01 -1.44232e+01 -1.45745e+01
6.23200e+04 6.23000e+02 -1.36559e+01 -1.33116e+01 -1.40002e+01 -1.44984e+01 -1.44229e+01 -1.45739e+01
6.24000e+04 6.24000e+02 -1.58551e+01 -1.32076e+01 -1.85026e+01 -1.44978e+01 -1.44226e+01 -1.45730e+01
6.24800e+04 6.24000e+02 -1.58551e+01 -1.32076e+01 -1.85026e+01 -1.44971e+01 -1.44222e+01 -1.45721e+01
6.25600e+04 6.25000e+02 -1.45044e+01 -1.21363e+01 -1.68724e+01 -1.44963e+01 -1.44218e+01 -1.45709e+01
6.26400e+04 6.26000e+02 -1.40623e+01 -1.30434e+01 -1.50811e+01 -1.44954e+01 -1.44212e+01 -1.45695e+01
6.27200e+04 6.27000e+02 -1.32603e+01 -1.21656e+01 -1.43550e+01 -1.44943e+01 -1.44207e+01 -1.45680e+01
6.28000e+04 6.28000e+02 -1.47022e+01 -1.34161e+01 -1.59883e+01 -1.44931e+01 -1.44201e+01 -1.45662e+01
6.28800e+04 6.28000e+02 -1.47022e+01 -1.34161e+01 -1.59883e+01 -1.44918e+01 -1.44194e+01 -1.45642e+01
6.29600e+04 6.29000e+02 -1.85419e+01 -1.56857e+01 -2.13981e+01 -1.44904e+01 -1.44186e+01 -1.45621e+01
6.30400e+04 6.30000e+02 -1.51235e+01 -1.25037e+01 -1.77432e+01 -1.44888e+01 -1.44179e+01 -1.45596e+01
6.31200e+04 6.31000e+02 -1.34216e+01 -1.22877e+01 -1.45554e+01 -1.44871e+01 -1.44170e+01 -1.45571e+01
6.32000e+04 6.32000e+02 -1.18083e+01 -1.09441e+01 -1.26725e+01 -1.44852e+01 -1.44161e+01 -1.45543e+01
6.32800e+04 6.32000e+02 -1.18083e+01 -1.09441e+01 -1.26725e+01 -1.44832e+01 -1.44152e+01 -1.45512e+01
6.33600e+04 6.33000e+02 -1.38580e+01 -1.16998e+01 -1.60162e+01 -1.44812e+01 -1.44143e+01 -1.45481e+01
6.34400e+04 6.34000e+02 -1.39273e+01 -1.16543e+01 -1.62002e+01 -1.44789e+01 -1.44132e+01 -1.45446e+01
6.35200e+04 6.35000e+02 -1.33113e+01 -1.07941e+01 -1.58286e+01 -1.44766e+01 -1.44122e+01 -1.45410e+01
6.36000e+04 6.36000e+02 -1.38848e+01 -1.13407e+01 -1.64289e+01 -1.44742e+01 -1.44112e+01 -1.45372e+01
6.36800e+04 6.36000e+02 -1.38848e+01 -1.13407e+01 -1.64289e+01 -1.44716e+01 -1.44100e+01 -1.45331e+01
6.37600e+04 6.37000e+02 -1.36209e+01 -1.17721e+01 -1.54698e+01 -1.44689e+01 -1.44089e+01 -1.45289e+01
6.38400e+04 6.38000e+02 -1.50854e+01 -1.46181e+01 -1.55527e+01 -1.44661e+01 -1.44077e+01 -1.45245e+01
6.39200e+04 6.39000e+02 -1.48507e+01 -1.31810e+01 -1.65204e+01 -1.44632e+01 -1.44065e+01 -1.45199e+01
6.40000e+04 6.40000e+02 -1.48203e+01 -1.24340e+01 -1.72066e+01 -1.44602e+01 -1.44053e+01 -1.45150e+01
6.40800e+04 6.40000e+02 -1.48203e+01 -1.24340e+01 -1.72066e+01 -1.44571e+01 -1.44041e+01 -1.45101e+01
6.41600e+04 6.41000e+02 -1.41861e+01 -1.19082e+01 -1.64639e+01 -1.44539e+01 -1.44028e+01 -1.45050e+01
6.42400e+04 6.42000e+02 -1.43681e+01 -1.28284e+01 -1.59078e+01 -1.44506e+01 -1.44016e+01 -1.44997e+01
6.43200e+04 6.43000e+02 -1.66052e+01 -1.58266e+01 -1.73839e+01 -1.44472e+01 -1.44003e+01 -1.44942e+01
6.44000e+04 6.44000e+02 -1.48825e+01 -1.26973e+01 -1.70678e+01 -1.44438e+01 -1.43990e+01 -1.44886e+01
6.44800e+04 6.44000e+02 -1.48825e+01 -1.26973e+01 -1.70678e+01 -1.44403e+01 -1.43977e+01 -1.44829e+01
6.45600e+04 6.45000e+02 -1.47108e+01 -1.19675e+01 -1.74541e+01 -1.44367e+01 -1.43964e+01 -1.44770e+01
6.46400e+04 6.46000e+02 -1.33375e+01 -1.16410e+01 -1.50340e+01 -1.44331e+01 -1.43951e+01 -1.44711e+01
6.47200e+04 6.47000e+02 -1.51360e+01 -1.42293e+01 -1.60426e+01 -1.44294e+01 -1.43939e+01 -1.44650e+01
6.48000e+04 6.48000e+02 -1.40752e+01 -1.39685e+01 -1.41820e+01 -1.44257e+01 -1.43926e+01 -1.44588e+01
6.48800e+04 6.48000e+02 -1.40752e+01 -1.39685e+01 -1.41820e+01 -1.44220e+01 -1.43915e+01 -1.44525e+01
6.49600e+04 6.49000e+02 -1.43778e+01 -1.21354e+01 -1.66202e+01 -1.44182e+01 -1.43902e+01 -1.44462e+01
6.50400e+04 6.50000e+02 -1.51693e+01 -1.46625e+01 -1.56762e+01 -1.44144e+01 -1.43890e+01 -1.44398e+01
6.51200e+04 6.51000e+02 -1.67709e+01 -1.53861e+01 -1.81556e+01 -1.44106e+01 -1.43878e+01 -1.44334e+01
6.52000e+04 6.52000e+02 -1.48800e+01 -1.33168e+01 -1.64432e+01 -1.44068e+01 -1.43868e+01 -1.44268e+01
6.52800e+04 6.52000e+02 -1.48800e+01 -1.33168e+01 -1.64432e+01 -1.44030e+01 -1.43856e+01 -1.44204e+01
6.53600e+04 6.53000e+02 -1.28995e+01 -1.17823e+01 -1.40167e+01 -1.43992e+01 -1.43845e+01 -1.44139e+01
6.54400e+04 6.54000e+02 -1.41970e+01 -1.25037e+01 -1.58904e+01 -1.43954e+01 -1.43832e+01 -1.44075e+01
6.55200e+04 6.55000e+02 -1.47497e+01 -1.33792e+01 -1.61202e+01 -1.43916e+01 -1.43820e+01 -1.44012e+01
6.56000e+04 6.56000e+02 -1.54740e+01 -1.38608e+01 -1.70872e+01 -1.43879e+01 -1.43804e+01 -1.43954e+01
6.56800e+04 6.56000e+02 -1.54740e+01 -1.38608e+01 -1.70872e+01 -1.43842e+01 -1.43781e+01 -1.43903e+01
6.57600e+04 6.57000e+02 -1.47948e+01 -1.27145e+01 -1.68751e+01 -1.43805e+01 -1.43746e+01 -1.43865e+01
6.58400e+04 6.58000e+02 -1.31370e+01 -1.23127e+01 -1.39612e+01 -1.43770e+01 -1.43698e+01 -1.43841e+01
6.59200e+04 6.59000e+02 -1.50720e+01 -1.33321e+01 -1.68120e+01 -1.43734e+01 -1.43641e+01 -1.43827e+01
6.60000e+04 6.60000e+02 -1.38596e+01 -1.20598e+01 -1.56594e+01 -1.43699e+01 -1.43580e+01 -1.43818e+01
6.60800e+04 6.60000e+02 -1.38596e+01 -1.20598e+01 -1.56594e+01 -1.43665e+01 -1.43519e+01 -1.43811e+01
6.61600e+04 6.61000e+02 -1.27484e+01 -1.10681e+01 -1.44286e+01 -1.43632e+01 -1.43457e+01 -1.43807e+01
6.62400e+04 6.62000e+02 -1.37246e+01 -1.18160e+01 -1.56331e+01 -1.43599e+01 -1.43395e+01 -1.43803e+01
6.63200e+04 6.63000e+02 -1.45900e+01 -1.30638e+01 -1.61161e+01 -1.43567e+01 -1.43333e+01 -1.43801e+01
6.64000e+04 6.64000e+02 -1.66682e+01 -1.42891e+01 -1.90474e+01 -1.43536e+01 -1.43272e+01 -1.43800e+01
6.64800e+04 6.64000e+02 -1.66682e+01 -1.42891e+01 -1.90474e+01 -1.43506e+01 -1.43213e+01 -1.43799e+01
6.65600e+04 6.65000e+02 -1.43210e+01 -1.34970e+01 -1.51449e+01 -1.43477e+01 -1.43154e+01 -1.43800e+01
6.66400e+04 6.66000e+02 -1.44491e+01 -1.26144e+01 -1.62838e+01 -1.43449e+01 -1.43096e+01 -1.43802e+01
6.67200e+04 6.67000e+02 -1.24749e+01 -1.13359e+01 -1.36140e+01 -1.43422e+01 -1.43040e+01 -1.43805e+01
6.68000e+04 6.68000e+02 -1.28173e+01 -1.21786e+01 -1.34560e+01 -1.43396e+01 -1.42984e+01 -1.43808e+01
6.68800e+04 6.68000e+02 -1.28173e+01 -1.21786e+01 -1.34560e+01 -1.43371e+01 -1.42930e+01 -1.43813e+01
6.69600e+04 6.69000e+02 -1.53330e+01 -1.38710e+01 -1.67949e+01 -1.43347e+01 -1.42877e+01 -1.43818e+01
6.70400e+04 6.70000e+02 -1.49580e+01 -1.26797e+01 -1.72362e+01 -1.43325e+01 -1.42825e+01 -1.43825e+01
6.71200e+04 6.71000e+02 -1.24182e+01 -1.16986e+01 -1.31378e+01 -1.43304e+01 -1.42775e+01 -1.43832e+01
6.72000e+04 6.72000e+02 -1.38889e+01 -1.33159e+01 -1.44619e+01 -1.43283e+01 -1.42726e+01 -1.43840e+01
6.72800e+04 6.72000e+02 -1.38889e+01 -1.33159e+01 -1.44619e+01 -1.43265e+01 -1.42680e+01 -1.43850e+01
6.73600e+04 6.73000e+02 -1.43194e+01 -1.38558e+01 -1.47831e+01 -1.43247e+01 -1.42634e+01 -1.43859e+01
6.74400e+04 6.74000e+02 -1.42127e+01 -1.39037e+01 -1.45218e+01 -1.43230e+01 -1.42589e+01 -1.43871e+01
6.75200e+04 6.75000e+02 -1.61498e+01 -1.48502e+01 -1.74494e+01 -1.43215e+01 -1.42547e+01 -1.43883e+01
6.76000e+04 6.76000e+02 -1.40627e+01 -1.32587e+01 -1.48667e+01 -1.43201e+01 -1.42506e+01 -1.43896e+01
6.76800e+04 6.76000e+02 -1.40627e+01 -1.32587e+01 -1.48667e+01 -1.43188e+01 -1.42466e+01 -1.43910e+01
6.77600e+04 6.77000e+02 -1.35943e+01 -1.25041e+01 -1.46845e+01 -1.43177e+01 -1.42429e+01 -1.43926e+01
6.78400e+04 6.78000e+02 -1.44235e+01 -1.38256e+01 -1.50214e+01 -1.43167e+01 -1.42392e+01 -1.43942e+01
6.79200e+04 6.79000e+02 -1.27939e+01 -1.11620e+01 -1.44257e+01 -1.43158e+01 -1.42358e+01 -1.43959e+01
6.80000e+04 6.80000e+02 -1.49763e+01 -1.36571e+01 -1.62956e+01 -1.43151e+01 -1.42324e+01 -1.43977e+01
6.80800e+04 6.80000e+02 -1.49763e+01 -1.36571e+01 -1.62956e+01 -1.43144e+01 -1.42292e+01 -1.43997e+01
6.81600e+04 6.81000e+02 -1.50199e+01 -1.22249e+01 -1.78150e+01 -1.43140e+01 -1.42262e+01 -1.44017e+01
6.82400e+04 6.82000e+02 -1.43700e+01 -1.33169e+01 -1.54231e+01 -1.43136e+01 -1.42233e+01 -1.44039e+01
6.83200e+04 6.83000e+02 -1.40071e+01 -1.24570e+01 -1.55572e+01 -1.43133e+01 -1.42205e+01 -1.44061e+01
6.84000e+04 6.84000e+02 -1.49483e+01 -1.36886e+01 -1.62080e+01 -1.43132e+01 -1.42180e+01 -1.44085e+01
6.84800e+04 6.84000e+02 -1.49483e+01 -1.36886e+01 -1.62080e+01 -1.43133e+01 -1.42155e+01 -1.44110e+01
6.85600e+04 6.85000e+02 -1.19746e+01 -1.15339e+01 -1.24153e+01 -1.43134e+01 -1.42131e+01 -1.44136e+01
6.86400e+04 6.86000e+02 -1.30078e+01 -1.27232e+01 -1.32925e+01 -1.43136e+01 -1.42109e+01 -1.44163e+01
6.87200e+04 6.87000e+02 -1.48805e+01 -1.29001e+01 -1.68610e+01 -1.43140e+01 -1.42088e+01 -1.44192e+01
6.88000e+04 6.88000e+02 -1.48938e+01 -1.37035e+01 -1.60841e+01 -1.43144e+01 -1.42067e+01 -1.44221e+01
6.88800e+04 6.88000e+02 -1.48938e+01 -1.37035e+01 -1.60841e+01 -1.43150e+01 -1.42048e+01 -1.44252e+01
6.89600e+04 6.89000e+02 -1.47343e+01 -1.45041e+01 -1.49645e+01 -1.43157e+01 -1.42030e+01 -1.44284e+01
6.90400e+04 6.90000e+02 -1.35420e+01 -1.20078e+01 -1.50762e+01 -1.43165e+01 -1.42013e+01 -1.44316e+01
6.91200e+04 6.91000e+02 -1.35663e+01 -1.10928e+01 -1.60398e+01 -1.43174e+01 -1.41997e+01 -1.44350e+01
6.92000e+04 6.92000e+02 -1.56335e+01 -1.42937e+01 -1.69733e+01 -1.43184e+01 -1.41982e+01 -1.44386e+01
6.92800e+04 6.92000e+02 -1.56335e+01 -1.42937e+01 -1.69733e+01 -1.43194e+01 -1.41967e+01 -1.44421e+01
6.93600e+04 6.93000e+02 -1.28685e+01 -1.24386e+01 -1.32983e+01 -1.43205e+01 -1.41952e+01 -1.44458e+01
6.94400e+04 6.94000e+02 -1.61278e+01 -1.52278e+01 -1.70277e+01 -1.43218e+01 -1.41939e+01 -1.44497e+01
6.95200e+04 6.95000e+02 -1.50589e+01 -1.37698e+01 -1.63481e+01 -1.43231e+01 -1.41926e+01 -1.44536e+01
6.96000e+04 6.96000e+02 -1.50364e+01 -1.41375e+01 -1.59354e+01 -1.43245e+01 -1.41914e+01 -1.44575e+01
6.96800e+04 6.96000e+02 -1.50364e+01 -1.41375e+01 -1.59354e+01 -1.43259e+01 -1.41902e+01 -1.44616e+01
6.97600e+04 6.97000e+02 -1.53835e+01 -1.25134e+01 -1.82536e+01 -1.43274e+01 -1.41890e+01 -1.44657e+01
6.98400e+04 6.98000e+02 -1.47360e+01 -1.35100e+01 -1.59620e+01 -1.43289e+01 -1.41879e+01 -1.44699e+01
6.99200e+04 6.99000e+02 -1.41946e+01 -1.34388e+01 -1.49504e+01 -1.43305e+01 -1.41868e+01 -1.44742e+01
7.00000e+04 7.00000e+02 -1.36673e+01 -1.10176e+01 -1.63171e+01 -1.43321e+01 -1.41857e+01 -1.44785e+01
7.00800e+04 7.00000e+02 -1.36673e+01 -1.10176e+01 -1.63171e+01 -1.43338e+01 -1.41847e+01 -1.44829e+01
7.01600e+04 7.01000e+02 -1.47728e+01 -1.37044e+01 -1.58412e+01 -1.43355e+01 -1.41837e+01 -1.44873e+01
7.02400e+04 7.02000e+02 -1.55376e+01 -1.42693e+01 -1.68059e+01 -1.43372e+01 -1.41827e+01 -1.44917e+01
7.03200e+04 7.03000e+02 -1.49888e+01 -1.21487e+01 -1.78290e+01 -1.43389e+01 -1.41817e+01 -1.44961e+01
7.04000e+04 7.04000e+02 -1.64056e+01 -1.47856e+01 -1.80256e+01 -1.43406e+01 -1.41807e+01 -1.45006e+01
7.04800e+04 7.04000e+02 -1.64056e+01 -1.47856e+01 -1.80256e+01 -1.43424e+01 -1.41797e+01 -1.45051e+01
7.05600e+04 7.05000e+02 -1.38046e+01 -1.14479e+01 -1.61614e+01 -1.43441e+01 -1.41787e+01 -1.45095e+01
7.06400e+04 7.06000e+02 -1.34111e+01 -1.06914e+01 -1.61307e+01 -1.43458e+01 -1.41778e+01 -1.45139e+01
7.07200e+04 7.07000e+02 -1.44901e+01 -1.31520e+01 -1.58283e+01 -1.43475e+01 -1.41767e+01 -1.45183e+01
7.08000e+04 7.08000e+02 -1.39894e+01 -1.33542e+01 -1.46246e+01 -1.43492e+01 -1.41758e+01 -1.45226e+01
7.08800e+04 7.08000e+02 -1.39894e+01 -1.33542e+01 -1.46246e+01 -1.43508e+01 -1.41748e+01 -1.45269e+01
7.09600e+04 7.09000e+02 -1.46953e+01 -1.31517e+01 -1.62389e+01 -1.43524e+01 -1.41739e+01 -1.45310e+01
7.10400e+04 7.10000e+02 -1.40308e+01 -1.32008e+01 -1.48608e+01 -1.43540e+01 -1.41729e+01 -1.45351e+01
7.11200e+04 7.11000e+02 -1.41344e+01 -1.20898e+01 -1.61789e+01 -1.43555e+01 -1.41720e+01 -1.45391e+01
7.12000e+04 7.12000e+02 -1.58615e+01 -1.53692e+01 -1.63538e+01 -1.43570e+01 -1.41711e+01 -1.45430e+01
7.12800e+04 7.12000e+02 -1.58615e+01 -1.53692e+01 -1.63538e+01 -1.43585e+01 -1.41702e+01 -1.45468e+01
7.13600e+04 7.13000e+02 -1.46443e+01 -1.30424e+01 -1.62463e+01 -1.43598e+01 -1.41693e+01 -1.45503e+01
7.14400e+04 7.14000e+02 -1.34548e+01 -1.27710e+01 -1.41385e+01 -1.43612e+01 -1.41685e+01 -1.45538e+01
7.15200e+04 7.15000e+02 -1.54882e+01 -1.36096e+01 -1.73668e+01 -1.43624e+01 -1.41677e+01 -1.45571e+01
7.16000e+04 7.16000e+02 -1.51570e+01 -1.46807e+01 -1.56333e+01 -1.43636e+01 -1.41670e+01 -1.45602e+01
7.16800e+04 7.16000e+02 -1.51570e+01 -1.46807e+01 -1.56333e+01 -1.43647e+01 -1.41663e+01 -1.45631e+01
7.17600e+04 7.17000e+02 -1.38831e+01 -1.25794e+01 -1.51867e+01 -1.43658e+01 -1.41656e+01 -1.45659e+01
7.18400e+04 7.18000e+02 -1.29590e+01 -1.19879e+01 -1.39300e+01 -1.43667e+01 -1.41650e+01 -1.45684e+01
7.19200e+04 7.19000e+02 -1.37292e+01 -1.30050e+01 -1.44535e+01 -1.43676e+01 -1.41646e+01 -1.45707e+01
7.20000e+04 7.20000e+02 -1.32479e+01 -1.21732e+01 -1.43226e+01 -1.43684e+01 -1.41641e+01 -1.45728e+01
7.20800e+04 7.20000e+02 -1.32479e+01 -1.21732e+01 -1.43226e+01 -1.43692e+01 -1.41637e+01 -1.45746e+01
7.21600e+04 7.21000e+02 -1.68828e+01 -1.52510e+01 -1.85146e+01 -1.43698e+01 -1.41635e+01 -1.45762e+01
7.22400e+04 7.22000e+02 -1.35202e+01 -1.26167e+01 -1.44237e+01 -1.43704e+01 -1.41633e+01 -1.45775e+01
7.23200e+04 7.23000e+02 -1.45022e+01 -1.12601e+01 -1.77444e+01 -1.43709e+01 -1.41633e+01 -1.45786e+01
7.24000e+04 7.24000e+02 -1.46691e+01 -1.38541e+01 -1.54841e+01 -1.43714e+01 -1.41634e+01 -1.45794e+01
7.24800e+04 7.24000e+02 -1.46691e+01 -1.38541e+01 -1.54841e+01 -1.43718e+01 -1.41636e+01 -1.45800e+01
7.25600e+04 7.25000e+02 -1.51097e+01 -1.48818e+01 -1.53377e+01 -1.43720e+01 -1.41639e+01 -1.45801e+01
7.26400e+04 7.26000e+02 -1.63139e+01 -1.48223e+01 -1.78055e+01 -1.43723e+01 -1.41644e+01 -1.45801e+01
7.27200e+04 7.27000e+02 -1.63669e+01 -1.47056e+01 -1.80282e+01 -1.43724e+01 -1.41650e+01 -1.45799e+01
7.28000e+04 7.28000e+02 -1.35599e+01 -1.15970e+01 -1.55228e+01 -1.43725e+01 -1.41658e+01 -1.45792e+01
7.28800e+04 7.28000e+02 -1.35599e+01 -1.15970e+01 -1.55228e+01 -1.43726e+01 -1.41668e+01 -1.45784e+01
7.29600e+04 7.29000e+02 -1.42841e+01 -1.38487e+01 -1.47195e+01 -1.43726e+01 -1.41679e+01 -1.45773e+01
7.30400e+04 7.30000e+02 -1.27901e+01 -1.15652e+01 -1.40150e+01 -1.43725e+01 -1.41692e+01 -1.45758e+01
7.31200e+04 7.31000e+02 -1.47860e+01 -1.29664e+01 -1.66057e+01 -1.43724e+01 -1.41707e+01 -1.45741e+01
7.32000e+04 7.32000e+02 -1.63889e+01 -1.44089e+01 -1.83689e+01 -1.43723e+01 -1.41724e+01 -1.45721e+01
7.32800e+04 7.32000e+02 -1.63889e+01 -1.44089e+01 -1.83689e+01 -1.43720e+01 -1.41742e+01 -1.45698e+01
7.33600e+04 7.33000e+02 -1.41271e+01 -1.38105e+01 -1.44437e+01 -1.43718e+01 -1.41763e+01 -1.45673e+01
7.34400e+04 7.34000e+02 -1.48408e+01 -1.36971e+01 -1.59845e+01 -1.43716e+01 -1.41786e+01 -1.45646e+01
7.35200e+04 7.35000e+02 -1.30121e+01 -1.20940e+01 -1.39302e+01 -1.43713e+01 -1.41811e+01 -1.45615e+01
7.36000e+04 7.36000e+02 -1.42788e+01 -1.31958e+01 -1.53619e+01 -1.43710e+01 -1.41838e+01 -1.45582e+01
7.36800e+04 7.36000e+02 -1.42788e+01 -1.31958e+01 -1.53619e+01 -1.43707e+01 -1.41867e+01 -1.45548e+01
7.37600e+04 7.37000e+02 -1.32053e+01 -1.15919e+01 -1.48187e+01 -1.43704e+01 -1.41897e+01 -1.45511e+01
7.38400e+04 7.38000e+02 -1.39618e+01 -1.29174e+01 -1.50061e+01 -1.43701e+01 -1.41931e+01 -1.45471e+01
7.39200e+04 7.39000e+02 -1.65090e+01 -1.63351e+01 -1.66829e+01 -1.43698e+01 -1.41966e+01 -1.45429e+01
7.40000e+04 7.40000e+02 -1.38491e+01 -1.15629e+01 -1.61353e+01 -1.43695e+01 -1.42004e+01 -1.45386e+01
7.40800e+04 7.40000e+02 -1.38491e+01 -1.15629e+01 -1.61353e+01 -1.43691e+01 -1.42043e+01 -1.45340e+01
7.41600e+04 7.41000e+02 -1.31566e+01 -1.19242e+01 -1.43890e+01 -1.43689e+01 -1.42084e+01 -1.45293e+01
7.42400e+04 7.42000e+02 -1.46442e+01 -1.26878e+01 -1.66006e+01 -1.43686e+01 -1.42128e+01 -1.45244e+01
7.43200e+04 7.43000e+02 -1.18521e+01 -1.12901e+01 -1.24141e+01 -1.43684e+01 -1.42174e+01 -1.45194e+01
7.44000e+04 7.44000e+02 -1.31704e+01 -1.23603e+01 -1.39804e+01 -1.43681e+01 -1.42221e+01 -1.45141e+01
7.44800e+04 7.44000e+02 -1.31704e+01 -1.23603e+01 -1.39804e+01 -1.43679e+01 -1.42270e+01 -1.45088e+01
7.45600e+04 7.45000e+02 -1.37480e+01 -1.19330e+01 -1.55630e+01 -1.43678e+01 -1.42323e+01 -1.45033e+01
7.46400e+04 7.46000e+02 -1.35408e+01 -1.23103e+01 -1.47713e+01 -1.43677e+01 -1.42376e+01 -1.44978e+01
7.47200e+04 7.47000e+02 -1.70403e+01 -1.48270e+01 -1.92536e+01 -1.43676e+01 -1.42431e+01 -1.44922e+01
7.48000e+04 7.48000e+02 -1.42138e+01 -1.27849e+01 -1.56427e+01 -1.43676e+01 -1.42488e+01 -1.44864e+01
7.48800e+04 7.48000e+02 -1.42138e+01 -1.27849e+01 -1.56427e+01 -1.43676e+01 -1.42546e+01 -1.44806e+01
7.49600e+04 7.49000e+02 -1.45014e+01 -1.06641e+01 -1.83387e+01 -1.43677e+01 -1.42606e+01 -1.44747e+01
7.50400e+04 7.50000e+02 -1.48269e+01 -1.40170e+01 -1.56369e+01 -1.43678e+01 -1.42668e+01 -1.44688e+01
7.51200e+04 7.51000e+02 -1.63461e+01 -1.51682e+01 -1.75240e+01 -1.43680e+01 -1.42731e+01 -1.44629e+01
7.52000e+04 7.52000e+02 -1.65536e+01 -1.47902e+01 -1.83170e+01 -1.43682e+01 -1.42795e+01 -1.44570e+01
7.52800e+04 7.52000e+02 -1.65536e+01 -1.47902e+01 -1.83170e+01 -1.43685e+01 -1.42860e+01 -1.44510e+01
7.53600e+04 7.53000e+02 -1.52136e+01 -1.32567e+01 -1.71704e+01 -1.43689e+01 -1.42927e+01 -1.44450e+01
7.54400e+04 7.54000e+02 -1.29021e+01 -1.22955e+01 -1.35087e+01 -1.43693e+01 -1.42995e+01 -1.44391e+01
7.55200e+04 7.55000e+02 -1.37366e+01 -1.28943e+01 -1.45790e+01 -1.43698e+01 -1.43063e+01 -1.44332e+01
7.56000e+04 7.56000e+02 -1.63472e+01 -1.52299e+01 -1.74646e+01 -1.43703e+01 -1.43132e+01 -1.44273e+01
7.56800e+04 7.56000e+02 -1.63472e+01 -1.52299e+01 -1.74646e+01 -1.43709e+01 -1.43201e+01 -1.44216e+01
7.57600e+04 7.57000e+02 -1.39430e+01 -1.24608e+01 -1.54252e+01 -1.43716e+01 -1.43271e+01 -1.44161e+01
7.58400e+04 7.58000e+02 -1.36519e+01 -1.30194e+01 -1.42845e+01 -1.43723e+01 -1.43339e+01 -1.44107e+01
7.59200e+04 7.59000e+02 -1.37772e+01 -1.29805e+01 -1.45738e+01 -1.43731e+01 -1.43406e+01 -1.44055e+01
7.60000e+04 7.60000e+02 -1.66316e+01 -1.51300e+01 -1.81332e+01 -1.43739e+01 -1.43470e+01 -1.44008e+01
7.60800e+04 7.60000e+02 -1.66316e+01 -1.51300e+01 -1.81332e+01 -1.43748e+01 -1.43528e+01 -1.43968e+01
7.61600e+04 7.61000e+02 -1.39221e+01 -1.28274e+01 -1.50167e+01 -1.43757e+01 -1.43575e+01 -1.43939e+01
7.62400e+04 7.62000e+02 -1.52463e+01 -1.49345e+01 -1.55581e+01 -1.43768e+01 -1.43604e+01 -1.43932e+01
7.63200e+04 7.63000e+02 -1.51108e+01 -1.48077e+01 -1.54138e+01 -1.43779e+01 -1.43607e+01 -1.43950e+01
7.64000e+04 7.64000e+02 -1.46003e+01 -1.29901e+01 -1.62105e+01 -1.43790e+01 -1.43589e+01 -1.43991e+01
7.64800e+04 7.64000e+02 -1.46003e+01 -1.29901e+01 -1.62105e+01 -1.43802e+01 -1.43558e+01 -1.44046e+01
7.65600e+04 7.65000e+02 -1.43012e+01 -1.24016e+01 -1.62009e+01 -1.43814e+01 -1.43519e+01 -1.44109e+01
7.66400e+04 7.66000e+02 -1.36879e+01 -1.18799e+01 -1.54960e+01 -1.43826e+01 -1.43477e+01 -1.44176e+01
7.67200e+04 7.67000e+02 -1.41054e+01 -1.11355e+01 -1.70752e+01 -1.43839e+01 -1.43434e+01 -1.44245e+01
7.68000e+04 7.68000e+02 -1.35550e+01 -1.28316e+01 -1.42783e+01 -1.43853e+01 -1.43390e+01 -1.44315e+01
7.68800e+04 7.68000e+02 -1.35550e+01 -1.28316e+01 -1.42783e+01 -1.43866e+01 -1.43346e+01 -1.44386e+01
7.69600e+04 7.69000e+02 -1.55463e+01 -1.29402e+01 -1.81524e+01 -1.43880e+01 -1.43303e+01 -1.44457e+01
7.70400e+04 7.70000e+02 -1.47966e+01 -1.46348e+01 -1.49583e+01 -1.43895e+01 -1.43261e+01 -1.44528e+01
7.71200e+04 7.71000e+02 -1.27846e+01 -1.17462e+01 -1.38231e+01 -1.43909e+01 -1.43220e+01 -1.44598e+01
7.72000e+04 7.72000e+02 -1.57023e+01 -1.41472e+01 -1.72574e+01 -1.43924e+01 -1.43180e+01 -1.44668e+01
7.72800e+04 7.72000e+02 -1.57023e+01 -1.41472e+01 -1.72574e+01 -1.43938e+01 -1.43141e+01 -1.44736e+01
7.73600e+04 7.73000e+02 -1.44876e+01 -1.39643e+01 -1.50109e+01 -1.43953e+01 -1.43103e+01 -1.44803e+01
7.74400e+04 7.74000e+02 -1.49866e+01 -1.46433e+01 -1.53300e+01 -1.43969e+01 -1.43067e+01 -1.44870e+01
7.75200e+04 7.75000e+02 -1.55632e+01 -1.49240e+01 -1.62023e+01 -1.43984e+01 -1.43033e+01 -1.44935e+01
7.76000e+04 7.76000e+02 -1.43003e+01 -1.25830e+01 -1.60177e+01 -1.43999e+01 -1.43000e+01 -1.44998e+01
7.76800e+04 7.76000e+02 -1.43003e+01 -1.25830e+01 -1.60177e+01 -1.44014e+01 -1.42967e+01 -1.45061e+01
7.77600e+04 7.77000e+02 -1.39676e+01 -1.30083e+01 -1.49270e+01 -1.44029e+01 -1.42937e+01 -1.45121e+01
7.78400e+04 7.78000e+02 -1.37809e+01 -1.28072e+01 -1.47547e+01 -1.44044e+01 -1.42908e+01 -1.45180e+01
7.79200e+04 7.79000e+02 -1.42553e+01 -1.22763e+01 -1.62342e+01 -1.44059e+01 -1.42880e+01 -1.45238e+01
7.80000e+04 7.80000e+02 -1.69950e+01 -1.62108e+01 -1.77791e+01 -1.44074e+01 -1.42854e+01 -1.45293e+01
7.80800e+04 7.80000e+02 -1.69950e+01 -1.62108e+01 -1.77791e+01 -1.44088e+01 -1.42830e+01 -1.45347e+01
7.81600e+04 7.81000e+02 -1.38032e+01 -1.28783e+01 -1.47281e+01 -1.44103e+01 -1.42807e+01 -1.45399e+01
7.82400e+04 7.82000e+02 -1.65930e+01 -1.47269e+01 -1.84590e+01 -1.44117e+01 -1.42786e+01 -1.45449e+01
7.83200e+04 7.83000e+02 -1.41837e+01 -1.40790e+01 -1.42884e+01 -1.44131e+01 -1.42765e+01 -1.45497e+01
7.84000e+04 7.84000e+02 -1.44959e+01 -1.41882e+01 -1.48036e+01 -1.44145e+01 -1.42747e+01 -1.45543e+01
7.84800e+04 7.84000e+02 -1.44959e+01 -1.41882e+01 -1.48036e+01 -1.44159e+01 -1.42730e+01 -1.45588e+01
7.85600e+04 7.85000e+02 -1.29676e+01 -1.25998e+01 -1.33354e+01 -1.44172e+01 -1.42715e+01 -1.45630e+01
7.86400e+04 7.86000e+02 -1.38034e+01 -1.20718e+01 -1.55350e+01 -1.44185e+01 -1.42701e+01 -1.45670e+01
7.87200e+04 7.87000e+02 -1.48896e+01 -1.36842e+01 -1.60950e+01 -1.44199e+01 -1.42689e+01 -1.45709e+01
7.88000e+04 7.88000e+02 -1.66335e+01 -1.47303e+01 -1.85366e+01 -1.44212e+01 -1.42678e+01 -1.45746e+01
7.88800e+04 7.88000e+02 -1.66335e+01 -1.47303e+01 -1.85366e+01 -1.44224e+01 -1.42668e+01 -1.45780e+01
7.89600e+04 7.89000e+02 -1.36930e+01 -1.28613e+01 -1.45247e+01 -1.44237e+01 -1.42660e+01 -1.45814e+01
7.90400e+04 7.90000e+02 -1.37407e+01 -1.22452e+01 -1.52361e+01 -1.44249e+01 -1.42654e+01 -1.45844e+01
7.91200e+04 7.91000e+02 -1.51336e+01 -1.22844e+01 -1.79828e+01 -1.44261e+01 -1.42648e+01 -1.45874e+01
7.92000e+04 7.92000e+02 -1.55311e+01 -1.52858e+01 -1.57764e+01 -1.44273e+01 -1.42645e+01 -1.45901e+01
7.92800e+04 7.92000e+02 -1.55311e+01 -1.52858e+01 -1.57764e+01 -1.44285e+01 -1.42643e+01 -1.45927e+01
7.93600e+04 7.93000e+02 -1.39289e+01 -1.26096e+01 -1.52481e+01 -1.44296e+01 -1.42641e+01 -1.45951e+01
7.94400e+04 7.94000e+02 -1.26452e+01 -1.23232e+01 -1.29671e+01 -1.44308e+01 -1.42641e+01 -1.45974e+01
7.95200e+04 7.95000e+02 -1.70554e+01 -1.58972e+01 -1.82136e+01 -1.44319e+01 -1.42643e+01 -1.45995e+01
7.96000e+04 7.96000e+02 -1.41452e+01 -1.26254e+01 -1.56651e+01 -1.44330e+01 -1.42645e+01 -1.46015e+01
7.96800e+04 7.96000e+02 -1.41452e+01 -1.26254e+01 -1.56651e+01 -1.44341e+01 -1.42649e+01 -1.46033e+01
7.97600e+04 7.97000e+02 -1.48566e+01 -1.37340e+01 -1.59792e+01 -1.44352e+01 -1.42654e+01 -1.46050e+01
7.98400e+04 7.98000e+02 -1.32731e+01 -1.28110e+01 -1.37351e+01 -1.44363e+01 -1.42660e+01 -1.46066e+01
7.99200e+04 7.99000e+02 -1.45262e+01 -1.27361e+01 -1.63163e+01 -1.44374e+01 -1.42667e+01 -1.46080e+01
8.00000e+04 8.00000e+02 -1.39829e+01 -1.15884e+01 -1.63773e+01 -1.44384e+01 -1.42674e+01 -1.46094e+01
8.00800e+04 8.00000e+02 -1.39829e+01 -1.15884e+01 -1.63773e+01 -1.44395e+01 -1.42684e+01 -1.46106e+01
8.01600e+04 8.01000e+02 -1.52631e+01 -1.14256e+01 -1.91007e+01 -1.44405e+01 -1.42693e+01 -1.46117e+01
8.02400e+04 8.02000e+02 -1.43996e+01 -1.29613e+01 -1.58380e+01 -1.44416e+01 -1.42703e+01 -1.46128e+01
8.03200e+04 8.03000e+02 -1.53159e+01 -1.47280e+01 -1.59039e+01 -1.44427e+01 -1.42715e+01 -1.46138e+01
8.04000e+04 8.04000e+02 -1.45443e+01 -1.21506e+01 -1.69380e+01 -1.44437e+01 -1.42727e+01 -1.46147e+01
8.04800e+04 8.04000e+02 -1.45443e+01 -1.21506e+01 -1.69380e+01 -1.44448e+01 -1.42740e+01 -1.46155e+01
8.05600e+04 8.05000e+02 -1.36547e+01 -1.16671e+01 -1.56423e+01 -1.44459e+01 -1.42754e+01 -1.46164e+01
8.06400e+04 8.06000e+02 -1.43186e+01 -1.24855e+01 -1.61516e+01 -1.44469e+01 -1.42768e+01 -1.46171e+01
8.07200e+04 8.07000e+02 -1.57555e+01 -1.37397e+01 -1.77714e+01 -1.44480e+01 -1.42783e+01 -1.46178e+01
8.08000e+04 8.08000e+02 -1.51902e+01 -1.31812e+01 -1.71992e+01 -1.44491e+01 -1.42798e+01 -1.46184e+01
8.08800e+04 8.08000e+02 -1.51902e+01 -1.31812e+01 -1.71992e+01 -1.44502e+01 -1.42814e+01 -1.46190e+01
8.09600e+04 8.09000e+02 -1.38828e+01 -1.38237e+01 -1.39419e+01 -1.44513e+01 -1.42831e+01 -1.46196e+01
8.10400e+04 8.10000e+02 -1.40496e+01 -1.24022e+01 -1.56970e+01 -1.44525e+01 -1.42848e+01 -1.46202e+01
8.11200e+04 8.11000e+02 -1.38842e+01 -1.31137e+01 -1.46547e+01 -1.44536e+01 -1.42865e+01 -1.46207e+01
8.12000e+04 8.12000e+02 -1.44300e+01 -1.31090e+01 -1.57509e+01 -1.44548e+01 -1.42883e+01 -1.46213e+01
8.12800e+04 8.12000e+02 -1.44300e+01 -1.31090e+01 -1.57509e+01 -1.44560e+01 -1.42901e+01 -1.46218e+01
8.13600e+04 8.13000e+02 -1.48308e+01 -1.43723e+01 -1.52893e+01 -1.44572e+01 -1.42920e+01 -1.46223e+01
8.14400e+04 8.14000e+02 -1.36182e+01 -1.21776e+01 -1.50588e+01 -1.44584e+01 -1.42940e+01 -1.46229e+01
8.15200e+04 8.15000e+02 -1.35538e+01 -1.32762e+01 -1.38314e+01 -1.44596e+01 -1.42959e+01 -1.46234e+01
8.16000e+04 8.16000e+02 -1.48082e+01 -1.36824e+01 -1.59339e+01 -1.44609e+01 -1.42979e+01 -1.46239e+01
8.16800e+04 8.16000e+02 -1.48082e+01 -1.36824e+01 -1.59339e+01 -1.44622e+01 -1.42999e+01 -1.46244e+01
8.17600e+04 8.17000e+02 -1.42198e+01 -1.28788e+01 -1.55608e+01 -1.44635e+01 -1.43020e+01 -1.46250e+01
8.18400e+04 8.18000e+02 -1.27387e+01 -1.22446e+01 -1.32327e+01 -1.44648e+01 -1.43041e+01 -1.46254e+01
8.19200e+04 8.19000e+02 -1.41328e+01 -1.37439e+01 -1.45217e+01 -1.44661e+01 -1.43063e+01 -1.46259e+01
8.20000e+04 8.20000e+02 -1.37135e+01 -1.32007e+01 -1.42263e+01 -1.44675e+01 -1.43084e+01 -1.46265e+01
8.20800e+04 8.20000e+02 -1.37135e+01 -1.32007e+01 -1.42263e+01 -1.44688e+01 -1.43107e+01 -1.46270e+01
8.21600e+04 8.21000e+02 -1.30904e+01 -1.07205e+01 -1.54602e+01 -1.44703e+01 -1.43129e+01 -1.46276e+01
8.22400e+04 8.22000e+02 -1.56907e+01 -1.45173e+01 -1.68642e+01 -1.44716e+01 -1.43152e+01 -1.46281e+01
8.23200e+04 8.23000e+02 -1.29364e+01 -1.21245e+01 -1.37482e+01 -1.44731e+01 -1.43176e+01 -1.46286e+01
8.24000e+04 8.24000e+02 -1.46850e+01 -1.22332e+01 -1.71368e+01 -1.44745e+01 -1.43199e+01 -1.46292e+01
8.24800e+04 8.24000e+02 -1.46850e+01 -1.22332e+01 -1.71368e+01 -1.44760e+01 -1.43224e+01 -1.46297e+01
8.25600e+04 8.25000e+02 -1.54194e+01 -1.48767e+01 -1.59620e+01 -1.44775e+01 -1.43248e+01 -1.46301e+01
8.26400e+04 8.26000e+02 -1.58572e+01 -1.47318e+01 -1.69826e+01 -1.44790e+01 -1.43273e+01 -1.46306e+01
8.27200e+04 8.27000e+02 -1.40930e+01 -1.19270e+01 -1.62590e+01 -1.44805e+01 -1.43299e+01 -1.46311e+01
8.28000e+04 8.28000e+02 -1.60020e+01 -1.46094e+01 -1.73945e+01 -1.44820e+01 -1.43325e+01 -1.46315e+01
8.28800e+04 8.28000e+02 -1.60020e+01 -1.46094e+01 -1.73945e+01 -1.44836e+01 -1.43352e+01 -1.46319e+01
8.29600e+04 8.29000e+02 -1.22769e+01 -1.09500e+01 -1.36038e+01 -1.44851e+01 -1.43379e+01 -1.46323e+01
8.30400e+04 8.30000e+02 -1.50218e+01 -1.23870e+01 -1.76565e+01 -1.44867e+01 -1.43407e+01 -1.46327e+01
8.31200e+04 8.31000e+02 -1.38488e+01 -1.29258e+01 -1.47718e+01 -1.44882e+01 -1.43435e+01 -1.46329e+01
8.32000e+04 8.32000e+02 -1.53113e+01 -1.31468e+01 -1.74758e+01 -1.44898e+01 -1.43464e+01 -1.46332e+01
8.32800e+04 8.32000e+02 -1.53113e+01 -1.31468e+01 -1.74758e+01 -1.44914e+01 -1.43494e+01 -1.46334e+01
8.33600e+04 8.33000e+02 -1.26616e+01 -1.08348e+01 -1.44885e+01 -1.44929e+01 -1.43524e+01 -1.46335e+01
8.34400e+04 8.34000e+02 -1.28615e+01 -1.23634e+01 -1.33596e+01 -1.44945e+01 -1.43554e+01 -1.46336e+01
8.35200e+04 8.35000e+02 -1.44784e+01 -1.23680e+01 -1.65889e+01 -1.44961e+01 -1.43586e+01 -1.46336e+01
8.36000e+04 8.36000e+02 -1.33130e+01 -1.16156e+01 -1.50104e+01 -1.44976e+01 -1.43617e+01 -1.46335e+01
8.36800e+04 8.36000e+02 -1.33130e+01 -1.16156e+01 -1.50104e+01 -1.44992e+01 -1.43650e+01 -1.46334e+01
8.37600e+04 8.37000e+02 -1.66504e+01 -1.45121e+01 -1.87887e+01 -1.45007e+01 -1.43683e+01 -1.46331e+01
8.38400e+04 8.38000e+02 -1.58312e+01 -1.47081e+01 -1.69543e+01 -1.45023e+01 -1.43717e+01 -1.46329e+01
8.39200e+04 8.39000e+02 -1.44119e+01 -1.42590e+01 -1.45648e+01 -1.45038e+01 -1.43751e+01 -1.46324e+01
8.40000e+04 8.40000e+02 -1.60572e+01 -1.48795e+01 -1.72349e+01 -1.45052e+01 -1.43785e+01 -1.46319e+01
8.40800e+04 8.40000e+02 -1.60572e+01 -1.48795e+01 -1.72349e+01 -1.45067e+01 -1.43821e+01 -1.46313e+01
8.41600e+04 8.41000e+02 -1.56706e+01 -1.45211e+01 -1.68200e+01 -1.45081e+01 -1.43857e+01 -1.46305e+01
8.42400e+04 8.42000e+02 -1.42414e+01 -1.26752e+01 -1.58075e+01 -1.45095e+01 -1.43893e+01 -1.46297e+01
8.43200e+04 8.43000e+02 -1.36751e+01 -1.24588e+01 -1.48913e+01 -1.45109e+01 -1.43930e+01 -1.46288e+01
8.44000e+04 8.44000e+02 -1.36113e+01 -1.22974e+01 -1.49252e+01 -1.45122e+01 -1.43967e+01 -1.46277e+01
8.44800e+04 8.44000e+02 -1.36113e+01 -1.22974e+01 -1.49252e+01 -1.45135e+01 -1.44004e+01 -1.46266e+01
8.45600e+04 8.45000e+02 -1.40136e+01 -1.23910e+01 -1.56362e+01 -1.45147e+01 -1.44041e+01 -1.46253e+01
8.46400e+04 8.46000e+02 -1.35465e+01 -1.22585e+01 -1.48346e+01 -1.45159e+01 -1.44080e+01 -1.46238e+01
8.47200e+04 8.47000e+02 -1.39860e+01 -1.26951e+01 -1.52769e+01 -1.45170e+01 -1.44118e+01 -1.46223e+01
8.48000e+04 8.48000e+02 -1.39800e+01 -1.27489e+01 -1.52111e+01 -1.45181e+01 -1.44156e+01 -1.46206e+01
8.48800e+04 8.48000e+02 -1.39800e+01 -1.27489e+01 -1.52111e+01 -1.45191e+01 -1.44194e+01 -1.46188e+01
8.49600e+04 8.49000e+02 -1.38409e+01 -1.33348e+01 -1.43471e+01 -1.45201e+01 -1.44232e+01 -1.46170e+01
8.50400e+04 8.50000e+02 -1.45405e+01 -1.27495e+01 -1.63316e+01 -1.45210e+01 -1.44271e+01 -1.46149e+01
8.51200e+04 8.51000e+02 -1.54187e+01 -1.49398e+01 -1.58977e+01 -1.45218e+01 -1.44308e+01 -1.46128e+01
8.52000e+04 8.52000e+02 -1.72885e+01 -1.43800e+01 -2.01970e+01 -1.45226e+01 -1.44347e+01 -1.46104e+01
8.52800e+04 8.52000e+02 -1.72885e+01 -1.43800e+01 -2.01970e+01 -1.45232e+01 -1.44383e+01 -1.46081e+01
8.53600e+04 8.53000e+02 -1.41247e+01 -1.30085e+01 -1.52409e+01 -1.45238e+01 -1.44421e+01 -1.46056e+01
8.54400e+04 8.54000e+02 -1.47260e+01 -1.46247e+01 -1.48273e+01 -1.45243e+01 -1.44457e+01 -1.46029e+01
8.55200e+04 8.55000e+02 -1.52274e+01 -1.39031e+01 -1.65516e+01 -1.45247e+01 -1.44493e+01 -1.46002e+01
8.56000e+04 8.56000e+02 -1.36172e+01 -1.25609e+01 -1.46736e+01 -1.45251e+01 -1.44528e+01 -1.45974e+01
8.56800e+04 8.56000e+02 -1.36172e+01 -1.25609e+01 -1.46736e+01 -1.45254e+01 -1.44563e+01 -1.45944e+01
8.57600e+04 8.57000e+02 -1.38975e+01 -1.28003e+01 -1.49947e+01 -1.45255e+01 -1.44597e+01 -1.45914e+01
8.58400e+04 8.58000e+02 -1.46816e+01 -1.25925e+01 -1.67707e+01 -1.45256e+01 -1.44630e+01 -1.45883e+01
8.59200e+04 8.59000e+02 -1.38812e+01 -1.31956e+01 -1.45668e+01 -1.45256e+01 -1.44661e+01 -1.45851e+01
8.60000e+04 8.60000e+02 -1.51417e+01 -1.33516e+01 -1.69318e+01 -1.45255e+01 -1.44693e+01 -1.45818e+01
8.60800e+04 8.60000e+02 -1.51417e+01 -1.33516e+01 -1.69318e+01 -1.45254e+01 -1.44722e+01 -1.45785e+01
8.61600e+04 8.61000e+02 -1.38606e+01 -1.32303e+01 -1.44908e+01 -1.45251e+01 -1.44750e+01 -1.45751e+01
8.62400e+04 8.62000e+02 -1.45777e+01 -1.26195e+01 -1.65359e+01 -1.45247e+01 -1.44778e+01 -1.45717e+01
8.63200e+04 8.63000e+02 -1.20994e+01 -1.12819e+01 -1.29168e+01 -1.45243e+01 -1.44804e+01 -1.45681e+01
8.64000e+04 8.64000e+02 -1.46801e+01 -1.35937e+01 -1.57665e+01 -1.45237e+01 -1.44828e+01 -1.45646e+01
8.64800e+04 8.64000e+02 -1.46801e+01 -1.35937e+01 -1.57665e+01 -1.45231e+01 -1.44851e+01 -1.45611e+01
8.65600e+04 8.65000e+02 -1.60320e+01 -1.42935e+01 -1.77704e+01 -1.45224e+01 -1.44872e+01 -1.45575e+01
8.66400e+04 8.66000e+02 -1.34573e+01 -1.28372e+01 -1.40775e+01 -1.45216e+01 -1.44892e+01 -1.45539e+01
8.67200e+04 8.67000e+02 -1.58144e+01 -1.41650e+01 -1.74638e+01 -1.45207e+01 -1.44911e+01 -1.45503e+01
8.68000e+04 8.68000e+02 -1.46182e+01 -1.41246e+01 -1.51118e+01 -1.45197e+01 -1.44927e+01 -1.45468e+01
8.68800e+04 8.68000e+02 -1.46182e+01 -1.41246e+01 -1.51118e+01 -1.45187e+01 -1.44942e+01 -1.45431e+01
8.69600e+04 8.69000e+02 -1.38538e+01 -1.27244e+01 -1.49831e+01 -1.45176e+01 -1.44955e+01 -1.45397e+01
8.70400e+04 8.70000e+02 -1.43537e+01 -1.38950e+01 -1.48124e+01 -1.45164e+01 -1.44966e+01 -1.45362e+01
8.71200e+04 8.71000e+02 -1.49341e+01 -1.36221e+01 -1.62461e+01 -1.45151e+01 -1.44975e+01 -1.45328e+01
8.72000e+04 8.72000e+02 -1.35351e+01 -1.18640e+01 -1.52062e+01 -1.45138e+01 -1.44981e+01 -1.45295e+01
8.72800e+04 8.72000e+02 -1.35351e+01 -1.18640e+01 -1.52062e+01 -1.45124e+01 -1.44986e+01 -1.45263e+01
8.73600e+04 8.73000e+02 -1.32249e+01 -1.29609e+01 -1.34889e+01 -1.45110e+01 -1.44988e+01 -1.45232e+01
8.74400e+04 8.74000e+02 -1.31455e+01 -1.14594e+01 -1.48315e+01 -1.45095e+01 -1.44986e+01 -1.45204e+01
8.75200e+04 8.75000e+02 -1.40386e+01 -1.28221e+01 -1.52551e+01 -1.45080e+01 -1.44982e+01 -1.45178e+01
8.76000e+04 8.76000e+02 -1.42232e+01 -1.24724e+01 -1.59739e+01 -1.45064e+01 -1.44974e+01 -1.45154e+01
8.76800e+04 8.76000e+02 -1.42232e+01 -1.24724e+01 -1.59739e+01 -1.45047e+01 -1.44961e+01 -1.45133e+01
8.77600e+04 8.77000e+02 -1.53556e+01 -1.50508e+01 -1.56603e+01 -1.45031e+01 -1.44946e+01 -1.45115e+01
8.78400e+04 8.78000e+02 -1.56239e+01 -1.45548e+01 -1.66929e+01 -1.45014e+01 -1.44927e+01 -1.45100e+01
8.79200e+04 8.79000e+02 -1.47084e+01 -1.38835e+01 -1.55334e+01 -1.44996e+01 -1.44906e+01 -1.45087e+01
8.80000e+04 8.80000e+02 -1.67070e+01 -1.48191e+01 -1.85949e+01 -1.44979e+01 -1.44883e+01 -1.45075e+01
8.80800e+04 8.80000e+02 -1.67070e+01 -1.48191e+01 -1.85949e+01 -1.44961e+01 -1.44858e+01 -1.45064e+01
8.81600e+04 8.81000e+02 -1.34218e+01 -1.33413e+01 -1.35022e+01 -1.44943e+01 -1.44834e+01 -1.45052e+01
8.82400e+04 8.82000e+02 -1.37998e+01 -1.29299e+01 -1.46697e+01 -1.44925e+01 -1.44809e+01 -1.45041e+01
8.83200e+04 8.83000e+02 -1.35931e+01 -1.33821e+01 -1.38042e+01 -1.44907e+01 -1.44784e+01 -1.45030e+01
8.84000e+04 8.84000e+02 -1.44763e+01 -1.27863e+01 -1.61663e+01 -1.44889e+01 -1.44759e+01 -1.45019e+01
8.84800e+04 8.84000e+02 -1.44763e+01 -1.27863e+01 -1.61663e+01 -1.44871e+01 -1.44735e+01 -1.45007e+01
8.85600e+04 8.85000e+02 -1.35530e+01 -1.25097e+01 -1.45963e+01 -1.44853e+01 -1.44710e+01 -1.44995e+01
8.86400e+04 8.86000e+02 -1.50750e+01 -1.33445e+01 -1.68055e+01 -1.44834e+01 -1.44686e+01 -1.44983e+01
8.87200e+04 8.87000e+02 -1.63972e+01 -1.48827e+01 -1.79117e+01 -1.44817e+01 -1.44663e+01 -1.44971e+01
8.88000e+04 8.88000e+02 -1.51978e+01 -1.36675e+01 -1.67280e+01 -1.44799e+01 -1.44639e+01 -1.44958e+01
8.88800e+04 8.88000e+02 -1.51978e+01 -1.36675e+01 -1.67280e+01 -1.44781e+01 -1.44616e+01 -1.44946e+01
8.89600e+04 8.89000e+02 -1.41837e+01 -1.12008e+01 -1.71667e+01 -1.44764e+01 -1.44593e+01 -1.44935e+01
8.90400e+04 8.90000e+02 -1.26724e+01 -1.19611e+01 -1.33836e+01 -1.44746e+01 -1.44570e+01 -1.44923e+01
8.91200e+04 8.91000e+02 -1.49320e+01 -1.39673e+01 -1.58968e+01 -1.44730e+01 -1.44548e+01 -1.44912e+01
8.92000e+04 8.92000e+02 -1.46801e+01 -1.45136e+01 -1.48466e+01 -1.44713e+01 -1.44525e+01 -1.44902e+01
8.92800e+04 8.92000e+02 -1.46801e+01 -1.45136e+01 -1.48466e+01 -1.44696e+01 -1.44501e+01 -1.44891e+01
8.93600e+04 8.93000e+02 -1.46237e+01 -1.23039e+01 -1.69436e+01 -1.44680e+01 -1.44478e+01 -1.44882e+01
8.94400e+04 8.94000e+02 -1.36357e+01 -1.24335e+01 -1.48379e+01 -1.44665e+01 -1.44455e+01 -1.44874e+01
8.95200e+04 8.95000e+02 -1.25107e+01 -1.06398e+01 -1.43816e+01 -1.44649e+01 -1.44431e+01 -1.44867e+01
8.96000e+04 8.96000e+02 -1.48844e+01 -1.37065e+01 -1.60623e+01 -1.44634e+01 -1.44408e+01 -1.44861e+01
8.96800e+04 8.96000e+02 -1.48844e+01 -1.37065e+01 -1.60623e+01 -1.44620e+01 -1.44384e+01 -1.44856e+01
8.97600e+04 8.97000e+02 -1.34234e+01 -1.30985e+01 -1.37483e+01 -1.44605e+01 -1.44359e+01 -1.44851e+01
8.98400e+04 8.98000e+02 -1.37679e+01 -1.29063e+01 -1.46296e+01 -1.44591e+01 -1.44335e+01 -1.44848e+01
8.99200e+04 8.99000e+02 -1.41560e+01 -1.30163e+01 -1.52958e+01 -1.44578e+01 -1.44310e+01 -1.44846e+01
9.00000e+04 9.00000e+02 -1.44599e+01 -1.30545e+01 -1.58653e+01 -1.44564e+01 -1.44284e+01 -1.44844e+01
9.00800e+04 9.00000e+02 -1.44599e+01 -1.30545e+01 -1.58653e+01 -1.44552e+01 -1.44259e+01 -1.44844e+01
9.01600e+04 9.01000e+02 -1.34870e+01 -1.17055e+01 -1.52685e+01 -1.44539e+01 -1.44234e+01 -1.44845e+01
9.02400e+04 9.02000e+02 -1.26090e+01 -1.22068e+01 -1.30111e+01 -1.44527e+01 -1.44208e+01 -1.44847e+01
9.03200e+04 9.03000e+02 -1.55284e+01 -1.38719e+01 -1.71849e+01 -1.44516e+01 -1.44182e+01 -1.44849e+01
9.04000e+04 9.04000e+02 -1.67641e+01 -1.55781e+01 -1.79500e+01 -1.44504e+01 -1.44156e+01 -1.44852e+01
9.04800e+04 9.04000e+02 -1.67641e+01 -1.55781e+01 -1.79500e+01 -1.44493e+01 -1.44129e+01 -1.44857e+01
9.05600e+04 9.05000e+02 -1.45808e+01 -1.22850e+01 -1.68766e+01 -1.44483e+01 -1.44103e+01 -1.44862e+01
9.06400e+04 9.06000e+02 -1.47557e+01 -1.35426e+01 -1.59688e+01 -1.44473e+01 -1.44077e+01 -1.44868e+01
9.07200e+04 9.07000e+02 -1.42756e+01 -1.15564e+01 -1.69947e+01 -1.44463e+01 -1.44051e+01 -1.44874e+01
9.08000e+04 9.08000e+02 -1.40255e+01 -1.21130e+01 -1.59380e+01 -1.44453e+01 -1.44024e+01 -1.44882e+01
9.08800e+04 9.08000e+02 -1.40255e+01 -1.21130e+01 -1.59380e+01 -1.44444e+01 -1.43998e+01 -1.44890e+01
9.09600e+04 9.09000e+02 -1.37449e+01 -1.23080e+01 -1.51818e+01 -1.44435e+01 -1.43971e+01 -1.44899e+01
9.10400e+04 9.10000e+02 -1.36392e+01 -1.14740e+01 -1.58044e+01 -1.44426e+01 -1.43945e+01 -1.44908e+01
9.11200e+04 9.11000e+02 -1.34854e+01 -1.26912e+01 -1.42795e+01 -1.44418e+01 -1.43917e+01 -1.44919e+01
9.12000e+04 9.12000e+02 -1.24593e+01 -1.05021e+01 -1.44165e+01 -1.44410e+01 -1.43891e+01 -1.44929e+01
9.12800e+04 9.12000e+02 -1.24593e+01 -1.05021e+01 -1.44165e+01 -1.44402e+01 -1.43864e+01 -1.44941e+01
9.13600e+04 9.13000e+02 -1.44682e+01 -1.42752e+01 -1.46611e+01 -1.44395e+01 -1.43837e+01 -1.44953e+01
9.14400e+04 9.14000e+02 -1.49742e+01 -1.20828e+01 -1.78656e+01 -1.44388e+01 -1.43809e+01 -1.44967e+01
9.15200e+04 9.15000e+02 -1.38167e+01 -1.27548e+01 -1.48786e+01 -1.44381e+01 -1.43782e+01 -1.44980e+01
9.16000e+04 9.16000e+02 -1.28759e+01 -1.03232e+01 -1.54285e+01 -1.44374e+01 -1.43755e+01 -1.44994e+01
9.16800e+04 9.16000e+02 -1.28759e+01 -1.03232e+01 -1.54285e+01 -1.44368e+01 -1.43727e+01 -1.45009e+01
9.17600e+04 9.17000e+02 -1.50827e+01 -1.23371e+01 -1.78284e+01 -1.44362e+01 -1.43699e+01 -1.45025e+01
9.18400e+04 9.18000e+02 -1.35569e+01 -1.32679e+01 -1.38458e+01 -1.44356e+01 -1.43671e+01 -1.45040e+01
9.19200e+04 9.19000e+02 -1.60896e+01 -1.42152e+01 -1.79641e+01 -1.44350e+01 -1.43643e+01 -1.45057e+01
9.20000e+04 9.20000e+02 -1.21773e+01 -1.17559e+01 -1.25987e+01 -1.44344e+01 -1.43614e+01 -1.45075e+01
9.20800e+04 9.20000e+02 -1.21773e+01 -1.17559e+01 -1.25987e+01 -1.44339e+01 -1.43585e+01 -1.45092e+01
9.21600e+04 9.21000e+02 -1.34898e+01 -1.15729e+01 -1.54067e+01 -1.44333e+01 -1.43556e+01 -1.45111e+01
9.22400e+04 9.22000e+02 -1.44270e+01 -1.10079e+01 -1.78462e+01 -1.44328e+01 -1.43526e+01 -1.45129e+01
9.23200e+04 9.23000e+02 -1.63679e+01 -1.41874e+01 -1.85484e+01 -1.44323e+01 -1.43497e+01 -1.45149e+01
9.24000e+04 9.24000e+02 -1.41003e+01 -1.38644e+01 -1.43362e+01 -1.44317e+01 -1.43466e+01 -1.45168e+01
9.24800e+04 9.24000e+02 -1.41003e+01 -1.38644e+01 -1.43362e+01 -1.44313e+01 -1.43436e+01 -1.45189e+01
9.25600e+04 9.25000e+02 -1.42766e+01 -1.23807e+01 -1.61724e+01 -1.44308e+01 -1.43406e+01 -1.45210e+01
9.26400e+04 9.26000e+02 -1.36694e+01 -1.16929e+01 -1.56459e+01 -1.44303e+01 -1.43375e+01 -1.45231e+01
9.27200e+04 9.27000e+02 -1.34983e+01 -1.08206e+01 -1.61761e+01 -1.44298e+01 -1.43344e+01 -1.45251e+01
9.28000e+04 9.28000e+02 -1.23026e+01 -1.09713e+01 -1.36338e+01 -1.44293e+01 -1.43313e+01 -1.45272e+01
9.28800e+04 9.28000e+02 -1.23026e+01 -1.09713e+01 -1.36338e+01 -1.44287e+01 -1.43281e+01 -1.45293e+01
9.29600e+04 9.29000e+02 -1.58811e+01 -1.33402e+01 -1.84221e+01 -1.44282e+01 -1.43250e+01 -1.45314e+01
9.30400e+04 9.30000e+02 -1.51329e+01 -1.43425e+01 -1.59233e+01 -1.44277e+01 -1.43218e+01 -1.45336e+01
9.31200e+04 9.31000e+02 -1.50954e+01 -1.14922e+01 -1.86987e+01 -1.44271e+01 -1.43186e+01 -1.45357e+01
9.32000e+04 9.32000e+02 -1.38322e+01 -1.18254e+01 -1.58390e+01 -1.44266e+01 -1.43154e+01 -1.45378e+01
9.32800e+04 9.32000e+02 -1.38322e+01 -1.18254e+01 -1.58390e+01 -1.44260e+01 -1.43121e+01 -1.45399e+01
9.33600e+04 9.33000e+02 -1.52270e+01 -1.38792e+01 -1.65748e+01 -1.44254e+01 -1.43089e+01 -1.45419e+01
9.34400e+04 9.34000e+02 -1.36499e+01 -1.21388e+01 -1.51610e+01 -1.44248e+01 -1.43056e+01 -1.45440e+01
9.35200e+04 9.35000e+02 -1.41514e+01 -1.35626e+01 -1.47402e+01 -1.44241e+01 -1.43023e+01 -1.45459e+01
9.36000e+04 9.36000e+02 -1.58073e+01 -1.48665e+01 -1.67480e+01 -1.44235e+01 -1.42991e+01 -1.45479e+01
9.36800e+04 9.36000e+02 -1.58073e+01 -1.48665e+01 -1.67480e+01 -1.44228e+01 -1.42957e+01 -1.45498e+01
9.37600e+04 9.37000e+02 -1.27269e+01 -1.07539e+01 -1.46998e+01 -1.44221e+01 -1.42925e+01 -1.45517e+01
9.38400e+04 9.38000e+02 -1.44241e+01 -1.36169e+01 -1.52313e+01 -1.44213e+01 -1.42891e+01 -1.45535e+01
9.39200e+04 9.39000e+02 -1.29133e+01 -1.17948e+01 -1.40318e+01 -1.44205e+01 -1.42858e+01 -1.45552e+01
9.40000e+04 9.40000e+02 -1.49572e+01 -1.19323e+01 -1.79820e+01 -1.44196e+01 -1.42824e+01 -1.45568e+01
9.40800e+04 9.40000e+02 -1.49572e+01 -1.19323e+01 -1.79820e+01 -1.44188e+01 -1.42791e+01 -1.45584e+01
9.41600e+04 9.41000e+02 -1.41831e+01 -1.23605e+01 -1.60057e+01 -1.44179e+01 -1.42757e+01 -1.45600e+01
9.42400e+04 9.42000e+02 -1.39038e+01 -1.25306e+01 -1.52769e+01 -1.44169e+01 -1.42723e+01 -1.45615e+01
9.43200e+04 9.43000e+02 -1.52732e+01 -1.30868e+01 -1.74596e+01 -1.44159e+01 -1.42690e+01 -1.45628e+01
9.44000e+04 9.44000e+02 -1.26897e+01 -1.15346e+01 -1.38448e+01 -1.44148e+01 -1.42656e+01 -1.45640e+01
9.44800e+04 9.44000e+02 -1.26897e+01 -1.15346e+01 -1.38448e+01 -1.44137e+01 -1.42621e+01 -1.45653e+01
9.45600e+04 9.45000e+02 -1.31403e+01 -1.13731e+01 -1.49075e+01 -1.44125e+01 -1.42587e+01 -1.45664e+01
9.46400e+04 9.46000e+02 -1.46640e+01 -1.41776e+01 -1.51504e+01 -1.44113e+01 -1.42553e+01 -1.45673e+01
9.47200e+04 9.47000e+02 -1.39786e+01 -1.22023e+01 -1.57549e+01 -1.44100e+01 -1.42518e+01 -1.45683e+01
9.48000e+04 9.48000e+02 -1.39056e+01 -1.31590e+01 -1.46522e+01 -1.44087e+01 -1.42483e+01 -1.45690e+01
9.48800e+04 9.48000e+02 -1.39056e+01 -1.31590e+01 -1.46522e+01 -1.44073e+01 -1.42448e+01 -1.45698e+01
9.49600e+04 9.49000e+02 -1.46189e+01 -1.18165e+01 -1.74213e+01 -1.44058e+01 -1.42413e+01 -1.45704e+01
9.50400e+04 9.50000e+02 -1.33597e+01 -1.08196e+01 -1.58998e+01 -1.44043e+01 -1.42378e+01 -1.45709e+01
9.51200e+04 9.51000e+02 -1.49293e+01 -1.40121e+01 -1.58466e+01 -1.44028e+01 -1.42343e+01 -1.45713e+01
9.52000e+04 9.52000e+02 -1.41154e+01 -1.13940e+01 -1.68369e+01 -1.44012e+01 -1.42308e+01 -1.45716e+01
9.52800e+04 9.52000e+02 -1.41154e+01 -1.13940e+01 -1.68369e+01 -1.43995e+01 -1.42272e+01 -1.45718e+01
9.53600e+04 9.53000e+02 -1.34800e+01 -1.21690e+01 -1.47911e+01 -1.43977e+01 -1.42237e+01 -1.45718e+01
9.54400e+04 9.54000e+02 -1.37807e+01 -1.33599e+01 -1.42015e+01 -1.43959e+01 -1.42201e+01 -1.45717e+01
9.55200e+04 9.55000e+02 -1.41290e+01 -1.34644e+01 -1.47936e+01 -1.43941e+01 -1.42166e+01 -1.45716e+01
9.56000e+04 9.56000e+02 -1.46644e+01 -1.33139e+01 -1.60148e+01 -1.43922e+01 -1.42131e+01 -1.45713e+01
9.56800e+04 9.56000e+02 -1.46644e+01 -1.33139e+01 -1.60148e+01 -1.43902e+01 -1.42095e+01 -1.45709e+01
9.57600e+04 9.57000e+02 -1.50308e+01 -1.37764e+01 -1.62853e+01 -1.43882e+01 -1.42061e+01 -1.45703e+01
9.58400e+04 9.58000e+02 -1.48516e+01 -1.37653e+01 -1.59379e+01 -1.43861e+01 -1.42025e+01 -1.45697e+01
9.59200e+04 9.59000e+02 -1.42410e+01 -1.34076e+01 -1.50743e+01 -1.43840e+01 -1.41991e+01 -1.45689e+01
9.60000e+04 9.60000e+02 -1.45937e+01 -1.41094e+01 -1.50781e+01 -1.43818e+01 -1.41957e+01 -1.45680e+01
9.60800e+04 9.60000e+02 -1.45937e+01 -1.41094e+01 -1.50781e+01 -1.43796e+01 -1.41922e+01 -1.45670e+01
9.61600e+04 9.61000e+02 -1.58843e+01 -1.54993e+01 -1.62692e+01 -1.43773e+01 -1.41889e+01 -1.45658e+01
9.62400e+04 9.62000e+02 -1.22737e+01 -1.01001e+01 -1.44474e+01 -1.43750e+01 -1.41856e+01 -1.45645e+01
9.63200e+04 9.63000e+02 -1.35919e+01 -1.27130e+01 -1.44707e+01 -1.43727e+01 -1.41823e+01 -1.45631e+01
9.64000e+04 9.64000e+02 -1.49952e+01 -1.37464e+01 -1.62441e+01 -1.43703e+01 -1.41790e+01 -1.45616e+01
9.64800e+04 9.64000e+02 -1.49952e+01 -1.37464e+01 -1.62441e+01 -1.43679e+01 -1.41758e+01 -1.45599e+01
9.65600e+04 9.65000e+02 -1.35578e+01 -1.34922e+01 -1.36234e+01 -1.43654e+01 -1.41727e+01 -1.45581e+01
9.66400e+04 9.66000e+02 -1.57712e+01 -1.46533e+01 -1.68890e+01 -1.43629e+01 -1.41696e+01 -1.45563e+01
9.67200e+04 9.67000e+02 -1.47094e+01 -1.34311e+01 -1.59877e+01 -1.43604e+01 -1.41665e+01 -1.45543e+01
9.68000e+04 9.68000e+02 -1.31923e+01 -1.26956e+01 -1.36889e+01 -1.43578e+01 -1.41636e+01 -1.45521e+01
9.68800e+04 9.68000e+02 -1.31923e+01 -1.26956e+01 -1.36889e+01 -1.43553e+01 -1.41606e+01 -1.45499e+01
9.69600e+04 9.69000e+02 -1.45905e+01 -1.10677e+01 -1.81133e+01 -1.43527e+01 -1.41578e+01 -1.45475e+01
9.70400e+04 9.70000e+02 -1.46270e+01 -1.34934e+01 -1.57606e+01 -1.43501e+01 -1.41551e+01 -1.45451e+01
9.71200e+04 9.71000e+02 -1.74903e+01 -1.50532e+01 -1.99274e+01 -1.43474e+01 -1.41524e+01 -1.45425e+01
9.72000e+04 9.72000e+02 -1.45014e+01 -1.40064e+01 -1.49963e+01 -1.43448e+01 -1.41498e+01 -1.45398e+01
9.72800e+04 9.72000e+02 -1.45014e+01 -1.40064e+01 -1.49963e+01 -1.43421e+01 -1.41473e+01 -1.45370e+01
9.73600e+04 9.73000e+02 -1.29214e+01 -1.24441e+01 -1.33986e+01 -1.43395e+01 -1.41448e+01 -1.45341e+01
9.74400e+04 9.74000e+02 -1.31897e+01 -1.21910e+01 -1.41884e+01 -1.43368e+01 -1.41424e+01 -1.45311e+01
9.75200e+04 9.75000e+02 -1.43079e+01 -1.27502e+01 -1.58657e+01 -1.43341e+01 -1.41401e+01 -1.45280e+01
9.76000e+04 9.76000e+02 -1.26785e+01 -1.09840e+01 -1.43731e+01 -1.43314e+01 -1.41380e+01 -1.45248e+01
9.76800e+04 9.76000e+02 -1.26785e+01 -1.09840e+01 -1.43731e+01 -1.43287e+01 -1.41358e+01 -1.45215e+01
9.77600e+04 9.77000e+02 -1.35781e+01 -1.24401e+01 -1.47160e+01 -1.43260e+01 -1.41338e+01 -1.45181e+01
9.78400e+04 9.78000e+02 -1.54419e+01 -1.28411e+01 -1.80427e+01 -1.43233e+01 -1.41318e+01 -1.45147e+01
9.79200e+04 9.79000e+02 -1.36078e+01 -1.23331e+01 -1.48825e+01 -1.43206e+01 -1.41299e+01 -1.45113e+01
9.80000e+04 9.80000e+02 -1.29372e+01 -1.18213e+01 -1.40530e+01 -1.43179e+01 -1.41282e+01 -1.45076e+01
9.80800e+04 9.80000e+02 -1.29372e+01 -1.18213e+01 -1.40530e+01 -1.43152e+01 -1.41264e+01 -1.45040e+01
9.81600e+04 9.81000e+02 -1.46114e+01 -1.34043e+01 -1.58186e+01 -1.43126e+01 -1.41248e+01 -1.45004e+01
9.82400e+04 9.82000e+02 -1.45210e+01 -1.28450e+01 -1.61969e+01 -1.43099e+01 -1.41232e+01 -1.44966e+01
9.83200e+04 9.83000e+02 -1.51535e+01 -1.45161e+01 -1.57909e+01 -1.43072e+01 -1.41217e+01 -1.44928e+01
9.84000e+04 9.84000e+02 -1.60223e+01 -1.48510e+01 -1.71936e+01 -1.43046e+01 -1.41203e+01 -1.44889e+01
9.84800e+04 9.84000e+02 -1.60223e+01 -1.48510e+01 -1.71936e+01 -1.43020e+01 -1.41189e+01 -1.44850e+01
9.85600e+04 9.85000e+02 -1.36010e+01 -1.26109e+01 -1.45911e+01 -1.42994e+01 -1.41176e+01 -1.44811e+01
9.86400e+04 9.86000e+02 -1.57522e+01 -1.50639e+01 -1.64405e+01 -1.42968e+01 -1.41163e+01 -1.44772e+01
9.87200e+04 9.87000e+02 -1.40822e+01 -1.14018e+01 -1.67626e+01 -1.42942e+01 -1.41152e+01 -1.44732e+01
9.88000e+04 9.88000e+02 -1.45664e+01 -1.41739e+01 -1.49590e+01 -1.42917e+01 -1.41141e+01 -1.44693e+01
9.88800e+04 9.88000e+02 -1.45664e+01 -1.41739e+01 -1.49590e+01 -1.42892e+01 -1.41130e+01 -1.44654e+01
9.89600e+04 9.89000e+02 -1.50746e+01 -1.41682e+01 -1.59809e+01 -1.42867e+01 -1.41120e+01 -1.44614e+01
9.90400e+04 9.90000e+02 -1.24801e+01 -1.14614e+01 -1.34988e+01 -1.42843e+01 -1.41111e+01 -1.44575e+01
9.91200e+04 9.91000e+02 -1.61843e+01 -1.55198e+01 -1.68488e+01 -1.42818e+01 -1.41102e+01 -1.44535e+01
9.92000e+04 9.92000e+02 -1.39762e+01 -1.27417e+01 -1.52107e+01 -1.42795e+01 -1.41093e+01 -1.44497e+01
9.92800e+04 9.92000e+02 -1.39762e+01 -1.27417e+01 -1.52107e+01 -1.42771e+01 -1.41085e+01 -1.44458e+01
9.93600e+04 9.93000e+02 -1.26996e+01 -1.15642e+01 -1.38350e+01 -1.42748e+01 -1.41077e+01 -1.44420e+01
9.94400e+04 9.94000e+02 -1.30618e+01 -1.25136e+01 -1.36099e+01 -1.42726e+01 -1.41069e+01 -1.44383e+01
9.95200e+04 9.95000e+02 -1.52838e+01 -1.48338e+01 -1.57338e+01 -1.42704e+01 -1.41061e+01 -1.44347e+01
9.96000e+04 9.96000e+02 -1.34567e+01 -1.21089e+01 -1.48045e+01 -1.42682e+01 -1.41054e+01 -1.44310e+01
9.96800e+04 9.96000e+02 -1.34567e+01 -1.21089e+01 -1.48045e+01 -1.42661e+01 -1.41047e+01 -1.44275e+01
9.97600e+04 9.97000e+02 -1.44236e+01 -1.28269e+01 -1.60203e+01 -1.42640e+01 -1.41039e+01 -1.44241e+01
9.98400e+04 9.98000e+02 -1.42214e+01 -1.22878e+01 -1.61549e+01 -1.42620e+01 -1.41032e+01 -1.44207e+01
9.99200e+04 9.99000e+02 -1.55942e+01 -1.47661e+01 -1.64223e+01 -1.42600e+01 -1.41025e+01 -1.44175e+01


==> fig/beacon/mixing_ppo.dat <==
0.00000e+00 0.00000e+00 -1.60910e+01 -1.41711e+01 -1.80109e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.00000e+01 0.00000e+00 -1.60910e+01 -1.41711e+01 -1.80109e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.60000e+02 1.00000e+00 -1.76454e+01 -1.57110e+01 -1.95798e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
2.40000e+02 2.00000e+00 -1.58554e+01 -1.38763e+01 -1.78345e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
3.20000e+02 3.00000e+00 -1.79602e+01 -1.61760e+01 -1.97443e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
4.00000e+02 4.00000e+00 -1.60840e+01 -1.43165e+01 -1.78516e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
4.80000e+02 4.00000e+00 -1.60840e+01 -1.43165e+01 -1.78516e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
5.60000e+02 5.00000e+00 -1.71412e+01 -1.46944e+01 -1.95881e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
6.40000e+02 6.00000e+00 -1.63888e+01 -1.42764e+01 -1.85012e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
7.20000e+02 7.00000e+00 -1.70654e+01 -1.25788e+01 -2.15520e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.00000e+02 8.00000e+00 -1.48000e+01 -1.25550e+01 -1.70450e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.80000e+02 8.00000e+00 -1.48000e+01 -1.25550e+01 -1.70450e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
9.60000e+02 9.00000e+00 -1.57019e+01 -1.51748e+01 -1.62290e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.04000e+03 1.00000e+01 -1.67042e+01 -1.49307e+01 -1.84777e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.12000e+03 1.10000e+01 -1.58849e+01 -1.56312e+01 -1.61385e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.20000e+03 1.20000e+01 -1.46112e+01 -1.36587e+01 -1.55637e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.28000e+03 1.20000e+01 -1.46112e+01 -1.36587e+01 -1.55637e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.36000e+03 1.30000e+01 -1.63204e+01 -1.33984e+01 -1.92424e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.44000e+03 1.40000e+01 -1.82011e+01 -1.53363e+01 -2.10658e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.52000e+03 1.50000e+01 -1.57512e+01 -1.40926e+01 -1.74098e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.60000e+03 1.60000e+01 -1.59873e+01 -1.48289e+01 -1.71457e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.68000e+03 1.60000e+01 -1.59873e+01 -1.48289e+01 -1.71457e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.76000e+03 1.70000e+01 -1.45540e+01 -1.30108e+01 -1.60973e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.84000e+03 1.80000e+01 -1.51645e+01 -1.07128e+01 -1.96163e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
1.92000e+03 1.90000e+01 -1.61218e+01 -1.38835e+01 -1.83601e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.00000e+03 2.00000e+01 -1.63094e+01 -1.49466e+01 -1.76722e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.08000e+03 2.00000e+01 -1.63094e+01 -1.49466e+01 -1.76722e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.16000e+03 2.10000e+01 -1.37910e+01 -1.27174e+01 -1.48646e+01 -1.60911e+01 -1.41713e+01 -1.80109e+01
2.24000e+03 2.20000e+01 -1.75434e+01 -1.54456e+01 -1.96412e+01 -1.60911e+01 -1.41713e+01 -1.80109e+01
2.32000e+03 2.30000e+01 -1.57713e+01 -1.35488e+01 -1.79937e+01 -1.60912e+01 -1.41715e+01 -1.80109e+01
2.40000e+03 2.40000e+01 -1.67908e+01 -1.51390e+01 -1.84426e+01 -1.60912e+01 -1.41716e+01 -1.80108e+01
2.48000e+03 2.40000e+01 -1.67908e+01 -1.51390e+01 -1.84426e+01 -1.60912e+01 -1.41717e+01 -1.80108e+01
2.56000e+03 2.50000e+01 -1.53048e+01 -1.41976e+01 -1.64121e+01 -1.60913e+01 -1.41718e+01 -1.80108e+01
2.64000e+03 2.60000e+01 -1.40004e+01 -1.21201e+01 -1.58808e+01 -1.60913e+01 -1.41720e+01 -1.80106e+01
2.72000e+03 2.70000e+01 -1.65376e+01 -1.56369e+01 -1.74383e+01 -1.60914e+01 -1.41722e+01 -1.80106e+01
2.80000e+03 2.80000e+01 -1.56665e+01 -1.38819e+01 -1.74510e+01 -1.60914e+01 -1.41725e+01 -1.80104e+01
2.88000e+03 2.80000e+01 -1.56665e+01 -1.38819e+01 -1.74510e+01 -1.60916e+01 -1.41728e+01 -1.80103e+01
2.96000e+03 2.90000e+01 -1.52285e+01 -1.21353e+01 -1.83217e+01 -1.60917e+01 -1.41732e+01 -1.80102e+01
3.04000e+03 3.00000e+01 -1.48832e+01 -1.38151e+01 -1.59513e+01 -1.60918e+01 -1.41737e+01 -1.80100e+01
3.12000e+03 3.10000e+01 -1.60999e+01 -1.47920e+01 -1.74078e+01 -1.60920e+01 -1.41742e+01 -1.80098e+01
3.20000e+03 3.20000e+01 -1.44721e+01 -1.34865e+01 -1.54576e+01 -1.60921e+01 -1.41747e+01 -1.80095e+01
3.28000e+03 3.20000e+01 -1.44721e+01 -1.34865e+01 -1.54576e+01 -1.60923e+01 -1.41755e+01 -1.80091e+01
3.36000e+03 3.30000e+01 -1.63225e+01 -1.46926e+01 -1.79524e+01 -1.60925e+01 -1.41763e+01 -1.80087e+01
3.44000e+03 3.40000e+01 -1.75769e+01 -1.62506e+01 -1.89032e+01 -1.60927e+01 -1.41772e+01 -1.80082e+01
3.52000e+03 3.50000e+01 -1.57871e+01 -1.53690e+01 -1.62052e+01 -1.60930e+01 -1.41782e+01 -1.80077e+01
3.60000e+03 3.60000e+01 -1.58213e+01 -1.44251e+01 -1.72174e+01 -1.60933e+01 -1.41794e+01 -1.80071e+01
3.68000e+03 3.60000e+01 -1.58213e+01 -1.44251e+01 -1.72174e+01 -1.60936e+01 -1.41808e+01 -1.80063e+01
3.76000e+03 3.70000e+01 -1.62327e+01 -1.38093e+01 -1.86562e+01 -1.60939e+01 -1.41823e+01 -1.80055e+01
3.84000e+03 3.80000e+01 -1.72111e+01 -1.70197e+01 -1.74026e+01 -1.60942e+01 -1.41840e+01 -1.80045e+01
3.92000e+03 3.90000e+01 -1.64445e+01 -1.46629e+01 -1.82262e+01 -1.60946e+01 -1.41859e+01 -1.80034e+01
4.00000e+03 4.00000e+01 -1.58565e+01 -1.53539e+01 -1.63591e+01 -1.60950e+01 -1.41879e+01 -1.80021e+01
4.08000e+03 4.00000e+01 -1.58565e+01 -1.53539e+01 -1.63591e+01 -1.60955e+01 -1.41902e+01 -1.80007e+01
4.16000e+03 4.10000e+01 -1.55927e+01 -1.41168e+01 -1.70687e+01 -1.60960e+01 -1.41928e+01 -1.79992e+01
4.24000e+03 4.20000e+01 -1.55286e+01 -1.46001e+01 -1.64572e+01 -1.60965e+01 -1.41956e+01 -1.79973e+01
4.32000e+03 4.30000e+01 -1.40502e+01 -1.35235e+01 -1.45770e+01 -1.60970e+01 -1.41986e+01 -1.79954e+01
4.40000e+03 4.40000e+01 -1.48135e+01 -1.34235e+01 -1.62035e+01 -1.60975e+01 -1.42019e+01 -1.79932e+01
4.48000e+03 4.40000e+01 -1.48135e+01 -1.34235e+01 -1.62035e+01 -1.60981e+01 -1.42055e+01 -1.79907e+01
4.56000e+03 4.50000e+01 -1.45578e+01 -1.39556e+01 -1.51600e+01 -1.60987e+01 -1.42093e+01 -1.79881e+01
4.64000e+03 4.60000e+01 -1.57412e+01 -1.24967e+01 -1.89857e+01 -1.60993e+01 -1.42136e+01 -1.79850e+01
4.72000e+03 4.70000e+01 -1.60622e+01 -1.35156e+01 -1.86089e+01 -1.61000e+01 -1.42181e+01 -1.79819e+01
4.80000e+03 4.80000e+01 -1.61758e+01 -1.30190e+01 -1.93326e+01 -1.61006e+01 -1.42229e+01 -1.79783e+01
4.88000e+03 4.80000e+01 -1.61758e+01 -1.30190e+01 -1.93326e+01 -1.61012e+01 -1.42280e+01 -1.79745e+01
4.96000e+03 4.90000e+01 -1.72957e+01 -1.43861e+01 -2.02054e+01 -1.61020e+01 -1.42336e+01 -1.79704e+01
5.04000e+03 5.00000e+01 -1.48979e+01 -1.29758e+01 -1.68200e+01 -1.61026e+01 -1.42395e+01 -1.79658e+01
5.12000e+03 5.10000e+01 -1.50275e+01 -1.31405e+01 -1.69145e+01 -1.61033e+01 -1.42456e+01 -1.79610e+01
5.20000e+03 5.20000e+01 -1.39689e+01 -1.27351e+01 -1.52027e+01 -1.61040e+01 -1.42523e+01 -1.79557e+01
5.28000e+03 5.20000e+01 -1.39689e+01 -1.27351e+01 -1.52027e+01 -1.61047e+01 -1.42593e+01 -1.79501e+01
5.36000e+03 5.30000e+01 -1.38838e+01 -1.34179e+01 -1.43497e+01 -1.61053e+01 -1.42666e+01 -1.79441e+01
5.44000e+03 5.40000e+01 -1.47849e+01 -1.37883e+01 -1.57815e+01 -1.61060e+01 -1.42744e+01 -1.79377e+01
5.52000e+03 5.50000e+01 -1.37893e+01 -1.22571e+01 -1.53214e+01 -1.61067e+01 -1.42825e+01 -1.79308e+01
5.60000e+03 5.60000e+01 -1.50926e+01 -1.36443e+01 -1.65409e+01 -1.61073e+01 -1.42911e+01 -1.79235e+01
5.68000e+03 5.60000e+01 -1.50926e+01 -1.36443e+01 -1.65409e+01 -1.61079e+01 -1.43000e+01 -1.79158e+01
5.76000e+03 5.70000e+01 -1.40786e+01 -1.28832e+01 -1.52740e+01 -1.61085e+01 -1.43093e+01 -1.79076e+01
5.84000e+03 5.80000e+01 -1.57387e+01 -1.49620e+01 -1.65153e+01 -1.61090e+01 -1.43190e+01 -1.78990e+01
5.92000e+03 5.90000e+01 -1.65483e+01 -1.57839e+01 -1.73126e+01 -1.61095e+01 -1.43291e+01 -1.78899e+01
6.00000e+03 6.00000e+01 -1.41925e+01 -1.41241e+01 -1.42610e+01 -1.61100e+01 -1.43397e+01 -1.78803e+01
6.08000e+03 6.00000e+01 -1.41925e+01 -1.41241e+01 -1.42610e+01 -1.61104e+01 -1.43506e+01 -1.78701e+01
6.16000e+03 6.10000e+01 -1.44172e+01 -1.36777e+01 -1.51566e+01 -1.61107e+01 -1.43618e+01 -1.78596e+01
6.24000e+03 6.20000e+01 -1.41172e+01 -1.09927e+01 -1.72417e+01 -1.61110e+01 -1.43735e+01 -1.78485e+01
6.32000e+03 6.30000e+01 -1.41181e+01 -1.08248e+01 -1.74115e+01 -1.61112e+01 -1.43856e+01 -1.78369e+01
6.40000e+03 6.40000e+01 -1.37209e+01 -1.30165e+01 -1.44253e+01 -1.61114e+01 -1.43980e+01 -1.78248e+01
6.48000e+03 6.40000e+01 -1.37209e+01 -1.30165e+01 -1.44253e+01 -1.61115e+01 -1.44108e+01 -1.78122e+01
6.56000e+03 6.50000e+01 -1.40814e+01 -1.14549e+01 -1.67079e+01 -1.61115e+01 -1.44240e+01 -1.77991e+01
6.64000e+03 6.60000e+01 -1.41200e+01 -1.18871e+01 -1.63530e+01 -1.61115e+01 -1.44375e+01 -1.77854e+01
6.72000e+03 6.70000e+01 -1.26123e+01 -1.18860e+01 -1.33387e+01 -1.61114e+01 -1.44514e+01 -1.77714e+01
6.80000e+03 6.80000e+01 -1.35208e+01 -1.25528e+01 -1.44888e+01 -1.61111e+01 -1.44655e+01 -1.77567e+01
6.88000e+03 6.80000e+01 -1.35208e+01 -1.25528e+01 -1.44888e+01 -1.61108e+01 -1.44800e+01 -1.77416e+01
6.96000e+03 6.90000e+01 -1.37115e+01 -1.31554e+01 -1.42677e+01 -1.61104e+01 -1.44949e+01 -1.77259e+01
7.04000e+03 7.00000e+01 -1.47968e+01 -1.38563e+01 -1.57372e+01 -1.61099e+01 -1.45100e+01 -1.77098e+01
7.12000e+03 7.10000e+01 -1.39439e+01 -1.33240e+01 -1.45638e+01 -1.61093e+01 -1.45255e+01 -1.76931e+01
7.20000e+03 7.20000e+01 -1.39911e+01 -1.28371e+01 -1.51452e+01 -1.61086e+01 -1.45412e+01 -1.76759e+01
7.28000e+03 7.20000e+01 -1.39911e+01 -1.28371e+01 -1.51452e+01 -1.61078e+01 -1.45572e+01 -1.76583e+01
7.36000e+03 7.30000e+01 -1.54622e+01 -1.50768e+01 -1.58475e+01 -1.61068e+01 -1.45735e+01 -1.76402e+01
7.44000e+03 7.40000e+01 -1.48339e+01 -1.44274e+01 -1.52403e+01 -1.61058e+01 -1.45900e+01 -1.76215e+01
7.52000e+03 7.50000e+01 -1.59342e+01 -1.38133e+01 -1.80551e+01 -1.61046e+01 -1.46068e+01 -1.76025e+01
7.60000e+03 7.60000e+01 -1.38581e+01 -1.23326e+01 -1.53836e+01 -1.61033e+01 -1.46237e+01 -1.75829e+01
7.68000e+03 7.60000e+01 -1.38581e+01 -1.23326e+01 -1.53836e+01 -1.61019e+01 -1.46409e+01 -1.75629e+01
7.76000e+03 7.70000e+01 -1.61343e+01 -1.27733e+01 -1.94953e+01 -1.61003e+01 -1.46582e+01 -1.75424e+01
7.84000e+03 7.80000e+01 -1.56083e+01 -1.48540e+01 -1.63626e+01 -1.60986e+01 -1.46758e+01 -1.75215e+01
7.92000e+03 7.90000e+01 -1.39954e+01 -1.32863e+01 -1.47045e+01 -1.60968e+01 -1.46935e+01 -1.75001e+01
8.00000e+03 8.00000e+01 -1.36970e+01 -1.31305e+01 -1.42636e+01 -1.60948e+01 -1.47114e+01 -1.74783e+01
8.08000e+03 8.00000e+01 -1.36970e+01 -1.31305e+01 -1.42636e+01 -1.60927e+01 -1.47294e+01 -1.74560e+01
8.16000e+03 8.10000e+01 -1.35626e+01 -1.33405e+01 -1.37847e+01 -1.60904e+01 -1.47475e+01 -1.74334e+01
8.24000e+03 8.20000e+01 -1.59261e+01 -1.51397e+01 -1.67126e+01 -1.60880e+01 -1.47657e+01 -1.74103e+01
8.32000e+03 8.30000e+01 -1.25770e+01 -1.09811e+01 -1.41729e+01 -1.60854e+01 -1.47840e+01 -1.73868e+01
8.40000e+03 8.40000e+01 -1.35264e+01 -1.21665e+01 -1.48863e+01 -1.60826e+01 -1.48023e+01 -1.73629e+01
8.48000e+03 8.40000e+01 -1.35264e+01 -1.21665e+01 -1.48863e+01 -1.60796e+01 -1.48207e+01 -1.73386e+01
8.56000e+03 8.50000e+01 -1.24512e+01 -1.10314e+01 -1.38711e+01 -1.60765e+01 -1.48390e+01 -1.73140e+01
8.64000e+03 8.60000e+01 -1.43880e+01 -1.22642e+01 -1.65118e+01 -1.60732e+01 -1.48574e+01 -1.72889e+01
8.72000e+03 8.70000e+01 -1.21475e+01 -1.07833e+01 -1.35117e+01 -1.60696e+01 -1.48758e+01 -1.72635e+01
8.80000e+03 8.80000e+01 -1.30481e+01 -1.14550e+01 -1.46411e+01 -1.60659e+01 -1.48941e+01 -1.72377e+01
8.88000e+03 8.80000e+01 -1.30481e+01 -1.14550e+01 -1.46411e+01 -1.60620e+01 -1.49124e+01 -1.72116e+01
8.96000e+03 8.90000e+01 -1.31434e+01 -1.28395e+01 -1.34474e+01 -1.60579e+01 -1.49305e+01 -1.71852e+01
9.04000e+03 9.00000e+01 -1.47973e+01 -1.36639e+01 -1.59308e+01 -1.60535e+01 -1.49486e+01 -1.71585e+01
9.12000e+03 9.10000e+01 -1.44507e+01 -1.33070e+01 -1.55944e+01 -1.60489e+01 -1.49665e+01 -1.71313e+01
9.20000e+03 9.20000e+01 -1.54051e+01 -1.47732e+01 -1.60370e+01 -1.60441e+01 -1.49843e+01 -1.71039e+01
9.28000e+03 9.20000e+01 -1.54051e+01 -1.47732e+01 -1.60370e+01 -1.60390e+01 -1.50019e+01 -1.70762e+01
9.36000e+03 9.30000e+01 -1.48764e+01 -1.23377e+01 -1.74150e+01 -1.60337e+01 -1.50193e+01 -1.70482e+01
9.44000e+03 9.40000e+01 -1.14089e+01 -1.11626e+01 -1.16552e+01 -1.60282e+01 -1.50364e+01 -1.70199e+01
9.52000e+03 9.50000e+01 -1.57386e+01 -1.35242e+01 -1.79531e+01 -1.60224e+01 -1.50533e+01 -1.69914e+01
9.60000e+03 9.60000e+01 -1.56322e+01 -1.36990e+01 -1.75654e+01 -1.60163e+01 -1.50700e+01 -1.69626e+01
9.68000e+03 9.60000e+01 -1.56322e+01 -1.36990e+01 -1.75654e+01 -1.60099e+01 -1.50863e+01 -1.69335e+01
9.76000e+03 9.70000e+01 -1.59551e+01 -1.50045e+01 -1.69058e+01 -1.60033e+01 -1.51023e+01 -1.69043e+01
9.84000e+03 9.80000e+01 -1.40170e+01 -1.34297e+01 -1.46043e+01 -1.59964e+01 -1.51180e+01 -1.68747e+01
9.92000e+03 9.90000e+01 -1.28362e+01 -1.03322e+01 -1.53401e+01 -1.59892e+01 -1.51333e+01 -1.68450e+01
1.00000e+04 1.00000e+02 -1.39541e+01 -1.26583e+01 -1.52498e+01 -1.59817e+01 -1.51483e+01 -1.68151e+01
1.00800e+04 1.00000e+02 -1.39541e+01 -1.26583e+01 -1.52498e+01 -1.59739e+01 -1.51628e+01 -1.67850e+01
1.01600e+04 1.01000e+02 -1.34085e+01 -1.18731e+01 -1.49439e+01 -1.59658e+01 -1.51770e+01 -1.67547e+01
1.02400e+04 1.02000e+02 -1.19749e+01 -1.09265e+01 -1.30233e+01 -1.59574e+01 -1.51906e+01 -1.67242e+01
1.03200e+04 1.03000e+02 -1.27618e+01 -1.07341e+01 -1.47895e+01 -1.59487e+01 -1.52039e+01 -1.66936e+01
1.04000e+04 1.04000e+02 -1.14765e+01 -9.77988e+00 -1.31732e+01 -1.59398e+01 -1.52166e+01 -1.66629e+01
1.04800e+04 1.04000e+02 -1.14765e+01 -9.77988e+00 -1.31732e+01 -1.59304e+01 -1.52289e+01 -1.66319e+01
1.05600e+04 1.05000e+02 -1.30197e+01 -1.25281e+01 -1.35113e+01 -1.59208e+01 -1.52407e+01 -1.66009e+01
1.06400e+04 1.06000e+02 -1.44603e+01 -1.24788e+01 -1.64418e+01 -1.59108e+01 -1.52519e+01 -1.65698e+01
1.07200e+04 1.07000e+02 -1.12435e+01 -8.77099e+00 -1.37160e+01 -1.59006e+01 -1.52626e+01 -1.65386e+01
1.08000e+04 1.08000e+02 -1.38757e+01 -1.35181e+01 -1.42333e+01 -1.58900e+01 -1.52727e+01 -1.65072e+01
1.08800e+04 1.08000e+02 -1.38757e+01 -1.35181e+01 -1.42333e+01 -1.58791e+01 -1.52824e+01 -1.64758e+01
1.09600e+04 1.09000e+02 -1.29714e+01 -1.06349e+01 -1.53079e+01 -1.58679e+01 -1.52914e+01 -1.64444e+01
1.10400e+04 1.10000e+02 -1.33912e+01 -1.23872e+01 -1.43952e+01 -1.58563e+01 -1.52997e+01 -1.64129e+01
1.11200e+04 1.11000e+02 -1.26208e+01 -1.11687e+01 -1.40729e+01 -1.58444e+01 -1.53076e+01 -1.63812e+01
1.12000e+04 1.12000e+02 -1.21247e+01 -1.18721e+01 -1.23774e+01 -1.58323e+01 -1.53149e+01 -1.63497e+01
1.12800e+04 1.12000e+02 -1.21247e+01 -1.18721e+01 -1.23774e+01 -1.58197e+01 -1.53215e+01 -1.63180e+01
1.13600e+04 1.13000e+02 -1.32460e+01 -9.68814e+00 -1.68039e+01 -1.58069e+01 -1.53275e+01 -1.62863e+01
1.14400e+04 1.14000e+02 -1.30694e+01 -1.22020e+01 -1.39368e+01 -1.57938e+01 -1.53330e+01 -1.62547e+01
1.15200e+04 1.15000e+02 -1.42497e+01 -1.18140e+01 -1.66855e+01 -1.57804e+01 -1.53378e+01 -1.62230e+01
1.16000e+04 1.16000e+02 -1.24597e+01 -1.16674e+01 -1.32520e+01 -1.57667e+01 -1.53420e+01 -1.61914e+01
1.16800e+04 1.16000e+02 -1.24597e+01 -1.16674e+01 -1.32520e+01 -1.57527e+01 -1.53456e+01 -1.61598e+01
1.17600e+04 1.17000e+02 -1.45025e+01 -1.33297e+01 -1.56754e+01 -1.57383e+01 -1.53485e+01 -1.61282e+01
1.18400e+04 1.18000e+02 -1.34549e+01 -1.28367e+01 -1.40731e+01 -1.57237e+01 -1.53508e+01 -1.60967e+01
1.19200e+04 1.19000e+02 -1.27403e+01 -1.10200e+01 -1.44607e+01 -1.57088e+01 -1.53524e+01 -1.60651e+01
1.20000e+04 1.20000e+02 -1.31750e+01 -1.03638e+01 -1.59863e+01 -1.56936e+01 -1.53536e+01 -1.60337e+01
1.20800e+04 1.20000e+02 -1.31750e+01 -1.03638e+01 -1.59863e+01 -1.56782e+01 -1.53540e+01 -1.60023e+01
1.21600e+04 1.21000e+02 -1.13656e+01 -9.88349e+00 -1.28477e+01 -1.56625e+01 -1.53539e+01 -1.59711e+01
1.22400e+04 1.22000e+02 -1.25695e+01 -1.07399e+01 -1.43990e+01 -1.56465e+01 -1.53531e+01 -1.59399e+01
1.23200e+04 1.23000e+02 -1.31110e+01 -1.17107e+01 -1.45113e+01 -1.56302e+01 -1.53517e+01 -1.59087e+01
1.24000e+04 1.24000e+02 -1.36568e+01 -1.28502e+01 -1.44634e+01 -1.56137e+01 -1.53497e+01 -1.58778e+01
1.24800e+04 1.24000e+02 -1.36568e+01 -1.28502e+01 -1.44634e+01 -1.55970e+01 -1.53471e+01 -1.58469e+01
1.25600e+04 1.25000e+02 -1.29556e+01 -1.16982e+01 -1.42130e+01 -1.55800e+01 -1.53439e+01 -1.58162e+01
1.26400e+04 1.26000e+02 -1.35870e+01 -1.20651e+01 -1.51089e+01 -1.55628e+01 -1.53401e+01 -1.57855e+01
1.27200e+04 1.27000e+02 -1.12316e+01 -9.50602e+00 -1.29573e+01 -1.55454e+01 -1.53358e+01 -1.57550e+01
1.28000e+04 1.28000e+02 -1.13749e+01 -1.05742e+01 -1.21756e+01 -1.55278e+01 -1.53308e+01 -1.57247e+01
1.28800e+04 1.28000e+02 -1.13749e+01 -1.05742e+01 -1.21756e+01 -1.55099e+01 -1.53253e+01 -1.56946e+01
1.29600e+04 1.29000e+02 -1.17250e+01 -1.02392e+01 -1.32108e+01 -1.54918e+01 -1.53192e+01 -1.56645e+01
1.30400e+04 1.30000e+02 -1.24004e+01 -9.56676e+00 -1.52340e+01 -1.54736e+01 -1.53125e+01 -1.56347e+01
1.31200e+04 1.31000e+02 -1.16581e+01 -9.55456e+00 -1.37617e+01 -1.54551e+01 -1.53052e+01 -1.56050e+01
1.32000e+04 1.32000e+02 -1.27706e+01 -1.05724e+01 -1.49688e+01 -1.54365e+01 -1.52975e+01 -1.55755e+01
1.32800e+04 1.32000e+02 -1.27706e+01 -1.05724e+01 -1.49688e+01 -1.54176e+01 -1.52890e+01 -1.55462e+01
1.33600e+04 1.33000e+02 -1.23445e+01 -1.06435e+01 -1.40456e+01 -1.53986e+01 -1.52801e+01 -1.55171e+01
1.34400e+04 1.34000e+02 -1.25405e+01 -1.16654e+01 -1.34156e+01 -1.53795e+01 -1.52706e+01 -1.54883e+01
1.35200e+04 1.35000e+02 -1.37245e+01 -1.26304e+01 -1.48186e+01 -1.53601e+01 -1.52604e+01 -1.54598e+01
1.36000e+04 1.36000e+02 -1.22781e+01 -1.21992e+01 -1.23569e+01 -1.53406e+01 -1.52497e+01 -1.54316e+01
1.36800e+04 1.36000e+02 -1.22781e+01 -1.21992e+01 -1.23569e+01 -1.53209e+01 -1.52383e+01 -1.54036e+01
1.37600e+04 1.37000e+02 -1.27072e+01 -1.20784e+01 -1.33361e+01 -1.53011e+01 -1.52263e+01 -1.53759e+01
1.38400e+04 1.38000e+02 -1.18965e+01 -1.04660e+01 -1.33269e+01 -1.52812e+01 -1.52136e+01 -1.53488e+01
1.39200e+04 1.39000e+02 -1.43352e+01 -1.37301e+01 -1.49403e+01 -1.52610e+01 -1.52001e+01 -1.53220e+01
1.40000e+04 1.40000e+02 -9.40357e+00 -8.84398e+00 -9.96315e+00 -1.52408e+01 -1.51857e+01 -1.52959e+01
1.40800e+04 1.40000e+02 -9.40357e+00 -8.84398e+00 -9.96315e+00 -1.52204e+01 -1.51705e+01 -1.52704e+01
1.41600e+04 1.41000e+02 -1.33276e+01 -9.75313e+00 -1.69021e+01 -1.51999e+01 -1.51541e+01 -1.52457e+01
1.42400e+04 1.42000e+02 -1.09780e+01 -1.00784e+01 -1.18776e+01 -1.51792e+01 -1.51365e+01 -1.52220e+01
1.43200e+04 1.43000e+02 -1.14303e+01 -9.26006e+00 -1.36005e+01 -1.51585e+01 -1.51177e+01 -1.51992e+01
1.44000e+04 1.44000e+02 -1.14029e+01 -1.08098e+01 -1.19959e+01 -1.51376e+01 -1.50976e+01 -1.51775e+01
1.44800e+04 1.44000e+02 -1.14029e+01 -1.08098e+01 -1.19959e+01 -1.51165e+01 -1.50763e+01 -1.51568e+01
1.45600e+04 1.45000e+02 -9.26903e+00 -8.87039e+00 -9.66767e+00 -1.50954e+01 -1.50538e+01 -1.51370e+01
1.46400e+04 1.46000e+02 -1.21122e+01 -1.01029e+01 -1.41215e+01 -1.50742e+01 -1.50305e+01 -1.51178e+01
1.47200e+04 1.47000e+02 -1.14716e+01 -1.06642e+01 -1.22789e+01 -1.50528e+01 -1.50065e+01 -1.50991e+01
1.48000e+04 1.48000e+02 -1.21502e+01 -1.13819e+01 -1.29186e+01 -1.50313e+01 -1.49820e+01 -1.50806e+01
1.48800e+04 1.48000e+02 -1.21502e+01 -1.13819e+01 -1.29186e+01 -1.50097e+01 -1.49571e+01 -1.50624e+01
1.49600e+04 1.49000e+02 -1.13443e+01 -1.08105e+01 -1.18781e+01 -1.49880e+01 -1.49319e+01 -1.50442e+01
1.50400e+04 1.50000e+02 -1.00576e+01 -8.43136e+00 -1.16838e+01 -1.49662e+01 -1.49066e+01 -1.50259e+01
1.51200e+04 1.51000e+02 -1.21300e+01 -1.09160e+01 -1.33440e+01 -1.49443e+01 -1.48811e+01 -1.50076e+01
1.52000e+04 1.52000e+02 -1.04590e+01 -1.02943e+01 -1.06237e+01 -1.49223e+01 -1.48555e+01 -1.49892e+01
1.52800e+04 1.52000e+02 -1.04590e+01 -1.02943e+01 -1.06237e+01 -1.49002e+01 -1.48299e+01 -1.49706e+01
1.53600e+04 1.53000e+02 -1.14335e+01 -1.11088e+01 -1.17582e+01 -1.48780e+01 -1.48043e+01 -1.49518e+01
1.54400e+04 1.54000e+02 -1.33147e+01 -1.27068e+01 -1.39226e+01 -1.48557e+01 -1.47786e+01 -1.49329e+01
1.55200e+04 1.55000e+02 -1.15029e+01 -1.14089e+01 -1.15968e+01 -1.48333e+01 -1.47529e+01 -1.49137e+01
1.56000e+04 1.56000e+02 -1.09469e+01 -1.02362e+01 -1.16577e+01 -1.48109e+01 -1.47272e+01 -1.48945e+01
1.56800e+04 1.56000e+02 -1.09469e+01 -1.02362e+01 -1.16577e+01 -1.47882e+01 -1.47015e+01 -1.48750e+01
1.57600e+04 1.57000e+02 -1.18179e+01 -1.14958e+01 -1.21400e+01 -1.47656e+01 -1.46758e+01 -1.48554e+01
1.58400e+04 1.58000e+02 -1.04459e+01 -8.97032e+00 -1.19216e+01 -1.47428e+01 -1.46501e+01 -1.48355e+01
1.59200e+04 1.59000e+02 -1.13481e+01 -1.08942e+01 -1.18020e+01 -1.47199e+01 -1.46244e+01 -1.48155e+01
1.60000e+04 1.60000e+02 -1.10784e+01 -1.03914e+01 -1.17654e+01 -1.46970e+01 -1.45986e+01 -1.47953e+01
1.60800e+04 1.60000e+02 -1.10784e+01 -1.03914e+01 -1.17654e+01 -1.46739e+01 -1.45728e+01 -1.47750e+01
1.61600e+04 1.61000e+02 -9.85468e+00 -9.13626e+00 -1.05731e+01 -1.46508e+01 -1.45470e+01 -1.47545e+01
1.62400e+04 1.62000e+02 -9.58442e+00 -8.38736e+00 -1.07815e+01 -1.46275e+01 -1.45211e+01 -1.47339e+01
1.63200e+04 1.63000e+02 -1.09237e+01 -1.00662e+01 -1.17812e+01 -1.46042e+01 -1.44952e+01 -1.47132e+01
1.64000e+04 1.64000e+02 -1.13868e+01 -1.10723e+01 -1.17014e+01 -1.45808e+01 -1.44691e+01 -1.46925e+01
1.64800e+04 1.64000e+02 -1.13868e+01 -1.10723e+01 -1.17014e+01 -1.45573e+01 -1.44431e+01 -1.46715e+01
1.65600e+04 1.65000e+02 -1.12225e+01 -1.01054e+01 -1.23397e+01 -1.45337e+01 -1.44169e+01 -1.46506e+01
1.66400e+04 1.66000e+02 -1.05328e+01 -9.41095e+00 -1.16547e+01 -1.45100e+01 -1.43906e+01 -1.46294e+01
1.67200e+04 1.67000e+02 -1.10618e+01 -8.01679e+00 -1.41067e+01 -1.44863e+01 -1.43642e+01 -1.46083e+01
1.68000e+04 1.68000e+02 -1.12001e+01 -9.07408e+00 -1.33261e+01 -1.44624e+01 -1.43376e+01 -1.45871e+01
1.68800e+04 1.68000e+02 -1.12001e+01 -9.07408e+00 -1.33261e+01 -1.44384e+01 -1.43109e+01 -1.45659e+01
1.69600e+04 1.69000e+02 -9.77351e+00 -9.26929e+00 -1.02777e+01 -1.44143e+01 -1.42840e+01 -1.45447e+01
1.70400e+04 1.70000e+02 -9.74577e+00 -8.68754e+00 -1.08040e+01 -1.43903e+01 -1.42571e+01 -1.45235e+01
1.71200e+04 1.71000e+02 -1.17991e+01 -1.03871e+01 -1.32110e+01 -1.43660e+01 -1.42298e+01 -1.45022e+01
1.72000e+04 1.72000e+02 -1.15714e+01 -1.01653e+01 -1.29775e+01 -1.43417e+01 -1.42024e+01 -1.44809e+01
1.72800e+04 1.72000e+02 -1.15714e+01 -1.01653e+01 -1.29775e+01 -1.43172e+01 -1.41748e+01 -1.44596e+01
1.73600e+04 1.73000e+02 -1.14935e+01 -1.03489e+01 -1.26381e+01 -1.42927e+01 -1.41470e+01 -1.44383e+01
1.74400e+04 1.74000e+02 -1.15639e+01 -1.07963e+01 -1.23314e+01 -1.42681e+01 -1.41190e+01 -1.44171e+01
1.75200e+04 1.75000e+02 -1.06344e+01 -1.00366e+01 -1.12323e+01 -1.42433e+01 -1.40908e+01 -1.43958e+01
1.76000e+04 1.76000e+02 -9.80926e+00 -9.24494e+00 -1.03736e+01 -1.42185e+01 -1.40624e+01 -1.43746e+01
1.76800e+04 1.76000e+02 -9.80926e+00 -9.24494e+00 -1.03736e+01 -1.41935e+01 -1.40337e+01 -1.43533e+01
1.77600e+04 1.77000e+02 -1.06210e+01 -9.04272e+00 -1.21993e+01 -1.41685e+01 -1.40048e+01 -1.43322e+01
1.78400e+04 1.78000e+02 -1.05307e+01 -8.82957e+00 -1.22319e+01 -1.41433e+01 -1.39757e+01 -1.43109e+01
1.79200e+04 1.79000e+02 -1.14085e+01 -1.09740e+01 -1.18430e+01 -1.41181e+01 -1.39464e+01 -1.42897e+01
1.80000e+04 1.80000e+02 -9.07689e+00 -8.50653e+00 -9.64725e+00 -1.40927e+01 -1.39168e+01 -1.42686e+01
1.80800e+04 1.80000e+02 -9.07689e+00 -8.50653e+00 -9.64725e+00 -1.40672e+01 -1.38871e+01 -1.42474e+01
1.81600e+04 1.81000e+02 -1.10216e+01 -9.36183e+00 -1.26813e+01 -1.40416e+01 -1.38571e+01 -1.42261e+01
1.82400e+04 1.82000e+02 -1.02718e+01 -9.39389e+00 -1.11497e+01 -1.40159e+01 -1.38269e+01 -1.42049e+01
1.83200e+04 1.83000e+02 -1.09320e+01 -9.56988e+00 -1.22941e+01 -1.39900e+01 -1.37965e+01 -1.41836e+01
1.84000e+04 1.84000e+02 -1.05204e+01 -9.58592e+00 -1.14549e+01 -1.39641e+01 -1.37658e+01 -1.41623e+01
1.84800e+04 1.84000e+02 -1.05204e+01 -9.58592e+00 -1.14549e+01 -1.39380e+01 -1.37351e+01 -1.41409e+01
1.85600e+04 1.85000e+02 -8.81562e+00 -8.51021e+00 -9.12102e+00 -1.39117e+01 -1.37040e+01 -1.41195e+01
1.86400e+04 1.86000e+02 -9.78710e+00 -9.36007e+00 -1.02141e+01 -1.38854e+01 -1.36729e+01 -1.40980e+01
1.87200e+04 1.87000e+02 -1.00144e+01 -9.28320e+00 -1.07457e+01 -1.38589e+01 -1.36415e+01 -1.40764e+01
1.88000e+04 1.88000e+02 -1.06640e+01 -9.67283e+00 -1.16551e+01 -1.38323e+01 -1.36100e+01 -1.40547e+01
1.88800e+04 1.88000e+02 -1.06640e+01 -9.67283e+00 -1.16551e+01 -1.38056e+01 -1.35784e+01 -1.40329e+01
1.89600e+04 1.89000e+02 -1.00353e+01 -9.13232e+00 -1.09383e+01 -1.37787e+01 -1.35465e+01 -1.40110e+01
1.90400e+04 1.90000e+02 -1.09242e+01 -1.06076e+01 -1.12409e+01 -1.37517e+01 -1.35145e+01 -1.39889e+01
1.91200e+04 1.91000e+02 -9.65973e+00 -8.76375e+00 -1.05557e+01 -1.37246e+01 -1.34824e+01 -1.39667e+01
1.92000e+04 1.92000e+02 -1.08322e+01 -1.01775e+01 -1.14868e+01 -1.36973e+01 -1.34502e+01 -1.39444e+01
1.92800e+04 1.92000e+02 -1.08322e+01 -1.01775e+01 -1.14868e+01 -1.36699e+01 -1.34179e+01 -1.39219e+01
1.93600e+04 1.93000e+02 -9.62383e+00 -9.26392e+00 -9.98374e+00 -1.36424e+01 -1.33854e+01 -1.38993e+01
1.94400e+04 1.94000e+02 -9.76200e+00 -8.25739e+00 -1.12666e+01 -1.36147e+01 -1.33528e+01 -1.38765e+01
1.95200e+04 1.95000e+02 -1.00041e+01 -8.51932e+00 -1.14889e+01 -1.35869e+01 -1.33202e+01 -1.38535e+01
1.96000e+04 1.96000e+02 -9.65115e+00 -7.72060e+00 -1.15817e+01 -1.35589e+01 -1.32874e+01 -1.38304e+01
1.96800e+04 1.96000e+02 -9.65115e+00 -7.72060e+00 -1.15817e+01 -1.35308e+01 -1.32546e+01 -1.38070e+01
1.97600e+04 1.97000e+02 -1.03917e+01 -9.38093e+00 -1.14026e+01 -1.35026e+01 -1.32216e+01 -1.37835e+01
1.98400e+04 1.98000e+02 -1.12442e+01 -8.13370e+00 -1.43547e+01 -1.34742e+01 -1.31886e+01 -1.37598e+01
1.99200e+04 1.99000e+02 -9.71447e+00 -8.97623e+00 -1.04527e+01 -1.34457e+01 -1.31556e+01 -1.37359e+01
2.00000e+04 2.00000e+02 -8.34720e+00 -8.29635e+00 -8.39805e+00 -1.34171e+01 -1.31224e+01 -1.37118e+01
2.00800e+04 2.00000e+02 -8.34720e+00 -8.29635e+00 -8.39805e+00 -1.33884e+01 -1.30892e+01 -1.36875e+01
2.01600e+04 2.01000e+02 -9.62659e+00 -8.56242e+00 -1.06908e+01 -1.33595e+01 -1.30560e+01 -1.36630e+01
2.02400e+04 2.02000e+02 -8.71929e+00 -8.08239e+00 -9.35619e+00 -1.33305e+01 -1.30227e+01 -1.36383e+01
2.03200e+04 2.03000e+02 -1.01292e+01 -9.60663e+00 -1.06518e+01 -1.33014e+01 -1.29894e+01 -1.36134e+01
2.04000e+04 2.04000e+02 -9.87605e+00 -9.32339e+00 -1.04287e+01 -1.32722e+01 -1.29561e+01 -1.35882e+01
2.04800e+04 2.04000e+02 -9.87605e+00 -9.32339e+00 -1.04287e+01 -1.32428e+01 -1.29227e+01 -1.35629e+01
2.05600e+04 2.05000e+02 -9.05602e+00 -8.13264e+00 -9.97940e+00 -1.32134e+01 -1.28893e+01 -1.35374e+01
2.06400e+04 2.06000e+02 -1.00691e+01 -9.14789e+00 -1.09903e+01 -1.31838e+01 -1.28559e+01 -1.35117e+01
2.07200e+04 2.07000e+02 -8.64667e+00 -8.21413e+00 -9.07921e+00 -1.31541e+01 -1.28224e+01 -1.34858e+01
2.08000e+04 2.08000e+02 -9.03568e+00 -8.66449e+00 -9.40687e+00 -1.31243e+01 -1.27890e+01 -1.34597e+01
2.08800e+04 2.08000e+02 -9.03568e+00 -8.66449e+00 -9.40687e+00 -1.30945e+01 -1.27556e+01 -1.34334e+01
2.09600e+04 2.09000e+02 -9.71870e+00 -8.11214e+00 -1.13253e+01 -1.30645e+01 -1.27222e+01 -1.34069e+01
2.10400e+04 2.10000e+02 -9.25533e+00 -8.70160e+00 -9.80907e+00 -1.30345e+01 -1.26887e+01 -1.33802e+01
2.11200e+04 2.11000e+02 -9.77850e+00 -8.57116e+00 -1.09858e+01 -1.30044e+01 -1.26554e+01 -1.33534e+01
2.12000e+04 2.12000e+02 -1.09782e+01 -9.66774e+00 -1.22887e+01 -1.29741e+01 -1.26220e+01 -1.33263e+01
2.12800e+04 2.12000e+02 -1.09782e+01 -9.66774e+00 -1.22887e+01 -1.29439e+01 -1.25886e+01 -1.32991e+01
2.13600e+04 2.13000e+02 -8.44788e+00 -8.24854e+00 -8.64722e+00 -1.29135e+01 -1.25553e+01 -1.32718e+01
2.14400e+04 2.14000e+02 -9.03052e+00 -8.48894e+00 -9.57210e+00 -1.28831e+01 -1.25220e+01 -1.32442e+01
2.15200e+04 2.15000e+02 -8.87229e+00 -7.96414e+00 -9.78045e+00 -1.28527e+01 -1.24889e+01 -1.32165e+01
2.16000e+04 2.16000e+02 -9.89033e+00 -9.00431e+00 -1.07764e+01 -1.28221e+01 -1.24556e+01 -1.31886e+01
2.16800e+04 2.16000e+02 -9.89033e+00 -9.00431e+00 -1.07764e+01 -1.27916e+01 -1.24226e+01 -1.31606e+01
2.17600e+04 2.17000e+02 -9.85320e+00 -8.88067e+00 -1.08257e+01 -1.27609e+01 -1.23894e+01 -1.31324e+01
2.18400e+04 2.18000e+02 -1.03997e+01 -1.01956e+01 -1.06039e+01 -1.27303e+01 -1.23565e+01 -1.31041e+01
2.19200e+04 2.19000e+02 -9.72506e+00 -8.86129e+00 -1.05888e+01 -1.26996e+01 -1.23235e+01 -1.30756e+01
2.20000e+04 2.20000e+02 -8.54133e+00 -8.01521e+00 -9.06745e+00 -1.26688e+01 -1.22906e+01 -1.30471e+01
2.20800e+04 2.20000e+02 -8.54133e+00 -8.01521e+00 -9.06745e+00 -1.26381e+01 -1.22579e+01 -1.30183e+01
2.21600e+04 2.21000e+02 -9.51335e+00 -8.67239e+00 -1.03543e+01 -1.26073e+01 -1.22251e+01 -1.29895e+01
2.22400e+04 2.22000e+02 -9.69984e+00 -8.85858e+00 -1.05411e+01 -1.25765e+01 -1.21925e+01 -1.29605e+01
2.23200e+04 2.23000e+02 -9.42216e+00 -9.11794e+00 -9.72639e+00 -1.25457e+01 -1.21599e+01 -1.29314e+01
2.24000e+04 2.24000e+02 -9.93916e+00 -9.75142e+00 -1.01269e+01 -1.25149e+01 -1.21275e+01 -1.29023e+01
2.24800e+04 2.24000e+02 -9.93916e+00 -9.75142e+00 -1.01269e+01 -1.24840e+01 -1.20951e+01 -1.28730e+01
2.25600e+04 2.25000e+02 -1.03230e+01 -9.13034e+00 -1.15157e+01 -1.24532e+01 -1.20628e+01 -1.28437e+01
2.26400e+04 2.26000e+02 -8.95564e+00 -8.41339e+00 -9.49789e+00 -1.24224e+01 -1.20306e+01 -1.28141e+01
2.27200e+04 2.27000e+02 -1.03169e+01 -9.67801e+00 -1.09558e+01 -1.23916e+01 -1.19985e+01 -1.27846e+01
2.28000e+04 2.28000e+02 -9.28675e+00 -8.63701e+00 -9.93649e+00 -1.23607e+01 -1.19665e+01 -1.27550e+01
2.28800e+04 2.28000e+02 -9.28675e+00 -8.63701e+00 -9.93649e+00 -1.23300e+01 -1.19346e+01 -1.27253e+01
2.29600e+04 2.29000e+02 -8.72639e+00 -8.35909e+00 -9.09369e+00 -1.22991e+01 -1.19028e+01 -1.26955e+01
2.30400e+04 2.30000e+02 -9.38212e+00 -8.33174e+00 -1.04325e+01 -1.22684e+01 -1.18711e+01 -1.26656e+01
2.31200e+04 2.31000e+02 -9.76345e+00 -8.45629e+00 -1.10706e+01 -1.22376e+01 -1.18395e+01 -1.26357e+01
2.32000e+04 2.32000e+02 -8.69928e+00 -8.44967e+00 -8.94890e+00 -1.22069e+01 -1.18080e+01 -1.26059e+01
2.32800e+04 2.32000e+02 -8.69928e+00 -8.44967e+00 -8.94890e+00 -1.21762e+01 -1.17765e+01 -1.25759e+01
2.33600e+04 2.33000e+02 -9.83023e+00 -8.22695e+00 -1.14335e+01 -1.21455e+01 -1.17452e+01 -1.25458e+01
2.34400e+04 2.34000e+02 -9.65730e+00 -8.56461e+00 -1.07500e+01 -1.21149e+01 -1.17140e+01 -1.25157e+01
2.35200e+04 2.35000e+02 -8.43209e+00 -7.69774e+00 -9.16644e+00 -1.20843e+01 -1.16829e+01 -1.24857e+01
2.36000e+04 2.36000e+02 -9.75888e+00 -9.50559e+00 -1.00122e+01 -1.20537e+01 -1.16519e+01 -1.24556e+01
2.36800e+04 2.36000e+02 -9.75888e+00 -9.50559e+00 -1.00122e+01 -1.20232e+01 -1.16209e+01 -1.24254e+01
2.37600e+04 2.37000e+02 -1.13270e+01 -1.09050e+01 -1.17491e+01 -1.19927e+01 -1.15901e+01 -1.23952e+01
2.38400e+04 2.38000e+02 -9.36815e+00 -8.16484e+00 -1.05715e+01 -1.19622e+01 -1.15594e+01 -1.23650e+01
2.39200e+04 2.39000e+02 -9.33825e+00 -8.25193e+00 -1.04246e+01 -1.19318e+01 -1.15287e+01 -1.23349e+01
2.40000e+04 2.40000e+02 -9.75913e+00 -9.27809e+00 -1.02402e+01 -1.19014e+01 -1.14982e+01 -1.23047e+01
2.40800e+04 2.40000e+02 -9.75913e+00 -9.27809e+00 -1.02402e+01 -1.18711e+01 -1.14678e+01 -1.22745e+01
2.41600e+04 2.41000e+02 -8.18326e+00 -7.97756e+00 -8.38895e+00 -1.18409e+01 -1.14374e+01 -1.22443e+01
2.42400e+04 2.42000e+02 -8.41593e+00 -7.81334e+00 -9.01851e+00 -1.18107e+01 -1.14071e+01 -1.22142e+01
2.43200e+04 2.43000e+02 -9.50551e+00 -8.57522e+00 -1.04358e+01 -1.17805e+01 -1.13770e+01 -1.21841e+01
2.44000e+04 2.44000e+02 -8.51498e+00 -7.81245e+00 -9.21752e+00 -1.17504e+01 -1.13469e+01 -1.21539e+01
2.44800e+04 2.44000e+02 -8.51498e+00 -7.81245e+00 -9.21752e+00 -1.17204e+01 -1.13170e+01 -1.21238e+01
2.45600e+04 2.45000e+02 -8.57186e+00 -8.14013e+00 -9.00358e+00 -1.16905e+01 -1.12871e+01 -1.20939e+01
2.46400e+04 2.46000e+02 -8.23899e+00 -8.13464e+00 -8.34335e+00 -1.16605e+01 -1.12573e+01 -1.20638e+01
2.47200e+04 2.47000e+02 -9.29368e+00 -7.83815e+00 -1.07492e+01 -1.16307e+01 -1.12276e+01 -1.20339e+01
2.48000e+04 2.48000e+02 -9.04595e+00 -8.48585e+00 -9.60604e+00 -1.16010e+01 -1.11980e+01 -1.20039e+01
2.48800e+04 2.48000e+02 -9.04595e+00 -8.48585e+00 -9.60604e+00 -1.15713e+01 -1.11685e+01 -1.19741e+01
2.49600e+04 2.49000e+02 -9.21119e+00 -8.71503e+00 -9.70735e+00 -1.15417e+01 -1.11391e+01 -1.19443e+01
2.50400e+04 2.50000e+02 -8.40326e+00 -7.72599e+00 -9.08053e+00 -1.15122e+01 -1.11099e+01 -1.19146e+01
2.51200e+04 2.51000e+02 -9.62032e+00 -9.03242e+00 -1.02082e+01 -1.14828e+01 -1.10807e+01 -1.18849e+01
2.52000e+04 2.52000e+02 -9.87251e+00 -8.68311e+00 -1.10619e+01 -1.14535e+01 -1.10516e+01 -1.18553e+01
2.52800e+04 2.52000e+02 -9.87251e+00 -8.68311e+00 -1.10619e+01 -1.14243e+01 -1.10227e+01 -1.18258e+01
2.53600e+04 2.53000e+02 -8.65984e+00 -7.88718e+00 -9.43249e+00 -1.13951e+01 -1.09939e+01 -1.17964e+01
2.54400e+04 2.54000e+02 -9.81070e+00 -8.42752e+00 -1.11939e+01 -1.13661e+01 -1.09652e+01 -1.17670e+01
2.55200e+04 2.55000e+02 -9.54826e+00 -8.68105e+00 -1.04155e+01 -1.13372e+01 -1.09366e+01 -1.17378e+01
2.56000e+04 2.56000e+02 -9.10241e+00 -8.21606e+00 -9.98876e+00 -1.13084e+01 -1.09081e+01 -1.17087e+01
2.56800e+04 2.56000e+02 -9.10241e+00 -8.21606e+00 -9.98876e+00 -1.12797e+01 -1.08798e+01 -1.16797e+01
2.57600e+04 2.57000e+02 -8.84866e+00 -7.54433e+00 -1.01530e+01 -1.12512e+01 -1.08516e+01 -1.16508e+01
2.58400e+04 2.58000e+02 -8.44260e+00 -7.91627e+00 -8.96893e+00 -1.12227e+01 -1.08235e+01 -1.16220e+01
2.59200e+04 2.59000e+02 -1.00178e+01 -8.94973e+00 -1.10859e+01 -1.11944e+01 -1.07956e+01 -1.15933e+01
2.60000e+04 2.60000e+02 -8.68866e+00 -8.47973e+00 -8.89759e+00 -1.11663e+01 -1.07678e+01 -1.15648e+01
2.60800e+04 2.60000e+02 -8.68866e+00 -8.47973e+00 -8.89759e+00 -1.11383e+01 -1.07402e+01 -1.15364e+01
2.61600e+04 2.61000e+02 -9.34112e+00 -8.84054e+00 -9.84169e+00 -1.11105e+01 -1.07128e+01 -1.15082e+01
2.62400e+04 2.62000e+02 -8.66060e+00 -8.34061e+00 -8.98059e+00 -1.10828e+01 -1.06854e+01 -1.14801e+01
2.63200e+04 2.63000e+02 -8.62083e+00 -7.95602e+00 -9.28563e+00 -1.10552e+01 -1.06583e+01 -1.14521e+01
2.64000e+04 2.64000e+02 -9.19384e+00 -8.35625e+00 -1.00314e+01 -1.10278e+01 -1.06313e+01 -1.14243e+01
2.64800e+04 2.64000e+02 -9.19384e+00 -8.35625e+00 -1.00314e+01 -1.10006e+01 -1.06045e+01 -1.13967e+01
2.65600e+04 2.65000e+02 -9.27301e+00 -8.44552e+00 -1.01005e+01 -1.09736e+01 -1.05779e+01 -1.13693e+01
2.66400e+04 2.66000e+02 -9.07534e+00 -8.25173e+00 -9.89896e+00 -1.09467e+01 -1.05515e+01 -1.13419e+01
2.67200e+04 2.67000e+02 -8.38350e+00 -7.75400e+00 -9.01300e+00 -1.09200e+01 -1.05251e+01 -1.13149e+01
2.68000e+04 2.68000e+02 -8.49550e+00 -8.37634e+00 -8.61467e+00 -1.08935e+01 -1.04991e+01 -1.12879e+01
2.68800e+04 2.68000e+02 -8.49550e+00 -8.37634e+00 -8.61467e+00 -1.08672e+01 -1.04733e+01 -1.12612e+01
2.69600e+04 2.69000e+02 -8.69859e+00 -8.50345e+00 -8.89373e+00 -1.08411e+01 -1.04475e+01 -1.12347e+01
2.70400e+04 2.70000e+02 -8.28148e+00 -7.96309e+00 -8.59988e+00 -1.08151e+01 -1.04220e+01 -1.12082e+01
2.71200e+04 2.71000e+02 -8.89415e+00 -8.29281e+00 -9.49550e+00 -1.07894e+01 -1.03968e+01 -1.11821e+01
2.72000e+04 2.72000e+02 -8.64807e+00 -7.98298e+00 -9.31315e+00 -1.07639e+01 -1.03718e+01 -1.11560e+01
2.72800e+04 2.72000e+02 -8.64807e+00 -7.98298e+00 -9.31315e+00 -1.07386e+01 -1.03469e+01 -1.11303e+01
2.73600e+04 2.73000e+02 -9.69201e+00 -8.74697e+00 -1.06371e+01 -1.07135e+01 -1.03223e+01 -1.11047e+01
2.74400e+04 2.74000e+02 -8.19549e+00 -7.81557e+00 -8.57540e+00 -1.06886e+01 -1.02979e+01 -1.10793e+01
2.75200e+04 2.75000e+02 -8.82372e+00 -8.04358e+00 -9.60386e+00 -1.06639e+01 -1.02737e+01 -1.10540e+01
2.76000e+04 2.76000e+02 -8.74787e+00 -7.79338e+00 -9.70237e+00 -1.06394e+01 -1.02498e+01 -1.10291e+01
2.76800e+04 2.76000e+02 -8.74787e+00 -7.79338e+00 -9.70237e+00 -1.06152e+01 -1.02261e+01 -1.10043e+01
2.77600e+04 2.77000e+02 -9.14146e+00 -8.16019e+00 -1.01227e+01 -1.05911e+01 -1.02025e+01 -1.09796e+01
2.78400e+04 2.78000e+02 -9.71726e+00 -8.99060e+00 -1.04439e+01 -1.05673e+01 -1.01794e+01 -1.09552e+01
2.79200e+04 2.79000e+02 -8.46847e+00 -8.13250e+00 -8.80444e+00 -1.05437e+01 -1.01563e+01 -1.09310e+01
2.80000e+04 2.80000e+02 -8.58072e+00 -8.26823e+00 -8.89321e+00 -1.05203e+01 -1.01336e+01 -1.09070e+01
2.80800e+04 2.80000e+02 -8.58072e+00 -8.26823e+00 -8.89321e+00 -1.04971e+01 -1.01111e+01 -1.08832e+01
2.81600e+04 2.81000e+02 -8.88088e+00 -8.39273e+00 -9.36903e+00 -1.04742e+01 -1.00887e+01 -1.08596e+01
2.82400e+04 2.82000e+02 -7.78154e+00 -7.55472e+00 -8.00835e+00 -1.04514e+01 -1.00667e+01 -1.08362e+01
2.83200e+04 2.83000e+02 -8.88247e+00 -8.29003e+00 -9.47491e+00 -1.04290e+01 -1.00449e+01 -1.08130e+01
2.84000e+04 2.84000e+02 -8.84643e+00 -8.59570e+00 -9.09716e+00 -1.04067e+01 -1.00233e+01 -1.07900e+01
2.84800e+04 2.84000e+02 -8.84643e+00 -8.59570e+00 -9.09716e+00 -1.03846e+01 -1.00020e+01 -1.07672e+01
2.85600e+04 2.85000e+02 -8.70236e+00 -8.38433e+00 -9.02038e+00 -1.03628e+01 -9.98100e+00 -1.07445e+01
2.86400e+04 2.86000e+02 -8.22118e+00 -8.07995e+00 -8.36241e+00 -1.03412e+01 -9.96019e+00 -1.07222e+01
2.87200e+04 2.87000e+02 -8.49927e+00 -8.31043e+00 -8.68811e+00 -1.03197e+01 -9.93961e+00 -1.06999e+01
2.88000e+04 2.88000e+02 -8.53290e+00 -8.39040e+00 -8.67539e+00 -1.02986e+01 -9.91929e+00 -1.06778e+01
2.88800e+04 2.88000e+02 -8.53290e+00 -8.39040e+00 -8.67539e+00 -1.02776e+01 -9.89923e+00 -1.06560e+01
2.89600e+04 2.89000e+02 -8.24438e+00 -7.80429e+00 -8.68447e+00 -1.02568e+01 -9.87939e+00 -1.06343e+01
2.90400e+04 2.90000e+02 -7.97997e+00 -7.69333e+00 -8.26662e+00 -1.02364e+01 -9.85981e+00 -1.06129e+01
2.91200e+04 2.91000e+02 -8.04771e+00 -7.69317e+00 -8.40225e+00 -1.02160e+01 -9.84044e+00 -1.05916e+01
2.92000e+04 2.92000e+02 -8.91795e+00 -8.57568e+00 -9.26022e+00 -1.01959e+01 -9.82135e+00 -1.05705e+01
2.92800e+04 2.92000e+02 -8.91795e+00 -8.57568e+00 -9.26022e+00 -1.01760e+01 -9.80245e+00 -1.05496e+01
2.93600e+04 2.93000e+02 -8.95288e+00 -7.84291e+00 -1.00628e+01 -1.01563e+01 -9.78380e+00 -1.05289e+01
2.94400e+04 2.94000e+02 -1.00018e+01 -8.80543e+00 -1.11981e+01 -1.01369e+01 -9.76540e+00 -1.05083e+01
2.95200e+04 2.95000e+02 -8.02968e+00 -7.75767e+00 -8.30168e+00 -1.01176e+01 -9.74721e+00 -1.04880e+01
2.96000e+04 2.96000e+02 -8.23394e+00 -7.47994e+00 -8.98794e+00 -1.00985e+01 -9.72924e+00 -1.04678e+01
2.96800e+04 2.96000e+02 -8.23394e+00 -7.47994e+00 -8.98794e+00 -1.00796e+01 -9.71150e+00 -1.04477e+01
2.97600e+04 2.97000e+02 -9.50522e+00 -7.88106e+00 -1.11294e+01 -1.00609e+01 -9.69396e+00 -1.04279e+01
2.98400e+04 2.98000e+02 -8.35716e+00 -7.97948e+00 -8.73484e+00 -1.00425e+01 -9.67666e+00 -1.04083e+01
2.99200e+04 2.99000e+02 -9.13274e+00 -8.92719e+00 -9.33829e+00 -1.00241e+01 -9.65956e+00 -1.03887e+01
3.00000e+04 3.00000e+02 -9.04607e+00 -7.56080e+00 -1.05314e+01 -1.00060e+01 -9.64265e+00 -1.03694e+01
3.00800e+04 3.00000e+02 -9.04607e+00 -7.56080e+00 -1.05314e+01 -9.98813e+00 -9.62596e+00 -1.03503e+01
3.01600e+04 3.01000e+02 -8.53945e+00 -7.96901e+00 -9.10989e+00 -9.97043e+00 -9.60947e+00 -1.03314e+01
3.02400e+04 3.02000e+02 -8.81721e+00 -8.35798e+00 -9.27643e+00 -9.95289e+00 -9.59316e+00 -1.03126e+01
3.03200e+04 3.03000e+02 -9.55684e+00 -9.29920e+00 -9.81447e+00 -9.93552e+00 -9.57705e+00 -1.02940e+01
3.04000e+04 3.04000e+02 -8.28948e+00 -7.86946e+00 -8.70950e+00 -9.91832e+00 -9.56112e+00 -1.02755e+01
3.04800e+04 3.04000e+02 -8.28948e+00 -7.86946e+00 -8.70950e+00 -9.90129e+00 -9.54537e+00 -1.02572e+01
3.05600e+04 3.05000e+02 -8.49727e+00 -7.92892e+00 -9.06563e+00 -9.88445e+00 -9.52979e+00 -1.02391e+01
3.06400e+04 3.06000e+02 -7.98752e+00 -7.82955e+00 -8.14549e+00 -9.86774e+00 -9.51439e+00 -1.02211e+01
3.07200e+04 3.07000e+02 -8.16111e+00 -7.83231e+00 -8.48990e+00 -9.85123e+00 -9.49915e+00 -1.02033e+01
3.08000e+04 3.08000e+02 -8.46769e+00 -7.53392e+00 -9.40147e+00 -9.83487e+00 -9.48408e+00 -1.01857e+01
3.08800e+04 3.08000e+02 -8.46769e+00 -7.53392e+00 -9.40147e+00 -9.81867e+00 -9.46916e+00 -1.01682e+01
3.09600e+04 3.09000e+02 -8.59664e+00 -8.28667e+00 -8.90661e+00 -9.80263e+00 -9.45439e+00 -1.01509e+01
3.10400e+04 3.10000e+02 -8.60592e+00 -8.06601e+00 -9.14583e+00 -9.78674e+00 -9.43978e+00 -1.01337e+01
3.11200e+04 3.11000e+02 -8.70242e+00 -7.62428e+00 -9.78057e+00 -9.77096e+00 -9.42532e+00 -1.01166e+01
3.12000e+04 3.12000e+02 -8.41734e+00 -7.62000e+00 -9.21468e+00 -9.75537e+00 -9.41098e+00 -1.00998e+01
3.12800e+04 3.12000e+02 -8.41734e+00 -7.62000e+00 -9.21468e+00 -9.73989e+00 -9.39679e+00 -1.00830e+01
3.13600e+04 3.13000e+02 -8.44036e+00 -7.99977e+00 -8.88096e+00 -9.72456e+00 -9.38274e+00 -1.00664e+01
3.14400e+04 3.14000e+02 -8.47674e+00 -8.05364e+00 -8.89983e+00 -9.70938e+00 -9.36881e+00 -1.00499e+01
3.15200e+04 3.15000e+02 -8.76117e+00 -8.09480e+00 -9.42754e+00 -9.69430e+00 -9.35501e+00 -1.00336e+01
3.16000e+04 3.16000e+02 -8.62565e+00 -8.45845e+00 -8.79285e+00 -9.67937e+00 -9.34133e+00 -1.00174e+01
3.16800e+04 3.16000e+02 -8.62565e+00 -8.45845e+00 -8.79285e+00 -9.66458e+00 -9.32777e+00 -1.00014e+01
3.17600e+04 3.17000e+02 -8.24834e+00 -8.10925e+00 -8.38743e+00 -9.64990e+00 -9.31433e+00 -9.98547e+00
3.18400e+04 3.18000e+02 -8.59133e+00 -7.96071e+00 -9.22194e+00 -9.63536e+00 -9.30100e+00 -9.96971e+00
3.19200e+04 3.19000e+02 -8.80283e+00 -7.86112e+00 -9.74454e+00 -9.62092e+00 -9.28778e+00 -9.95406e+00
3.20000e+04 3.20000e+02 -8.95177e+00 -8.03189e+00 -9.87165e+00 -9.60658e+00 -9.27467e+00 -9.93849e+00
3.20800e+04 3.20000e+02 -8.95177e+00 -8.03189e+00 -9.87165e+00 -9.59237e+00 -9.26166e+00 -9.92307e+00
3.21600e+04 3.21000e+02 -8.23718e+00 -7.85173e+00 -8.62264e+00 -9.57827e+00 -9.24876e+00 -9.90778e+00
3.22400e+04 3.22000e+02 -7.62417e+00 -7.22861e+00 -8.01973e+00 -9.56428e+00 -9.23596e+00 -9.89260e+00
3.23200e+04 3.23000e+02 -8.43351e+00 -7.95532e+00 -8.91170e+00 -9.55040e+00 -9.22326e+00 -9.87754e+00
3.24000e+04 3.24000e+02 -8.04170e+00 -7.60019e+00 -8.48321e+00 -9.53663e+00 -9.21065e+00 -9.86260e+00
3.24800e+04 3.24000e+02 -8.04170e+00 -7.60019e+00 -8.48321e+00 -9.52296e+00 -9.19814e+00 -9.84777e+00
3.25600e+04 3.25000e+02 -8.12502e+00 -7.70233e+00 -8.54772e+00 -9.50939e+00 -9.18573e+00 -9.83306e+00
3.26400e+04 3.26000e+02 -8.47346e+00 -7.68000e+00 -9.26692e+00 -9.49593e+00 -9.17340e+00 -9.81845e+00
3.27200e+04 3.27000e+02 -7.81396e+00 -7.22605e+00 -8.40186e+00 -9.48257e+00 -9.16116e+00 -9.80397e+00
3.28000e+04 3.28000e+02 -8.66670e+00 -8.60617e+00 -8.72723e+00 -9.46930e+00 -9.14902e+00 -9.78958e+00
3.28800e+04 3.28000e+02 -8.66670e+00 -8.60617e+00 -8.72723e+00 -9.45614e+00 -9.13697e+00 -9.77531e+00
3.29600e+04 3.29000e+02 -8.22764e+00 -7.85686e+00 -8.59841e+00 -9.44308e+00 -9.12501e+00 -9.76115e+00
3.30400e+04 3.30000e+02 -8.09273e+00 -7.38054e+00 -8.80492e+00 -9.43011e+00 -9.11313e+00 -9.74708e+00
3.31200e+04 3.31000e+02 -8.66935e+00 -8.18219e+00 -9.15650e+00 -9.41724e+00 -9.10134e+00 -9.73313e+00
3.32000e+04 3.32000e+02 -7.87238e+00 -7.72793e+00 -8.01683e+00 -9.40446e+00 -9.08964e+00 -9.71928e+00
3.32800e+04 3.32000e+02 -7.87238e+00 -7.72793e+00 -8.01683e+00 -9.39179e+00 -9.07804e+00 -9.70554e+00
3.33600e+04 3.33000e+02 -7.99337e+00 -7.54653e+00 -8.44020e+00 -9.37921e+00 -9.06651e+00 -9.69191e+00
3.34400e+04 3.34000e+02 -7.64402e+00 -7.17033e+00 -8.11771e+00 -9.36672e+00 -9.05508e+00 -9.67836e+00
3.35200e+04 3.35000e+02 -7.70940e+00 -7.42074e+00 -7.99805e+00 -9.35433e+00 -9.04373e+00 -9.66493e+00
3.36000e+04 3.36000e+02 -8.27880e+00 -7.99572e+00 -8.56188e+00 -9.34204e+00 -9.03247e+00 -9.65161e+00
3.36800e+04 3.36000e+02 -8.27880e+00 -7.99572e+00 -8.56188e+00 -9.32984e+00 -9.02130e+00 -9.63838e+00
3.37600e+04 3.37000e+02 -8.04661e+00 -7.82482e+00 -8.26840e+00 -9.31774e+00 -9.01022e+00 -9.62526e+00
3.38400e+04 3.38000e+02 -8.71754e+00 -8.51181e+00 -8.92327e+00 -9.30574e+00 -8.99923e+00 -9.61225e+00
3.39200e+04 3.39000e+02 -8.57141e+00 -8.44155e+00 -8.70128e+00 -9.29383e+00 -8.98833e+00 -9.59933e+00
3.40000e+04 3.40000e+02 -8.49044e+00 -7.87881e+00 -9.10207e+00 -9.28201e+00 -8.97752e+00 -9.58651e+00
3.40800e+04 3.40000e+02 -8.49044e+00 -7.87881e+00 -9.10207e+00 -9.27030e+00 -8.96680e+00 -9.57380e+00
3.41600e+04 3.41000e+02 -7.72710e+00 -7.66656e+00 -7.78763e+00 -9.25867e+00 -8.95617e+00 -9.56118e+00
3.42400e+04 3.42000e+02 -8.25189e+00 -8.03813e+00 -8.46565e+00 -9.24715e+00 -8.94564e+00 -9.54867e+00
3.43200e+04 3.43000e+02 -8.22238e+00 -7.57463e+00 -8.87013e+00 -9.23572e+00 -8.93520e+00 -9.53625e+00
3.44000e+04 3.44000e+02 -7.89567e+00 -7.67280e+00 -8.11854e+00 -9.22439e+00 -8.92484e+00 -9.52394e+00
3.44800e+04 3.44000e+02 -7.89567e+00 -7.67280e+00 -8.11854e+00 -9.21315e+00 -8.91459e+00 -9.51172e+00
3.45600e+04 3.45000e+02 -7.85307e+00 -7.52273e+00 -8.18341e+00 -9.20201e+00 -8.90442e+00 -9.49960e+00
3.46400e+04 3.46000e+02 -8.21447e+00 -7.31362e+00 -9.11531e+00 -9.19096e+00 -8.89435e+00 -9.48758e+00
3.47200e+04 3.47000e+02 -8.59963e+00 -8.24118e+00 -8.95808e+00 -9.18001e+00 -8.88438e+00 -9.47565e+00
3.48000e+04 3.48000e+02 -7.99628e+00 -7.80152e+00 -8.19104e+00 -9.16915e+00 -8.87449e+00 -9.46381e+00
3.48800e+04 3.48000e+02 -7.99628e+00 -7.80152e+00 -8.19104e+00 -9.15839e+00 -8.86471e+00 -9.45207e+00
3.49600e+04 3.49000e+02 -7.70543e+00 -7.47476e+00 -7.93611e+00 -9.14772e+00 -8.85501e+00 -9.44043e+00
3.50400e+04 3.50000e+02 -7.74256e+00 -7.33810e+00 -8.14702e+00 -9.13714e+00 -8.84541e+00 -9.42887e+00
3.51200e+04 3.51000e+02 -8.80994e+00 -8.66221e+00 -8.95767e+00 -9.12665e+00 -8.83590e+00 -9.41740e+00
3.52000e+04 3.52000e+02 -7.76599e+00 -7.32775e+00 -8.20423e+00 -9.11625e+00 -8.82648e+00 -9.40601e+00
3.52800e+04 3.52000e+02 -7.76599e+00 -7.32775e+00 -8.20423e+00 -9.10594e+00 -8.81716e+00 -9.39471e+00
3.53600e+04 3.53000e+02 -8.24156e+00 -7.99436e+00 -8.48877e+00 -9.09571e+00 -8.80793e+00 -9.38349e+00
3.54400e+04 3.54000e+02 -8.32296e+00 -7.91894e+00 -8.72698e+00 -9.08557e+00 -8.79880e+00 -9.37235e+00
3.55200e+04 3.55000e+02 -8.26164e+00 -7.48609e+00 -9.03719e+00 -9.07552e+00 -8.78976e+00 -9.36128e+00
3.56000e+04 3.56000e+02 -8.12493e+00 -8.09263e+00 -8.15724e+00 -9.06554e+00 -8.78080e+00 -9.35028e+00
3.56800e+04 3.56000e+02 -8.12493e+00 -8.09263e+00 -8.15724e+00 -9.05565e+00 -8.77193e+00 -9.33936e+00
3.57600e+04 3.57000e+02 -8.10995e+00 -7.54522e+00 -8.67469e+00 -9.04583e+00 -8.76316e+00 -9.32850e+00
3.58400e+04 3.58000e+02 -8.42643e+00 -7.82708e+00 -9.02578e+00 -9.03609e+00 -8.75448e+00 -9.31770e+00
3.59200e+04 3.59000e+02 -8.57141e+00 -7.66953e+00 -9.47329e+00 -9.02642e+00 -8.74588e+00 -9.30696e+00
3.60000e+04 3.60000e+02 -7.75606e+00 -7.61749e+00 -7.89463e+00 -9.01682e+00 -8.73736e+00 -9.29628e+00
3.60800e+04 3.60000e+02 -7.75606e+00 -7.61749e+00 -7.89463e+00 -9.00730e+00 -8.72894e+00 -9.28565e+00
3.61600e+04 3.61000e+02 -7.99409e+00 -7.38610e+00 -8.60207e+00 -8.99783e+00 -8.72059e+00 -9.27508e+00
3.62400e+04 3.62000e+02 -7.95722e+00 -7.57906e+00 -8.33537e+00 -8.98844e+00 -8.71234e+00 -9.26453e+00
3.63200e+04 3.63000e+02 -7.77106e+00 -7.65866e+00 -7.88347e+00 -8.97910e+00 -8.70417e+00 -9.25403e+00
3.64000e+04 3.64000e+02 -8.07769e+00 -7.88319e+00 -8.27220e+00 -8.96982e+00 -8.69607e+00 -9.24358e+00
3.64800e+04 3.64000e+02 -8.07769e+00 -7.88319e+00 -8.27220e+00 -8.96060e+00 -8.68806e+00 -9.23314e+00
3.65600e+04 3.65000e+02 -8.89216e+00 -7.81608e+00 -9.96824e+00 -8.95143e+00 -8.68012e+00 -9.22274e+00
3.66400e+04 3.66000e+02 -7.82363e+00 -7.28144e+00 -8.36582e+00 -8.94232e+00 -8.67227e+00 -9.21236e+00
3.67200e+04 3.67000e+02 -7.74568e+00 -7.19261e+00 -8.29874e+00 -8.93324e+00 -8.66449e+00 -9.20200e+00
3.68000e+04 3.68000e+02 -8.18021e+00 -7.92009e+00 -8.44032e+00 -8.92423e+00 -8.65680e+00 -9.19166e+00
3.68800e+04 3.68000e+02 -8.18021e+00 -7.92009e+00 -8.44032e+00 -8.91525e+00 -8.64917e+00 -9.18132e+00
3.69600e+04 3.69000e+02 -7.83324e+00 -7.61496e+00 -8.05153e+00 -8.90631e+00 -8.64162e+00 -9.17099e+00
3.70400e+04 3.70000e+02 -7.75218e+00 -7.39663e+00 -8.10773e+00 -8.89741e+00 -8.63414e+00 -9.16068e+00
3.71200e+04 3.71000e+02 -7.60187e+00 -7.06303e+00 -8.14071e+00 -8.88855e+00 -8.62674e+00 -9.15035e+00
3.72000e+04 3.72000e+02 -7.36626e+00 -7.15585e+00 -7.57668e+00 -8.87972e+00 -8.61941e+00 -9.14002e+00
3.72800e+04 3.72000e+02 -7.36626e+00 -7.15585e+00 -7.57668e+00 -8.87092e+00 -8.61216e+00 -9.12968e+00
3.73600e+04 3.73000e+02 -7.26134e+00 -6.80051e+00 -7.72217e+00 -8.86215e+00 -8.60497e+00 -9.11934e+00
3.74400e+04 3.74000e+02 -7.58341e+00 -7.29330e+00 -7.87352e+00 -8.85342e+00 -8.59785e+00 -9.10898e+00
3.75200e+04 3.75000e+02 -8.09060e+00 -7.71991e+00 -8.46129e+00 -8.84470e+00 -8.59081e+00 -9.09860e+00
3.76000e+04 3.76000e+02 -7.76616e+00 -7.15916e+00 -8.37316e+00 -8.83601e+00 -8.58383e+00 -9.08820e+00
3.76800e+04 3.76000e+02 -7.76616e+00 -7.15916e+00 -8.37316e+00 -8.82735e+00 -8.57692e+00 -9.07778e+00
3.77600e+04 3.77000e+02 -8.54945e+00 -7.90206e+00 -9.19685e+00 -8.81870e+00 -8.57008e+00 -9.06732e+00
3.78400e+04 3.78000e+02 -7.86405e+00 -7.57342e+00 -8.15468e+00 -8.81008e+00 -8.56332e+00 -9.05685e+00
3.79200e+04 3.79000e+02 -7.83341e+00 -7.46489e+00 -8.20193e+00 -8.80147e+00 -8.55661e+00 -9.04634e+00
3.80000e+04 3.80000e+02 -7.56010e+00 -7.25401e+00 -7.86618e+00 -8.79289e+00 -8.54998e+00 -9.03580e+00
3.80800e+04 3.80000e+02 -7.56010e+00 -7.25401e+00 -7.86618e+00 -8.78432e+00 -8.54342e+00 -9.02523e+00
3.81600e+04 3.81000e+02 -7.66782e+00 -7.42175e+00 -7.91390e+00 -8.77577e+00 -8.53692e+00 -9.01462e+00
3.82400e+04 3.82000e+02 -7.36531e+00 -7.28209e+00 -7.44853e+00 -8.76723e+00 -8.53049e+00 -9.00397e+00
3.83200e+04 3.83000e+02 -7.73087e+00 -7.29544e+00 -8.16629e+00 -8.75871e+00 -8.52413e+00 -8.99330e+00
3.84000e+04 3.84000e+02 -7.91062e+00 -7.50308e+00 -8.31817e+00 -8.75021e+00 -8.51784e+00 -8.98258e+00
3.84800e+04 3.84000e+02 -7.91062e+00 -7.50308e+00 -8.31817e+00 -8.74172e+00 -8.51162e+00 -8.97182e+00
3.85600e+04 3.85000e+02 -7.65369e+00 -7.24930e+00 -8.05809e+00 -8.73325e+00 -8.50546e+00 -8.96103e+00
3.86400e+04 3.86000e+02 -7.92792e+00 -7.63960e+00 -8.21623e+00 -8.72479e+00 -8.49938e+00 -8.95020e+00
3.87200e+04 3.87000e+02 -7.62399e+00 -7.46826e+00 -7.77972e+00 -8.71634e+00 -8.49336e+00 -8.93933e+00
3.88000e+04 3.88000e+02 -8.11263e+00 -7.70826e+00 -8.51701e+00 -8.70792e+00 -8.48741e+00 -8.92843e+00
3.88800e+04 3.88000e+02 -8.11263e+00 -7.70826e+00 -8.51701e+00 -8.69951e+00 -8.48153e+00 -8.91749e+00
3.89600e+04 3.89000e+02 -8.10807e+00 -7.76028e+00 -8.45586e+00 -8.69111e+00 -8.47571e+00 -8.90651e+00
3.90400e+04 3.90000e+02 -7.81240e+00 -7.56621e+00 -8.05860e+00 -8.68274e+00 -8.46997e+00 -8.89550e+00
3.91200e+04 3.91000e+02 -8.64804e+00 -8.15909e+00 -9.13699e+00 -8.67437e+00 -8.46429e+00 -8.88446e+00
3.92000e+04 3.92000e+02 -7.70440e+00 -7.58491e+00 -7.82388e+00 -8.66603e+00 -8.45868e+00 -8.87339e+00
3.92800e+04 3.92000e+02 -7.70440e+00 -7.58491e+00 -7.82388e+00 -8.65771e+00 -8.45313e+00 -8.86229e+00
3.93600e+04 3.93000e+02 -7.82450e+00 -7.28759e+00 -8.36140e+00 -8.64940e+00 -8.44764e+00 -8.85115e+00
3.94400e+04 3.94000e+02 -7.58588e+00 -7.36825e+00 -7.80350e+00 -8.64111e+00 -8.44223e+00 -8.83999e+00
3.95200e+04 3.95000e+02 -8.03211e+00 -7.47764e+00 -8.58658e+00 -8.63284e+00 -8.43687e+00 -8.82882e+00
3.96000e+04 3.96000e+02 -7.91287e+00 -7.49045e+00 -8.33530e+00 -8.62459e+00 -8.43157e+00 -8.81762e+00
3.96800e+04 3.96000e+02 -7.91287e+00 -7.49045e+00 -8.33530e+00 -8.61636e+00 -8.42633e+00 -8.80640e+00
3.97600e+04 3.97000e+02 -7.77858e+00 -7.31756e+00 -8.23960e+00 -8.60815e+00 -8.42114e+00 -8.79516e+00
3.98400e+04 3.98000e+02 -7.53155e+00 -7.50532e+00 -7.55778e+00 -8.59996e+00 -8.41601e+00 -8.78391e+00
3.99200e+04 3.99000e+02 -7.94346e+00 -7.66314e+00 -8.22379e+00 -8.59179e+00 -8.41093e+00 -8.77266e+00
4.00000e+04 4.00000e+02 -7.57844e+00 -7.23089e+00 -7.92599e+00 -8.58364e+00 -8.40589e+00 -8.76139e+00
4.00800e+04 4.00000e+02 -7.57844e+00 -7.23089e+00 -7.92599e+00 -8.57551e+00 -8.40091e+00 -8.75011e+00
4.01600e+04 4.01000e+02 -7.50615e+00 -6.90516e+00 -8.10715e+00 -8.56740e+00 -8.39596e+00 -8.73884e+00
4.02400e+04 4.02000e+02 -8.36130e+00 -6.97798e+00 -9.74462e+00 -8.55932e+00 -8.39106e+00 -8.72757e+00
4.03200e+04 4.03000e+02 -8.20369e+00 -7.13090e+00 -9.27649e+00 -8.55125e+00 -8.38619e+00 -8.71631e+00
4.04000e+04 4.04000e+02 -7.50645e+00 -7.45552e+00 -7.55737e+00 -8.54320e+00 -8.38135e+00 -8.70505e+00
4.04800e+04 4.04000e+02 -7.50645e+00 -7.45552e+00 -7.55737e+00 -8.53517e+00 -8.37652e+00 -8.69382e+00
4.05600e+04 4.05000e+02 -7.99193e+00 -7.58653e+00 -8.39733e+00 -8.52716e+00 -8.37173e+00 -8.68259e+00
4.06400e+04 4.06000e+02 -7.69364e+00 -7.37872e+00 -8.00857e+00 -8.51917e+00 -8.36695e+00 -8.67138e+00
4.07200e+04 4.07000e+02 -7.89617e+00 -7.36453e+00 -8.42782e+00 -8.51120e+00 -8.36219e+00 -8.66021e+00
4.08000e+04 4.08000e+02 -7.85711e+00 -7.27951e+00 -8.43471e+00 -8.50324e+00 -8.35742e+00 -8.64906e+00
4.08800e+04 4.08000e+02 -7.85711e+00 -7.27951e+00 -8.43471e+00 -8.49531e+00 -8.35267e+00 -8.63796e+00
4.09600e+04 4.09000e+02 -7.91783e+00 -7.67709e+00 -8.15858e+00 -8.48739e+00 -8.34790e+00 -8.62689e+00
4.10400e+04 4.10000e+02 -7.82833e+00 -7.50383e+00 -8.15283e+00 -8.47949e+00 -8.34313e+00 -8.61585e+00
4.11200e+04 4.11000e+02 -7.59800e+00 -7.26801e+00 -7.92799e+00 -8.47161e+00 -8.33835e+00 -8.60487e+00
4.12000e+04 4.12000e+02 -8.02512e+00 -7.39673e+00 -8.65351e+00 -8.46375e+00 -8.33354e+00 -8.59396e+00
4.12800e+04 4.12000e+02 -8.02512e+00 -7.39673e+00 -8.65351e+00 -8.45589e+00 -8.32870e+00 -8.58308e+00
4.13600e+04 4.13000e+02 -8.13801e+00 -7.64637e+00 -8.62965e+00 -8.44806e+00 -8.32383e+00 -8.57229e+00
4.14400e+04 4.14000e+02 -7.81970e+00 -7.80337e+00 -7.83603e+00 -8.44024e+00 -8.31893e+00 -8.56155e+00
4.15200e+04 4.15000e+02 -7.34165e+00 -6.90446e+00 -7.77884e+00 -8.43244e+00 -8.31398e+00 -8.55090e+00
4.16000e+04 4.16000e+02 -7.53150e+00 -7.46349e+00 -7.59951e+00 -8.42465e+00 -8.30897e+00 -8.54032e+00
4.16800e+04 4.16000e+02 -7.53150e+00 -7.46349e+00 -7.59951e+00 -8.41687e+00 -8.30392e+00 -8.52983e+00
4.17600e+04 4.17000e+02 -7.55964e+00 -7.22563e+00 -7.89365e+00 -8.40912e+00 -8.29881e+00 -8.51942e+00
4.18400e+04 4.18000e+02 -8.16881e+00 -7.81977e+00 -8.51784e+00 -8.40137e+00 -8.29363e+00 -8.50912e+00
4.19200e+04 4.19000e+02 -7.71496e+00 -7.41203e+00 -8.01790e+00 -8.39365e+00 -8.28838e+00 -8.49892e+00
4.20000e+04 4.20000e+02 -7.95880e+00 -7.64322e+00 -8.27438e+00 -8.38594e+00 -8.28306e+00 -8.48882e+00
4.20800e+04 4.20000e+02 -7.95880e+00 -7.64322e+00 -8.27438e+00 -8.37825e+00 -8.27765e+00 -8.47885e+00
4.21600e+04 4.21000e+02 -7.55254e+00 -7.31940e+00 -7.78568e+00 -8.37057e+00 -8.27216e+00 -8.46897e+00
4.22400e+04 4.22000e+02 -7.85582e+00 -7.49437e+00 -8.21727e+00 -8.36291e+00 -8.26659e+00 -8.45923e+00
4.23200e+04 4.23000e+02 -7.86402e+00 -7.41093e+00 -8.31711e+00 -8.35527e+00 -8.26092e+00 -8.44962e+00
4.24000e+04 4.24000e+02 -8.43702e+00 -8.19671e+00 -8.67733e+00 -8.34765e+00 -8.25516e+00 -8.44013e+00
4.24800e+04 4.24000e+02 -8.43702e+00 -8.19671e+00 -8.67733e+00 -8.34005e+00 -8.24932e+00 -8.43078e+00
4.25600e+04 4.25000e+02 -8.39551e+00 -8.00366e+00 -8.78736e+00 -8.33246e+00 -8.24336e+00 -8.42156e+00
4.26400e+04 4.26000e+02 -7.53420e+00 -7.06806e+00 -8.00035e+00 -8.32490e+00 -8.23731e+00 -8.41249e+00
4.27200e+04 4.27000e+02 -7.43791e+00 -7.07012e+00 -7.80570e+00 -8.31736e+00 -8.23116e+00 -8.40357e+00
4.28000e+04 4.28000e+02 -7.68312e+00 -7.46501e+00 -7.90123e+00 -8.30985e+00 -8.22491e+00 -8.39479e+00
4.28800e+04 4.28000e+02 -7.68312e+00 -7.46501e+00 -7.90123e+00 -8.30237e+00 -8.21857e+00 -8.38617e+00
4.29600e+04 4.29000e+02 -7.64705e+00 -7.30019e+00 -7.99392e+00 -8.29490e+00 -8.21212e+00 -8.37769e+00
4.30400e+04 4.30000e+02 -8.06373e+00 -7.53295e+00 -8.59452e+00 -8.28747e+00 -8.20558e+00 -8.36936e+00
4.31200e+04 4.31000e+02 -7.98493e+00 -7.68721e+00 -8.28264e+00 -8.28007e+00 -8.19894e+00 -8.36119e+00
4.32000e+04 4.32000e+02 -8.08232e+00 -7.55276e+00 -8.61188e+00 -8.27269e+00 -8.19221e+00 -8.35318e+00
4.32800e+04 4.32000e+02 -8.08232e+00 -7.55276e+00 -8.61188e+00 -8.26535e+00 -8.18540e+00 -8.34531e+00
4.33600e+04 4.33000e+02 -7.71117e+00 -7.58234e+00 -7.84000e+00 -8.25805e+00 -8.17849e+00 -8.33760e+00
4.34400e+04 4.34000e+02 -7.67051e+00 -7.09163e+00 -8.24940e+00 -8.25078e+00 -8.17151e+00 -8.33004e+00
4.35200e+04 4.35000e+02 -7.43231e+00 -7.15451e+00 -7.71012e+00 -8.24354e+00 -8.16445e+00 -8.32263e+00
4.36000e+04 4.36000e+02 -7.65510e+00 -7.48148e+00 -7.82872e+00 -8.23635e+00 -8.15732e+00 -8.31537e+00
4.36800e+04 4.36000e+02 -7.65510e+00 -7.48148e+00 -7.82872e+00 -8.22919e+00 -8.15013e+00 -8.30825e+00
4.37600e+04 4.37000e+02 -7.91277e+00 -7.74663e+00 -8.07891e+00 -8.22208e+00 -8.14288e+00 -8.30129e+00
4.38400e+04 4.38000e+02 -8.12591e+00 -7.80685e+00 -8.44498e+00 -8.21502e+00 -8.13558e+00 -8.29446e+00
4.39200e+04 4.39000e+02 -7.75567e+00 -7.63718e+00 -7.87417e+00 -8.20800e+00 -8.12823e+00 -8.28777e+00
4.40000e+04 4.40000e+02 -7.46211e+00 -7.23162e+00 -7.69260e+00 -8.20102e+00 -8.12083e+00 -8.28121e+00
4.40800e+04 4.40000e+02 -7.46211e+00 -7.23162e+00 -7.69260e+00 -8.19410e+00 -8.11341e+00 -8.27479e+00
4.41600e+04 4.41000e+02 -7.56110e+00 -7.28877e+00 -7.83343e+00 -8.18722e+00 -8.10595e+00 -8.26850e+00
4.42400e+04 4.42000e+02 -7.87327e+00 -7.72465e+00 -8.02188e+00 -8.18040e+00 -8.09848e+00 -8.26233e+00
4.43200e+04 4.43000e+02 -7.44084e+00 -7.09900e+00 -7.78268e+00 -8.17364e+00 -8.09099e+00 -8.25629e+00
4.44000e+04 4.44000e+02 -7.51969e+00 -7.44681e+00 -7.59257e+00 -8.16693e+00 -8.08348e+00 -8.25038e+00
4.44800e+04 4.44000e+02 -7.51969e+00 -7.44681e+00 -7.59257e+00 -8.16028e+00 -8.07598e+00 -8.24458e+00
4.45600e+04 4.45000e+02 -7.81509e+00 -7.77721e+00 -7.85297e+00 -8.15368e+00 -8.06847e+00 -8.23890e+00
4.46400e+04 4.46000e+02 -8.46910e+00 -7.63373e+00 -9.30446e+00 -8.14715e+00 -8.06097e+00 -8.23333e+00
4.47200e+04 4.47000e+02 -7.64099e+00 -7.43778e+00 -7.84420e+00 -8.14068e+00 -8.05349e+00 -8.22787e+00
4.48000e+04 4.48000e+02 -7.41855e+00 -7.01674e+00 -7.82036e+00 -8.13427e+00 -8.04602e+00 -8.22253e+00
4.48800e+04 4.48000e+02 -7.41855e+00 -7.01674e+00 -7.82036e+00 -8.12793e+00 -8.03858e+00 -8.21728e+00
4.49600e+04 4.49000e+02 -8.03665e+00 -7.73473e+00 -8.33857e+00 -8.12166e+00 -8.03117e+00 -8.21214e+00
4.50400e+04 4.50000e+02 -7.81904e+00 -7.31140e+00 -8.32668e+00 -8.11545e+00 -8.02380e+00 -8.20710e+00
4.51200e+04 4.51000e+02 -7.85550e+00 -7.45554e+00 -8.25547e+00 -8.10931e+00 -8.01646e+00 -8.20217e+00
4.52000e+04 4.52000e+02 -7.55879e+00 -7.30068e+00 -7.81691e+00 -8.10325e+00 -8.00916e+00 -8.19733e+00
4.52800e+04 4.52000e+02 -7.55879e+00 -7.30068e+00 -7.81691e+00 -8.09725e+00 -8.00191e+00 -8.19258e+00
4.53600e+04 4.53000e+02 -7.89326e+00 -7.39165e+00 -8.39486e+00 -8.09132e+00 -7.99471e+00 -8.18793e+00
4.54400e+04 4.54000e+02 -7.71556e+00 -7.49381e+00 -7.93731e+00 -8.08547e+00 -7.98758e+00 -8.18336e+00
4.55200e+04 4.55000e+02 -7.74338e+00 -6.98839e+00 -8.49837e+00 -8.07969e+00 -7.98050e+00 -8.17888e+00
4.56000e+04 4.56000e+02 -7.47759e+00 -6.96283e+00 -7.99235e+00 -8.07399e+00 -7.97348e+00 -8.17450e+00
4.56800e+04 4.56000e+02 -7.47759e+00 -6.96283e+00 -7.99235e+00 -8.06836e+00 -7.96653e+00 -8.17019e+00
4.57600e+04 4.57000e+02 -7.69072e+00 -7.45966e+00 -7.92178e+00 -8.06281e+00 -7.95964e+00 -8.16598e+00
4.58400e+04 4.58000e+02 -7.82606e+00 -7.77451e+00 -7.87760e+00 -8.05734e+00 -7.95284e+00 -8.16184e+00
4.59200e+04 4.59000e+02 -7.73753e+00 -7.02924e+00 -8.44582e+00 -8.05194e+00 -7.94610e+00 -8.15778e+00
4.60000e+04 4.60000e+02 -7.92075e+00 -7.40316e+00 -8.43834e+00 -8.04662e+00 -7.93945e+00 -8.15380e+00
4.60800e+04 4.60000e+02 -7.92075e+00 -7.40316e+00 -8.43834e+00 -8.04138e+00 -7.93288e+00 -8.14988e+00
4.61600e+04 4.61000e+02 -7.31721e+00 -7.23569e+00 -7.39873e+00 -8.03622e+00 -7.92638e+00 -8.14606e+00
4.62400e+04 4.62000e+02 -7.45327e+00 -7.24211e+00 -7.66444e+00 -8.03114e+00 -7.91998e+00 -8.14229e+00
4.63200e+04 4.63000e+02 -7.93476e+00 -7.80369e+00 -8.06583e+00 -8.02613e+00 -7.91366e+00 -8.13860e+00
4.64000e+04 4.64000e+02 -7.49554e+00 -7.35187e+00 -7.63921e+00 -8.02120e+00 -7.90743e+00 -8.13497e+00
4.64800e+04 4.64000e+02 -7.49554e+00 -7.35187e+00 -7.63921e+00 -8.01635e+00 -7.90129e+00 -8.13141e+00
4.65600e+04 4.65000e+02 -7.40035e+00 -7.09950e+00 -7.70120e+00 -8.01158e+00 -7.89524e+00 -8.12791e+00
4.66400e+04 4.66000e+02 -7.41397e+00 -7.09431e+00 -7.73363e+00 -8.00689e+00 -7.88929e+00 -8.12449e+00
4.67200e+04 4.67000e+02 -7.51572e+00 -7.15308e+00 -7.87835e+00 -8.00227e+00 -7.88343e+00 -8.12111e+00
4.68000e+04 4.68000e+02 -7.53801e+00 -7.27142e+00 -7.80459e+00 -7.99773e+00 -7.87766e+00 -8.11780e+00
4.68800e+04 4.68000e+02 -7.53801e+00 -7.27142e+00 -7.80459e+00 -7.99327e+00 -7.87200e+00 -8.11453e+00
4.69600e+04 4.69000e+02 -7.33757e+00 -6.98631e+00 -7.68882e+00 -7.98888e+00 -7.86643e+00 -8.11132e+00
4.70400e+04 4.70000e+02 -7.47320e+00 -7.19204e+00 -7.75436e+00 -7.98457e+00 -7.86096e+00 -8.10817e+00
4.71200e+04 4.71000e+02 -7.75567e+00 -7.36394e+00 -8.14740e+00 -7.98033e+00 -7.85559e+00 -8.10506e+00
4.72000e+04 4.72000e+02 -8.19300e+00 -7.83333e+00 -8.55268e+00 -7.97616e+00 -7.85032e+00 -8.10200e+00
4.72800e+04 4.72000e+02 -8.19300e+00 -7.83333e+00 -8.55268e+00 -7.97207e+00 -7.84514e+00 -8.09899e+00
4.73600e+04 4.73000e+02 -7.25753e+00 -6.74085e+00 -7.77420e+00 -7.96805e+00 -7.84007e+00 -8.09602e+00
4.74400e+04 4.74000e+02 -7.54128e+00 -7.32984e+00 -7.75271e+00 -7.96410e+00 -7.83509e+00 -8.09310e+00
4.75200e+04 4.75000e+02 -7.72776e+00 -7.56243e+00 -7.89308e+00 -7.96021e+00 -7.83021e+00 -8.09021e+00
4.76000e+04 4.76000e+02 -7.81503e+00 -7.30734e+00 -8.32272e+00 -7.95640e+00 -7.82544e+00 -8.08736e+00
4.76800e+04 4.76000e+02 -7.81503e+00 -7.30734e+00 -8.32272e+00 -7.95265e+00 -7.82075e+00 -8.08456e+00
4.77600e+04 4.77000e+02 -7.64133e+00 -7.19550e+00 -8.08716e+00 -7.94897e+00 -7.81616e+00 -8.08178e+00
4.78400e+04 4.78000e+02 -7.62862e+00 -7.06291e+00 -8.19433e+00 -7.94535e+00 -7.81167e+00 -8.07904e+00
4.79200e+04 4.79000e+02 -7.39024e+00 -6.66979e+00 -8.11069e+00 -7.94180e+00 -7.80728e+00 -8.07633e+00
4.80000e+04 4.80000e+02 -7.25998e+00 -6.91565e+00 -7.60431e+00 -7.93831e+00 -7.80297e+00 -8.07365e+00
4.80800e+04 4.80000e+02 -7.25998e+00 -6.91565e+00 -7.60431e+00 -7.93488e+00 -7.79876e+00 -8.07100e+00
4.81600e+04 4.81000e+02 -7.70260e+00 -7.24482e+00 -8.16038e+00 -7.93151e+00 -7.79464e+00 -8.06837e+00
4.82400e+04 4.82000e+02 -7.89853e+00 -7.35533e+00 -8.44174e+00 -7.92819e+00 -7.79061e+00 -8.06577e+00
4.83200e+04 4.83000e+02 -7.19350e+00 -7.01749e+00 -7.36950e+00 -7.92493e+00 -7.78667e+00 -8.06320e+00
4.84000e+04 4.84000e+02 -7.42372e+00 -7.26496e+00 -7.58248e+00 -7.92172e+00 -7.78280e+00 -8.06065e+00
4.84800e+04 4.84000e+02 -7.42372e+00 -7.26496e+00 -7.58248e+00 -7.91857e+00 -7.77903e+00 -8.05812e+00
4.85600e+04 4.85000e+02 -7.35750e+00 -7.22800e+00 -7.48700e+00 -7.91547e+00 -7.77533e+00 -8.05561e+00
4.86400e+04 4.86000e+02 -7.70375e+00 -7.08889e+00 -8.31861e+00 -7.91242e+00 -7.77171e+00 -8.05312e+00
4.87200e+04 4.87000e+02 -7.46953e+00 -7.11579e+00 -7.82327e+00 -7.90941e+00 -7.76818e+00 -8.05064e+00
4.88000e+04 4.88000e+02 -7.52477e+00 -7.28177e+00 -7.76778e+00 -7.90644e+00 -7.76470e+00 -8.04818e+00
4.88800e+04 4.88000e+02 -7.52477e+00 -7.28177e+00 -7.76778e+00 -7.90353e+00 -7.76131e+00 -8.04574e+00
4.89600e+04 4.89000e+02 -7.51175e+00 -7.34102e+00 -7.68247e+00 -7.90065e+00 -7.75798e+00 -8.04332e+00
4.90400e+04 4.90000e+02 -7.74056e+00 -7.09179e+00 -8.38933e+00 -7.89781e+00 -7.75472e+00 -8.04090e+00
4.91200e+04 4.91000e+02 -7.51709e+00 -6.96792e+00 -8.06625e+00 -7.89501e+00 -7.75152e+00 -8.03850e+00
4.92000e+04 4.92000e+02 -7.11765e+00 -6.93631e+00 -7.29899e+00 -7.89224e+00 -7.74838e+00 -8.03610e+00
4.92800e+04 4.92000e+02 -7.11765e+00 -6.93631e+00 -7.29899e+00 -7.88951e+00 -7.74530e+00 -8.03372e+00
4.93600e+04 4.93000e+02 -7.36521e+00 -7.23825e+00 -7.49217e+00 -7.88680e+00 -7.74227e+00 -8.03134e+00
4.94400e+04 4.94000e+02 -7.66865e+00 -7.22223e+00 -8.11508e+00 -7.88413e+00 -7.73929e+00 -8.02897e+00
4.95200e+04 4.95000e+02 -7.58114e+00 -7.32661e+00 -7.83567e+00 -7.88148e+00 -7.73636e+00 -8.02660e+00
4.96000e+04 4.96000e+02 -7.64686e+00 -7.35853e+00 -7.93520e+00 -7.87886e+00 -7.73347e+00 -8.02425e+00
4.96800e+04 4.96000e+02 -7.64686e+00 -7.35853e+00 -7.93520e+00 -7.87627e+00 -7.73063e+00 -8.02190e+00
4.97600e+04 4.97000e+02 -7.93548e+00 -7.59391e+00 -8.27705e+00 -7.87369e+00 -7.72782e+00 -8.01955e+00
4.98400e+04 4.98000e+02 -7.33849e+00 -7.03024e+00 -7.64675e+00 -7.87113e+00 -7.72506e+00 -8.01720e+00
4.99200e+04 4.99000e+02 -7.52599e+00 -7.33808e+00 -7.71391e+00 -7.86859e+00 -7.72232e+00 -8.01486e+00
5.00000e+04 5.00000e+02 -7.62509e+00 -7.21434e+00 -8.03584e+00 -7.86606e+00 -7.71961e+00 -8.01251e+00
5.00800e+04 5.00000e+02 -7.62509e+00 -7.21434e+00 -8.03584e+00 -7.86354e+00 -7.71693e+00 -8.01016e+00
5.01600e+04 5.01000e+02 -7.14448e+00 -7.01869e+00 -7.27028e+00 -7.86104e+00 -7.71427e+00 -8.00782e+00
5.02400e+04 5.02000e+02 -7.35854e+00 -6.98963e+00 -7.72745e+00 -7.85855e+00 -7.71163e+00 -8.00547e+00
5.03200e+04 5.03000e+02 -7.57655e+00 -7.22727e+00 -7.92582e+00 -7.85606e+00 -7.70900e+00 -8.00312e+00
5.04000e+04 5.04000e+02 -7.29463e+00 -6.88050e+00 -7.70876e+00 -7.85358e+00 -7.70639e+00 -8.00077e+00
5.04800e+04 5.04000e+02 -7.29463e+00 -6.88050e+00 -7.70876e+00 -7.85110e+00 -7.70379e+00 -7.99841e+00
5.05600e+04 5.05000e+02 -7.27244e+00 -7.01050e+00 -7.53437e+00 -7.84862e+00 -7.70119e+00 -7.99605e+00
5.06400e+04 5.06000e+02 -7.34782e+00 -7.05552e+00 -7.64012e+00 -7.84615e+00 -7.69861e+00 -7.99369e+00
5.07200e+04 5.07000e+02 -8.02286e+00 -7.48688e+00 -8.55884e+00 -7.84367e+00 -7.69602e+00 -7.99131e+00
5.08000e+04 5.08000e+02 -7.38820e+00 -7.03794e+00 -7.73846e+00 -7.84119e+00 -7.69344e+00 -7.98893e+00
5.08800e+04 5.08000e+02 -7.38820e+00 -7.03794e+00 -7.73846e+00 -7.83870e+00 -7.69085e+00 -7.98655e+00
5.09600e+04 5.09000e+02 -8.16081e+00 -6.94695e+00 -9.37466e+00 -7.83621e+00 -7.68825e+00 -7.98416e+00
5.10400e+04 5.10000e+02 -7.48113e+00 -7.31251e+00 -7.64975e+00 -7.83371e+00 -7.68566e+00 -7.98176e+00
5.11200e+04 5.11000e+02 -7.43677e+00 -7.26334e+00 -7.61019e+00 -7.83120e+00 -7.68304e+00 -7.97936e+00
5.12000e+04 5.12000e+02 -8.11389e+00 -7.40266e+00 -8.82513e+00 -7.82868e+00 -7.68042e+00 -7.97693e+00
5.12800e+04 5.12000e+02 -8.11389e+00 -7.40266e+00 -8.82513e+00 -7.82615e+00 -7.67779e+00 -7.97450e+00
5.13600e+04 5.13000e+02 -7.81500e+00 -7.30705e+00 -8.32295e+00 -7.82360e+00 -7.67513e+00 -7.97207e+00
5.14400e+04 5.14000e+02 -7.33552e+00 -7.20786e+00 -7.46318e+00 -7.82104e+00 -7.67247e+00 -7.96961e+00
5.15200e+04 5.15000e+02 -7.97376e+00 -7.48517e+00 -8.46235e+00 -7.81847e+00 -7.66979e+00 -7.96715e+00
5.16000e+04 5.16000e+02 -7.38288e+00 -6.98154e+00 -7.78422e+00 -7.81588e+00 -7.66708e+00 -7.96468e+00
5.16800e+04 5.16000e+02 -7.38288e+00 -6.98154e+00 -7.78422e+00 -7.81328e+00 -7.66436e+00 -7.96219e+00
5.17600e+04 5.17000e+02 -7.83524e+00 -7.19208e+00 -8.47840e+00 -7.81066e+00 -7.66163e+00 -7.95969e+00
5.18400e+04 5.18000e+02 -7.35330e+00 -7.19468e+00 -7.51191e+00 -7.80801e+00 -7.65886e+00 -7.95717e+00
5.19200e+04 5.19000e+02 -7.40313e+00 -7.17899e+00 -7.62727e+00 -7.80536e+00 -7.65608e+00 -7.95464e+00
5.20000e+04 5.20000e+02 -7.30087e+00 -7.22136e+00 -7.38038e+00 -7.80268e+00 -7.65327e+00 -7.95209e+00
5.20800e+04 5.20000e+02 -7.30087e+00 -7.22136e+00 -7.38038e+00 -7.79998e+00 -7.65044e+00 -7.94952e+00
5.21600e+04 5.21000e+02 -7.38377e+00 -7.10910e+00 -7.65844e+00 -7.79727e+00 -7.64759e+00 -7.94694e+00
5.22400e+04 5.22000e+02 -7.13415e+00 -6.90971e+00 -7.35859e+00 -7.79453e+00 -7.64472e+00 -7.94433e+00
5.23200e+04 5.23000e+02 -7.34629e+00 -7.01690e+00 -7.67567e+00 -7.79177e+00 -7.64183e+00 -7.94171e+00
5.24000e+04 5.24000e+02 -8.23488e+00 -7.22223e+00 -9.24752e+00 -7.78899e+00 -7.63891e+00 -7.93907e+00
5.24800e+04 5.24000e+02 -8.23488e+00 -7.22223e+00 -9.24752e+00 -7.78619e+00 -7.63598e+00 -7.93640e+00
5.25600e+04 5.25000e+02 -7.25780e+00 -7.18299e+00 -7.33261e+00 -7.78337e+00 -7.63302e+00 -7.93372e+00
5.26400e+04 5.26000e+02 -7.33882e+00 -6.82412e+00 -7.85352e+00 -7.78053e+00 -7.63005e+00 -7.93101e+00
5.27200e+04 5.27000e+02 -7.36801e+00 -7.17440e+00 -7.56162e+00 -7.77767e+00 -7.62706e+00 -7.92828e+00
5.28000e+04 5.28000e+02 -7.34433e+00 -7.03044e+00 -7.65822e+00 -7.77479e+00 -7.62404e+00 -7.92554e+00
5.28800e+04 5.28000e+02 -7.34433e+00 -7.03044e+00 -7.65822e+00 -7.77189e+00 -7.62102e+00 -7.92276e+00
5.29600e+04 5.29000e+02 -7.43628e+00 -7.33362e+00 -7.53894e+00 -7.76897e+00 -7.61797e+00 -7.91996e+00
5.30400e+04 5.30000e+02 -7.41883e+00 -7.02033e+00 -7.81732e+00 -7.76603e+00 -7.61493e+00 -7.91713e+00
5.31200e+04 5.31000e+02 -7.14983e+00 -7.01538e+00 -7.28428e+00 -7.76307e+00 -7.61186e+00 -7.91429e+00
5.32000e+04 5.32000e+02 -7.86528e+00 -7.43442e+00 -8.29614e+00 -7.76010e+00 -7.60879e+00 -7.91142e+00
5.32800e+04 5.32000e+02 -7.86528e+00 -7.43442e+00 -8.29614e+00 -7.75712e+00 -7.60571e+00 -7.90852e+00
5.33600e+04 5.33000e+02 -7.41383e+00 -7.06102e+00 -7.76664e+00 -7.75411e+00 -7.60263e+00 -7.90560e+00
5.34400e+04 5.34000e+02 -7.47647e+00 -7.45010e+00 -7.50284e+00 -7.75109e+00 -7.59954e+00 -7.90265e+00
5.35200e+04 5.35000e+02 -7.01088e+00 -6.86704e+00 -7.15471e+00 -7.74807e+00 -7.59645e+00 -7.89968e+00
5.36000e+04 5.36000e+02 -7.37893e+00 -7.21894e+00 -7.53892e+00 -7.74502e+00 -7.59336e+00 -7.89668e+00
5.36800e+04 5.36000e+02 -7.37893e+00 -7.21894e+00 -7.53892e+00 -7.74197e+00 -7.59028e+00 -7.89367e+00
5.37600e+04 5.37000e+02 -7.24585e+00 -7.05322e+00 -7.43848e+00 -7.73891e+00 -7.58720e+00 -7.89062e+00
5.38400e+04 5.38000e+02 -7.37238e+00 -7.08640e+00 -7.65837e+00 -7.73584e+00 -7.58413e+00 -7.88755e+00
5.39200e+04 5.39000e+02 -8.10129e+00 -6.81393e+00 -9.38866e+00 -7.73277e+00 -7.58107e+00 -7.88446e+00
5.40000e+04 5.40000e+02 -7.19325e+00 -6.88691e+00 -7.49959e+00 -7.72969e+00 -7.57803e+00 -7.88135e+00
5.40800e+04 5.40000e+02 -7.19325e+00 -6.88691e+00 -7.49959e+00 -7.72661e+00 -7.57499e+00 -7.87822e+00
5.41600e+04 5.41000e+02 -7.04716e+00 -6.83450e+00 -7.25983e+00 -7.72353e+00 -7.57199e+00 -7.87507e+00
5.42400e+04 5.42000e+02 -7.12575e+00 -6.90809e+00 -7.34342e+00 -7.72044e+00 -7.56899e+00 -7.87189e+00
5.43200e+04 5.43000e+02 -7.34687e+00 -7.23460e+00 -7.45914e+00 -7.71736e+00 -7.56602e+00 -7.86870e+00
5.44000e+04 5.44000e+02 -7.45536e+00 -7.27070e+00 -7.64003e+00 -7.71428e+00 -7.56306e+00 -7.86550e+00
5.44800e+04 5.44000e+02 -7.45536e+00 -7.27070e+00 -7.64003e+00 -7.71121e+00 -7.56013e+00 -7.86228e+00
5.45600e+04 5.45000e+02 -7.06987e+00 -6.88266e+00 -7.25708e+00 -7.70814e+00 -7.55724e+00 -7.85904e+00
5.46400e+04 5.46000e+02 -7.38359e+00 -7.25425e+00 -7.51293e+00 -7.70508e+00 -7.55438e+00 -7.85579e+00
5.47200e+04 5.47000e+02 -7.63798e+00 -7.42500e+00 -7.85096e+00 -7.70203e+00 -7.55154e+00 -7.85252e+00
5.48000e+04 5.48000e+02 -7.56001e+00 -7.11595e+00 -8.00407e+00 -7.69899e+00 -7.54873e+00 -7.84925e+00
5.48800e+04 5.48000e+02 -7.56001e+00 -7.11595e+00 -8.00407e+00 -7.69596e+00 -7.54596e+00 -7.84597e+00
5.49600e+04 5.49000e+02 -7.52931e+00 -7.34243e+00 -7.71618e+00 -7.69295e+00 -7.54322e+00 -7.84268e+00
5.50400e+04 5.50000e+02 -7.28123e+00 -7.16831e+00 -7.39415e+00 -7.68996e+00 -7.54052e+00 -7.83939e+00
5.51200e+04 5.51000e+02 -7.22560e+00 -6.87103e+00 -7.58016e+00 -7.68698e+00 -7.53786e+00 -7.83609e+00
5.52000e+04 5.52000e+02 -7.02344e+00 -6.76720e+00 -7.27968e+00 -7.68401e+00 -7.53523e+00 -7.83279e+00
5.52800e+04 5.52000e+02 -7.02344e+00 -6.76720e+00 -7.27968e+00 -7.68106e+00 -7.53263e+00 -7.82949e+00
5.53600e+04 5.53000e+02 -7.25732e+00 -6.97269e+00 -7.54195e+00 -7.67813e+00 -7.53008e+00 -7.82618e+00
5.54400e+04 5.54000e+02 -7.31303e+00 -7.19128e+00 -7.43479e+00 -7.67523e+00 -7.52757e+00 -7.82289e+00
5.55200e+04 5.55000e+02 -7.27423e+00 -7.08542e+00 -7.46304e+00 -7.67234e+00 -7.52509e+00 -7.81959e+00
5.56000e+04 5.56000e+02 -7.44321e+00 -7.26454e+00 -7.62188e+00 -7.66947e+00 -7.52265e+00 -7.81630e+00
5.56800e+04 5.56000e+02 -7.44321e+00 -7.26454e+00 -7.62188e+00 -7.66663e+00 -7.52024e+00 -7.81301e+00
5.57600e+04 5.57000e+02 -7.50685e+00 -7.07751e+00 -7.93620e+00 -7.66381e+00 -7.51788e+00 -7.80974e+00
5.58400e+04 5.58000e+02 -7.62720e+00 -7.45042e+00 -7.80399e+00 -7.66101e+00 -7.51555e+00 -7.80646e+00
5.59200e+04 5.59000e+02 -7.53086e+00 -7.42811e+00 -7.63361e+00 -7.65823e+00 -7.51325e+00 -7.80320e+00
5.60000e+04 5.60000e+02 -7.28340e+00 -6.88112e+00 -7.68568e+00 -7.65547e+00 -7.51099e+00 -7.79995e+00
5.60800e+04 5.60000e+02 -7.28340e+00 -6.88112e+00 -7.68568e+00 -7.65274e+00 -7.50876e+00 -7.79671e+00
5.61600e+04 5.61000e+02 -7.09570e+00 -6.98361e+00 -7.20779e+00 -7.65003e+00 -7.50656e+00 -7.79349e+00
5.62400e+04 5.62000e+02 -7.37509e+00 -7.12645e+00 -7.62373e+00 -7.64734e+00 -7.50440e+00 -7.79027e+00
5.63200e+04 5.63000e+02 -7.64777e+00 -7.47110e+00 -7.82443e+00 -7.64467e+00 -7.50226e+00 -7.78707e+00
5.64000e+04 5.64000e+02 -7.30481e+00 -7.20759e+00 -7.40204e+00 -7.64202e+00 -7.50015e+00 -7.78389e+00
5.64800e+04 5.64000e+02 -7.30481e+00 -7.20759e+00 -7.40204e+00 -7.63940e+00 -7.49807e+00 -7.78072e+00
5.65600e+04 5.65000e+02 -7.42171e+00 -7.09925e+00 -7.74418e+00 -7.63679e+00 -7.49601e+00 -7.77756e+00
5.66400e+04 5.66000e+02 -7.21684e+00 -7.09453e+00 -7.33914e+00 -7.63420e+00 -7.49398e+00 -7.77443e+00
5.67200e+04 5.67000e+02 -7.30226e+00 -7.28334e+00 -7.32119e+00 -7.63163e+00 -7.49196e+00 -7.77130e+00
5.68000e+04 5.68000e+02 -7.35999e+00 -7.29800e+00 -7.42199e+00 -7.62908e+00 -7.48996e+00 -7.76820e+00
5.68800e+04 5.68000e+02 -7.35999e+00 -7.29800e+00 -7.42199e+00 -7.62654e+00 -7.48798e+00 -7.76511e+00
5.69600e+04 5.69000e+02 -7.89387e+00 -7.39230e+00 -8.39543e+00 -7.62403e+00 -7.48602e+00 -7.76203e+00
5.70400e+04 5.70000e+02 -7.40371e+00 -7.13412e+00 -7.67330e+00 -7.62152e+00 -7.48407e+00 -7.75897e+00
5.71200e+04 5.71000e+02 -7.46741e+00 -7.09680e+00 -7.83802e+00 -7.61903e+00 -7.48213e+00 -7.75592e+00
5.72000e+04 5.72000e+02 -7.26299e+00 -7.00277e+00 -7.52320e+00 -7.61655e+00 -7.48020e+00 -7.75289e+00
5.72800e+04 5.72000e+02 -7.26299e+00 -7.00277e+00 -7.52320e+00 -7.61408e+00 -7.47827e+00 -7.74988e+00
5.73600e+04 5.73000e+02 -7.48377e+00 -7.30149e+00 -7.66605e+00 -7.61162e+00 -7.47636e+00 -7.74688e+00
5.74400e+04 5.74000e+02 -7.54048e+00 -7.31527e+00 -7.76569e+00 -7.60917e+00 -7.47444e+00 -7.74390e+00
5.75200e+04 5.75000e+02 -7.69009e+00 -7.24412e+00 -8.13606e+00 -7.60673e+00 -7.47254e+00 -7.74092e+00
5.76000e+04 5.76000e+02 -7.21454e+00 -6.87333e+00 -7.55575e+00 -7.60429e+00 -7.47062e+00 -7.73796e+00
5.76800e+04 5.76000e+02 -7.21454e+00 -6.87333e+00 -7.55575e+00 -7.60186e+00 -7.46871e+00 -7.73501e+00
5.77600e+04 5.77000e+02 -7.29872e+00 -7.21215e+00 -7.38528e+00 -7.59943e+00 -7.46679e+00 -7.73207e+00
5.78400e+04 5.78000e+02 -7.30369e+00 -7.10672e+00 -7.50066e+00 -7.59701e+00 -7.46487e+00 -7.72915e+00
5.79200e+04 5.79000e+02 -7.45680e+00 -7.17104e+00 -7.74256e+00 -7.59459e+00 -7.46294e+00 -7.72623e+00
5.80000e+04 5.80000e+02 -7.46621e+00 -7.12898e+00 -7.80345e+00 -7.59217e+00 -7.46101e+00 -7.72333e+00
5.80800e+04 5.80000e+02 -7.46621e+00 -7.12898e+00 -7.80345e+00 -7.58975e+00 -7.45906e+00 -7.72043e+00
5.81600e+04 5.81000e+02 -7.20981e+00 -7.05435e+00 -7.36527e+00 -7.58733e+00 -7.45711e+00 -7.71755e+00
5.82400e+04 5.82000e+02 -7.16254e+00 -6.96724e+00 -7.35784e+00 -7.58490e+00 -7.45514e+00 -7.71467e+00
5.83200e+04 5.83000e+02 -7.41591e+00 -7.25010e+00 -7.58173e+00 -7.58248e+00 -7.45316e+00 -7.71180e+00
5.84000e+04 5.84000e+02 -7.05147e+00 -6.96913e+00 -7.13381e+00 -7.58005e+00 -7.45116e+00 -7.70893e+00
5.84800e+04 5.84000e+02 -7.05147e+00 -6.96913e+00 -7.13381e+00 -7.57762e+00 -7.44916e+00 -7.70608e+00
5.85600e+04 5.85000e+02 -7.29459e+00 -6.96306e+00 -7.62612e+00 -7.57518e+00 -7.44714e+00 -7.70323e+00
5.86400e+04 5.86000e+02 -7.26700e+00 -7.04140e+00 -7.49260e+00 -7.57274e+00 -7.44511e+00 -7.70037e+00
5.87200e+04 5.87000e+02 -7.84556e+00 -7.31781e+00 -8.37332e+00 -7.57029e+00 -7.44306e+00 -7.69753e+00
5.88000e+04 5.88000e+02 -7.17810e+00 -6.85499e+00 -7.50121e+00 -7.56784e+00 -7.44099e+00 -7.69469e+00
5.88800e+04 5.88000e+02 -7.17810e+00 -6.85499e+00 -7.50121e+00 -7.56538e+00 -7.43891e+00 -7.69185e+00
5.89600e+04 5.89000e+02 -7.17917e+00 -7.10567e+00 -7.25267e+00 -7.56292e+00 -7.43682e+00 -7.68903e+00
5.90400e+04 5.90000e+02 -7.41198e+00 -7.01212e+00 -7.81184e+00 -7.56045e+00 -7.43472e+00 -7.68619e+00
5.91200e+04 5.91000e+02 -7.03237e+00 -6.97669e+00 -7.08805e+00 -7.55798e+00 -7.43259e+00 -7.68336e+00
5.92000e+04 5.92000e+02 -7.33827e+00 -7.16434e+00 -7.51219e+00 -7.55549e+00 -7.43046e+00 -7.68053e+00
5.92800e+04 5.92000e+02 -7.33827e+00 -7.16434e+00 -7.51219e+00 -7.55301e+00 -7.42831e+00 -7.67771e+00
5.93600e+04 5.93000e+02 -7.54415e+00 -7.18951e+00 -7.89878e+00 -7.55052e+00 -7.42616e+00 -7.67488e+00
5.94400e+04 5.94000e+02 -7.56638e+00 -6.97122e+00 -8.16154e+00 -7.54803e+00 -7.42401e+00 -7.67205e+00
5.95200e+04 5.95000e+02 -7.44196e+00 -7.40900e+00 -7.47493e+00 -7.54553e+00 -7.42183e+00 -7.66923e+00
5.96000e+04 5.96000e+02 -7.17913e+00 -6.94932e+00 -7.40894e+00 -7.54303e+00 -7.41965e+00 -7.66641e+00
5.96800e+04 5.96000e+02 -7.17913e+00 -6.94932e+00 -7.40894e+00 -7.54053e+00 -7.41748e+00 -7.66358e+00
5.97600e+04 5.97000e+02 -7.21536e+00 -6.94810e+00 -7.48262e+00 -7.53802e+00 -7.41529e+00 -7.66075e+00
5.98400e+04 5.98000e+02 -7.15903e+00 -6.89564e+00 -7.42242e+00 -7.53552e+00 -7.41311e+00 -7.65793e+00
5.99200e+04 5.99000e+02 -7.53171e+00 -7.28300e+00 -7.78042e+00 -7.53302e+00 -7.41092e+00 -7.65511e+00
6.00000e+04 6.00000e+02 -7.26576e+00 -7.16272e+00 -7.36880e+00 -7.53051e+00 -7.40874e+00 -7.65229e+00
6.00800e+04 6.00000e+02 -7.26576e+00 -7.16272e+00 -7.36880e+00 -7.52802e+00 -7.40656e+00 -7.64948e+00
6.01600e+04 6.01000e+02 -7.35111e+00 -6.78774e+00 -7.91449e+00 -7.52552e+00 -7.40438e+00 -7.64666e+00
6.02400e+04 6.02000e+02 -7.25561e+00 -6.99042e+00 -7.52080e+00 -7.52303e+00 -7.40222e+00 -7.64384e+00
6.03200e+04 6.03000e+02 -7.17095e+00 -6.99079e+00 -7.35111e+00 -7.52054e+00 -7.40006e+00 -7.64102e+00
6.04000e+04 6.04000e+02 -7.31250e+00 -7.05065e+00 -7.57434e+00 -7.51806e+00 -7.39791e+00 -7.63821e+00
6.04800e+04 6.04000e+02 -7.31250e+00 -7.05065e+00 -7.57434e+00 -7.51559e+00 -7.39578e+00 -7.63540e+00
6.05600e+04 6.05000e+02 -7.45406e+00 -7.07991e+00 -7.82820e+00 -7.51313e+00 -7.39366e+00 -7.63260e+00
6.06400e+04 6.06000e+02 -7.35612e+00 -7.28119e+00 -7.43105e+00 -7.51068e+00 -7.39156e+00 -7.62979e+00
6.07200e+04 6.07000e+02 -7.21211e+00 -7.02284e+00 -7.40138e+00 -7.50824e+00 -7.38948e+00 -7.62699e+00
6.08000e+04 6.08000e+02 -7.68250e+00 -7.07415e+00 -8.29086e+00 -7.50581e+00 -7.38742e+00 -7.62420e+00
6.08800e+04 6.08000e+02 -7.68250e+00 -7.07415e+00 -8.29086e+00 -7.50339e+00 -7.38537e+00 -7.62141e+00
6.09600e+04 6.09000e+02 -7.02963e+00 -6.90749e+00 -7.15178e+00 -7.50099e+00 -7.38336e+00 -7.61862e+00
6.10400e+04 6.10000e+02 -7.19914e+00 -7.09093e+00 -7.30734e+00 -7.49860e+00 -7.38136e+00 -7.61585e+00
6.11200e+04 6.11000e+02 -7.16909e+00 -6.91553e+00 -7.42265e+00 -7.49624e+00 -7.37939e+00 -7.61308e+00
6.12000e+04 6.12000e+02 -7.31225e+00 -7.08981e+00 -7.53469e+00 -7.49388e+00 -7.37745e+00 -7.61031e+00
6.12800e+04 6.12000e+02 -7.31225e+00 -7.08981e+00 -7.53469e+00 -7.49155e+00 -7.37553e+00 -7.60756e+00
6.13600e+04 6.13000e+02 -7.44059e+00 -7.24397e+00 -7.63720e+00 -7.48923e+00 -7.37364e+00 -7.60482e+00
6.14400e+04 6.14000e+02 -7.50295e+00 -7.17934e+00 -7.82655e+00 -7.48693e+00 -7.37178e+00 -7.60209e+00
6.15200e+04 6.15000e+02 -7.30108e+00 -7.00737e+00 -7.59480e+00 -7.48465e+00 -7.36995e+00 -7.59936e+00
6.16000e+04 6.16000e+02 -7.05295e+00 -6.99044e+00 -7.11545e+00 -7.48240e+00 -7.36815e+00 -7.59665e+00
6.16800e+04 6.16000e+02 -7.05295e+00 -6.99044e+00 -7.11545e+00 -7.48017e+00 -7.36639e+00 -7.59395e+00
6.17600e+04 6.17000e+02 -7.19829e+00 -7.13188e+00 -7.26471e+00 -7.47795e+00 -7.36465e+00 -7.59126e+00
6.18400e+04 6.18000e+02 -7.43942e+00 -7.34246e+00 -7.53638e+00 -7.47576e+00 -7.36294e+00 -7.58858e+00
6.19200e+04 6.19000e+02 -7.07123e+00 -6.98982e+00 -7.15264e+00 -7.47359e+00 -7.36126e+00 -7.58593e+00
6.20000e+04 6.20000e+02 -7.06744e+00 -6.84546e+00 -7.28942e+00 -7.47144e+00 -7.35961e+00 -7.58327e+00
6.20800e+04 6.20000e+02 -7.06744e+00 -6.84546e+00 -7.28942e+00 -7.46932e+00 -7.35799e+00 -7.58065e+00
6.21600e+04 6.21000e+02 -7.14648e+00 -7.02027e+00 -7.27269e+00 -7.46722e+00 -7.35641e+00 -7.57802e+00
6.22400e+04 6.22000e+02 -7.36766e+00 -7.18913e+00 -7.54619e+00 -7.46514e+00 -7.35485e+00 -7.57542e+00
6.23200e+04 6.23000e+02 -7.22658e+00 -7.09838e+00 -7.35477e+00 -7.46308e+00 -7.35332e+00 -7.57284e+00
6.24000e+04 6.24000e+02 -7.08464e+00 -6.86538e+00 -7.30390e+00 -7.46105e+00 -7.35183e+00 -7.57028e+00
6.24800e+04 6.24000e+02 -7.08464e+00 -6.86538e+00 -7.30390e+00 -7.45904e+00 -7.35035e+00 -7.56774e+00
6.25600e+04 6.25000e+02 -7.47299e+00 -7.20390e+00 -7.74208e+00 -7.45706e+00 -7.34891e+00 -7.56521e+00
6.26400e+04 6.26000e+02 -7.52938e+00 -7.22663e+00 -7.83212e+00 -7.45510e+00 -7.34749e+00 -7.56271e+00
6.27200e+04 6.27000e+02 -7.22440e+00 -7.13915e+00 -7.30965e+00 -7.45316e+00 -7.34609e+00 -7.56022e+00
6.28000e+04 6.28000e+02 -7.19621e+00 -7.00618e+00 -7.38624e+00 -7.45124e+00 -7.34472e+00 -7.55775e+00
6.28800e+04 6.28000e+02 -7.19621e+00 -7.00618e+00 -7.38624e+00 -7.44934e+00 -7.34337e+00 -7.55532e+00
6.29600e+04 6.29000e+02 -7.22744e+00 -6.99875e+00 -7.45612e+00 -7.44747e+00 -7.34203e+00 -7.55291e+00
6.30400e+04 6.30000e+02 -7.41835e+00 -7.25169e+00 -7.58502e+00 -7.44562e+00 -7.34072e+00 -7.55051e+00
6.31200e+04 6.31000e+02 -7.71550e+00 -7.40992e+00 -8.02109e+00 -7.44378e+00 -7.33943e+00 -7.54814e+00
6.32000e+04 6.32000e+02 -7.12082e+00 -7.07360e+00 -7.16805e+00 -7.44197e+00 -7.33815e+00 -7.54580e+00
6.32800e+04 6.32000e+02 -7.12082e+00 -7.07360e+00 -7.16805e+00 -7.44018e+00 -7.33688e+00 -7.54349e+00
6.33600e+04 6.33000e+02 -7.86441e+00 -7.54147e+00 -8.18735e+00 -7.43841e+00 -7.33562e+00 -7.54120e+00
6.34400e+04 6.34000e+02 -7.14588e+00 -7.06123e+00 -7.23052e+00 -7.43666e+00 -7.33438e+00 -7.53893e+00
6.35200e+04 6.35000e+02 -7.26177e+00 -7.15141e+00 -7.37212e+00 -7.43492e+00 -7.33314e+00 -7.53671e+00
6.36000e+04 6.36000e+02 -7.20271e+00 -7.02711e+00 -7.37832e+00 -7.43321e+00 -7.33191e+00 -7.53451e+00
6.36800e+04 6.36000e+02 -7.20271e+00 -7.02711e+00 -7.37832e+00 -7.43151e+00 -7.33069e+00 -7.53233e+00
6.37600e+04 6.37000e+02 -7.27013e+00 -7.16939e+00 -7.37087e+00 -7.42983e+00 -7.32947e+00 -7.53019e+00
6.38400e+04 6.38000e+02 -7.40365e+00 -6.74105e+00 -8.06626e+00 -7.42816e+00 -7.32825e+00 -7.52808e+00
6.39200e+04 6.39000e+02 -7.15086e+00 -6.92800e+00 -7.37373e+00 -7.42651e+00 -7.32703e+00 -7.52600e+00
6.40000e+04 6.40000e+02 -7.22506e+00 -7.04742e+00 -7.40270e+00 -7.42488e+00 -7.32580e+00 -7.52396e+00
6.40800e+04 6.40000e+02 -7.22506e+00 -7.04742e+00 -7.40270e+00 -7.42326e+00 -7.32457e+00 -7.52194e+00
6.41600e+04 6.41000e+02 -7.24354e+00 -6.96410e+00 -7.52298e+00 -7.42165e+00 -7.32334e+00 -7.51996e+00
6.42400e+04 6.42000e+02 -7.59144e+00 -7.30862e+00 -7.87426e+00 -7.42006e+00 -7.32209e+00 -7.51802e+00
6.43200e+04 6.43000e+02 -7.21842e+00 -6.98428e+00 -7.45257e+00 -7.41848e+00 -7.32085e+00 -7.51611e+00
6.44000e+04 6.44000e+02 -7.06905e+00 -6.89446e+00 -7.24363e+00 -7.41690e+00 -7.31958e+00 -7.51423e+00
6.44800e+04 6.44000e+02 -7.06905e+00 -6.89446e+00 -7.24363e+00 -7.41534e+00 -7.31831e+00 -7.51238e+00
6.45600e+04 6.45000e+02 -7.14692e+00 -7.08438e+00 -7.20946e+00 -7.41379e+00 -7.31702e+00 -7.51057e+00
6.46400e+04 6.46000e+02 -7.16676e+00 -7.01974e+00 -7.31377e+00 -7.41225e+00 -7.31571e+00 -7.50879e+00
6.47200e+04 6.47000e+02 -7.36048e+00 -7.18786e+00 -7.53310e+00 -7.41072e+00 -7.31440e+00 -7.50704e+00
6.48000e+04 6.48000e+02 -7.03684e+00 -6.94616e+00 -7.12752e+00 -7.40920e+00 -7.31307e+00 -7.50534e+00
6.48800e+04 6.48000e+02 -7.03684e+00 -6.94616e+00 -7.12752e+00 -7.40768e+00 -7.31171e+00 -7.50366e+00
6.49600e+04 6.49000e+02 -7.42722e+00 -7.33855e+00 -7.51589e+00 -7.40618e+00 -7.31034e+00 -7.50201e+00
6.50400e+04 6.50000e+02 -7.36050e+00 -7.05223e+00 -7.66878e+00 -7.40467e+00 -7.30895e+00 -7.50040e+00
6.51200e+04 6.51000e+02 -7.19080e+00 -6.95571e+00 -7.42588e+00 -7.40318e+00 -7.30754e+00 -7.49882e+00
6.52000e+04 6.52000e+02 -7.11842e+00 -6.85803e+00 -7.37881e+00 -7.40169e+00 -7.30611e+00 -7.49727e+00
6.52800e+04 6.52000e+02 -7.11842e+00 -6.85803e+00 -7.37881e+00 -7.40021e+00 -7.30466e+00 -7.49575e+00
6.53600e+04 6.53000e+02 -7.72235e+00 -7.33255e+00 -8.11215e+00 -7.39873e+00 -7.30319e+00 -7.49426e+00
6.54400e+04 6.54000e+02 -7.42397e+00 -7.00287e+00 -7.84507e+00 -7.39726e+00 -7.30170e+00 -7.49281e+00
6.55200e+04 6.55000e+02 -7.45977e+00 -7.12121e+00 -7.79833e+00 -7.39579e+00 -7.30020e+00 -7.49138e+00
6.56000e+04 6.56000e+02 -7.20067e+00 -7.06562e+00 -7.33572e+00 -7.39432e+00 -7.29867e+00 -7.48998e+00
6.56800e+04 6.56000e+02 -7.20067e+00 -7.06562e+00 -7.33572e+00 -7.39287e+00 -7.29712e+00 -7.48861e+00
6.57600e+04 6.57000e+02 -7.46986e+00 -6.79220e+00 -8.14752e+00 -7.39141e+00 -7.29556e+00 -7.48726e+00
6.58400e+04 6.58000e+02 -7.39010e+00 -6.97450e+00 -7.80571e+00 -7.38996e+00 -7.29398e+00 -7.48594e+00
6.59200e+04 6.59000e+02 -7.25926e+00 -7.14571e+00 -7.37280e+00 -7.38851e+00 -7.29238e+00 -7.48464e+00
6.60000e+04 6.60000e+02 -7.54480e+00 -6.93312e+00 -8.15649e+00 -7.38707e+00 -7.29078e+00 -7.48336e+00
6.60800e+04 6.60000e+02 -7.54480e+00 -6.93312e+00 -8.15649e+00 -7.38563e+00 -7.28914e+00 -7.48211e+00
6.61600e+04 6.61000e+02 -7.22730e+00 -7.12204e+00 -7.33255e+00 -7.38420e+00 -7.28751e+00 -7.48088e+00
6.62400e+04 6.62000e+02 -7.38547e+00 -7.13675e+00 -7.63418e+00 -7.38277e+00 -7.28586e+00 -7.47967e+00
6.63200e+04 6.63000e+02 -7.07376e+00 -6.92241e+00 -7.22510e+00 -7.38134e+00 -7.28420e+00 -7.47848e+00
6.64000e+04 6.64000e+02 -7.22194e+00 -7.16181e+00 -7.28207e+00 -7.37992e+00 -7.28254e+00 -7.47730e+00
6.64800e+04 6.64000e+02 -7.22194e+00 -7.16181e+00 -7.28207e+00 -7.37850e+00 -7.28086e+00 -7.47614e+00
6.65600e+04 6.65000e+02 -7.20991e+00 -7.12552e+00 -7.29431e+00 -7.37710e+00 -7.27919e+00 -7.47501e+00
6.66400e+04 6.66000e+02 -7.14611e+00 -7.08650e+00 -7.20573e+00 -7.37569e+00 -7.27751e+00 -7.47388e+00
6.67200e+04 6.67000e+02 -7.06466e+00 -7.02812e+00 -7.10120e+00 -7.37429e+00 -7.27582e+00 -7.47276e+00
6.68000e+04 6.68000e+02 -7.21337e+00 -7.17010e+00 -7.25664e+00 -7.37290e+00 -7.27414e+00 -7.47166e+00
6.68800e+04 6.68000e+02 -7.21337e+00 -7.17010e+00 -7.25664e+00 -7.37152e+00 -7.27247e+00 -7.47057e+00
6.69600e+04 6.69000e+02 -7.11191e+00 -6.93821e+00 -7.28560e+00 -7.37014e+00 -7.27079e+00 -7.46949e+00
6.70400e+04 6.70000e+02 -7.19155e+00 -7.03353e+00 -7.34957e+00 -7.36877e+00 -7.26912e+00 -7.46842e+00
6.71200e+04 6.71000e+02 -7.67997e+00 -7.11978e+00 -8.24017e+00 -7.36741e+00 -7.26746e+00 -7.46735e+00
6.72000e+04 6.72000e+02 -7.14353e+00 -7.12299e+00 -7.16406e+00 -7.36605e+00 -7.26581e+00 -7.46630e+00
6.72800e+04 6.72000e+02 -7.14353e+00 -7.12299e+00 -7.16406e+00 -7.36471e+00 -7.26417e+00 -7.46524e+00
6.73600e+04 6.73000e+02 -7.09298e+00 -6.83855e+00 -7.34740e+00 -7.36337e+00 -7.26255e+00 -7.46419e+00
6.74400e+04 6.74000e+02 -7.85464e+00 -7.34733e+00 -8.36195e+00 -7.36204e+00 -7.26093e+00 -7.46315e+00
6.75200e+04 6.75000e+02 -7.09266e+00 -7.00844e+00 -7.17689e+00 -7.36072e+00 -7.25934e+00 -7.46211e+00
6.76000e+04 6.76000e+02 -7.42279e+00 -7.28734e+00 -7.55824e+00 -7.35941e+00 -7.25777e+00 -7.46106e+00
6.76800e+04 6.76000e+02 -7.42279e+00 -7.28734e+00 -7.55824e+00 -7.35811e+00 -7.25621e+00 -7.46001e+00
6.77600e+04 6.77000e+02 -7.07287e+00 -6.95738e+00 -7.18836e+00 -7.35683e+00 -7.25468e+00 -7.45897e+00
6.78400e+04 6.78000e+02 -7.04356e+00 -6.94190e+00 -7.14522e+00 -7.35555e+00 -7.25318e+00 -7.45792e+00
6.79200e+04 6.79000e+02 -7.36718e+00 -7.23649e+00 -7.49788e+00 -7.35429e+00 -7.25170e+00 -7.45688e+00
6.80000e+04 6.80000e+02 -7.07096e+00 -6.87089e+00 -7.27103e+00 -7.35304e+00 -7.25025e+00 -7.45583e+00
6.80800e+04 6.80000e+02 -7.07096e+00 -6.87089e+00 -7.27103e+00 -7.35180e+00 -7.24883e+00 -7.45477e+00
6.81600e+04 6.81000e+02 -7.06561e+00 -6.91464e+00 -7.21659e+00 -7.35057e+00 -7.24744e+00 -7.45371e+00
6.82400e+04 6.82000e+02 -7.11775e+00 -7.07871e+00 -7.15679e+00 -7.34936e+00 -7.24607e+00 -7.45265e+00
6.83200e+04 6.83000e+02 -7.38697e+00 -7.02886e+00 -7.74508e+00 -7.34816e+00 -7.24475e+00 -7.45157e+00
6.84000e+04 6.84000e+02 -6.99229e+00 -6.86160e+00 -7.12299e+00 -7.34698e+00 -7.24347e+00 -7.45049e+00
6.84800e+04 6.84000e+02 -6.99229e+00 -6.86160e+00 -7.12299e+00 -7.34581e+00 -7.24221e+00 -7.44940e+00
6.85600e+04 6.85000e+02 -7.06188e+00 -7.01674e+00 -7.10703e+00 -7.34465e+00 -7.24100e+00 -7.44831e+00
6.86400e+04 6.86000e+02 -7.11154e+00 -6.88183e+00 -7.34125e+00 -7.34351e+00 -7.23982e+00 -7.44720e+00
6.87200e+04 6.87000e+02 -7.49884e+00 -7.04809e+00 -7.94960e+00 -7.34239e+00 -7.23868e+00 -7.44610e+00
6.88000e+04 6.88000e+02 -7.46159e+00 -7.34669e+00 -7.57649e+00 -7.34128e+00 -7.23759e+00 -7.44498e+00
6.88800e+04 6.88000e+02 -7.46159e+00 -7.34669e+00 -7.57649e+00 -7.34019e+00 -7.23653e+00 -7.44385e+00
6.89600e+04 6.89000e+02 -7.27159e+00 -7.07324e+00 -7.46995e+00 -7.33911e+00 -7.23552e+00 -7.44271e+00
6.90400e+04 6.90000e+02 -7.08072e+00 -6.96761e+00 -7.19383e+00 -7.33805e+00 -7.23455e+00 -7.44156e+00
6.91200e+04 6.91000e+02 -7.63298e+00 -6.93344e+00 -8.33252e+00 -7.33701e+00 -7.23363e+00 -7.44039e+00
6.92000e+04 6.92000e+02 -7.21303e+00 -6.96393e+00 -7.46214e+00 -7.33599e+00 -7.23274e+00 -7.43923e+00
6.92800e+04 6.92000e+02 -7.21303e+00 -6.96393e+00 -7.46214e+00 -7.33498e+00 -7.23190e+00 -7.43805e+00
6.93600e+04 6.93000e+02 -7.07859e+00 -7.05909e+00 -7.09809e+00 -7.33399e+00 -7.23112e+00 -7.43686e+00
6.94400e+04 6.94000e+02 -7.19205e+00 -7.07595e+00 -7.30815e+00 -7.33301e+00 -7.23037e+00 -7.43565e+00
6.95200e+04 6.95000e+02 -7.13511e+00 -7.02933e+00 -7.24089e+00 -7.33205e+00 -7.22966e+00 -7.43443e+00
6.96000e+04 6.96000e+02 -7.03951e+00 -6.83838e+00 -7.24064e+00 -7.33111e+00 -7.22901e+00 -7.43320e+00
6.96800e+04 6.96000e+02 -7.03951e+00 -6.83838e+00 -7.24064e+00 -7.33018e+00 -7.22840e+00 -7.43197e+00
6.97600e+04 6.97000e+02 -7.17728e+00 -6.94372e+00 -7.41083e+00 -7.32927e+00 -7.22783e+00 -7.43071e+00
6.98400e+04 6.98000e+02 -6.96609e+00 -6.74991e+00 -7.18228e+00 -7.32837e+00 -7.22731e+00 -7.42944e+00
6.99200e+04 6.99000e+02 -7.08049e+00 -6.98714e+00 -7.17384e+00 -7.32750e+00 -7.22683e+00 -7.42816e+00
7.00000e+04 7.00000e+02 -7.54101e+00 -6.91523e+00 -8.16680e+00 -7.32663e+00 -7.22640e+00 -7.42687e+00
7.00800e+04 7.00000e+02 -7.54101e+00 -6.91523e+00 -8.16680e+00 -7.32579e+00 -7.22601e+00 -7.42556e+00
7.01600e+04 7.01000e+02 -7.09092e+00 -6.92641e+00 -7.25543e+00 -7.32495e+00 -7.22566e+00 -7.42424e+00
7.02400e+04 7.02000e+02 -7.03951e+00 -6.90151e+00 -7.17751e+00 -7.32413e+00 -7.22536e+00 -7.42290e+00
7.03200e+04 7.03000e+02 -7.10024e+00 -6.95694e+00 -7.24353e+00 -7.32333e+00 -7.22510e+00 -7.42155e+00
7.04000e+04 7.04000e+02 -7.18774e+00 -7.07235e+00 -7.30314e+00 -7.32253e+00 -7.22487e+00 -7.42019e+00
7.04800e+04 7.04000e+02 -7.18774e+00 -7.07235e+00 -7.30314e+00 -7.32175e+00 -7.22470e+00 -7.41880e+00
7.05600e+04 7.05000e+02 -7.34309e+00 -7.02488e+00 -7.66129e+00 -7.32098e+00 -7.22455e+00 -7.41741e+00
7.06400e+04 7.06000e+02 -7.09582e+00 -7.00405e+00 -7.18758e+00 -7.32022e+00 -7.22445e+00 -7.41599e+00
7.07200e+04 7.07000e+02 -7.00035e+00 -6.92037e+00 -7.08033e+00 -7.31947e+00 -7.22438e+00 -7.41456e+00
7.08000e+04 7.08000e+02 -7.30430e+00 -6.85892e+00 -7.74968e+00 -7.31873e+00 -7.22435e+00 -7.41312e+00
7.08800e+04 7.08000e+02 -7.30430e+00 -6.85892e+00 -7.74968e+00 -7.31800e+00 -7.22435e+00 -7.41165e+00
7.09600e+04 7.09000e+02 -7.02397e+00 -6.90521e+00 -7.14274e+00 -7.31728e+00 -7.22439e+00 -7.41017e+00
7.10400e+04 7.10000e+02 -7.10177e+00 -7.06150e+00 -7.14204e+00 -7.31657e+00 -7.22446e+00 -7.40868e+00
7.11200e+04 7.11000e+02 -7.25855e+00 -6.83685e+00 -7.68025e+00 -7.31586e+00 -7.22456e+00 -7.40717e+00
7.12000e+04 7.12000e+02 -7.29981e+00 -6.96760e+00 -7.63201e+00 -7.31516e+00 -7.22468e+00 -7.40564e+00
7.12800e+04 7.12000e+02 -7.29981e+00 -6.96760e+00 -7.63201e+00 -7.31446e+00 -7.22483e+00 -7.40409e+00
7.13600e+04 7.13000e+02 -7.11567e+00 -7.05865e+00 -7.17270e+00 -7.31377e+00 -7.22501e+00 -7.40253e+00
7.14400e+04 7.14000e+02 -7.24404e+00 -6.91104e+00 -7.57704e+00 -7.31308e+00 -7.22521e+00 -7.40095e+00
7.15200e+04 7.15000e+02 -6.95898e+00 -6.90733e+00 -7.01062e+00 -7.31239e+00 -7.22543e+00 -7.39935e+00
7.16000e+04 7.16000e+02 -7.40174e+00 -7.03058e+00 -7.77291e+00 -7.31171e+00 -7.22568e+00 -7.39774e+00
7.16800e+04 7.16000e+02 -7.40174e+00 -7.03058e+00 -7.77291e+00 -7.31103e+00 -7.22594e+00 -7.39611e+00
7.17600e+04 7.17000e+02 -7.05738e+00 -6.98056e+00 -7.13420e+00 -7.31034e+00 -7.22622e+00 -7.39446e+00
7.18400e+04 7.18000e+02 -7.27350e+00 -6.99915e+00 -7.54785e+00 -7.30966e+00 -7.22651e+00 -7.39281e+00
7.19200e+04 7.19000e+02 -7.55107e+00 -7.31539e+00 -7.78674e+00 -7.30897e+00 -7.22682e+00 -7.39113e+00
7.20000e+04 7.20000e+02 -7.10525e+00 -7.09677e+00 -7.11372e+00 -7.30828e+00 -7.22713e+00 -7.38943e+00
7.20800e+04 7.20000e+02 -7.10525e+00 -7.09677e+00 -7.11372e+00 -7.30759e+00 -7.22745e+00 -7.38773e+00
7.21600e+04 7.21000e+02 -7.00853e+00 -6.81161e+00 -7.20544e+00 -7.30690e+00 -7.22779e+00 -7.38601e+00
7.22400e+04 7.22000e+02 -7.23067e+00 -6.95226e+00 -7.50909e+00 -7.30620e+00 -7.22812e+00 -7.38428e+00
7.23200e+04 7.23000e+02 -7.03770e+00 -6.96348e+00 -7.11192e+00 -7.30549e+00 -7.22845e+00 -7.38253e+00
7.24000e+04 7.24000e+02 -7.30818e+00 -6.95619e+00 -7.66017e+00 -7.30478e+00 -7.22879e+00 -7.38077e+00
7.24800e+04 7.24000e+02 -7.30818e+00 -6.95619e+00 -7.66017e+00 -7.30406e+00 -7.22912e+00 -7.37900e+00
7.25600e+04 7.25000e+02 -7.17818e+00 -7.03428e+00 -7.32209e+00 -7.30333e+00 -7.22945e+00 -7.37721e+00
7.26400e+04 7.26000e+02 -7.30597e+00 -7.03397e+00 -7.57798e+00 -7.30260e+00 -7.22977e+00 -7.37542e+00
7.27200e+04 7.27000e+02 -7.20752e+00 -7.12350e+00 -7.29155e+00 -7.30185e+00 -7.23008e+00 -7.37362e+00
7.28000e+04 7.28000e+02 -7.29803e+00 -6.88717e+00 -7.70889e+00 -7.30110e+00 -7.23038e+00 -7.37181e+00
7.28800e+04 7.28000e+02 -7.29803e+00 -6.88717e+00 -7.70889e+00 -7.30034e+00 -7.23067e+00 -7.37000e+00
7.29600e+04 7.29000e+02 -7.08191e+00 -7.02280e+00 -7.14103e+00 -7.29956e+00 -7.23094e+00 -7.36818e+00
7.30400e+04 7.30000e+02 -7.13926e+00 -7.10226e+00 -7.17626e+00 -7.29877e+00 -7.23119e+00 -7.36636e+00
7.31200e+04 7.31000e+02 -7.20837e+00 -7.08580e+00 -7.33094e+00 -7.29797e+00 -7.23142e+00 -7.36453e+00
7.32000e+04 7.32000e+02 -7.12687e+00 -6.85763e+00 -7.39610e+00 -7.29716e+00 -7.23163e+00 -7.36269e+00
7.32800e+04 7.32000e+02 -7.12687e+00 -6.85763e+00 -7.39610e+00 -7.29634e+00 -7.23181e+00 -7.36086e+00
7.33600e+04 7.33000e+02 -7.13570e+00 -6.94381e+00 -7.32759e+00 -7.29550e+00 -7.23197e+00 -7.35902e+00
7.34400e+04 7.34000e+02 -7.34710e+00 -7.08710e+00 -7.60710e+00 -7.29464e+00 -7.23209e+00 -7.35720e+00
7.35200e+04 7.35000e+02 -7.04693e+00 -6.90557e+00 -7.18829e+00 -7.29378e+00 -7.23219e+00 -7.35536e+00
7.36000e+04 7.36000e+02 -7.08721e+00 -6.90916e+00 -7.26526e+00 -7.29290e+00 -7.23225e+00 -7.35354e+00
7.36800e+04 7.36000e+02 -7.08721e+00 -6.90916e+00 -7.26526e+00 -7.29199e+00 -7.23227e+00 -7.35172e+00
7.37600e+04 7.37000e+02 -6.99776e+00 -6.76866e+00 -7.22686e+00 -7.29108e+00 -7.23225e+00 -7.34991e+00
7.38400e+04 7.38000e+02 -7.38775e+00 -7.04714e+00 -7.72836e+00 -7.29016e+00 -7.23220e+00 -7.34811e+00
7.39200e+04 7.39000e+02 -6.94551e+00 -6.83272e+00 -7.05830e+00 -7.28921e+00 -7.23211e+00 -7.34632e+00
7.40000e+04 7.40000e+02 -6.94445e+00 -6.79714e+00 -7.09177e+00 -7.28825e+00 -7.23197e+00 -7.34453e+00
7.40800e+04 7.40000e+02 -6.94445e+00 -6.79714e+00 -7.09177e+00 -7.28728e+00 -7.23179e+00 -7.34277e+00
7.41600e+04 7.41000e+02 -7.22760e+00 -7.12296e+00 -7.33224e+00 -7.28629e+00 -7.23156e+00 -7.34102e+00
7.42400e+04 7.42000e+02 -7.04329e+00 -6.98603e+00 -7.10055e+00 -7.28528e+00 -7.23129e+00 -7.33928e+00
7.43200e+04 7.43000e+02 -6.92247e+00 -6.78155e+00 -7.06340e+00 -7.28426e+00 -7.23096e+00 -7.33756e+00
7.44000e+04 7.44000e+02 -6.99742e+00 -6.84043e+00 -7.15441e+00 -7.28322e+00 -7.23058e+00 -7.33586e+00
7.44800e+04 7.44000e+02 -6.99742e+00 -6.84043e+00 -7.15441e+00 -7.28217e+00 -7.23016e+00 -7.33418e+00
7.45600e+04 7.45000e+02 -7.03017e+00 -6.92158e+00 -7.13876e+00 -7.28110e+00 -7.22968e+00 -7.33252e+00
7.46400e+04 7.46000e+02 -6.95870e+00 -6.80381e+00 -7.11360e+00 -7.28002e+00 -7.22915e+00 -7.33088e+00
7.47200e+04 7.47000e+02 -7.09544e+00 -7.00534e+00 -7.18555e+00 -7.27892e+00 -7.22857e+00 -7.32927e+00
7.48000e+04 7.48000e+02 -7.10326e+00 -7.02358e+00 -7.18293e+00 -7.27781e+00 -7.22794e+00 -7.32768e+00
7.48800e+04 7.48000e+02 -7.10326e+00 -7.02358e+00 -7.18293e+00 -7.27669e+00 -7.22724e+00 -7.32613e+00
7.49600e+04 7.49000e+02 -7.02576e+00 -6.86131e+00 -7.19020e+00 -7.27555e+00 -7.22650e+00 -7.32459e+00
7.50400e+04 7.50000e+02 -6.97997e+00 -6.81484e+00 -7.14510e+00 -7.27440e+00 -7.22570e+00 -7.32310e+00
7.51200e+04 7.51000e+02 -7.04952e+00 -6.83000e+00 -7.26904e+00 -7.27324e+00 -7.22485e+00 -7.32163e+00
7.52000e+04 7.52000e+02 -7.00882e+00 -6.94108e+00 -7.07656e+00 -7.27207e+00 -7.22394e+00 -7.32019e+00
7.52800e+04 7.52000e+02 -7.00882e+00 -6.94108e+00 -7.07656e+00 -7.27089e+00 -7.22299e+00 -7.31879e+00
7.53600e+04 7.53000e+02 -7.10824e+00 -7.00474e+00 -7.21175e+00 -7.26969e+00 -7.22197e+00 -7.31741e+00
7.54400e+04 7.54000e+02 -7.30140e+00 -7.15438e+00 -7.44842e+00 -7.26849e+00 -7.22090e+00 -7.31608e+00
7.55200e+04 7.55000e+02 -7.23428e+00 -7.07780e+00 -7.39077e+00 -7.26728e+00 -7.21979e+00 -7.31477e+00
7.56000e+04 7.56000e+02 -7.01434e+00 -6.85383e+00 -7.17486e+00 -7.26606e+00 -7.21862e+00 -7.31351e+00
7.56800e+04 7.56000e+02 -7.01434e+00 -6.85383e+00 -7.17486e+00 -7.26484e+00 -7.21740e+00 -7.31228e+00
7.57600e+04 7.57000e+02 -7.07517e+00 -6.97735e+00 -7.17299e+00 -7.26360e+00 -7.21613e+00 -7.31108e+00
7.58400e+04 7.58000e+02 -6.99492e+00 -6.83612e+00 -7.15372e+00 -7.26237e+00 -7.21481e+00 -7.30992e+00
7.59200e+04 7.59000e+02 -7.09638e+00 -7.06132e+00 -7.13144e+00 -7.26112e+00 -7.21345e+00 -7.30880e+00
7.60000e+04 7.60000e+02 -6.98712e+00 -6.76937e+00 -7.20487e+00 -7.25987e+00 -7.21203e+00 -7.30771e+00
7.60800e+04 7.60000e+02 -6.98712e+00 -6.76937e+00 -7.20487e+00 -7.25862e+00 -7.21058e+00 -7.30667e+00
7.61600e+04 7.61000e+02 -6.98419e+00 -6.77735e+00 -7.19102e+00 -7.25737e+00 -7.20908e+00 -7.30565e+00
7.62400e+04 7.62000e+02 -7.04779e+00 -6.79337e+00 -7.30221e+00 -7.25611e+00 -7.20753e+00 -7.30468e+00
7.63200e+04 7.63000e+02 -7.07366e+00 -6.99282e+00 -7.15451e+00 -7.25485e+00 -7.20596e+00 -7.30374e+00
7.64000e+04 7.64000e+02 -7.18380e+00 -7.08095e+00 -7.28664e+00 -7.25359e+00 -7.20434e+00 -7.30283e+00
7.64800e+04 7.64000e+02 -7.18380e+00 -7.08095e+00 -7.28664e+00 -7.25232e+00 -7.20268e+00 -7.30196e+00
7.65600e+04 7.65000e+02 -7.08498e+00 -6.93117e+00 -7.23879e+00 -7.25106e+00 -7.20099e+00 -7.30112e+00
7.66400e+04 7.66000e+02 -7.18447e+00 -6.99575e+00 -7.37319e+00 -7.24979e+00 -7.19926e+00 -7.30031e+00
7.67200e+04 7.67000e+02 -7.12834e+00 -7.00033e+00 -7.25635e+00 -7.24852e+00 -7.19751e+00 -7.29953e+00
7.68000e+04 7.68000e+02 -6.98035e+00 -6.83511e+00 -7.12559e+00 -7.24725e+00 -7.19572e+00 -7.29878e+00
7.68800e+04 7.68000e+02 -6.98035e+00 -6.83511e+00 -7.12559e+00 -7.24598e+00 -7.19390e+00 -7.29807e+00
7.69600e+04 7.69000e+02 -7.14437e+00 -6.76477e+00 -7.52397e+00 -7.24471e+00 -7.19205e+00 -7.29737e+00
7.70400e+04 7.70000e+02 -6.98250e+00 -6.82505e+00 -7.13996e+00 -7.24344e+00 -7.19019e+00 -7.29669e+00
7.71200e+04 7.71000e+02 -6.98416e+00 -6.86430e+00 -7.10402e+00 -7.24217e+00 -7.18830e+00 -7.29605e+00
7.72000e+04 7.72000e+02 -7.24565e+00 -7.14162e+00 -7.34968e+00 -7.24090e+00 -7.18638e+00 -7.29542e+00
7.72800e+04 7.72000e+02 -7.24565e+00 -7.14162e+00 -7.34968e+00 -7.23963e+00 -7.18445e+00 -7.29481e+00
7.73600e+04 7.73000e+02 -7.15300e+00 -7.03315e+00 -7.27285e+00 -7.23835e+00 -7.18249e+00 -7.29422e+00
7.74400e+04 7.74000e+02 -7.03081e+00 -6.86261e+00 -7.19901e+00 -7.23708e+00 -7.18052e+00 -7.29364e+00
7.75200e+04 7.75000e+02 -7.03904e+00 -6.75875e+00 -7.31932e+00 -7.23580e+00 -7.17853e+00 -7.29307e+00
7.76000e+04 7.76000e+02 -7.10389e+00 -6.72360e+00 -7.48418e+00 -7.23452e+00 -7.17653e+00 -7.29251e+00
7.76800e+04 7.76000e+02 -7.10389e+00 -6.72360e+00 -7.48418e+00 -7.23324e+00 -7.17452e+00 -7.29197e+00
7.77600e+04 7.77000e+02 -7.28157e+00 -6.91958e+00 -7.64356e+00 -7.23196e+00 -7.17250e+00 -7.29142e+00
7.78400e+04 7.78000e+02 -7.06611e+00 -6.76823e+00 -7.36400e+00 -7.23067e+00 -7.17046e+00 -7.29088e+00
7.79200e+04 7.79000e+02 -7.09832e+00 -6.98081e+00 -7.21584e+00 -7.22938e+00 -7.16842e+00 -7.29034e+00
7.80000e+04 7.80000e+02 -7.86978e+00 -7.25038e+00 -8.48919e+00 -7.22809e+00 -7.16637e+00 -7.28980e+00
7.80800e+04 7.80000e+02 -7.86978e+00 -7.25038e+00 -8.48919e+00 -7.22679e+00 -7.16431e+00 -7.28926e+00
7.81600e+04 7.81000e+02 -7.05560e+00 -6.91686e+00 -7.19434e+00 -7.22548e+00 -7.16225e+00 -7.28871e+00
7.82400e+04 7.82000e+02 -7.19821e+00 -6.86869e+00 -7.52774e+00 -7.22417e+00 -7.16019e+00 -7.28816e+00
7.83200e+04 7.83000e+02 -7.07754e+00 -6.88155e+00 -7.27352e+00 -7.22286e+00 -7.15812e+00 -7.28759e+00
7.84000e+04 7.84000e+02 -7.25242e+00 -6.70832e+00 -7.79652e+00 -7.22153e+00 -7.15605e+00 -7.28701e+00
7.84800e+04 7.84000e+02 -7.25242e+00 -6.70832e+00 -7.79652e+00 -7.22020e+00 -7.15398e+00 -7.28643e+00
7.85600e+04 7.85000e+02 -6.98876e+00 -6.87312e+00 -7.10439e+00 -7.21887e+00 -7.15191e+00 -7.28583e+00
7.86400e+04 7.86000e+02 -7.28564e+00 -6.79804e+00 -7.77324e+00 -7.21753e+00 -7.14984e+00 -7.28521e+00
7.87200e+04 7.87000e+02 -6.98053e+00 -6.77102e+00 -7.19004e+00 -7.21617e+00 -7.14777e+00 -7.28457e+00
7.88000e+04 7.88000e+02 -7.22652e+00 -6.72551e+00 -7.72752e+00 -7.21481e+00 -7.14571e+00 -7.28392e+00
7.88800e+04 7.88000e+02 -7.22652e+00 -6.72551e+00 -7.72752e+00 -7.21344e+00 -7.14364e+00 -7.28324e+00
7.89600e+04 7.89000e+02 -7.36823e+00 -6.63160e+00 -8.10486e+00 -7.21206e+00 -7.14158e+00 -7.28255e+00
7.90400e+04 7.90000e+02 -7.40602e+00 -6.77071e+00 -8.04134e+00 -7.21068e+00 -7.13953e+00 -7.28182e+00
7.91200e+04 7.91000e+02 -7.40575e+00 -6.66047e+00 -8.15102e+00 -7.20928e+00 -7.13747e+00 -7.28108e+00
7.92000e+04 7.92000e+02 -7.17234e+00 -6.73624e+00 -7.60843e+00 -7.20787e+00 -7.13543e+00 -7.28031e+00
7.92800e+04 7.92000e+02 -7.17234e+00 -6.73624e+00 -7.60843e+00 -7.20645e+00 -7.13339e+00 -7.27951e+00
7.93600e+04 7.93000e+02 -7.44195e+00 -6.92321e+00 -7.96070e+00 -7.20503e+00 -7.13136e+00 -7.27869e+00
7.94400e+04 7.94000e+02 -7.37281e+00 -6.78553e+00 -7.96009e+00 -7.20359e+00 -7.12933e+00 -7.27785e+00
7.95200e+04 7.95000e+02 -7.66781e+00 -7.22292e+00 -8.11270e+00 -7.20215e+00 -7.12732e+00 -7.27698e+00
7.96000e+04 7.96000e+02 -7.80030e+00 -6.57366e+00 -9.02694e+00 -7.20069e+00 -7.12531e+00 -7.27608e+00
7.96800e+04 7.96000e+02 -7.80030e+00 -6.57366e+00 -9.02694e+00 -7.19923e+00 -7.12330e+00 -7.27516e+00
7.97600e+04 7.97000e+02 -7.44161e+00 -6.94092e+00 -7.94230e+00 -7.19776e+00 -7.12130e+00 -7.27421e+00
7.98400e+04 7.98000e+02 -6.97915e+00 -6.86741e+00 -7.09089e+00 -7.19627e+00 -7.11931e+00 -7.27324e+00
7.99200e+04 7.99000e+02 -7.34614e+00 -7.08584e+00 -7.60644e+00 -7.19479e+00 -7.11733e+00 -7.27225e+00
8.00000e+04 8.00000e+02 -7.27766e+00 -6.61278e+00 -7.94254e+00 -7.19329e+00 -7.11536e+00 -7.27123e+00
8.00800e+04 8.00000e+02 -7.27766e+00 -6.61278e+00 -7.94254e+00 -7.19179e+00 -7.11340e+00 -7.27019e+00
8.01600e+04 8.01000e+02 -7.13878e+00 -6.86189e+00 -7.41567e+00 -7.19029e+00 -7.11144e+00 -7.26913e+00
8.02400e+04 8.02000e+02 -7.50676e+00 -6.55330e+00 -8.46021e+00 -7.18878e+00 -7.10950e+00 -7.26806e+00
8.03200e+04 8.03000e+02 -7.23227e+00 -6.72337e+00 -7.74117e+00 -7.18726e+00 -7.10756e+00 -7.26696e+00
8.04000e+04 8.04000e+02 -7.39402e+00 -6.75951e+00 -8.02853e+00 -7.18574e+00 -7.10563e+00 -7.26585e+00
8.04800e+04 8.04000e+02 -7.39402e+00 -6.75951e+00 -8.02853e+00 -7.18422e+00 -7.10371e+00 -7.26473e+00
8.05600e+04 8.05000e+02 -7.09547e+00 -6.76545e+00 -7.42549e+00 -7.18270e+00 -7.10180e+00 -7.26359e+00
8.06400e+04 8.06000e+02 -6.94137e+00 -6.79617e+00 -7.08658e+00 -7.18118e+00 -7.09991e+00 -7.26245e+00
8.07200e+04 8.07000e+02 -7.15539e+00 -6.75938e+00 -7.55140e+00 -7.17965e+00 -7.09802e+00 -7.26129e+00
8.08000e+04 8.08000e+02 -7.16873e+00 -6.68652e+00 -7.65094e+00 -7.17814e+00 -7.09614e+00 -7.26013e+00
8.08800e+04 8.08000e+02 -7.16873e+00 -6.68652e+00 -7.65094e+00 -7.17663e+00 -7.09428e+00 -7.25898e+00
8.09600e+04 8.09000e+02 -7.42501e+00 -6.93894e+00 -7.91109e+00 -7.17512e+00 -7.09242e+00 -7.25782e+00
8.10400e+04 8.10000e+02 -7.28911e+00 -6.67158e+00 -7.90663e+00 -7.17362e+00 -7.09057e+00 -7.25666e+00
8.11200e+04 8.11000e+02 -7.36597e+00 -6.64766e+00 -8.08428e+00 -7.17213e+00 -7.08874e+00 -7.25552e+00
8.12000e+04 8.12000e+02 -7.79714e+00 -6.64649e+00 -8.94779e+00 -7.17065e+00 -7.08692e+00 -7.25438e+00
8.12800e+04 8.12000e+02 -7.79714e+00 -6.64649e+00 -8.94779e+00 -7.16919e+00 -7.08511e+00 -7.25326e+00
8.13600e+04 8.13000e+02 -7.32833e+00 -6.79517e+00 -7.86150e+00 -7.16774e+00 -7.08331e+00 -7.25216e+00
8.14400e+04 8.14000e+02 -7.31002e+00 -6.67241e+00 -7.94762e+00 -7.16630e+00 -7.08153e+00 -7.25108e+00
8.15200e+04 8.15000e+02 -6.99965e+00 -6.84614e+00 -7.15317e+00 -7.16489e+00 -7.07976e+00 -7.25001e+00
8.16000e+04 8.16000e+02 -7.01619e+00 -6.82698e+00 -7.20539e+00 -7.16349e+00 -7.07800e+00 -7.24899e+00
8.16800e+04 8.16000e+02 -7.01619e+00 -6.82698e+00 -7.20539e+00 -7.16213e+00 -7.07626e+00 -7.24800e+00
8.17600e+04 8.17000e+02 -7.22963e+00 -6.76068e+00 -7.69858e+00 -7.16078e+00 -7.07452e+00 -7.24703e+00
8.18400e+04 8.18000e+02 -7.28190e+00 -6.79563e+00 -7.76818e+00 -7.15946e+00 -7.07280e+00 -7.24612e+00
8.19200e+04 8.19000e+02 -7.39688e+00 -6.81630e+00 -7.97746e+00 -7.15817e+00 -7.07110e+00 -7.24524e+00
8.20000e+04 8.20000e+02 -7.32958e+00 -6.74808e+00 -7.91108e+00 -7.15692e+00 -7.06941e+00 -7.24442e+00
8.20800e+04 8.20000e+02 -7.32958e+00 -6.74808e+00 -7.91108e+00 -7.15570e+00 -7.06774e+00 -7.24365e+00
8.21600e+04 8.21000e+02 -6.95954e+00 -6.79664e+00 -7.12244e+00 -7.15451e+00 -7.06608e+00 -7.24295e+00
8.22400e+04 8.22000e+02 -7.14224e+00 -6.85280e+00 -7.43168e+00 -7.15337e+00 -7.06443e+00 -7.24230e+00
8.23200e+04 8.23000e+02 -7.51038e+00 -6.64616e+00 -8.37460e+00 -7.15226e+00 -7.06280e+00 -7.24173e+00
8.24000e+04 8.24000e+02 -7.31576e+00 -6.76133e+00 -7.87019e+00 -7.15120e+00 -7.06117e+00 -7.24124e+00
8.24800e+04 8.24000e+02 -7.31576e+00 -6.76133e+00 -7.87019e+00 -7.15019e+00 -7.05956e+00 -7.24081e+00
8.25600e+04 8.25000e+02 -6.99809e+00 -6.92651e+00 -7.06966e+00 -7.14922e+00 -7.05795e+00 -7.24048e+00
8.26400e+04 8.26000e+02 -7.01961e+00 -6.78623e+00 -7.25299e+00 -7.14830e+00 -7.05637e+00 -7.24023e+00
8.27200e+04 8.27000e+02 -6.94445e+00 -6.80021e+00 -7.08868e+00 -7.14743e+00 -7.05478e+00 -7.24008e+00
8.28000e+04 8.28000e+02 -7.49312e+00 -6.75021e+00 -8.23602e+00 -7.14662e+00 -7.05321e+00 -7.24004e+00
8.28800e+04 8.28000e+02 -7.49312e+00 -6.75021e+00 -8.23602e+00 -7.14587e+00 -7.05164e+00 -7.24010e+00
8.29600e+04 8.29000e+02 -7.47480e+00 -6.59906e+00 -8.35054e+00 -7.14516e+00 -7.05006e+00 -7.24026e+00
8.30400e+04 8.30000e+02 -7.04330e+00 -6.97512e+00 -7.11147e+00 -7.14452e+00 -7.04850e+00 -7.24055e+00
8.31200e+04 8.31000e+02 -7.44565e+00 -6.65322e+00 -8.23808e+00 -7.14394e+00 -7.04693e+00 -7.24095e+00
8.32000e+04 8.32000e+02 -7.03623e+00 -6.81612e+00 -7.25634e+00 -7.14343e+00 -7.04537e+00 -7.24148e+00
8.32800e+04 8.32000e+02 -7.03623e+00 -6.81612e+00 -7.25634e+00 -7.14297e+00 -7.04380e+00 -7.24215e+00
8.33600e+04 8.33000e+02 -7.05301e+00 -6.75043e+00 -7.35560e+00 -7.14258e+00 -7.04222e+00 -7.24295e+00
8.34400e+04 8.34000e+02 -7.17284e+00 -6.72221e+00 -7.62346e+00 -7.14226e+00 -7.04063e+00 -7.24388e+00
8.35200e+04 8.35000e+02 -7.10898e+00 -7.03321e+00 -7.18475e+00 -7.14200e+00 -7.03904e+00 -7.24496e+00
8.36000e+04 8.36000e+02 -7.26458e+00 -6.71382e+00 -7.81534e+00 -7.14181e+00 -7.03743e+00 -7.24619e+00
8.36800e+04 8.36000e+02 -7.26458e+00 -6.71382e+00 -7.81534e+00 -7.14169e+00 -7.03580e+00 -7.24758e+00
8.37600e+04 8.37000e+02 -7.06904e+00 -6.92745e+00 -7.21063e+00 -7.14163e+00 -7.03415e+00 -7.24911e+00
8.38400e+04 8.38000e+02 -6.94154e+00 -6.74883e+00 -7.13426e+00 -7.14165e+00 -7.03249e+00 -7.25081e+00
8.39200e+04 8.39000e+02 -6.96033e+00 -6.76111e+00 -7.15954e+00 -7.14173e+00 -7.03080e+00 -7.25266e+00
8.40000e+04 8.40000e+02 -6.99461e+00 -6.82241e+00 -7.16681e+00 -7.14188e+00 -7.02909e+00 -7.25467e+00
8.40800e+04 8.40000e+02 -6.99461e+00 -6.82241e+00 -7.16681e+00 -7.14210e+00 -7.02734e+00 -7.25686e+00
8.41600e+04 8.41000e+02 -6.94539e+00 -6.80826e+00 -7.08252e+00 -7.14239e+00 -7.02558e+00 -7.25920e+00
8.42400e+04 8.42000e+02 -7.14213e+00 -6.57278e+00 -7.71149e+00 -7.14274e+00 -7.02378e+00 -7.26171e+00
8.43200e+04 8.43000e+02 -7.12112e+00 -6.70160e+00 -7.54063e+00 -7.14316e+00 -7.02195e+00 -7.26438e+00
8.44000e+04 8.44000e+02 -6.99342e+00 -6.80746e+00 -7.17939e+00 -7.14366e+00 -7.02009e+00 -7.26722e+00
8.44800e+04 8.44000e+02 -6.99342e+00 -6.80746e+00 -7.17939e+00 -7.14421e+00 -7.01820e+00 -7.27022e+00
8.45600e+04 8.45000e+02 -6.98131e+00 -6.90950e+00 -7.05312e+00 -7.14483e+00 -7.01627e+00 -7.27339e+00
8.46400e+04 8.46000e+02 -6.97222e+00 -6.77243e+00 -7.17201e+00 -7.14551e+00 -7.01430e+00 -7.27671e+00
8.47200e+04 8.47000e+02 -7.19634e+00 -6.82190e+00 -7.57078e+00 -7.14625e+00 -7.01230e+00 -7.28020e+00
8.48000e+04 8.48000e+02 -6.94559e+00 -6.80263e+00 -7.08855e+00 -7.14705e+00 -7.01027e+00 -7.28383e+00
8.48800e+04 8.48000e+02 -6.94559e+00 -6.80263e+00 -7.08855e+00 -7.14791e+00 -7.00819e+00 -7.28763e+00
8.49600e+04 8.49000e+02 -6.95117e+00 -6.84712e+00 -7.05522e+00 -7.14883e+00 -7.00609e+00 -7.29156e+00
8.50400e+04 8.50000e+02 -7.09859e+00 -6.66652e+00 -7.53066e+00 -7.14980e+00 -7.00395e+00 -7.29565e+00
8.51200e+04 8.51000e+02 -6.95945e+00 -6.74839e+00 -7.17051e+00 -7.15082e+00 -7.00177e+00 -7.29987e+00
8.52000e+04 8.52000e+02 -6.97922e+00 -6.78426e+00 -7.17418e+00 -7.15189e+00 -6.99956e+00 -7.30422e+00
8.52800e+04 8.52000e+02 -6.97922e+00 -6.78426e+00 -7.17418e+00 -7.15301e+00 -6.99733e+00 -7.30870e+00
8.53600e+04 8.53000e+02 -7.11403e+00 -6.67450e+00 -7.55356e+00 -7.15418e+00 -6.99505e+00 -7.31331e+00
8.54400e+04 8.54000e+02 -7.12089e+00 -6.75474e+00 -7.48703e+00 -7.15539e+00 -6.99275e+00 -7.31803e+00
8.55200e+04 8.55000e+02 -6.92601e+00 -6.73528e+00 -7.11674e+00 -7.15664e+00 -6.99042e+00 -7.32286e+00
8.56000e+04 8.56000e+02 -7.04590e+00 -6.83661e+00 -7.25518e+00 -7.15792e+00 -6.98806e+00 -7.32779e+00
8.56800e+04 8.56000e+02 -7.04590e+00 -6.83661e+00 -7.25518e+00 -7.15924e+00 -6.98567e+00 -7.33281e+00
8.57600e+04 8.57000e+02 -6.92628e+00 -6.77290e+00 -7.07966e+00 -7.16060e+00 -6.98326e+00 -7.33793e+00
8.58400e+04 8.58000e+02 -6.86928e+00 -6.71483e+00 -7.02374e+00 -7.16198e+00 -6.98083e+00 -7.34313e+00
8.59200e+04 8.59000e+02 -7.46836e+00 -6.89131e+00 -8.04541e+00 -7.16338e+00 -6.97837e+00 -7.34840e+00
8.60000e+04 8.60000e+02 -7.12481e+00 -6.73715e+00 -7.51247e+00 -7.16482e+00 -6.97590e+00 -7.35373e+00
8.60800e+04 8.60000e+02 -7.12481e+00 -6.73715e+00 -7.51247e+00 -7.16627e+00 -6.97341e+00 -7.35912e+00
8.61600e+04 8.61000e+02 -7.16360e+00 -6.84623e+00 -7.48097e+00 -7.16773e+00 -6.97090e+00 -7.36456e+00
8.62400e+04 8.62000e+02 -6.89244e+00 -6.79641e+00 -6.98846e+00 -7.16921e+00 -6.96838e+00 -7.37003e+00
8.63200e+04 8.63000e+02 -6.92271e+00 -6.75822e+00 -7.08720e+00 -7.17069e+00 -6.96584e+00 -7.37554e+00
8.64000e+04 8.64000e+02 -7.18732e+00 -7.03190e+00 -7.34274e+00 -7.17219e+00 -6.96330e+00 -7.38108e+00
8.64800e+04 8.64000e+02 -7.18732e+00 -7.03190e+00 -7.34274e+00 -7.17369e+00 -6.96076e+00 -7.38662e+00
8.65600e+04 8.65000e+02 -6.94210e+00 -6.89788e+00 -6.98632e+00 -7.17519e+00 -6.95820e+00 -7.39218e+00
8.66400e+04 8.66000e+02 -7.02810e+00 -6.92796e+00 -7.12823e+00 -7.17668e+00 -6.95563e+00 -7.39773e+00
8.67200e+04 8.67000e+02 -6.94359e+00 -6.74649e+00 -7.14070e+00 -7.17817e+00 -6.95306e+00 -7.40327e+00
8.68000e+04 8.68000e+02 -7.08362e+00 -6.75057e+00 -7.41667e+00 -7.17964e+00 -6.95050e+00 -7.40879e+00
8.68800e+04 8.68000e+02 -7.08362e+00 -6.75057e+00 -7.41667e+00 -7.18111e+00 -6.94793e+00 -7.41428e+00
8.69600e+04 8.69000e+02 -7.63895e+00 -7.01809e+00 -8.25981e+00 -7.18255e+00 -6.94537e+00 -7.41973e+00
8.70400e+04 8.70000e+02 -7.07408e+00 -6.80418e+00 -7.34397e+00 -7.18398e+00 -6.94281e+00 -7.42515e+00
8.71200e+04 8.71000e+02 -6.98570e+00 -6.88159e+00 -7.08982e+00 -7.18538e+00 -6.94025e+00 -7.43050e+00
8.72000e+04 8.72000e+02 -7.16558e+00 -6.68021e+00 -7.65096e+00 -7.18675e+00 -6.93770e+00 -7.43580e+00
8.72800e+04 8.72000e+02 -7.16558e+00 -6.68021e+00 -7.65096e+00 -7.18810e+00 -6.93516e+00 -7.44103e+00
8.73600e+04 8.73000e+02 -6.92953e+00 -6.76001e+00 -7.09905e+00 -7.18941e+00 -6.93263e+00 -7.44618e+00
8.74400e+04 8.74000e+02 -6.96888e+00 -6.69100e+00 -7.24676e+00 -7.19068e+00 -6.93012e+00 -7.45125e+00
8.75200e+04 8.75000e+02 -6.90982e+00 -6.71592e+00 -7.10372e+00 -7.19192e+00 -6.92761e+00 -7.45622e+00
8.76000e+04 8.76000e+02 -7.00710e+00 -6.72774e+00 -7.28647e+00 -7.19311e+00 -6.92512e+00 -7.46110e+00
8.76800e+04 8.76000e+02 -7.00710e+00 -6.72774e+00 -7.28647e+00 -7.19426e+00 -6.92265e+00 -7.46586e+00
8.77600e+04 8.77000e+02 -6.93286e+00 -6.79711e+00 -7.06861e+00 -7.19536e+00 -6.92019e+00 -7.47053e+00
8.78400e+04 8.78000e+02 -7.37028e+00 -6.82871e+00 -7.91186e+00 -7.19640e+00 -6.91774e+00 -7.47506e+00
8.79200e+04 8.79000e+02 -7.41109e+00 -7.01394e+00 -7.80824e+00 -7.19740e+00 -6.91533e+00 -7.47948e+00
8.80000e+04 8.80000e+02 -7.08605e+00 -6.96699e+00 -7.20511e+00 -7.19834e+00 -6.91292e+00 -7.48376e+00
8.80800e+04 8.80000e+02 -7.08605e+00 -6.96699e+00 -7.20511e+00 -7.19923e+00 -6.91054e+00 -7.48791e+00
8.81600e+04 8.81000e+02 -6.91594e+00 -6.76628e+00 -7.06559e+00 -7.20005e+00 -6.90819e+00 -7.49192e+00
8.82400e+04 8.82000e+02 -7.16858e+00 -7.02153e+00 -7.31564e+00 -7.20081e+00 -6.90585e+00 -7.49577e+00
8.83200e+04 8.83000e+02 -6.97955e+00 -6.72390e+00 -7.23520e+00 -7.20151e+00 -6.90354e+00 -7.49948e+00
8.84000e+04 8.84000e+02 -6.92758e+00 -6.77722e+00 -7.07794e+00 -7.20214e+00 -6.90125e+00 -7.50304e+00
8.84800e+04 8.84000e+02 -6.92758e+00 -6.77722e+00 -7.07794e+00 -7.20271e+00 -6.89899e+00 -7.50643e+00
8.85600e+04 8.85000e+02 -6.92509e+00 -6.75828e+00 -7.09190e+00 -7.20321e+00 -6.89676e+00 -7.50966e+00
8.86400e+04 8.86000e+02 -6.98185e+00 -6.77368e+00 -7.19002e+00 -7.20364e+00 -6.89456e+00 -7.51272e+00
8.87200e+04 8.87000e+02 -6.97245e+00 -6.88698e+00 -7.05792e+00 -7.20400e+00 -6.89238e+00 -7.51562e+00
8.88000e+04 8.88000e+02 -6.92476e+00 -6.79150e+00 -7.05802e+00 -7.20429e+00 -6.89024e+00 -7.51834e+00
8.88800e+04 8.88000e+02 -6.92476e+00 -6.79150e+00 -7.05802e+00 -7.20451e+00 -6.88812e+00 -7.52089e+00
8.89600e+04 8.89000e+02 -7.23010e+00 -6.96097e+00 -7.49922e+00 -7.20465e+00 -6.88603e+00 -7.52326e+00
8.90400e+04 8.90000e+02 -6.90563e+00 -6.76909e+00 -7.04217e+00 -7.20472e+00 -6.88398e+00 -7.52545e+00
8.91200e+04 8.91000e+02 -6.92331e+00 -6.78995e+00 -7.05667e+00 -7.20472e+00 -6.88196e+00 -7.52747e+00
8.92000e+04 8.92000e+02 -6.87624e+00 -6.79015e+00 -6.96233e+00 -7.20464e+00 -6.87998e+00 -7.52931e+00
8.92800e+04 8.92000e+02 -6.87624e+00 -6.79015e+00 -6.96233e+00 -7.20449e+00 -6.87802e+00 -7.53096e+00
8.93600e+04 8.93000e+02 -7.04047e+00 -6.94167e+00 -7.13928e+00 -7.20427e+00 -6.87610e+00 -7.53244e+00
8.94400e+04 8.94000e+02 -7.14041e+00 -6.84575e+00 -7.43506e+00 -7.20398e+00 -6.87422e+00 -7.53374e+00
8.95200e+04 8.95000e+02 -7.27227e+00 -7.05170e+00 -7.49283e+00 -7.20362e+00 -6.87238e+00 -7.53486e+00
8.96000e+04 8.96000e+02 -7.13541e+00 -6.78660e+00 -7.48423e+00 -7.20318e+00 -6.87056e+00 -7.53580e+00
8.96800e+04 8.96000e+02 -7.13541e+00 -6.78660e+00 -7.48423e+00 -7.20268e+00 -6.86879e+00 -7.53656e+00
8.97600e+04 8.97000e+02 -7.25062e+00 -6.62180e+00 -7.87944e+00 -7.20210e+00 -6.86706e+00 -7.53714e+00
8.98400e+04 8.98000e+02 -6.99217e+00 -6.78397e+00 -7.20037e+00 -7.20146e+00 -6.86536e+00 -7.53756e+00
8.99200e+04 8.99000e+02 -6.91972e+00 -6.74990e+00 -7.08954e+00 -7.20076e+00 -6.86371e+00 -7.53781e+00
9.00000e+04 9.00000e+02 -7.30146e+00 -6.79809e+00 -7.80483e+00 -7.19998e+00 -6.86209e+00 -7.53787e+00
9.00800e+04 9.00000e+02 -7.30146e+00 -6.79809e+00 -7.80483e+00 -7.19915e+00 -6.86051e+00 -7.53778e+00
9.01600e+04 9.01000e+02 -6.98602e+00 -6.88743e+00 -7.08461e+00 -7.19824e+00 -6.85897e+00 -7.53752e+00
9.02400e+04 9.02000e+02 -7.13105e+00 -6.75940e+00 -7.50270e+00 -7.19729e+00 -6.85748e+00 -7.53710e+00
9.03200e+04 9.03000e+02 -7.16677e+00 -6.77488e+00 -7.55866e+00 -7.19627e+00 -6.85603e+00 -7.53652e+00
9.04000e+04 9.04000e+02 -6.93876e+00 -6.74061e+00 -7.13692e+00 -7.19520e+00 -6.85461e+00 -7.53579e+00
9.04800e+04 9.04000e+02 -6.93876e+00 -6.74061e+00 -7.13692e+00 -7.19407e+00 -6.85324e+00 -7.53490e+00
9.05600e+04 9.05000e+02 -6.90486e+00 -6.79333e+00 -7.01639e+00 -7.19289e+00 -6.85192e+00 -7.53386e+00
9.06400e+04 9.06000e+02 -6.94657e+00 -6.81135e+00 -7.08179e+00 -7.19166e+00 -6.85063e+00 -7.53269e+00
9.07200e+04 9.07000e+02 -7.22202e+00 -6.76817e+00 -7.67588e+00 -7.19038e+00 -6.84939e+00 -7.53138e+00
9.08000e+04 9.08000e+02 -6.94923e+00 -6.79008e+00 -7.10838e+00 -7.18906e+00 -6.84819e+00 -7.52992e+00
9.08800e+04 9.08000e+02 -6.94923e+00 -6.79008e+00 -7.10838e+00 -7.18769e+00 -6.84704e+00 -7.52833e+00
9.09600e+04 9.09000e+02 -6.94301e+00 -6.77053e+00 -7.11550e+00 -7.18627e+00 -6.84593e+00 -7.52662e+00
9.10400e+04 9.10000e+02 -6.97224e+00 -6.84330e+00 -7.10118e+00 -7.18482e+00 -6.84486e+00 -7.52478e+00
9.11200e+04 9.11000e+02 -6.95463e+00 -6.80557e+00 -7.10370e+00 -7.18333e+00 -6.84384e+00 -7.52282e+00
9.12000e+04 9.12000e+02 -7.04513e+00 -6.78891e+00 -7.30135e+00 -7.18180e+00 -6.84286e+00 -7.52075e+00
9.12800e+04 9.12000e+02 -7.04513e+00 -6.78891e+00 -7.30135e+00 -7.18025e+00 -6.84193e+00 -7.51857e+00
9.13600e+04 9.13000e+02 -6.95695e+00 -6.77961e+00 -7.13428e+00 -7.17866e+00 -6.84104e+00 -7.51628e+00
9.14400e+04 9.14000e+02 -7.10144e+00 -7.01840e+00 -7.18447e+00 -7.17704e+00 -6.84020e+00 -7.51388e+00
9.15200e+04 9.15000e+02 -7.06116e+00 -6.77075e+00 -7.35158e+00 -7.17539e+00 -6.83940e+00 -7.51138e+00
9.16000e+04 9.16000e+02 -6.97211e+00 -6.77635e+00 -7.16787e+00 -7.17372e+00 -6.83865e+00 -7.50880e+00
9.16800e+04 9.16000e+02 -6.97211e+00 -6.77635e+00 -7.16787e+00 -7.17203e+00 -6.83793e+00 -7.50612e+00
9.17600e+04 9.17000e+02 -6.90930e+00 -6.74939e+00 -7.06921e+00 -7.17032e+00 -6.83727e+00 -7.50336e+00
9.18400e+04 9.18000e+02 -7.07512e+00 -7.00975e+00 -7.14050e+00 -7.16858e+00 -6.83665e+00 -7.50051e+00
9.19200e+04 9.19000e+02 -7.04180e+00 -6.80756e+00 -7.27604e+00 -7.16683e+00 -6.83608e+00 -7.49759e+00
9.20000e+04 9.20000e+02 -6.93921e+00 -6.82846e+00 -7.04997e+00 -7.16507e+00 -6.83554e+00 -7.49460e+00
9.20800e+04 9.20000e+02 -6.93921e+00 -6.82846e+00 -7.04997e+00 -7.16329e+00 -6.83506e+00 -7.49153e+00
9.21600e+04 9.21000e+02 -6.97419e+00 -6.88350e+00 -7.06488e+00 -7.16150e+00 -6.83461e+00 -7.48840e+00
9.22400e+04 9.22000e+02 -6.94289e+00 -6.79327e+00 -7.09251e+00 -7.15971e+00 -6.83421e+00 -7.48521e+00
9.23200e+04 9.23000e+02 -6.98767e+00 -6.81944e+00 -7.15590e+00 -7.15790e+00 -6.83385e+00 -7.48195e+00
9.24000e+04 9.24000e+02 -7.00570e+00 -6.79096e+00 -7.22044e+00 -7.15609e+00 -6.83354e+00 -7.47865e+00
9.24800e+04 9.24000e+02 -7.00570e+00 -6.79096e+00 -7.22044e+00 -7.15428e+00 -6.83326e+00 -7.47530e+00
9.25600e+04 9.25000e+02 -6.98981e+00 -6.82827e+00 -7.15136e+00 -7.15246e+00 -6.83303e+00 -7.47190e+00
9.26400e+04 9.26000e+02 -6.89728e+00 -6.71778e+00 -7.07678e+00 -7.15065e+00 -6.83284e+00 -7.46845e+00
9.27200e+04 9.27000e+02 -6.96671e+00 -6.76720e+00 -7.16623e+00 -7.14883e+00 -6.83269e+00 -7.46497e+00
9.28000e+04 9.28000e+02 -6.89862e+00 -6.71192e+00 -7.08532e+00 -7.14702e+00 -6.83258e+00 -7.46145e+00
9.28800e+04 9.28000e+02 -6.89862e+00 -6.71192e+00 -7.08532e+00 -7.14521e+00 -6.83252e+00 -7.45790e+00
9.29600e+04 9.29000e+02 -6.94100e+00 -6.75422e+00 -7.12778e+00 -7.14340e+00 -6.83249e+00 -7.45432e+00
9.30400e+04 9.30000e+02 -6.96237e+00 -6.86310e+00 -7.06165e+00 -7.14161e+00 -6.83249e+00 -7.45072e+00
9.31200e+04 9.31000e+02 -6.94187e+00 -6.75924e+00 -7.12450e+00 -7.13981e+00 -6.83253e+00 -7.44709e+00
9.32000e+04 9.32000e+02 -6.93823e+00 -6.74849e+00 -7.12797e+00 -7.13803e+00 -6.83261e+00 -7.44344e+00
9.32800e+04 9.32000e+02 -6.93823e+00 -6.74849e+00 -7.12797e+00 -7.13625e+00 -6.83273e+00 -7.43978e+00
9.33600e+04 9.33000e+02 -6.93613e+00 -6.82642e+00 -7.04584e+00 -7.13449e+00 -6.83288e+00 -7.43611e+00
9.34400e+04 9.34000e+02 -6.90963e+00 -6.76107e+00 -7.05818e+00 -7.13274e+00 -6.83307e+00 -7.43241e+00
9.35200e+04 9.35000e+02 -6.97571e+00 -6.79389e+00 -7.15753e+00 -7.13100e+00 -6.83328e+00 -7.42872e+00
9.36000e+04 9.36000e+02 -6.94126e+00 -6.78531e+00 -7.09721e+00 -7.12928e+00 -6.83354e+00 -7.42502e+00
9.36800e+04 9.36000e+02 -6.94126e+00 -6.78531e+00 -7.09721e+00 -7.12757e+00 -6.83381e+00 -7.42133e+00
9.37600e+04 9.37000e+02 -6.96382e+00 -6.82466e+00 -7.10298e+00 -7.12588e+00 -6.83413e+00 -7.41762e+00
9.38400e+04 9.38000e+02 -6.91951e+00 -6.69457e+00 -7.14445e+00 -7.12419e+00 -6.83446e+00 -7.41392e+00
9.39200e+04 9.39000e+02 -7.09217e+00 -6.84412e+00 -7.34021e+00 -7.12253e+00 -6.83483e+00 -7.41023e+00
9.40000e+04 9.40000e+02 -6.87472e+00 -6.68660e+00 -7.06283e+00 -7.12088e+00 -6.83522e+00 -7.40654e+00
9.40800e+04 9.40000e+02 -6.87472e+00 -6.68660e+00 -7.06283e+00 -7.11925e+00 -6.83564e+00 -7.40286e+00
9.41600e+04 9.41000e+02 -6.90183e+00 -6.76814e+00 -7.03552e+00 -7.11763e+00 -6.83607e+00 -7.39919e+00
9.42400e+04 9.42000e+02 -7.34261e+00 -7.00647e+00 -7.67874e+00 -7.11604e+00 -6.83653e+00 -7.39554e+00
9.43200e+04 9.43000e+02 -6.90554e+00 -6.74727e+00 -7.06381e+00 -7.11446e+00 -6.83702e+00 -7.39190e+00
9.44000e+04 9.44000e+02 -6.85395e+00 -6.72041e+00 -6.98749e+00 -7.11289e+00 -6.83752e+00 -7.38827e+00
9.44800e+04 9.44000e+02 -6.85395e+00 -6.72041e+00 -6.98749e+00 -7.11135e+00 -6.83803e+00 -7.38467e+00
9.45600e+04 9.45000e+02 -6.96522e+00 -6.87636e+00 -7.05408e+00 -7.10982e+00 -6.83857e+00 -7.38108e+00
9.46400e+04 9.46000e+02 -6.93011e+00 -6.75036e+00 -7.10986e+00 -7.10831e+00 -6.83911e+00 -7.37751e+00
9.47200e+04 9.47000e+02 -6.91849e+00 -6.78267e+00 -7.05432e+00 -7.10682e+00 -6.83968e+00 -7.37396e+00
9.48000e+04 9.48000e+02 -7.11867e+00 -6.91091e+00 -7.32643e+00 -7.10534e+00 -6.84025e+00 -7.37043e+00
9.48800e+04 9.48000e+02 -7.11867e+00 -6.91091e+00 -7.32643e+00 -7.10388e+00 -6.84083e+00 -7.36694e+00
9.49600e+04 9.49000e+02 -7.21539e+00 -6.62122e+00 -7.80956e+00 -7.10244e+00 -6.84142e+00 -7.36346e+00
9.50400e+04 9.50000e+02 -6.88978e+00 -6.72221e+00 -7.05735e+00 -7.10101e+00 -6.84202e+00 -7.36001e+00
9.51200e+04 9.51000e+02 -7.02148e+00 -6.94181e+00 -7.10115e+00 -7.09960e+00 -6.84262e+00 -7.35659e+00
9.52000e+04 9.52000e+02 -6.93351e+00 -6.81999e+00 -7.04703e+00 -7.09821e+00 -6.84322e+00 -7.35320e+00
9.52800e+04 9.52000e+02 -6.93351e+00 -6.81999e+00 -7.04703e+00 -7.09683e+00 -6.84383e+00 -7.34983e+00
9.53600e+04 9.53000e+02 -6.95548e+00 -6.76917e+00 -7.14178e+00 -7.09546e+00 -6.84444e+00 -7.34649e+00
9.54400e+04 9.54000e+02 -7.02904e+00 -6.92627e+00 -7.13180e+00 -7.09411e+00 -6.84505e+00 -7.34318e+00
9.55200e+04 9.55000e+02 -7.02145e+00 -6.98715e+00 -7.05575e+00 -7.09277e+00 -6.84564e+00 -7.33990e+00
9.56000e+04 9.56000e+02 -7.03026e+00 -6.79248e+00 -7.26804e+00 -7.09145e+00 -6.84625e+00 -7.33665e+00
9.56800e+04 9.56000e+02 -7.03026e+00 -6.79248e+00 -7.26804e+00 -7.09013e+00 -6.84684e+00 -7.33343e+00
9.57600e+04 9.57000e+02 -7.12925e+00 -6.93965e+00 -7.31884e+00 -7.08883e+00 -6.84742e+00 -7.33024e+00
9.58400e+04 9.58000e+02 -6.91629e+00 -6.77968e+00 -7.05290e+00 -7.08753e+00 -6.84799e+00 -7.32707e+00
9.59200e+04 9.59000e+02 -7.01543e+00 -6.92833e+00 -7.10253e+00 -7.08625e+00 -6.84856e+00 -7.32394e+00
9.60000e+04 9.60000e+02 -6.89477e+00 -6.75147e+00 -7.03808e+00 -7.08498e+00 -6.84911e+00 -7.32084e+00
9.60800e+04 9.60000e+02 -6.89477e+00 -6.75147e+00 -7.03808e+00 -7.08371e+00 -6.84965e+00 -7.31777e+00
9.61600e+04 9.61000e+02 -6.88196e+00 -6.71790e+00 -7.04603e+00 -7.08245e+00 -6.85017e+00 -7.31473e+00
9.62400e+04 9.62000e+02 -6.89545e+00 -6.76607e+00 -7.02482e+00 -7.08120e+00 -6.85068e+00 -7.31172e+00
9.63200e+04 9.63000e+02 -7.52030e+00 -6.82110e+00 -8.21951e+00 -7.07996e+00 -6.85118e+00 -7.30873e+00
9.64000e+04 9.64000e+02 -7.22477e+00 -6.87667e+00 -7.57288e+00 -7.07872e+00 -6.85165e+00 -7.30579e+00
9.64800e+04 9.64000e+02 -7.22477e+00 -6.87667e+00 -7.57288e+00 -7.07749e+00 -6.85211e+00 -7.30287e+00
9.65600e+04 9.65000e+02 -7.28040e+00 -6.98192e+00 -7.57888e+00 -7.07625e+00 -6.85254e+00 -7.29997e+00
9.66400e+04 9.66000e+02 -6.96248e+00 -6.83397e+00 -7.09098e+00 -7.07503e+00 -6.85296e+00 -7.29711e+00
9.67200e+04 9.67000e+02 -7.19532e+00 -7.05391e+00 -7.33673e+00 -7.07381e+00 -6.85334e+00 -7.29427e+00
9.68000e+04 9.68000e+02 -7.22355e+00 -6.89302e+00 -7.55409e+00 -7.07259e+00 -6.85371e+00 -7.29146e+00
9.68800e+04 9.68000e+02 -7.22355e+00 -6.89302e+00 -7.55409e+00 -7.07137e+00 -6.85406e+00 -7.28868e+00
9.69600e+04 9.69000e+02 -7.04618e+00 -7.03895e+00 -7.05341e+00 -7.07016e+00 -6.85438e+00 -7.28593e+00
9.70400e+04 9.70000e+02 -7.17626e+00 -6.91073e+00 -7.44179e+00 -7.06895e+00 -6.85468e+00 -7.28321e+00
9.71200e+04 9.71000e+02 -7.13182e+00 -6.93972e+00 -7.32391e+00 -7.06773e+00 -6.85495e+00 -7.28051e+00
9.72000e+04 9.72000e+02 -6.92216e+00 -6.77538e+00 -7.06894e+00 -7.06652e+00 -6.85520e+00 -7.27784e+00
9.72800e+04 9.72000e+02 -6.92216e+00 -6.77538e+00 -7.06894e+00 -7.06531e+00 -6.85542e+00 -7.27520e+00
9.73600e+04 9.73000e+02 -6.98590e+00 -6.89346e+00 -7.07834e+00 -7.06410e+00 -6.85562e+00 -7.27259e+00
9.74400e+04 9.74000e+02 -7.22333e+00 -6.91064e+00 -7.53603e+00 -7.06289e+00 -6.85579e+00 -7.26999e+00
9.75200e+04 9.75000e+02 -7.21489e+00 -7.09694e+00 -7.33285e+00 -7.06168e+00 -6.85594e+00 -7.26743e+00
9.76000e+04 9.76000e+02 -6.92258e+00 -6.79727e+00 -7.04790e+00 -7.06048e+00 -6.85607e+00 -7.26489e+00
9.76800e+04 9.76000e+02 -6.92258e+00 -6.79727e+00 -7.04790e+00 -7.05927e+00 -6.85616e+00 -7.26237e+00
9.77600e+04 9.77000e+02 -7.38994e+00 -7.04044e+00 -7.73944e+00 -7.05806e+00 -6.85624e+00 -7.25988e+00
9.78400e+04 9.78000e+02 -6.93878e+00 -6.84731e+00 -7.03026e+00 -7.05686e+00 -6.85629e+00 -7.25742e+00
9.79200e+04 9.79000e+02 -7.22023e+00 -6.84844e+00 -7.59203e+00 -7.05565e+00 -6.85632e+00 -7.25498e+00
9.80000e+04 9.80000e+02 -6.88693e+00 -6.71116e+00 -7.06269e+00 -7.05445e+00 -6.85633e+00 -7.25256e+00
9.80800e+04 9.80000e+02 -6.88693e+00 -6.71116e+00 -7.06269e+00 -7.05324e+00 -6.85632e+00 -7.25017e+00
9.81600e+04 9.81000e+02 -7.02697e+00 -6.74478e+00 -7.30915e+00 -7.05204e+00 -6.85629e+00 -7.24780e+00
9.82400e+04 9.82000e+02 -6.96044e+00 -6.93782e+00 -6.98306e+00 -7.05085e+00 -6.85624e+00 -7.24546e+00
9.83200e+04 9.83000e+02 -7.07982e+00 -6.95413e+00 -7.20550e+00 -7.04965e+00 -6.85618e+00 -7.24313e+00
9.84000e+04 9.84000e+02 -7.17741e+00 -7.02473e+00 -7.33010e+00 -7.04847e+00 -6.85610e+00 -7.24083e+00
9.84800e+04 9.84000e+02 -7.17741e+00 -7.02473e+00 -7.33010e+00 -7.04728e+00 -6.85601e+00 -7.23856e+00
9.85600e+04 9.85000e+02 -6.90132e+00 -6.78919e+00 -7.01344e+00 -7.04610e+00 -6.85590e+00 -7.23630e+00
9.86400e+04 9.86000e+02 -6.91996e+00 -6.71951e+00 -7.12041e+00 -7.04493e+00 -6.85579e+00 -7.23407e+00
9.87200e+04 9.87000e+02 -7.13112e+00 -6.78407e+00 -7.47817e+00 -7.04376e+00 -6.85567e+00 -7.23185e+00
9.88000e+04 9.88000e+02 -7.21030e+00 -6.86116e+00 -7.55944e+00 -7.04260e+00 -6.85554e+00 -7.22966e+00
9.88800e+04 9.88000e+02 -7.21030e+00 -6.86116e+00 -7.55944e+00 -7.04145e+00 -6.85541e+00 -7.22750e+00
9.89600e+04 9.89000e+02 -6.82894e+00 -6.73521e+00 -6.92267e+00 -7.04031e+00 -6.85527e+00 -7.22535e+00
9.90400e+04 9.90000e+02 -7.10633e+00 -6.87520e+00 -7.33747e+00 -7.03918e+00 -6.85515e+00 -7.22322e+00
9.91200e+04 9.91000e+02 -6.86156e+00 -6.76511e+00 -6.95801e+00 -7.03807e+00 -6.85503e+00 -7.22111e+00
9.92000e+04 9.92000e+02 -7.01101e+00 -6.95289e+00 -7.06912e+00 -7.03696e+00 -6.85491e+00 -7.21902e+00
9.92800e+04 9.92000e+02 -7.01101e+00 -6.95289e+00 -7.06912e+00 -7.03587e+00 -6.85479e+00 -7.21695e+00
9.93600e+04 9.93000e+02 -6.87505e+00 -6.73846e+00 -7.01165e+00 -7.03480e+00 -6.85470e+00 -7.21490e+00
9.94400e+04 9.94000e+02 -7.26614e+00 -6.95348e+00 -7.57879e+00 -7.03374e+00 -6.85462e+00 -7.21287e+00
9.95200e+04 9.95000e+02 -6.92743e+00 -6.77339e+00 -7.08147e+00 -7.03270e+00 -6.85455e+00 -7.21085e+00
9.96000e+04 9.96000e+02 -7.03154e+00 -6.72805e+00 -7.33503e+00 -7.03169e+00 -6.85451e+00 -7.20886e+00
9.96800e+04 9.96000e+02 -7.03154e+00 -6.72805e+00 -7.33503e+00 -7.03069e+00 -6.85450e+00 -7.20688e+00
9.97600e+04 9.97000e+02 -7.00327e+00 -6.81869e+00 -7.18785e+00 -7.02971e+00 -6.85450e+00 -7.20492e+00
9.98400e+04 9.98000e+02 -7.16431e+00 -7.00913e+00 -7.31950e+00 -7.02876e+00 -6.85454e+00 -7.20299e+00
9.99200e+04 9.99000e+02 -6.87667e+00 -6.68401e+00 -7.06933e+00 -7.02784e+00 -6.85461e+00 -7.20107e+00


==> fig/beacon/rayleigh_ppo.dat <==
0.00000e+00 0.00000e+00 -2.19288e+02 -2.17497e+02 -2.21080e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
6.40000e+02 6.00000e+00 -2.19682e+02 -2.16967e+02 -2.22397e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.28000e+03 1.20000e+01 -2.17573e+02 -2.16529e+02 -2.18617e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.92000e+03 1.90000e+01 -2.17481e+02 -2.17281e+02 -2.17680e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
2.56000e+03 2.50000e+01 -2.18698e+02 -2.16375e+02 -2.21021e+02 -2.19289e+02 -2.17498e+02 -2.21080e+02
3.20000e+03 3.20000e+01 -2.16130e+02 -2.15087e+02 -2.17174e+02 -2.19288e+02 -2.17500e+02 -2.21077e+02
3.84000e+03 3.80000e+01 -2.14666e+02 -2.13796e+02 -2.15536e+02 -2.19287e+02 -2.17507e+02 -2.21067e+02
4.48000e+03 4.40000e+01 -2.17851e+02 -2.17668e+02 -2.18035e+02 -2.19282e+02 -2.17521e+02 -2.21043e+02
5.12000e+03 5.10000e+01 -2.14196e+02 -2.12764e+02 -2.15628e+02 -2.19267e+02 -2.17543e+02 -2.20992e+02
5.76000e+03 5.70000e+01 -2.16378e+02 -2.14251e+02 -2.18505e+02 -2.19235e+02 -2.17569e+02 -2.20901e+02
6.40000e+03 6.40000e+01 -2.13147e+02 -2.11939e+02 -2.14354e+02 -2.19175e+02 -2.17592e+02 -2.20759e+02
7.04000e+03 7.00000e+01 -2.12808e+02 -2.10885e+02 -2.14730e+02 -2.19081e+02 -2.17604e+02 -2.20558e+02
7.68000e+03 7.60000e+01 -2.14161e+02 -2.13634e+02 -2.14689e+02 -2.18947e+02 -2.17595e+02 -2.20298e+02
8.32000e+03 8.30000e+01 -2.13673e+02 -2.13174e+02 -2.14172e+02 -2.18769e+02 -2.17556e+02 -2.19981e+02
8.96000e+03 8.90000e+01 -2.10690e+02 -2.10497e+02 -2.10884e+02 -2.18550e+02 -2.17483e+02 -2.19618e+02
9.60000e+03 9.60000e+01 -2.11606e+02 -2.10776e+02 -2.12435e+02 -2.18293e+02 -2.17370e+02 -2.19215e+02
1.02400e+04 1.02000e+02 -2.10812e+02 -2.10366e+02 -2.11257e+02 -2.17998e+02 -2.17215e+02 -2.18781e+02
1.08800e+04 1.08000e+02 -2.09257e+02 -2.08262e+02 -2.10251e+02 -2.17668e+02 -2.17016e+02 -2.18320e+02
1.15200e+04 1.15000e+02 -2.07643e+02 -2.06985e+02 -2.08301e+02 -2.17304e+02 -2.16772e+02 -2.17837e+02
1.21600e+04 1.21000e+02 -2.10115e+02 -2.09534e+02 -2.10697e+02 -2.16909e+02 -2.16485e+02 -2.17333e+02
1.28000e+04 1.28000e+02 -2.06971e+02 -2.03782e+02 -2.10161e+02 -2.16483e+02 -2.16157e+02 -2.16810e+02
1.34400e+04 1.34000e+02 -2.07716e+02 -2.07538e+02 -2.07894e+02 -2.16029e+02 -2.15788e+02 -2.16269e+02
1.40800e+04 1.40000e+02 -2.02416e+02 -1.97895e+02 -2.06938e+02 -2.15548e+02 -2.15383e+02 -2.15712e+02
1.47200e+04 1.47000e+02 -2.05415e+02 -2.05074e+02 -2.05755e+02 -2.15041e+02 -2.14944e+02 -2.15137e+02
1.53600e+04 1.53000e+02 -2.03626e+02 -2.00594e+02 -2.06659e+02 -2.14512e+02 -2.14476e+02 -2.14547e+02
1.60000e+04 1.60000e+02 -2.02368e+02 -1.99933e+02 -2.04802e+02 -2.13963e+02 -2.13940e+02 -2.13986e+02
1.66400e+04 1.66000e+02 -2.00442e+02 -1.94945e+02 -2.05940e+02 -2.13398e+02 -2.13316e+02 -2.13480e+02
1.72800e+04 1.72000e+02 -2.01082e+02 -1.98831e+02 -2.03333e+02 -2.12820e+02 -2.12671e+02 -2.12968e+02
1.79200e+04 1.79000e+02 -1.97023e+02 -1.94927e+02 -1.99119e+02 -2.12228e+02 -2.11999e+02 -2.12457e+02
1.85600e+04 1.85000e+02 -1.99139e+02 -1.97590e+02 -2.00689e+02 -2.11620e+02 -2.11290e+02 -2.11951e+02
1.92000e+04 1.92000e+02 -1.93181e+02 -1.89393e+02 -1.96970e+02 -2.10993e+02 -2.10533e+02 -2.11454e+02
1.98400e+04 1.98000e+02 -1.95834e+02 -1.92946e+02 -1.98722e+02 -2.10339e+02 -2.09716e+02 -2.10961e+02
2.04800e+04 2.04000e+02 -1.91213e+02 -1.88668e+02 -1.93757e+02 -2.09649e+02 -2.08832e+02 -2.10466e+02
2.11200e+04 2.11000e+02 -1.89722e+02 -1.86088e+02 -1.93357e+02 -2.08915e+02 -2.07876e+02 -2.09953e+02
2.17600e+04 2.17000e+02 -1.89577e+02 -1.84938e+02 -1.94217e+02 -2.08128e+02 -2.06847e+02 -2.09409e+02
2.24000e+04 2.24000e+02 -1.90022e+02 -1.83642e+02 -1.96402e+02 -2.07279e+02 -2.05746e+02 -2.08813e+02
2.30400e+04 2.30000e+02 -1.85532e+02 -1.81370e+02 -1.89694e+02 -2.06365e+02 -2.04578e+02 -2.08152e+02
2.36800e+04 2.36000e+02 -1.87610e+02 -1.83879e+02 -1.91341e+02 -2.05382e+02 -2.03351e+02 -2.07414e+02
2.43200e+04 2.43000e+02 -1.83261e+02 -1.75821e+02 -1.90701e+02 -2.04332e+02 -2.02072e+02 -2.06592e+02
2.49600e+04 2.49000e+02 -1.81719e+02 -1.78459e+02 -1.84980e+02 -2.03220e+02 -2.00751e+02 -2.05689e+02
2.56000e+04 2.56000e+02 -1.79781e+02 -1.74430e+02 -1.85132e+02 -2.02053e+02 -1.99396e+02 -2.04711e+02
2.62400e+04 2.62000e+02 -1.79273e+02 -1.73770e+02 -1.84776e+02 -2.00839e+02 -1.98013e+02 -2.03666e+02
2.68800e+04 2.68000e+02 -1.77794e+02 -1.73780e+02 -1.81809e+02 -1.99584e+02 -1.96604e+02 -2.02565e+02
2.75200e+04 2.75000e+02 -1.77538e+02 -1.71244e+02 -1.83832e+02 -1.98294e+02 -1.95170e+02 -2.01419e+02
2.81600e+04 2.81000e+02 -1.74506e+02 -1.67487e+02 -1.81525e+02 -1.96971e+02 -1.93705e+02 -2.00238e+02
2.88000e+04 2.88000e+02 -1.73847e+02 -1.67493e+02 -1.80202e+02 -1.95618e+02 -1.92207e+02 -1.99028e+02
2.94400e+04 2.94000e+02 -1.72013e+02 -1.64727e+02 -1.79299e+02 -1.94234e+02 -1.90671e+02 -1.97797e+02
3.00800e+04 3.00000e+02 -1.69694e+02 -1.63215e+02 -1.76172e+02 -1.92822e+02 -1.89096e+02 -1.96549e+02
3.07200e+04 3.07000e+02 -1.69290e+02 -1.62111e+02 -1.76469e+02 -1.91388e+02 -1.87487e+02 -1.95290e+02
3.13600e+04 3.13000e+02 -1.70007e+02 -1.64651e+02 -1.75362e+02 -1.89936e+02 -1.85848e+02 -1.94024e+02
3.20000e+04 3.20000e+02 -1.68355e+02 -1.59140e+02 -1.77570e+02 -1.88471e+02 -1.84188e+02 -1.92755e+02
3.26400e+04 3.26000e+02 -1.67560e+02 -1.59279e+02 -1.75842e+02 -1.87003e+02 -1.82516e+02 -1.91490e+02
3.32800e+04 3.32000e+02 -1.66018e+02 -1.59559e+02 -1.72477e+02 -1.85537e+02 -1.80843e+02 -1.90231e+02
3.39200e+04 3.39000e+02 -1.66173e+02 -1.59229e+02 -1.73117e+02 -1.84083e+02 -1.79181e+02 -1.88984e+02
3.45600e+04 3.45000e+02 -1.64404e+02 -1.57753e+02 -1.71056e+02 -1.82649e+02 -1.77547e+02 -1.87751e+02
3.52000e+04 3.52000e+02 -1.63231e+02 -1.56362e+02 -1.70099e+02 -1.81248e+02 -1.75959e+02 -1.86537e+02
3.58400e+04 3.58000e+02 -1.62360e+02 -1.55872e+02 -1.68848e+02 -1.79889e+02 -1.74434e+02 -1.85345e+02
3.64800e+04 3.64000e+02 -1.82253e+02 -1.69473e+02 -1.95033e+02 -1.78584e+02 -1.72989e+02 -1.84178e+02
3.71200e+04 3.71000e+02 -2.11695e+02 -1.89531e+02 -2.33859e+02 -1.77340e+02 -1.71640e+02 -1.83041e+02
3.77600e+04 3.77000e+02 -1.85925e+02 -1.68741e+02 -2.03108e+02 -1.76172e+02 -1.70411e+02 -1.81933e+02
3.84000e+04 3.84000e+02 -1.91068e+02 -1.65990e+02 -2.16146e+02 -1.75096e+02 -1.69334e+02 -1.80857e+02
3.90400e+04 3.90000e+02 -1.97539e+02 -1.64266e+02 -2.30812e+02 -1.74131e+02 -1.68450e+02 -1.79813e+02
3.96800e+04 3.96000e+02 -2.00654e+02 -1.65026e+02 -2.36283e+02 -1.73311e+02 -1.67822e+02 -1.78800e+02
4.03200e+04 4.03000e+02 -1.81882e+02 -1.64311e+02 -1.99453e+02 -1.72675e+02 -1.67530e+02 -1.77821e+02
4.09600e+04 4.09000e+02 -1.96197e+02 -1.65201e+02 -2.27193e+02 -1.72272e+02 -1.67668e+02 -1.76875e+02
4.16000e+04 4.16000e+02 -2.07355e+02 -1.88675e+02 -2.26034e+02 -1.72143e+02 -1.68321e+02 -1.75965e+02
4.22400e+04 4.22000e+02 -1.72707e+02 -1.62720e+02 -1.82694e+02 -1.72321e+02 -1.69550e+02 -1.75091e+02
4.28800e+04 4.28000e+02 -1.95565e+02 -1.74069e+02 -2.17061e+02 -1.72818e+02 -1.71382e+02 -1.74254e+02
4.35200e+04 4.35000e+02 -2.09413e+02 -2.07185e+02 -2.11642e+02 -1.73634e+02 -1.73459e+02 -1.73809e+02
4.41600e+04 4.41000e+02 -2.15080e+02 -2.00468e+02 -2.29692e+02 -1.74751e+02 -1.72717e+02 -1.76785e+02
4.48000e+04 4.48000e+02 -1.79940e+02 -1.77643e+02 -1.82236e+02 -1.76142e+02 -1.72057e+02 -1.80228e+02
4.54400e+04 4.54000e+02 -1.89995e+02 -1.87679e+02 -1.92312e+02 -1.77774e+02 -1.71525e+02 -1.84023e+02
4.60800e+04 4.60000e+02 -2.14012e+02 -2.06914e+02 -2.21111e+02 -1.79604e+02 -1.71180e+02 -1.88028e+02
4.67200e+04 4.67000e+02 -1.79673e+02 -1.53134e+02 -2.06213e+02 -1.81589e+02 -1.71098e+02 -1.92079e+02
4.73600e+04 4.73000e+02 -1.82823e+02 -1.60274e+02 -2.05373e+02 -1.83675e+02 -1.71354e+02 -1.95995e+02
4.80000e+04 4.80000e+02 -1.81425e+02 -1.54550e+02 -2.08300e+02 -1.85805e+02 -1.72017e+02 -1.99593e+02
4.86400e+04 4.86000e+02 -1.78137e+02 -1.52536e+02 -2.03737e+02 -1.87919e+02 -1.73135e+02 -2.02704e+02
4.92800e+04 4.92000e+02 -1.83103e+02 -1.54958e+02 -2.11248e+02 -1.89957e+02 -1.74722e+02 -2.05192e+02
4.99200e+04 4.99000e+02 -1.81758e+02 -1.55570e+02 -2.07946e+02 -1.91854e+02 -1.76750e+02 -2.06958e+02
5.05600e+04 5.05000e+02 -1.81906e+02 -1.53869e+02 -2.09943e+02 -1.93547e+02 -1.79157e+02 -2.07937e+02
5.12000e+04 5.12000e+02 -1.91282e+02 -1.82023e+02 -2.00542e+02 -1.94967e+02 -1.81847e+02 -2.08087e+02
5.18400e+04 5.18000e+02 -1.76445e+02 -1.56099e+02 -1.96792e+02 -1.96054e+02 -1.84703e+02 -2.07405e+02
5.24800e+04 5.24000e+02 -1.76656e+02 -1.55597e+02 -1.97715e+02 -1.96762e+02 -1.87602e+02 -2.05922e+02
5.31200e+04 5.31000e+02 -1.65639e+02 -1.58984e+02 -1.72294e+02 -1.97063e+02 -1.90422e+02 -2.03704e+02
5.37600e+04 5.37000e+02 -1.75607e+02 -1.56156e+02 -1.95058e+02 -1.96949e+02 -1.93050e+02 -2.00847e+02
5.44000e+04 5.44000e+02 -1.56136e+02 -1.53999e+02 -1.58273e+02 -1.96428e+02 -1.95383e+02 -1.97474e+02
5.50400e+04 5.50000e+02 -1.66978e+02 -1.60182e+02 -1.73775e+02 -1.95529e+02 -1.93734e+02 -1.97324e+02
5.56800e+04 5.56000e+02 -1.56003e+02 -1.52130e+02 -1.59876e+02 -1.94284e+02 -1.89783e+02 -1.98786e+02
5.63200e+04 5.63000e+02 -1.57964e+02 -1.55116e+02 -1.60812e+02 -1.92731e+02 -1.85776e+02 -1.99686e+02
5.69600e+04 5.69000e+02 -1.68856e+02 -1.60107e+02 -1.77604e+02 -1.90905e+02 -1.81855e+02 -1.99955e+02
5.76000e+04 5.76000e+02 -1.58976e+02 -1.57142e+02 -1.60811e+02 -1.88839e+02 -1.78133e+02 -1.99546e+02
5.82400e+04 5.82000e+02 -1.58421e+02 -1.56106e+02 -1.60735e+02 -1.86569e+02 -1.74691e+02 -1.98446e+02
5.88800e+04 5.88000e+02 -1.58359e+02 -1.55870e+02 -1.60849e+02 -1.84137e+02 -1.71582e+02 -1.96691e+02
5.95200e+04 5.95000e+02 -1.56604e+02 -1.55319e+02 -1.57889e+02 -1.81598e+02 -1.68830e+02 -1.94365e+02
6.01600e+04 6.01000e+02 -1.64024e+02 -1.55864e+02 -1.72183e+02 -1.79017e+02 -1.66441e+02 -1.91594e+02
6.08000e+04 6.08000e+02 -1.56062e+02 -1.55555e+02 -1.56569e+02 -1.76466e+02 -1.64406e+02 -1.88525e+02
6.14400e+04 6.14000e+02 -1.53217e+02 -1.52055e+02 -1.54379e+02 -1.74009e+02 -1.62705e+02 -1.85312e+02
6.20800e+04 6.20000e+02 -1.54198e+02 -1.52358e+02 -1.56038e+02 -1.71701e+02 -1.61309e+02 -1.82092e+02
6.27200e+04 6.27000e+02 -1.53520e+02 -1.51216e+02 -1.55825e+02 -1.69580e+02 -1.60180e+02 -1.78980e+02
6.33600e+04 6.33000e+02 -1.53587e+02 -1.49926e+02 -1.57248e+02 -1.67668e+02 -1.59273e+02 -1.76062e+02
6.40000e+04 6.40000e+02 -1.53428e+02 -1.51349e+02 -1.55508e+02 -1.65969e+02 -1.58546e+02 -1.73392e+02
6.46400e+04 6.46000e+02 -1.54760e+02 -1.51529e+02 -1.57991e+02 -1.64476e+02 -1.57955e+02 -1.70998e+02
6.52800e+04 6.52000e+02 -1.53213e+02 -1.49737e+02 -1.56689e+02 -1.63173e+02 -1.57462e+02 -1.68883e+02
6.59200e+04 6.59000e+02 -1.52647e+02 -1.49440e+02 -1.55853e+02 -1.62035e+02 -1.57032e+02 -1.67037e+02
6.65600e+04 6.65000e+02 -1.52737e+02 -1.50739e+02 -1.54735e+02 -1.61041e+02 -1.56639e+02 -1.65444e+02
6.72000e+04 6.72000e+02 -1.52402e+02 -1.48890e+02 -1.55915e+02 -1.60172e+02 -1.56258e+02 -1.64086e+02
6.78400e+04 6.78000e+02 -1.53551e+02 -1.50832e+02 -1.56271e+02 -1.59408e+02 -1.55875e+02 -1.62941e+02
6.84800e+04 6.84000e+02 -1.52668e+02 -1.51409e+02 -1.53927e+02 -1.58736e+02 -1.55487e+02 -1.61985e+02
6.91200e+04 6.91000e+02 -1.52362e+02 -1.49550e+02 -1.55173e+02 -1.58143e+02 -1.55099e+02 -1.61188e+02
6.97600e+04 6.97000e+02 -1.51098e+02 -1.49620e+02 -1.52576e+02 -1.57619e+02 -1.54724e+02 -1.60515e+02
7.04000e+04 7.04000e+02 -1.49124e+02 -1.48859e+02 -1.49389e+02 -1.57153e+02 -1.54372e+02 -1.59934e+02
7.10400e+04 7.10000e+02 -1.48186e+02 -1.46921e+02 -1.49451e+02 -1.56731e+02 -1.54049e+02 -1.59413e+02
7.16800e+04 7.16000e+02 -1.48151e+02 -1.47687e+02 -1.48616e+02 -1.56341e+02 -1.53756e+02 -1.58927e+02
7.23200e+04 7.23000e+02 -1.49466e+02 -1.48092e+02 -1.50840e+02 -1.55970e+02 -1.53483e+02 -1.58457e+02
7.29600e+04 7.29000e+02 -1.48873e+02 -1.45409e+02 -1.52338e+02 -1.55604e+02 -1.53218e+02 -1.57990e+02
7.36000e+04 7.36000e+02 -1.47267e+02 -1.46792e+02 -1.47741e+02 -1.55229e+02 -1.52943e+02 -1.57515e+02
7.42400e+04 7.42000e+02 -1.48178e+02 -1.46917e+02 -1.49440e+02 -1.54834e+02 -1.52646e+02 -1.57023e+02
7.48800e+04 7.48000e+02 -1.48458e+02 -1.48439e+02 -1.48477e+02 -1.54413e+02 -1.52317e+02 -1.56509e+02
7.55200e+04 7.55000e+02 -1.69632e+02 -1.48972e+02 -1.90293e+02 -1.53962e+02 -1.51956e+02 -1.55969e+02
7.61600e+04 7.61000e+02 -1.46505e+02 -1.45517e+02 -1.47493e+02 -1.53487e+02 -1.51567e+02 -1.55406e+02
7.68000e+04 7.68000e+02 -1.46210e+02 -1.46138e+02 -1.46283e+02 -1.52992e+02 -1.51157e+02 -1.54826e+02
7.74400e+04 7.74000e+02 -1.45794e+02 -1.45605e+02 -1.45983e+02 -1.52488e+02 -1.50740e+02 -1.54237e+02
7.80800e+04 7.80000e+02 -1.46942e+02 -1.46141e+02 -1.47743e+02 -1.51990e+02 -1.50332e+02 -1.53649e+02
7.87200e+04 7.87000e+02 -1.48067e+02 -1.46482e+02 -1.49652e+02 -1.51517e+02 -1.49967e+02 -1.53067e+02
7.93600e+04 7.93000e+02 -1.45461e+02 -1.45114e+02 -1.45808e+02 -1.51094e+02 -1.49690e+02 -1.52499e+02
8.00000e+04 8.00000e+02 -1.45161e+02 -1.44735e+02 -1.45588e+02 -1.50743e+02 -1.49539e+02 -1.51948e+02
8.06400e+04 8.06000e+02 -1.46113e+02 -1.46104e+02 -1.46122e+02 -1.50475e+02 -1.49530e+02 -1.51419e+02
8.12800e+04 8.12000e+02 -1.43597e+02 -1.43378e+02 -1.43816e+02 -1.50280e+02 -1.49644e+02 -1.50916e+02
8.19200e+04 8.19000e+02 -1.46325e+02 -1.44652e+02 -1.47999e+02 -1.50137e+02 -1.49834e+02 -1.50441e+02
8.25600e+04 8.25000e+02 -1.45092e+02 -1.44847e+02 -1.45337e+02 -1.50015e+02 -1.49994e+02 -1.50036e+02
8.32000e+04 8.32000e+02 -1.44510e+02 -1.43932e+02 -1.45089e+02 -1.49880e+02 -1.49570e+02 -1.50191e+02
8.38400e+04 8.38000e+02 -1.44487e+02 -1.44418e+02 -1.44555e+02 -1.49709e+02 -1.49166e+02 -1.50252e+02
8.44800e+04 8.44000e+02 -1.44028e+02 -1.43477e+02 -1.44579e+02 -1.49488e+02 -1.48781e+02 -1.50195e+02
8.51200e+04 8.51000e+02 -1.42577e+02 -1.42515e+02 -1.42640e+02 -1.49215e+02 -1.48416e+02 -1.50015e+02
8.57600e+04 8.57000e+02 -1.53853e+02 -1.41776e+02 -1.65930e+02 -1.48899e+02 -1.48076e+02 -1.49723e+02
8.64000e+04 8.64000e+02 -1.42451e+02 -1.41923e+02 -1.42979e+02 -1.48553e+02 -1.47763e+02 -1.49343e+02
8.70400e+04 8.70000e+02 -1.42714e+02 -1.42326e+02 -1.43102e+02 -1.48187e+02 -1.47475e+02 -1.48899e+02
8.76800e+04 8.76000e+02 -1.42188e+02 -1.41702e+02 -1.42673e+02 -1.47811e+02 -1.47206e+02 -1.48417e+02
8.83200e+04 8.83000e+02 -1.42865e+02 -1.42749e+02 -1.42981e+02 -1.47433e+02 -1.46946e+02 -1.47920e+02
8.89600e+04 8.89000e+02 -1.42837e+02 -1.42602e+02 -1.43072e+02 -1.47058e+02 -1.46688e+02 -1.47429e+02
8.96000e+04 8.96000e+02 -1.42188e+02 -1.41996e+02 -1.42380e+02 -1.46695e+02 -1.46428e+02 -1.46961e+02
9.02400e+04 9.02000e+02 -1.42656e+02 -1.42532e+02 -1.42781e+02 -1.46349e+02 -1.46164e+02 -1.46533e+02
9.08800e+04 9.08000e+02 -1.55070e+02 -1.42767e+02 -1.67373e+02 -1.46026e+02 -1.45894e+02 -1.46159e+02
9.15200e+04 9.15000e+02 -1.42746e+02 -1.42548e+02 -1.42944e+02 -1.45734e+02 -1.45618e+02 -1.45850e+02
9.21600e+04 9.21000e+02 -1.41512e+02 -1.40237e+02 -1.42788e+02 -1.45472e+02 -1.45338e+02 -1.45606e+02
9.28000e+04 9.28000e+02 -1.40953e+02 -1.40576e+02 -1.41331e+02 -1.45238e+02 -1.45056e+02 -1.45419e+02
9.34400e+04 9.34000e+02 -1.42230e+02 -1.41724e+02 -1.42736e+02 -1.45026e+02 -1.44775e+02 -1.45276e+02
9.40800e+04 9.40000e+02 -1.41142e+02 -1.41015e+02 -1.41269e+02 -1.44833e+02 -1.44502e+02 -1.45163e+02
9.47200e+04 9.47000e+02 -1.40223e+02 -1.39395e+02 -1.41051e+02 -1.44655e+02 -1.44244e+02 -1.45066e+02
9.53600e+04 9.53000e+02 -1.40616e+02 -1.39847e+02 -1.41385e+02 -1.44492e+02 -1.44004e+02 -1.44979e+02
9.60000e+04 9.60000e+02 -1.40422e+02 -1.39959e+02 -1.40885e+02 -1.44342e+02 -1.43784e+02 -1.44900e+02
9.66400e+04 9.66000e+02 -1.40447e+02 -1.40409e+02 -1.40484e+02 -1.44204e+02 -1.43583e+02 -1.44826e+02
9.72800e+04 9.72000e+02 -1.40272e+02 -1.39337e+02 -1.41206e+02 -1.44073e+02 -1.43398e+02 -1.44749e+02
9.79200e+04 9.79000e+02 -1.39800e+02 -1.39429e+02 -1.40171e+02 -1.43940e+02 -1.43222e+02 -1.44659e+02
9.85600e+04 9.85000e+02 -1.39782e+02 -1.38642e+02 -1.40923e+02 -1.43796e+02 -1.43048e+02 -1.44544e+02
9.92000e+04 9.92000e+02 -1.40425e+02 -1.38508e+02 -1.42342e+02 -1.43633e+02 -1.42868e+02 -1.44398e+02
9.98400e+04 9.98000e+02 -1.40538e+02 -1.38236e+02 -1.42840e+02 -1.43447e+02 -1.42676e+02 -1.44219e+02
1.00480e+05 1.00400e+03 -1.39474e+02 -1.37704e+02 -1.41243e+02 -1.43245e+02 -1.42470e+02 -1.44020e+02
1.01120e+05 1.01100e+03 -1.38859e+02 -1.36857e+02 -1.40861e+02 -1.43036e+02 -1.42248e+02 -1.43825e+02
1.01760e+05 1.01700e+03 -1.37936e+02 -1.35500e+02 -1.40373e+02 -1.42838e+02 -1.42011e+02 -1.43665e+02
1.02400e+05 1.02400e+03 -1.38599e+02 -1.36503e+02 -1.40694e+02 -1.42661e+02 -1.41760e+02 -1.43561e+02
1.03040e+05 1.03000e+03 -1.37633e+02 -1.35417e+02 -1.39849e+02 -1.42507e+02 -1.41495e+02 -1.43518e+02
1.03680e+05 1.03600e+03 -1.38953e+02 -1.34927e+02 -1.42980e+02 -1.42371e+02 -1.41217e+02 -1.43525e+02
1.04320e+05 1.04300e+03 -1.51692e+02 -1.40847e+02 -1.62536e+02 -1.42243e+02 -1.40930e+02 -1.43557e+02
1.04960e+05 1.04900e+03 -1.58383e+02 -1.37471e+02 -1.79296e+02 -1.42111e+02 -1.40635e+02 -1.43587e+02
1.05600e+05 1.05600e+03 -1.37337e+02 -1.34362e+02 -1.40312e+02 -1.41965e+02 -1.40339e+02 -1.43591e+02
1.06240e+05 1.06200e+03 -1.37581e+02 -1.35838e+02 -1.39323e+02 -1.41803e+02 -1.40047e+02 -1.43559e+02
1.06880e+05 1.06800e+03 -1.37640e+02 -1.35563e+02 -1.39718e+02 -1.41631e+02 -1.39765e+02 -1.43497e+02
1.07520e+05 1.07500e+03 -1.36368e+02 -1.34047e+02 -1.38689e+02 -1.41461e+02 -1.39497e+02 -1.43424e+02
1.08160e+05 1.08100e+03 -1.37272e+02 -1.35234e+02 -1.39309e+02 -1.41305e+02 -1.39246e+02 -1.43363e+02
1.08800e+05 1.08800e+03 -1.37470e+02 -1.36242e+02 -1.38698e+02 -1.41170e+02 -1.39011e+02 -1.43329e+02
1.09440e+05 1.09400e+03 -1.37130e+02 -1.33995e+02 -1.40265e+02 -1.41056e+02 -1.38786e+02 -1.43327e+02
1.10080e+05 1.10000e+03 -1.35359e+02 -1.32665e+02 -1.38053e+02 -1.40956e+02 -1.38563e+02 -1.43348e+02
1.10720e+05 1.10700e+03 -1.36700e+02 -1.34203e+02 -1.39197e+02 -1.40858e+02 -1.38336e+02 -1.43379e+02
1.11360e+05 1.11300e+03 -1.37053e+02 -1.35018e+02 -1.39088e+02 -1.40754e+02 -1.38102e+02 -1.43405e+02
1.12000e+05 1.12000e+03 -1.36304e+02 -1.34095e+02 -1.38513e+02 -1.40635e+02 -1.37861e+02 -1.43409e+02
1.12640e+05 1.12600e+03 -1.37290e+02 -1.34565e+02 -1.40014e+02 -1.40500e+02 -1.37622e+02 -1.43378e+02
1.13280e+05 1.13200e+03 -1.36347e+02 -1.33927e+02 -1.38768e+02 -1.40344e+02 -1.37389e+02 -1.43298e+02
1.13920e+05 1.13900e+03 -1.36951e+02 -1.34424e+02 -1.39477e+02 -1.40166e+02 -1.37168e+02 -1.43163e+02
1.14560e+05 1.14500e+03 -1.36469e+02 -1.32779e+02 -1.40160e+02 -1.39962e+02 -1.36954e+02 -1.42969e+02
1.15200e+05 1.15200e+03 -1.49648e+02 -1.31862e+02 -1.67434e+02 -1.39730e+02 -1.36742e+02 -1.42718e+02
1.15840e+05 1.15800e+03 -1.36804e+02 -1.32873e+02 -1.40736e+02 -1.39471e+02 -1.36524e+02 -1.42419e+02
1.16480e+05 1.16400e+03 -1.41803e+02 -1.32165e+02 -1.51441e+02 -1.39191e+02 -1.36296e+02 -1.42087e+02
1.17120e+05 1.17100e+03 -1.35731e+02 -1.32029e+02 -1.39432e+02 -1.38897e+02 -1.36053e+02 -1.41741e+02
1.17760e+05 1.17700e+03 -1.35602e+02 -1.32023e+02 -1.39181e+02 -1.38601e+02 -1.35798e+02 -1.41404e+02
1.18400e+05 1.18400e+03 -1.35534e+02 -1.31296e+02 -1.39772e+02 -1.38317e+02 -1.35531e+02 -1.41102e+02
1.19040e+05 1.19000e+03 -1.34716e+02 -1.30927e+02 -1.38505e+02 -1.38057e+02 -1.35256e+02 -1.40858e+02
1.19680e+05 1.19600e+03 -1.35572e+02 -1.32235e+02 -1.38908e+02 -1.37831e+02 -1.34974e+02 -1.40688e+02
1.20320e+05 1.20300e+03 -1.34958e+02 -1.30919e+02 -1.38996e+02 -1.37642e+02 -1.34688e+02 -1.40596e+02
1.20960e+05 1.20900e+03 -1.34948e+02 -1.30213e+02 -1.39684e+02 -1.37487e+02 -1.34400e+02 -1.40574e+02
1.21600e+05 1.21600e+03 -1.44491e+02 -1.30166e+02 -1.58816e+02 -1.37357e+02 -1.34112e+02 -1.40602e+02
1.22240e+05 1.22200e+03 -1.35074e+02 -1.30942e+02 -1.39206e+02 -1.37242e+02 -1.33828e+02 -1.40656e+02
1.22880e+05 1.22800e+03 -1.34541e+02 -1.30127e+02 -1.38955e+02 -1.37136e+02 -1.33556e+02 -1.40715e+02
1.23520e+05 1.23500e+03 -1.34644e+02 -1.30311e+02 -1.38978e+02 -1.37035e+02 -1.33303e+02 -1.40767e+02
1.24160e+05 1.24100e+03 -1.34105e+02 -1.28638e+02 -1.39572e+02 -1.36941e+02 -1.33076e+02 -1.40807e+02
1.24800e+05 1.24800e+03 -1.33954e+02 -1.29347e+02 -1.38561e+02 -1.36858e+02 -1.32876e+02 -1.40840e+02
1.25440e+05 1.25400e+03 -1.33672e+02 -1.28669e+02 -1.38675e+02 -1.36785e+02 -1.32699e+02 -1.40870e+02
1.26080e+05 1.26000e+03 -1.34793e+02 -1.29424e+02 -1.40163e+02 -1.36720e+02 -1.32536e+02 -1.40904e+02
1.26720e+05 1.26700e+03 -1.35714e+02 -1.30438e+02 -1.40990e+02 -1.36659e+02 -1.32375e+02 -1.40942e+02
1.27360e+05 1.27300e+03 -1.34872e+02 -1.28352e+02 -1.41392e+02 -1.36596e+02 -1.32212e+02 -1.40979e+02
1.28000e+05 1.28000e+03 -1.34170e+02 -1.29169e+02 -1.39171e+02 -1.36525e+02 -1.32045e+02 -1.41006e+02
1.28640e+05 1.28600e+03 -1.34925e+02 -1.29586e+02 -1.40264e+02 -1.36445e+02 -1.31879e+02 -1.41012e+02
1.29280e+05 1.29200e+03 -1.33233e+02 -1.28446e+02 -1.38021e+02 -1.36355e+02 -1.31721e+02 -1.40989e+02
1.29920e+05 1.29900e+03 -1.34517e+02 -1.28718e+02 -1.40316e+02 -1.36255e+02 -1.31573e+02 -1.40938e+02
1.30560e+05 1.30500e+03 -1.33986e+02 -1.29167e+02 -1.38804e+02 -1.36150e+02 -1.31436e+02 -1.40864e+02
1.31200e+05 1.31200e+03 -1.33464e+02 -1.28273e+02 -1.38654e+02 -1.36044e+02 -1.31308e+02 -1.40781e+02
1.31840e+05 1.31800e+03 -1.33950e+02 -1.29278e+02 -1.38623e+02 -1.35944e+02 -1.31187e+02 -1.40700e+02
1.32480e+05 1.32400e+03 -1.32860e+02 -1.28006e+02 -1.37714e+02 -1.35850e+02 -1.31071e+02 -1.40629e+02
1.33120e+05 1.33100e+03 -1.33206e+02 -1.28307e+02 -1.38104e+02 -1.35764e+02 -1.30958e+02 -1.40570e+02
1.33760e+05 1.33700e+03 -1.33567e+02 -1.28359e+02 -1.38774e+02 -1.35679e+02 -1.30843e+02 -1.40515e+02
1.34400e+05 1.34400e+03 -1.32835e+02 -1.28291e+02 -1.37379e+02 -1.35590e+02 -1.30723e+02 -1.40457e+02
1.35040e+05 1.35000e+03 -1.33421e+02 -1.28631e+02 -1.38212e+02 -1.35489e+02 -1.30593e+02 -1.40385e+02
1.35680e+05 1.35600e+03 -1.33057e+02 -1.28251e+02 -1.37863e+02 -1.35372e+02 -1.30454e+02 -1.40290e+02
1.36320e+05 1.36300e+03 -1.33244e+02 -1.27395e+02 -1.39092e+02 -1.35239e+02 -1.30310e+02 -1.40168e+02
1.36960e+05 1.36900e+03 -1.33586e+02 -1.27604e+02 -1.39568e+02 -1.35093e+02 -1.30168e+02 -1.40017e+02
1.37600e+05 1.37600e+03 -1.33245e+02 -1.26428e+02 -1.40062e+02 -1.34938e+02 -1.30035e+02 -1.39841e+02
1.38240e+05 1.38200e+03 -1.33156e+02 -1.27096e+02 -1.39216e+02 -1.34781e+02 -1.29915e+02 -1.39648e+02
1.38880e+05 1.38800e+03 -1.33395e+02 -1.28115e+02 -1.38676e+02 -1.34629e+02 -1.29808e+02 -1.39449e+02
1.39520e+05 1.39500e+03 -1.32607e+02 -1.26499e+02 -1.38715e+02 -1.34483e+02 -1.29708e+02 -1.39258e+02
1.40160e+05 1.40100e+03 -1.34227e+02 -1.30188e+02 -1.38266e+02 -1.34351e+02 -1.29610e+02 -1.39091e+02
1.40800e+05 1.40800e+03 -1.34897e+02 -1.31725e+02 -1.38070e+02 -1.34233e+02 -1.29504e+02 -1.38962e+02
1.41440e+05 1.41400e+03 -1.34916e+02 -1.32563e+02 -1.37269e+02 -1.34135e+02 -1.29387e+02 -1.38882e+02
1.42080e+05 1.42000e+03 -1.34415e+02 -1.29898e+02 -1.38932e+02 -1.34055e+02 -1.29257e+02 -1.38852e+02
1.42720e+05 1.42700e+03 -1.33808e+02 -1.30160e+02 -1.37456e+02 -1.33995e+02 -1.29122e+02 -1.38867e+02
1.43360e+05 1.43300e+03 -1.32531e+02 -1.27372e+02 -1.37691e+02 -1.33956e+02 -1.28997e+02 -1.38915e+02
1.44000e+05 1.44000e+03 -1.32213e+02 -1.26935e+02 -1.37490e+02 -1.33944e+02 -1.28908e+02 -1.38979e+02
1.44640e+05 1.44600e+03 -1.31687e+02 -1.26663e+02 -1.36711e+02 -1.33966e+02 -1.28887e+02 -1.39045e+02
1.45280e+05 1.45200e+03 -1.31717e+02 -1.26706e+02 -1.36728e+02 -1.34026e+02 -1.28956e+02 -1.39097e+02
1.45920e+05 1.45900e+03 -1.32469e+02 -1.27183e+02 -1.37755e+02 -1.34123e+02 -1.29122e+02 -1.39124e+02
1.46560e+05 1.46500e+03 -1.32447e+02 -1.26333e+02 -1.38562e+02 -1.34245e+02 -1.29371e+02 -1.39119e+02
1.47200e+05 1.47200e+03 -1.32236e+02 -1.27200e+02 -1.37272e+02 -1.34375e+02 -1.29669e+02 -1.39082e+02
1.47840e+05 1.47800e+03 -1.30944e+02 -1.25093e+02 -1.36794e+02 -1.34492e+02 -1.29969e+02 -1.39014e+02
1.48480e+05 1.48400e+03 -1.32330e+02 -1.27680e+02 -1.36980e+02 -1.34572e+02 -1.30223e+02 -1.38920e+02
1.49120e+05 1.49100e+03 -1.30815e+02 -1.25452e+02 -1.36178e+02 -1.34599e+02 -1.30391e+02 -1.38807e+02
1.49760e+05 1.49700e+03 -1.31810e+02 -1.27699e+02 -1.35922e+02 -1.34565e+02 -1.30449e+02 -1.38681e+02
1.50400e+05 1.50400e+03 -1.31125e+02 -1.25535e+02 -1.36714e+02 -1.34472e+02 -1.30394e+02 -1.38550e+02
1.51040e+05 1.51000e+03 -1.30908e+02 -1.26477e+02 -1.35339e+02 -1.34332e+02 -1.30246e+02 -1.38418e+02
1.51680e+05 1.51600e+03 -1.30841e+02 -1.25235e+02 -1.36448e+02 -1.34164e+02 -1.30039e+02 -1.38289e+02
1.52320e+05 1.52300e+03 -1.30990e+02 -1.24888e+02 -1.37093e+02 -1.33986e+02 -1.29810e+02 -1.38162e+02
1.52960e+05 1.52900e+03 -1.31234e+02 -1.25823e+02 -1.36645e+02 -1.33812e+02 -1.29587e+02 -1.38038e+02
1.53600e+05 1.53600e+03 -1.30696e+02 -1.24824e+02 -1.36568e+02 -1.33650e+02 -1.29381e+02 -1.37919e+02
1.54240e+05 1.54200e+03 -1.31392e+02 -1.25813e+02 -1.36971e+02 -1.33499e+02 -1.29189e+02 -1.37809e+02
1.54880e+05 1.54800e+03 -1.32157e+02 -1.28707e+02 -1.35607e+02 -1.33362e+02 -1.29004e+02 -1.37720e+02
1.55520e+05 1.55500e+03 -1.30962e+02 -1.24554e+02 -1.37369e+02 -1.33240e+02 -1.28817e+02 -1.37664e+02
1.56160e+05 1.56100e+03 -1.31159e+02 -1.24490e+02 -1.37827e+02 -1.33140e+02 -1.28624e+02 -1.37656e+02
1.56800e+05 1.56800e+03 -1.30868e+02 -1.24332e+02 -1.37405e+02 -1.33065e+02 -1.28429e+02 -1.37702e+02
1.57440e+05 1.57400e+03 -1.31588e+02 -1.25184e+02 -1.37991e+02 -1.33016e+02 -1.28233e+02 -1.37798e+02
1.58080e+05 1.58000e+03 -1.30862e+02 -1.25169e+02 -1.36554e+02 -1.32981e+02 -1.28037e+02 -1.37926e+02
1.58720e+05 1.58700e+03 -1.36070e+02 -1.25332e+02 -1.46807e+02 -1.32954e+02 -1.27842e+02 -1.38066e+02
1.59360e+05 1.59300e+03 -1.30286e+02 -1.24506e+02 -1.36067e+02 -1.32923e+02 -1.27644e+02 -1.38201e+02
1.60000e+05 1.60000e+03 -1.29912e+02 -1.24280e+02 -1.35544e+02 -1.32882e+02 -1.27441e+02 -1.38324e+02
1.60640e+05 1.60600e+03 -1.30565e+02 -1.25595e+02 -1.35535e+02 -1.32838e+02 -1.27230e+02 -1.38445e+02
1.61280e+05 1.61200e+03 -1.30483e+02 -1.24911e+02 -1.36056e+02 -1.32795e+02 -1.27013e+02 -1.38577e+02
1.61920e+05 1.61900e+03 -1.30654e+02 -1.24370e+02 -1.36938e+02 -1.32762e+02 -1.26791e+02 -1.38734e+02
1.62560e+05 1.62500e+03 -1.30370e+02 -1.24687e+02 -1.36053e+02 -1.32744e+02 -1.26568e+02 -1.38919e+02
1.63200e+05 1.63200e+03 -1.30969e+02 -1.23815e+02 -1.38124e+02 -1.32736e+02 -1.26348e+02 -1.39123e+02
1.63840e+05 1.63800e+03 -1.30256e+02 -1.23988e+02 -1.36524e+02 -1.32730e+02 -1.26136e+02 -1.39324e+02
1.64480e+05 1.64400e+03 -1.30911e+02 -1.23751e+02 -1.38070e+02 -1.32714e+02 -1.25934e+02 -1.39493e+02
1.65120e+05 1.65100e+03 -1.30742e+02 -1.23529e+02 -1.37954e+02 -1.32673e+02 -1.25744e+02 -1.39603e+02
1.65760e+05 1.65700e+03 -1.31613e+02 -1.25421e+02 -1.37805e+02 -1.32601e+02 -1.25567e+02 -1.39636e+02
1.66400e+05 1.66400e+03 -1.30557e+02 -1.23021e+02 -1.38093e+02 -1.32495e+02 -1.25403e+02 -1.39587e+02
1.67040e+05 1.67000e+03 -1.52025e+02 -1.36166e+02 -1.67884e+02 -1.32359e+02 -1.25251e+02 -1.39468e+02
1.67680e+05 1.67600e+03 -1.28466e+02 -1.21465e+02 -1.35467e+02 -1.32203e+02 -1.25109e+02 -1.39298e+02
1.68320e+05 1.68300e+03 -1.29585e+02 -1.23079e+02 -1.36091e+02 -1.32042e+02 -1.24976e+02 -1.39108e+02
1.68960e+05 1.68900e+03 -1.29444e+02 -1.23427e+02 -1.35460e+02 -1.31886e+02 -1.24852e+02 -1.38920e+02
1.69600e+05 1.69600e+03 -1.28997e+02 -1.22365e+02 -1.35629e+02 -1.31749e+02 -1.24746e+02 -1.38752e+02
1.70240e+05 1.70200e+03 -1.29788e+02 -1.24183e+02 -1.35394e+02 -1.31644e+02 -1.24678e+02 -1.38610e+02
1.70880e+05 1.70800e+03 -1.30173e+02 -1.25756e+02 -1.34591e+02 -1.31578e+02 -1.24671e+02 -1.38486e+02
1.71520e+05 1.71500e+03 -1.29466e+02 -1.23173e+02 -1.35759e+02 -1.31557e+02 -1.24743e+02 -1.38371e+02
1.72160e+05 1.72100e+03 -1.28571e+02 -1.22717e+02 -1.34426e+02 -1.31575e+02 -1.24898e+02 -1.38251e+02
1.72800e+05 1.72800e+03 -1.28263e+02 -1.21832e+02 -1.34694e+02 -1.31615e+02 -1.25117e+02 -1.38113e+02
1.73440e+05 1.73400e+03 -1.30168e+02 -1.24527e+02 -1.35809e+02 -1.31661e+02 -1.25371e+02 -1.37951e+02
1.74080e+05 1.74000e+03 -1.28680e+02 -1.22293e+02 -1.35066e+02 -1.31691e+02 -1.25619e+02 -1.37763e+02
1.74720e+05 1.74700e+03 -1.29096e+02 -1.23269e+02 -1.34924e+02 -1.31688e+02 -1.25826e+02 -1.37551e+02
1.75360e+05 1.75300e+03 -1.28923e+02 -1.23471e+02 -1.34376e+02 -1.31641e+02 -1.25959e+02 -1.37323e+02
1.76000e+05 1.76000e+03 -1.27886e+02 -1.20608e+02 -1.35163e+02 -1.31543e+02 -1.26000e+02 -1.37085e+02
1.76640e+05 1.76600e+03 -1.28206e+02 -1.21437e+02 -1.34974e+02 -1.31394e+02 -1.25943e+02 -1.36846e+02
1.77280e+05 1.77200e+03 -1.27464e+02 -1.20748e+02 -1.34179e+02 -1.31203e+02 -1.25794e+02 -1.36613e+02
1.77920e+05 1.77900e+03 -1.27955e+02 -1.21570e+02 -1.34340e+02 -1.30981e+02 -1.25569e+02 -1.36392e+02
1.78560e+05 1.78500e+03 -1.27415e+02 -1.21252e+02 -1.33578e+02 -1.30738e+02 -1.25289e+02 -1.36186e+02
1.79200e+05 1.79200e+03 -1.27685e+02 -1.22030e+02 -1.33340e+02 -1.30490e+02 -1.24982e+02 -1.35999e+02
1.79840e+05 1.79800e+03 -1.26899e+02 -1.20705e+02 -1.33094e+02 -1.30252e+02 -1.24676e+02 -1.35829e+02
1.80480e+05 1.80400e+03 -1.27264e+02 -1.21115e+02 -1.33414e+02 -1.30036e+02 -1.24393e+02 -1.35680e+02
1.81120e+05 1.81100e+03 -1.27312e+02 -1.21242e+02 -1.33382e+02 -1.29847e+02 -1.24143e+02 -1.35551e+02
1.81760e+05 1.81700e+03 -1.28053e+02 -1.21688e+02 -1.34418e+02 -1.29685e+02 -1.23926e+02 -1.35445e+02
1.82400e+05 1.82400e+03 -1.27546e+02 -1.21171e+02 -1.33921e+02 -1.29546e+02 -1.23734e+02 -1.35358e+02
1.83040e+05 1.83000e+03 -1.26685e+02 -1.20329e+02 -1.33042e+02 -1.29418e+02 -1.23553e+02 -1.35283e+02
1.83680e+05 1.83600e+03 -1.27047e+02 -1.20139e+02 -1.33954e+02 -1.29291e+02 -1.23370e+02 -1.35212e+02
1.84320e+05 1.84300e+03 -1.26825e+02 -1.20000e+02 -1.33649e+02 -1.29158e+02 -1.23176e+02 -1.35140e+02
1.84960e+05 1.84900e+03 -1.26930e+02 -1.20979e+02 -1.32881e+02 -1.29016e+02 -1.22969e+02 -1.35062e+02
1.85600e+05 1.85600e+03 -1.25694e+02 -1.19543e+02 -1.31845e+02 -1.28863e+02 -1.22749e+02 -1.34977e+02
1.86240e+05 1.86200e+03 -1.26800e+02 -1.20950e+02 -1.32650e+02 -1.28702e+02 -1.22520e+02 -1.34884e+02
1.86880e+05 1.86800e+03 -1.26390e+02 -1.19716e+02 -1.33064e+02 -1.28536e+02 -1.22288e+02 -1.34784e+02
1.87520e+05 1.87500e+03 -1.26342e+02 -1.20792e+02 -1.31892e+02 -1.28368e+02 -1.22059e+02 -1.34677e+02
1.88160e+05 1.88100e+03 -1.25932e+02 -1.19936e+02 -1.31928e+02 -1.28202e+02 -1.21840e+02 -1.34564e+02
1.88800e+05 1.88800e+03 -1.26396e+02 -1.20615e+02 -1.32177e+02 -1.28041e+02 -1.21638e+02 -1.34445e+02
1.89440e+05 1.89400e+03 -1.24962e+02 -1.19961e+02 -1.29962e+02 -1.27892e+02 -1.21465e+02 -1.34320e+02
1.90080e+05 1.90000e+03 -1.25148e+02 -1.18893e+02 -1.31404e+02 -1.27757e+02 -1.21327e+02 -1.34188e+02
1.90720e+05 1.90700e+03 -1.26246e+02 -1.20832e+02 -1.31660e+02 -1.27636e+02 -1.21225e+02 -1.34048e+02
1.91360e+05 1.91300e+03 -1.24810e+02 -1.18420e+02 -1.31200e+02 -1.27529e+02 -1.21157e+02 -1.33901e+02
1.92000e+05 1.92000e+03 -1.24109e+02 -1.17689e+02 -1.30529e+02 -1.27428e+02 -1.21111e+02 -1.33745e+02
1.92640e+05 1.92600e+03 -1.25234e+02 -1.18980e+02 -1.31489e+02 -1.27329e+02 -1.21077e+02 -1.33581e+02
1.93280e+05 1.93200e+03 -1.24388e+02 -1.17807e+02 -1.30969e+02 -1.27226e+02 -1.21043e+02 -1.33409e+02
1.93920e+05 1.93900e+03 -1.26111e+02 -1.18063e+02 -1.34159e+02 -1.27115e+02 -1.21000e+02 -1.33231e+02
1.94560e+05 1.94500e+03 -1.24143e+02 -1.17802e+02 -1.30483e+02 -1.26995e+02 -1.20942e+02 -1.33049e+02
1.95200e+05 1.95200e+03 -1.36739e+02 -1.18082e+02 -1.55396e+02 -1.26867e+02 -1.20865e+02 -1.32869e+02
1.95840e+05 1.95800e+03 -1.31956e+02 -1.18390e+02 -1.45521e+02 -1.26731e+02 -1.20768e+02 -1.32695e+02
1.96480e+05 1.96400e+03 -1.42511e+02 -1.30186e+02 -1.54835e+02 -1.26592e+02 -1.20649e+02 -1.32535e+02
1.97120e+05 1.97100e+03 -1.25013e+02 -1.18220e+02 -1.31806e+02 -1.26452e+02 -1.20508e+02 -1.32396e+02
1.97760e+05 1.97700e+03 -1.24019e+02 -1.17483e+02 -1.30554e+02 -1.26316e+02 -1.20347e+02 -1.32286e+02
1.98400e+05 1.98400e+03 -1.24243e+02 -1.17652e+02 -1.30833e+02 -1.26190e+02 -1.20165e+02 -1.32215e+02
1.99040e+05 1.99000e+03 -1.24454e+02 -1.18107e+02 -1.30800e+02 -1.26081e+02 -1.19969e+02 -1.32194e+02
1.99680e+05 1.99600e+03 -1.24016e+02 -1.17851e+02 -1.30181e+02 -1.26000e+02 -1.19768e+02 -1.32232e+02
2.00320e+05 2.00300e+03 -1.40003e+02 -1.18182e+02 -1.61824e+02 -1.25950e+02 -1.19575e+02 -1.32325e+02
2.00960e+05 2.00900e+03 -1.24603e+02 -1.17902e+02 -1.31305e+02 -1.25928e+02 -1.19400e+02 -1.32457e+02
2.01600e+05 2.01600e+03 -1.23964e+02 -1.16924e+02 -1.31004e+02 -1.25927e+02 -1.19249e+02 -1.32604e+02
2.02240e+05 2.02200e+03 -1.23805e+02 -1.16958e+02 -1.30653e+02 -1.25930e+02 -1.19121e+02 -1.32740e+02
2.02880e+05 2.02800e+03 -1.23850e+02 -1.16713e+02 -1.30988e+02 -1.25930e+02 -1.19012e+02 -1.32847e+02
2.03520e+05 2.03500e+03 -1.24043e+02 -1.17231e+02 -1.30855e+02 -1.25913e+02 -1.18914e+02 -1.32913e+02
2.04160e+05 2.04100e+03 -1.23481e+02 -1.16153e+02 -1.30809e+02 -1.25877e+02 -1.18818e+02 -1.32937e+02
2.04800e+05 2.04800e+03 -1.23067e+02 -1.16420e+02 -1.29715e+02 -1.25822e+02 -1.18720e+02 -1.32923e+02
2.05440e+05 2.05400e+03 -1.22702e+02 -1.15919e+02 -1.29485e+02 -1.25745e+02 -1.18616e+02 -1.32874e+02
2.06080e+05 2.06000e+03 -1.22954e+02 -1.16358e+02 -1.29549e+02 -1.25651e+02 -1.18505e+02 -1.32797e+02
2.06720e+05 2.06700e+03 -1.22752e+02 -1.16438e+02 -1.29066e+02 -1.25541e+02 -1.18387e+02 -1.32695e+02
2.07360e+05 2.07300e+03 -1.23038e+02 -1.17072e+02 -1.29005e+02 -1.25419e+02 -1.18266e+02 -1.32573e+02
2.08000e+05 2.08000e+03 -1.24713e+02 -1.16250e+02 -1.33175e+02 -1.25291e+02 -1.18147e+02 -1.32435e+02
2.08640e+05 2.08600e+03 -1.22269e+02 -1.16091e+02 -1.28448e+02 -1.25162e+02 -1.18039e+02 -1.32285e+02
2.09280e+05 2.09200e+03 -1.22239e+02 -1.15750e+02 -1.28727e+02 -1.25036e+02 -1.17949e+02 -1.32123e+02
2.09920e+05 2.09900e+03 -1.22601e+02 -1.15906e+02 -1.29296e+02 -1.24915e+02 -1.17881e+02 -1.31950e+02
2.10560e+05 2.10500e+03 -1.22297e+02 -1.15459e+02 -1.29136e+02 -1.24800e+02 -1.17833e+02 -1.31767e+02
2.11200e+05 2.11200e+03 -1.22602e+02 -1.16608e+02 -1.28595e+02 -1.24687e+02 -1.17799e+02 -1.31575e+02
2.11840e+05 2.11800e+03 -1.22047e+02 -1.16166e+02 -1.27928e+02 -1.24578e+02 -1.17778e+02 -1.31378e+02
2.12480e+05 2.12400e+03 -1.22739e+02 -1.17463e+02 -1.28014e+02 -1.24476e+02 -1.17772e+02 -1.31180e+02
2.13120e+05 2.13100e+03 -1.22376e+02 -1.17577e+02 -1.27176e+02 -1.24387e+02 -1.17791e+02 -1.30983e+02
2.13760e+05 2.13700e+03 -1.22698e+02 -1.16346e+02 -1.29050e+02 -1.24320e+02 -1.17851e+02 -1.30790e+02
2.14400e+05 2.14400e+03 -1.22485e+02 -1.16955e+02 -1.28015e+02 -1.24279e+02 -1.17959e+02 -1.30600e+02
2.15040e+05 2.15000e+03 -1.22784e+02 -1.16920e+02 -1.28648e+02 -1.24262e+02 -1.18111e+02 -1.30412e+02
2.15680e+05 2.15600e+03 -1.22808e+02 -1.16471e+02 -1.29144e+02 -1.24258e+02 -1.18291e+02 -1.30226e+02
2.16320e+05 2.16300e+03 -1.22611e+02 -1.16461e+02 -1.28760e+02 -1.24257e+02 -1.18470e+02 -1.30043e+02
2.16960e+05 2.16900e+03 -1.21293e+02 -1.15932e+02 -1.26653e+02 -1.24245e+02 -1.18621e+02 -1.29869e+02
2.17600e+05 2.17600e+03 -1.21941e+02 -1.16065e+02 -1.27817e+02 -1.24215e+02 -1.18719e+02 -1.29712e+02
2.18240e+05 2.18200e+03 -1.21710e+02 -1.16080e+02 -1.27341e+02 -1.24165e+02 -1.18751e+02 -1.29578e+02
2.18880e+05 2.18800e+03 -1.21276e+02 -1.15505e+02 -1.27047e+02 -1.24090e+02 -1.18713e+02 -1.29468e+02
2.19520e+05 2.19500e+03 -1.22093e+02 -1.15680e+02 -1.28505e+02 -1.23995e+02 -1.18611e+02 -1.29380e+02
2.20160e+05 2.20100e+03 -1.21390e+02 -1.15645e+02 -1.27135e+02 -1.23880e+02 -1.18455e+02 -1.29304e+02
2.20800e+05 2.20800e+03 -1.21572e+02 -1.15297e+02 -1.27846e+02 -1.23744e+02 -1.18259e+02 -1.29230e+02
2.21440e+05 2.21400e+03 -1.21285e+02 -1.16188e+02 -1.26383e+02 -1.23592e+02 -1.18038e+02 -1.29146e+02
2.22080e+05 2.22000e+03 -1.21031e+02 -1.15226e+02 -1.26836e+02 -1.23425e+02 -1.17804e+02 -1.29046e+02
2.22720e+05 2.22700e+03 -1.21386e+02 -1.15311e+02 -1.27461e+02 -1.23246e+02 -1.17568e+02 -1.28924e+02
2.23360e+05 2.23300e+03 -1.21601e+02 -1.15900e+02 -1.27301e+02 -1.23059e+02 -1.17336e+02 -1.28781e+02
2.24000e+05 2.24000e+03 -1.20986e+02 -1.15549e+02 -1.26423e+02 -1.22868e+02 -1.17115e+02 -1.28621e+02
2.24640e+05 2.24600e+03 -1.20363e+02 -1.14754e+02 -1.25971e+02 -1.22679e+02 -1.16908e+02 -1.28451e+02
2.25280e+05 2.25200e+03 -1.20847e+02 -1.15236e+02 -1.26458e+02 -1.22498e+02 -1.16718e+02 -1.28277e+02
2.25920e+05 2.25900e+03 -1.20846e+02 -1.15272e+02 -1.26419e+02 -1.22325e+02 -1.16545e+02 -1.28105e+02
2.26560e+05 2.26500e+03 -1.20815e+02 -1.15155e+02 -1.26474e+02 -1.22166e+02 -1.16391e+02 -1.27942e+02
2.27200e+05 2.27200e+03 -1.20743e+02 -1.15071e+02 -1.26416e+02 -1.22023e+02 -1.16255e+02 -1.27790e+02
2.27840e+05 2.27800e+03 -1.20573e+02 -1.14814e+02 -1.26333e+02 -1.21893e+02 -1.16135e+02 -1.27651e+02
2.28480e+05 2.28400e+03 -1.20373e+02 -1.15227e+02 -1.25519e+02 -1.21775e+02 -1.16028e+02 -1.27523e+02
2.29120e+05 2.29100e+03 -1.20187e+02 -1.15115e+02 -1.25259e+02 -1.21669e+02 -1.15933e+02 -1.27406e+02
2.29760e+05 2.29700e+03 -1.20398e+02 -1.14999e+02 -1.25797e+02 -1.21572e+02 -1.15846e+02 -1.27297e+02
2.30400e+05 2.30400e+03 -1.20167e+02 -1.14548e+02 -1.25786e+02 -1.21480e+02 -1.15764e+02 -1.27196e+02
2.31040e+05 2.31000e+03 -1.19906e+02 -1.14143e+02 -1.25670e+02 -1.21392e+02 -1.15684e+02 -1.27100e+02
2.31680e+05 2.31600e+03 -1.19608e+02 -1.14111e+02 -1.25106e+02 -1.21306e+02 -1.15605e+02 -1.27008e+02
2.32320e+05 2.32300e+03 -1.19608e+02 -1.14336e+02 -1.24881e+02 -1.21222e+02 -1.15525e+02 -1.26920e+02
2.32960e+05 2.32900e+03 -1.19862e+02 -1.14526e+02 -1.25199e+02 -1.21139e+02 -1.15445e+02 -1.26834e+02
2.33600e+05 2.33600e+03 -1.20037e+02 -1.14308e+02 -1.25765e+02 -1.21057e+02 -1.15367e+02 -1.26747e+02
2.34240e+05 2.34200e+03 -1.19422e+02 -1.15304e+02 -1.23540e+02 -1.20976e+02 -1.15293e+02 -1.26659e+02
2.34880e+05 2.34800e+03 -1.20688e+02 -1.16480e+02 -1.24895e+02 -1.20898e+02 -1.15228e+02 -1.26568e+02
2.35520e+05 2.35500e+03 -1.20344e+02 -1.14394e+02 -1.26293e+02 -1.20825e+02 -1.15179e+02 -1.26471e+02
2.36160e+05 2.36100e+03 -1.19613e+02 -1.14078e+02 -1.25148e+02 -1.20763e+02 -1.15156e+02 -1.26369e+02
2.36800e+05 2.36800e+03 -1.19444e+02 -1.14137e+02 -1.24750e+02 -1.20716e+02 -1.15171e+02 -1.26260e+02
2.37440e+05 2.37400e+03 -1.19418e+02 -1.14872e+02 -1.23965e+02 -1.20690e+02 -1.15234e+02 -1.26146e+02
2.38080e+05 2.38000e+03 -1.19166e+02 -1.14241e+02 -1.24090e+02 -1.20688e+02 -1.15349e+02 -1.26026e+02
2.38720e+05 2.38700e+03 -1.19465e+02 -1.13934e+02 -1.24997e+02 -1.20704e+02 -1.15507e+02 -1.25902e+02
2.39360e+05 2.39300e+03 -1.18854e+02 -1.14048e+02 -1.23660e+02 -1.20733e+02 -1.15690e+02 -1.25776e+02
2.40000e+05 2.40000e+03 -1.18650e+02 -1.14298e+02 -1.23003e+02 -1.20760e+02 -1.15871e+02 -1.25649e+02
2.40640e+05 2.40600e+03 -1.18769e+02 -1.14429e+02 -1.23108e+02 -1.20773e+02 -1.16023e+02 -1.25524e+02
2.41280e+05 2.41200e+03 -1.18318e+02 -1.14131e+02 -1.22505e+02 -1.20762e+02 -1.16124e+02 -1.25401e+02
2.41920e+05 2.41900e+03 -1.18364e+02 -1.13612e+02 -1.23117e+02 -1.20723e+02 -1.16164e+02 -1.25282e+02
2.42560e+05 2.42500e+03 -1.17906e+02 -1.13180e+02 -1.22631e+02 -1.20654e+02 -1.16143e+02 -1.25164e+02
2.43200e+05 2.43200e+03 -1.39585e+02 -1.33456e+02 -1.45714e+02 -1.20559e+02 -1.16071e+02 -1.25047e+02
2.43840e+05 2.43800e+03 -1.17938e+02 -1.13024e+02 -1.22852e+02 -1.20448e+02 -1.15969e+02 -1.24928e+02
2.44480e+05 2.44400e+03 -1.18966e+02 -1.14747e+02 -1.23186e+02 -1.20328e+02 -1.15854e+02 -1.24803e+02
2.45120e+05 2.45100e+03 -1.28200e+02 -1.22161e+02 -1.34239e+02 -1.20209e+02 -1.15744e+02 -1.24674e+02
2.45760e+05 2.45700e+03 -1.17444e+02 -1.12880e+02 -1.22008e+02 -1.20094e+02 -1.15646e+02 -1.24541e+02
2.46400e+05 2.46400e+03 -1.18291e+02 -1.13418e+02 -1.23163e+02 -1.19987e+02 -1.15561e+02 -1.24413e+02
2.47040e+05 2.47000e+03 -1.18290e+02 -1.12657e+02 -1.23923e+02 -1.19893e+02 -1.15489e+02 -1.24296e+02
2.47680e+05 2.47600e+03 -1.31886e+02 -1.12651e+02 -1.51120e+02 -1.19812e+02 -1.15426e+02 -1.24198e+02
2.48320e+05 2.48300e+03 -1.17469e+02 -1.12515e+02 -1.22422e+02 -1.19745e+02 -1.15371e+02 -1.24120e+02
2.48960e+05 2.48900e+03 -1.17887e+02 -1.12430e+02 -1.23343e+02 -1.19691e+02 -1.15320e+02 -1.24061e+02
2.49600e+05 2.49600e+03 -1.17186e+02 -1.12901e+02 -1.21471e+02 -1.19644e+02 -1.15273e+02 -1.24015e+02
2.50240e+05 2.50200e+03 -1.18816e+02 -1.12725e+02 -1.24906e+02 -1.19601e+02 -1.15225e+02 -1.23977e+02
2.50880e+05 2.50800e+03 -1.18329e+02 -1.12465e+02 -1.24193e+02 -1.19558e+02 -1.15169e+02 -1.23948e+02
2.51520e+05 2.51500e+03 -1.17749e+02 -1.12622e+02 -1.22876e+02 -1.19513e+02 -1.15096e+02 -1.23930e+02
2.52160e+05 2.52100e+03 -1.16868e+02 -1.11976e+02 -1.21759e+02 -1.19462e+02 -1.14998e+02 -1.23925e+02
2.52800e+05 2.52800e+03 -1.17660e+02 -1.13225e+02 -1.22095e+02 -1.19402e+02 -1.14872e+02 -1.23932e+02
2.53440e+05 2.53400e+03 -1.16262e+02 -1.11674e+02 -1.20850e+02 -1.19328e+02 -1.14716e+02 -1.23941e+02
2.54080e+05 2.54000e+03 -1.16472e+02 -1.11528e+02 -1.21415e+02 -1.19242e+02 -1.14539e+02 -1.23945e+02
2.54720e+05 2.54700e+03 -1.32784e+02 -1.11874e+02 -1.53693e+02 -1.19143e+02 -1.14356e+02 -1.23931e+02
2.55360e+05 2.55300e+03 -1.17824e+02 -1.14706e+02 -1.20942e+02 -1.19040e+02 -1.14186e+02 -1.23894e+02
2.56000e+05 2.56000e+03 -1.17481e+02 -1.13276e+02 -1.21685e+02 -1.18941e+02 -1.14053e+02 -1.23828e+02
2.56640e+05 2.56600e+03 -1.28536e+02 -1.13484e+02 -1.43588e+02 -1.18853e+02 -1.13974e+02 -1.23733e+02
2.57280e+05 2.57200e+03 -1.18013e+02 -1.14845e+02 -1.21182e+02 -1.18787e+02 -1.13961e+02 -1.23613e+02
2.57920e+05 2.57900e+03 -1.17745e+02 -1.13331e+02 -1.22160e+02 -1.18749e+02 -1.14011e+02 -1.23486e+02
2.58560e+05 2.58500e+03 -1.16931e+02 -1.12862e+02 -1.21001e+02 -1.18746e+02 -1.14112e+02 -1.23380e+02
2.59200e+05 2.59200e+03 -1.17207e+02 -1.13903e+02 -1.20511e+02 -1.18787e+02 -1.14245e+02 -1.23328e+02
2.59840e+05 2.59800e+03 -1.19206e+02 -1.17697e+02 -1.20715e+02 -1.18876e+02 -1.14393e+02 -1.23359e+02
2.60480e+05 2.60400e+03 -1.17383e+02 -1.13549e+02 -1.21217e+02 -1.19016e+02 -1.14544e+02 -1.23488e+02
2.61120e+05 2.61100e+03 -1.17927e+02 -1.12280e+02 -1.23573e+02 -1.19197e+02 -1.14691e+02 -1.23703e+02
2.61760e+05 2.61700e+03 -1.16286e+02 -1.12297e+02 -1.20276e+02 -1.19401e+02 -1.14830e+02 -1.23972e+02
2.62400e+05 2.62400e+03 -1.17033e+02 -1.11278e+02 -1.22788e+02 -1.19602e+02 -1.14955e+02 -1.24248e+02
2.63040e+05 2.63000e+03 -1.16415e+02 -1.12110e+02 -1.20719e+02 -1.19773e+02 -1.15063e+02 -1.24484e+02
2.63680e+05 2.63600e+03 -1.16240e+02 -1.12006e+02 -1.20475e+02 -1.19895e+02 -1.15150e+02 -1.24641e+02
2.64320e+05 2.64300e+03 -1.15573e+02 -1.11005e+02 -1.20142e+02 -1.19953e+02 -1.15212e+02 -1.24695e+02
2.64960e+05 2.64900e+03 -1.16136e+02 -1.12140e+02 -1.20133e+02 -1.19941e+02 -1.15243e+02 -1.24639e+02
2.65600e+05 2.65600e+03 -1.16143e+02 -1.11720e+02 -1.20566e+02 -1.19859e+02 -1.15234e+02 -1.24485e+02
2.66240e+05 2.66200e+03 -1.15373e+02 -1.11137e+02 -1.19608e+02 -1.19715e+02 -1.15175e+02 -1.24255e+02
2.66880e+05 2.66800e+03 -1.15203e+02 -1.11479e+02 -1.18928e+02 -1.19519e+02 -1.15061e+02 -1.23976e+02
2.67520e+05 2.67500e+03 -1.14531e+02 -1.10648e+02 -1.18415e+02 -1.19282e+02 -1.14890e+02 -1.23674e+02
2.68160e+05 2.68100e+03 -1.15407e+02 -1.10942e+02 -1.19872e+02 -1.19017e+02 -1.14667e+02 -1.23368e+02
2.68800e+05 2.68800e+03 -1.15443e+02 -1.10812e+02 -1.20074e+02 -1.18736e+02 -1.14404e+02 -1.23068e+02
2.69440e+05 2.69400e+03 -1.15245e+02 -1.10978e+02 -1.19513e+02 -1.18445e+02 -1.14113e+02 -1.22777e+02
2.70080e+05 2.70000e+03 -1.14732e+02 -1.10600e+02 -1.18864e+02 -1.18150e+02 -1.13808e+02 -1.22493e+02
2.70720e+05 2.70700e+03 -1.15000e+02 -1.11129e+02 -1.18871e+02 -1.17859e+02 -1.13502e+02 -1.22217e+02
2.71360e+05 2.71300e+03 -1.14612e+02 -1.10548e+02 -1.18675e+02 -1.17578e+02 -1.13205e+02 -1.21952e+02
2.72000e+05 2.72000e+03 -1.14447e+02 -1.10337e+02 -1.18556e+02 -1.17316e+02 -1.12922e+02 -1.21711e+02
2.72640e+05 2.72600e+03 -1.14397e+02 -1.10304e+02 -1.18489e+02 -1.17083e+02 -1.12656e+02 -1.21510e+02
2.73280e+05 2.73200e+03 -1.14887e+02 -1.10540e+02 -1.19234e+02 -1.16886e+02 -1.12407e+02 -1.21365e+02
2.73920e+05 2.73900e+03 -1.14797e+02 -1.10414e+02 -1.19180e+02 -1.16727e+02 -1.12175e+02 -1.21280e+02
2.74560e+05 2.74500e+03 -1.15391e+02 -1.11438e+02 -1.19343e+02 -1.16607e+02 -1.11961e+02 -1.21253e+02
2.75200e+05 2.75200e+03 -1.14847e+02 -1.11214e+02 -1.18481e+02 -1.16517e+02 -1.11763e+02 -1.21270e+02
2.75840e+05 2.75800e+03 -1.14361e+02 -1.10264e+02 -1.18457e+02 -1.16450e+02 -1.11584e+02 -1.21315e+02
2.76480e+05 2.76400e+03 -1.14197e+02 -1.10092e+02 -1.18301e+02 -1.16395e+02 -1.11422e+02 -1.21369e+02
2.77120e+05 2.77100e+03 -1.14514e+02 -1.10129e+02 -1.18900e+02 -1.16346e+02 -1.11280e+02 -1.21411e+02
2.77760e+05 2.77700e+03 -1.14657e+02 -1.10723e+02 -1.18591e+02 -1.16290e+02 -1.11156e+02 -1.21423e+02
2.78400e+05 2.78400e+03 -1.14766e+02 -1.10435e+02 -1.19097e+02 -1.16221e+02 -1.11049e+02 -1.21392e+02
2.79040e+05 2.79000e+03 -1.13983e+02 -1.09709e+02 -1.18258e+02 -1.16134e+02 -1.10958e+02 -1.21310e+02
2.79680e+05 2.79600e+03 -1.13715e+02 -1.09829e+02 -1.17602e+02 -1.16029e+02 -1.10879e+02 -1.21179e+02
2.80320e+05 2.80300e+03 -1.14046e+02 -1.10558e+02 -1.17534e+02 -1.15907e+02 -1.10810e+02 -1.21004e+02
2.80960e+05 2.80900e+03 -1.14622e+02 -1.10864e+02 -1.18380e+02 -1.15771e+02 -1.10748e+02 -1.20794e+02
2.81600e+05 2.81600e+03 -1.14318e+02 -1.09463e+02 -1.19173e+02 -1.15626e+02 -1.10690e+02 -1.20563e+02
2.82240e+05 2.82200e+03 -1.14556e+02 -1.11370e+02 -1.17742e+02 -1.15478e+02 -1.10633e+02 -1.20323e+02
2.82880e+05 2.82800e+03 -1.14912e+02 -1.12026e+02 -1.17799e+02 -1.15331e+02 -1.10577e+02 -1.20085e+02
2.83520e+05 2.83500e+03 -1.14298e+02 -1.09400e+02 -1.19196e+02 -1.15190e+02 -1.10522e+02 -1.19857e+02
2.84160e+05 2.84100e+03 -1.14907e+02 -1.11836e+02 -1.17979e+02 -1.15058e+02 -1.10468e+02 -1.19647e+02
2.84800e+05 2.84800e+03 -1.14172e+02 -1.11184e+02 -1.17160e+02 -1.14938e+02 -1.10416e+02 -1.19459e+02
2.85440e+05 2.85400e+03 -1.14590e+02 -1.11212e+02 -1.17968e+02 -1.14836e+02 -1.10373e+02 -1.19299e+02
2.86080e+05 2.86000e+03 -1.20268e+02 -1.09953e+02 -1.30583e+02 -1.14758e+02 -1.10346e+02 -1.19170e+02
2.86720e+05 2.86700e+03 -1.21389e+02 -1.11731e+02 -1.31048e+02 -1.14709e+02 -1.10344e+02 -1.19074e+02
2.87360e+05 2.87300e+03 -1.24875e+02 -1.14308e+02 -1.35441e+02 -1.14695e+02 -1.10373e+02 -1.19016e+02
2.88000e+05 2.88000e+03 -1.13358e+02 -1.09654e+02 -1.17063e+02 -1.14716e+02 -1.10437e+02 -1.18996e+02
2.88640e+05 2.88600e+03 -1.13634e+02 -1.09646e+02 -1.17622e+02 -1.14779e+02 -1.10539e+02 -1.19018e+02
2.89280e+05 2.89200e+03 -1.13341e+02 -1.09052e+02 -1.17631e+02 -1.14886e+02 -1.10683e+02 -1.19088e+02
2.89920e+05 2.89900e+03 -1.12901e+02 -1.09532e+02 -1.16271e+02 -1.15044e+02 -1.10868e+02 -1.19221e+02
2.90560e+05 2.90500e+03 -1.13043e+02 -1.08983e+02 -1.17104e+02 -1.15262e+02 -1.11090e+02 -1.19433e+02
2.91200e+05 2.91200e+03 -1.13088e+02 -1.08892e+02 -1.17285e+02 -1.15536e+02 -1.11338e+02 -1.19735e+02
2.91840e+05 2.91800e+03 -1.13195e+02 -1.09402e+02 -1.16987e+02 -1.15858e+02 -1.11597e+02 -1.20120e+02
2.92480e+05 2.92400e+03 -1.12769e+02 -1.09165e+02 -1.16373e+02 -1.16205e+02 -1.11845e+02 -1.20565e+02
2.93120e+05 2.93100e+03 -1.12791e+02 -1.09495e+02 -1.16087e+02 -1.16541e+02 -1.12059e+02 -1.21023e+02
2.93760e+05 2.93700e+03 -1.13052e+02 -1.09916e+02 -1.16187e+02 -1.16829e+02 -1.12216e+02 -1.21442e+02
2.94400e+05 2.94400e+03 -1.13231e+02 -1.09308e+02 -1.17153e+02 -1.17032e+02 -1.12299e+02 -1.21765e+02
2.95040e+05 2.95000e+03 -1.12728e+02 -1.08724e+02 -1.16732e+02 -1.17126e+02 -1.12301e+02 -1.21952e+02
2.95680e+05 2.95600e+03 -1.12922e+02 -1.09720e+02 -1.16125e+02 -1.17101e+02 -1.12221e+02 -1.21980e+02
2.96320e+05 2.96300e+03 -1.12800e+02 -1.08785e+02 -1.16816e+02 -1.16957e+02 -1.12068e+02 -1.21846e+02
2.96960e+05 2.96900e+03 -1.12470e+02 -1.08438e+02 -1.16501e+02 -1.16711e+02 -1.11856e+02 -1.21566e+02
2.97600e+05 2.97600e+03 -1.12971e+02 -1.09079e+02 -1.16863e+02 -1.16391e+02 -1.11610e+02 -1.21171e+02
2.98240e+05 2.98200e+03 -1.12391e+02 -1.09003e+02 -1.15778e+02 -1.16028e+02 -1.11361e+02 -1.20695e+02
2.98880e+05 2.98800e+03 -1.13135e+02 -1.08914e+02 -1.17355e+02 -1.15659e+02 -1.11142e+02 -1.20175e+02
2.99520e+05 2.99500e+03 -1.12725e+02 -1.09407e+02 -1.16043e+02 -1.15310e+02 -1.10974e+02 -1.19646e+02
3.00160e+05 3.00100e+03 -1.12474e+02 -1.08626e+02 -1.16321e+02 -1.15000e+02 -1.10866e+02 -1.19134e+02
3.00800e+05 3.00800e+03 -1.12737e+02 -1.09346e+02 -1.16127e+02 -1.14735e+02 -1.10808e+02 -1.18662e+02
3.01440e+05 3.01400e+03 -1.12723e+02 -1.09023e+02 -1.16423e+02 -1.14514e+02 -1.10782e+02 -1.18247e+02
3.02080e+05 3.02000e+03 -1.14832e+02 -1.09145e+02 -1.20520e+02 -1.14332e+02 -1.10763e+02 -1.17901e+02
3.02720e+05 3.02700e+03 -1.26534e+02 -1.08570e+02 -1.44499e+02 -1.14182e+02 -1.10733e+02 -1.17631e+02
3.03360e+05 3.03300e+03 -1.11904e+02 -1.08171e+02 -1.15636e+02 -1.14056e+02 -1.10678e+02 -1.17435e+02
3.04000e+05 3.04000e+03 -1.12341e+02 -1.08836e+02 -1.15847e+02 -1.13947e+02 -1.10592e+02 -1.17301e+02
3.04640e+05 3.04600e+03 -1.11922e+02 -1.07991e+02 -1.15852e+02 -1.13846e+02 -1.10478e+02 -1.17214e+02
3.05280e+05 3.05200e+03 -1.12011e+02 -1.08617e+02 -1.15405e+02 -1.13749e+02 -1.10342e+02 -1.17157e+02
3.05920e+05 3.05900e+03 -1.12136e+02 -1.08442e+02 -1.15831e+02 -1.13657e+02 -1.10192e+02 -1.17122e+02
3.06560e+05 3.06500e+03 -1.12302e+02 -1.08367e+02 -1.16236e+02 -1.13569e+02 -1.10034e+02 -1.17103e+02
3.07200e+05 3.07200e+03 -1.11846e+02 -1.08392e+02 -1.15301e+02 -1.13489e+02 -1.09876e+02 -1.17102e+02
3.07840e+05 3.07800e+03 -1.11873e+02 -1.08665e+02 -1.15080e+02 -1.13418e+02 -1.09721e+02 -1.17114e+02
3.08480e+05 3.08400e+03 -1.11802e+02 -1.08040e+02 -1.15563e+02 -1.13353e+02 -1.09573e+02 -1.17134e+02
3.09120e+05 3.09100e+03 -1.11910e+02 -1.07716e+02 -1.16105e+02 -1.13292e+02 -1.09434e+02 -1.17151e+02
3.09760e+05 3.09700e+03 -1.11515e+02 -1.07918e+02 -1.15112e+02 -1.13229e+02 -1.09303e+02 -1.17155e+02
3.10400e+05 3.10400e+03 -1.11251e+02 -1.07900e+02 -1.14602e+02 -1.13159e+02 -1.09181e+02 -1.17136e+02
3.11040e+05 3.11000e+03 -1.11323e+02 -1.07811e+02 -1.14834e+02 -1.13081e+02 -1.09069e+02 -1.17092e+02
3.11680e+05 3.11600e+03 -1.10781e+02 -1.07569e+02 -1.13994e+02 -1.12997e+02 -1.08965e+02 -1.17029e+02
3.12320e+05 3.12300e+03 -1.11350e+02 -1.07851e+02 -1.14849e+02 -1.12911e+02 -1.08868e+02 -1.16954e+02
3.12960e+05 3.12900e+03 -1.11082e+02 -1.07801e+02 -1.14363e+02 -1.12827e+02 -1.08777e+02 -1.16877e+02
3.13600e+05 3.13600e+03 -1.11570e+02 -1.07499e+02 -1.15642e+02 -1.12748e+02 -1.08690e+02 -1.16805e+02
3.14240e+05 3.14200e+03 -1.10941e+02 -1.07763e+02 -1.14119e+02 -1.12675e+02 -1.08605e+02 -1.16746e+02
3.14880e+05 3.14800e+03 -1.11141e+02 -1.08138e+02 -1.14143e+02 -1.12611e+02 -1.08522e+02 -1.16700e+02
3.15520e+05 3.15500e+03 -1.11110e+02 -1.07476e+02 -1.14744e+02 -1.12553e+02 -1.08442e+02 -1.16665e+02
3.16160e+05 3.16100e+03 -1.11273e+02 -1.07919e+02 -1.14626e+02 -1.12498e+02 -1.08365e+02 -1.16631e+02
3.16800e+05 3.16800e+03 -1.11465e+02 -1.07620e+02 -1.15309e+02 -1.12441e+02 -1.08294e+02 -1.16589e+02
3.17440e+05 3.17400e+03 -1.11000e+02 -1.07301e+02 -1.14699e+02 -1.12379e+02 -1.08228e+02 -1.16529e+02
3.18080e+05 3.18000e+03 -1.11599e+02 -1.07989e+02 -1.15208e+02 -1.12308e+02 -1.08170e+02 -1.16446e+02
3.18720e+05 3.18700e+03 -1.11507e+02 -1.07912e+02 -1.15103e+02 -1.12227e+02 -1.08119e+02 -1.16335e+02
3.19360e+05 3.19300e+03 -1.10934e+02 -1.07788e+02 -1.14080e+02 -1.12137e+02 -1.08077e+02 -1.16198e+02
3.20000e+05 3.20000e+03 -1.11401e+02 -1.07566e+02 -1.15236e+02 -1.12042e+02 -1.08043e+02 -1.16041e+02
3.20640e+05 3.20600e+03 -1.10689e+02 -1.07257e+02 -1.14120e+02 -1.11944e+02 -1.08016e+02 -1.15871e+02
3.21280e+05 3.21200e+03 -1.10514e+02 -1.06864e+02 -1.14165e+02 -1.11847e+02 -1.07996e+02 -1.15699e+02
3.21920e+05 3.21900e+03 -1.11370e+02 -1.07144e+02 -1.15596e+02 -1.11758e+02 -1.07982e+02 -1.15534e+02
3.22560e+05 3.22500e+03 -1.10892e+02 -1.07926e+02 -1.13857e+02 -1.11676e+02 -1.07971e+02 -1.15381e+02
3.23200e+05 3.23200e+03 -1.10540e+02 -1.06958e+02 -1.14121e+02 -1.11604e+02 -1.07962e+02 -1.15246e+02
3.23840e+05 3.23800e+03 -1.10674e+02 -1.07480e+02 -1.13867e+02 -1.11540e+02 -1.07951e+02 -1.15129e+02
3.24480e+05 3.24400e+03 -1.10770e+02 -1.07284e+02 -1.14257e+02 -1.11483e+02 -1.07935e+02 -1.15030e+02
3.25120e+05 3.25100e+03 -1.10075e+02 -1.06595e+02 -1.13555e+02 -1.11428e+02 -1.07912e+02 -1.14944e+02
3.25760e+05 3.25700e+03 -1.11118e+02 -1.07181e+02 -1.15054e+02 -1.11375e+02 -1.07879e+02 -1.14870e+02
3.26400e+05 3.26400e+03 -1.09970e+02 -1.06176e+02 -1.13764e+02 -1.11320e+02 -1.07835e+02 -1.14804e+02
3.27040e+05 3.27000e+03 -1.10859e+02 -1.07533e+02 -1.14185e+02 -1.11262e+02 -1.07782e+02 -1.14743e+02
3.27680e+05 3.27600e+03 -1.10469e+02 -1.06136e+02 -1.14801e+02 -1.11203e+02 -1.07720e+02 -1.14686e+02
3.28320e+05 3.28300e+03 -1.10295e+02 -1.06573e+02 -1.14017e+02 -1.11142e+02 -1.07653e+02 -1.14631e+02
3.28960e+05 3.28900e+03 -1.10773e+02 -1.06715e+02 -1.14832e+02 -1.11082e+02 -1.07586e+02 -1.14579e+02
3.29600e+05 3.29600e+03 -1.10117e+02 -1.06282e+02 -1.13952e+02 -1.11026e+02 -1.07520e+02 -1.14532e+02
3.30240e+05 3.30200e+03 -1.10261e+02 -1.06783e+02 -1.13739e+02 -1.10975e+02 -1.07457e+02 -1.14493e+02
3.30880e+05 3.30800e+03 -1.10159e+02 -1.06867e+02 -1.13451e+02 -1.10931e+02 -1.07398e+02 -1.14465e+02
3.31520e+05 3.31500e+03 -1.09826e+02 -1.06458e+02 -1.13194e+02 -1.10897e+02 -1.07348e+02 -1.14446e+02
3.32160e+05 3.32100e+03 -1.09751e+02 -1.06317e+02 -1.13186e+02 -1.10873e+02 -1.07311e+02 -1.14435e+02
3.32800e+05 3.32800e+03 -1.10775e+02 -1.06681e+02 -1.14869e+02 -1.10859e+02 -1.07291e+02 -1.14428e+02
3.33440e+05 3.33400e+03 -1.09835e+02 -1.06379e+02 -1.13290e+02 -1.10856e+02 -1.07289e+02 -1.14422e+02
3.34080e+05 3.34000e+03 -1.10266e+02 -1.06305e+02 -1.14226e+02 -1.10859e+02 -1.07307e+02 -1.14411e+02
3.34720e+05 3.34700e+03 -1.09922e+02 -1.06457e+02 -1.13388e+02 -1.10870e+02 -1.07346e+02 -1.14394e+02
3.35360e+05 3.35300e+03 -1.09829e+02 -1.06346e+02 -1.13312e+02 -1.10885e+02 -1.07404e+02 -1.14366e+02
3.36000e+05 3.36000e+03 -1.09812e+02 -1.06296e+02 -1.13328e+02 -1.10903e+02 -1.07477e+02 -1.14329e+02
3.36640e+05 3.36600e+03 -1.09523e+02 -1.06285e+02 -1.12762e+02 -1.10918e+02 -1.07554e+02 -1.14282e+02
3.37280e+05 3.37200e+03 -1.09721e+02 -1.06556e+02 -1.12886e+02 -1.10925e+02 -1.07623e+02 -1.14228e+02
3.37920e+05 3.37900e+03 -1.10084e+02 -1.06720e+02 -1.13448e+02 -1.10920e+02 -1.07672e+02 -1.14168e+02
3.38560e+05 3.38500e+03 -1.09672e+02 -1.06489e+02 -1.12855e+02 -1.10900e+02 -1.07691e+02 -1.14108e+02
3.39200e+05 3.39200e+03 -1.09756e+02 -1.06434e+02 -1.13079e+02 -1.10864e+02 -1.07678e+02 -1.14051e+02
3.39840e+05 3.39800e+03 -1.09827e+02 -1.06194e+02 -1.13459e+02 -1.10819e+02 -1.07634e+02 -1.14003e+02
3.40480e+05 3.40400e+03 -1.10001e+02 -1.06681e+02 -1.13321e+02 -1.10764e+02 -1.07562e+02 -1.13967e+02
3.41120e+05 3.41100e+03 -1.09279e+02 -1.06179e+02 -1.12380e+02 -1.10706e+02 -1.07469e+02 -1.13943e+02
3.41760e+05 3.41700e+03 -1.09403e+02 -1.06522e+02 -1.12284e+02 -1.10646e+02 -1.07364e+02 -1.13928e+02
3.42400e+05 3.42400e+03 -1.09651e+02 -1.05992e+02 -1.13311e+02 -1.10584e+02 -1.07253e+02 -1.13916e+02
3.43040e+05 3.43000e+03 -1.09163e+02 -1.06195e+02 -1.12132e+02 -1.10523e+02 -1.07142e+02 -1.13903e+02
3.43680e+05 3.43600e+03 -1.09489e+02 -1.05914e+02 -1.13063e+02 -1.10459e+02 -1.07034e+02 -1.13883e+02
3.44320e+05 3.44300e+03 -1.09326e+02 -1.05870e+02 -1.12782e+02 -1.10393e+02 -1.06934e+02 -1.13852e+02
3.44960e+05 3.44900e+03 -1.09803e+02 -1.06333e+02 -1.13273e+02 -1.10325e+02 -1.06842e+02 -1.13808e+02
3.45600e+05 3.45600e+03 -1.09130e+02 -1.05768e+02 -1.12491e+02 -1.10255e+02 -1.06759e+02 -1.13750e+02
3.46240e+05 3.46200e+03 -1.09484e+02 -1.05941e+02 -1.13027e+02 -1.10183e+02 -1.06685e+02 -1.13680e+02
3.46880e+05 3.46800e+03 -1.09174e+02 -1.05900e+02 -1.12448e+02 -1.10112e+02 -1.06621e+02 -1.13602e+02
3.47520e+05 3.47500e+03 -1.08768e+02 -1.05993e+02 -1.11543e+02 -1.10046e+02 -1.06571e+02 -1.13520e+02
3.48160e+05 3.48100e+03 -1.09212e+02 -1.06471e+02 -1.11952e+02 -1.09992e+02 -1.06542e+02 -1.13441e+02
3.48800e+05 3.48800e+03 -1.09145e+02 -1.06056e+02 -1.12234e+02 -1.09954e+02 -1.06540e+02 -1.13368e+02
3.49440e+05 3.49400e+03 -1.08993e+02 -1.06140e+02 -1.11847e+02 -1.09934e+02 -1.06566e+02 -1.13303e+02
3.50080e+05 3.50000e+03 -1.09276e+02 -1.06271e+02 -1.12281e+02 -1.09929e+02 -1.06615e+02 -1.13244e+02
3.50720e+05 3.50700e+03 -1.09173e+02 -1.06326e+02 -1.12020e+02 -1.09933e+02 -1.06676e+02 -1.13189e+02
3.51360e+05 3.51300e+03 -1.09064e+02 -1.06582e+02 -1.11547e+02 -1.09936e+02 -1.06736e+02 -1.13135e+02
3.52000e+05 3.52000e+03 -1.09441e+02 -1.06207e+02 -1.12676e+02 -1.09931e+02 -1.06785e+02 -1.13077e+02
3.52640e+05 3.52600e+03 -1.10148e+02 -1.08539e+02 -1.11757e+02 -1.09914e+02 -1.06815e+02 -1.13013e+02
3.53280e+05 3.53200e+03 -1.09188e+02 -1.05887e+02 -1.12489e+02 -1.09884e+02 -1.06826e+02 -1.12942e+02
3.53920e+05 3.53900e+03 -1.09069e+02 -1.05986e+02 -1.12152e+02 -1.09842e+02 -1.06820e+02 -1.12864e+02
3.54560e+05 3.54500e+03 -1.09138e+02 -1.06092e+02 -1.12184e+02 -1.09790e+02 -1.06799e+02 -1.12780e+02
3.55200e+05 3.55200e+03 -1.08758e+02 -1.06181e+02 -1.11335e+02 -1.09732e+02 -1.06769e+02 -1.12695e+02
3.55840e+05 3.55800e+03 -1.09027e+02 -1.06131e+02 -1.11923e+02 -1.09673e+02 -1.06733e+02 -1.12613e+02
3.56480e+05 3.56400e+03 -1.08842e+02 -1.05828e+02 -1.11856e+02 -1.09620e+02 -1.06702e+02 -1.12537e+02
3.57120e+05 3.57100e+03 -1.08891e+02 -1.06257e+02 -1.11524e+02 -1.09579e+02 -1.06687e+02 -1.12471e+02
3.57760e+05 3.57700e+03 -1.08782e+02 -1.05936e+02 -1.11628e+02 -1.09559e+02 -1.06701e+02 -1.12417e+02
3.58400e+05 3.58400e+03 -1.08780e+02 -1.06081e+02 -1.11479e+02 -1.09566e+02 -1.06756e+02 -1.12376e+02
3.59040e+05 3.59000e+03 -1.08552e+02 -1.06028e+02 -1.11075e+02 -1.09601e+02 -1.06857e+02 -1.12345e+02
3.59680e+05 3.59600e+03 -1.08206e+02 -1.05599e+02 -1.10812e+02 -1.09662e+02 -1.07001e+02 -1.12322e+02
3.60320e+05 3.60300e+03 -1.08648e+02 -1.05919e+02 -1.11377e+02 -1.09741e+02 -1.07180e+02 -1.12302e+02
3.60960e+05 3.60900e+03 -1.08720e+02 -1.05674e+02 -1.11766e+02 -1.09830e+02 -1.07378e+02 -1.12282e+02
3.61600e+05 3.61600e+03 -1.08728e+02 -1.05741e+02 -1.11716e+02 -1.09919e+02 -1.07578e+02 -1.12260e+02
3.62240e+05 3.62200e+03 -1.08606e+02 -1.05852e+02 -1.11360e+02 -1.09994e+02 -1.07758e+02 -1.12231e+02
3.62880e+05 3.62800e+03 -1.36636e+02 -1.11575e+02 -1.61696e+02 -1.10048e+02 -1.07901e+02 -1.12195e+02
3.63520e+05 3.63500e+03 -1.08698e+02 -1.06031e+02 -1.11366e+02 -1.10070e+02 -1.07989e+02 -1.12151e+02
3.64160e+05 3.64100e+03 -1.09044e+02 -1.05532e+02 -1.12556e+02 -1.10056e+02 -1.08013e+02 -1.12100e+02
3.64800e+05 3.64800e+03 -1.08728e+02 -1.05649e+02 -1.11807e+02 -1.10009e+02 -1.07975e+02 -1.12043e+02
3.65440e+05 3.65400e+03 -1.09116e+02 -1.06076e+02 -1.12156e+02 -1.09935e+02 -1.07887e+02 -1.11983e+02
3.66080e+05 3.66000e+03 -1.08519e+02 -1.05949e+02 -1.11089e+02 -1.09850e+02 -1.07775e+02 -1.11924e+02
3.66720e+05 3.66700e+03 -1.08418e+02 -1.05573e+02 -1.11263e+02 -1.09769e+02 -1.07670e+02 -1.11868e+02
3.67360e+05 3.67300e+03 -1.09194e+02 -1.06042e+02 -1.12345e+02 -1.09708e+02 -1.07597e+02 -1.11820e+02
3.68000e+05 3.68000e+03 -1.08546e+02 -1.05943e+02 -1.11148e+02 -1.09674e+02 -1.07566e+02 -1.11782e+02
3.68640e+05 3.68600e+03 -1.09115e+02 -1.05814e+02 -1.12416e+02 -1.09662e+02 -1.07569e+02 -1.11756e+02
3.69280e+05 3.69200e+03 -1.08614e+02 -1.06370e+02 -1.10857e+02 -1.09665e+02 -1.07589e+02 -1.11740e+02
3.69920e+05 3.69900e+03 -1.08739e+02 -1.06174e+02 -1.11303e+02 -1.09668e+02 -1.07604e+02 -1.11732e+02
3.70560e+05 3.70500e+03 -1.08570e+02 -1.06111e+02 -1.11028e+02 -1.09662e+02 -1.07594e+02 -1.11730e+02
3.71200e+05 3.71200e+03 -1.08256e+02 -1.06159e+02 -1.10353e+02 -1.09639e+02 -1.07548e+02 -1.11731e+02
3.71840e+05 3.71800e+03 -1.08475e+02 -1.05993e+02 -1.10958e+02 -1.09599e+02 -1.07463e+02 -1.11735e+02
3.72480e+05 3.72400e+03 -1.08903e+02 -1.06185e+02 -1.11620e+02 -1.09543e+02 -1.07345e+02 -1.11742e+02
3.73120e+05 3.73100e+03 -1.08556e+02 -1.06138e+02 -1.10975e+02 -1.09478e+02 -1.07203e+02 -1.11754e+02
3.73760e+05 3.73700e+03 -1.08720e+02 -1.06363e+02 -1.11077e+02 -1.09410e+02 -1.07050e+02 -1.11769e+02
3.74400e+05 3.74400e+03 -1.08463e+02 -1.05848e+02 -1.11078e+02 -1.09341e+02 -1.06897e+02 -1.11785e+02
3.75040e+05 3.75000e+03 -1.08829e+02 -1.05720e+02 -1.11939e+02 -1.09274e+02 -1.06753e+02 -1.11795e+02
3.75680e+05 3.75600e+03 -1.08491e+02 -1.05898e+02 -1.11084e+02 -1.09210e+02 -1.06625e+02 -1.11796e+02
3.76320e+05 3.76300e+03 -1.16799e+02 -1.10483e+02 -1.23116e+02 -1.09149e+02 -1.06515e+02 -1.11783e+02
3.76960e+05 3.76900e+03 -1.08566e+02 -1.06155e+02 -1.10977e+02 -1.09090e+02 -1.06426e+02 -1.11755e+02
3.77600e+05 3.77600e+03 -1.08292e+02 -1.05871e+02 -1.10714e+02 -1.09035e+02 -1.06355e+02 -1.11715e+02
3.78240e+05 3.78200e+03 -1.08043e+02 -1.05960e+02 -1.10127e+02 -1.08983e+02 -1.06302e+02 -1.11664e+02
3.78880e+05 3.78800e+03 -1.08237e+02 -1.05676e+02 -1.10798e+02 -1.08935e+02 -1.06264e+02 -1.11607e+02
3.79520e+05 3.79500e+03 -1.08422e+02 -1.06202e+02 -1.10642e+02 -1.08896e+02 -1.06245e+02 -1.11547e+02
3.80160e+05 3.80100e+03 -1.08260e+02 -1.06070e+02 -1.10451e+02 -1.08868e+02 -1.06252e+02 -1.11485e+02
3.80800e+05 3.80800e+03 -1.08447e+02 -1.06379e+02 -1.10514e+02 -1.08857e+02 -1.06291e+02 -1.11423e+02
3.81440e+05 3.81400e+03 -1.08441e+02 -1.05912e+02 -1.10969e+02 -1.08863e+02 -1.06364e+02 -1.11361e+02
3.82080e+05 3.82000e+03 -1.08207e+02 -1.06091e+02 -1.10322e+02 -1.08882e+02 -1.06465e+02 -1.11300e+02
3.82720e+05 3.82700e+03 -1.07942e+02 -1.05802e+02 -1.10081e+02 -1.08910e+02 -1.06581e+02 -1.11240e+02
3.83360e+05 3.83300e+03 -1.08337e+02 -1.06395e+02 -1.10279e+02 -1.08939e+02 -1.06695e+02 -1.11182e+02
3.84000e+05 3.84000e+03 -1.08840e+02 -1.05947e+02 -1.11733e+02 -1.08957e+02 -1.06789e+02 -1.11125e+02
3.84640e+05 3.84600e+03 -1.08058e+02 -1.05932e+02 -1.10184e+02 -1.08962e+02 -1.06852e+02 -1.11071e+02
3.85280e+05 3.85200e+03 -1.10226e+02 -1.05815e+02 -1.14637e+02 -1.08948e+02 -1.06878e+02 -1.11018e+02
3.85920e+05 3.85900e+03 -1.08887e+02 -1.06387e+02 -1.11387e+02 -1.08916e+02 -1.06866e+02 -1.10966e+02
3.86560e+05 3.86500e+03 -1.08451e+02 -1.05939e+02 -1.10962e+02 -1.08868e+02 -1.06821e+02 -1.10916e+02
3.87200e+05 3.87200e+03 -1.07879e+02 -1.05847e+02 -1.09910e+02 -1.08809e+02 -1.06752e+02 -1.10867e+02
3.87840e+05 3.87800e+03 -1.10393e+02 -1.06106e+02 -1.14680e+02 -1.08743e+02 -1.06666e+02 -1.10821e+02
3.88480e+05 3.88400e+03 -1.08351e+02 -1.06013e+02 -1.10689e+02 -1.08676e+02 -1.06574e+02 -1.10778e+02
3.89120e+05 3.89100e+03 -1.09928e+02 -1.06062e+02 -1.13794e+02 -1.08613e+02 -1.06480e+02 -1.10746e+02
3.89760e+05 3.89700e+03 -1.08388e+02 -1.06542e+02 -1.10233e+02 -1.08560e+02 -1.06391e+02 -1.10729e+02
3.90400e+05 3.90400e+03 -1.08633e+02 -1.05719e+02 -1.11548e+02 -1.08521e+02 -1.06308e+02 -1.10734e+02
3.91040e+05 3.91000e+03 -1.08621e+02 -1.05981e+02 -1.11262e+02 -1.08500e+02 -1.06234e+02 -1.10766e+02
3.91680e+05 3.91600e+03 -1.07971e+02 -1.05736e+02 -1.10205e+02 -1.08497e+02 -1.06170e+02 -1.10824e+02
3.92320e+05 3.92300e+03 -1.08422e+02 -1.05805e+02 -1.11038e+02 -1.08511e+02 -1.06117e+02 -1.10905e+02
3.92960e+05 3.92900e+03 -1.08738e+02 -1.05888e+02 -1.11587e+02 -1.08543e+02 -1.06080e+02 -1.11006e+02
3.93600e+05 3.93600e+03 -1.08422e+02 -1.05970e+02 -1.10874e+02 -1.08594e+02 -1.06067e+02 -1.11121e+02
3.94240e+05 3.94200e+03 -1.08642e+02 -1.06389e+02 -1.10895e+02 -1.08663e+02 -1.06081e+02 -1.11246e+02
3.94880e+05 3.94800e+03 -1.08302e+02 -1.06126e+02 -1.10477e+02 -1.08748e+02 -1.06123e+02 -1.11373e+02
3.95520e+05 3.95500e+03 -1.08400e+02 -1.06328e+02 -1.10471e+02 -1.08843e+02 -1.06188e+02 -1.11498e+02
3.96160e+05 3.96100e+03 -1.08439e+02 -1.06590e+02 -1.10287e+02 -1.08940e+02 -1.06269e+02 -1.11611e+02
3.96800e+05 3.96800e+03 -1.09043e+02 -1.07106e+02 -1.10981e+02 -1.09034e+02 -1.06363e+02 -1.11705e+02
3.97440e+05 3.97400e+03 -1.09169e+02 -1.06155e+02 -1.12183e+02 -1.09121e+02 -1.06470e+02 -1.11772e+02
3.98080e+05 3.98000e+03 -1.09019e+02 -1.06396e+02 -1.11643e+02 -1.09201e+02 -1.06593e+02 -1.11808e+02
3.98720e+05 3.98700e+03 -1.08201e+02 -1.06074e+02 -1.10327e+02 -1.09276e+02 -1.06739e+02 -1.11813e+02
3.99360e+05 3.99300e+03 -1.08444e+02 -1.06686e+02 -1.10202e+02 -1.09353e+02 -1.06919e+02 -1.11787e+02
4.00000e+05 4.00000e+03 -1.08759e+02 -1.06597e+02 -1.10921e+02 -1.09441e+02 -1.07145e+02 -1.11736e+02
4.00640e+05 4.00600e+03 -1.08422e+02 -1.06614e+02 -1.10230e+02 -1.09545e+02 -1.07423e+02 -1.11667e+02
4.01280e+05 4.01200e+03 -1.08261e+02 -1.06485e+02 -1.10038e+02 -1.09665e+02 -1.07746e+02 -1.11585e+02
4.01920e+05 4.01900e+03 -1.08501e+02 -1.06396e+02 -1.10605e+02 -1.09795e+02 -1.08090e+02 -1.11500e+02
4.02560e+05 4.02500e+03 -1.08793e+02 -1.06648e+02 -1.10938e+02 -1.09916e+02 -1.08418e+02 -1.11414e+02
4.03200e+05 4.03200e+03 -1.08552e+02 -1.06342e+02 -1.10762e+02 -1.10013e+02 -1.08694e+02 -1.11332e+02
4.03840e+05 4.03800e+03 -1.08117e+02 -1.06555e+02 -1.09678e+02 -1.10071e+02 -1.08887e+02 -1.11254e+02
4.04480e+05 4.04400e+03 -1.08008e+02 -1.06137e+02 -1.09879e+02 -1.10081e+02 -1.08980e+02 -1.11181e+02
4.05120e+05 4.05100e+03 -1.07857e+02 -1.06203e+02 -1.09510e+02 -1.10041e+02 -1.08972e+02 -1.11111e+02
4.05760e+05 4.05700e+03 -1.07743e+02 -1.06025e+02 -1.09461e+02 -1.09957e+02 -1.08873e+02 -1.11041e+02
4.06400e+05 4.06400e+03 -1.07881e+02 -1.06421e+02 -1.09341e+02 -1.09837e+02 -1.08702e+02 -1.10971e+02
4.07040e+05 4.07000e+03 -1.08109e+02 -1.06566e+02 -1.09652e+02 -1.09691e+02 -1.08482e+02 -1.10899e+02
4.07680e+05 4.07600e+03 -1.08196e+02 -1.07064e+02 -1.09329e+02 -1.09529e+02 -1.08236e+02 -1.10823e+02
4.08320e+05 4.08300e+03 -1.07947e+02 -1.06534e+02 -1.09359e+02 -1.09362e+02 -1.07981e+02 -1.10743e+02
4.08960e+05 4.08900e+03 -1.08774e+02 -1.05982e+02 -1.11567e+02 -1.09197e+02 -1.07734e+02 -1.10659e+02
4.09600e+05 4.09600e+03 -1.08207e+02 -1.06529e+02 -1.09884e+02 -1.09037e+02 -1.07504e+02 -1.10571e+02
4.10240e+05 4.10200e+03 -1.08112e+02 -1.06603e+02 -1.09620e+02 -1.08888e+02 -1.07296e+02 -1.10480e+02
4.10880e+05 4.10800e+03 -1.07970e+02 -1.06214e+02 -1.09726e+02 -1.08751e+02 -1.07114e+02 -1.10387e+02
4.11520e+05 4.11500e+03 -1.07463e+02 -1.05871e+02 -1.09055e+02 -1.08627e+02 -1.06956e+02 -1.10298e+02
4.12160e+05 4.12100e+03 -1.07641e+02 -1.05960e+02 -1.09322e+02 -1.08519e+02 -1.06822e+02 -1.10217e+02
4.12800e+05 4.12800e+03 -1.07695e+02 -1.06067e+02 -1.09324e+02 -1.08433e+02 -1.06711e+02 -1.10155e+02
4.13440e+05 4.13400e+03 -1.07554e+02 -1.05971e+02 -1.09137e+02 -1.08370e+02 -1.06618e+02 -1.10122e+02
4.14080e+05 4.14000e+03 -1.07419e+02 -1.05914e+02 -1.08925e+02 -1.08331e+02 -1.06541e+02 -1.10121e+02
4.14720e+05 4.14700e+03 -1.07618e+02 -1.06189e+02 -1.09048e+02 -1.08313e+02 -1.06477e+02 -1.10149e+02
4.15360e+05 4.15300e+03 -1.07969e+02 -1.06641e+02 -1.09296e+02 -1.08309e+02 -1.06423e+02 -1.10194e+02
4.16000e+05 4.16000e+03 -1.07882e+02 -1.06514e+02 -1.09251e+02 -1.08309e+02 -1.06376e+02 -1.10243e+02
4.16640e+05 4.16600e+03 -1.07867e+02 -1.06617e+02 -1.09117e+02 -1.08308e+02 -1.06335e+02 -1.10280e+02
4.17280e+05 4.17200e+03 -1.07526e+02 -1.05660e+02 -1.09392e+02 -1.08295e+02 -1.06296e+02 -1.10294e+02
4.17920e+05 4.17900e+03 -1.08480e+02 -1.06228e+02 -1.10731e+02 -1.08270e+02 -1.06261e+02 -1.10280e+02
4.18560e+05 4.18500e+03 -1.07481e+02 -1.05879e+02 -1.09082e+02 -1.08233e+02 -1.06229e+02 -1.10237e+02
4.19200e+05 4.19200e+03 -1.07772e+02 -1.05894e+02 -1.09649e+02 -1.08187e+02 -1.06205e+02 -1.10169e+02
4.19840e+05 4.19800e+03 -1.07772e+02 -1.06228e+02 -1.09317e+02 -1.08136e+02 -1.06191e+02 -1.10082e+02
4.20480e+05 4.20400e+03 -1.07195e+02 -1.05356e+02 -1.09035e+02 -1.08088e+02 -1.06192e+02 -1.09985e+02
4.21120e+05 4.21100e+03 -1.07825e+02 -1.05810e+02 -1.09839e+02 -1.08049e+02 -1.06214e+02 -1.09885e+02
4.21760e+05 4.21700e+03 -1.07165e+02 -1.05696e+02 -1.08633e+02 -1.08027e+02 -1.06261e+02 -1.09793e+02
4.22400e+05 4.22400e+03 -1.08763e+02 -1.07394e+02 -1.10132e+02 -1.08026e+02 -1.06337e+02 -1.09715e+02
4.23040e+05 4.23000e+03 -1.07726e+02 -1.06515e+02 -1.08937e+02 -1.08047e+02 -1.06437e+02 -1.09657e+02
4.23680e+05 4.23600e+03 -1.07429e+02 -1.05651e+02 -1.09208e+02 -1.08085e+02 -1.06551e+02 -1.09619e+02
4.24320e+05 4.24300e+03 -1.06990e+02 -1.05296e+02 -1.08685e+02 -1.08131e+02 -1.06664e+02 -1.09598e+02
4.24960e+05 4.24900e+03 -1.07144e+02 -1.05567e+02 -1.08722e+02 -1.08177e+02 -1.06763e+02 -1.09590e+02
4.25600e+05 4.25600e+03 -1.07174e+02 -1.05803e+02 -1.08546e+02 -1.08210e+02 -1.06833e+02 -1.09588e+02
4.26240e+05 4.26200e+03 -1.24880e+02 -1.05555e+02 -1.44206e+02 -1.08227e+02 -1.06868e+02 -1.09586e+02
4.26880e+05 4.26800e+03 -1.07066e+02 -1.05842e+02 -1.08289e+02 -1.08223e+02 -1.06865e+02 -1.09581e+02
4.27520e+05 4.27500e+03 -1.06996e+02 -1.05670e+02 -1.08322e+02 -1.08198e+02 -1.06828e+02 -1.09569e+02
4.28160e+05 4.28100e+03 -1.06963e+02 -1.05718e+02 -1.08207e+02 -1.08154e+02 -1.06761e+02 -1.09548e+02
4.28800e+05 4.28800e+03 -1.06925e+02 -1.05343e+02 -1.08507e+02 -1.08099e+02 -1.06677e+02 -1.09520e+02
4.29440e+05 4.29400e+03 -1.07177e+02 -1.05252e+02 -1.09102e+02 -1.08042e+02 -1.06590e+02 -1.09494e+02
4.30080e+05 4.30000e+03 -1.07627e+02 -1.06399e+02 -1.08856e+02 -1.08001e+02 -1.06516e+02 -1.09485e+02
4.30720e+05 4.30700e+03 -1.07221e+02 -1.05186e+02 -1.09255e+02 -1.07991e+02 -1.06470e+02 -1.09512e+02
4.31360e+05 4.31300e+03 -1.07318e+02 -1.05704e+02 -1.08932e+02 -1.08023e+02 -1.06456e+02 -1.09591e+02
4.32000e+05 4.32000e+03 -1.07506e+02 -1.05475e+02 -1.09538e+02 -1.08100e+02 -1.06472e+02 -1.09727e+02
4.32640e+05 4.32600e+03 -1.07501e+02 -1.05756e+02 -1.09247e+02 -1.08205e+02 -1.06504e+02 -1.09906e+02
4.33280e+05 4.33200e+03 -1.07230e+02 -1.05694e+02 -1.08765e+02 -1.08320e+02 -1.06538e+02 -1.10103e+02
4.33920e+05 4.33900e+03 -1.07379e+02 -1.05625e+02 -1.09132e+02 -1.08423e+02 -1.06558e+02 -1.10287e+02
4.34560e+05 4.34500e+03 -1.06784e+02 -1.05103e+02 -1.08465e+02 -1.08494e+02 -1.06555e+02 -1.10432e+02
4.35200e+05 4.35200e+03 -1.07038e+02 -1.05370e+02 -1.08706e+02 -1.08522e+02 -1.06525e+02 -1.10518e+02
4.35840e+05 4.35800e+03 -1.07006e+02 -1.05276e+02 -1.08737e+02 -1.08504e+02 -1.06467e+02 -1.10541e+02
4.36480e+05 4.36400e+03 -1.06835e+02 -1.05175e+02 -1.08495e+02 -1.08446e+02 -1.06387e+02 -1.10504e+02
4.37120e+05 4.37100e+03 -1.06749e+02 -1.05247e+02 -1.08252e+02 -1.08356e+02 -1.06292e+02 -1.10419e+02
4.37760e+05 4.37700e+03 -1.06603e+02 -1.05167e+02 -1.08039e+02 -1.08244e+02 -1.06190e+02 -1.10298e+02
4.38400e+05 4.38400e+03 -1.06880e+02 -1.05154e+02 -1.08606e+02 -1.08122e+02 -1.06087e+02 -1.10157e+02
4.39040e+05 4.39000e+03 -1.07035e+02 -1.06039e+02 -1.08032e+02 -1.07999e+02 -1.05989e+02 -1.10008e+02
4.39680e+05 4.39600e+03 -1.07332e+02 -1.05645e+02 -1.09019e+02 -1.07882e+02 -1.05899e+02 -1.09866e+02
4.40320e+05 4.40300e+03 -1.07156e+02 -1.05842e+02 -1.08470e+02 -1.07782e+02 -1.05819e+02 -1.09745e+02
4.40960e+05 4.40900e+03 -1.07607e+02 -1.05892e+02 -1.09323e+02 -1.07703e+02 -1.05749e+02 -1.09657e+02
4.41600e+05 4.41600e+03 -1.09792e+02 -1.08328e+02 -1.11256e+02 -1.07646e+02 -1.05689e+02 -1.09603e+02
4.42240e+05 4.42200e+03 -1.08070e+02 -1.07636e+02 -1.08503e+02 -1.07608e+02 -1.05638e+02 -1.09577e+02
4.42880e+05 4.42800e+03 -1.12032e+02 -1.09315e+02 -1.14750e+02 -1.07582e+02 -1.05597e+02 -1.09567e+02
4.43520e+05 4.43500e+03 -1.08179e+02 -1.07705e+02 -1.08654e+02 -1.07566e+02 -1.05571e+02 -1.09561e+02
4.44160e+05 4.44100e+03 -1.07387e+02 -1.06144e+02 -1.08630e+02 -1.07563e+02 -1.05576e+02 -1.09550e+02
4.44800e+05 4.44800e+03 -1.07355e+02 -1.06870e+02 -1.07840e+02 -1.07588e+02 -1.05641e+02 -1.09535e+02
4.45440e+05 4.45400e+03 -1.06770e+02 -1.05352e+02 -1.08188e+02 -1.07663e+02 -1.05799e+02 -1.09527e+02
4.46080e+05 4.46000e+03 -1.07093e+02 -1.05374e+02 -1.08812e+02 -1.07808e+02 -1.06076e+02 -1.09539e+02
4.46720e+05 4.46700e+03 -1.06875e+02 -1.05460e+02 -1.08291e+02 -1.08029e+02 -1.06478e+02 -1.09580e+02
4.47360e+05 4.47300e+03 -1.06541e+02 -1.05373e+02 -1.07709e+02 -1.08315e+02 -1.06983e+02 -1.09647e+02
4.48000e+05 4.48000e+03 -1.06665e+02 -1.05204e+02 -1.08127e+02 -1.08639e+02 -1.07547e+02 -1.09732e+02
4.48640e+05 4.48600e+03 -1.06867e+02 -1.05532e+02 -1.08202e+02 -1.08968e+02 -1.08111e+02 -1.09824e+02
4.49280e+05 4.49200e+03 -1.06484e+02 -1.05508e+02 -1.07460e+02 -1.09264e+02 -1.08615e+02 -1.09913e+02
4.49920e+05 4.49900e+03 -1.08398e+02 -1.05970e+02 -1.10826e+02 -1.09499e+02 -1.09005e+02 -1.09994e+02
4.50560e+05 4.50500e+03 -1.30984e+02 -1.08172e+02 -1.53796e+02 -1.09654e+02 -1.09247e+02 -1.10062e+02
4.51200e+05 4.51200e+03 -1.06819e+02 -1.05752e+02 -1.07885e+02 -1.09722e+02 -1.09331e+02 -1.10114e+02
4.51840e+05 4.51800e+03 -1.06288e+02 -1.05246e+02 -1.07331e+02 -1.09709e+02 -1.09269e+02 -1.10149e+02
4.52480e+05 4.52400e+03 -1.32180e+02 -1.07500e+02 -1.56859e+02 -1.09630e+02 -1.09095e+02 -1.10165e+02
4.53120e+05 4.53100e+03 -1.06894e+02 -1.05171e+02 -1.08618e+02 -1.09513e+02 -1.08855e+02 -1.10170e+02
4.53760e+05 4.53700e+03 -1.06481e+02 -1.05371e+02 -1.07590e+02 -1.09389e+02 -1.08599e+02 -1.10179e+02
4.54400e+05 4.54400e+03 -1.36433e+02 -1.05671e+02 -1.67194e+02 -1.09290e+02 -1.08373e+02 -1.10206e+02
4.55040e+05 4.55000e+03 -1.06587e+02 -1.05082e+02 -1.08092e+02 -1.09236e+02 -1.08213e+02 -1.10259e+02
4.55680e+05 4.55600e+03 -1.06593e+02 -1.05299e+02 -1.07887e+02 -1.09235e+02 -1.08140e+02 -1.10330e+02
4.56320e+05 4.56300e+03 -1.06663e+02 -1.05960e+02 -1.07367e+02 -1.09280e+02 -1.08155e+02 -1.10405e+02
4.56960e+05 4.56900e+03 -1.06835e+02 -1.06175e+02 -1.07496e+02 -1.09353e+02 -1.08241e+02 -1.10465e+02
4.57600e+05 4.57600e+03 -1.07003e+02 -1.05133e+02 -1.08873e+02 -1.09436e+02 -1.08373e+02 -1.10499e+02
4.58240e+05 4.58200e+03 -1.06534e+02 -1.05295e+02 -1.07772e+02 -1.09512e+02 -1.08519e+02 -1.10505e+02
4.58880e+05 4.58800e+03 -1.33301e+02 -1.05715e+02 -1.60887e+02 -1.09567e+02 -1.08649e+02 -1.10486e+02
4.59520e+05 4.59500e+03 -1.06427e+02 -1.05228e+02 -1.07625e+02 -1.09590e+02 -1.08737e+02 -1.10444e+02
4.60160e+05 4.60100e+03 -1.06731e+02 -1.05613e+02 -1.07850e+02 -1.09570e+02 -1.08764e+02 -1.10377e+02
4.60800e+05 4.60800e+03 -1.06499e+02 -1.05211e+02 -1.07787e+02 -1.09502e+02 -1.08721e+02 -1.10284e+02
4.61440e+05 4.61400e+03 -1.12158e+02 -1.05892e+02 -1.18424e+02 -1.09388e+02 -1.08612e+02 -1.10165e+02
4.62080e+05 4.62000e+03 -1.06138e+02 -1.04923e+02 -1.07352e+02 -1.09239e+02 -1.08451e+02 -1.10027e+02
4.62720e+05 4.62700e+03 -1.32315e+02 -1.05395e+02 -1.59234e+02 -1.09072e+02 -1.08259e+02 -1.09885e+02
4.63360e+05 4.63300e+03 -1.06403e+02 -1.04993e+02 -1.07814e+02 -1.08906e+02 -1.08058e+02 -1.09754e+02
4.64000e+05 4.64000e+03 -1.06332e+02 -1.05012e+02 -1.07652e+02 -1.08754e+02 -1.07858e+02 -1.09649e+02
4.64640e+05 4.64600e+03 -1.06464e+02 -1.05312e+02 -1.07616e+02 -1.08624e+02 -1.07667e+02 -1.09582e+02
4.65280e+05 4.65200e+03 -1.07032e+02 -1.05006e+02 -1.09059e+02 -1.08523e+02 -1.07481e+02 -1.09565e+02
4.65920e+05 4.65900e+03 -1.06570e+02 -1.05343e+02 -1.07797e+02 -1.08450e+02 -1.07296e+02 -1.09603e+02
4.66560e+05 4.66500e+03 -1.06368e+02 -1.04913e+02 -1.07823e+02 -1.08402e+02 -1.07109e+02 -1.09695e+02
4.67200e+05 4.67200e+03 -1.06309e+02 -1.05174e+02 -1.07445e+02 -1.08373e+02 -1.06918e+02 -1.09827e+02
4.67840e+05 4.67800e+03 -1.07898e+02 -1.07297e+02 -1.08498e+02 -1.08350e+02 -1.06723e+02 -1.09977e+02
4.68480e+05 4.68400e+03 -1.06336e+02 -1.05064e+02 -1.07608e+02 -1.08322e+02 -1.06527e+02 -1.10117e+02
4.69120e+05 4.69100e+03 -1.06219e+02 -1.05378e+02 -1.07060e+02 -1.08279e+02 -1.06336e+02 -1.10221e+02
4.69760e+05 4.69700e+03 -1.06823e+02 -1.05566e+02 -1.08080e+02 -1.08214e+02 -1.06158e+02 -1.10270e+02
4.70400e+05 4.70400e+03 -1.10224e+02 -1.07274e+02 -1.13173e+02 -1.08128e+02 -1.06004e+02 -1.10252e+02
4.71040e+05 4.71000e+03 -1.06852e+02 -1.05878e+02 -1.07826e+02 -1.08031e+02 -1.05894e+02 -1.10169e+02
4.71680e+05 4.71600e+03 -1.06790e+02 -1.05410e+02 -1.08170e+02 -1.07942e+02 -1.05855e+02 -1.10030e+02
4.72320e+05 4.72300e+03 -1.07428e+02 -1.05511e+02 -1.09345e+02 -1.07879e+02 -1.05911e+02 -1.09847e+02
4.72960e+05 4.72900e+03 -1.07158e+02 -1.06087e+02 -1.08229e+02 -1.07853e+02 -1.06070e+02 -1.09636e+02
4.73600e+05 4.73600e+03 -1.07096e+02 -1.05553e+02 -1.08639e+02 -1.07867e+02 -1.06321e+02 -1.09413e+02
4.74240e+05 4.74200e+03 -1.06837e+02 -1.05555e+02 -1.08119e+02 -1.07911e+02 -1.06631e+02 -1.09191e+02
4.74880e+05 4.74800e+03 -1.07184e+02 -1.05313e+02 -1.09056e+02 -1.07969e+02 -1.06957e+02 -1.08980e+02
4.75520e+05 4.75500e+03 -1.06464e+02 -1.05246e+02 -1.07682e+02 -1.08026e+02 -1.07262e+02 -1.08790e+02
4.76160e+05 4.76100e+03 -1.06673e+02 -1.05523e+02 -1.07824e+02 -1.08073e+02 -1.07519e+02 -1.08626e+02
4.76800e+05 4.76800e+03 -1.06825e+02 -1.05585e+02 -1.08065e+02 -1.08106e+02 -1.07717e+02 -1.08496e+02
4.77440e+05 4.77400e+03 -1.06798e+02 -1.05482e+02 -1.08114e+02 -1.08127e+02 -1.07848e+02 -1.08406e+02
4.78080e+05 4.78000e+03 -1.06713e+02 -1.05416e+02 -1.08010e+02 -1.08141e+02 -1.07915e+02 -1.08366e+02
4.78720e+05 4.78700e+03 -1.06956e+02 -1.06017e+02 -1.07894e+02 -1.08150e+02 -1.07917e+02 -1.08382e+02
4.79360e+05 4.79300e+03 -1.07065e+02 -1.05954e+02 -1.08176e+02 -1.08155e+02 -1.07859e+02 -1.08451e+02
4.80000e+05 4.80000e+03 -1.07602e+02 -1.05459e+02 -1.09745e+02 -1.08154e+02 -1.07747e+02 -1.08562e+02
4.80640e+05 4.80600e+03 -1.06761e+02 -1.05982e+02 -1.07541e+02 -1.08142e+02 -1.07590e+02 -1.08693e+02
4.81280e+05 4.81200e+03 -1.06921e+02 -1.05614e+02 -1.08227e+02 -1.08112e+02 -1.07401e+02 -1.08822e+02
4.81920e+05 4.81900e+03 -1.06617e+02 -1.05837e+02 -1.07397e+02 -1.08061e+02 -1.07195e+02 -1.08928e+02
4.82560e+05 4.82500e+03 -1.06900e+02 -1.05694e+02 -1.08107e+02 -1.07994e+02 -1.06989e+02 -1.08999e+02
4.83200e+05 4.83200e+03 -1.07281e+02 -1.05872e+02 -1.08690e+02 -1.07911e+02 -1.06794e+02 -1.09029e+02
4.83840e+05 4.83800e+03 -1.07068e+02 -1.05544e+02 -1.08592e+02 -1.07822e+02 -1.06623e+02 -1.09021e+02
4.84480e+05 4.84400e+03 -1.07942e+02 -1.06287e+02 -1.09598e+02 -1.07733e+02 -1.06483e+02 -1.08983e+02
4.85120e+05 4.85100e+03 -1.06697e+02 -1.05864e+02 -1.07529e+02 -1.07655e+02 -1.06382e+02 -1.08927e+02
4.85760e+05 4.85700e+03 -1.06990e+02 -1.06177e+02 -1.07802e+02 -1.07594e+02 -1.06326e+02 -1.08863e+02
4.86400e+05 4.86400e+03 -1.06659e+02 -1.05441e+02 -1.07876e+02 -1.07561e+02 -1.06319e+02 -1.08802e+02
4.87040e+05 4.87000e+03 -1.06904e+02 -1.05682e+02 -1.08127e+02 -1.07555e+02 -1.06355e+02 -1.08756e+02
4.87680e+05 4.87600e+03 -1.06609e+02 -1.05865e+02 -1.07353e+02 -1.07581e+02 -1.06422e+02 -1.08739e+02
4.88320e+05 4.88300e+03 -1.06268e+02 -1.05319e+02 -1.07217e+02 -1.07633e+02 -1.06503e+02 -1.08763e+02
4.88960e+05 4.88900e+03 -1.07642e+02 -1.07076e+02 -1.08208e+02 -1.07710e+02 -1.06581e+02 -1.08840e+02
4.89600e+05 4.89600e+03 -1.06072e+02 -1.05292e+02 -1.06853e+02 -1.07806e+02 -1.06641e+02 -1.08972e+02
4.90240e+05 4.90200e+03 -1.33027e+02 -1.05178e+02 -1.60876e+02 -1.07912e+02 -1.06674e+02 -1.09149e+02
4.90880e+05 4.90800e+03 -1.06245e+02 -1.05457e+02 -1.07034e+02 -1.08011e+02 -1.06678e+02 -1.09344e+02
4.91520e+05 4.91500e+03 -1.06192e+02 -1.05232e+02 -1.07153e+02 -1.08094e+02 -1.06660e+02 -1.09529e+02
4.92160e+05 4.92100e+03 -1.06380e+02 -1.05146e+02 -1.07615e+02 -1.08155e+02 -1.06636e+02 -1.09675e+02
4.92800e+05 4.92800e+03 -1.06322e+02 -1.05587e+02 -1.07056e+02 -1.08192e+02 -1.06619e+02 -1.09765e+02
4.93440e+05 4.93400e+03 -1.06690e+02 -1.05447e+02 -1.07932e+02 -1.08210e+02 -1.06620e+02 -1.09800e+02
4.94080e+05 4.94000e+03 -1.06249e+02 -1.05065e+02 -1.07432e+02 -1.08217e+02 -1.06638e+02 -1.09796e+02
4.94720e+05 4.94700e+03 -1.06050e+02 -1.05260e+02 -1.06841e+02 -1.08220e+02 -1.06664e+02 -1.09775e+02
4.95360e+05 4.95300e+03 -1.05945e+02 -1.05065e+02 -1.06826e+02 -1.08219e+02 -1.06684e+02 -1.09753e+02
4.96000e+05 4.96000e+03 -1.05888e+02 -1.05122e+02 -1.06655e+02 -1.08211e+02 -1.06687e+02 -1.09735e+02
4.96640e+05 4.96600e+03 -1.06448e+02 -1.04875e+02 -1.08021e+02 -1.08189e+02 -1.06663e+02 -1.09716e+02
4.97280e+05 4.97200e+03 -1.06375e+02 -1.04974e+02 -1.07775e+02 -1.08147e+02 -1.06612e+02 -1.09682e+02
4.97920e+05 4.97900e+03 -1.06272e+02 -1.04934e+02 -1.07609e+02 -1.08078e+02 -1.06534e+02 -1.09622e+02
4.98560e+05 4.98500e+03 -1.06139e+02 -1.05059e+02 -1.07219e+02 -1.07982e+02 -1.06436e+02 -1.09528e+02
4.99200e+05 4.99200e+03 -1.20934e+02 -1.05185e+02 -1.36684e+02 -1.07862e+02 -1.06324e+02 -1.09399e+02
4.99840e+05 4.99800e+03 -1.06258e+02 -1.05174e+02 -1.07343e+02 -1.07721e+02 -1.06205e+02 -1.09237e+02
5.00480e+05 5.00400e+03 -1.09447e+02 -1.04900e+02 -1.13994e+02 -1.07567e+02 -1.06083e+02 -1.09052e+02
5.01120e+05 5.01100e+03 -1.05724e+02 -1.04988e+02 -1.06459e+02 -1.07408e+02 -1.05961e+02 -1.08855e+02
5.01760e+05 5.01700e+03 -1.06339e+02 -1.05310e+02 -1.07368e+02 -1.07254e+02 -1.05842e+02 -1.08665e+02
5.02400e+05 5.02400e+03 -1.05880e+02 -1.04969e+02 -1.06792e+02 -1.07119e+02 -1.05729e+02 -1.08509e+02
5.03040e+05 5.03000e+03 -1.06025e+02 -1.04913e+02 -1.07137e+02 -1.07022e+02 -1.05624e+02 -1.08420e+02
5.03680e+05 5.03600e+03 -1.05880e+02 -1.04909e+02 -1.06850e+02 -1.06977e+02 -1.05528e+02 -1.08425e+02
5.04320e+05 5.04300e+03 -1.05874e+02 -1.04911e+02 -1.06838e+02 -1.06992e+02 -1.05443e+02 -1.08540e+02
5.04960e+05 5.04900e+03 -1.05662e+02 -1.04962e+02 -1.06362e+02 -1.07065e+02 -1.05369e+02 -1.08761e+02
5.05600e+05 5.05600e+03 -1.05865e+02 -1.04741e+02 -1.06990e+02 -1.07184e+02 -1.05306e+02 -1.09063e+02
5.06240e+05 5.06200e+03 -1.05846e+02 -1.04864e+02 -1.06827e+02 -1.07330e+02 -1.05252e+02 -1.09408e+02
5.06880e+05 5.06800e+03 -1.05516e+02 -1.05083e+02 -1.05949e+02 -1.07478e+02 -1.05205e+02 -1.09751e+02
5.07520e+05 5.07500e+03 -1.05619e+02 -1.04987e+02 -1.06252e+02 -1.07607e+02 -1.05166e+02 -1.10048e+02
5.08160e+05 5.08100e+03 -1.05564e+02 -1.04506e+02 -1.06621e+02 -1.07700e+02 -1.05132e+02 -1.10268e+02
5.08800e+05 5.08800e+03 -1.05879e+02 -1.04822e+02 -1.06936e+02 -1.07745e+02 -1.05102e+02 -1.10387e+02
5.09440e+05 5.09400e+03 -1.05335e+02 -1.04620e+02 -1.06049e+02 -1.07737e+02 -1.05076e+02 -1.10399e+02
5.10080e+05 5.10000e+03 -1.05675e+02 -1.04873e+02 -1.06478e+02 -1.07679e+02 -1.05052e+02 -1.10306e+02
5.10720e+05 5.10700e+03 -1.05484e+02 -1.04640e+02 -1.06328e+02 -1.07577e+02 -1.05032e+02 -1.10122e+02
5.11360e+05 5.11300e+03 -1.05315e+02 -1.04595e+02 -1.06034e+02 -1.07442e+02 -1.05015e+02 -1.09869e+02
5.12000e+05 5.12000e+03 -1.05201e+02 -1.04696e+02 -1.05706e+02 -1.07287e+02 -1.05000e+02 -1.09574e+02
5.12640e+05 5.12600e+03 -1.05332e+02 -1.04466e+02 -1.06198e+02 -1.07126e+02 -1.04988e+02 -1.09263e+02
5.13280e+05 5.13200e+03 -1.05346e+02 -1.04915e+02 -1.05776e+02 -1.06967e+02 -1.04977e+02 -1.08957e+02
5.13920e+05 5.13900e+03 -1.05350e+02 -1.04553e+02 -1.06148e+02 -1.06819e+02 -1.04967e+02 -1.08670e+02
5.14560e+05 5.14500e+03 -1.05430e+02 -1.05103e+02 -1.05758e+02 -1.06683e+02 -1.04957e+02 -1.08408e+02
5.15200e+05 5.15200e+03 -1.05298e+02 -1.04744e+02 -1.05853e+02 -1.06559e+02 -1.04946e+02 -1.08172e+02
5.15840e+05 5.15800e+03 -1.05138e+02 -1.04645e+02 -1.05631e+02 -1.06446e+02 -1.04932e+02 -1.07959e+02
5.16480e+05 5.16400e+03 -1.05280e+02 -1.04420e+02 -1.06140e+02 -1.06340e+02 -1.04917e+02 -1.07764e+02
5.17120e+05 5.17100e+03 -1.27922e+02 -1.04618e+02 -1.51226e+02 -1.06242e+02 -1.04900e+02 -1.07583e+02
5.17760e+05 5.17700e+03 -1.05066e+02 -1.04463e+02 -1.05668e+02 -1.06148e+02 -1.04883e+02 -1.07412e+02
5.18400e+05 5.18400e+03 -1.05054e+02 -1.04556e+02 -1.05552e+02 -1.06057e+02 -1.04865e+02 -1.07249e+02
5.19040e+05 5.19000e+03 -1.05632e+02 -1.05300e+02 -1.05965e+02 -1.05971e+02 -1.04848e+02 -1.07093e+02
5.19680e+05 5.19600e+03 -1.05514e+02 -1.05491e+02 -1.05538e+02 -1.05889e+02 -1.04832e+02 -1.06947e+02
5.20320e+05 5.20300e+03 -1.05043e+02 -1.04432e+02 -1.05655e+02 -1.05818e+02 -1.04817e+02 -1.06819e+02
5.20960e+05 5.20900e+03 -1.04745e+02 -1.04399e+02 -1.05092e+02 -1.05759e+02 -1.04802e+02 -1.06716e+02
5.21600e+05 5.21600e+03 -1.05335e+02 -1.04682e+02 -1.05989e+02 -1.05718e+02 -1.04787e+02 -1.06648e+02
5.22240e+05 5.22200e+03 -1.05163e+02 -1.04890e+02 -1.05436e+02 -1.05692e+02 -1.04772e+02 -1.06612e+02
5.22880e+05 5.22800e+03 -1.05014e+02 -1.04593e+02 -1.05436e+02 -1.05679e+02 -1.04758e+02 -1.06601e+02
5.23520e+05 5.23500e+03 -1.04995e+02 -1.04637e+02 -1.05354e+02 -1.05674e+02 -1.04745e+02 -1.06604e+02
5.24160e+05 5.24100e+03 -1.05365e+02 -1.04453e+02 -1.06278e+02 -1.05669e+02 -1.04733e+02 -1.06606e+02
5.24800e+05 5.24800e+03 -1.05414e+02 -1.04459e+02 -1.06369e+02 -1.05660e+02 -1.04724e+02 -1.06596e+02
5.25440e+05 5.25400e+03 -1.05711e+02 -1.04582e+02 -1.06840e+02 -1.05641e+02 -1.04716e+02 -1.06566e+02
5.26080e+05 5.26000e+03 -1.05471e+02 -1.04447e+02 -1.06494e+02 -1.05611e+02 -1.04708e+02 -1.06514e+02
5.26720e+05 5.26700e+03 -1.05711e+02 -1.04755e+02 -1.06667e+02 -1.05571e+02 -1.04701e+02 -1.06442e+02
5.27360e+05 5.27300e+03 -1.05423e+02 -1.04371e+02 -1.06475e+02 -1.05524e+02 -1.04694e+02 -1.06354e+02
5.28000e+05 5.28000e+03 -1.05400e+02 -1.04546e+02 -1.06254e+02 -1.05472e+02 -1.04686e+02 -1.06259e+02
5.28640e+05 5.28600e+03 -1.05793e+02 -1.04561e+02 -1.07025e+02 -1.05420e+02 -1.04676e+02 -1.06164e+02
5.29280e+05 5.29200e+03 -1.06675e+02 -1.05619e+02 -1.07731e+02 -1.05373e+02 -1.04666e+02 -1.06079e+02
5.29920e+05 5.29900e+03 -1.05068e+02 -1.04639e+02 -1.05497e+02 -1.05332e+02 -1.04654e+02 -1.06010e+02
5.30560e+05 5.30500e+03 -1.05056e+02 -1.04671e+02 -1.05441e+02 -1.05303e+02 -1.04642e+02 -1.05964e+02
5.31200e+05 5.31200e+03 -1.05048e+02 -1.04446e+02 -1.05650e+02 -1.05286e+02 -1.04630e+02 -1.05942e+02
5.31840e+05 5.31800e+03 -1.05268e+02 -1.04373e+02 -1.06162e+02 -1.05281e+02 -1.04619e+02 -1.05943e+02
5.32480e+05 5.32400e+03 -1.05575e+02 -1.04642e+02 -1.06507e+02 -1.05287e+02 -1.04609e+02 -1.05965e+02
5.33120e+05 5.33100e+03 -1.05332e+02 -1.04466e+02 -1.06199e+02 -1.05301e+02 -1.04600e+02 -1.06002e+02
5.33760e+05 5.33700e+03 -1.05376e+02 -1.04634e+02 -1.06119e+02 -1.05322e+02 -1.04594e+02 -1.06049e+02
5.34400e+05 5.34400e+03 -1.05864e+02 -1.04483e+02 -1.07244e+02 -1.05344e+02 -1.04588e+02 -1.06101e+02
5.35040e+05 5.35000e+03 -1.06144e+02 -1.05283e+02 -1.07005e+02 -1.05368e+02 -1.04584e+02 -1.06152e+02
5.35680e+05 5.35600e+03 -1.05255e+02 -1.04523e+02 -1.05987e+02 -1.05391e+02 -1.04581e+02 -1.06201e+02
5.36320e+05 5.36300e+03 -1.05587e+02 -1.04553e+02 -1.06620e+02 -1.05414e+02 -1.04577e+02 -1.06251e+02
5.36960e+05 5.36900e+03 -1.05080e+02 -1.04363e+02 -1.05797e+02 -1.05441e+02 -1.04573e+02 -1.06310e+02
5.37600e+05 5.37600e+03 -1.04882e+02 -1.04506e+02 -1.05259e+02 -1.05477e+02 -1.04569e+02 -1.06384e+02
5.38240e+05 5.38200e+03 -1.04872e+02 -1.04441e+02 -1.05303e+02 -1.05520e+02 -1.04565e+02 -1.06475e+02
5.38880e+05 5.38800e+03 -1.05123e+02 -1.04468e+02 -1.05778e+02 -1.05570e+02 -1.04560e+02 -1.06580e+02
5.39520e+05 5.39500e+03 -1.05183e+02 -1.04668e+02 -1.05698e+02 -1.05621e+02 -1.04556e+02 -1.06687e+02
5.40160e+05 5.40100e+03 -1.04691e+02 -1.04274e+02 -1.05108e+02 -1.05667e+02 -1.04552e+02 -1.06782e+02
5.40800e+05 5.40800e+03 -1.05011e+02 -1.04383e+02 -1.05638e+02 -1.05701e+02 -1.04549e+02 -1.06852e+02
5.41440e+05 5.41400e+03 -1.04924e+02 -1.04461e+02 -1.05387e+02 -1.05716e+02 -1.04546e+02 -1.06887e+02
5.42080e+05 5.42000e+03 -1.05061e+02 -1.04552e+02 -1.05570e+02 -1.05713e+02 -1.04543e+02 -1.06883e+02
5.42720e+05 5.42700e+03 -1.05478e+02 -1.04635e+02 -1.06321e+02 -1.05691e+02 -1.04540e+02 -1.06841e+02
5.43360e+05 5.43300e+03 -1.04861e+02 -1.04523e+02 -1.05198e+02 -1.05650e+02 -1.04535e+02 -1.06766e+02
5.44000e+05 5.44000e+03 -1.04987e+02 -1.04455e+02 -1.05519e+02 -1.05598e+02 -1.04529e+02 -1.06667e+02
5.44640e+05 5.44600e+03 -1.05136e+02 -1.04537e+02 -1.05734e+02 -1.05538e+02 -1.04523e+02 -1.06554e+02
5.45280e+05 5.45200e+03 -1.05191e+02 -1.04582e+02 -1.05799e+02 -1.05477e+02 -1.04517e+02 -1.06436e+02
5.45920e+05 5.45900e+03 -1.05482e+02 -1.05301e+02 -1.05662e+02 -1.05417e+02 -1.04512e+02 -1.06323e+02
5.46560e+05 5.46500e+03 -1.04975e+02 -1.04675e+02 -1.05276e+02 -1.05363e+02 -1.04508e+02 -1.06218e+02
5.47200e+05 5.47200e+03 -1.04668e+02 -1.04386e+02 -1.04951e+02 -1.05317e+02 -1.04507e+02 -1.06126e+02
5.47840e+05 5.47800e+03 -1.04960e+02 -1.04459e+02 -1.05461e+02 -1.05277e+02 -1.04508e+02 -1.06046e+02
5.48480e+05 5.48400e+03 -1.04522e+02 -1.04311e+02 -1.04732e+02 -1.05244e+02 -1.04512e+02 -1.05976e+02
5.49120e+05 5.49100e+03 -1.05084e+02 -1.04360e+02 -1.05809e+02 -1.05215e+02 -1.04518e+02 -1.05913e+02
5.49760e+05 5.49700e+03 -1.04936e+02 -1.04515e+02 -1.05357e+02 -1.05192e+02 -1.04528e+02 -1.05856e+02
5.50400e+05 5.50400e+03 -1.04923e+02 -1.04777e+02 -1.05070e+02 -1.05176e+02 -1.04550e+02 -1.05802e+02
5.51040e+05 5.51000e+03 -1.05054e+02 -1.04542e+02 -1.05567e+02 -1.05171e+02 -1.04593e+02 -1.05749e+02
5.51680e+05 5.51600e+03 -1.04968e+02 -1.04550e+02 -1.05385e+02 -1.05179e+02 -1.04663e+02 -1.05696e+02
5.52320e+05 5.52300e+03 -1.04641e+02 -1.04545e+02 -1.04736e+02 -1.05204e+02 -1.04763e+02 -1.05644e+02
5.52960e+05 5.52900e+03 -1.05193e+02 -1.04383e+02 -1.06003e+02 -1.05238e+02 -1.04883e+02 -1.05594e+02
5.53600e+05 5.53600e+03 -1.04758e+02 -1.04366e+02 -1.05150e+02 -1.05278e+02 -1.05009e+02 -1.05547e+02
5.54240e+05 5.54200e+03 -1.04809e+02 -1.04578e+02 -1.05041e+02 -1.05314e+02 -1.05124e+02 -1.05504e+02
5.54880e+05 5.54800e+03 -1.04934e+02 -1.04405e+02 -1.05463e+02 -1.05340e+02 -1.05213e+02 -1.05467e+02
5.55520e+05 5.55500e+03 -1.04667e+02 -1.04522e+02 -1.04812e+02 -1.05352e+02 -1.05269e+02 -1.05435e+02
5.56160e+05 5.56100e+03 -1.04751e+02 -1.04495e+02 -1.05006e+02 -1.05348e+02 -1.05287e+02 -1.05409e+02
5.56800e+05 5.56800e+03 -1.04763e+02 -1.04445e+02 -1.05081e+02 -1.05329e+02 -1.05270e+02 -1.05388e+02
5.57440e+05 5.57400e+03 -1.04611e+02 -1.04415e+02 -1.04806e+02 -1.05297e+02 -1.05223e+02 -1.05370e+02
5.58080e+05 5.58000e+03 -1.04756e+02 -1.04422e+02 -1.05091e+02 -1.05256e+02 -1.05156e+02 -1.05355e+02
5.58720e+05 5.58700e+03 -1.04861e+02 -1.04641e+02 -1.05081e+02 -1.05208e+02 -1.05076e+02 -1.05340e+02
5.59360e+05 5.59300e+03 -1.04602e+02 -1.04548e+02 -1.04657e+02 -1.05159e+02 -1.04991e+02 -1.05326e+02
5.60000e+05 5.60000e+03 -1.04792e+02 -1.04610e+02 -1.04975e+02 -1.05108e+02 -1.04907e+02 -1.05310e+02
5.60640e+05 5.60600e+03 -1.04627e+02 -1.04400e+02 -1.04854e+02 -1.05061e+02 -1.04828e+02 -1.05294e+02
5.61280e+05 5.61200e+03 -1.04754e+02 -1.04720e+02 -1.04788e+02 -1.05018e+02 -1.04758e+02 -1.05279e+02
5.61920e+05 5.61900e+03 -1.04865e+02 -1.04855e+02 -1.04876e+02 -1.04986e+02 -1.04698e+02 -1.05274e+02
5.62560e+05 5.62500e+03 -1.04752e+02 -1.04419e+02 -1.05085e+02 -1.04970e+02 -1.04650e+02 -1.05289e+02
5.63200e+05 5.63200e+03 -1.05248e+02 -1.04606e+02 -1.05890e+02 -1.04975e+02 -1.04611e+02 -1.05338e+02
5.63840e+05 5.63800e+03 -1.04722e+02 -1.04609e+02 -1.04836e+02 -1.05008e+02 -1.04582e+02 -1.05434e+02
5.64480e+05 5.64400e+03 -1.05154e+02 -1.04818e+02 -1.05490e+02 -1.05071e+02 -1.04561e+02 -1.05580e+02
5.65120e+05 5.65100e+03 -1.04621e+02 -1.04298e+02 -1.04944e+02 -1.05157e+02 -1.04547e+02 -1.05768e+02
5.65760e+05 5.65700e+03 -1.04809e+02 -1.04446e+02 -1.05173e+02 -1.05258e+02 -1.04537e+02 -1.05979e+02
5.66400e+05 5.66400e+03 -1.04769e+02 -1.04472e+02 -1.05067e+02 -1.05361e+02 -1.04533e+02 -1.06188e+02
5.67040e+05 5.67000e+03 -1.05181e+02 -1.05060e+02 -1.05302e+02 -1.05456e+02 -1.04538e+02 -1.06374e+02
5.67680e+05 5.67600e+03 -1.05247e+02 -1.05146e+02 -1.05348e+02 -1.05546e+02 -1.04566e+02 -1.06526e+02
5.68320e+05 5.68300e+03 -1.04974e+02 -1.04443e+02 -1.05505e+02 -1.05638e+02 -1.04638e+02 -1.06638e+02
5.68960e+05 5.68900e+03 -1.04669e+02 -1.04346e+02 -1.04993e+02 -1.05745e+02 -1.04778e+02 -1.06712e+02
5.69600e+05 5.69600e+03 -1.04880e+02 -1.04393e+02 -1.05366e+02 -1.05875e+02 -1.05000e+02 -1.06750e+02
5.70240e+05 5.70200e+03 -1.04726e+02 -1.04424e+02 -1.05027e+02 -1.06026e+02 -1.05301e+02 -1.06752e+02
5.70880e+05 5.70800e+03 -1.04851e+02 -1.04404e+02 -1.05298e+02 -1.06190e+02 -1.05659e+02 -1.06721e+02
5.71520e+05 5.71500e+03 -1.04900e+02 -1.04428e+02 -1.05373e+02 -1.06346e+02 -1.06035e+02 -1.06658e+02
5.72160e+05 5.72100e+03 -1.04957e+02 -1.04515e+02 -1.05399e+02 -1.06475e+02 -1.06384e+02 -1.06567e+02
5.72800e+05 5.72800e+03 -1.05059e+02 -1.04766e+02 -1.05352e+02 -1.06560e+02 -1.06454e+02 -1.06666e+02
5.73440e+05 5.73400e+03 -1.05154e+02 -1.04662e+02 -1.05646e+02 -1.06590e+02 -1.06327e+02 -1.06853e+02
5.74080e+05 5.74000e+03 -1.04933e+02 -1.04566e+02 -1.05300e+02 -1.06561e+02 -1.06192e+02 -1.06931e+02
5.74720e+05 5.74700e+03 -1.04989e+02 -1.04495e+02 -1.05483e+02 -1.06482e+02 -1.06057e+02 -1.06906e+02
5.75360e+05 5.75300e+03 -1.04835e+02 -1.04667e+02 -1.05003e+02 -1.06362e+02 -1.05928e+02 -1.06796e+02
5.76000e+05 5.76000e+03 -1.04720e+02 -1.04388e+02 -1.05051e+02 -1.06221e+02 -1.05810e+02 -1.06633e+02
5.76640e+05 5.76600e+03 -1.04571e+02 -1.04394e+02 -1.04747e+02 -1.06078e+02 -1.05705e+02 -1.06452e+02
5.77280e+05 5.77200e+03 -1.04528e+02 -1.04401e+02 -1.04655e+02 -1.05948e+02 -1.05614e+02 -1.06283e+02
5.77920e+05 5.77900e+03 -1.04571e+02 -1.04544e+02 -1.04598e+02 -1.05840e+02 -1.05536e+02 -1.06144e+02
5.78560e+05 5.78500e+03 -1.04672e+02 -1.04568e+02 -1.04776e+02 -1.05755e+02 -1.05470e+02 -1.06039e+02
5.79200e+05 5.79200e+03 -1.04794e+02 -1.04731e+02 -1.04857e+02 -1.05689e+02 -1.05414e+02 -1.05963e+02
5.79840e+05 5.79800e+03 -1.04800e+02 -1.04361e+02 -1.05240e+02 -1.05635e+02 -1.05366e+02 -1.05903e+02
5.80480e+05 5.80400e+03 -1.04666e+02 -1.04245e+02 -1.05087e+02 -1.05584e+02 -1.05322e+02 -1.05845e+02
5.81120e+05 5.81100e+03 -1.04499e+02 -1.04307e+02 -1.04691e+02 -1.05530e+02 -1.05281e+02 -1.05779e+02
5.81760e+05 5.81700e+03 -1.04761e+02 -1.04489e+02 -1.05032e+02 -1.05470e+02 -1.05241e+02 -1.05699e+02
5.82400e+05 5.82400e+03 -1.05125e+02 -1.04501e+02 -1.05749e+02 -1.05403e+02 -1.05202e+02 -1.05604e+02
5.83040e+05 5.83000e+03 -1.04425e+02 -1.04403e+02 -1.04447e+02 -1.05329e+02 -1.05163e+02 -1.05496e+02
5.83680e+05 5.83600e+03 -1.04383e+02 -1.04374e+02 -1.04393e+02 -1.05252e+02 -1.05124e+02 -1.05380e+02
5.84320e+05 5.84300e+03 -1.04594e+02 -1.04274e+02 -1.04914e+02 -1.05174e+02 -1.05085e+02 -1.05263e+02
5.84960e+05 5.84900e+03 -1.04320e+02 -1.04179e+02 -1.04461e+02 -1.05097e+02 -1.05046e+02 -1.05148e+02
5.85600e+05 5.85600e+03 -1.04783e+02 -1.04252e+02 -1.05314e+02 -1.05023e+02 -1.05007e+02 -1.05039e+02
5.86240e+05 5.86200e+03 -1.04456e+02 -1.04242e+02 -1.04670e+02 -1.04954e+02 -1.04940e+02 -1.04969e+02
5.86880e+05 5.86800e+03 -1.04272e+02 -1.04186e+02 -1.04358e+02 -1.04893e+02 -1.04852e+02 -1.04933e+02
5.87520e+05 5.87500e+03 -1.04337e+02 -1.04314e+02 -1.04360e+02 -1.04837e+02 -1.04774e+02 -1.04899e+02
5.88160e+05 5.88100e+03 -1.04338e+02 -1.04234e+02 -1.04441e+02 -1.04786e+02 -1.04707e+02 -1.04866e+02
5.88800e+05 5.88800e+03 -1.04269e+02 -1.04246e+02 -1.04292e+02 -1.04742e+02 -1.04649e+02 -1.04835e+02
5.89440e+05 5.89400e+03 -1.04457e+02 -1.04410e+02 -1.04505e+02 -1.04703e+02 -1.04600e+02 -1.04807e+02
5.90080e+05 5.90000e+03 -1.04321e+02 -1.04136e+02 -1.04506e+02 -1.04668e+02 -1.04557e+02 -1.04780e+02
5.90720e+05 5.90700e+03 -1.04305e+02 -1.04171e+02 -1.04438e+02 -1.04637e+02 -1.04520e+02 -1.04755e+02
5.91360e+05 5.91300e+03 -1.04627e+02 -1.04356e+02 -1.04898e+02 -1.04608e+02 -1.04487e+02 -1.04730e+02
5.92000e+05 5.92000e+03 -1.04461e+02 -1.04224e+02 -1.04698e+02 -1.04582e+02 -1.04457e+02 -1.04706e+02
5.92640e+05 5.92600e+03 -1.04315e+02 -1.04277e+02 -1.04353e+02 -1.04556e+02 -1.04430e+02 -1.04682e+02
5.93280e+05 5.93200e+03 -1.04281e+02 -1.04272e+02 -1.04291e+02 -1.04532e+02 -1.04406e+02 -1.04658e+02
5.93920e+05 5.93900e+03 -1.04439e+02 -1.04186e+02 -1.04692e+02 -1.04510e+02 -1.04383e+02 -1.04636e+02
5.94560e+05 5.94500e+03 -1.04272e+02 -1.04157e+02 -1.04386e+02 -1.04489e+02 -1.04363e+02 -1.04615e+02
5.95200e+05 5.95200e+03 -1.04234e+02 -1.04176e+02 -1.04293e+02 -1.04471e+02 -1.04345e+02 -1.04596e+02
5.95840e+05 5.95800e+03 -1.04164e+02 -1.04055e+02 -1.04273e+02 -1.04454e+02 -1.04329e+02 -1.04580e+02
5.96480e+05 5.96400e+03 -1.04242e+02 -1.04212e+02 -1.04271e+02 -1.04441e+02 -1.04316e+02 -1.04565e+02
5.97120e+05 5.97100e+03 -1.04173e+02 -1.04034e+02 -1.04312e+02 -1.04428e+02 -1.04303e+02 -1.04553e+02
5.97760e+05 5.97700e+03 -1.04159e+02 -1.04129e+02 -1.04188e+02 -1.04418e+02 -1.04293e+02 -1.04543e+02
5.98400e+05 5.98400e+03 -1.04129e+02 -1.03960e+02 -1.04298e+02 -1.04409e+02 -1.04283e+02 -1.04534e+02
5.99040e+05 5.99000e+03 -1.04174e+02 -1.04174e+02 -1.04175e+02 -1.04400e+02 -1.04274e+02 -1.04525e+02
5.99680e+05 5.99600e+03 -1.04178e+02 -1.04151e+02 -1.04206e+02 -1.04390e+02 -1.04265e+02 -1.04515e+02


==> fig/beacon/rayleigh_td3.dat <==
0.00000e+00 0.00000e+00 -2.19980e+02 -2.18925e+02 -2.21035e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
3.20000e+02 3.00000e+00 -2.19177e+02 -2.17846e+02 -2.20508e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
6.40000e+02 6.00000e+00 -2.19652e+02 -2.18835e+02 -2.20469e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
9.60000e+02 9.00000e+00 -2.21266e+02 -2.20285e+02 -2.22247e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.28000e+03 1.20000e+01 -2.20510e+02 -2.20278e+02 -2.20743e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.60000e+03 1.60000e+01 -2.20708e+02 -2.18880e+02 -2.22536e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.92000e+03 1.90000e+01 -2.19331e+02 -2.16046e+02 -2.22615e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
2.24000e+03 2.20000e+01 -2.15938e+02 -2.14258e+02 -2.17618e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
2.56000e+03 2.50000e+01 -2.16803e+02 -2.16620e+02 -2.16985e+02 -2.19980e+02 -2.18925e+02 -2.21034e+02
2.88000e+03 2.80000e+01 -2.19188e+02 -2.17640e+02 -2.20737e+02 -2.19980e+02 -2.18925e+02 -2.21034e+02
3.20000e+03 3.20000e+01 -2.20514e+02 -2.19745e+02 -2.21284e+02 -2.19979e+02 -2.18925e+02 -2.21033e+02
3.52000e+03 3.50000e+01 -2.18356e+02 -2.17050e+02 -2.19661e+02 -2.19978e+02 -2.18925e+02 -2.21031e+02
3.84000e+03 3.80000e+01 -2.20876e+02 -2.19226e+02 -2.22527e+02 -2.19976e+02 -2.18925e+02 -2.21028e+02
4.16000e+03 4.10000e+01 -2.18135e+02 -2.16167e+02 -2.20103e+02 -2.19974e+02 -2.18926e+02 -2.21023e+02
4.48000e+03 4.40000e+01 -2.18767e+02 -2.17282e+02 -2.20251e+02 -2.19971e+02 -2.18927e+02 -2.21015e+02
4.80000e+03 4.80000e+01 -2.17106e+02 -2.16289e+02 -2.17924e+02 -2.19967e+02 -2.18930e+02 -2.21004e+02
5.12000e+03 5.10000e+01 -2.19780e+02 -2.19539e+02 -2.20022e+02 -2.19962e+02 -2.18935e+02 -2.20988e+02
5.44000e+03 5.40000e+01 -2.17879e+02 -2.17582e+02 -2.18175e+02 -2.19955e+02 -2.18941e+02 -2.20969e+02
5.76000e+03 5.70000e+01 -2.20617e+02 -2.19185e+02 -2.22048e+02 -2.19947e+02 -2.18950e+02 -2.20944e+02
6.08000e+03 6.00000e+01 -2.18745e+02 -2.17165e+02 -2.20326e+02 -2.19937e+02 -2.18961e+02 -2.20913e+02
6.40000e+03 6.40000e+01 -2.20606e+02 -2.19311e+02 -2.21901e+02 -2.19925e+02 -2.18974e+02 -2.20876e+02
6.72000e+03 6.70000e+01 -2.20585e+02 -2.20029e+02 -2.21142e+02 -2.19911e+02 -2.18989e+02 -2.20833e+02
7.04000e+03 7.00000e+01 -2.19544e+02 -2.18929e+02 -2.20159e+02 -2.19895e+02 -2.19007e+02 -2.20784e+02
7.36000e+03 7.30000e+01 -2.18024e+02 -2.16955e+02 -2.19094e+02 -2.19877e+02 -2.19025e+02 -2.20729e+02
7.68000e+03 7.60000e+01 -2.18732e+02 -2.18170e+02 -2.19295e+02 -2.19857e+02 -2.19045e+02 -2.20669e+02
8.00000e+03 8.00000e+01 -2.22494e+02 -2.20709e+02 -2.24279e+02 -2.19835e+02 -2.19066e+02 -2.20604e+02
8.32000e+03 8.30000e+01 -2.18608e+02 -2.17942e+02 -2.19273e+02 -2.19811e+02 -2.19087e+02 -2.20535e+02
8.64000e+03 8.60000e+01 -2.21325e+02 -2.19194e+02 -2.23457e+02 -2.19786e+02 -2.19107e+02 -2.20464e+02
8.96000e+03 8.90000e+01 -2.17358e+02 -2.17205e+02 -2.17510e+02 -2.19758e+02 -2.19126e+02 -2.20391e+02
9.28000e+03 9.20000e+01 -2.19478e+02 -2.15982e+02 -2.22973e+02 -2.19731e+02 -2.19144e+02 -2.20317e+02
9.60000e+03 9.60000e+01 -2.18928e+02 -2.18117e+02 -2.19739e+02 -2.19702e+02 -2.19161e+02 -2.20244e+02
9.92000e+03 9.90000e+01 -2.19899e+02 -2.15589e+02 -2.24208e+02 -2.19674e+02 -2.19177e+02 -2.20172e+02
1.02400e+04 1.02000e+02 -2.08202e+02 -1.99029e+02 -2.17375e+02 -2.19648e+02 -2.19192e+02 -2.20103e+02
1.05600e+04 1.05000e+02 -1.74689e+02 -1.72656e+02 -1.76721e+02 -2.19623e+02 -2.19207e+02 -2.20038e+02
1.08800e+04 1.08000e+02 -1.47567e+02 -1.33747e+02 -1.61387e+02 -2.19600e+02 -2.19222e+02 -2.19977e+02
1.12000e+04 1.12000e+02 -1.44963e+02 -1.34518e+02 -1.55407e+02 -2.19578e+02 -2.19237e+02 -2.19920e+02
1.15200e+04 1.15000e+02 -1.40358e+02 -1.37548e+02 -1.43168e+02 -2.19560e+02 -2.19253e+02 -2.19868e+02
1.18400e+04 1.18000e+02 -1.34454e+02 -1.34322e+02 -1.34585e+02 -2.19546e+02 -2.19269e+02 -2.19822e+02
1.21600e+04 1.21000e+02 -1.33435e+02 -1.31866e+02 -1.35004e+02 -2.19534e+02 -2.19286e+02 -2.19781e+02
1.24800e+04 1.24000e+02 -1.34246e+02 -1.32067e+02 -1.36426e+02 -2.19522e+02 -2.19302e+02 -2.19742e+02
1.28000e+04 1.28000e+02 -1.41116e+02 -1.33004e+02 -1.49228e+02 -2.19507e+02 -2.19313e+02 -2.19701e+02
1.31200e+04 1.31000e+02 -1.31945e+02 -1.29256e+02 -1.34634e+02 -2.19481e+02 -2.19313e+02 -2.19650e+02
1.34400e+04 1.34000e+02 -1.30893e+02 -1.29365e+02 -1.32421e+02 -2.19433e+02 -2.19291e+02 -2.19576e+02
1.37600e+04 1.37000e+02 -1.29905e+02 -1.28486e+02 -1.31324e+02 -2.19346e+02 -2.19231e+02 -2.19460e+02
1.40800e+04 1.40000e+02 -1.30476e+02 -1.29609e+02 -1.31342e+02 -2.19194e+02 -2.19111e+02 -2.19277e+02
1.44000e+04 1.44000e+02 -1.27894e+02 -1.25586e+02 -1.30203e+02 -2.18951e+02 -2.18904e+02 -2.18998e+02
1.47200e+04 1.47000e+02 -1.26875e+02 -1.25546e+02 -1.28204e+02 -2.18582e+02 -2.18578e+02 -2.18587e+02
1.50400e+04 1.50000e+02 -1.27606e+02 -1.26423e+02 -1.28788e+02 -2.18053e+02 -2.18010e+02 -2.18097e+02
1.53600e+04 1.53000e+02 -1.26326e+02 -1.25660e+02 -1.26991e+02 -2.17328e+02 -2.17230e+02 -2.17426e+02
1.56800e+04 1.56000e+02 -1.25381e+02 -1.25019e+02 -1.25743e+02 -2.16372e+02 -2.16214e+02 -2.16530e+02
1.60000e+04 1.60000e+02 -1.24761e+02 -1.24328e+02 -1.25193e+02 -2.15158e+02 -2.14935e+02 -2.15381e+02
1.63200e+04 1.63000e+02 -1.25151e+02 -1.24272e+02 -1.26031e+02 -2.13664e+02 -2.13374e+02 -2.13954e+02
1.66400e+04 1.66000e+02 -1.23725e+02 -1.22387e+02 -1.25064e+02 -2.11875e+02 -2.11517e+02 -2.12233e+02
1.69600e+04 1.69000e+02 -1.23768e+02 -1.22198e+02 -1.25339e+02 -2.09788e+02 -2.09364e+02 -2.10211e+02
1.72800e+04 1.72000e+02 -1.23252e+02 -1.22041e+02 -1.24463e+02 -2.07406e+02 -2.06919e+02 -2.07892e+02
1.76000e+04 1.76000e+02 -1.22721e+02 -1.20062e+02 -1.25381e+02 -2.04743e+02 -2.04199e+02 -2.05286e+02
1.79200e+04 1.79000e+02 -1.22250e+02 -1.21094e+02 -1.23406e+02 -2.01821e+02 -2.01227e+02 -2.02415e+02
1.82400e+04 1.82000e+02 -1.22832e+02 -1.20606e+02 -1.25058e+02 -1.98669e+02 -1.98033e+02 -1.99306e+02
1.85600e+04 1.85000e+02 -1.21602e+02 -1.20826e+02 -1.22379e+02 -1.95322e+02 -1.94651e+02 -1.95992e+02
1.88800e+04 1.88000e+02 -1.21805e+02 -1.18694e+02 -1.24915e+02 -1.91815e+02 -1.91119e+02 -1.92511e+02
1.92000e+04 1.92000e+02 -1.21677e+02 -1.19258e+02 -1.24095e+02 -1.88191e+02 -1.87478e+02 -1.88904e+02
1.95200e+04 1.95000e+02 -1.22079e+02 -1.20117e+02 -1.24040e+02 -1.84489e+02 -1.83767e+02 -1.85211e+02
1.98400e+04 1.98000e+02 -1.21499e+02 -1.18627e+02 -1.24370e+02 -1.80749e+02 -1.80025e+02 -1.81473e+02
2.01600e+04 2.01000e+02 -1.21460e+02 -1.19988e+02 -1.22932e+02 -1.77010e+02 -1.76290e+02 -1.77730e+02
2.04800e+04 2.04000e+02 -1.20767e+02 -1.19676e+02 -1.21859e+02 -1.73305e+02 -1.72594e+02 -1.74017e+02
2.08000e+04 2.08000e+02 -1.21817e+02 -1.20238e+02 -1.23396e+02 -1.69669e+02 -1.68969e+02 -1.70369e+02
2.11200e+04 2.11000e+02 -1.20781e+02 -1.19874e+02 -1.21688e+02 -1.66126e+02 -1.65440e+02 -1.66813e+02
2.14400e+04 2.14000e+02 -1.19540e+02 -1.17671e+02 -1.21408e+02 -1.62702e+02 -1.62028e+02 -1.63375e+02
2.17600e+04 2.17000e+02 -1.20440e+02 -1.17843e+02 -1.23036e+02 -1.59413e+02 -1.58752e+02 -1.60074e+02
2.20800e+04 2.20000e+02 -1.24631e+02 -1.19823e+02 -1.29439e+02 -1.56276e+02 -1.55625e+02 -1.56928e+02
2.24000e+04 2.24000e+02 -1.19197e+02 -1.16634e+02 -1.21760e+02 -1.53302e+02 -1.52656e+02 -1.53948e+02
2.27200e+04 2.27000e+02 -1.18456e+02 -1.15927e+02 -1.20984e+02 -1.50496e+02 -1.49851e+02 -1.51141e+02
2.30400e+04 2.30000e+02 -1.19381e+02 -1.16540e+02 -1.22222e+02 -1.47863e+02 -1.47213e+02 -1.48514e+02
2.33600e+04 2.33000e+02 -1.19272e+02 -1.18124e+02 -1.20420e+02 -1.45405e+02 -1.44743e+02 -1.46067e+02
2.36800e+04 2.36000e+02 -1.19202e+02 -1.17138e+02 -1.21266e+02 -1.43118e+02 -1.42438e+02 -1.43798e+02
2.40000e+04 2.40000e+02 -1.19846e+02 -1.14980e+02 -1.24713e+02 -1.41000e+02 -1.40294e+02 -1.41705e+02
2.43200e+04 2.43000e+02 -1.19201e+02 -1.16773e+02 -1.21630e+02 -1.39044e+02 -1.38307e+02 -1.39782e+02
2.46400e+04 2.46000e+02 -1.20825e+02 -1.13500e+02 -1.28149e+02 -1.37245e+02 -1.36470e+02 -1.38021e+02
2.49600e+04 2.49000e+02 -1.19738e+02 -1.15995e+02 -1.23481e+02 -1.35596e+02 -1.34775e+02 -1.36416e+02
2.52800e+04 2.52000e+02 -1.21910e+02 -1.15358e+02 -1.28462e+02 -1.34087e+02 -1.33215e+02 -1.34958e+02
2.56000e+04 2.56000e+02 -1.22702e+02 -1.14711e+02 -1.30693e+02 -1.32709e+02 -1.31781e+02 -1.33638e+02
2.59200e+04 2.59000e+02 -1.22942e+02 -1.15347e+02 -1.30538e+02 -1.31457e+02 -1.30465e+02 -1.32448e+02
2.62400e+04 2.62000e+02 -1.20956e+02 -1.13440e+02 -1.28471e+02 -1.30318e+02 -1.29259e+02 -1.31377e+02
2.65600e+04 2.65000e+02 -1.24218e+02 -1.11891e+02 -1.36545e+02 -1.29286e+02 -1.28154e+02 -1.30419e+02
2.68800e+04 2.68000e+02 -1.24534e+02 -1.13657e+02 -1.35411e+02 -1.28353e+02 -1.27142e+02 -1.29564e+02
2.72000e+04 2.72000e+02 -1.33746e+02 -1.12604e+02 -1.54889e+02 -1.27509e+02 -1.26214e+02 -1.28804e+02
2.75200e+04 2.75000e+02 -1.43292e+02 -1.14031e+02 -1.72553e+02 -1.26749e+02 -1.25364e+02 -1.28133e+02
2.78400e+04 2.78000e+02 -1.38277e+02 -1.15147e+02 -1.61407e+02 -1.26064e+02 -1.24584e+02 -1.27544e+02
2.81600e+04 2.81000e+02 -1.22520e+02 -1.11234e+02 -1.33807e+02 -1.25449e+02 -1.23868e+02 -1.27030e+02
2.84800e+04 2.84000e+02 -1.32971e+02 -1.12374e+02 -1.53567e+02 -1.24898e+02 -1.23208e+02 -1.26588e+02
2.88000e+04 2.88000e+02 -1.27741e+02 -1.13246e+02 -1.42236e+02 -1.24406e+02 -1.22599e+02 -1.26214e+02
2.91200e+04 2.91000e+02 -1.22693e+02 -1.11450e+02 -1.33936e+02 -1.23970e+02 -1.22035e+02 -1.25905e+02
2.94400e+04 2.94000e+02 -1.19990e+02 -1.12522e+02 -1.27459e+02 -1.23587e+02 -1.21512e+02 -1.25661e+02
2.97600e+04 2.97000e+02 -1.21982e+02 -1.11158e+02 -1.32807e+02 -1.23253e+02 -1.21024e+02 -1.25482e+02
3.00800e+04 3.00000e+02 -1.23965e+02 -1.13944e+02 -1.33985e+02 -1.22970e+02 -1.20568e+02 -1.25372e+02
3.04000e+04 3.04000e+02 -1.18626e+02 -1.12201e+02 -1.25052e+02 -1.22738e+02 -1.20139e+02 -1.25337e+02
3.07200e+04 3.07000e+02 -1.19886e+02 -1.11595e+02 -1.28178e+02 -1.22558e+02 -1.19735e+02 -1.25381e+02
3.10400e+04 3.10000e+02 -1.19150e+02 -1.12677e+02 -1.25624e+02 -1.22433e+02 -1.19353e+02 -1.25513e+02
3.13600e+04 3.13000e+02 -1.18144e+02 -1.11491e+02 -1.24798e+02 -1.22364e+02 -1.18991e+02 -1.25736e+02
3.16800e+04 3.16000e+02 -1.22789e+02 -1.20234e+02 -1.25344e+02 -1.22350e+02 -1.18648e+02 -1.26053e+02
3.20000e+04 3.20000e+02 -1.19816e+02 -1.12015e+02 -1.27617e+02 -1.22393e+02 -1.18323e+02 -1.26464e+02
3.23200e+04 3.23000e+02 -1.18359e+02 -1.14095e+02 -1.22624e+02 -1.22488e+02 -1.18014e+02 -1.26962e+02
3.26400e+04 3.26000e+02 -1.19026e+02 -1.12448e+02 -1.25605e+02 -1.22631e+02 -1.17721e+02 -1.27540e+02
3.29600e+04 3.29000e+02 -1.16834e+02 -1.11612e+02 -1.22057e+02 -1.22813e+02 -1.17444e+02 -1.28182e+02
3.32800e+04 3.32000e+02 -1.18297e+02 -1.16733e+02 -1.19861e+02 -1.23027e+02 -1.17182e+02 -1.28872e+02
3.36000e+04 3.36000e+02 -1.16612e+02 -1.11244e+02 -1.21981e+02 -1.23261e+02 -1.16933e+02 -1.29589e+02
3.39200e+04 3.39000e+02 -1.17000e+02 -1.12759e+02 -1.21241e+02 -1.23505e+02 -1.16698e+02 -1.30312e+02
3.42400e+04 3.42000e+02 -1.16632e+02 -1.10653e+02 -1.22610e+02 -1.23748e+02 -1.16475e+02 -1.31020e+02
3.45600e+04 3.45000e+02 -1.17131e+02 -1.12165e+02 -1.22096e+02 -1.23977e+02 -1.16263e+02 -1.31691e+02
3.48800e+04 3.48000e+02 -1.27322e+02 -1.11332e+02 -1.43313e+02 -1.24184e+02 -1.16061e+02 -1.32306e+02
3.52000e+04 3.52000e+02 -1.17448e+02 -1.13235e+02 -1.21662e+02 -1.24358e+02 -1.15868e+02 -1.32848e+02
3.55200e+04 3.55000e+02 -1.18950e+02 -1.12449e+02 -1.25450e+02 -1.24495e+02 -1.15684e+02 -1.33306e+02
3.58400e+04 3.58000e+02 -1.20541e+02 -1.13843e+02 -1.27239e+02 -1.24587e+02 -1.15506e+02 -1.33667e+02
3.61600e+04 3.61000e+02 -1.18871e+02 -1.10742e+02 -1.27000e+02 -1.24631e+02 -1.15335e+02 -1.33928e+02
3.64800e+04 3.64000e+02 -1.25424e+02 -1.22638e+02 -1.28210e+02 -1.24626e+02 -1.15170e+02 -1.34083e+02
3.68000e+04 3.68000e+02 -1.18257e+02 -1.11518e+02 -1.24996e+02 -1.24572e+02 -1.15010e+02 -1.34134e+02
3.71200e+04 3.71000e+02 -1.17719e+02 -1.08909e+02 -1.26528e+02 -1.24470e+02 -1.14855e+02 -1.34084e+02
3.74400e+04 3.74000e+02 -1.32265e+02 -1.28520e+02 -1.36010e+02 -1.24321e+02 -1.14704e+02 -1.33939e+02
3.77600e+04 3.77000e+02 -1.16594e+02 -1.09258e+02 -1.23930e+02 -1.24131e+02 -1.14557e+02 -1.33706e+02
3.80800e+04 3.80000e+02 -1.17424e+02 -1.10652e+02 -1.24197e+02 -1.23906e+02 -1.14415e+02 -1.33397e+02
3.84000e+04 3.84000e+02 -1.16425e+02 -1.10802e+02 -1.22049e+02 -1.23649e+02 -1.14277e+02 -1.33021e+02
3.87200e+04 3.87000e+02 -1.16701e+02 -1.09695e+02 -1.23708e+02 -1.23369e+02 -1.14145e+02 -1.32592e+02
3.90400e+04 3.90000e+02 -1.20188e+02 -1.11663e+02 -1.28713e+02 -1.23070e+02 -1.14018e+02 -1.32121e+02
3.93600e+04 3.93000e+02 -1.19784e+02 -1.14404e+02 -1.25163e+02 -1.22760e+02 -1.13898e+02 -1.31622e+02
3.96800e+04 3.96000e+02 -1.15869e+02 -1.08693e+02 -1.23045e+02 -1.22445e+02 -1.13785e+02 -1.31105e+02
4.00000e+04 4.00000e+02 -1.16446e+02 -1.09715e+02 -1.23176e+02 -1.22132e+02 -1.13680e+02 -1.30584e+02
4.03200e+04 4.03000e+02 -1.17146e+02 -1.11405e+02 -1.22887e+02 -1.21826e+02 -1.13583e+02 -1.30068e+02
4.06400e+04 4.06000e+02 -1.15787e+02 -1.09745e+02 -1.21828e+02 -1.21529e+02 -1.13494e+02 -1.29565e+02
4.09600e+04 4.09000e+02 -1.16148e+02 -1.10292e+02 -1.22003e+02 -1.21248e+02 -1.13412e+02 -1.29084e+02
4.12800e+04 4.12000e+02 -1.15230e+02 -1.09473e+02 -1.20986e+02 -1.20983e+02 -1.13336e+02 -1.28630e+02
4.16000e+04 4.16000e+02 -1.14602e+02 -1.10146e+02 -1.19057e+02 -1.20737e+02 -1.13267e+02 -1.28208e+02
4.19200e+04 4.19000e+02 -1.14793e+02 -1.08533e+02 -1.21052e+02 -1.20511e+02 -1.13203e+02 -1.27819e+02
4.22400e+04 4.22000e+02 -1.13988e+02 -1.07900e+02 -1.20075e+02 -1.20303e+02 -1.13141e+02 -1.27464e+02
4.25600e+04 4.25000e+02 -1.13053e+02 -1.08604e+02 -1.17503e+02 -1.20114e+02 -1.13083e+02 -1.27144e+02
4.28800e+04 4.28000e+02 -1.13923e+02 -1.09544e+02 -1.18302e+02 -1.19941e+02 -1.13025e+02 -1.26857e+02
4.32000e+04 4.32000e+02 -1.12507e+02 -1.09847e+02 -1.15168e+02 -1.19783e+02 -1.12966e+02 -1.26600e+02
4.35200e+04 4.35000e+02 -1.14309e+02 -1.09495e+02 -1.19122e+02 -1.19638e+02 -1.12905e+02 -1.26370e+02
4.38400e+04 4.38000e+02 -1.15335e+02 -1.13163e+02 -1.17508e+02 -1.19502e+02 -1.12841e+02 -1.26163e+02
4.41600e+04 4.41000e+02 -1.13373e+02 -1.09746e+02 -1.16999e+02 -1.19374e+02 -1.12773e+02 -1.25975e+02
4.44800e+04 4.44000e+02 -1.12231e+02 -1.08335e+02 -1.16126e+02 -1.19251e+02 -1.12700e+02 -1.25803e+02
4.48000e+04 4.48000e+02 -1.12806e+02 -1.08548e+02 -1.17065e+02 -1.19130e+02 -1.12621e+02 -1.25640e+02
4.51200e+04 4.51000e+02 -1.13088e+02 -1.07288e+02 -1.18889e+02 -1.19010e+02 -1.12536e+02 -1.25483e+02
4.54400e+04 4.54000e+02 -1.12526e+02 -1.08301e+02 -1.16751e+02 -1.18886e+02 -1.12444e+02 -1.25327e+02
4.57600e+04 4.57000e+02 -1.12541e+02 -1.07361e+02 -1.17722e+02 -1.18757e+02 -1.12345e+02 -1.25169e+02
4.60800e+04 4.60000e+02 -1.10394e+02 -1.06515e+02 -1.14273e+02 -1.18622e+02 -1.12239e+02 -1.25005e+02
4.64000e+04 4.64000e+02 -1.14458e+02 -1.11921e+02 -1.16995e+02 -1.18478e+02 -1.12126e+02 -1.24831e+02
4.67200e+04 4.67000e+02 -1.13513e+02 -1.08647e+02 -1.18378e+02 -1.18327e+02 -1.12007e+02 -1.24646e+02
4.70400e+04 4.70000e+02 -1.12822e+02 -1.09519e+02 -1.16124e+02 -1.18165e+02 -1.11881e+02 -1.24448e+02
4.73600e+04 4.73000e+02 -1.12928e+02 -1.08287e+02 -1.17568e+02 -1.17993e+02 -1.11750e+02 -1.24235e+02
4.76800e+04 4.76000e+02 -1.13224e+02 -1.09685e+02 -1.16763e+02 -1.17810e+02 -1.11614e+02 -1.24006e+02
4.80000e+04 4.80000e+02 -1.12092e+02 -1.06942e+02 -1.17242e+02 -1.17618e+02 -1.11473e+02 -1.23762e+02
4.83200e+04 4.83000e+02 -1.10243e+02 -1.06332e+02 -1.14154e+02 -1.17416e+02 -1.11328e+02 -1.23504e+02
4.86400e+04 4.86000e+02 -1.11495e+02 -1.07143e+02 -1.15847e+02 -1.17207e+02 -1.11181e+02 -1.23232e+02
4.89600e+04 4.89000e+02 -1.10908e+02 -1.07101e+02 -1.14715e+02 -1.16990e+02 -1.11031e+02 -1.22949e+02
4.92800e+04 4.92000e+02 -1.11861e+02 -1.07065e+02 -1.16656e+02 -1.16767e+02 -1.10879e+02 -1.22655e+02
4.96000e+04 4.96000e+02 -1.10582e+02 -1.05727e+02 -1.15437e+02 -1.16541e+02 -1.10726e+02 -1.22355e+02
4.99200e+04 4.99000e+02 -1.10704e+02 -1.06352e+02 -1.15056e+02 -1.16311e+02 -1.10574e+02 -1.22049e+02
5.02400e+04 5.02000e+02 -1.11833e+02 -1.07847e+02 -1.15819e+02 -1.16082e+02 -1.10422e+02 -1.21741e+02
5.05600e+04 5.05000e+02 -1.10602e+02 -1.05803e+02 -1.15400e+02 -1.15853e+02 -1.10272e+02 -1.21434e+02
5.08800e+04 5.08000e+02 -1.10183e+02 -1.05724e+02 -1.14641e+02 -1.15626e+02 -1.10123e+02 -1.21129e+02
5.12000e+04 5.12000e+02 -1.10019e+02 -1.06384e+02 -1.13655e+02 -1.15403e+02 -1.09977e+02 -1.20829e+02
5.15200e+04 5.15000e+02 -1.12452e+02 -1.09424e+02 -1.15479e+02 -1.15184e+02 -1.09833e+02 -1.20536e+02
5.18400e+04 5.18000e+02 -1.10218e+02 -1.05969e+02 -1.14467e+02 -1.14972e+02 -1.09693e+02 -1.20252e+02
5.21600e+04 5.21000e+02 -1.11160e+02 -1.07313e+02 -1.15008e+02 -1.14767e+02 -1.09556e+02 -1.19977e+02
5.24800e+04 5.24000e+02 -1.13999e+02 -1.13873e+02 -1.14125e+02 -1.14567e+02 -1.09422e+02 -1.19713e+02
5.28000e+04 5.28000e+02 -1.16384e+02 -1.15334e+02 -1.17434e+02 -1.14376e+02 -1.09292e+02 -1.19459e+02
5.31200e+04 5.31000e+02 -1.15745e+02 -1.13252e+02 -1.18238e+02 -1.14190e+02 -1.09164e+02 -1.19216e+02
5.34400e+04 5.34000e+02 -1.19336e+02 -1.15086e+02 -1.23586e+02 -1.14013e+02 -1.09040e+02 -1.18985e+02
5.37600e+04 5.37000e+02 -1.18222e+02 -1.14743e+02 -1.21701e+02 -1.13841e+02 -1.08919e+02 -1.18763e+02
5.40800e+04 5.40000e+02 -1.22354e+02 -1.16319e+02 -1.28389e+02 -1.13677e+02 -1.08801e+02 -1.18553e+02
5.44000e+04 5.44000e+02 -1.22720e+02 -1.12671e+02 -1.32769e+02 -1.13519e+02 -1.08687e+02 -1.18352e+02
5.47200e+04 5.47000e+02 -1.21861e+02 -1.15214e+02 -1.28507e+02 -1.13368e+02 -1.08577e+02 -1.18160e+02
5.50400e+04 5.50000e+02 -1.25767e+02 -1.14817e+02 -1.36717e+02 -1.13226e+02 -1.08474e+02 -1.17977e+02
5.53600e+04 5.53000e+02 -1.27415e+02 -1.14860e+02 -1.39970e+02 -1.13091e+02 -1.08381e+02 -1.17802e+02
5.56800e+04 5.56000e+02 -1.30371e+02 -1.14440e+02 -1.46302e+02 -1.12968e+02 -1.08300e+02 -1.17635e+02
5.60000e+04 5.60000e+02 -1.33065e+02 -1.13917e+02 -1.52213e+02 -1.12856e+02 -1.08237e+02 -1.17474e+02
5.63200e+04 5.63000e+02 -1.32044e+02 -1.11838e+02 -1.52250e+02 -1.12759e+02 -1.08199e+02 -1.17319e+02
5.66400e+04 5.66000e+02 -1.32605e+02 -1.15070e+02 -1.50140e+02 -1.12681e+02 -1.08191e+02 -1.17171e+02
5.69600e+04 5.69000e+02 -1.33397e+02 -1.13178e+02 -1.53615e+02 -1.12625e+02 -1.08223e+02 -1.17027e+02
5.72800e+04 5.72000e+02 -1.33207e+02 -1.14816e+02 -1.51599e+02 -1.12596e+02 -1.08304e+02 -1.16889e+02
5.76000e+04 5.76000e+02 -1.27479e+02 -1.12975e+02 -1.41983e+02 -1.12600e+02 -1.08443e+02 -1.16756e+02
5.79200e+04 5.79000e+02 -1.28740e+02 -1.12959e+02 -1.44520e+02 -1.12639e+02 -1.08652e+02 -1.16627e+02
5.82400e+04 5.82000e+02 -1.30775e+02 -1.13509e+02 -1.48042e+02 -1.12722e+02 -1.08941e+02 -1.16503e+02
5.85600e+04 5.85000e+02 -1.28262e+02 -1.13101e+02 -1.43423e+02 -1.12852e+02 -1.09320e+02 -1.16385e+02
5.88800e+04 5.88000e+02 -1.14359e+02 -1.11938e+02 -1.16781e+02 -1.13035e+02 -1.09800e+02 -1.16270e+02
5.92000e+04 5.92000e+02 -1.12517e+02 -1.11507e+02 -1.13526e+02 -1.13274e+02 -1.10388e+02 -1.16160e+02
5.95200e+04 5.95000e+02 -1.10966e+02 -1.10193e+02 -1.11740e+02 -1.13573e+02 -1.11093e+02 -1.16054e+02
5.98400e+04 5.98000e+02 -1.11575e+02 -1.10699e+02 -1.12450e+02 -1.13934e+02 -1.11917e+02 -1.15951e+02
6.01600e+04 6.01000e+02 -1.10219e+02 -1.09517e+02 -1.10922e+02 -1.14358e+02 -1.12863e+02 -1.15852e+02
6.04800e+04 6.04000e+02 -1.11596e+02 -1.10938e+02 -1.12253e+02 -1.14841e+02 -1.13927e+02 -1.15755e+02
6.08000e+04 6.08000e+02 -1.09189e+02 -1.05654e+02 -1.12723e+02 -1.15381e+02 -1.15103e+02 -1.15660e+02
6.11200e+04 6.11000e+02 -1.09160e+02 -1.06711e+02 -1.11609e+02 -1.15972e+02 -1.15567e+02 -1.16378e+02
6.14400e+04 6.14000e+02 -1.09977e+02 -1.07615e+02 -1.12340e+02 -1.16605e+02 -1.15473e+02 -1.17737e+02
6.17600e+04 6.17000e+02 -1.09388e+02 -1.06915e+02 -1.11860e+02 -1.17268e+02 -1.15380e+02 -1.19157e+02
6.20800e+04 6.20000e+02 -1.09380e+02 -1.05037e+02 -1.13723e+02 -1.17949e+02 -1.15285e+02 -1.20613e+02
6.24000e+04 6.24000e+02 -1.11583e+02 -1.05364e+02 -1.17801e+02 -1.18632e+02 -1.15189e+02 -1.22076e+02
6.27200e+04 6.27000e+02 -1.07793e+02 -1.04616e+02 -1.10970e+02 -1.19302e+02 -1.15091e+02 -1.23512e+02
6.30400e+04 6.30000e+02 -1.07736e+02 -1.05255e+02 -1.10216e+02 -1.19939e+02 -1.14990e+02 -1.24888e+02
6.33600e+04 6.33000e+02 -1.08160e+02 -1.04703e+02 -1.11616e+02 -1.20529e+02 -1.14886e+02 -1.26171e+02
6.36800e+04 6.36000e+02 -1.08266e+02 -1.04849e+02 -1.11682e+02 -1.21054e+02 -1.14780e+02 -1.27329e+02
6.40000e+04 6.40000e+02 -1.08782e+02 -1.06423e+02 -1.11142e+02 -1.21503e+02 -1.14671e+02 -1.28335e+02
6.43200e+04 6.43000e+02 -1.07555e+02 -1.04424e+02 -1.10687e+02 -1.21863e+02 -1.14562e+02 -1.29164e+02
6.46400e+04 6.46000e+02 -1.07388e+02 -1.04226e+02 -1.10549e+02 -1.22126e+02 -1.14452e+02 -1.29799e+02
6.49600e+04 6.49000e+02 -1.08993e+02 -1.06975e+02 -1.11012e+02 -1.22285e+02 -1.14343e+02 -1.30227e+02
6.52800e+04 6.52000e+02 -1.10955e+02 -1.09898e+02 -1.12012e+02 -1.22340e+02 -1.14236e+02 -1.30443e+02
6.56000e+04 6.56000e+02 -1.09363e+02 -1.07796e+02 -1.10930e+02 -1.22290e+02 -1.14133e+02 -1.30447e+02
6.59200e+04 6.59000e+02 -1.10320e+02 -1.10140e+02 -1.10500e+02 -1.22138e+02 -1.14032e+02 -1.30245e+02
6.62400e+04 6.62000e+02 -1.09518e+02 -1.08318e+02 -1.10719e+02 -1.21892e+02 -1.13935e+02 -1.29849e+02
6.65600e+04 6.65000e+02 -1.09139e+02 -1.07155e+02 -1.11124e+02 -1.21558e+02 -1.13842e+02 -1.29274e+02
6.68800e+04 6.68000e+02 -1.08538e+02 -1.04833e+02 -1.12243e+02 -1.21147e+02 -1.13753e+02 -1.28540e+02
6.72000e+04 6.72000e+02 -1.08650e+02 -1.05339e+02 -1.11961e+02 -1.20666e+02 -1.13666e+02 -1.27667e+02
6.75200e+04 6.75000e+02 -1.09467e+02 -1.06285e+02 -1.12649e+02 -1.20130e+02 -1.13580e+02 -1.26681e+02
6.78400e+04 6.78000e+02 -1.10380e+02 -1.09124e+02 -1.11636e+02 -1.19549e+02 -1.13496e+02 -1.25603e+02
6.81600e+04 6.81000e+02 -1.08918e+02 -1.06030e+02 -1.11806e+02 -1.18935e+02 -1.13412e+02 -1.24458e+02
6.84800e+04 6.84000e+02 -1.09290e+02 -1.07186e+02 -1.11394e+02 -1.18299e+02 -1.13328e+02 -1.23269e+02
6.88000e+04 6.88000e+02 -1.10691e+02 -1.10524e+02 -1.10858e+02 -1.17650e+02 -1.13242e+02 -1.22058e+02
6.91200e+04 6.91000e+02 -1.09903e+02 -1.07509e+02 -1.12296e+02 -1.17001e+02 -1.13156e+02 -1.20845e+02
6.94400e+04 6.94000e+02 -1.08996e+02 -1.08023e+02 -1.09969e+02 -1.16358e+02 -1.13068e+02 -1.19647e+02
6.97600e+04 6.97000e+02 -1.09655e+02 -1.08096e+02 -1.11214e+02 -1.15729e+02 -1.12979e+02 -1.18479e+02
7.00800e+04 7.00000e+02 -1.10271e+02 -1.08276e+02 -1.12266e+02 -1.15123e+02 -1.12891e+02 -1.17354e+02
7.04000e+04 7.04000e+02 -1.09151e+02 -1.07209e+02 -1.11093e+02 -1.14542e+02 -1.12802e+02 -1.16282e+02
7.07200e+04 7.07000e+02 -1.10549e+02 -1.10504e+02 -1.10595e+02 -1.13993e+02 -1.12715e+02 -1.15270e+02
7.10400e+04 7.10000e+02 -1.11960e+02 -1.11565e+02 -1.12355e+02 -1.13477e+02 -1.12630e+02 -1.14324e+02
7.13600e+04 7.13000e+02 -1.12224e+02 -1.10828e+02 -1.13620e+02 -1.12998e+02 -1.12548e+02 -1.13447e+02
7.16800e+04 7.16000e+02 -1.11291e+02 -1.10583e+02 -1.12000e+02 -1.12555e+02 -1.12470e+02 -1.12640e+02
7.20000e+04 7.20000e+02 -1.10112e+02 -1.08744e+02 -1.11479e+02 -1.12150e+02 -1.11904e+02 -1.12396e+02
7.23200e+04 7.23000e+02 -1.09065e+02 -1.06973e+02 -1.11157e+02 -1.11782e+02 -1.11238e+02 -1.12326e+02
7.26400e+04 7.26000e+02 -1.08999e+02 -1.07054e+02 -1.10945e+02 -1.11451e+02 -1.10641e+02 -1.12260e+02
7.29600e+04 7.29000e+02 -1.08453e+02 -1.08438e+02 -1.08468e+02 -1.11155e+02 -1.10110e+02 -1.12200e+02
7.32800e+04 7.32000e+02 -1.07761e+02 -1.06792e+02 -1.08729e+02 -1.10894e+02 -1.09644e+02 -1.12145e+02
7.36000e+04 7.36000e+02 -1.08661e+02 -1.06888e+02 -1.10433e+02 -1.10667e+02 -1.09240e+02 -1.12094e+02
7.39200e+04 7.39000e+02 -1.09423e+02 -1.08910e+02 -1.09936e+02 -1.10471e+02 -1.08895e+02 -1.12047e+02
7.42400e+04 7.42000e+02 -1.08258e+02 -1.05347e+02 -1.11170e+02 -1.10305e+02 -1.08606e+02 -1.12004e+02
7.45600e+04 7.45000e+02 -1.08652e+02 -1.05813e+02 -1.11491e+02 -1.10168e+02 -1.08370e+02 -1.11965e+02
7.48800e+04 7.48000e+02 -1.09107e+02 -1.07244e+02 -1.10970e+02 -1.10056e+02 -1.08183e+02 -1.11929e+02
7.52000e+04 7.52000e+02 -1.07628e+02 -1.06137e+02 -1.09119e+02 -1.09968e+02 -1.08042e+02 -1.11894e+02
7.55200e+04 7.55000e+02 -1.08349e+02 -1.06709e+02 -1.09988e+02 -1.09901e+02 -1.07942e+02 -1.11861e+02
7.58400e+04 7.58000e+02 -1.08477e+02 -1.07667e+02 -1.09286e+02 -1.09854e+02 -1.07880e+02 -1.11828e+02
7.61600e+04 7.61000e+02 -1.08322e+02 -1.06606e+02 -1.10039e+02 -1.09822e+02 -1.07849e+02 -1.11794e+02
7.64800e+04 7.64000e+02 -1.07918e+02 -1.05669e+02 -1.10168e+02 -1.09802e+02 -1.07845e+02 -1.11759e+02
7.68000e+04 7.68000e+02 -1.08809e+02 -1.08179e+02 -1.09439e+02 -1.09792e+02 -1.07862e+02 -1.11722e+02
7.71200e+04 7.71000e+02 -1.08826e+02 -1.07880e+02 -1.09772e+02 -1.09788e+02 -1.07895e+02 -1.11681e+02
7.74400e+04 7.74000e+02 -1.21265e+02 -1.07645e+02 -1.34885e+02 -1.09788e+02 -1.07939e+02 -1.11637e+02
7.77600e+04 7.77000e+02 -1.21419e+02 -1.07703e+02 -1.35136e+02 -1.09789e+02 -1.07988e+02 -1.11590e+02
7.80800e+04 7.80000e+02 -1.08906e+02 -1.08595e+02 -1.09218e+02 -1.09789e+02 -1.08039e+02 -1.11539e+02
7.84000e+04 7.84000e+02 -1.18678e+02 -1.08309e+02 -1.29047e+02 -1.09785e+02 -1.08086e+02 -1.11485e+02
7.87200e+04 7.87000e+02 -1.08507e+02 -1.07793e+02 -1.09222e+02 -1.09778e+02 -1.08127e+02 -1.11428e+02
7.90400e+04 7.90000e+02 -1.08336e+02 -1.07078e+02 -1.09594e+02 -1.09764e+02 -1.08159e+02 -1.11369e+02
7.93600e+04 7.93000e+02 -1.07455e+02 -1.05911e+02 -1.08999e+02 -1.09745e+02 -1.08180e+02 -1.11309e+02
7.96800e+04 7.96000e+02 -1.13762e+02 -1.05126e+02 -1.22397e+02 -1.09718e+02 -1.08188e+02 -1.11248e+02
8.00000e+04 8.00000e+02 -1.06853e+02 -1.04694e+02 -1.09012e+02 -1.09686e+02 -1.08184e+02 -1.11188e+02
8.03200e+04 8.03000e+02 -1.07322e+02 -1.04918e+02 -1.09725e+02 -1.09648e+02 -1.08167e+02 -1.11130e+02
8.06400e+04 8.06000e+02 -1.06930e+02 -1.05109e+02 -1.08752e+02 -1.09606e+02 -1.08137e+02 -1.11076e+02
8.09600e+04 8.09000e+02 -1.07279e+02 -1.06133e+02 -1.08425e+02 -1.09564e+02 -1.08097e+02 -1.11030e+02
8.12800e+04 8.12000e+02 -1.07939e+02 -1.06576e+02 -1.09301e+02 -1.09520e+02 -1.08048e+02 -1.10993e+02
8.16000e+04 8.16000e+02 -1.08111e+02 -1.06199e+02 -1.10023e+02 -1.09480e+02 -1.07991e+02 -1.10968e+02
8.19200e+04 8.19000e+02 -1.08053e+02 -1.07271e+02 -1.08836e+02 -1.09442e+02 -1.07928e+02 -1.10956e+02
8.22400e+04 8.22000e+02 -1.08919e+02 -1.08872e+02 -1.08967e+02 -1.09410e+02 -1.07861e+02 -1.10960e+02
8.25600e+04 8.25000e+02 -1.07117e+02 -1.05492e+02 -1.08741e+02 -1.09386e+02 -1.07792e+02 -1.10979e+02
8.28800e+04 8.28000e+02 -1.07257e+02 -1.05336e+02 -1.09178e+02 -1.09367e+02 -1.07721e+02 -1.11013e+02
8.32000e+04 8.32000e+02 -1.07171e+02 -1.04853e+02 -1.09490e+02 -1.09355e+02 -1.07649e+02 -1.11061e+02
8.35200e+04 8.35000e+02 -1.07604e+02 -1.06125e+02 -1.09083e+02 -1.09349e+02 -1.07577e+02 -1.11121e+02
8.38400e+04 8.38000e+02 -1.09129e+02 -1.08910e+02 -1.09348e+02 -1.09347e+02 -1.07505e+02 -1.11189e+02
8.41600e+04 8.41000e+02 -1.07791e+02 -1.05988e+02 -1.09593e+02 -1.09347e+02 -1.07432e+02 -1.11262e+02
8.44800e+04 8.44000e+02 -1.08061e+02 -1.07340e+02 -1.08781e+02 -1.09347e+02 -1.07359e+02 -1.11336e+02
8.48000e+04 8.48000e+02 -1.11424e+02 -1.06017e+02 -1.16831e+02 -1.09346e+02 -1.07286e+02 -1.11407e+02
8.51200e+04 8.51000e+02 -1.06684e+02 -1.05871e+02 -1.07497e+02 -1.09342e+02 -1.07213e+02 -1.11471e+02
8.54400e+04 8.54000e+02 -1.07532e+02 -1.06064e+02 -1.09001e+02 -1.09333e+02 -1.07140e+02 -1.11525e+02
8.57600e+04 8.57000e+02 -1.06826e+02 -1.05745e+02 -1.07907e+02 -1.09316e+02 -1.07066e+02 -1.11565e+02
8.60800e+04 8.60000e+02 -1.06749e+02 -1.05634e+02 -1.07863e+02 -1.09291e+02 -1.06993e+02 -1.11589e+02
8.64000e+04 8.64000e+02 -1.06908e+02 -1.05328e+02 -1.08488e+02 -1.09258e+02 -1.06921e+02 -1.11596e+02
8.67200e+04 8.67000e+02 -1.07341e+02 -1.06299e+02 -1.08382e+02 -1.09217e+02 -1.06850e+02 -1.11584e+02
8.70400e+04 8.70000e+02 -1.07396e+02 -1.05486e+02 -1.09306e+02 -1.09168e+02 -1.06781e+02 -1.11555e+02
8.73600e+04 8.73000e+02 -1.08102e+02 -1.07301e+02 -1.08902e+02 -1.09112e+02 -1.06715e+02 -1.11508e+02
8.76800e+04 8.76000e+02 -1.08056e+02 -1.07382e+02 -1.08730e+02 -1.09049e+02 -1.06652e+02 -1.11446e+02
8.80000e+04 8.80000e+02 -1.09281e+02 -1.08512e+02 -1.10049e+02 -1.08982e+02 -1.06593e+02 -1.11370e+02
8.83200e+04 8.83000e+02 -1.08587e+02 -1.07226e+02 -1.09948e+02 -1.08910e+02 -1.06538e+02 -1.11281e+02
8.86400e+04 8.86000e+02 -1.07300e+02 -1.06748e+02 -1.07853e+02 -1.08835e+02 -1.06487e+02 -1.11183e+02
8.89600e+04 8.89000e+02 -1.07331e+02 -1.06283e+02 -1.08379e+02 -1.08760e+02 -1.06442e+02 -1.11077e+02
8.92800e+04 8.92000e+02 -1.09013e+02 -1.08310e+02 -1.09717e+02 -1.08683e+02 -1.06401e+02 -1.10966e+02
8.96000e+04 8.96000e+02 -1.07191e+02 -1.05535e+02 -1.08846e+02 -1.08607e+02 -1.06364e+02 -1.10850e+02
8.99200e+04 8.99000e+02 -1.06498e+02 -1.05490e+02 -1.07505e+02 -1.08532e+02 -1.06332e+02 -1.10733e+02
9.02400e+04 9.02000e+02 -1.06678e+02 -1.05846e+02 -1.07511e+02 -1.08459e+02 -1.06304e+02 -1.10614e+02
9.05600e+04 9.05000e+02 -1.06447e+02 -1.05402e+02 -1.07493e+02 -1.08388e+02 -1.06280e+02 -1.10497e+02
9.08800e+04 9.08000e+02 -1.06651e+02 -1.05471e+02 -1.07832e+02 -1.08320e+02 -1.06261e+02 -1.10380e+02
9.12000e+04 9.12000e+02 -1.06417e+02 -1.05586e+02 -1.07249e+02 -1.08257e+02 -1.06247e+02 -1.10266e+02
9.15200e+04 9.15000e+02 -1.06419e+02 -1.05704e+02 -1.07134e+02 -1.08195e+02 -1.06237e+02 -1.10154e+02
9.18400e+04 9.18000e+02 -1.07279e+02 -1.07258e+02 -1.07301e+02 -1.08138e+02 -1.06232e+02 -1.10045e+02
9.21600e+04 9.21000e+02 -1.08632e+02 -1.07119e+02 -1.10145e+02 -1.08085e+02 -1.06232e+02 -1.09939e+02
9.24800e+04 9.24000e+02 -1.06525e+02 -1.06113e+02 -1.06937e+02 -1.08036e+02 -1.06237e+02 -1.09835e+02
9.28000e+04 9.28000e+02 -1.06706e+02 -1.06595e+02 -1.06817e+02 -1.07990e+02 -1.06246e+02 -1.09735e+02
9.31200e+04 9.31000e+02 -1.07102e+02 -1.06519e+02 -1.07684e+02 -1.07948e+02 -1.06260e+02 -1.09637e+02
9.34400e+04 9.34000e+02 -1.06775e+02 -1.06605e+02 -1.06944e+02 -1.07909e+02 -1.06276e+02 -1.09541e+02
9.37600e+04 9.37000e+02 -1.06206e+02 -1.05981e+02 -1.06431e+02 -1.07871e+02 -1.06294e+02 -1.09448e+02
9.40800e+04 9.40000e+02 -1.07273e+02 -1.07091e+02 -1.07456e+02 -1.07834e+02 -1.06313e+02 -1.09356e+02
9.44000e+04 9.44000e+02 -1.07524e+02 -1.06996e+02 -1.08053e+02 -1.07799e+02 -1.06332e+02 -1.09266e+02
9.47200e+04 9.47000e+02 -1.07275e+02 -1.07209e+02 -1.07342e+02 -1.07764e+02 -1.06351e+02 -1.09177e+02
9.50400e+04 9.50000e+02 -1.07304e+02 -1.07205e+02 -1.07403e+02 -1.07728e+02 -1.06367e+02 -1.09089e+02
9.53600e+04 9.53000e+02 -1.06708e+02 -1.06492e+02 -1.06924e+02 -1.07692e+02 -1.06382e+02 -1.09001e+02
9.56800e+04 9.56000e+02 -1.07928e+02 -1.05806e+02 -1.10049e+02 -1.07654e+02 -1.06394e+02 -1.08914e+02
9.60000e+04 9.60000e+02 -1.06547e+02 -1.06039e+02 -1.07055e+02 -1.07615e+02 -1.06403e+02 -1.08827e+02
9.63200e+04 9.63000e+02 -1.07365e+02 -1.07219e+02 -1.07511e+02 -1.07576e+02 -1.06411e+02 -1.08740e+02
9.66400e+04 9.66000e+02 -1.07493e+02 -1.06297e+02 -1.08688e+02 -1.07535e+02 -1.06416e+02 -1.08653e+02
9.69600e+04 9.69000e+02 -1.06388e+02 -1.06120e+02 -1.06655e+02 -1.07494e+02 -1.06421e+02 -1.08567e+02
9.72800e+04 9.72000e+02 -1.06328e+02 -1.05823e+02 -1.06833e+02 -1.07453e+02 -1.06425e+02 -1.08480e+02
9.76000e+04 9.76000e+02 -1.06287e+02 -1.05893e+02 -1.06681e+02 -1.07412e+02 -1.06429e+02 -1.08394e+02
9.79200e+04 9.79000e+02 -1.06569e+02 -1.06470e+02 -1.06668e+02 -1.07371e+02 -1.06434e+02 -1.08309e+02
9.82400e+04 9.82000e+02 -1.06709e+02 -1.06617e+02 -1.06800e+02 -1.07332e+02 -1.06439e+02 -1.08224e+02
9.85600e+04 9.85000e+02 -1.05891e+02 -1.05288e+02 -1.06493e+02 -1.07294e+02 -1.06447e+02 -1.08141e+02
9.88800e+04 9.88000e+02 -1.06139e+02 -1.05674e+02 -1.06604e+02 -1.07257e+02 -1.06455e+02 -1.08060e+02
9.92000e+04 9.92000e+02 -1.05253e+02 -1.05199e+02 -1.05307e+02 -1.07223e+02 -1.06466e+02 -1.07980e+02
9.95200e+04 9.95000e+02 -1.05650e+02 -1.05558e+02 -1.05741e+02 -1.07191e+02 -1.06478e+02 -1.07903e+02
9.98400e+04 9.98000e+02 -1.05479e+02 -1.04590e+02 -1.06368e+02 -1.07160e+02 -1.06491e+02 -1.07829e+02
1.00160e+05 1.00100e+03 -1.05678e+02 -1.05152e+02 -1.06205e+02 -1.07132e+02 -1.06506e+02 -1.07758e+02
1.00480e+05 1.00400e+03 -1.05746e+02 -1.05243e+02 -1.06249e+02 -1.07106e+02 -1.06521e+02 -1.07690e+02
1.00800e+05 1.00800e+03 -1.05126e+02 -1.04462e+02 -1.05790e+02 -1.07081e+02 -1.06536e+02 -1.07625e+02
1.01120e+05 1.01100e+03 -1.06489e+02 -1.05819e+02 -1.07160e+02 -1.07057e+02 -1.06551e+02 -1.07563e+02
1.01440e+05 1.01400e+03 -1.06591e+02 -1.05761e+02 -1.07421e+02 -1.07035e+02 -1.06565e+02 -1.07504e+02
1.01760e+05 1.01700e+03 -1.05634e+02 -1.05567e+02 -1.05701e+02 -1.07012e+02 -1.06577e+02 -1.07447e+02
1.02080e+05 1.02000e+03 -1.06581e+02 -1.06467e+02 -1.06695e+02 -1.06990e+02 -1.06587e+02 -1.07394e+02
1.02400e+05 1.02400e+03 -1.05315e+02 -1.04489e+02 -1.06141e+02 -1.06969e+02 -1.06594e+02 -1.07343e+02
1.02720e+05 1.02700e+03 -1.05230e+02 -1.04772e+02 -1.05688e+02 -1.06946e+02 -1.06598e+02 -1.07293e+02
1.03040e+05 1.03000e+03 -1.06159e+02 -1.05783e+02 -1.06535e+02 -1.06922e+02 -1.06599e+02 -1.07246e+02
1.03360e+05 1.03300e+03 -1.05647e+02 -1.05330e+02 -1.05963e+02 -1.06897e+02 -1.06595e+02 -1.07199e+02
1.03680e+05 1.03600e+03 -1.05771e+02 -1.05325e+02 -1.06217e+02 -1.06870e+02 -1.06588e+02 -1.07153e+02
1.04000e+05 1.04000e+03 -1.05302e+02 -1.04567e+02 -1.06038e+02 -1.06842e+02 -1.06577e+02 -1.07107e+02
1.04320e+05 1.04300e+03 -1.05064e+02 -1.04924e+02 -1.05204e+02 -1.06811e+02 -1.06562e+02 -1.07061e+02
1.04640e+05 1.04600e+03 -1.04811e+02 -1.04242e+02 -1.05381e+02 -1.06779e+02 -1.06543e+02 -1.07014e+02
1.04960e+05 1.04900e+03 -1.05983e+02 -1.05492e+02 -1.06474e+02 -1.06743e+02 -1.06521e+02 -1.06966e+02
1.05280e+05 1.05200e+03 -1.05743e+02 -1.05390e+02 -1.06095e+02 -1.06706e+02 -1.06496e+02 -1.06916e+02
1.05600e+05 1.05600e+03 -1.05525e+02 -1.05441e+02 -1.05608e+02 -1.06667e+02 -1.06468e+02 -1.06866e+02
1.05920e+05 1.05900e+03 -1.05275e+02 -1.05173e+02 -1.05376e+02 -1.06626e+02 -1.06438e+02 -1.06815e+02
1.06240e+05 1.06200e+03 -1.06226e+02 -1.05457e+02 -1.06996e+02 -1.06584e+02 -1.06405e+02 -1.06762e+02
1.06560e+05 1.06500e+03 -1.05186e+02 -1.04929e+02 -1.05443e+02 -1.06540e+02 -1.06370e+02 -1.06709e+02
1.06880e+05 1.06800e+03 -1.04900e+02 -1.04756e+02 -1.05045e+02 -1.06494e+02 -1.06333e+02 -1.06655e+02
1.07200e+05 1.07200e+03 -1.05204e+02 -1.04655e+02 -1.05754e+02 -1.06448e+02 -1.06294e+02 -1.06602e+02
1.07520e+05 1.07500e+03 -1.05506e+02 -1.05166e+02 -1.05847e+02 -1.06401e+02 -1.06253e+02 -1.06549e+02
1.07840e+05 1.07800e+03 -1.05550e+02 -1.04877e+02 -1.06224e+02 -1.06353e+02 -1.06210e+02 -1.06496e+02
1.08160e+05 1.08100e+03 -1.05420e+02 -1.05390e+02 -1.05450e+02 -1.06305e+02 -1.06165e+02 -1.06444e+02
1.08480e+05 1.08400e+03 -1.05372e+02 -1.05086e+02 -1.05658e+02 -1.06255e+02 -1.06118e+02 -1.06393e+02
1.08800e+05 1.08800e+03 -1.05463e+02 -1.05165e+02 -1.05760e+02 -1.06207e+02 -1.06070e+02 -1.06344e+02
1.09120e+05 1.09100e+03 -1.06093e+02 -1.05860e+02 -1.06326e+02 -1.06159e+02 -1.06021e+02 -1.06296e+02
1.09440e+05 1.09400e+03 -1.05825e+02 -1.05545e+02 -1.06104e+02 -1.06111e+02 -1.05972e+02 -1.06250e+02
1.09760e+05 1.09700e+03 -1.05651e+02 -1.05274e+02 -1.06028e+02 -1.06064e+02 -1.05922e+02 -1.06205e+02
1.10080e+05 1.10000e+03 -1.05362e+02 -1.05223e+02 -1.05501e+02 -1.06017e+02 -1.05873e+02 -1.06161e+02
1.10400e+05 1.10400e+03 -1.06372e+02 -1.05996e+02 -1.06748e+02 -1.05971e+02 -1.05824e+02 -1.06119e+02
1.10720e+05 1.10700e+03 -1.06501e+02 -1.05763e+02 -1.07239e+02 -1.05927e+02 -1.05776e+02 -1.06078e+02
1.11040e+05 1.11000e+03 -1.06065e+02 -1.05902e+02 -1.06228e+02 -1.05885e+02 -1.05730e+02 -1.06039e+02
1.11360e+05 1.11300e+03 -1.06134e+02 -1.05347e+02 -1.06921e+02 -1.05843e+02 -1.05685e+02 -1.06001e+02
1.11680e+05 1.11600e+03 -1.06080e+02 -1.05782e+02 -1.06378e+02 -1.05804e+02 -1.05643e+02 -1.05965e+02
1.12000e+05 1.12000e+03 -1.06358e+02 -1.06246e+02 -1.06470e+02 -1.05767e+02 -1.05603e+02 -1.05930e+02
1.12320e+05 1.12300e+03 -1.08184e+02 -1.07670e+02 -1.08698e+02 -1.05732e+02 -1.05566e+02 -1.05897e+02
1.12640e+05 1.12600e+03 -1.06637e+02 -1.06480e+02 -1.06793e+02 -1.05699e+02 -1.05532e+02 -1.05866e+02
1.12960e+05 1.12900e+03 -1.05593e+02 -1.05360e+02 -1.05825e+02 -1.05669e+02 -1.05502e+02 -1.05837e+02
1.13280e+05 1.13200e+03 -1.05811e+02 -1.05476e+02 -1.06146e+02 -1.05642e+02 -1.05475e+02 -1.05810e+02
1.13600e+05 1.13600e+03 -1.05892e+02 -1.05812e+02 -1.05971e+02 -1.05619e+02 -1.05452e+02 -1.05786e+02
1.13920e+05 1.13900e+03 -1.05145e+02 -1.05115e+02 -1.05176e+02 -1.05599e+02 -1.05433e+02 -1.05765e+02
1.14240e+05 1.14200e+03 -1.05178e+02 -1.05136e+02 -1.05221e+02 -1.05583e+02 -1.05419e+02 -1.05747e+02
1.14560e+05 1.14500e+03 -1.05661e+02 -1.05515e+02 -1.05807e+02 -1.05571e+02 -1.05408e+02 -1.05733e+02
1.14880e+05 1.14800e+03 -1.05520e+02 -1.04719e+02 -1.06322e+02 -1.05562e+02 -1.05402e+02 -1.05723e+02
1.15200e+05 1.15200e+03 -1.05230e+02 -1.04906e+02 -1.05554e+02 -1.05559e+02 -1.05401e+02 -1.05717e+02
1.15520e+05 1.15500e+03 -1.05023e+02 -1.04786e+02 -1.05259e+02 -1.05559e+02 -1.05403e+02 -1.05716e+02
1.15840e+05 1.15800e+03 -1.04975e+02 -1.04426e+02 -1.05524e+02 -1.05564e+02 -1.05409e+02 -1.05718e+02
1.16160e+05 1.16100e+03 -1.05366e+02 -1.04838e+02 -1.05894e+02 -1.05572e+02 -1.05419e+02 -1.05725e+02
1.16480e+05 1.16400e+03 -1.05582e+02 -1.05215e+02 -1.05949e+02 -1.05585e+02 -1.05433e+02 -1.05736e+02
1.16800e+05 1.16800e+03 -1.04933e+02 -1.04818e+02 -1.05047e+02 -1.05599e+02 -1.05449e+02 -1.05749e+02
1.17120e+05 1.17100e+03 -1.05208e+02 -1.04668e+02 -1.05747e+02 -1.05617e+02 -1.05468e+02 -1.05765e+02
1.17440e+05 1.17400e+03 -1.05400e+02 -1.04524e+02 -1.06277e+02 -1.05636e+02 -1.05489e+02 -1.05783e+02
1.17760e+05 1.17700e+03 -1.05337e+02 -1.05151e+02 -1.05523e+02 -1.05656e+02 -1.05511e+02 -1.05801e+02
1.18080e+05 1.18000e+03 -1.05845e+02 -1.05164e+02 -1.06525e+02 -1.05676e+02 -1.05533e+02 -1.05819e+02
1.18400e+05 1.18400e+03 -1.05077e+02 -1.04581e+02 -1.05573e+02 -1.05696e+02 -1.05556e+02 -1.05836e+02
1.18720e+05 1.18700e+03 -1.05936e+02 -1.05641e+02 -1.06230e+02 -1.05714e+02 -1.05577e+02 -1.05851e+02
1.19040e+05 1.19000e+03 -1.06089e+02 -1.05104e+02 -1.07074e+02 -1.05731e+02 -1.05598e+02 -1.05863e+02
1.19360e+05 1.19300e+03 -1.05485e+02 -1.04828e+02 -1.06142e+02 -1.05744e+02 -1.05616e+02 -1.05872e+02
1.19680e+05 1.19600e+03 -1.05612e+02 -1.05209e+02 -1.06014e+02 -1.05755e+02 -1.05632e+02 -1.05878e+02
1.20000e+05 1.20000e+03 -1.05584e+02 -1.04904e+02 -1.06264e+02 -1.05762e+02 -1.05645e+02 -1.05880e+02
1.20320e+05 1.20300e+03 -1.04958e+02 -1.04730e+02 -1.05185e+02 -1.05767e+02 -1.05655e+02 -1.05879e+02
1.20640e+05 1.20600e+03 -1.04881e+02 -1.04536e+02 -1.05226e+02 -1.05767e+02 -1.05660e+02 -1.05873e+02
1.20960e+05 1.20900e+03 -1.05040e+02 -1.05000e+02 -1.05080e+02 -1.05763e+02 -1.05661e+02 -1.05865e+02
1.21280e+05 1.21200e+03 -1.05150e+02 -1.05100e+02 -1.05200e+02 -1.05755e+02 -1.05658e+02 -1.05853e+02
1.21600e+05 1.21600e+03 -1.04826e+02 -1.04639e+02 -1.05014e+02 -1.05745e+02 -1.05651e+02 -1.05839e+02
1.21920e+05 1.21900e+03 -1.05011e+02 -1.04477e+02 -1.05544e+02 -1.05733e+02 -1.05640e+02 -1.05825e+02
1.22240e+05 1.22200e+03 -1.05037e+02 -1.04515e+02 -1.05558e+02 -1.05716e+02 -1.05624e+02 -1.05809e+02
1.22560e+05 1.22500e+03 -1.05070e+02 -1.04442e+02 -1.05698e+02 -1.05700e+02 -1.05605e+02 -1.05794e+02
1.22880e+05 1.22800e+03 -1.05293e+02 -1.05036e+02 -1.05551e+02 -1.05681e+02 -1.05582e+02 -1.05780e+02
1.23200e+05 1.23200e+03 -1.04992e+02 -1.04660e+02 -1.05323e+02 -1.05662e+02 -1.05557e+02 -1.05767e+02
1.23520e+05 1.23500e+03 -1.04843e+02 -1.04654e+02 -1.05032e+02 -1.05643e+02 -1.05529e+02 -1.05757e+02
1.23840e+05 1.23800e+03 -1.04859e+02 -1.04632e+02 -1.05086e+02 -1.05624e+02 -1.05500e+02 -1.05748e+02
1.24160e+05 1.24100e+03 -1.05487e+02 -1.04782e+02 -1.06191e+02 -1.05606e+02 -1.05469e+02 -1.05742e+02
1.24480e+05 1.24400e+03 -1.04932e+02 -1.04930e+02 -1.04934e+02 -1.05587e+02 -1.05437e+02 -1.05737e+02
1.24800e+05 1.24800e+03 -1.04615e+02 -1.04609e+02 -1.04622e+02 -1.05570e+02 -1.05406e+02 -1.05734e+02
1.25120e+05 1.25100e+03 -1.04766e+02 -1.04764e+02 -1.04767e+02 -1.05552e+02 -1.05374e+02 -1.05731e+02
1.25440e+05 1.25400e+03 -1.04956e+02 -1.04926e+02 -1.04985e+02 -1.05535e+02 -1.05343e+02 -1.05728e+02
1.25760e+05 1.25700e+03 -1.04809e+02 -1.04807e+02 -1.04811e+02 -1.05518e+02 -1.05312e+02 -1.05725e+02
1.26080e+05 1.26000e+03 -1.04896e+02 -1.04616e+02 -1.05176e+02 -1.05502e+02 -1.05283e+02 -1.05721e+02
1.26400e+05 1.26400e+03 -1.05227e+02 -1.05198e+02 -1.05256e+02 -1.05485e+02 -1.05255e+02 -1.05715e+02
1.26720e+05 1.26700e+03 -1.05517e+02 -1.05421e+02 -1.05613e+02 -1.05468e+02 -1.05228e+02 -1.05707e+02
1.27040e+05 1.27000e+03 -1.04863e+02 -1.04749e+02 -1.04978e+02 -1.05450e+02 -1.05203e+02 -1.05697e+02
1.27360e+05 1.27300e+03 -1.04773e+02 -1.04467e+02 -1.05078e+02 -1.05433e+02 -1.05181e+02 -1.05684e+02
1.27680e+05 1.27600e+03 -1.05258e+02 -1.05231e+02 -1.05286e+02 -1.05414e+02 -1.05160e+02 -1.05668e+02
1.28000e+05 1.28000e+03 -1.05465e+02 -1.05197e+02 -1.05733e+02 -1.05396e+02 -1.05142e+02 -1.05650e+02
1.28320e+05 1.28300e+03 -1.04904e+02 -1.04494e+02 -1.05315e+02 -1.05379e+02 -1.05127e+02 -1.05630e+02
1.28640e+05 1.28600e+03 -1.04799e+02 -1.04598e+02 -1.05000e+02 -1.05360e+02 -1.05113e+02 -1.05607e+02
1.28960e+05 1.28900e+03 -1.07014e+02 -1.04659e+02 -1.09370e+02 -1.05343e+02 -1.05103e+02 -1.05582e+02
1.29280e+05 1.29200e+03 -1.05352e+02 -1.04938e+02 -1.05767e+02 -1.05325e+02 -1.05094e+02 -1.05555e+02
1.29600e+05 1.29600e+03 -1.04769e+02 -1.04724e+02 -1.04814e+02 -1.05307e+02 -1.05088e+02 -1.05526e+02
1.29920e+05 1.29900e+03 -1.05099e+02 -1.04468e+02 -1.05730e+02 -1.05290e+02 -1.05084e+02 -1.05496e+02
1.30240e+05 1.30200e+03 -1.04682e+02 -1.04446e+02 -1.04918e+02 -1.05274e+02 -1.05082e+02 -1.05466e+02
1.30560e+05 1.30500e+03 -1.04441e+02 -1.04156e+02 -1.04726e+02 -1.05258e+02 -1.05081e+02 -1.05435e+02
1.30880e+05 1.30800e+03 -1.04530e+02 -1.04238e+02 -1.04822e+02 -1.05243e+02 -1.05081e+02 -1.05404e+02
1.31200e+05 1.31200e+03 -1.04383e+02 -1.04165e+02 -1.04602e+02 -1.05227e+02 -1.05082e+02 -1.05373e+02
1.31520e+05 1.31500e+03 -1.07158e+02 -1.05124e+02 -1.09192e+02 -1.05214e+02 -1.05084e+02 -1.05344e+02
1.31840e+05 1.31800e+03 -1.06695e+02 -1.04300e+02 -1.09091e+02 -1.05201e+02 -1.05086e+02 -1.05316e+02
1.32160e+05 1.32100e+03 -1.07847e+02 -1.04387e+02 -1.11307e+02 -1.05189e+02 -1.05088e+02 -1.05290e+02
1.32480e+05 1.32400e+03 -1.07385e+02 -1.05064e+02 -1.09705e+02 -1.05179e+02 -1.05090e+02 -1.05268e+02
1.32800e+05 1.32800e+03 -1.09033e+02 -1.04758e+02 -1.13308e+02 -1.05169e+02 -1.05091e+02 -1.05248e+02
1.33120e+05 1.33100e+03 -1.14368e+02 -1.12780e+02 -1.15957e+02 -1.05162e+02 -1.05092e+02 -1.05233e+02
1.33440e+05 1.33400e+03 -1.06739e+02 -1.04938e+02 -1.08539e+02 -1.05157e+02 -1.05093e+02 -1.05222e+02
1.33760e+05 1.33700e+03 -1.07750e+02 -1.05460e+02 -1.10040e+02 -1.05154e+02 -1.05093e+02 -1.05215e+02
1.34080e+05 1.34000e+03 -1.07420e+02 -1.04616e+02 -1.10224e+02 -1.05153e+02 -1.05094e+02 -1.05211e+02
1.34400e+05 1.34400e+03 -1.06731e+02 -1.04253e+02 -1.09208e+02 -1.05154e+02 -1.05097e+02 -1.05211e+02
1.34720e+05 1.34700e+03 -1.04948e+02 -1.04344e+02 -1.05553e+02 -1.05158e+02 -1.05102e+02 -1.05214e+02
1.35040e+05 1.35000e+03 -1.04305e+02 -1.04254e+02 -1.04357e+02 -1.05166e+02 -1.05113e+02 -1.05219e+02
1.35360e+05 1.35300e+03 -1.05002e+02 -1.04480e+02 -1.05524e+02 -1.05177e+02 -1.05130e+02 -1.05225e+02
1.35680e+05 1.35600e+03 -1.04858e+02 -1.04446e+02 -1.05269e+02 -1.05195e+02 -1.05157e+02 -1.05232e+02
1.36000e+05 1.36000e+03 -1.05027e+02 -1.04832e+02 -1.05222e+02 -1.05219e+02 -1.05197e+02 -1.05241e+02
1.36320e+05 1.36300e+03 -1.05646e+02 -1.04847e+02 -1.06445e+02 -1.05251e+02 -1.05251e+02 -1.05252e+02
1.36640e+05 1.36600e+03 -1.04858e+02 -1.04476e+02 -1.05239e+02 -1.05293e+02 -1.05262e+02 -1.05324e+02
1.36960e+05 1.36900e+03 -1.05435e+02 -1.04992e+02 -1.05878e+02 -1.05344e+02 -1.05274e+02 -1.05414e+02
1.37280e+05 1.37200e+03 -1.04853e+02 -1.04781e+02 -1.04925e+02 -1.05406e+02 -1.05288e+02 -1.05524e+02
1.37600e+05 1.37600e+03 -1.05733e+02 -1.04754e+02 -1.06712e+02 -1.05478e+02 -1.05304e+02 -1.05653e+02
1.37920e+05 1.37900e+03 -1.05052e+02 -1.04759e+02 -1.05344e+02 -1.05561e+02 -1.05322e+02 -1.05799e+02
1.38240e+05 1.38200e+03 -1.04960e+02 -1.04886e+02 -1.05034e+02 -1.05650e+02 -1.05340e+02 -1.05959e+02
1.38560e+05 1.38500e+03 -1.05061e+02 -1.04979e+02 -1.05143e+02 -1.05744e+02 -1.05359e+02 -1.06129e+02
1.38880e+05 1.38800e+03 -1.04962e+02 -1.04849e+02 -1.05075e+02 -1.05841e+02 -1.05377e+02 -1.06306e+02
1.39200e+05 1.39200e+03 -1.05105e+02 -1.05085e+02 -1.05124e+02 -1.05939e+02 -1.05394e+02 -1.06483e+02
1.39520e+05 1.39500e+03 -1.05068e+02 -1.04808e+02 -1.05328e+02 -1.06032e+02 -1.05409e+02 -1.06656e+02
1.39840e+05 1.39800e+03 -1.04717e+02 -1.04550e+02 -1.04884e+02 -1.06120e+02 -1.05422e+02 -1.06819e+02
1.40160e+05 1.40100e+03 -1.05405e+02 -1.05372e+02 -1.05439e+02 -1.06199e+02 -1.05430e+02 -1.06968e+02
1.40480e+05 1.40400e+03 -1.04999e+02 -1.04610e+02 -1.05389e+02 -1.06267e+02 -1.05435e+02 -1.07100e+02
1.40800e+05 1.40800e+03 -1.05364e+02 -1.05300e+02 -1.05427e+02 -1.06323e+02 -1.05436e+02 -1.07209e+02
1.41120e+05 1.41100e+03 -1.05067e+02 -1.04487e+02 -1.05647e+02 -1.06364e+02 -1.05432e+02 -1.07296e+02
1.41440e+05 1.41400e+03 -1.05602e+02 -1.04548e+02 -1.06657e+02 -1.06391e+02 -1.05425e+02 -1.07357e+02
1.41760e+05 1.41700e+03 -1.05367e+02 -1.05141e+02 -1.05592e+02 -1.06404e+02 -1.05414e+02 -1.07393e+02
1.42080e+05 1.42000e+03 -1.04799e+02 -1.04478e+02 -1.05120e+02 -1.06402e+02 -1.05399e+02 -1.07405e+02
1.42400e+05 1.42400e+03 -1.05090e+02 -1.04564e+02 -1.05617e+02 -1.06386e+02 -1.05381e+02 -1.07392e+02
1.42720e+05 1.42700e+03 -1.05617e+02 -1.05499e+02 -1.05735e+02 -1.06359e+02 -1.05361e+02 -1.07358e+02
1.43040e+05 1.43000e+03 -1.06264e+02 -1.06170e+02 -1.06358e+02 -1.06322e+02 -1.05340e+02 -1.07303e+02
1.43360e+05 1.43300e+03 -1.06380e+02 -1.06177e+02 -1.06583e+02 -1.06274e+02 -1.05317e+02 -1.07232e+02
1.43680e+05 1.43600e+03 -1.06769e+02 -1.06132e+02 -1.07406e+02 -1.06220e+02 -1.05294e+02 -1.07146e+02
1.44000e+05 1.44000e+03 -1.07062e+02 -1.06459e+02 -1.07666e+02 -1.06160e+02 -1.05271e+02 -1.07048e+02
1.44320e+05 1.44300e+03 -1.08073e+02 -1.07495e+02 -1.08650e+02 -1.06095e+02 -1.05249e+02 -1.06941e+02
1.44640e+05 1.44600e+03 -1.08199e+02 -1.05983e+02 -1.10415e+02 -1.06028e+02 -1.05228e+02 -1.06827e+02
1.44960e+05 1.44900e+03 -1.06606e+02 -1.05600e+02 -1.07613e+02 -1.05959e+02 -1.05210e+02 -1.06709e+02
1.45280e+05 1.45200e+03 -1.06199e+02 -1.04653e+02 -1.07745e+02 -1.05891e+02 -1.05193e+02 -1.06589e+02
1.45600e+05 1.45600e+03 -1.05710e+02 -1.05082e+02 -1.06339e+02 -1.05825e+02 -1.05180e+02 -1.06469e+02
1.45920e+05 1.45900e+03 -1.07340e+02 -1.05732e+02 -1.08947e+02 -1.05761e+02 -1.05171e+02 -1.06351e+02
1.46240e+05 1.46200e+03 -1.05532e+02 -1.04931e+02 -1.06133e+02 -1.05701e+02 -1.05165e+02 -1.06236e+02
1.46560e+05 1.46500e+03 -1.05784e+02 -1.05634e+02 -1.05933e+02 -1.05645e+02 -1.05165e+02 -1.06126e+02
1.46880e+05 1.46800e+03 -1.05780e+02 -1.05320e+02 -1.06241e+02 -1.05596e+02 -1.05170e+02 -1.06023e+02
1.47200e+05 1.47200e+03 -1.05340e+02 -1.05304e+02 -1.05376e+02 -1.05555e+02 -1.05181e+02 -1.05930e+02
1.47520e+05 1.47500e+03 -1.08911e+02 -1.04523e+02 -1.13300e+02 -1.05522e+02 -1.05198e+02 -1.05846e+02
1.47840e+05 1.47800e+03 -1.05700e+02 -1.05453e+02 -1.05946e+02 -1.05499e+02 -1.05223e+02 -1.05776e+02
1.48160e+05 1.48100e+03 -1.05516e+02 -1.05275e+02 -1.05757e+02 -1.05486e+02 -1.05254e+02 -1.05718e+02
1.48480e+05 1.48400e+03 -1.05540e+02 -1.05479e+02 -1.05601e+02 -1.05483e+02 -1.05291e+02 -1.05676e+02
1.48800e+05 1.48800e+03 -1.05683e+02 -1.05382e+02 -1.05984e+02 -1.05492e+02 -1.05335e+02 -1.05648e+02
1.49120e+05 1.49100e+03 -1.05226e+02 -1.05055e+02 -1.05397e+02 -1.05511e+02 -1.05385e+02 -1.05636e+02
1.49440e+05 1.49400e+03 -1.05143e+02 -1.05019e+02 -1.05266e+02 -1.05538e+02 -1.05439e+02 -1.05638e+02
1.49760e+05 1.49700e+03 -1.05377e+02 -1.05059e+02 -1.05695e+02 -1.05575e+02 -1.05497e+02 -1.05653e+02
1.50080e+05 1.50000e+03 -1.05444e+02 -1.05282e+02 -1.05605e+02 -1.05619e+02 -1.05558e+02 -1.05680e+02
1.50400e+05 1.50400e+03 -1.05248e+02 -1.04960e+02 -1.05535e+02 -1.05668e+02 -1.05620e+02 -1.05716e+02
1.50720e+05 1.50700e+03 -1.05723e+02 -1.05415e+02 -1.06031e+02 -1.05722e+02 -1.05683e+02 -1.05760e+02
1.51040e+05 1.51000e+03 -1.05709e+02 -1.05505e+02 -1.05914e+02 -1.05777e+02 -1.05746e+02 -1.05808e+02
1.51360e+05 1.51300e+03 -1.06083e+02 -1.05736e+02 -1.06430e+02 -1.05833e+02 -1.05807e+02 -1.05859e+02
1.51680e+05 1.51600e+03 -1.05049e+02 -1.05008e+02 -1.05090e+02 -1.05888e+02 -1.05867e+02 -1.05910e+02
1.52000e+05 1.52000e+03 -1.04790e+02 -1.04737e+02 -1.04843e+02 -1.05942e+02 -1.05924e+02 -1.05959e+02
1.52320e+05 1.52300e+03 -1.04870e+02 -1.04262e+02 -1.05477e+02 -1.05990e+02 -1.05977e+02 -1.06004e+02
1.52640e+05 1.52600e+03 -1.04953e+02 -1.04838e+02 -1.05068e+02 -1.06035e+02 -1.06026e+02 -1.06044e+02
1.52960e+05 1.52900e+03 -1.05704e+02 -1.05068e+02 -1.06340e+02 -1.06073e+02 -1.06070e+02 -1.06077e+02
1.53280e+05 1.53200e+03 -1.05087e+02 -1.04278e+02 -1.05896e+02 -1.06106e+02 -1.06104e+02 -1.06109e+02
1.53600e+05 1.53600e+03 -1.06011e+02 -1.04489e+02 -1.07532e+02 -1.06132e+02 -1.06123e+02 -1.06142e+02
1.53920e+05 1.53900e+03 -1.06002e+02 -1.05695e+02 -1.06310e+02 -1.06151e+02 -1.06135e+02 -1.06168e+02
1.54240e+05 1.54200e+03 -1.04752e+02 -1.04662e+02 -1.04842e+02 -1.06164e+02 -1.06141e+02 -1.06187e+02
1.54560e+05 1.54500e+03 -1.05754e+02 -1.04683e+02 -1.06825e+02 -1.06169e+02 -1.06139e+02 -1.06200e+02
1.54880e+05 1.54800e+03 -1.04987e+02 -1.04687e+02 -1.05288e+02 -1.06169e+02 -1.06132e+02 -1.06207e+02
1.55200e+05 1.55200e+03 -1.04913e+02 -1.04431e+02 -1.05395e+02 -1.06164e+02 -1.06120e+02 -1.06208e+02
1.55520e+05 1.55500e+03 -1.04844e+02 -1.04687e+02 -1.05000e+02 -1.06153e+02 -1.06102e+02 -1.06203e+02
1.55840e+05 1.55800e+03 -1.05326e+02 -1.05077e+02 -1.05576e+02 -1.06136e+02 -1.06081e+02 -1.06192e+02
1.56160e+05 1.56100e+03 -1.05559e+02 -1.05169e+02 -1.05950e+02 -1.06117e+02 -1.06055e+02 -1.06178e+02
1.56480e+05 1.56400e+03 -1.05280e+02 -1.05136e+02 -1.05424e+02 -1.06093e+02 -1.06026e+02 -1.06159e+02
1.56800e+05 1.56800e+03 -1.05358e+02 -1.05164e+02 -1.05553e+02 -1.06066e+02 -1.05994e+02 -1.06138e+02
1.57120e+05 1.57100e+03 -1.05344e+02 -1.05338e+02 -1.05350e+02 -1.06037e+02 -1.05960e+02 -1.06115e+02
1.57440e+05 1.57400e+03 -1.04822e+02 -1.04410e+02 -1.05233e+02 -1.06006e+02 -1.05922e+02 -1.06090e+02
1.57760e+05 1.57700e+03 -1.05156e+02 -1.04881e+02 -1.05431e+02 -1.05975e+02 -1.05883e+02 -1.06066e+02
1.58080e+05 1.58000e+03 -1.05011e+02 -1.04828e+02 -1.05194e+02 -1.05941e+02 -1.05841e+02 -1.06041e+02
1.58400e+05 1.58400e+03 -1.05990e+02 -1.04387e+02 -1.07594e+02 -1.05907e+02 -1.05798e+02 -1.06017e+02
1.58720e+05 1.58700e+03 -1.04685e+02 -1.04499e+02 -1.04872e+02 -1.05873e+02 -1.05752e+02 -1.05993e+02
1.59040e+05 1.59000e+03 -1.05040e+02 -1.04233e+02 -1.05847e+02 -1.05839e+02 -1.05706e+02 -1.05971e+02
1.59360e+05 1.59300e+03 -1.07132e+02 -1.05402e+02 -1.08861e+02 -1.05804e+02 -1.05659e+02 -1.05949e+02
1.59680e+05 1.59600e+03 -1.05181e+02 -1.04555e+02 -1.05808e+02 -1.05770e+02 -1.05612e+02 -1.05928e+02
1.60000e+05 1.60000e+03 -1.09155e+02 -1.06699e+02 -1.11612e+02 -1.05737e+02 -1.05565e+02 -1.05908e+02
1.60320e+05 1.60300e+03 -1.06299e+02 -1.05401e+02 -1.07197e+02 -1.05704e+02 -1.05519e+02 -1.05888e+02
1.60640e+05 1.60600e+03 -1.06248e+02 -1.05808e+02 -1.06687e+02 -1.05672e+02 -1.05474e+02 -1.05869e+02
1.60960e+05 1.60900e+03 -1.06792e+02 -1.05463e+02 -1.08122e+02 -1.05640e+02 -1.05430e+02 -1.05850e+02
1.61280e+05 1.61200e+03 -1.05558e+02 -1.05425e+02 -1.05691e+02 -1.05611e+02 -1.05388e+02 -1.05833e+02
1.61600e+05 1.61600e+03 -1.06359e+02 -1.05923e+02 -1.06795e+02 -1.05582e+02 -1.05348e+02 -1.05816e+02
1.61920e+05 1.61900e+03 -1.06179e+02 -1.05309e+02 -1.07049e+02 -1.05556e+02 -1.05310e+02 -1.05802e+02
1.62240e+05 1.62200e+03 -1.06432e+02 -1.05537e+02 -1.07327e+02 -1.05532e+02 -1.05276e+02 -1.05789e+02
1.62560e+05 1.62500e+03 -1.05442e+02 -1.05332e+02 -1.05552e+02 -1.05512e+02 -1.05245e+02 -1.05779e+02
1.62880e+05 1.62800e+03 -1.05585e+02 -1.05546e+02 -1.05624e+02 -1.05495e+02 -1.05219e+02 -1.05771e+02
1.63200e+05 1.63200e+03 -1.05561e+02 -1.05470e+02 -1.05653e+02 -1.05482e+02 -1.05198e+02 -1.05767e+02
1.63520e+05 1.63500e+03 -1.05159e+02 -1.04960e+02 -1.05359e+02 -1.05474e+02 -1.05182e+02 -1.05766e+02
1.63840e+05 1.63800e+03 -1.05665e+02 -1.05583e+02 -1.05746e+02 -1.05471e+02 -1.05174e+02 -1.05768e+02
1.64160e+05 1.64100e+03 -1.05549e+02 -1.04688e+02 -1.06411e+02 -1.05473e+02 -1.05172e+02 -1.05774e+02
1.64480e+05 1.64400e+03 -1.05312e+02 -1.04996e+02 -1.05629e+02 -1.05481e+02 -1.05179e+02 -1.05782e+02
1.64800e+05 1.64800e+03 -1.05698e+02 -1.05638e+02 -1.05759e+02 -1.05493e+02 -1.05192e+02 -1.05793e+02
1.65120e+05 1.65100e+03 -1.05408e+02 -1.05241e+02 -1.05575e+02 -1.05510e+02 -1.05213e+02 -1.05806e+02
1.65440e+05 1.65400e+03 -1.05737e+02 -1.05684e+02 -1.05791e+02 -1.05530e+02 -1.05240e+02 -1.05821e+02
1.65760e+05 1.65700e+03 -1.05011e+02 -1.04499e+02 -1.05524e+02 -1.05554e+02 -1.05273e+02 -1.05836e+02
1.66080e+05 1.66000e+03 -1.05585e+02 -1.05143e+02 -1.06028e+02 -1.05581e+02 -1.05311e+02 -1.05851e+02
1.66400e+05 1.66400e+03 -1.04654e+02 -1.04371e+02 -1.04936e+02 -1.05609e+02 -1.05352e+02 -1.05866e+02
1.66720e+05 1.66700e+03 -1.05486e+02 -1.04369e+02 -1.06603e+02 -1.05638e+02 -1.05396e+02 -1.05879e+02
1.67040e+05 1.67000e+03 -1.07303e+02 -1.06698e+02 -1.07908e+02 -1.05665e+02 -1.05439e+02 -1.05891e+02
1.67360e+05 1.67300e+03 -1.05339e+02 -1.05030e+02 -1.05647e+02 -1.05691e+02 -1.05482e+02 -1.05901e+02
1.67680e+05 1.67600e+03 -1.05097e+02 -1.04981e+02 -1.05214e+02 -1.05715e+02 -1.05523e+02 -1.05908e+02
1.68000e+05 1.68000e+03 -1.04840e+02 -1.04477e+02 -1.05203e+02 -1.05737e+02 -1.05561e+02 -1.05913e+02
1.68320e+05 1.68300e+03 -1.05519e+02 -1.04953e+02 -1.06086e+02 -1.05755e+02 -1.05594e+02 -1.05916e+02
1.68640e+05 1.68600e+03 -1.05547e+02 -1.04482e+02 -1.06613e+02 -1.05769e+02 -1.05622e+02 -1.05916e+02
1.68960e+05 1.68900e+03 -1.04561e+02 -1.04225e+02 -1.04897e+02 -1.05780e+02 -1.05644e+02 -1.05915e+02
1.69280e+05 1.69200e+03 -1.04474e+02 -1.04236e+02 -1.04712e+02 -1.05785e+02 -1.05660e+02 -1.05911e+02
1.69600e+05 1.69600e+03 -1.05755e+02 -1.05353e+02 -1.06158e+02 -1.05788e+02 -1.05670e+02 -1.05906e+02
1.69920e+05 1.69900e+03 -1.04786e+02 -1.04772e+02 -1.04800e+02 -1.05787e+02 -1.05674e+02 -1.05899e+02
1.70240e+05 1.70200e+03 -1.04526e+02 -1.04389e+02 -1.04663e+02 -1.05782e+02 -1.05672e+02 -1.05892e+02
1.70560e+05 1.70500e+03 -1.04461e+02 -1.04370e+02 -1.04552e+02 -1.05774e+02 -1.05664e+02 -1.05884e+02
1.70880e+05 1.70800e+03 -1.04751e+02 -1.04672e+02 -1.04830e+02 -1.05763e+02 -1.05652e+02 -1.05875e+02
1.71200e+05 1.71200e+03 -1.04598e+02 -1.04554e+02 -1.04642e+02 -1.05751e+02 -1.05636e+02 -1.05867e+02
1.71520e+05 1.71500e+03 -1.04833e+02 -1.04557e+02 -1.05109e+02 -1.05737e+02 -1.05616e+02 -1.05857e+02
1.71840e+05 1.71800e+03 -1.04475e+02 -1.04219e+02 -1.04730e+02 -1.05720e+02 -1.05594e+02 -1.05847e+02
1.72160e+05 1.72100e+03 -1.04359e+02 -1.04350e+02 -1.04369e+02 -1.05703e+02 -1.05571e+02 -1.05836e+02
1.72480e+05 1.72400e+03 -1.04621e+02 -1.04287e+02 -1.04956e+02 -1.05685e+02 -1.05547e+02 -1.05823e+02
1.72800e+05 1.72800e+03 -1.04672e+02 -1.04370e+02 -1.04974e+02 -1.05666e+02 -1.05522e+02 -1.05809e+02
1.73120e+05 1.73100e+03 -1.04770e+02 -1.04581e+02 -1.04960e+02 -1.05645e+02 -1.05498e+02 -1.05792e+02
1.73440e+05 1.73400e+03 -1.04584e+02 -1.04393e+02 -1.04776e+02 -1.05624e+02 -1.05474e+02 -1.05773e+02
1.73760e+05 1.73700e+03 -1.04417e+02 -1.04382e+02 -1.04452e+02 -1.05601e+02 -1.05450e+02 -1.05751e+02
1.74080e+05 1.74000e+03 -1.04424e+02 -1.04254e+02 -1.04595e+02 -1.05578e+02 -1.05428e+02 -1.05727e+02
1.74400e+05 1.74400e+03 -1.04844e+02 -1.04451e+02 -1.05237e+02 -1.05552e+02 -1.05405e+02 -1.05699e+02
1.74720e+05 1.74700e+03 -1.04913e+02 -1.04813e+02 -1.05014e+02 -1.05525e+02 -1.05383e+02 -1.05668e+02
1.75040e+05 1.75000e+03 -1.04624e+02 -1.04618e+02 -1.04629e+02 -1.05498e+02 -1.05361e+02 -1.05635e+02
1.75360e+05 1.75300e+03 -1.04950e+02 -1.04928e+02 -1.04971e+02 -1.05469e+02 -1.05338e+02 -1.05599e+02
1.75680e+05 1.75600e+03 -1.04934e+02 -1.04543e+02 -1.05326e+02 -1.05438e+02 -1.05315e+02 -1.05560e+02
1.76000e+05 1.76000e+03 -1.05021e+02 -1.04659e+02 -1.05383e+02 -1.05405e+02 -1.05291e+02 -1.05520e+02
1.76320e+05 1.76300e+03 -1.05186e+02 -1.05127e+02 -1.05245e+02 -1.05371e+02 -1.05265e+02 -1.05478e+02
1.76640e+05 1.76600e+03 -1.05246e+02 -1.04942e+02 -1.05551e+02 -1.05337e+02 -1.05238e+02 -1.05435e+02
1.76960e+05 1.76900e+03 -1.04824e+02 -1.04567e+02 -1.05081e+02 -1.05300e+02 -1.05209e+02 -1.05392e+02
1.77280e+05 1.77200e+03 -1.05273e+02 -1.04943e+02 -1.05602e+02 -1.05263e+02 -1.05179e+02 -1.05348e+02
1.77600e+05 1.77600e+03 -1.05088e+02 -1.04800e+02 -1.05377e+02 -1.05227e+02 -1.05148e+02 -1.05305e+02
1.77920e+05 1.77900e+03 -1.04936e+02 -1.04813e+02 -1.05059e+02 -1.05189e+02 -1.05115e+02 -1.05263e+02
1.78240e+05 1.78200e+03 -1.04899e+02 -1.04528e+02 -1.05270e+02 -1.05152e+02 -1.05081e+02 -1.05223e+02
1.78560e+05 1.78500e+03 -1.05591e+02 -1.05414e+02 -1.05768e+02 -1.05115e+02 -1.05047e+02 -1.05184e+02
1.78880e+05 1.78800e+03 -1.04727e+02 -1.04616e+02 -1.04838e+02 -1.05081e+02 -1.05013e+02 -1.05148e+02
1.79200e+05 1.79200e+03 -1.05998e+02 -1.05405e+02 -1.06590e+02 -1.05047e+02 -1.04979e+02 -1.05114e+02
1.79520e+05 1.79500e+03 -1.05064e+02 -1.05003e+02 -1.05125e+02 -1.05016e+02 -1.04947e+02 -1.05084e+02
1.79840e+05 1.79800e+03 -1.05466e+02 -1.05384e+02 -1.05548e+02 -1.04986e+02 -1.04915e+02 -1.05056e+02
1.80160e+05 1.80100e+03 -1.05097e+02 -1.04678e+02 -1.05517e+02 -1.04959e+02 -1.04886e+02 -1.05033e+02
1.80480e+05 1.80400e+03 -1.04856e+02 -1.04796e+02 -1.04915e+02 -1.04936e+02 -1.04859e+02 -1.05013e+02
1.80800e+05 1.80800e+03 -1.04981e+02 -1.04731e+02 -1.05232e+02 -1.04916e+02 -1.04835e+02 -1.04997e+02
1.81120e+05 1.81100e+03 -1.04927e+02 -1.04662e+02 -1.05191e+02 -1.04899e+02 -1.04814e+02 -1.04985e+02
1.81440e+05 1.81400e+03 -1.04962e+02 -1.04661e+02 -1.05263e+02 -1.04887e+02 -1.04797e+02 -1.04977e+02
1.81760e+05 1.81700e+03 -1.06142e+02 -1.05529e+02 -1.06755e+02 -1.04878e+02 -1.04783e+02 -1.04973e+02
1.82080e+05 1.82000e+03 -1.05796e+02 -1.05624e+02 -1.05968e+02 -1.04873e+02 -1.04772e+02 -1.04973e+02
1.82400e+05 1.82400e+03 -1.05847e+02 -1.05214e+02 -1.06481e+02 -1.04870e+02 -1.04765e+02 -1.04976e+02
1.82720e+05 1.82700e+03 -1.06475e+02 -1.05271e+02 -1.07679e+02 -1.04871e+02 -1.04761e+02 -1.04982e+02
1.83040e+05 1.83000e+03 -1.05329e+02 -1.05311e+02 -1.05347e+02 -1.04876e+02 -1.04760e+02 -1.04991e+02
1.83360e+05 1.83300e+03 -1.07316e+02 -1.04889e+02 -1.09742e+02 -1.04881e+02 -1.04761e+02 -1.05002e+02
1.83680e+05 1.83600e+03 -1.05195e+02 -1.05068e+02 -1.05323e+02 -1.04890e+02 -1.04765e+02 -1.05015e+02
1.84000e+05 1.84000e+03 -1.05317e+02 -1.05081e+02 -1.05554e+02 -1.04900e+02 -1.04771e+02 -1.05030e+02
1.84320e+05 1.84300e+03 -1.05347e+02 -1.05002e+02 -1.05693e+02 -1.04912e+02 -1.04779e+02 -1.05046e+02
1.84640e+05 1.84600e+03 -1.05308e+02 -1.05172e+02 -1.05443e+02 -1.04926e+02 -1.04789e+02 -1.05063e+02
1.84960e+05 1.84900e+03 -1.05534e+02 -1.05502e+02 -1.05566e+02 -1.04941e+02 -1.04801e+02 -1.05080e+02
1.85280e+05 1.85200e+03 -1.07918e+02 -1.05865e+02 -1.09971e+02 -1.04956e+02 -1.04814e+02 -1.05097e+02
1.85600e+05 1.85600e+03 -1.05382e+02 -1.04971e+02 -1.05792e+02 -1.04972e+02 -1.04831e+02 -1.05113e+02
1.85920e+05 1.85900e+03 -1.05264e+02 -1.04936e+02 -1.05592e+02 -1.04989e+02 -1.04850e+02 -1.05129e+02
1.86240e+05 1.86200e+03 -1.06502e+02 -1.05696e+02 -1.07308e+02 -1.05009e+02 -1.04873e+02 -1.05145e+02
1.86560e+05 1.86500e+03 -1.07091e+02 -1.04802e+02 -1.09381e+02 -1.05030e+02 -1.04900e+02 -1.05160e+02
1.86880e+05 1.86800e+03 -1.06770e+02 -1.04929e+02 -1.08612e+02 -1.05053e+02 -1.04932e+02 -1.05173e+02
1.87200e+05 1.87200e+03 -1.07459e+02 -1.05386e+02 -1.09533e+02 -1.05078e+02 -1.04969e+02 -1.05186e+02
1.87520e+05 1.87500e+03 -1.07816e+02 -1.04487e+02 -1.11146e+02 -1.05104e+02 -1.05010e+02 -1.05198e+02
1.87840e+05 1.87800e+03 -1.07529e+02 -1.05745e+02 -1.09314e+02 -1.05132e+02 -1.05055e+02 -1.05209e+02
1.88160e+05 1.88100e+03 -1.05971e+02 -1.04791e+02 -1.07150e+02 -1.05162e+02 -1.05105e+02 -1.05218e+02
1.88480e+05 1.88400e+03 -1.06789e+02 -1.04707e+02 -1.08871e+02 -1.05193e+02 -1.05158e+02 -1.05228e+02
1.88800e+05 1.88800e+03 -1.05944e+02 -1.05266e+02 -1.06622e+02 -1.05225e+02 -1.05213e+02 -1.05236e+02
1.89120e+05 1.89100e+03 -1.05407e+02 -1.04685e+02 -1.06129e+02 -1.05258e+02 -1.05244e+02 -1.05272e+02
1.89440e+05 1.89400e+03 -1.05488e+02 -1.04514e+02 -1.06463e+02 -1.05292e+02 -1.05252e+02 -1.05332e+02
1.89760e+05 1.89700e+03 -1.05661e+02 -1.04488e+02 -1.06835e+02 -1.05328e+02 -1.05260e+02 -1.05395e+02
1.90080e+05 1.90000e+03 -1.06280e+02 -1.04769e+02 -1.07790e+02 -1.05364e+02 -1.05268e+02 -1.05461e+02
1.90400e+05 1.90400e+03 -1.06001e+02 -1.04402e+02 -1.07600e+02 -1.05403e+02 -1.05275e+02 -1.05530e+02
1.90720e+05 1.90700e+03 -1.05906e+02 -1.04787e+02 -1.07025e+02 -1.05443e+02 -1.05282e+02 -1.05604e+02
1.91040e+05 1.91000e+03 -1.06096e+02 -1.04971e+02 -1.07220e+02 -1.05486e+02 -1.05289e+02 -1.05682e+02
1.91360e+05 1.91300e+03 -1.07071e+02 -1.04826e+02 -1.09317e+02 -1.05531e+02 -1.05295e+02 -1.05766e+02
1.91680e+05 1.91600e+03 -1.05720e+02 -1.04557e+02 -1.06882e+02 -1.05578e+02 -1.05301e+02 -1.05856e+02
1.92000e+05 1.92000e+03 -1.04492e+02 -1.04377e+02 -1.04607e+02 -1.05627e+02 -1.05305e+02 -1.05950e+02
1.92320e+05 1.92300e+03 -1.08604e+02 -1.04803e+02 -1.12405e+02 -1.05678e+02 -1.05307e+02 -1.06050e+02
1.92640e+05 1.92600e+03 -1.05782e+02 -1.04708e+02 -1.06856e+02 -1.05730e+02 -1.05307e+02 -1.06153e+02
1.92960e+05 1.92900e+03 -1.05270e+02 -1.05199e+02 -1.05341e+02 -1.05781e+02 -1.05305e+02 -1.06258e+02
1.93280e+05 1.93200e+03 -1.04763e+02 -1.04271e+02 -1.05255e+02 -1.05832e+02 -1.05301e+02 -1.06363e+02
1.93600e+05 1.93600e+03 -1.08633e+02 -1.04813e+02 -1.12453e+02 -1.05880e+02 -1.05294e+02 -1.06466e+02
1.93920e+05 1.93900e+03 -1.07822e+02 -1.04717e+02 -1.10927e+02 -1.05925e+02 -1.05284e+02 -1.06566e+02
1.94240e+05 1.94200e+03 -1.08620e+02 -1.04388e+02 -1.12853e+02 -1.05966e+02 -1.05272e+02 -1.06661e+02
1.94560e+05 1.94500e+03 -1.09553e+02 -1.06782e+02 -1.12324e+02 -1.06003e+02 -1.05257e+02 -1.06749e+02
1.94880e+05 1.94800e+03 -1.08386e+02 -1.04371e+02 -1.12402e+02 -1.06035e+02 -1.05241e+02 -1.06830e+02
1.95200e+05 1.95200e+03 -1.04482e+02 -1.04397e+02 -1.04566e+02 -1.06062e+02 -1.05223e+02 -1.06902e+02
1.95520e+05 1.95500e+03 -1.05117e+02 -1.04913e+02 -1.05320e+02 -1.06086e+02 -1.05205e+02 -1.06967e+02
1.95840e+05 1.95800e+03 -1.04749e+02 -1.04404e+02 -1.05094e+02 -1.06105e+02 -1.05186e+02 -1.07024e+02
1.96160e+05 1.96100e+03 -1.04750e+02 -1.04748e+02 -1.04751e+02 -1.06121e+02 -1.05166e+02 -1.07076e+02
1.96480e+05 1.96400e+03 -1.04684e+02 -1.04637e+02 -1.04731e+02 -1.06135e+02 -1.05147e+02 -1.07122e+02
1.96800e+05 1.96800e+03 -1.04963e+02 -1.04838e+02 -1.05087e+02 -1.06148e+02 -1.05129e+02 -1.07166e+02
1.97120e+05 1.97100e+03 -1.04864e+02 -1.04864e+02 -1.04865e+02 -1.06161e+02 -1.05113e+02 -1.07209e+02
1.97440e+05 1.97400e+03 -1.04971e+02 -1.04501e+02 -1.05441e+02 -1.06175e+02 -1.05098e+02 -1.07252e+02
1.97760e+05 1.97700e+03 -1.05017e+02 -1.04694e+02 -1.05340e+02 -1.06192e+02 -1.05087e+02 -1.07296e+02
1.98080e+05 1.98000e+03 -1.04790e+02 -1.04675e+02 -1.04905e+02 -1.06211e+02 -1.05079e+02 -1.07343e+02
1.98400e+05 1.98400e+03 -1.04552e+02 -1.04547e+02 -1.04557e+02 -1.06234e+02 -1.05076e+02 -1.07393e+02
1.98720e+05 1.98700e+03 -1.04786e+02 -1.04434e+02 -1.05139e+02 -1.06260e+02 -1.05077e+02 -1.07443e+02
1.99040e+05 1.99000e+03 -1.04677e+02 -1.04674e+02 -1.04680e+02 -1.06289e+02 -1.05083e+02 -1.07495e+02
1.99360e+05 1.99300e+03 -1.05302e+02 -1.04946e+02 -1.05658e+02 -1.06319e+02 -1.05093e+02 -1.07544e+02
1.99680e+05 1.99600e+03 -1.05149e+02 -1.04584e+02 -1.05714e+02 -1.06349e+02 -1.05108e+02 -1.07589e+02
2.00000e+05 2.00000e+03 -1.05559e+02 -1.04784e+02 -1.06335e+02 -1.06376e+02 -1.05127e+02 -1.07626e+02
2.00320e+05 2.00300e+03 -1.04868e+02 -1.04846e+02 -1.04890e+02 -1.06401e+02 -1.05148e+02 -1.07655e+02
2.00640e+05 2.00600e+03 -1.04543e+02 -1.04376e+02 -1.04710e+02 -1.06422e+02 -1.05172e+02 -1.07671e+02
2.00960e+05 2.00900e+03 -1.04600e+02 -1.04414e+02 -1.04786e+02 -1.06434e+02 -1.05197e+02 -1.07672e+02
2.01280e+05 2.01200e+03 -1.05044e+02 -1.05038e+02 -1.05050e+02 -1.06441e+02 -1.05223e+02 -1.07658e+02
2.01600e+05 2.01600e+03 -1.05529e+02 -1.05026e+02 -1.06033e+02 -1.06438e+02 -1.05248e+02 -1.07628e+02
2.01920e+05 2.01900e+03 -1.06072e+02 -1.04956e+02 -1.07187e+02 -1.06426e+02 -1.05272e+02 -1.07580e+02
2.02240e+05 2.02200e+03 -1.06337e+02 -1.04838e+02 -1.07836e+02 -1.06405e+02 -1.05294e+02 -1.07516e+02
2.02560e+05 2.02500e+03 -1.05988e+02 -1.04401e+02 -1.07575e+02 -1.06374e+02 -1.05312e+02 -1.07436e+02
2.02880e+05 2.02800e+03 -1.06358e+02 -1.04651e+02 -1.08065e+02 -1.06334e+02 -1.05328e+02 -1.07341e+02
2.03200e+05 2.03200e+03 -1.06457e+02 -1.05314e+02 -1.07599e+02 -1.06287e+02 -1.05340e+02 -1.07234e+02
2.03520e+05 2.03500e+03 -1.06203e+02 -1.05232e+02 -1.07173e+02 -1.06232e+02 -1.05347e+02 -1.07117e+02
2.03840e+05 2.03800e+03 -1.06470e+02 -1.05158e+02 -1.07782e+02 -1.06171e+02 -1.05350e+02 -1.06991e+02
2.04160e+05 2.04100e+03 -1.06063e+02 -1.04789e+02 -1.07337e+02 -1.06104e+02 -1.05349e+02 -1.06859e+02
2.04480e+05 2.04400e+03 -1.06154e+02 -1.04613e+02 -1.07695e+02 -1.06034e+02 -1.05345e+02 -1.06723e+02
2.04800e+05 2.04800e+03 -1.06172e+02 -1.04379e+02 -1.07966e+02 -1.05962e+02 -1.05337e+02 -1.06586e+02
2.05120e+05 2.05100e+03 -1.06517e+02 -1.05279e+02 -1.07754e+02 -1.05888e+02 -1.05328e+02 -1.06448e+02
2.05440e+05 2.05400e+03 -1.06624e+02 -1.05347e+02 -1.07902e+02 -1.05816e+02 -1.05318e+02 -1.06313e+02
2.05760e+05 2.05700e+03 -1.07072e+02 -1.05484e+02 -1.08659e+02 -1.05745e+02 -1.05309e+02 -1.06180e+02
2.06080e+05 2.06000e+03 -1.06764e+02 -1.04977e+02 -1.08552e+02 -1.05678e+02 -1.05303e+02 -1.06052e+02
2.06400e+05 2.06400e+03 -1.08584e+02 -1.04582e+02 -1.12587e+02 -1.05615e+02 -1.05301e+02 -1.05930e+02
2.06720e+05 2.06700e+03 -1.08862e+02 -1.06476e+02 -1.11249e+02 -1.05560e+02 -1.05305e+02 -1.05815e+02
2.07040e+05 2.07000e+03 -1.08613e+02 -1.04543e+02 -1.12683e+02 -1.05511e+02 -1.05317e+02 -1.05706e+02
2.07360e+05 2.07300e+03 -1.08412e+02 -1.04465e+02 -1.12358e+02 -1.05472e+02 -1.05338e+02 -1.05606e+02
2.07680e+05 2.07600e+03 -1.08388e+02 -1.04965e+02 -1.11811e+02 -1.05441e+02 -1.05369e+02 -1.05513e+02
2.08000e+05 2.08000e+03 -1.09209e+02 -1.06396e+02 -1.12023e+02 -1.05419e+02 -1.05411e+02 -1.05428e+02
2.08320e+05 2.08300e+03 -1.10231e+02 -1.05677e+02 -1.14785e+02 -1.05407e+02 -1.05351e+02 -1.05464e+02
2.08640e+05 2.08600e+03 -1.07711e+02 -1.05837e+02 -1.09585e+02 -1.05406e+02 -1.05283e+02 -1.05529e+02
2.08960e+05 2.08900e+03 -1.12314e+02 -1.06951e+02 -1.17676e+02 -1.05414e+02 -1.05222e+02 -1.05606e+02
2.09280e+05 2.09200e+03 -1.13506e+02 -1.05648e+02 -1.21365e+02 -1.05431e+02 -1.05168e+02 -1.05695e+02
2.09600e+05 2.09600e+03 -1.09962e+02 -1.06215e+02 -1.13709e+02 -1.05459e+02 -1.05121e+02 -1.05798e+02
2.09920e+05 2.09900e+03 -1.06364e+02 -1.05909e+02 -1.06820e+02 -1.05498e+02 -1.05081e+02 -1.05915e+02
2.10240e+05 2.10200e+03 -1.08421e+02 -1.06526e+02 -1.10317e+02 -1.05547e+02 -1.05047e+02 -1.06046e+02
2.10560e+05 2.10500e+03 -1.09929e+02 -1.09580e+02 -1.10278e+02 -1.05606e+02 -1.05018e+02 -1.06194e+02
2.10880e+05 2.10800e+03 -1.07346e+02 -1.05542e+02 -1.09151e+02 -1.05677e+02 -1.04995e+02 -1.06359e+02
2.11200e+05 2.11200e+03 -1.07288e+02 -1.06203e+02 -1.08374e+02 -1.05759e+02 -1.04977e+02 -1.06541e+02
2.11520e+05 2.11500e+03 -1.07575e+02 -1.05886e+02 -1.09264e+02 -1.05852e+02 -1.04964e+02 -1.06741e+02
2.11840e+05 2.11800e+03 -1.08966e+02 -1.08965e+02 -1.08967e+02 -1.05957e+02 -1.04955e+02 -1.06959e+02
2.12160e+05 2.12100e+03 -1.06660e+02 -1.06442e+02 -1.06879e+02 -1.06074e+02 -1.04952e+02 -1.07196e+02
2.12480e+05 2.12400e+03 -1.05382e+02 -1.04791e+02 -1.05974e+02 -1.06202e+02 -1.04953e+02 -1.07450e+02
2.12800e+05 2.12800e+03 -1.06314e+02 -1.04999e+02 -1.07629e+02 -1.06340e+02 -1.04960e+02 -1.07720e+02
2.13120e+05 2.13100e+03 -1.06570e+02 -1.04975e+02 -1.08164e+02 -1.06487e+02 -1.04972e+02 -1.08003e+02
2.13440e+05 2.13400e+03 -1.04881e+02 -1.04551e+02 -1.05211e+02 -1.06643e+02 -1.04990e+02 -1.08296e+02
2.13760e+05 2.13700e+03 -1.05003e+02 -1.04904e+02 -1.05102e+02 -1.06804e+02 -1.05015e+02 -1.08594e+02
2.14080e+05 2.14000e+03 -1.04718e+02 -1.04678e+02 -1.04758e+02 -1.06971e+02 -1.05048e+02 -1.08893e+02
2.14400e+05 2.14400e+03 -1.05544e+02 -1.05291e+02 -1.05798e+02 -1.07137e+02 -1.05088e+02 -1.09186e+02
2.14720e+05 2.14700e+03 -1.07047e+02 -1.05239e+02 -1.08854e+02 -1.07302e+02 -1.05136e+02 -1.09467e+02
2.15040e+05 2.15000e+03 -1.05659e+02 -1.04698e+02 -1.06621e+02 -1.07463e+02 -1.05194e+02 -1.09732e+02
2.15360e+05 2.15300e+03 -1.05302e+02 -1.04746e+02 -1.05857e+02 -1.07616e+02 -1.05259e+02 -1.09973e+02
2.15680e+05 2.15600e+03 -1.19540e+02 -1.04695e+02 -1.34386e+02 -1.07760e+02 -1.05334e+02 -1.10185e+02
2.16000e+05 2.16000e+03 -1.25879e+02 -1.04986e+02 -1.46772e+02 -1.07889e+02 -1.05415e+02 -1.10363e+02
2.16320e+05 2.16300e+03 -1.37637e+02 -1.04997e+02 -1.70276e+02 -1.08004e+02 -1.05503e+02 -1.10504e+02
2.16640e+05 2.16600e+03 -1.25906e+02 -1.05084e+02 -1.46728e+02 -1.08100e+02 -1.05595e+02 -1.10604e+02
2.16960e+05 2.16900e+03 -1.30162e+02 -1.06000e+02 -1.54325e+02 -1.08176e+02 -1.05690e+02 -1.10662e+02
2.17280e+05 2.17200e+03 -1.30096e+02 -1.06568e+02 -1.53624e+02 -1.08233e+02 -1.05788e+02 -1.10677e+02
2.17600e+05 2.17600e+03 -1.27296e+02 -1.06702e+02 -1.47889e+02 -1.08269e+02 -1.05888e+02 -1.10649e+02
2.17920e+05 2.17900e+03 -1.31251e+02 -1.06481e+02 -1.56022e+02 -1.08286e+02 -1.05992e+02 -1.10580e+02
2.18240e+05 2.18200e+03 -1.06052e+02 -1.06045e+02 -1.06059e+02 -1.08287e+02 -1.06102e+02 -1.10473e+02
2.18560e+05 2.18500e+03 -1.09975e+02 -1.06142e+02 -1.13807e+02 -1.08278e+02 -1.06225e+02 -1.10331e+02
2.18880e+05 2.18800e+03 -1.07033e+02 -1.06448e+02 -1.07618e+02 -1.08264e+02 -1.06370e+02 -1.10159e+02
2.19200e+05 2.19200e+03 -1.07803e+02 -1.06885e+02 -1.08721e+02 -1.08255e+02 -1.06549e+02 -1.09960e+02
2.19520e+05 2.19500e+03 -1.32547e+02 -1.07687e+02 -1.57408e+02 -1.08260e+02 -1.06779e+02 -1.09741e+02
2.19840e+05 2.19800e+03 -1.33933e+02 -1.10659e+02 -1.57207e+02 -1.08290e+02 -1.07076e+02 -1.09505e+02
2.20160e+05 2.20100e+03 -1.29381e+02 -1.07152e+02 -1.51610e+02 -1.08359e+02 -1.07459e+02 -1.09259e+02
2.20480e+05 2.20400e+03 -1.21094e+02 -1.06607e+02 -1.35580e+02 -1.08475e+02 -1.07945e+02 -1.09006e+02
2.20800e+05 2.20800e+03 -1.10102e+02 -1.05762e+02 -1.14441e+02 -1.08650e+02 -1.08547e+02 -1.08753e+02
2.21120e+05 2.21100e+03 -1.09627e+02 -1.06114e+02 -1.13140e+02 -1.08887e+02 -1.08502e+02 -1.09273e+02
2.21440e+05 2.21400e+03 -1.09519e+02 -1.05941e+02 -1.13096e+02 -1.09191e+02 -1.08257e+02 -1.10125e+02
2.21760e+05 2.21700e+03 -1.10725e+02 -1.08513e+02 -1.12937e+02 -1.09560e+02 -1.08023e+02 -1.11097e+02
2.22080e+05 2.22000e+03 -1.12959e+02 -1.05963e+02 -1.19955e+02 -1.09990e+02 -1.07802e+02 -1.12177e+02
2.22400e+05 2.22400e+03 -1.10180e+02 -1.05850e+02 -1.14511e+02 -1.10471e+02 -1.07595e+02 -1.13347e+02
2.22720e+05 2.22700e+03 -1.10287e+02 -1.04857e+02 -1.15717e+02 -1.10996e+02 -1.07405e+02 -1.14587e+02
2.23040e+05 2.23000e+03 -1.12495e+02 -1.04946e+02 -1.20043e+02 -1.11553e+02 -1.07233e+02 -1.15873e+02
2.23360e+05 2.23300e+03 -1.08016e+02 -1.04697e+02 -1.11335e+02 -1.12130e+02 -1.07080e+02 -1.17180e+02
2.23680e+05 2.23600e+03 -1.07371e+02 -1.04294e+02 -1.10448e+02 -1.12715e+02 -1.06945e+02 -1.18485e+02
2.24000e+05 2.24000e+03 -1.07792e+02 -1.04536e+02 -1.11048e+02 -1.13296e+02 -1.06828e+02 -1.19763e+02
2.24320e+05 2.24300e+03 -1.11243e+02 -1.04505e+02 -1.17981e+02 -1.13861e+02 -1.06729e+02 -1.20992e+02
2.24640e+05 2.24600e+03 -1.10035e+02 -1.04616e+02 -1.15453e+02 -1.14399e+02 -1.06646e+02 -1.22152e+02
2.24960e+05 2.24900e+03 -1.06590e+02 -1.04817e+02 -1.08363e+02 -1.14901e+02 -1.06578e+02 -1.23224e+02
2.25280e+05 2.25200e+03 -1.09064e+02 -1.05821e+02 -1.12307e+02 -1.15357e+02 -1.06523e+02 -1.24191e+02
2.25600e+05 2.25600e+03 -1.07377e+02 -1.04664e+02 -1.10090e+02 -1.15760e+02 -1.06479e+02 -1.25040e+02
2.25920e+05 2.25900e+03 -1.13204e+02 -1.04523e+02 -1.21886e+02 -1.16101e+02 -1.06444e+02 -1.25758e+02
2.26240e+05 2.26200e+03 -1.10100e+02 -1.05003e+02 -1.15196e+02 -1.16377e+02 -1.06415e+02 -1.26340e+02
2.26560e+05 2.26500e+03 -1.10164e+02 -1.05076e+02 -1.15252e+02 -1.16585e+02 -1.06391e+02 -1.26778e+02
2.26880e+05 2.26800e+03 -1.05657e+02 -1.05011e+02 -1.06304e+02 -1.16721e+02 -1.06369e+02 -1.27072e+02
2.27200e+05 2.27200e+03 -1.05604e+02 -1.04624e+02 -1.06584e+02 -1.16785e+02 -1.06346e+02 -1.27224e+02
2.27520e+05 2.27500e+03 -1.09721e+02 -1.04855e+02 -1.14587e+02 -1.16780e+02 -1.06323e+02 -1.27238e+02
2.27840e+05 2.27800e+03 -1.05382e+02 -1.04802e+02 -1.05962e+02 -1.16708e+02 -1.06296e+02 -1.27120e+02
2.28160e+05 2.28100e+03 -1.05580e+02 -1.04950e+02 -1.06210e+02 -1.16573e+02 -1.06265e+02 -1.26882e+02
2.28480e+05 2.28400e+03 -1.05822e+02 -1.05719e+02 -1.05926e+02 -1.16382e+02 -1.06229e+02 -1.26535e+02
2.28800e+05 2.28800e+03 -1.06076e+02 -1.05882e+02 -1.06269e+02 -1.16139e+02 -1.06187e+02 -1.26091e+02
2.29120e+05 2.29100e+03 -1.06373e+02 -1.05743e+02 -1.07003e+02 -1.15853e+02 -1.06141e+02 -1.25566e+02
2.29440e+05 2.29400e+03 -1.05482e+02 -1.04755e+02 -1.06209e+02 -1.15531e+02 -1.06090e+02 -1.24973e+02
2.29760e+05 2.29700e+03 -1.05462e+02 -1.05129e+02 -1.05794e+02 -1.15180e+02 -1.06034e+02 -1.24326e+02
2.30080e+05 2.30000e+03 -1.05575e+02 -1.04749e+02 -1.06401e+02 -1.14807e+02 -1.05975e+02 -1.23639e+02
2.30400e+05 2.30400e+03 -1.05234e+02 -1.05172e+02 -1.05297e+02 -1.14418e+02 -1.05913e+02 -1.22923e+02
2.30720e+05 2.30700e+03 -1.05389e+02 -1.05375e+02 -1.05404e+02 -1.14019e+02 -1.05850e+02 -1.22188e+02
2.31040e+05 2.31000e+03 -1.05113e+02 -1.04975e+02 -1.05251e+02 -1.13614e+02 -1.05785e+02 -1.21444e+02
2.31360e+05 2.31300e+03 -1.05165e+02 -1.04868e+02 -1.05461e+02 -1.13209e+02 -1.05721e+02 -1.20698e+02
2.31680e+05 2.31600e+03 -1.05777e+02 -1.04977e+02 -1.06577e+02 -1.12806e+02 -1.05658e+02 -1.19955e+02
2.32000e+05 2.32000e+03 -1.05314e+02 -1.05223e+02 -1.05404e+02 -1.12408e+02 -1.05596e+02 -1.19220e+02
2.32320e+05 2.32300e+03 -1.06145e+02 -1.05098e+02 -1.07193e+02 -1.12016e+02 -1.05537e+02 -1.18495e+02
2.32640e+05 2.32600e+03 -1.05646e+02 -1.04959e+02 -1.06333e+02 -1.11633e+02 -1.05482e+02 -1.17785e+02
2.32960e+05 2.32900e+03 -1.05849e+02 -1.05388e+02 -1.06309e+02 -1.11260e+02 -1.05430e+02 -1.17089e+02
2.33280e+05 2.33200e+03 -1.05701e+02 -1.05432e+02 -1.05969e+02 -1.10896e+02 -1.05382e+02 -1.16410e+02
2.33600e+05 2.33600e+03 -1.06540e+02 -1.05463e+02 -1.07618e+02 -1.10543e+02 -1.05338e+02 -1.15749e+02
2.33920e+05 2.33900e+03 -1.05540e+02 -1.05225e+02 -1.05854e+02 -1.10202e+02 -1.05298e+02 -1.15106e+02
2.34240e+05 2.34200e+03 -1.05956e+02 -1.05386e+02 -1.06526e+02 -1.09873e+02 -1.05263e+02 -1.14482e+02
2.34560e+05 2.34500e+03 -1.05945e+02 -1.05497e+02 -1.06393e+02 -1.09555e+02 -1.05233e+02 -1.13878e+02
2.34880e+05 2.34800e+03 -1.06152e+02 -1.05839e+02 -1.06465e+02 -1.09250e+02 -1.05207e+02 -1.13294e+02
2.35200e+05 2.35200e+03 -1.05392e+02 -1.05020e+02 -1.05765e+02 -1.08959e+02 -1.05185e+02 -1.12732e+02
2.35520e+05 2.35500e+03 -1.06861e+02 -1.05435e+02 -1.08287e+02 -1.08680e+02 -1.05169e+02 -1.12192e+02
2.35840e+05 2.35800e+03 -1.06100e+02 -1.04292e+02 -1.07908e+02 -1.08416e+02 -1.05157e+02 -1.11675e+02
2.36160e+05 2.36100e+03 -1.09023e+02 -1.05325e+02 -1.12720e+02 -1.08166e+02 -1.05150e+02 -1.11181e+02
2.36480e+05 2.36400e+03 -1.09608e+02 -1.06294e+02 -1.12921e+02 -1.07930e+02 -1.05149e+02 -1.10712e+02
2.36800e+05 2.36800e+03 -1.08906e+02 -1.05176e+02 -1.12635e+02 -1.07709e+02 -1.05152e+02 -1.10266e+02
2.37120e+05 2.37100e+03 -1.07822e+02 -1.04551e+02 -1.11093e+02 -1.07503e+02 -1.05161e+02 -1.09845e+02
2.37440e+05 2.37400e+03 -1.09631e+02 -1.06270e+02 -1.12993e+02 -1.07312e+02 -1.05176e+02 -1.09449e+02
2.37760e+05 2.37700e+03 -1.10156e+02 -1.05443e+02 -1.14870e+02 -1.07137e+02 -1.05196e+02 -1.09078e+02
2.38080e+05 2.38000e+03 -1.10520e+02 -1.06342e+02 -1.14698e+02 -1.06977e+02 -1.05223e+02 -1.08731e+02
2.38400e+05 2.38400e+03 -1.08183e+02 -1.06405e+02 -1.09961e+02 -1.06832e+02 -1.05255e+02 -1.08408e+02
2.38720e+05 2.38700e+03 -1.06136e+02 -1.05202e+02 -1.07071e+02 -1.06702e+02 -1.05295e+02 -1.08108e+02
2.39040e+05 2.39000e+03 -1.06518e+02 -1.06230e+02 -1.06805e+02 -1.06587e+02 -1.05342e+02 -1.07831e+02
2.39360e+05 2.39300e+03 -1.09174e+02 -1.04979e+02 -1.13369e+02 -1.06487e+02 -1.05398e+02 -1.07575e+02
2.39680e+05 2.39600e+03 -1.08965e+02 -1.07040e+02 -1.10889e+02 -1.06403e+02 -1.05465e+02 -1.07340e+02
2.40000e+05 2.40000e+03 -1.07263e+02 -1.05989e+02 -1.08537e+02 -1.06335e+02 -1.05545e+02 -1.07125e+02
2.40320e+05 2.40300e+03 -1.06646e+02 -1.04516e+02 -1.08776e+02 -1.06284e+02 -1.05640e+02 -1.06928e+02
2.40640e+05 2.40600e+03 -1.07121e+02 -1.05485e+02 -1.08757e+02 -1.06250e+02 -1.05751e+02 -1.06749e+02
2.40960e+05 2.40900e+03 -1.05772e+02 -1.05123e+02 -1.06421e+02 -1.06234e+02 -1.05881e+02 -1.06587e+02
2.41280e+05 2.41200e+03 -1.04527e+02 -1.04491e+02 -1.04563e+02 -1.06236e+02 -1.06031e+02 -1.06441e+02
2.41600e+05 2.41600e+03 -1.05747e+02 -1.04844e+02 -1.06650e+02 -1.06255e+02 -1.06200e+02 -1.06310e+02
2.41920e+05 2.41900e+03 -1.05775e+02 -1.05260e+02 -1.06289e+02 -1.06291e+02 -1.06193e+02 -1.06389e+02
2.42240e+05 2.42200e+03 -1.05500e+02 -1.05266e+02 -1.05734e+02 -1.06343e+02 -1.06090e+02 -1.06595e+02
2.42560e+05 2.42500e+03 -1.05548e+02 -1.05265e+02 -1.05831e+02 -1.06409e+02 -1.06000e+02 -1.06817e+02
2.42880e+05 2.42800e+03 -1.05674e+02 -1.04867e+02 -1.06481e+02 -1.06486e+02 -1.05922e+02 -1.07049e+02
2.43200e+05 2.43200e+03 -1.06823e+02 -1.04502e+02 -1.09144e+02 -1.06572e+02 -1.05856e+02 -1.07289e+02
2.43520e+05 2.43500e+03 -1.04785e+02 -1.04516e+02 -1.05054e+02 -1.06666e+02 -1.05800e+02 -1.07531e+02
2.43840e+05 2.43800e+03 -1.06800e+02 -1.04733e+02 -1.08868e+02 -1.06762e+02 -1.05755e+02 -1.07770e+02
2.44160e+05 2.44100e+03 -1.06057e+02 -1.04716e+02 -1.07398e+02 -1.06859e+02 -1.05718e+02 -1.08001e+02
2.44480e+05 2.44400e+03 -1.04922e+02 -1.04689e+02 -1.05155e+02 -1.06954e+02 -1.05690e+02 -1.08218e+02
2.44800e+05 2.44800e+03 -1.05904e+02 -1.05330e+02 -1.06479e+02 -1.07042e+02 -1.05668e+02 -1.08416e+02
2.45120e+05 2.45100e+03 -1.05600e+02 -1.05292e+02 -1.05908e+02 -1.07123e+02 -1.05654e+02 -1.08591e+02
2.45440e+05 2.45400e+03 -1.06115e+02 -1.04768e+02 -1.07463e+02 -1.07191e+02 -1.05645e+02 -1.08738e+02
2.45760e+05 2.45700e+03 -1.04837e+02 -1.04537e+02 -1.05136e+02 -1.07248e+02 -1.05641e+02 -1.08854e+02
2.46080e+05 2.46000e+03 -1.04294e+02 -1.04125e+02 -1.04463e+02 -1.07290e+02 -1.05642e+02 -1.08937e+02
2.46400e+05 2.46400e+03 -1.04481e+02 -1.04435e+02 -1.04527e+02 -1.07316e+02 -1.05647e+02 -1.08985e+02
2.46720e+05 2.46700e+03 -1.04261e+02 -1.04228e+02 -1.04295e+02 -1.07328e+02 -1.05656e+02 -1.08999e+02
2.47040e+05 2.47000e+03 -1.04603e+02 -1.04491e+02 -1.04715e+02 -1.07325e+02 -1.05669e+02 -1.08980e+02
2.47360e+05 2.47300e+03 -1.04327e+02 -1.04198e+02 -1.04456e+02 -1.07306e+02 -1.05685e+02 -1.08927e+02
2.47680e+05 2.47600e+03 -1.04341e+02 -1.04068e+02 -1.04615e+02 -1.07274e+02 -1.05704e+02 -1.08845e+02
2.48000e+05 2.48000e+03 -1.04495e+02 -1.04314e+02 -1.04677e+02 -1.07230e+02 -1.05725e+02 -1.08735e+02
2.48320e+05 2.48300e+03 -1.04709e+02 -1.04444e+02 -1.04973e+02 -1.07175e+02 -1.05748e+02 -1.08602e+02
2.48640e+05 2.48600e+03 -1.04552e+02 -1.04524e+02 -1.04580e+02 -1.07110e+02 -1.05772e+02 -1.08448e+02
2.48960e+05 2.48900e+03 -1.04749e+02 -1.04404e+02 -1.05095e+02 -1.07037e+02 -1.05795e+02 -1.08278e+02
2.49280e+05 2.49200e+03 -1.04594e+02 -1.04488e+02 -1.04699e+02 -1.06955e+02 -1.05816e+02 -1.08094e+02
2.49600e+05 2.49600e+03 -1.04994e+02 -1.04811e+02 -1.05177e+02 -1.06868e+02 -1.05834e+02 -1.07902e+02
2.49920e+05 2.49900e+03 -1.04917e+02 -1.04731e+02 -1.05103e+02 -1.06776e+02 -1.05847e+02 -1.07705e+02
2.50240e+05 2.50200e+03 -1.05001e+02 -1.04924e+02 -1.05077e+02 -1.06680e+02 -1.05855e+02 -1.07505e+02
2.50560e+05 2.50500e+03 -1.05142e+02 -1.05049e+02 -1.05234e+02 -1.06581e+02 -1.05857e+02 -1.07305e+02
2.50880e+05 2.50800e+03 -1.05398e+02 -1.04628e+02 -1.06167e+02 -1.06480e+02 -1.05851e+02 -1.07108e+02
2.51200e+05 2.51200e+03 -1.05135e+02 -1.04851e+02 -1.05419e+02 -1.06376e+02 -1.05837e+02 -1.06916e+02
2.51520e+05 2.51500e+03 -1.07047e+02 -1.06828e+02 -1.07265e+02 -1.06273e+02 -1.05815e+02 -1.06731e+02
2.51840e+05 2.51800e+03 -1.06190e+02 -1.05641e+02 -1.06739e+02 -1.06169e+02 -1.05785e+02 -1.06553e+02
2.52160e+05 2.52100e+03 -1.06415e+02 -1.05472e+02 -1.07357e+02 -1.06066e+02 -1.05747e+02 -1.06384e+02
2.52480e+05 2.52400e+03 -1.06359e+02 -1.04621e+02 -1.08098e+02 -1.05965e+02 -1.05703e+02 -1.06226e+02
2.52800e+05 2.52800e+03 -1.06582e+02 -1.04847e+02 -1.08318e+02 -1.05865e+02 -1.05653e+02 -1.06077e+02
2.53120e+05 2.53100e+03 -1.06965e+02 -1.05047e+02 -1.08882e+02 -1.05769e+02 -1.05598e+02 -1.05940e+02
2.53440e+05 2.53400e+03 -1.06473e+02 -1.06128e+02 -1.06818e+02 -1.05677e+02 -1.05540e+02 -1.05813e+02
2.53760e+05 2.53700e+03 -1.05740e+02 -1.05427e+02 -1.06053e+02 -1.05589e+02 -1.05480e+02 -1.05697e+02
2.54080e+05 2.54000e+03 -1.08536e+02 -1.06485e+02 -1.10587e+02 -1.05507e+02 -1.05421e+02 -1.05593e+02
2.54400e+05 2.54400e+03 -1.07537e+02 -1.06528e+02 -1.08546e+02 -1.05431e+02 -1.05363e+02 -1.05500e+02
2.54720e+05 2.54700e+03 -1.07733e+02 -1.07434e+02 -1.08033e+02 -1.05363e+02 -1.05308e+02 -1.05418e+02
2.55040e+05 2.55000e+03 -1.07617e+02 -1.07238e+02 -1.07996e+02 -1.05303e+02 -1.05259e+02 -1.05347e+02
2.55360e+05 2.55300e+03 -1.08094e+02 -1.06226e+02 -1.09963e+02 -1.05252e+02 -1.05217e+02 -1.05287e+02
2.55680e+05 2.55600e+03 -1.07550e+02 -1.06022e+02 -1.09079e+02 -1.05211e+02 -1.05185e+02 -1.05237e+02
2.56000e+05 2.56000e+03 -1.05093e+02 -1.05066e+02 -1.05119e+02 -1.05180e+02 -1.05162e+02 -1.05197e+02
2.56320e+05 2.56300e+03 -1.06191e+02 -1.05391e+02 -1.06991e+02 -1.05160e+02 -1.05153e+02 -1.05166e+02
2.56640e+05 2.56600e+03 -1.06049e+02 -1.05641e+02 -1.06457e+02 -1.05151e+02 -1.05146e+02 -1.05156e+02
2.56960e+05 2.56900e+03 -1.05442e+02 -1.04849e+02 -1.06034e+02 -1.05155e+02 -1.05135e+02 -1.05175e+02
2.57280e+05 2.57200e+03 -1.05589e+02 -1.04632e+02 -1.06546e+02 -1.05171e+02 -1.05133e+02 -1.05208e+02
2.57600e+05 2.57600e+03 -1.05397e+02 -1.05181e+02 -1.05612e+02 -1.05198e+02 -1.05140e+02 -1.05257e+02
2.57920e+05 2.57900e+03 -1.06650e+02 -1.06523e+02 -1.06778e+02 -1.05239e+02 -1.05156e+02 -1.05322e+02
2.58240e+05 2.58200e+03 -1.05203e+02 -1.04874e+02 -1.05532e+02 -1.05292e+02 -1.05181e+02 -1.05403e+02
2.58560e+05 2.58500e+03 -1.05155e+02 -1.04931e+02 -1.05380e+02 -1.05355e+02 -1.05213e+02 -1.05497e+02
2.58880e+05 2.58800e+03 -1.07101e+02 -1.05751e+02 -1.08450e+02 -1.05428e+02 -1.05253e+02 -1.05604e+02
2.59200e+05 2.59200e+03 -1.06346e+02 -1.04919e+02 -1.07774e+02 -1.05511e+02 -1.05299e+02 -1.05723e+02
2.59520e+05 2.59500e+03 -1.07768e+02 -1.05464e+02 -1.10073e+02 -1.05600e+02 -1.05349e+02 -1.05850e+02
2.59840e+05 2.59800e+03 -1.08236e+02 -1.05065e+02 -1.11406e+02 -1.05692e+02 -1.05403e+02 -1.05982e+02
2.60160e+05 2.60100e+03 -1.07285e+02 -1.05028e+02 -1.09541e+02 -1.05788e+02 -1.05459e+02 -1.06118e+02
2.60480e+05 2.60400e+03 -1.10376e+02 -1.05111e+02 -1.15640e+02 -1.05883e+02 -1.05515e+02 -1.06252e+02
2.60800e+05 2.60800e+03 -1.09990e+02 -1.05087e+02 -1.14894e+02 -1.05976e+02 -1.05569e+02 -1.06383e+02
2.61120e+05 2.61100e+03 -1.07538e+02 -1.05213e+02 -1.09864e+02 -1.06064e+02 -1.05621e+02 -1.06507e+02
2.61440e+05 2.61400e+03 -1.07952e+02 -1.04586e+02 -1.11318e+02 -1.06145e+02 -1.05669e+02 -1.06621e+02
2.61760e+05 2.61700e+03 -1.08080e+02 -1.05393e+02 -1.10767e+02 -1.06218e+02 -1.05713e+02 -1.06723e+02
2.62080e+05 2.62000e+03 -1.06675e+02 -1.05758e+02 -1.07593e+02 -1.06281e+02 -1.05753e+02 -1.06810e+02
2.62400e+05 2.62400e+03 -1.07197e+02 -1.05255e+02 -1.09140e+02 -1.06336e+02 -1.05791e+02 -1.06881e+02
2.62720e+05 2.62700e+03 -1.08030e+02 -1.05284e+02 -1.10776e+02 -1.06380e+02 -1.05827e+02 -1.06934e+02
2.63040e+05 2.63000e+03 -1.08163e+02 -1.05016e+02 -1.11311e+02 -1.06418e+02 -1.05864e+02 -1.06971e+02
2.63360e+05 2.63300e+03 -1.08473e+02 -1.05398e+02 -1.11548e+02 -1.06447e+02 -1.05904e+02 -1.06989e+02
2.63680e+05 2.63600e+03 -1.08424e+02 -1.05312e+02 -1.11536e+02 -1.06470e+02 -1.05951e+02 -1.06990e+02
2.64000e+05 2.64000e+03 -1.07200e+02 -1.05792e+02 -1.08607e+02 -1.06489e+02 -1.06005e+02 -1.06974e+02
2.64320e+05 2.64300e+03 -1.08508e+02 -1.05511e+02 -1.11505e+02 -1.06507e+02 -1.06070e+02 -1.06944e+02
2.64640e+05 2.64600e+03 -1.08553e+02 -1.05428e+02 -1.11677e+02 -1.06524e+02 -1.06149e+02 -1.06899e+02
2.64960e+05 2.64900e+03 -1.05786e+02 -1.05451e+02 -1.06121e+02 -1.06541e+02 -1.06241e+02 -1.06842e+02
2.65280e+05 2.65200e+03 -1.08493e+02 -1.05308e+02 -1.11678e+02 -1.06561e+02 -1.06348e+02 -1.06775e+02
2.65600e+05 2.65600e+03 -1.15090e+02 -1.05384e+02 -1.24797e+02 -1.06584e+02 -1.06470e+02 -1.06699e+02
2.65920e+05 2.65900e+03 -1.14960e+02 -1.06442e+02 -1.23478e+02 -1.06612e+02 -1.06606e+02 -1.06617e+02
2.66240e+05 2.66200e+03 -1.05372e+02 -1.04860e+02 -1.05884e+02 -1.06643e+02 -1.06530e+02 -1.06756e+02
2.66560e+05 2.66500e+03 -1.05559e+02 -1.05458e+02 -1.05660e+02 -1.06680e+02 -1.06441e+02 -1.06918e+02
2.66880e+05 2.66800e+03 -1.05986e+02 -1.05790e+02 -1.06181e+02 -1.06721e+02 -1.06352e+02 -1.07089e+02
2.67200e+05 2.67200e+03 -1.06632e+02 -1.06476e+02 -1.06788e+02 -1.06766e+02 -1.06263e+02 -1.07268e+02
2.67520e+05 2.67500e+03 -1.06895e+02 -1.06477e+02 -1.07314e+02 -1.06815e+02 -1.06177e+02 -1.07452e+02
2.67840e+05 2.67800e+03 -1.06772e+02 -1.06170e+02 -1.07373e+02 -1.06867e+02 -1.06095e+02 -1.07639e+02
2.68160e+05 2.68100e+03 -1.08547e+02 -1.06935e+02 -1.10158e+02 -1.06923e+02 -1.06018e+02 -1.07828e+02
2.68480e+05 2.68400e+03 -1.07071e+02 -1.06096e+02 -1.08045e+02 -1.06981e+02 -1.05947e+02 -1.08015e+02
2.68800e+05 2.68800e+03 -1.07475e+02 -1.06210e+02 -1.08740e+02 -1.07041e+02 -1.05882e+02 -1.08200e+02
2.69120e+05 2.69100e+03 -1.06580e+02 -1.05633e+02 -1.07527e+02 -1.07102e+02 -1.05823e+02 -1.08382e+02
2.69440e+05 2.69400e+03 -1.07603e+02 -1.07047e+02 -1.08159e+02 -1.07165e+02 -1.05771e+02 -1.08558e+02
2.69760e+05 2.69700e+03 -1.06817e+02 -1.06218e+02 -1.07415e+02 -1.07227e+02 -1.05727e+02 -1.08728e+02
2.70080e+05 2.70000e+03 -1.05978e+02 -1.05806e+02 -1.06150e+02 -1.07289e+02 -1.05689e+02 -1.08889e+02
2.70400e+05 2.70400e+03 -1.06575e+02 -1.06018e+02 -1.07131e+02 -1.07349e+02 -1.05658e+02 -1.09040e+02
2.70720e+05 2.70700e+03 -1.05879e+02 -1.05626e+02 -1.06131e+02 -1.07407e+02 -1.05635e+02 -1.09179e+02
2.71040e+05 2.71000e+03 -1.05996e+02 -1.05374e+02 -1.06618e+02 -1.07461e+02 -1.05618e+02 -1.09304e+02
2.71360e+05 2.71300e+03 -1.05112e+02 -1.04896e+02 -1.05327e+02 -1.07511e+02 -1.05607e+02 -1.09414e+02
2.71680e+05 2.71600e+03 -1.05600e+02 -1.05442e+02 -1.05757e+02 -1.07554e+02 -1.05603e+02 -1.09506e+02
2.72000e+05 2.72000e+03 -1.05062e+02 -1.04934e+02 -1.05191e+02 -1.07593e+02 -1.05605e+02 -1.09580e+02
2.72320e+05 2.72300e+03 -1.07486e+02 -1.05474e+02 -1.09497e+02 -1.07624e+02 -1.05613e+02 -1.09636e+02
2.72640e+05 2.72600e+03 -1.05898e+02 -1.05182e+02 -1.06613e+02 -1.07650e+02 -1.05626e+02 -1.09673e+02
2.72960e+05 2.72900e+03 -1.06858e+02 -1.06493e+02 -1.07224e+02 -1.07668e+02 -1.05644e+02 -1.09691e+02
2.73280e+05 2.73200e+03 -1.07172e+02 -1.06066e+02 -1.08279e+02 -1.07678e+02 -1.05666e+02 -1.09690e+02
2.73600e+05 2.73600e+03 -1.05626e+02 -1.05230e+02 -1.06022e+02 -1.07681e+02 -1.05692e+02 -1.09671e+02
2.73920e+05 2.73900e+03 -1.06071e+02 -1.04426e+02 -1.07716e+02 -1.07678e+02 -1.05720e+02 -1.09635e+02
2.74240e+05 2.74200e+03 -1.07037e+02 -1.05666e+02 -1.08409e+02 -1.07666e+02 -1.05751e+02 -1.09582e+02
2.74560e+05 2.74500e+03 -1.06521e+02 -1.05376e+02 -1.07666e+02 -1.07648e+02 -1.05783e+02 -1.09513e+02
2.74880e+05 2.74800e+03 -1.06648e+02 -1.06082e+02 -1.07215e+02 -1.07623e+02 -1.05815e+02 -1.09430e+02
2.75200e+05 2.75200e+03 -1.05714e+02 -1.05686e+02 -1.05741e+02 -1.07589e+02 -1.05846e+02 -1.09332e+02
2.75520e+05 2.75500e+03 -1.05382e+02 -1.05065e+02 -1.05699e+02 -1.07549e+02 -1.05876e+02 -1.09222e+02
2.75840e+05 2.75800e+03 -1.06453e+02 -1.05914e+02 -1.06993e+02 -1.07502e+02 -1.05904e+02 -1.09100e+02
2.76160e+05 2.76100e+03 -1.05105e+02 -1.04796e+02 -1.05413e+02 -1.07450e+02 -1.05930e+02 -1.08969e+02
2.76480e+05 2.76400e+03 -1.05227e+02 -1.04870e+02 -1.05585e+02 -1.07391e+02 -1.05954e+02 -1.08829e+02
2.76800e+05 2.76800e+03 -1.05276e+02 -1.04809e+02 -1.05743e+02 -1.07329e+02 -1.05976e+02 -1.08683e+02
2.77120e+05 2.77100e+03 -1.06732e+02 -1.04739e+02 -1.08724e+02 -1.07263e+02 -1.05995e+02 -1.08531e+02
2.77440e+05 2.77400e+03 -1.04690e+02 -1.04659e+02 -1.04721e+02 -1.07195e+02 -1.06013e+02 -1.08377e+02
2.77760e+05 2.77700e+03 -1.05697e+02 -1.04641e+02 -1.06752e+02 -1.07125e+02 -1.06028e+02 -1.08222e+02
2.78080e+05 2.78000e+03 -1.05913e+02 -1.04840e+02 -1.06986e+02 -1.07054e+02 -1.06041e+02 -1.08067e+02
2.78400e+05 2.78400e+03 -1.08255e+02 -1.04614e+02 -1.11895e+02 -1.06984e+02 -1.06053e+02 -1.07915e+02
2.78720e+05 2.78700e+03 -1.07257e+02 -1.04406e+02 -1.10108e+02 -1.06915e+02 -1.06063e+02 -1.07767e+02
2.79040e+05 2.79000e+03 -1.05375e+02 -1.04941e+02 -1.05808e+02 -1.06847e+02 -1.06070e+02 -1.07625e+02
2.79360e+05 2.79300e+03 -1.06178e+02 -1.04703e+02 -1.07654e+02 -1.06782e+02 -1.06075e+02 -1.07489e+02
2.79680e+05 2.79600e+03 -1.06520e+02 -1.04788e+02 -1.08253e+02 -1.06719e+02 -1.06077e+02 -1.07361e+02
2.80000e+05 2.80000e+03 -1.05909e+02 -1.04877e+02 -1.06940e+02 -1.06659e+02 -1.06075e+02 -1.07242e+02
2.80320e+05 2.80300e+03 -1.05748e+02 -1.05107e+02 -1.06389e+02 -1.06600e+02 -1.06070e+02 -1.07131e+02
2.80640e+05 2.80600e+03 -1.05541e+02 -1.04550e+02 -1.06531e+02 -1.06546e+02 -1.06060e+02 -1.07031e+02
2.80960e+05 2.80900e+03 -1.06852e+02 -1.06223e+02 -1.07482e+02 -1.06494e+02 -1.06046e+02 -1.06941e+02
2.81280e+05 2.81200e+03 -1.06938e+02 -1.06363e+02 -1.07512e+02 -1.06445e+02 -1.06026e+02 -1.06863e+02
2.81600e+05 2.81600e+03 -1.06388e+02 -1.06102e+02 -1.06673e+02 -1.06399e+02 -1.06002e+02 -1.06796e+02
2.81920e+05 2.81900e+03 -1.06950e+02 -1.06575e+02 -1.07324e+02 -1.06356e+02 -1.05972e+02 -1.06741e+02
2.82240e+05 2.82200e+03 -1.07020e+02 -1.05880e+02 -1.08161e+02 -1.06319e+02 -1.05938e+02 -1.06699e+02
2.82560e+05 2.82500e+03 -1.06775e+02 -1.06183e+02 -1.07368e+02 -1.06284e+02 -1.05899e+02 -1.06669e+02
2.82880e+05 2.82800e+03 -1.06561e+02 -1.05618e+02 -1.07505e+02 -1.06254e+02 -1.05857e+02 -1.06651e+02
2.83200e+05 2.83200e+03 -1.06313e+02 -1.05867e+02 -1.06759e+02 -1.06228e+02 -1.05812e+02 -1.06644e+02
2.83520e+05 2.83500e+03 -1.06012e+02 -1.05282e+02 -1.06742e+02 -1.06206e+02 -1.05766e+02 -1.06646e+02
2.83840e+05 2.83800e+03 -1.06660e+02 -1.05932e+02 -1.07387e+02 -1.06188e+02 -1.05718e+02 -1.06658e+02
2.84160e+05 2.84100e+03 -1.05394e+02 -1.04373e+02 -1.06415e+02 -1.06174e+02 -1.05671e+02 -1.06677e+02
2.84480e+05 2.84400e+03 -1.06199e+02 -1.04981e+02 -1.07417e+02 -1.06163e+02 -1.05625e+02 -1.06702e+02
2.84800e+05 2.84800e+03 -1.05103e+02 -1.04487e+02 -1.05719e+02 -1.06157e+02 -1.05582e+02 -1.06732e+02
2.85120e+05 2.85100e+03 -1.06436e+02 -1.04521e+02 -1.08352e+02 -1.06154e+02 -1.05542e+02 -1.06765e+02
2.85440e+05 2.85400e+03 -1.06687e+02 -1.05334e+02 -1.08040e+02 -1.06154e+02 -1.05507e+02 -1.06800e+02
2.85760e+05 2.85700e+03 -1.06425e+02 -1.05776e+02 -1.07074e+02 -1.06156e+02 -1.05477e+02 -1.06836e+02
2.86080e+05 2.86000e+03 -1.05338e+02 -1.05161e+02 -1.05515e+02 -1.06162e+02 -1.05452e+02 -1.06873e+02
2.86400e+05 2.86400e+03 -1.05386e+02 -1.05097e+02 -1.05675e+02 -1.06171e+02 -1.05433e+02 -1.06909e+02
2.86720e+05 2.86700e+03 -1.05371e+02 -1.05135e+02 -1.05607e+02 -1.06182e+02 -1.05419e+02 -1.06945e+02
2.87040e+05 2.87000e+03 -1.05754e+02 -1.05243e+02 -1.06265e+02 -1.06194e+02 -1.05409e+02 -1.06979e+02
2.87360e+05 2.87300e+03 -1.05556e+02 -1.05107e+02 -1.06006e+02 -1.06208e+02 -1.05404e+02 -1.07012e+02
2.87680e+05 2.87600e+03 -1.05665e+02 -1.05578e+02 -1.05752e+02 -1.06224e+02 -1.05403e+02 -1.07044e+02
2.88000e+05 2.88000e+03 -1.05359e+02 -1.05070e+02 -1.05649e+02 -1.06239e+02 -1.05404e+02 -1.07074e+02
2.88320e+05 2.88300e+03 -1.05588e+02 -1.05465e+02 -1.05710e+02 -1.06255e+02 -1.05407e+02 -1.07104e+02
2.88640e+05 2.88600e+03 -1.04644e+02 -1.04536e+02 -1.04751e+02 -1.06272e+02 -1.05411e+02 -1.07132e+02
2.88960e+05 2.88900e+03 -1.04773e+02 -1.04407e+02 -1.05140e+02 -1.06287e+02 -1.05415e+02 -1.07160e+02
2.89280e+05 2.89200e+03 -1.04717e+02 -1.04648e+02 -1.04786e+02 -1.06303e+02 -1.05418e+02 -1.07187e+02
2.89600e+05 2.89600e+03 -1.04799e+02 -1.04594e+02 -1.05005e+02 -1.06317e+02 -1.05421e+02 -1.07212e+02
2.89920e+05 2.89900e+03 -1.05980e+02 -1.05166e+02 -1.06793e+02 -1.06329e+02 -1.05422e+02 -1.07236e+02
2.90240e+05 2.90200e+03 -1.04663e+02 -1.04623e+02 -1.04704e+02 -1.06340e+02 -1.05422e+02 -1.07258e+02
2.90560e+05 2.90500e+03 -1.04758e+02 -1.04543e+02 -1.04973e+02 -1.06349e+02 -1.05421e+02 -1.07277e+02
2.90880e+05 2.90800e+03 -1.04983e+02 -1.04854e+02 -1.05112e+02 -1.06354e+02 -1.05417e+02 -1.07291e+02
2.91200e+05 2.91200e+03 -1.05791e+02 -1.05407e+02 -1.06174e+02 -1.06356e+02 -1.05413e+02 -1.07300e+02
2.91520e+05 2.91500e+03 -1.04785e+02 -1.04776e+02 -1.04794e+02 -1.06356e+02 -1.05407e+02 -1.07304e+02
2.91840e+05 2.91800e+03 -1.04981e+02 -1.04972e+02 -1.04991e+02 -1.06350e+02 -1.05399e+02 -1.07300e+02
2.92160e+05 2.92100e+03 -1.04961e+02 -1.04295e+02 -1.05627e+02 -1.06339e+02 -1.05390e+02 -1.07288e+02
2.92480e+05 2.92400e+03 -1.04972e+02 -1.04557e+02 -1.05388e+02 -1.06324e+02 -1.05380e+02 -1.07268e+02
2.92800e+05 2.92800e+03 -1.06059e+02 -1.04479e+02 -1.07639e+02 -1.06303e+02 -1.05369e+02 -1.07238e+02
2.93120e+05 2.93100e+03 -1.04939e+02 -1.04139e+02 -1.05738e+02 -1.06278e+02 -1.05356e+02 -1.07199e+02
2.93440e+05 2.93400e+03 -1.05246e+02 -1.04156e+02 -1.06337e+02 -1.06245e+02 -1.05341e+02 -1.07150e+02
2.93760e+05 2.93700e+03 -1.05788e+02 -1.04313e+02 -1.07263e+02 -1.06209e+02 -1.05325e+02 -1.07093e+02
2.94080e+05 2.94000e+03 -1.06285e+02 -1.04456e+02 -1.08113e+02 -1.06168e+02 -1.05308e+02 -1.07027e+02
2.94400e+05 2.94400e+03 -1.05669e+02 -1.04241e+02 -1.07097e+02 -1.06121e+02 -1.05288e+02 -1.06954e+02
2.94720e+05 2.94700e+03 -1.05976e+02 -1.04357e+02 -1.07595e+02 -1.06071e+02 -1.05268e+02 -1.06874e+02
2.95040e+05 2.95000e+03 -1.05849e+02 -1.04300e+02 -1.07398e+02 -1.06017e+02 -1.05246e+02 -1.06789e+02
2.95360e+05 2.95300e+03 -1.04928e+02 -1.04548e+02 -1.05309e+02 -1.05962e+02 -1.05223e+02 -1.06700e+02
2.95680e+05 2.95600e+03 -1.05499e+02 -1.04549e+02 -1.06449e+02 -1.05903e+02 -1.05198e+02 -1.06609e+02
2.96000e+05 2.96000e+03 -1.04841e+02 -1.04653e+02 -1.05028e+02 -1.05845e+02 -1.05173e+02 -1.06517e+02
2.96320e+05 2.96300e+03 -1.05000e+02 -1.04881e+02 -1.05119e+02 -1.05787e+02 -1.05147e+02 -1.06426e+02
2.96640e+05 2.96600e+03 -1.04695e+02 -1.04416e+02 -1.04974e+02 -1.05729e+02 -1.05120e+02 -1.06338e+02
2.96960e+05 2.96900e+03 -1.05131e+02 -1.04814e+02 -1.05449e+02 -1.05674e+02 -1.05093e+02 -1.06255e+02
2.97280e+05 2.97200e+03 -1.04820e+02 -1.04806e+02 -1.04835e+02 -1.05621e+02 -1.05065e+02 -1.06178e+02
2.97600e+05 2.97600e+03 -1.04654e+02 -1.04291e+02 -1.05018e+02 -1.05573e+02 -1.05037e+02 -1.06109e+02
2.97920e+05 2.97900e+03 -1.04593e+02 -1.04377e+02 -1.04809e+02 -1.05529e+02 -1.05008e+02 -1.06049e+02
2.98240e+05 2.98200e+03 -1.04831e+02 -1.04652e+02 -1.05009e+02 -1.05489e+02 -1.04979e+02 -1.05999e+02
2.98560e+05 2.98500e+03 -1.05741e+02 -1.04586e+02 -1.06896e+02 -1.05454e+02 -1.04950e+02 -1.05959e+02
2.98880e+05 2.98800e+03 -1.05025e+02 -1.04908e+02 -1.05141e+02 -1.05425e+02 -1.04921e+02 -1.05930e+02
2.99200e+05 2.99200e+03 -1.05957e+02 -1.04707e+02 -1.07208e+02 -1.05402e+02 -1.04892e+02 -1.05912e+02
2.99520e+05 2.99500e+03 -1.04905e+02 -1.04490e+02 -1.05320e+02 -1.05383e+02 -1.04864e+02 -1.05902e+02
2.99840e+05 2.99800e+03 -1.05503e+02 -1.05054e+02 -1.05952e+02 -1.05368e+02 -1.04836e+02 -1.05901e+02
3.00160e+05 3.00100e+03 -1.04538e+02 -1.04094e+02 -1.04983e+02 -1.05358e+02 -1.04809e+02 -1.05906e+02
3.00480e+05 3.00400e+03 -1.06043e+02 -1.05427e+02 -1.06659e+02 -1.05350e+02 -1.04784e+02 -1.05915e+02
3.00800e+05 3.00800e+03 -1.04838e+02 -1.04484e+02 -1.05192e+02 -1.05344e+02 -1.04760e+02 -1.05928e+02
3.01120e+05 3.01100e+03 -1.05024e+02 -1.04922e+02 -1.05126e+02 -1.05339e+02 -1.04737e+02 -1.05941e+02
3.01440e+05 3.01400e+03 -1.04486e+02 -1.04350e+02 -1.04621e+02 -1.05334e+02 -1.04716e+02 -1.05953e+02
3.01760e+05 3.01700e+03 -1.05505e+02 -1.05114e+02 -1.05895e+02 -1.05331e+02 -1.04697e+02 -1.05964e+02
3.02080e+05 3.02000e+03 -1.05269e+02 -1.04664e+02 -1.05873e+02 -1.05325e+02 -1.04679e+02 -1.05971e+02
3.02400e+05 3.02400e+03 -1.05386e+02 -1.05216e+02 -1.05555e+02 -1.05320e+02 -1.04664e+02 -1.05975e+02
3.02720e+05 3.02700e+03 -1.05128e+02 -1.04763e+02 -1.05493e+02 -1.05312e+02 -1.04650e+02 -1.05975e+02
3.03040e+05 3.03000e+03 -1.05395e+02 -1.05192e+02 -1.05599e+02 -1.05304e+02 -1.04639e+02 -1.05970e+02
3.03360e+05 3.03300e+03 -1.05678e+02 -1.04733e+02 -1.06624e+02 -1.05296e+02 -1.04629e+02 -1.05962e+02
3.03680e+05 3.03600e+03 -1.06026e+02 -1.05307e+02 -1.06745e+02 -1.05285e+02 -1.04621e+02 -1.05950e+02
3.04000e+05 3.04000e+03 -1.06216e+02 -1.05107e+02 -1.07325e+02 -1.05274e+02 -1.04614e+02 -1.05934e+02
3.04320e+05 3.04300e+03 -1.05609e+02 -1.05035e+02 -1.06184e+02 -1.05263e+02 -1.04610e+02 -1.05916e+02
3.04640e+05 3.04600e+03 -1.05159e+02 -1.04662e+02 -1.05655e+02 -1.05250e+02 -1.04606e+02 -1.05895e+02
3.04960e+05 3.04900e+03 -1.06691e+02 -1.05235e+02 -1.08147e+02 -1.05239e+02 -1.04605e+02 -1.05872e+02
3.05280e+05 3.05200e+03 -1.05553e+02 -1.05245e+02 -1.05861e+02 -1.05226e+02 -1.04605e+02 -1.05847e+02
3.05600e+05 3.05600e+03 -1.05929e+02 -1.05318e+02 -1.06540e+02 -1.05215e+02 -1.04607e+02 -1.05822e+02
3.05920e+05 3.05900e+03 -1.05464e+02 -1.05044e+02 -1.05884e+02 -1.05203e+02 -1.04611e+02 -1.05795e+02
3.06240e+05 3.06200e+03 -1.05403e+02 -1.04871e+02 -1.05935e+02 -1.05193e+02 -1.04617e+02 -1.05769e+02
3.06560e+05 3.06500e+03 -1.04564e+02 -1.04491e+02 -1.04637e+02 -1.05184e+02 -1.04626e+02 -1.05742e+02
3.06880e+05 3.06800e+03 -1.04742e+02 -1.04301e+02 -1.05183e+02 -1.05177e+02 -1.04637e+02 -1.05716e+02
3.07200e+05 3.07200e+03 -1.05073e+02 -1.04692e+02 -1.05455e+02 -1.05171e+02 -1.04652e+02 -1.05690e+02
3.07520e+05 3.07500e+03 -1.05433e+02 -1.05347e+02 -1.05519e+02 -1.05168e+02 -1.04670e+02 -1.05666e+02
3.07840e+05 3.07800e+03 -1.04849e+02 -1.04469e+02 -1.05228e+02 -1.05167e+02 -1.04693e+02 -1.05642e+02
3.08160e+05 3.08100e+03 -1.05143e+02 -1.04816e+02 -1.05470e+02 -1.05169e+02 -1.04719e+02 -1.05620e+02
3.08480e+05 3.08400e+03 -1.06159e+02 -1.05222e+02 -1.07095e+02 -1.05175e+02 -1.04751e+02 -1.05599e+02
3.08800e+05 3.08800e+03 -1.06733e+02 -1.06728e+02 -1.06738e+02 -1.05183e+02 -1.04786e+02 -1.05579e+02
3.09120e+05 3.09100e+03 -1.06053e+02 -1.05095e+02 -1.07012e+02 -1.05193e+02 -1.04826e+02 -1.05560e+02
3.09440e+05 3.09400e+03 -1.05399e+02 -1.04876e+02 -1.05922e+02 -1.05206e+02 -1.04870e+02 -1.05542e+02
3.09760e+05 3.09700e+03 -1.05772e+02 -1.04984e+02 -1.06560e+02 -1.05221e+02 -1.04917e+02 -1.05525e+02
3.10080e+05 3.10000e+03 -1.04614e+02 -1.04414e+02 -1.04813e+02 -1.05237e+02 -1.04967e+02 -1.05508e+02
3.10400e+05 3.10400e+03 -1.05107e+02 -1.04761e+02 -1.05454e+02 -1.05255e+02 -1.05018e+02 -1.05492e+02
3.10720e+05 3.10700e+03 -1.04341e+02 -1.04111e+02 -1.04572e+02 -1.05273e+02 -1.05071e+02 -1.05476e+02
3.11040e+05 3.11000e+03 -1.04633e+02 -1.04607e+02 -1.04660e+02 -1.05292e+02 -1.05123e+02 -1.05461e+02
3.11360e+05 3.11300e+03 -1.04507e+02 -1.04288e+02 -1.04727e+02 -1.05309e+02 -1.05174e+02 -1.05445e+02
3.11680e+05 3.11600e+03 -1.06245e+02 -1.05018e+02 -1.07472e+02 -1.05327e+02 -1.05224e+02 -1.05429e+02
3.12000e+05 3.12000e+03 -1.05303e+02 -1.04694e+02 -1.05912e+02 -1.05343e+02 -1.05271e+02 -1.05414e+02
3.12320e+05 3.12300e+03 -1.05101e+02 -1.04275e+02 -1.05926e+02 -1.05357e+02 -1.05317e+02 -1.05398e+02
3.12640e+05 3.12600e+03 -1.04470e+02 -1.04374e+02 -1.04566e+02 -1.05370e+02 -1.05359e+02 -1.05382e+02
3.12960e+05 3.12900e+03 -1.05311e+02 -1.04715e+02 -1.05907e+02 -1.05382e+02 -1.05365e+02 -1.05399e+02
3.13280e+05 3.13200e+03 -1.05016e+02 -1.04558e+02 -1.05473e+02 -1.05392e+02 -1.05348e+02 -1.05435e+02
3.13600e+05 3.13600e+03 -1.05041e+02 -1.04772e+02 -1.05310e+02 -1.05399e+02 -1.05331e+02 -1.05467e+02
3.13920e+05 3.13900e+03 -1.05790e+02 -1.04892e+02 -1.06689e+02 -1.05404e+02 -1.05313e+02 -1.05496e+02
3.14240e+05 3.14200e+03 -1.05075e+02 -1.04858e+02 -1.05292e+02 -1.05407e+02 -1.05294e+02 -1.05521e+02
3.14560e+05 3.14500e+03 -1.05070e+02 -1.04631e+02 -1.05508e+02 -1.05408e+02 -1.05274e+02 -1.05542e+02
3.14880e+05 3.14800e+03 -1.06148e+02 -1.04985e+02 -1.07310e+02 -1.05406e+02 -1.05254e+02 -1.05557e+02
3.15200e+05 3.15200e+03 -1.05624e+02 -1.04596e+02 -1.06652e+02 -1.05401e+02 -1.05234e+02 -1.05568e+02
3.15520e+05 3.15500e+03 -1.05105e+02 -1.04876e+02 -1.05333e+02 -1.05393e+02 -1.05214e+02 -1.05573e+02
3.15840e+05 3.15800e+03 -1.05600e+02 -1.04792e+02 -1.06407e+02 -1.05383e+02 -1.05195e+02 -1.05572e+02
3.16160e+05 3.16100e+03 -1.05428e+02 -1.05143e+02 -1.05712e+02 -1.05371e+02 -1.05176e+02 -1.05566e+02
3.16480e+05 3.16400e+03 -1.04733e+02 -1.04544e+02 -1.04921e+02 -1.05357e+02 -1.05159e+02 -1.05554e+02
3.16800e+05 3.16800e+03 -1.30954e+02 -1.06708e+02 -1.55201e+02 -1.05340e+02 -1.05144e+02 -1.05536e+02
3.17120e+05 3.17100e+03 -1.05879e+02 -1.05370e+02 -1.06388e+02 -1.05322e+02 -1.05131e+02 -1.05514e+02
3.17440e+05 3.17400e+03 -1.05099e+02 -1.05080e+02 -1.05117e+02 -1.05304e+02 -1.05121e+02 -1.05487e+02
3.17760e+05 3.17700e+03 -1.04674e+02 -1.04594e+02 -1.04755e+02 -1.05285e+02 -1.05115e+02 -1.05455e+02
3.18080e+05 3.18000e+03 -1.05079e+02 -1.04355e+02 -1.05803e+02 -1.05267e+02 -1.05112e+02 -1.05421e+02
3.18400e+05 3.18400e+03 -1.05687e+02 -1.04770e+02 -1.06604e+02 -1.05249e+02 -1.05114e+02 -1.05384e+02
3.18720e+05 3.18700e+03 -1.04674e+02 -1.04659e+02 -1.04688e+02 -1.05233e+02 -1.05119e+02 -1.05346e+02
3.19040e+05 3.19000e+03 -1.04600e+02 -1.04458e+02 -1.04743e+02 -1.05219e+02 -1.05129e+02 -1.05309e+02
3.19360e+05 3.19300e+03 -1.05692e+02 -1.04932e+02 -1.06452e+02 -1.05208e+02 -1.05142e+02 -1.05274e+02
3.19680e+05 3.19600e+03 -1.05911e+02 -1.04868e+02 -1.06954e+02 -1.05203e+02 -1.05160e+02 -1.05245e+02
3.20000e+05 3.20000e+03 -1.06203e+02 -1.05386e+02 -1.07019e+02 -1.05203e+02 -1.05181e+02 -1.05225e+02
3.20320e+05 3.20300e+03 -1.05603e+02 -1.04710e+02 -1.06497e+02 -1.05210e+02 -1.05205e+02 -1.05216e+02
3.20640e+05 3.20600e+03 -1.05048e+02 -1.04913e+02 -1.05183e+02 -1.05227e+02 -1.05222e+02 -1.05233e+02
3.20960e+05 3.20900e+03 -1.05173e+02 -1.05055e+02 -1.05291e+02 -1.05252e+02 -1.05243e+02 -1.05262e+02
3.21280e+05 3.21200e+03 -1.05539e+02 -1.05459e+02 -1.05619e+02 -1.05288e+02 -1.05282e+02 -1.05294e+02
3.21600e+05 3.21600e+03 -1.04747e+02 -1.04475e+02 -1.05019e+02 -1.05332e+02 -1.05327e+02 -1.05336e+02
3.21920e+05 3.21900e+03 -1.05032e+02 -1.04826e+02 -1.05238e+02 -1.05383e+02 -1.05361e+02 -1.05405e+02
3.22240e+05 3.22200e+03 -1.04805e+02 -1.04398e+02 -1.05213e+02 -1.05441e+02 -1.05395e+02 -1.05487e+02
3.22560e+05 3.22500e+03 -1.05109e+02 -1.04375e+02 -1.05843e+02 -1.05504e+02 -1.05430e+02 -1.05577e+02
3.22880e+05 3.22800e+03 -1.04567e+02 -1.04029e+02 -1.05106e+02 -1.05568e+02 -1.05464e+02 -1.05672e+02
3.23200e+05 3.23200e+03 -1.04881e+02 -1.04349e+02 -1.05412e+02 -1.05633e+02 -1.05498e+02 -1.05769e+02
3.23520e+05 3.23500e+03 -1.04627e+02 -1.04149e+02 -1.05105e+02 -1.05697e+02 -1.05531e+02 -1.05863e+02
3.23840e+05 3.23800e+03 -1.04716e+02 -1.04434e+02 -1.04999e+02 -1.05757e+02 -1.05563e+02 -1.05950e+02
3.24160e+05 3.24100e+03 -1.04524e+02 -1.04445e+02 -1.04603e+02 -1.05810e+02 -1.05594e+02 -1.06027e+02
3.24480e+05 3.24400e+03 -1.04599e+02 -1.04418e+02 -1.04779e+02 -1.05858e+02 -1.05622e+02 -1.06093e+02
3.24800e+05 3.24800e+03 -1.04386e+02 -1.04172e+02 -1.04600e+02 -1.05897e+02 -1.05648e+02 -1.06145e+02
3.25120e+05 3.25100e+03 -1.05058e+02 -1.04893e+02 -1.05223e+02 -1.05927e+02 -1.05672e+02 -1.06182e+02
3.25440e+05 3.25400e+03 -1.04935e+02 -1.04255e+02 -1.05615e+02 -1.05948e+02 -1.05692e+02 -1.06204e+02
3.25760e+05 3.25700e+03 -1.04825e+02 -1.04801e+02 -1.04848e+02 -1.05960e+02 -1.05710e+02 -1.06210e+02
3.26080e+05 3.26000e+03 -1.05019e+02 -1.04595e+02 -1.05444e+02 -1.05963e+02 -1.05724e+02 -1.06201e+02
3.26400e+05 3.26400e+03 -1.05055e+02 -1.04965e+02 -1.05146e+02 -1.05957e+02 -1.05735e+02 -1.06179e+02
3.26720e+05 3.26700e+03 -1.04832e+02 -1.04471e+02 -1.05192e+02 -1.05943e+02 -1.05743e+02 -1.06143e+02
3.27040e+05 3.27000e+03 -1.06095e+02 -1.05131e+02 -1.07058e+02 -1.05922e+02 -1.05747e+02 -1.06096e+02
3.27360e+05 3.27300e+03 -1.05304e+02 -1.04538e+02 -1.06071e+02 -1.05894e+02 -1.05748e+02 -1.06040e+02
3.27680e+05 3.27600e+03 -1.05851e+02 -1.05143e+02 -1.06558e+02 -1.05860e+02 -1.05745e+02 -1.05975e+02
3.28000e+05 3.28000e+03 -1.04761e+02 -1.04674e+02 -1.04847e+02 -1.05821e+02 -1.05739e+02 -1.05903e+02
3.28320e+05 3.28300e+03 -1.04737e+02 -1.04730e+02 -1.04743e+02 -1.05778e+02 -1.05730e+02 -1.05826e+02
3.28640e+05 3.28600e+03 -1.04662e+02 -1.04537e+02 -1.04787e+02 -1.05732e+02 -1.05718e+02 -1.05746e+02
3.28960e+05 3.28900e+03 -1.04847e+02 -1.04796e+02 -1.04899e+02 -1.05684e+02 -1.05665e+02 -1.05703e+02
3.29280e+05 3.29200e+03 -1.04606e+02 -1.04508e+02 -1.04704e+02 -1.05633e+02 -1.05582e+02 -1.05685e+02
3.29600e+05 3.29600e+03 -1.04738e+02 -1.04339e+02 -1.05137e+02 -1.05584e+02 -1.05501e+02 -1.05666e+02
3.29920e+05 3.29900e+03 -1.04725e+02 -1.04439e+02 -1.05011e+02 -1.05533e+02 -1.05422e+02 -1.05644e+02
3.30240e+05 3.30200e+03 -1.04648e+02 -1.04458e+02 -1.04839e+02 -1.05483e+02 -1.05346e+02 -1.05620e+02
3.30560e+05 3.30500e+03 -1.04941e+02 -1.04734e+02 -1.05148e+02 -1.05434e+02 -1.05274e+02 -1.05595e+02
3.30880e+05 3.30800e+03 -1.04850e+02 -1.04762e+02 -1.04939e+02 -1.05388e+02 -1.05208e+02 -1.05569e+02
3.31200e+05 3.31200e+03 -1.04803e+02 -1.04650e+02 -1.04957e+02 -1.05346e+02 -1.05148e+02 -1.05543e+02
3.31520e+05 3.31500e+03 -1.05018e+02 -1.04876e+02 -1.05159e+02 -1.05304e+02 -1.05094e+02 -1.05515e+02
3.31840e+05 3.31800e+03 -1.05075e+02 -1.04713e+02 -1.05437e+02 -1.05267e+02 -1.05048e+02 -1.05487e+02
3.32160e+05 3.32100e+03 -1.05204e+02 -1.04719e+02 -1.05689e+02 -1.05234e+02 -1.05009e+02 -1.05459e+02
3.32480e+05 3.32400e+03 -1.05886e+02 -1.05123e+02 -1.06648e+02 -1.05204e+02 -1.04977e+02 -1.05431e+02
3.32800e+05 3.32800e+03 -1.05579e+02 -1.05057e+02 -1.06101e+02 -1.05177e+02 -1.04952e+02 -1.05402e+02
3.33120e+05 3.33100e+03 -1.05601e+02 -1.05021e+02 -1.06180e+02 -1.05153e+02 -1.04933e+02 -1.05373e+02
3.33440e+05 3.33400e+03 -1.05930e+02 -1.05929e+02 -1.05932e+02 -1.05132e+02 -1.04921e+02 -1.05344e+02
3.33760e+05 3.33700e+03 -1.05379e+02 -1.04972e+02 -1.05785e+02 -1.05113e+02 -1.04913e+02 -1.05314e+02
3.34080e+05 3.34000e+03 -1.06385e+02 -1.05978e+02 -1.06792e+02 -1.05097e+02 -1.04910e+02 -1.05284e+02
3.34400e+05 3.34400e+03 -1.06117e+02 -1.06034e+02 -1.06199e+02 -1.05083e+02 -1.04911e+02 -1.05254e+02
3.34720e+05 3.34700e+03 -1.05654e+02 -1.05273e+02 -1.06034e+02 -1.05069e+02 -1.04914e+02 -1.05224e+02
3.35040e+05 3.35000e+03 -1.06462e+02 -1.05902e+02 -1.07021e+02 -1.05058e+02 -1.04920e+02 -1.05195e+02
3.35360e+05 3.35300e+03 -1.05908e+02 -1.05896e+02 -1.05920e+02 -1.05047e+02 -1.04927e+02 -1.05166e+02
3.35680e+05 3.35600e+03 -1.05956e+02 -1.05809e+02 -1.06103e+02 -1.05037e+02 -1.04935e+02 -1.05140e+02
3.36000e+05 3.36000e+03 -1.06000e+02 -1.05603e+02 -1.06398e+02 -1.05029e+02 -1.04943e+02 -1.05115e+02
3.36320e+05 3.36300e+03 -1.06261e+02 -1.06139e+02 -1.06382e+02 -1.05022e+02 -1.04951e+02 -1.05094e+02
3.36640e+05 3.36600e+03 -1.06319e+02 -1.05313e+02 -1.07325e+02 -1.05018e+02 -1.04960e+02 -1.05077e+02
3.36960e+05 3.36900e+03 -1.06865e+02 -1.06345e+02 -1.07386e+02 -1.05016e+02 -1.04968e+02 -1.05064e+02
3.37280e+05 3.37200e+03 -1.07448e+02 -1.06978e+02 -1.07918e+02 -1.05017e+02 -1.04977e+02 -1.05056e+02
3.37600e+05 3.37600e+03 -1.06817e+02 -1.06687e+02 -1.06948e+02 -1.05020e+02 -1.04985e+02 -1.05055e+02
3.37920e+05 3.37900e+03 -1.07516e+02 -1.06690e+02 -1.08341e+02 -1.05026e+02 -1.04994e+02 -1.05059e+02
3.38240e+05 3.38200e+03 -1.11852e+02 -1.07418e+02 -1.16285e+02 -1.05036e+02 -1.05003e+02 -1.05070e+02
3.38560e+05 3.38500e+03 -1.07707e+02 -1.07025e+02 -1.08388e+02 -1.05050e+02 -1.05014e+02 -1.05086e+02
3.38880e+05 3.38800e+03 -1.07462e+02 -1.06404e+02 -1.08520e+02 -1.05068e+02 -1.05027e+02 -1.05109e+02
3.39200e+05 3.39200e+03 -1.11504e+02 -1.06670e+02 -1.16338e+02 -1.05090e+02 -1.05043e+02 -1.05137e+02
3.39520e+05 3.39500e+03 -1.08444e+02 -1.06802e+02 -1.10085e+02 -1.05116e+02 -1.05062e+02 -1.05170e+02
3.39840e+05 3.39800e+03 -1.08796e+02 -1.06719e+02 -1.10872e+02 -1.05146e+02 -1.05085e+02 -1.05207e+02
3.40160e+05 3.40100e+03 -1.07014e+02 -1.05870e+02 -1.08158e+02 -1.05179e+02 -1.05112e+02 -1.05247e+02
3.40480e+05 3.40400e+03 -1.10572e+02 -1.07124e+02 -1.14019e+02 -1.05218e+02 -1.05145e+02 -1.05290e+02
3.40800e+05 3.40800e+03 -1.08715e+02 -1.06128e+02 -1.11301e+02 -1.05260e+02 -1.05184e+02 -1.05336e+02
3.41120e+05 3.41100e+03 -1.06727e+02 -1.05764e+02 -1.07690e+02 -1.05307e+02 -1.05230e+02 -1.05384e+02
3.41440e+05 3.41400e+03 -1.08056e+02 -1.06280e+02 -1.09832e+02 -1.05359e+02 -1.05283e+02 -1.05435e+02
3.41760e+05 3.41700e+03 -1.06141e+02 -1.05877e+02 -1.06405e+02 -1.05416e+02 -1.05343e+02 -1.05489e+02
3.42080e+05 3.42000e+03 -1.10023e+02 -1.06153e+02 -1.13893e+02 -1.05479e+02 -1.05411e+02 -1.05547e+02
3.42400e+05 3.42400e+03 -1.05776e+02 -1.05608e+02 -1.05944e+02 -1.05549e+02 -1.05486e+02 -1.05611e+02
3.42720e+05 3.42700e+03 -1.09221e+02 -1.05526e+02 -1.12916e+02 -1.05625e+02 -1.05569e+02 -1.05681e+02
3.43040e+05 3.43000e+03 -1.06308e+02 -1.06031e+02 -1.06585e+02 -1.05709e+02 -1.05657e+02 -1.05761e+02
3.43360e+05 3.43300e+03 -1.07019e+02 -1.05438e+02 -1.08600e+02 -1.05800e+02 -1.05750e+02 -1.05851e+02
3.43680e+05 3.43600e+03 -1.07508e+02 -1.04906e+02 -1.10111e+02 -1.05899e+02 -1.05847e+02 -1.05952e+02
3.44000e+05 3.44000e+03 -1.06197e+02 -1.05122e+02 -1.07272e+02 -1.06006e+02 -1.05946e+02 -1.06067e+02
3.44320e+05 3.44300e+03 -1.08106e+02 -1.05205e+02 -1.11007e+02 -1.06120e+02 -1.06045e+02 -1.06194e+02
3.44640e+05 3.44600e+03 -1.05927e+02 -1.05910e+02 -1.05943e+02 -1.06239e+02 -1.06144e+02 -1.06334e+02
3.44960e+05 3.44900e+03 -1.08886e+02 -1.05761e+02 -1.12012e+02 -1.06362e+02 -1.06239e+02 -1.06484e+02
3.45280e+05 3.45200e+03 -1.05795e+02 -1.05402e+02 -1.06188e+02 -1.06487e+02 -1.06329e+02 -1.06644e+02
3.45600e+05 3.45600e+03 -1.05966e+02 -1.05305e+02 -1.06626e+02 -1.06612e+02 -1.06413e+02 -1.06811e+02
3.45920e+05 3.45900e+03 -1.06795e+02 -1.05466e+02 -1.08124e+02 -1.06735e+02 -1.06489e+02 -1.06981e+02
3.46240e+05 3.46200e+03 -1.06524e+02 -1.06029e+02 -1.07020e+02 -1.06854e+02 -1.06555e+02 -1.07153e+02
3.46560e+05 3.46500e+03 -1.06096e+02 -1.05001e+02 -1.07192e+02 -1.06967e+02 -1.06612e+02 -1.07322e+02
3.46880e+05 3.46800e+03 -1.06027e+02 -1.05155e+02 -1.06899e+02 -1.07072e+02 -1.06657e+02 -1.07486e+02
3.47200e+05 3.47200e+03 -1.05962e+02 -1.05412e+02 -1.06511e+02 -1.07167e+02 -1.06691e+02 -1.07643e+02
3.47520e+05 3.47500e+03 -1.06640e+02 -1.05462e+02 -1.07818e+02 -1.07252e+02 -1.06713e+02 -1.07791e+02
3.47840e+05 3.47800e+03 -1.06004e+02 -1.05446e+02 -1.06562e+02 -1.07326e+02 -1.06724e+02 -1.07927e+02
3.48160e+05 3.48100e+03 -1.06254e+02 -1.06008e+02 -1.06499e+02 -1.07386e+02 -1.06723e+02 -1.08050e+02
3.48480e+05 3.48400e+03 -1.07176e+02 -1.06270e+02 -1.08082e+02 -1.07436e+02 -1.06712e+02 -1.08161e+02
3.48800e+05 3.48800e+03 -1.07006e+02 -1.05752e+02 -1.08261e+02 -1.07474e+02 -1.06691e+02 -1.08256e+02
3.49120e+05 3.49100e+03 -1.06670e+02 -1.06222e+02 -1.07118e+02 -1.07499e+02 -1.06661e+02 -1.08337e+02
3.49440e+05 3.49400e+03 -1.06663e+02 -1.06551e+02 -1.06776e+02 -1.07513e+02 -1.06623e+02 -1.08403e+02
3.49760e+05 3.49700e+03 -1.06784e+02 -1.06648e+02 -1.06920e+02 -1.07516e+02 -1.06579e+02 -1.08453e+02
3.50080e+05 3.50000e+03 -1.06989e+02 -1.06553e+02 -1.07425e+02 -1.07508e+02 -1.06529e+02 -1.08488e+02
3.50400e+05 3.50400e+03 -1.06299e+02 -1.05930e+02 -1.06667e+02 -1.07492e+02 -1.06475e+02 -1.08508e+02
3.50720e+05 3.50700e+03 -1.05811e+02 -1.05733e+02 -1.05888e+02 -1.07466e+02 -1.06418e+02 -1.08513e+02
3.51040e+05 3.51000e+03 -1.06180e+02 -1.06074e+02 -1.06287e+02 -1.07432e+02 -1.06360e+02 -1.08504e+02
3.51360e+05 3.51300e+03 -1.06323e+02 -1.06158e+02 -1.06488e+02 -1.07393e+02 -1.06302e+02 -1.08483e+02
3.51680e+05 3.51600e+03 -1.05816e+02 -1.05385e+02 -1.06246e+02 -1.07348e+02 -1.06246e+02 -1.08450e+02
3.52000e+05 3.52000e+03 -1.05413e+02 -1.05271e+02 -1.05556e+02 -1.07299e+02 -1.06192e+02 -1.08406e+02
3.52320e+05 3.52300e+03 -1.05816e+02 -1.05476e+02 -1.06157e+02 -1.07249e+02 -1.06142e+02 -1.08355e+02
3.52640e+05 3.52600e+03 -1.04972e+02 -1.04559e+02 -1.05385e+02 -1.07197e+02 -1.06096e+02 -1.08297e+02
3.52960e+05 3.52900e+03 -1.04851e+02 -1.04763e+02 -1.04938e+02 -1.07145e+02 -1.06057e+02 -1.08233e+02
3.53280e+05 3.53200e+03 -1.05683e+02 -1.04765e+02 -1.06600e+02 -1.07095e+02 -1.06023e+02 -1.08167e+02
3.53600e+05 3.53600e+03 -1.06191e+02 -1.04631e+02 -1.07752e+02 -1.07047e+02 -1.05995e+02 -1.08099e+02
3.53920e+05 3.53900e+03 -1.05130e+02 -1.04710e+02 -1.05551e+02 -1.07002e+02 -1.05974e+02 -1.08030e+02
3.54240e+05 3.54200e+03 -1.05098e+02 -1.04893e+02 -1.05303e+02 -1.06960e+02 -1.05959e+02 -1.07961e+02
3.54560e+05 3.54500e+03 -1.05172e+02 -1.04991e+02 -1.05353e+02 -1.06921e+02 -1.05949e+02 -1.07892e+02
3.54880e+05 3.54800e+03 -1.04727e+02 -1.04589e+02 -1.04864e+02 -1.06885e+02 -1.05944e+02 -1.07825e+02
3.55200e+05 3.55200e+03 -1.05312e+02 -1.05147e+02 -1.05478e+02 -1.06850e+02 -1.05943e+02 -1.07758e+02
3.55520e+05 3.55500e+03 -1.05124e+02 -1.04815e+02 -1.05433e+02 -1.06819e+02 -1.05945e+02 -1.07692e+02
3.55840e+05 3.55800e+03 -1.05320e+02 -1.04915e+02 -1.05725e+02 -1.06787e+02 -1.05949e+02 -1.07626e+02
3.56160e+05 3.56100e+03 -1.05205e+02 -1.04319e+02 -1.06091e+02 -1.06756e+02 -1.05953e+02 -1.07559e+02
3.56480e+05 3.56400e+03 -1.05331e+02 -1.04629e+02 -1.06033e+02 -1.06724e+02 -1.05956e+02 -1.07491e+02
3.56800e+05 3.56800e+03 -1.05997e+02 -1.05317e+02 -1.06677e+02 -1.06691e+02 -1.05958e+02 -1.07423e+02
3.57120e+05 3.57100e+03 -1.05799e+02 -1.05127e+02 -1.06471e+02 -1.06654e+02 -1.05957e+02 -1.07352e+02
3.57440e+05 3.57400e+03 -1.05831e+02 -1.05758e+02 -1.05904e+02 -1.06616e+02 -1.05952e+02 -1.07280e+02
3.57760e+05 3.57700e+03 -1.05532e+02 -1.05161e+02 -1.05903e+02 -1.06575e+02 -1.05944e+02 -1.07206e+02
3.58080e+05 3.58000e+03 -1.05349e+02 -1.04805e+02 -1.05892e+02 -1.06530e+02 -1.05931e+02 -1.07129e+02
3.58400e+05 3.58400e+03 -1.05138e+02 -1.04890e+02 -1.05385e+02 -1.06482e+02 -1.05913e+02 -1.07051e+02
3.58720e+05 3.58700e+03 -1.04796e+02 -1.04526e+02 -1.05067e+02 -1.06431e+02 -1.05892e+02 -1.06971e+02
3.59040e+05 3.59000e+03 -1.05559e+02 -1.05539e+02 -1.05578e+02 -1.06379e+02 -1.05868e+02 -1.06889e+02
3.59360e+05 3.59300e+03 -1.05011e+02 -1.04883e+02 -1.05140e+02 -1.06323e+02 -1.05840e+02 -1.06805e+02
3.59680e+05 3.59600e+03 -1.04645e+02 -1.04442e+02 -1.04849e+02 -1.06266e+02 -1.05811e+02 -1.06721e+02
3.60000e+05 3.60000e+03 -1.04678e+02 -1.04518e+02 -1.04837e+02 -1.06209e+02 -1.05782e+02 -1.06636e+02
3.60320e+05 3.60300e+03 -1.04960e+02 -1.04934e+02 -1.04986e+02 -1.06151e+02 -1.05753e+02 -1.06550e+02
3.60640e+05 3.60600e+03 -1.04756e+02 -1.04258e+02 -1.05255e+02 -1.06094e+02 -1.05724e+02 -1.06464e+02
3.60960e+05 3.60900e+03 -1.04581e+02 -1.04573e+02 -1.04589e+02 -1.06039e+02 -1.05698e+02 -1.06380e+02
3.61280e+05 3.61200e+03 -1.05644e+02 -1.04970e+02 -1.06318e+02 -1.05986e+02 -1.05675e+02 -1.06296e+02
3.61600e+05 3.61600e+03 -1.05087e+02 -1.04858e+02 -1.05315e+02 -1.05934e+02 -1.05654e+02 -1.06214e+02
3.61920e+05 3.61900e+03 -1.05801e+02 -1.04625e+02 -1.06977e+02 -1.05886e+02 -1.05637e+02 -1.06134e+02
3.62240e+05 3.62200e+03 -1.05368e+02 -1.04548e+02 -1.06188e+02 -1.05840e+02 -1.05622e+02 -1.06058e+02
3.62560e+05 3.62500e+03 -1.05215e+02 -1.04289e+02 -1.06141e+02 -1.05797e+02 -1.05610e+02 -1.05984e+02
3.62880e+05 3.62800e+03 -1.04913e+02 -1.04634e+02 -1.05192e+02 -1.05757e+02 -1.05599e+02 -1.05914e+02
3.63200e+05 3.63200e+03 -1.05224e+02 -1.04860e+02 -1.05588e+02 -1.05719e+02 -1.05590e+02 -1.05847e+02
3.63520e+05 3.63500e+03 -1.05350e+02 -1.04792e+02 -1.05907e+02 -1.05683e+02 -1.05580e+02 -1.05785e+02
3.63840e+05 3.63800e+03 -1.04989e+02 -1.04884e+02 -1.05094e+02 -1.05648e+02 -1.05570e+02 -1.05726e+02
3.64160e+05 3.64100e+03 -1.05165e+02 -1.04570e+02 -1.05760e+02 -1.05615e+02 -1.05559e+02 -1.05671e+02
3.64480e+05 3.64400e+03 -1.05178e+02 -1.04864e+02 -1.05493e+02 -1.05583e+02 -1.05545e+02 -1.05621e+02
3.64800e+05 3.64800e+03 -1.05661e+02 -1.04690e+02 -1.06633e+02 -1.05552e+02 -1.05529e+02 -1.05574e+02
3.65120e+05 3.65100e+03 -1.04959e+02 -1.04923e+02 -1.04994e+02 -1.05521e+02 -1.05510e+02 -1.05532e+02
3.65440e+05 3.65400e+03 -1.05030e+02 -1.04452e+02 -1.05609e+02 -1.05490e+02 -1.05487e+02 -1.05494e+02
3.65760e+05 3.65700e+03 -1.05281e+02 -1.04611e+02 -1.05951e+02 -1.05462e+02 -1.05461e+02 -1.05462e+02
3.66080e+05 3.66000e+03 -1.05185e+02 -1.04811e+02 -1.05558e+02 -1.05433e+02 -1.05433e+02 -1.05433e+02
3.66400e+05 3.66400e+03 -1.05352e+02 -1.04825e+02 -1.05879e+02 -1.05406e+02 -1.05402e+02 -1.05410e+02
3.66720e+05 3.66700e+03 -1.05191e+02 -1.05094e+02 -1.05288e+02 -1.05380e+02 -1.05369e+02 -1.05392e+02
3.67040e+05 3.67000e+03 -1.05038e+02 -1.04803e+02 -1.05274e+02 -1.05356e+02 -1.05333e+02 -1.05378e+02
3.67360e+05 3.67300e+03 -1.05667e+02 -1.05375e+02 -1.05960e+02 -1.05333e+02 -1.05296e+02 -1.05370e+02
3.67680e+05 3.67600e+03 -1.05544e+02 -1.04959e+02 -1.06129e+02 -1.05312e+02 -1.05259e+02 -1.05366e+02
3.68000e+05 3.68000e+03 -1.05678e+02 -1.05334e+02 -1.06021e+02 -1.05293e+02 -1.05221e+02 -1.05366e+02
3.68320e+05 3.68300e+03 -1.05469e+02 -1.05214e+02 -1.05723e+02 -1.05276e+02 -1.05183e+02 -1.05370e+02
3.68640e+05 3.68600e+03 -1.05362e+02 -1.05270e+02 -1.05455e+02 -1.05261e+02 -1.05146e+02 -1.05377e+02
3.68960e+05 3.68900e+03 -1.05441e+02 -1.05164e+02 -1.05719e+02 -1.05249e+02 -1.05110e+02 -1.05387e+02
3.69280e+05 3.69200e+03 -1.05247e+02 -1.05136e+02 -1.05358e+02 -1.05237e+02 -1.05076e+02 -1.05399e+02
3.69600e+05 3.69600e+03 -1.05689e+02 -1.05496e+02 -1.05883e+02 -1.05228e+02 -1.05043e+02 -1.05412e+02
3.69920e+05 3.69900e+03 -1.05985e+02 -1.04895e+02 -1.07075e+02 -1.05219e+02 -1.05012e+02 -1.05425e+02
3.70240e+05 3.70200e+03 -1.05332e+02 -1.05328e+02 -1.05336e+02 -1.05211e+02 -1.04983e+02 -1.05439e+02
3.70560e+05 3.70500e+03 -1.05302e+02 -1.05025e+02 -1.05578e+02 -1.05204e+02 -1.04956e+02 -1.05453e+02
3.70880e+05 3.70800e+03 -1.05644e+02 -1.05204e+02 -1.06084e+02 -1.05199e+02 -1.04932e+02 -1.05466e+02
3.71200e+05 3.71200e+03 -1.05719e+02 -1.05671e+02 -1.05766e+02 -1.05194e+02 -1.04910e+02 -1.05478e+02
3.71520e+05 3.71500e+03 -1.05225e+02 -1.04950e+02 -1.05500e+02 -1.05191e+02 -1.04891e+02 -1.05490e+02
3.71840e+05 3.71800e+03 -1.05267e+02 -1.04866e+02 -1.05667e+02 -1.05188e+02 -1.04875e+02 -1.05500e+02
3.72160e+05 3.72100e+03 -1.05293e+02 -1.04772e+02 -1.05814e+02 -1.05185e+02 -1.04862e+02 -1.05509e+02
3.72480e+05 3.72400e+03 -1.05596e+02 -1.05216e+02 -1.05976e+02 -1.05184e+02 -1.04851e+02 -1.05516e+02
3.72800e+05 3.72800e+03 -1.04801e+02 -1.04621e+02 -1.04981e+02 -1.05183e+02 -1.04844e+02 -1.05523e+02
3.73120e+05 3.73100e+03 -1.04732e+02 -1.04222e+02 -1.05242e+02 -1.05184e+02 -1.04841e+02 -1.05528e+02
3.73440e+05 3.73400e+03 -1.05287e+02 -1.04408e+02 -1.06166e+02 -1.05186e+02 -1.04840e+02 -1.05532e+02
3.73760e+05 3.73700e+03 -1.05276e+02 -1.04459e+02 -1.06094e+02 -1.05189e+02 -1.04842e+02 -1.05536e+02
3.74080e+05 3.74000e+03 -1.05674e+02 -1.04991e+02 -1.06358e+02 -1.05193e+02 -1.04848e+02 -1.05538e+02
3.74400e+05 3.74400e+03 -1.05729e+02 -1.04745e+02 -1.06713e+02 -1.05197e+02 -1.04856e+02 -1.05538e+02
3.74720e+05 3.74700e+03 -1.05067e+02 -1.04202e+02 -1.05933e+02 -1.05203e+02 -1.04868e+02 -1.05538e+02
3.75040e+05 3.75000e+03 -1.05924e+02 -1.04092e+02 -1.07756e+02 -1.05209e+02 -1.04882e+02 -1.05536e+02
3.75360e+05 3.75300e+03 -1.06624e+02 -1.04574e+02 -1.08674e+02 -1.05216e+02 -1.04899e+02 -1.05533e+02
3.75680e+05 3.75600e+03 -1.06307e+02 -1.04775e+02 -1.07839e+02 -1.05224e+02 -1.04919e+02 -1.05528e+02
3.76000e+05 3.76000e+03 -1.05636e+02 -1.04351e+02 -1.06922e+02 -1.05231e+02 -1.04941e+02 -1.05521e+02
3.76320e+05 3.76300e+03 -1.05379e+02 -1.04326e+02 -1.06431e+02 -1.05239e+02 -1.04966e+02 -1.05512e+02
3.76640e+05 3.76600e+03 -1.05240e+02 -1.04267e+02 -1.06214e+02 -1.05247e+02 -1.04994e+02 -1.05500e+02
3.76960e+05 3.76900e+03 -1.06585e+02 -1.04580e+02 -1.08590e+02 -1.05255e+02 -1.05024e+02 -1.05485e+02
3.77280e+05 3.77200e+03 -1.05581e+02 -1.04432e+02 -1.06730e+02 -1.05261e+02 -1.05056e+02 -1.05467e+02
3.77600e+05 3.77600e+03 -1.05878e+02 -1.04751e+02 -1.07005e+02 -1.05268e+02 -1.05090e+02 -1.05446e+02
3.77920e+05 3.77900e+03 -1.06781e+02 -1.04578e+02 -1.08985e+02 -1.05275e+02 -1.05128e+02 -1.05423e+02
3.78240e+05 3.78200e+03 -1.04618e+02 -1.04195e+02 -1.05042e+02 -1.05282e+02 -1.05168e+02 -1.05396e+02
3.78560e+05 3.78500e+03 -1.06883e+02 -1.04635e+02 -1.09131e+02 -1.05289e+02 -1.05211e+02 -1.05367e+02
3.78880e+05 3.78800e+03 -1.04863e+02 -1.04459e+02 -1.05266e+02 -1.05296e+02 -1.05256e+02 -1.05335e+02
3.79200e+05 3.79200e+03 -1.04499e+02 -1.04164e+02 -1.04835e+02 -1.05303e+02 -1.05300e+02 -1.05305e+02
3.79520e+05 3.79500e+03 -1.04947e+02 -1.04170e+02 -1.05723e+02 -1.05310e+02 -1.05264e+02 -1.05357e+02
3.79840e+05 3.79800e+03 -1.04775e+02 -1.04185e+02 -1.05365e+02 -1.05319e+02 -1.05226e+02 -1.05412e+02
3.80160e+05 3.80100e+03 -1.04660e+02 -1.04316e+02 -1.05004e+02 -1.05328e+02 -1.05187e+02 -1.05469e+02
3.80480e+05 3.80400e+03 -1.04773e+02 -1.04289e+02 -1.05257e+02 -1.05338e+02 -1.05147e+02 -1.05529e+02
3.80800e+05 3.80800e+03 -1.04886e+02 -1.04335e+02 -1.05436e+02 -1.05348e+02 -1.05106e+02 -1.05590e+02
3.81120e+05 3.81100e+03 -1.04609e+02 -1.04168e+02 -1.05051e+02 -1.05359e+02 -1.05066e+02 -1.05652e+02
3.81440e+05 3.81400e+03 -1.05792e+02 -1.05201e+02 -1.06384e+02 -1.05370e+02 -1.05025e+02 -1.05715e+02
3.81760e+05 3.81700e+03 -1.04510e+02 -1.04435e+02 -1.04585e+02 -1.05380e+02 -1.04984e+02 -1.05776e+02
3.82080e+05 3.82000e+03 -1.04675e+02 -1.04642e+02 -1.04708e+02 -1.05390e+02 -1.04944e+02 -1.05836e+02
3.82400e+05 3.82400e+03 -1.04666e+02 -1.04610e+02 -1.04721e+02 -1.05398e+02 -1.04905e+02 -1.05892e+02
3.82720e+05 3.82700e+03 -1.04390e+02 -1.04281e+02 -1.04499e+02 -1.05406e+02 -1.04867e+02 -1.05945e+02
3.83040e+05 3.83000e+03 -1.04562e+02 -1.04301e+02 -1.04823e+02 -1.05411e+02 -1.04830e+02 -1.05992e+02
3.83360e+05 3.83300e+03 -1.04535e+02 -1.04091e+02 -1.04980e+02 -1.05414e+02 -1.04795e+02 -1.06033e+02
3.83680e+05 3.83600e+03 -1.04666e+02 -1.04470e+02 -1.04861e+02 -1.05413e+02 -1.04760e+02 -1.06067e+02
3.84000e+05 3.84000e+03 -1.04434e+02 -1.03988e+02 -1.04881e+02 -1.05411e+02 -1.04728e+02 -1.06094e+02
3.84320e+05 3.84300e+03 -1.05070e+02 -1.04646e+02 -1.05493e+02 -1.05404e+02 -1.04697e+02 -1.06112e+02
3.84640e+05 3.84600e+03 -1.04631e+02 -1.04525e+02 -1.04737e+02 -1.05394e+02 -1.04668e+02 -1.06121e+02
3.84960e+05 3.84900e+03 -1.04612e+02 -1.04416e+02 -1.04807e+02 -1.05381e+02 -1.04640e+02 -1.06122e+02
3.85280e+05 3.85200e+03 -1.05039e+02 -1.04257e+02 -1.05821e+02 -1.05364e+02 -1.04615e+02 -1.06114e+02
3.85600e+05 3.85600e+03 -1.05059e+02 -1.04822e+02 -1.05295e+02 -1.05344e+02 -1.04591e+02 -1.06098e+02
3.85920e+05 3.85900e+03 -1.05035e+02 -1.04333e+02 -1.05736e+02 -1.05322e+02 -1.04569e+02 -1.06074e+02
3.86240e+05 3.86200e+03 -1.05407e+02 -1.04555e+02 -1.06260e+02 -1.05297e+02 -1.04550e+02 -1.06043e+02
3.86560e+05 3.86500e+03 -1.04864e+02 -1.04180e+02 -1.05547e+02 -1.05268e+02 -1.04532e+02 -1.06005e+02
3.86880e+05 3.86800e+03 -1.05675e+02 -1.04361e+02 -1.06990e+02 -1.05239e+02 -1.04516e+02 -1.05961e+02
3.87200e+05 3.87200e+03 -1.04760e+02 -1.04306e+02 -1.05213e+02 -1.05208e+02 -1.04503e+02 -1.05912e+02
3.87520e+05 3.87500e+03 -1.04737e+02 -1.04665e+02 -1.04809e+02 -1.05175e+02 -1.04491e+02 -1.05860e+02
3.87840e+05 3.87800e+03 -1.04472e+02 -1.04078e+02 -1.04867e+02 -1.05142e+02 -1.04481e+02 -1.05804e+02
3.88160e+05 3.88100e+03 -1.06713e+02 -1.04363e+02 -1.09063e+02 -1.05110e+02 -1.04473e+02 -1.05747e+02
3.88480e+05 3.88400e+03 -1.04799e+02 -1.04481e+02 -1.05118e+02 -1.05077e+02 -1.04466e+02 -1.05689e+02
3.88800e+05 3.88800e+03 -1.04743e+02 -1.04459e+02 -1.05026e+02 -1.05047e+02 -1.04462e+02 -1.05632e+02
3.89120e+05 3.89100e+03 -1.04517e+02 -1.04122e+02 -1.04911e+02 -1.05017e+02 -1.04459e+02 -1.05576e+02
3.89440e+05 3.89400e+03 -1.04716e+02 -1.04369e+02 -1.05063e+02 -1.04990e+02 -1.04457e+02 -1.05523e+02
3.89760e+05 3.89700e+03 -1.04645e+02 -1.04557e+02 -1.04733e+02 -1.04966e+02 -1.04457e+02 -1.05475e+02
3.90080e+05 3.90000e+03 -1.04623e+02 -1.04482e+02 -1.04763e+02 -1.04945e+02 -1.04458e+02 -1.05431e+02
3.90400e+05 3.90400e+03 -1.04725e+02 -1.04180e+02 -1.05269e+02 -1.04926e+02 -1.04460e+02 -1.05392e+02
3.90720e+05 3.90700e+03 -1.04502e+02 -1.04077e+02 -1.04928e+02 -1.04911e+02 -1.04463e+02 -1.05360e+02
3.91040e+05 3.91000e+03 -1.04886e+02 -1.04586e+02 -1.05186e+02 -1.04900e+02 -1.04466e+02 -1.05335e+02
3.91360e+05 3.91300e+03 -1.04695e+02 -1.04477e+02 -1.04913e+02 -1.04893e+02 -1.04470e+02 -1.05316e+02
3.91680e+05 3.91600e+03 -1.04984e+02 -1.04665e+02 -1.05302e+02 -1.04888e+02 -1.04473e+02 -1.05303e+02
3.92000e+05 3.92000e+03 -1.05553e+02 -1.05191e+02 -1.05914e+02 -1.04886e+02 -1.04476e+02 -1.05297e+02
3.92320e+05 3.92300e+03 -1.04696e+02 -1.04453e+02 -1.04939e+02 -1.04888e+02 -1.04479e+02 -1.05296e+02
3.92640e+05 3.92600e+03 -1.04966e+02 -1.04562e+02 -1.05370e+02 -1.04891e+02 -1.04482e+02 -1.05299e+02
3.92960e+05 3.92900e+03 -1.04515e+02 -1.04407e+02 -1.04623e+02 -1.04894e+02 -1.04484e+02 -1.05305e+02
3.93280e+05 3.93200e+03 -1.04671e+02 -1.04409e+02 -1.04932e+02 -1.04899e+02 -1.04485e+02 -1.05314e+02
3.93600e+05 3.93600e+03 -1.05177e+02 -1.04500e+02 -1.05854e+02 -1.04905e+02 -1.04486e+02 -1.05324e+02
3.93920e+05 3.93900e+03 -1.05156e+02 -1.04536e+02 -1.05777e+02 -1.04910e+02 -1.04486e+02 -1.05334e+02
3.94240e+05 3.94200e+03 -1.05296e+02 -1.04347e+02 -1.06246e+02 -1.04915e+02 -1.04485e+02 -1.05344e+02
3.94560e+05 3.94500e+03 -1.05538e+02 -1.04266e+02 -1.06811e+02 -1.04918e+02 -1.04483e+02 -1.05352e+02
3.94880e+05 3.94800e+03 -1.05615e+02 -1.04465e+02 -1.06766e+02 -1.04920e+02 -1.04481e+02 -1.05359e+02
3.95200e+05 3.95200e+03 -1.04856e+02 -1.04186e+02 -1.05526e+02 -1.04922e+02 -1.04479e+02 -1.05364e+02
3.95520e+05 3.95500e+03 -1.05308e+02 -1.04013e+02 -1.06603e+02 -1.04922e+02 -1.04476e+02 -1.05367e+02
3.95840e+05 3.95800e+03 -1.06033e+02 -1.04436e+02 -1.07630e+02 -1.04921e+02 -1.04473e+02 -1.05368e+02
3.96160e+05 3.96100e+03 -1.05761e+02 -1.04508e+02 -1.07013e+02 -1.04918e+02 -1.04470e+02 -1.05366e+02
3.96480e+05 3.96400e+03 -1.05819e+02 -1.04588e+02 -1.07050e+02 -1.04916e+02 -1.04467e+02 -1.05364e+02
3.96800e+05 3.96800e+03 -1.05739e+02 -1.04238e+02 -1.07239e+02 -1.04912e+02 -1.04465e+02 -1.05360e+02
3.97120e+05 3.97100e+03 -1.05598e+02 -1.04505e+02 -1.06691e+02 -1.04909e+02 -1.04462e+02 -1.05355e+02
3.97440e+05 3.97400e+03 -1.05891e+02 -1.04710e+02 -1.07071e+02 -1.04905e+02 -1.04461e+02 -1.05350e+02
3.97760e+05 3.97700e+03 -1.05306e+02 -1.04429e+02 -1.06183e+02 -1.04903e+02 -1.04459e+02 -1.05346e+02
3.98080e+05 3.98000e+03 -1.05195e+02 -1.04417e+02 -1.05973e+02 -1.04900e+02 -1.04458e+02 -1.05342e+02
3.98400e+05 3.98400e+03 -1.05145e+02 -1.04449e+02 -1.05842e+02 -1.04899e+02 -1.04458e+02 -1.05341e+02
3.98720e+05 3.98700e+03 -1.05158e+02 -1.04784e+02 -1.05532e+02 -1.04899e+02 -1.04457e+02 -1.05342e+02
3.99040e+05 3.99000e+03 -1.05905e+02 -1.04489e+02 -1.07321e+02 -1.04902e+02 -1.04457e+02 -1.05347e+02
3.99360e+05 3.99300e+03 -1.05440e+02 -1.04459e+02 -1.06420e+02 -1.04907e+02 -1.04458e+02 -1.05356e+02
3.99680e+05 3.99600e+03 -1.05240e+02 -1.04517e+02 -1.05963e+02 -1.04913e+02 -1.04458e+02 -1.05369e+02
4.00000e+05 4.00000e+03 -1.05335e+02 -1.04887e+02 -1.05783e+02 -1.04922e+02 -1.04458e+02 -1.05387e+02
4.00320e+05 4.00300e+03 -1.05380e+02 -1.04232e+02 -1.06528e+02 -1.04934e+02 -1.04458e+02 -1.05411e+02
4.00640e+05 4.00600e+03 -1.04975e+02 -1.04242e+02 -1.05707e+02 -1.04950e+02 -1.04459e+02 -1.05440e+02
4.00960e+05 4.00900e+03 -1.04922e+02 -1.04095e+02 -1.05748e+02 -1.04966e+02 -1.04459e+02 -1.05473e+02
4.01280e+05 4.01200e+03 -1.05379e+02 -1.04901e+02 -1.05857e+02 -1.04986e+02 -1.04460e+02 -1.05511e+02
4.01600e+05 4.01600e+03 -1.05498e+02 -1.05270e+02 -1.05725e+02 -1.05007e+02 -1.04461e+02 -1.05553e+02
4.01920e+05 4.01900e+03 -1.04857e+02 -1.04197e+02 -1.05516e+02 -1.05029e+02 -1.04462e+02 -1.05597e+02
4.02240e+05 4.02200e+03 -1.04996e+02 -1.04913e+02 -1.05079e+02 -1.05053e+02 -1.04464e+02 -1.05643e+02
4.02560e+05 4.02500e+03 -1.04835e+02 -1.04313e+02 -1.05357e+02 -1.05078e+02 -1.04466e+02 -1.05690e+02
4.02880e+05 4.02800e+03 -1.05020e+02 -1.04882e+02 -1.05158e+02 -1.05102e+02 -1.04468e+02 -1.05737e+02
4.03200e+05 4.03200e+03 -1.05219e+02 -1.04678e+02 -1.05761e+02 -1.05126e+02 -1.04471e+02 -1.05782e+02
4.03520e+05 4.03500e+03 -1.05428e+02 -1.04711e+02 -1.06145e+02 -1.05150e+02 -1.04474e+02 -1.05825e+02
4.03840e+05 4.03800e+03 -1.05061e+02 -1.05008e+02 -1.05115e+02 -1.05171e+02 -1.04477e+02 -1.05865e+02
4.04160e+05 4.04100e+03 -1.05638e+02 -1.05397e+02 -1.05879e+02 -1.05191e+02 -1.04481e+02 -1.05901e+02
4.04480e+05 4.04400e+03 -1.05310e+02 -1.05213e+02 -1.05408e+02 -1.05209e+02 -1.04484e+02 -1.05933e+02
4.04800e+05 4.04800e+03 -1.05397e+02 -1.04687e+02 -1.06107e+02 -1.05224e+02 -1.04488e+02 -1.05960e+02
4.05120e+05 4.05100e+03 -1.05381e+02 -1.04921e+02 -1.05841e+02 -1.05237e+02 -1.04492e+02 -1.05982e+02
4.05440e+05 4.05400e+03 -1.05230e+02 -1.04671e+02 -1.05788e+02 -1.05248e+02 -1.04496e+02 -1.05999e+02
4.05760e+05 4.05700e+03 -1.05126e+02 -1.04894e+02 -1.05357e+02 -1.05255e+02 -1.04500e+02 -1.06011e+02
4.06080e+05 4.06000e+03 -1.04883e+02 -1.04623e+02 -1.05143e+02 -1.05261e+02 -1.04505e+02 -1.06018e+02
4.06400e+05 4.06400e+03 -1.04906e+02 -1.04565e+02 -1.05247e+02 -1.05265e+02 -1.04510e+02 -1.06020e+02
4.06720e+05 4.06700e+03 -1.04864e+02 -1.04449e+02 -1.05278e+02 -1.05267e+02 -1.04516e+02 -1.06017e+02
4.07040e+05 4.07000e+03 -1.04912e+02 -1.04773e+02 -1.05051e+02 -1.05267e+02 -1.04523e+02 -1.06010e+02
4.07360e+05 4.07300e+03 -1.04913e+02 -1.04603e+02 -1.05223e+02 -1.05264e+02 -1.04531e+02 -1.05998e+02
4.07680e+05 4.07600e+03 -1.05344e+02 -1.04911e+02 -1.05777e+02 -1.05262e+02 -1.04541e+02 -1.05983e+02
4.08000e+05 4.08000e+03 -1.05147e+02 -1.04873e+02 -1.05420e+02 -1.05258e+02 -1.04551e+02 -1.05965e+02
4.08320e+05 4.08300e+03 -1.05218e+02 -1.04734e+02 -1.05702e+02 -1.05254e+02 -1.04563e+02 -1.05945e+02
4.08640e+05 4.08600e+03 -1.05006e+02 -1.04683e+02 -1.05329e+02 -1.05249e+02 -1.04577e+02 -1.05922e+02
4.08960e+05 4.08900e+03 -1.05264e+02 -1.04330e+02 -1.06199e+02 -1.05244e+02 -1.04591e+02 -1.05898e+02
4.09280e+05 4.09200e+03 -1.05052e+02 -1.04325e+02 -1.05779e+02 -1.05240e+02 -1.04607e+02 -1.05873e+02
4.09600e+05 4.09600e+03 -1.05558e+02 -1.04883e+02 -1.06233e+02 -1.05235e+02 -1.04623e+02 -1.05847e+02
4.09920e+05 4.09900e+03 -1.05619e+02 -1.04227e+02 -1.07011e+02 -1.05231e+02 -1.04640e+02 -1.05821e+02
4.10240e+05 4.10200e+03 -1.05114e+02 -1.03961e+02 -1.06266e+02 -1.05226e+02 -1.04657e+02 -1.05795e+02
4.10560e+05 4.10500e+03 -1.05546e+02 -1.04278e+02 -1.06813e+02 -1.05221e+02 -1.04673e+02 -1.05770e+02
4.10880e+05 4.10800e+03 -1.05366e+02 -1.04500e+02 -1.06232e+02 -1.05218e+02 -1.04690e+02 -1.05745e+02
4.11200e+05 4.11200e+03 -1.05385e+02 -1.04408e+02 -1.06362e+02 -1.05213e+02 -1.04705e+02 -1.05721e+02
4.11520e+05 4.11500e+03 -1.05276e+02 -1.04553e+02 -1.06000e+02 -1.05208e+02 -1.04719e+02 -1.05698e+02
4.11840e+05 4.11800e+03 -1.05244e+02 -1.04800e+02 -1.05688e+02 -1.05204e+02 -1.04732e+02 -1.05676e+02
4.12160e+05 4.12100e+03 -1.04970e+02 -1.04930e+02 -1.05009e+02 -1.05200e+02 -1.04743e+02 -1.05656e+02
4.12480e+05 4.12400e+03 -1.05353e+02 -1.04913e+02 -1.05793e+02 -1.05195e+02 -1.04752e+02 -1.05639e+02
4.12800e+05 4.12800e+03 -1.04927e+02 -1.04548e+02 -1.05305e+02 -1.05191e+02 -1.04759e+02 -1.05623e+02
4.13120e+05 4.13100e+03 -1.04900e+02 -1.04136e+02 -1.05664e+02 -1.05187e+02 -1.04763e+02 -1.05611e+02
4.13440e+05 4.13400e+03 -1.05236e+02 -1.05223e+02 -1.05249e+02 -1.05183e+02 -1.04765e+02 -1.05601e+02
4.13760e+05 4.13700e+03 -1.04653e+02 -1.04556e+02 -1.04750e+02 -1.05180e+02 -1.04765e+02 -1.05595e+02
4.14080e+05 4.14000e+03 -1.05197e+02 -1.04975e+02 -1.05418e+02 -1.05177e+02 -1.04762e+02 -1.05592e+02
4.14400e+05 4.14400e+03 -1.05075e+02 -1.04937e+02 -1.05212e+02 -1.05174e+02 -1.04756e+02 -1.05593e+02
4.14720e+05 4.14700e+03 -1.04668e+02 -1.04650e+02 -1.04686e+02 -1.05172e+02 -1.04748e+02 -1.05597e+02
4.15040e+05 4.15000e+03 -1.04536e+02 -1.04225e+02 -1.04847e+02 -1.05171e+02 -1.04738e+02 -1.05604e+02
4.15360e+05 4.15300e+03 -1.04562e+02 -1.04558e+02 -1.04566e+02 -1.05169e+02 -1.04726e+02 -1.05613e+02
4.15680e+05 4.15600e+03 -1.04744e+02 -1.04564e+02 -1.04925e+02 -1.05169e+02 -1.04713e+02 -1.05625e+02
4.16000e+05 4.16000e+03 -1.04328e+02 -1.04106e+02 -1.04551e+02 -1.05168e+02 -1.04699e+02 -1.05638e+02
4.16320e+05 4.16300e+03 -1.04530e+02 -1.04515e+02 -1.04545e+02 -1.05168e+02 -1.04685e+02 -1.05651e+02
4.16640e+05 4.16600e+03 -1.04400e+02 -1.04233e+02 -1.04567e+02 -1.05167e+02 -1.04670e+02 -1.05664e+02
4.16960e+05 4.16900e+03 -1.04721e+02 -1.04393e+02 -1.05050e+02 -1.05166e+02 -1.04657e+02 -1.05675e+02
4.17280e+05 4.17200e+03 -1.04596e+02 -1.04147e+02 -1.05044e+02 -1.05165e+02 -1.04644e+02 -1.05685e+02
4.17600e+05 4.17600e+03 -1.04528e+02 -1.04255e+02 -1.04800e+02 -1.05162e+02 -1.04633e+02 -1.05691e+02
4.17920e+05 4.17900e+03 -1.04413e+02 -1.04353e+02 -1.04473e+02 -1.05159e+02 -1.04624e+02 -1.05693e+02
4.18240e+05 4.18200e+03 -1.04469e+02 -1.04267e+02 -1.04670e+02 -1.05154e+02 -1.04616e+02 -1.05692e+02
4.18560e+05 4.18500e+03 -1.04727e+02 -1.04392e+02 -1.05061e+02 -1.05148e+02 -1.04611e+02 -1.05685e+02
4.18880e+05 4.18800e+03 -1.04573e+02 -1.04555e+02 -1.04590e+02 -1.05140e+02 -1.04607e+02 -1.05673e+02
4.19200e+05 4.19200e+03 -1.04506e+02 -1.04351e+02 -1.04661e+02 -1.05131e+02 -1.04606e+02 -1.05657e+02
4.19520e+05 4.19500e+03 -1.05220e+02 -1.05061e+02 -1.05379e+02 -1.05120e+02 -1.04606e+02 -1.05635e+02
4.19840e+05 4.19800e+03 -1.04282e+02 -1.04035e+02 -1.04530e+02 -1.05108e+02 -1.04607e+02 -1.05609e+02
4.20160e+05 4.20100e+03 -1.04490e+02 -1.04489e+02 -1.04492e+02 -1.05094e+02 -1.04609e+02 -1.05578e+02
4.20480e+05 4.20400e+03 -1.04627e+02 -1.04472e+02 -1.04782e+02 -1.05077e+02 -1.04612e+02 -1.05542e+02
4.20800e+05 4.20800e+03 -1.04602e+02 -1.04595e+02 -1.04609e+02 -1.05059e+02 -1.04615e+02 -1.05503e+02
4.21120e+05 4.21100e+03 -1.06586e+02 -1.04748e+02 -1.08424e+02 -1.05040e+02 -1.04618e+02 -1.05461e+02
4.21440e+05 4.21400e+03 -1.04558e+02 -1.04447e+02 -1.04669e+02 -1.05018e+02 -1.04621e+02 -1.05416e+02
4.21760e+05 4.21700e+03 -1.04523e+02 -1.04338e+02 -1.04708e+02 -1.04996e+02 -1.04624e+02 -1.05369e+02
4.22080e+05 4.22000e+03 -1.04876e+02 -1.04822e+02 -1.04931e+02 -1.04973e+02 -1.04626e+02 -1.05320e+02
4.22400e+05 4.22400e+03 -1.05718e+02 -1.05370e+02 -1.06066e+02 -1.04950e+02 -1.04628e+02 -1.05271e+02
4.22720e+05 4.22700e+03 -1.04602e+02 -1.04497e+02 -1.04707e+02 -1.04925e+02 -1.04629e+02 -1.05221e+02
4.23040e+05 4.23000e+03 -1.04947e+02 -1.04842e+02 -1.05052e+02 -1.04900e+02 -1.04630e+02 -1.05171e+02
4.23360e+05 4.23300e+03 -1.04564e+02 -1.04546e+02 -1.04581e+02 -1.04877e+02 -1.04631e+02 -1.05123e+02
4.23680e+05 4.23600e+03 -1.04980e+02 -1.04969e+02 -1.04991e+02 -1.04853e+02 -1.04631e+02 -1.05076e+02
4.24000e+05 4.24000e+03 -1.04796e+02 -1.04775e+02 -1.04817e+02 -1.04831e+02 -1.04631e+02 -1.05031e+02
4.24320e+05 4.24300e+03 -1.04558e+02 -1.04344e+02 -1.04771e+02 -1.04810e+02 -1.04632e+02 -1.04988e+02
4.24640e+05 4.24600e+03 -1.04781e+02 -1.04717e+02 -1.04846e+02 -1.04790e+02 -1.04633e+02 -1.04948e+02
4.24960e+05 4.24900e+03 -1.04517e+02 -1.04320e+02 -1.04714e+02 -1.04773e+02 -1.04634e+02 -1.04911e+02
4.25280e+05 4.25200e+03 -1.04590e+02 -1.04350e+02 -1.04831e+02 -1.04756e+02 -1.04636e+02 -1.04877e+02
4.25600e+05 4.25600e+03 -1.04938e+02 -1.04920e+02 -1.04955e+02 -1.04743e+02 -1.04638e+02 -1.04847e+02
4.25920e+05 4.25900e+03 -1.04796e+02 -1.04674e+02 -1.04918e+02 -1.04731e+02 -1.04642e+02 -1.04820e+02
4.26240e+05 4.26200e+03 -1.04912e+02 -1.04888e+02 -1.04935e+02 -1.04722e+02 -1.04647e+02 -1.04796e+02
4.26560e+05 4.26500e+03 -1.04577e+02 -1.04497e+02 -1.04656e+02 -1.04715e+02 -1.04654e+02 -1.04776e+02
4.26880e+05 4.26800e+03 -1.05231e+02 -1.04872e+02 -1.05590e+02 -1.04710e+02 -1.04661e+02 -1.04759e+02
4.27200e+05 4.27200e+03 -1.04768e+02 -1.04574e+02 -1.04962e+02 -1.04708e+02 -1.04670e+02 -1.04745e+02
4.27520e+05 4.27500e+03 -1.04626e+02 -1.04584e+02 -1.04669e+02 -1.04707e+02 -1.04680e+02 -1.04734e+02
4.27840e+05 4.27800e+03 -1.04815e+02 -1.04663e+02 -1.04967e+02 -1.04708e+02 -1.04692e+02 -1.04725e+02
4.28160e+05 4.28100e+03 -1.05180e+02 -1.04824e+02 -1.05537e+02 -1.04712e+02 -1.04704e+02 -1.04719e+02
4.28480e+05 4.28400e+03 -1.05101e+02 -1.04717e+02 -1.05485e+02 -1.04715e+02 -1.04715e+02 -1.04716e+02
4.28800e+05 4.28800e+03 -1.05245e+02 -1.04801e+02 -1.05688e+02 -1.04721e+02 -1.04712e+02 -1.04729e+02
4.29120e+05 4.29100e+03 -1.04758e+02 -1.04575e+02 -1.04941e+02 -1.04727e+02 -1.04711e+02 -1.04742e+02
4.29440e+05 4.29400e+03 -1.05176e+02 -1.04710e+02 -1.05642e+02 -1.04733e+02 -1.04712e+02 -1.04754e+02
4.29760e+05 4.29700e+03 -1.05065e+02 -1.04602e+02 -1.05528e+02 -1.04739e+02 -1.04713e+02 -1.04766e+02
4.30080e+05 4.30000e+03 -1.04540e+02 -1.04397e+02 -1.04683e+02 -1.04745e+02 -1.04714e+02 -1.04777e+02
4.30400e+05 4.30400e+03 -1.05308e+02 -1.04871e+02 -1.05744e+02 -1.04752e+02 -1.04717e+02 -1.04787e+02
4.30720e+05 4.30700e+03 -1.04686e+02 -1.04600e+02 -1.04773e+02 -1.04757e+02 -1.04719e+02 -1.04796e+02
4.31040e+05 4.31000e+03 -1.04771e+02 -1.04701e+02 -1.04841e+02 -1.04763e+02 -1.04722e+02 -1.04804e+02
4.31360e+05 4.31300e+03 -1.04907e+02 -1.04862e+02 -1.04953e+02 -1.04768e+02 -1.04724e+02 -1.04811e+02
4.31680e+05 4.31600e+03 -1.04722e+02 -1.04686e+02 -1.04759e+02 -1.04773e+02 -1.04727e+02 -1.04818e+02
4.32000e+05 4.32000e+03 -1.04766e+02 -1.04560e+02 -1.04972e+02 -1.04777e+02 -1.04729e+02 -1.04825e+02
4.32320e+05 4.32300e+03 -1.04798e+02 -1.04597e+02 -1.04999e+02 -1.04781e+02 -1.04731e+02 -1.04832e+02
4.32640e+05 4.32600e+03 -1.04729e+02 -1.04520e+02 -1.04938e+02 -1.04786e+02 -1.04733e+02 -1.04839e+02
4.32960e+05 4.32900e+03 -1.04762e+02 -1.04752e+02 -1.04773e+02 -1.04791e+02 -1.04734e+02 -1.04848e+02
4.33280e+05 4.33200e+03 -1.05020e+02 -1.04991e+02 -1.05049e+02 -1.04797e+02 -1.04735e+02 -1.04858e+02
4.33600e+05 4.33600e+03 -1.05531e+02 -1.04970e+02 -1.06092e+02 -1.04803e+02 -1.04736e+02 -1.04869e+02
4.33920e+05 4.33900e+03 -1.04711e+02 -1.04517e+02 -1.04905e+02 -1.04809e+02 -1.04736e+02 -1.04881e+02
4.34240e+05 4.34200e+03 -1.04540e+02 -1.04407e+02 -1.04672e+02 -1.04816e+02 -1.04737e+02 -1.04895e+02
4.34560e+05 4.34500e+03 -1.04615e+02 -1.04337e+02 -1.04893e+02 -1.04823e+02 -1.04737e+02 -1.04910e+02
4.34880e+05 4.34800e+03 -1.05133e+02 -1.04790e+02 -1.05476e+02 -1.04832e+02 -1.04737e+02 -1.04926e+02
4.35200e+05 4.35200e+03 -1.05173e+02 -1.05115e+02 -1.05231e+02 -1.04840e+02 -1.04737e+02 -1.04943e+02
4.35520e+05 4.35500e+03 -1.04857e+02 -1.04492e+02 -1.05221e+02 -1.04849e+02 -1.04737e+02 -1.04960e+02
4.35840e+05 4.35800e+03 -1.05032e+02 -1.04805e+02 -1.05260e+02 -1.04856e+02 -1.04737e+02 -1.04976e+02
4.36160e+05 4.36100e+03 -1.04811e+02 -1.04584e+02 -1.05039e+02 -1.04864e+02 -1.04737e+02 -1.04991e+02
4.36480e+05 4.36400e+03 -1.05117e+02 -1.04860e+02 -1.05374e+02 -1.04871e+02 -1.04738e+02 -1.05005e+02
4.36800e+05 4.36800e+03 -1.04817e+02 -1.04768e+02 -1.04867e+02 -1.04878e+02 -1.04739e+02 -1.05017e+02
4.37120e+05 4.37100e+03 -1.04465e+02 -1.04358e+02 -1.04571e+02 -1.04883e+02 -1.04740e+02 -1.05027e+02
4.37440e+05 4.37400e+03 -1.04610e+02 -1.04369e+02 -1.04851e+02 -1.04888e+02 -1.04742e+02 -1.05034e+02
4.37760e+05 4.37700e+03 -1.04582e+02 -1.04402e+02 -1.04761e+02 -1.04892e+02 -1.04745e+02 -1.05039e+02
4.38080e+05 4.38000e+03 -1.04631e+02 -1.04371e+02 -1.04891e+02 -1.04895e+02 -1.04749e+02 -1.05041e+02
4.38400e+05 4.38400e+03 -1.04672e+02 -1.04539e+02 -1.04805e+02 -1.04897e+02 -1.04753e+02 -1.05040e+02
4.38720e+05 4.38700e+03 -1.04731e+02 -1.04727e+02 -1.04734e+02 -1.04897e+02 -1.04758e+02 -1.05036e+02
4.39040e+05 4.39000e+03 -1.04550e+02 -1.04247e+02 -1.04853e+02 -1.04897e+02 -1.04764e+02 -1.05029e+02
4.39360e+05 4.39300e+03 -1.04661e+02 -1.04506e+02 -1.04817e+02 -1.04895e+02 -1.04771e+02 -1.05020e+02
4.39680e+05 4.39600e+03 -1.04825e+02 -1.04662e+02 -1.04988e+02 -1.04893e+02 -1.04779e+02 -1.05008e+02
4.40000e+05 4.40000e+03 -1.04938e+02 -1.04759e+02 -1.05116e+02 -1.04891e+02 -1.04787e+02 -1.04994e+02
4.40320e+05 4.40300e+03 -1.04858e+02 -1.04726e+02 -1.04991e+02 -1.04888e+02 -1.04796e+02 -1.04979e+02
4.40640e+05 4.40600e+03 -1.04890e+02 -1.04724e+02 -1.05056e+02 -1.04884e+02 -1.04805e+02 -1.04963e+02
4.40960e+05 4.40900e+03 -1.04614e+02 -1.04461e+02 -1.04768e+02 -1.04879e+02 -1.04814e+02 -1.04945e+02
4.41280e+05 4.41200e+03 -1.04277e+02 -1.04227e+02 -1.04327e+02 -1.04876e+02 -1.04824e+02 -1.04927e+02
4.41600e+05 4.41600e+03 -1.04855e+02 -1.04823e+02 -1.04887e+02 -1.04870e+02 -1.04833e+02 -1.04908e+02
4.41920e+05 4.41900e+03 -1.04624e+02 -1.04480e+02 -1.04767e+02 -1.04866e+02 -1.04842e+02 -1.04890e+02
4.42240e+05 4.42200e+03 -1.04688e+02 -1.04480e+02 -1.04896e+02 -1.04861e+02 -1.04850e+02 -1.04872e+02
4.42560e+05 4.42500e+03 -1.04500e+02 -1.04320e+02 -1.04680e+02 -1.04856e+02 -1.04854e+02 -1.04858e+02
4.42880e+05 4.42800e+03 -1.04549e+02 -1.04333e+02 -1.04765e+02 -1.04851e+02 -1.04837e+02 -1.04865e+02
4.43200e+05 4.43200e+03 -1.04187e+02 -1.04043e+02 -1.04331e+02 -1.04846e+02 -1.04821e+02 -1.04871e+02
4.43520e+05 4.43500e+03 -1.04652e+02 -1.04259e+02 -1.05045e+02 -1.04841e+02 -1.04807e+02 -1.04876e+02
4.43840e+05 4.43800e+03 -1.04429e+02 -1.04212e+02 -1.04646e+02 -1.04837e+02 -1.04793e+02 -1.04881e+02
4.44160e+05 4.44100e+03 -1.04611e+02 -1.04232e+02 -1.04990e+02 -1.04833e+02 -1.04781e+02 -1.04884e+02
4.44480e+05 4.44400e+03 -1.04432e+02 -1.04290e+02 -1.04574e+02 -1.04828e+02 -1.04771e+02 -1.04886e+02
4.44800e+05 4.44800e+03 -1.04239e+02 -1.04129e+02 -1.04349e+02 -1.04825e+02 -1.04761e+02 -1.04888e+02
4.45120e+05 4.45100e+03 -1.04633e+02 -1.04586e+02 -1.04680e+02 -1.04821e+02 -1.04753e+02 -1.04888e+02
4.45440e+05 4.45400e+03 -1.04475e+02 -1.04415e+02 -1.04534e+02 -1.04816e+02 -1.04746e+02 -1.04887e+02
4.45760e+05 4.45700e+03 -1.04246e+02 -1.04214e+02 -1.04279e+02 -1.04811e+02 -1.04739e+02 -1.04884e+02
4.46080e+05 4.46000e+03 -1.04496e+02 -1.04495e+02 -1.04497e+02 -1.04807e+02 -1.04733e+02 -1.04881e+02
4.46400e+05 4.46400e+03 -1.04958e+02 -1.04825e+02 -1.05090e+02 -1.04802e+02 -1.04727e+02 -1.04876e+02
4.46720e+05 4.46700e+03 -1.04898e+02 -1.04629e+02 -1.05166e+02 -1.04796e+02 -1.04722e+02 -1.04870e+02
4.47040e+05 4.47000e+03 -1.04975e+02 -1.04881e+02 -1.05068e+02 -1.04789e+02 -1.04716e+02 -1.04862e+02
4.47360e+05 4.47300e+03 -1.04962e+02 -1.04958e+02 -1.04965e+02 -1.04781e+02 -1.04710e+02 -1.04853e+02
4.47680e+05 4.47600e+03 -1.04839e+02 -1.04519e+02 -1.05159e+02 -1.04773e+02 -1.04703e+02 -1.04844e+02
4.48000e+05 4.48000e+03 -1.04627e+02 -1.04540e+02 -1.04714e+02 -1.04764e+02 -1.04696e+02 -1.04833e+02
4.48320e+05 4.48300e+03 -1.04536e+02 -1.04302e+02 -1.04769e+02 -1.04755e+02 -1.04688e+02 -1.04822e+02
4.48640e+05 4.48600e+03 -1.04305e+02 -1.04033e+02 -1.04578e+02 -1.04745e+02 -1.04679e+02 -1.04810e+02
4.48960e+05 4.48900e+03 -1.04315e+02 -1.04157e+02 -1.04473e+02 -1.04734e+02 -1.04670e+02 -1.04798e+02
4.49280e+05 4.49200e+03 -1.04707e+02 -1.04461e+02 -1.04953e+02 -1.04723e+02 -1.04660e+02 -1.04786e+02
4.49600e+05 4.49600e+03 -1.04817e+02 -1.04807e+02 -1.04827e+02 -1.04712e+02 -1.04650e+02 -1.04773e+02
4.49920e+05 4.49900e+03 -1.04333e+02 -1.04311e+02 -1.04354e+02 -1.04701e+02 -1.04640e+02 -1.04761e+02
4.50240e+05 4.50200e+03 -1.04630e+02 -1.04510e+02 -1.04749e+02 -1.04690e+02 -1.04630e+02 -1.04750e+02
4.50560e+05 4.50500e+03 -1.04653e+02 -1.04647e+02 -1.04659e+02 -1.04679e+02 -1.04620e+02 -1.04738e+02
4.50880e+05 4.50800e+03 -1.04518e+02 -1.04479e+02 -1.04557e+02 -1.04669e+02 -1.04611e+02 -1.04728e+02
4.51200e+05 4.51200e+03 -1.05085e+02 -1.04608e+02 -1.05561e+02 -1.04661e+02 -1.04603e+02 -1.04719e+02
4.51520e+05 4.51500e+03 -1.04584e+02 -1.04532e+02 -1.04637e+02 -1.04654e+02 -1.04596e+02 -1.04711e+02
4.51840e+05 4.51800e+03 -1.04528e+02 -1.04445e+02 -1.04610e+02 -1.04647e+02 -1.04589e+02 -1.04704e+02
4.52160e+05 4.52100e+03 -1.04492e+02 -1.04331e+02 -1.04652e+02 -1.04641e+02 -1.04584e+02 -1.04698e+02
4.52480e+05 4.52400e+03 -1.04439e+02 -1.04306e+02 -1.04573e+02 -1.04636e+02 -1.04579e+02 -1.04693e+02
4.52800e+05 4.52800e+03 -1.04566e+02 -1.04544e+02 -1.04589e+02 -1.04632e+02 -1.04575e+02 -1.04689e+02
4.53120e+05 4.53100e+03 -1.04582e+02 -1.04537e+02 -1.04627e+02 -1.04629e+02 -1.04572e+02 -1.04686e+02
4.53440e+05 4.53400e+03 -1.04622e+02 -1.04386e+02 -1.04858e+02 -1.04626e+02 -1.04569e+02 -1.04684e+02
4.53760e+05 4.53700e+03 -1.04526e+02 -1.04480e+02 -1.04572e+02 -1.04624e+02 -1.04567e+02 -1.04682e+02
4.54080e+05 4.54000e+03 -1.05257e+02 -1.04805e+02 -1.05709e+02 -1.04623e+02 -1.04565e+02 -1.04680e+02
4.54400e+05 4.54400e+03 -1.04729e+02 -1.04409e+02 -1.05049e+02 -1.04620e+02 -1.04563e+02 -1.04678e+02
4.54720e+05 4.54700e+03 -1.04620e+02 -1.04333e+02 -1.04906e+02 -1.04618e+02 -1.04562e+02 -1.04675e+02
4.55040e+05 4.55000e+03 -1.04646e+02 -1.04541e+02 -1.04751e+02 -1.04615e+02 -1.04560e+02 -1.04671e+02
4.55360e+05 4.55300e+03 -1.04953e+02 -1.04721e+02 -1.05185e+02 -1.04613e+02 -1.04559e+02 -1.04667e+02
4.55680e+05 4.55600e+03 -1.04588e+02 -1.04564e+02 -1.04613e+02 -1.04609e+02 -1.04557e+02 -1.04662e+02
4.56000e+05 4.56000e+03 -1.04481e+02 -1.04386e+02 -1.04576e+02 -1.04606e+02 -1.04556e+02 -1.04655e+02
4.56320e+05 4.56300e+03 -1.04441e+02 -1.04190e+02 -1.04693e+02 -1.04602e+02 -1.04555e+02 -1.04648e+02
4.56640e+05 4.56600e+03 -1.04481e+02 -1.04478e+02 -1.04483e+02 -1.04596e+02 -1.04553e+02 -1.04640e+02
4.56960e+05 4.56900e+03 -1.05040e+02 -1.04946e+02 -1.05133e+02 -1.04591e+02 -1.04552e+02 -1.04631e+02
4.57280e+05 4.57200e+03 -1.04608e+02 -1.04535e+02 -1.04680e+02 -1.04587e+02 -1.04551e+02 -1.04622e+02
4.57600e+05 4.57600e+03 -1.04665e+02 -1.04662e+02 -1.04667e+02 -1.04581e+02 -1.04550e+02 -1.04612e+02
4.57920e+05 4.57900e+03 -1.04564e+02 -1.04542e+02 -1.04585e+02 -1.04576e+02 -1.04549e+02 -1.04603e+02
4.58240e+05 4.58200e+03 -1.04434e+02 -1.04167e+02 -1.04700e+02 -1.04572e+02 -1.04549e+02 -1.04594e+02
4.58560e+05 4.58500e+03 -1.04287e+02 -1.04192e+02 -1.04383e+02 -1.04567e+02 -1.04549e+02 -1.04586e+02
4.58880e+05 4.58800e+03 -1.04802e+02 -1.04624e+02 -1.04980e+02 -1.04564e+02 -1.04550e+02 -1.04578e+02
4.59200e+05 4.59200e+03 -1.04838e+02 -1.04733e+02 -1.04942e+02 -1.04562e+02 -1.04552e+02 -1.04572e+02
4.59520e+05 4.59500e+03 -1.04590e+02 -1.04178e+02 -1.05001e+02 -1.04560e+02 -1.04554e+02 -1.04567e+02
4.59840e+05 4.59800e+03 -1.04753e+02 -1.04538e+02 -1.04968e+02 -1.04560e+02 -1.04557e+02 -1.04563e+02
4.60160e+05 4.60100e+03 -1.05343e+02 -1.05332e+02 -1.05354e+02 -1.04560e+02 -1.04560e+02 -1.04560e+02
4.60480e+05 4.60400e+03 -1.05203e+02 -1.04799e+02 -1.05606e+02 -1.04561e+02 -1.04559e+02 -1.04564e+02
4.60800e+05 4.60800e+03 -1.04957e+02 -1.04880e+02 -1.05034e+02 -1.04564e+02 -1.04559e+02 -1.04569e+02
4.61120e+05 4.61100e+03 -1.04657e+02 -1.04322e+02 -1.04992e+02 -1.04567e+02 -1.04561e+02 -1.04573e+02
4.61440e+05 4.61400e+03 -1.04529e+02 -1.04358e+02 -1.04700e+02 -1.04571e+02 -1.04564e+02 -1.04578e+02
4.61760e+05 4.61700e+03 -1.04674e+02 -1.04592e+02 -1.04757e+02 -1.04575e+02 -1.04568e+02 -1.04582e+02
4.62080e+05 4.62000e+03 -1.04837e+02 -1.04702e+02 -1.04971e+02 -1.04579e+02 -1.04573e+02 -1.04586e+02
4.62400e+05 4.62400e+03 -1.04692e+02 -1.04513e+02 -1.04872e+02 -1.04584e+02 -1.04578e+02 -1.04590e+02
4.62720e+05 4.62700e+03 -1.04662e+02 -1.04451e+02 -1.04873e+02 -1.04589e+02 -1.04585e+02 -1.04593e+02
4.63040e+05 4.63000e+03 -1.04730e+02 -1.04476e+02 -1.04983e+02 -1.04594e+02 -1.04591e+02 -1.04597e+02
4.63360e+05 4.63300e+03 -1.04186e+02 -1.04053e+02 -1.04320e+02 -1.04600e+02 -1.04599e+02 -1.04600e+02
4.63680e+05 4.63600e+03 -1.04359e+02 -1.04259e+02 -1.04460e+02 -1.04605e+02 -1.04603e+02 -1.04606e+02
4.64000e+05 4.64000e+03 -1.04630e+02 -1.04508e+02 -1.04752e+02 -1.04611e+02 -1.04607e+02 -1.04614e+02
4.64320e+05 4.64300e+03 -1.04580e+02 -1.04389e+02 -1.04771e+02 -1.04617e+02 -1.04612e+02 -1.04621e+02
4.64640e+05 4.64600e+03 -1.04229e+02 -1.04177e+02 -1.04281e+02 -1.04623e+02 -1.04617e+02 -1.04629e+02
4.64960e+05 4.64900e+03 -1.04395e+02 -1.04371e+02 -1.04420e+02 -1.04630e+02 -1.04623e+02 -1.04636e+02
4.65280e+05 4.65200e+03 -1.04593e+02 -1.04404e+02 -1.04781e+02 -1.04636e+02 -1.04630e+02 -1.04643e+02
4.65600e+05 4.65600e+03 -1.04436e+02 -1.04328e+02 -1.04544e+02 -1.04644e+02 -1.04637e+02 -1.04650e+02
4.65920e+05 4.65900e+03 -1.04411e+02 -1.04144e+02 -1.04677e+02 -1.04650e+02 -1.04645e+02 -1.04656e+02
4.66240e+05 4.66200e+03 -1.04365e+02 -1.04172e+02 -1.04558e+02 -1.04657e+02 -1.04653e+02 -1.04662e+02
4.66560e+05 4.66500e+03 -1.04340e+02 -1.04208e+02 -1.04473e+02 -1.04665e+02 -1.04661e+02 -1.04668e+02
4.66880e+05 4.66800e+03 -1.04503e+02 -1.04190e+02 -1.04816e+02 -1.04671e+02 -1.04668e+02 -1.04673e+02
4.67200e+05 4.67200e+03 -1.04921e+02 -1.04631e+02 -1.05211e+02 -1.04677e+02 -1.04675e+02 -1.04678e+02
4.67520e+05 4.67500e+03 -1.04368e+02 -1.04288e+02 -1.04448e+02 -1.04681e+02 -1.04680e+02 -1.04682e+02
4.67840e+05 4.67800e+03 -1.04531e+02 -1.04233e+02 -1.04828e+02 -1.04685e+02 -1.04683e+02 -1.04686e+02
4.68160e+05 4.68100e+03 -1.04938e+02 -1.04633e+02 -1.05242e+02 -1.04688e+02 -1.04686e+02 -1.04689e+02
4.68480e+05 4.68400e+03 -1.04742e+02 -1.04706e+02 -1.04777e+02 -1.04689e+02 -1.04686e+02 -1.04691e+02
4.68800e+05 4.68800e+03 -1.04281e+02 -1.04073e+02 -1.04490e+02 -1.04688e+02 -1.04684e+02 -1.04692e+02
4.69120e+05 4.69100e+03 -1.04703e+02 -1.04371e+02 -1.05036e+02 -1.04686e+02 -1.04681e+02 -1.04692e+02
4.69440e+05 4.69400e+03 -1.04600e+02 -1.04516e+02 -1.04684e+02 -1.04684e+02 -1.04677e+02 -1.04692e+02
4.69760e+05 4.69700e+03 -1.04310e+02 -1.04029e+02 -1.04591e+02 -1.04680e+02 -1.04671e+02 -1.04690e+02
4.70080e+05 4.70000e+03 -1.04776e+02 -1.04142e+02 -1.05411e+02 -1.04675e+02 -1.04664e+02 -1.04687e+02
4.70400e+05 4.70400e+03 -1.04535e+02 -1.04289e+02 -1.04781e+02 -1.04669e+02 -1.04657e+02 -1.04682e+02
4.70720e+05 4.70700e+03 -1.04465e+02 -1.04263e+02 -1.04666e+02 -1.04663e+02 -1.04649e+02 -1.04677e+02
4.71040e+05 4.71000e+03 -1.04392e+02 -1.04250e+02 -1.04534e+02 -1.04656e+02 -1.04641e+02 -1.04671e+02
4.71360e+05 4.71300e+03 -1.04637e+02 -1.04566e+02 -1.04708e+02 -1.04648e+02 -1.04633e+02 -1.04664e+02
4.71680e+05 4.71600e+03 -1.04400e+02 -1.04158e+02 -1.04641e+02 -1.04641e+02 -1.04625e+02 -1.04656e+02
4.72000e+05 4.72000e+03 -1.04260e+02 -1.04208e+02 -1.04311e+02 -1.04633e+02 -1.04618e+02 -1.04648e+02
4.72320e+05 4.72300e+03 -1.04432e+02 -1.04209e+02 -1.04655e+02 -1.04625e+02 -1.04612e+02 -1.04639e+02
4.72640e+05 4.72600e+03 -1.04409e+02 -1.04244e+02 -1.04573e+02 -1.04618e+02 -1.04606e+02 -1.04630e+02
4.72960e+05 4.72900e+03 -1.04445e+02 -1.03964e+02 -1.04926e+02 -1.04612e+02 -1.04602e+02 -1.04621e+02
4.73280e+05 4.73200e+03 -1.04428e+02 -1.04265e+02 -1.04590e+02 -1.04606e+02 -1.04599e+02 -1.04612e+02
4.73600e+05 4.73600e+03 -1.04239e+02 -1.03996e+02 -1.04482e+02 -1.04600e+02 -1.04597e+02 -1.04602e+02
4.73920e+05 4.73900e+03 -1.04246e+02 -1.04244e+02 -1.04248e+02 -1.04595e+02 -1.04593e+02 -1.04596e+02
4.74240e+05 4.74200e+03 -1.04204e+02 -1.03965e+02 -1.04444e+02 -1.04590e+02 -1.04583e+02 -1.04596e+02
4.74560e+05 4.74500e+03 -1.04485e+02 -1.04343e+02 -1.04627e+02 -1.04585e+02 -1.04573e+02 -1.04598e+02
4.74880e+05 4.74800e+03 -1.04547e+02 -1.04383e+02 -1.04712e+02 -1.04582e+02 -1.04563e+02 -1.04601e+02
4.75200e+05 4.75200e+03 -1.04746e+02 -1.04297e+02 -1.05196e+02 -1.04579e+02 -1.04553e+02 -1.04605e+02
4.75520e+05 4.75500e+03 -1.04796e+02 -1.04667e+02 -1.04925e+02 -1.04576e+02 -1.04543e+02 -1.04609e+02
4.75840e+05 4.75800e+03 -1.04786e+02 -1.04573e+02 -1.04999e+02 -1.04574e+02 -1.04533e+02 -1.04615e+02
4.76160e+05 4.76100e+03 -1.05001e+02 -1.04753e+02 -1.05248e+02 -1.04572e+02 -1.04523e+02 -1.04621e+02
4.76480e+05 4.76400e+03 -1.04469e+02 -1.04455e+02 -1.04484e+02 -1.04570e+02 -1.04513e+02 -1.04627e+02
4.76800e+05 4.76800e+03 -1.04588e+02 -1.04355e+02 -1.04821e+02 -1.04569e+02 -1.04503e+02 -1.04634e+02
4.77120e+05 4.77100e+03 -1.04585e+02 -1.04564e+02 -1.04606e+02 -1.04567e+02 -1.04494e+02 -1.04641e+02
4.77440e+05 4.77400e+03 -1.04404e+02 -1.04382e+02 -1.04425e+02 -1.04566e+02 -1.04484e+02 -1.04648e+02
4.77760e+05 4.77700e+03 -1.04747e+02 -1.04713e+02 -1.04781e+02 -1.04564e+02 -1.04475e+02 -1.04654e+02
4.78080e+05 4.78000e+03 -1.04814e+02 -1.04693e+02 -1.04934e+02 -1.04564e+02 -1.04467e+02 -1.04660e+02
4.78400e+05 4.78400e+03 -1.04936e+02 -1.04914e+02 -1.04959e+02 -1.04562e+02 -1.04459e+02 -1.04666e+02
4.78720e+05 4.78700e+03 -1.04733e+02 -1.04638e+02 -1.04828e+02 -1.04561e+02 -1.04452e+02 -1.04671e+02
4.79040e+05 4.79000e+03 -1.05268e+02 -1.05255e+02 -1.05281e+02 -1.04560e+02 -1.04445e+02 -1.04676e+02
4.79360e+05 4.79300e+03 -1.04922e+02 -1.04483e+02 -1.05362e+02 -1.04559e+02 -1.04440e+02 -1.04679e+02
4.79680e+05 4.79600e+03 -1.05080e+02 -1.04723e+02 -1.05437e+02 -1.04559e+02 -1.04435e+02 -1.04683e+02
4.80000e+05 4.80000e+03 -1.05122e+02 -1.04954e+02 -1.05290e+02 -1.04559e+02 -1.04432e+02 -1.04686e+02
4.80320e+05 4.80300e+03 -1.04601e+02 -1.04389e+02 -1.04814e+02 -1.04559e+02 -1.04430e+02 -1.04688e+02
4.80640e+05 4.80600e+03 -1.04887e+02 -1.04118e+02 -1.05656e+02 -1.04560e+02 -1.04430e+02 -1.04690e+02
4.80960e+05 4.80900e+03 -1.05276e+02 -1.04821e+02 -1.05732e+02 -1.04561e+02 -1.04431e+02 -1.04691e+02
4.81280e+05 4.81200e+03 -1.05271e+02 -1.04453e+02 -1.06089e+02 -1.04562e+02 -1.04433e+02 -1.04692e+02
4.81600e+05 4.81600e+03 -1.05468e+02 -1.05041e+02 -1.05894e+02 -1.04565e+02 -1.04436e+02 -1.04693e+02
4.81920e+05 4.81900e+03 -1.05401e+02 -1.04489e+02 -1.06314e+02 -1.04567e+02 -1.04441e+02 -1.04693e+02
4.82240e+05 4.82200e+03 -1.04772e+02 -1.04614e+02 -1.04930e+02 -1.04571e+02 -1.04447e+02 -1.04694e+02
4.82560e+05 4.82500e+03 -1.05216e+02 -1.04565e+02 -1.05868e+02 -1.04575e+02 -1.04454e+02 -1.04695e+02
4.82880e+05 4.82800e+03 -1.05654e+02 -1.04753e+02 -1.06554e+02 -1.04580e+02 -1.04462e+02 -1.04698e+02
4.83200e+05 4.83200e+03 -1.04697e+02 -1.04622e+02 -1.04773e+02 -1.04585e+02 -1.04470e+02 -1.04701e+02
4.83520e+05 4.83500e+03 -1.05411e+02 -1.04738e+02 -1.06084e+02 -1.04592e+02 -1.04479e+02 -1.04705e+02
4.83840e+05 4.83800e+03 -1.04709e+02 -1.04603e+02 -1.04815e+02 -1.04601e+02 -1.04489e+02 -1.04712e+02
4.84160e+05 4.84100e+03 -1.04799e+02 -1.04287e+02 -1.05312e+02 -1.04609e+02 -1.04498e+02 -1.04721e+02
4.84480e+05 4.84400e+03 -1.04779e+02 -1.04747e+02 -1.04812e+02 -1.04620e+02 -1.04508e+02 -1.04732e+02
4.84800e+05 4.84800e+03 -1.05797e+02 -1.04317e+02 -1.07278e+02 -1.04631e+02 -1.04517e+02 -1.04746e+02
4.85120e+05 4.85100e+03 -1.04694e+02 -1.04254e+02 -1.05134e+02 -1.04644e+02 -1.04526e+02 -1.04763e+02
4.85440e+05 4.85400e+03 -1.05234e+02 -1.04476e+02 -1.05993e+02 -1.04659e+02 -1.04534e+02 -1.04783e+02
4.85760e+05 4.85700e+03 -1.04695e+02 -1.04509e+02 -1.04880e+02 -1.04673e+02 -1.04541e+02 -1.04806e+02
4.86080e+05 4.86000e+03 -1.04870e+02 -1.04605e+02 -1.05134e+02 -1.04689e+02 -1.04547e+02 -1.04831e+02
4.86400e+05 4.86400e+03 -1.05019e+02 -1.04436e+02 -1.05602e+02 -1.04706e+02 -1.04553e+02 -1.04859e+02
4.86720e+05 4.86700e+03 -1.05127e+02 -1.04759e+02 -1.05496e+02 -1.04723e+02 -1.04557e+02 -1.04889e+02
4.87040e+05 4.87000e+03 -1.05958e+02 -1.05186e+02 -1.06730e+02 -1.04740e+02 -1.04561e+02 -1.04920e+02
4.87360e+05 4.87300e+03 -1.05378e+02 -1.04817e+02 -1.05939e+02 -1.04757e+02 -1.04563e+02 -1.04952e+02
4.87680e+05 4.87600e+03 -1.04709e+02 -1.04687e+02 -1.04732e+02 -1.04774e+02 -1.04565e+02 -1.04984e+02
4.88000e+05 4.88000e+03 -1.06321e+02 -1.04757e+02 -1.07885e+02 -1.04791e+02 -1.04565e+02 -1.05016e+02
4.88320e+05 4.88300e+03 -1.05879e+02 -1.04355e+02 -1.07402e+02 -1.04805e+02 -1.04564e+02 -1.05046e+02
4.88640e+05 4.88600e+03 -1.05135e+02 -1.05126e+02 -1.05143e+02 -1.04820e+02 -1.04563e+02 -1.05076e+02
4.88960e+05 4.88900e+03 -1.04775e+02 -1.04431e+02 -1.05119e+02 -1.04833e+02 -1.04561e+02 -1.05104e+02
4.89280e+05 4.89200e+03 -1.04597e+02 -1.04211e+02 -1.04983e+02 -1.04845e+02 -1.04558e+02 -1.05131e+02
4.89600e+05 4.89600e+03 -1.05124e+02 -1.04583e+02 -1.05666e+02 -1.04856e+02 -1.04556e+02 -1.05156e+02
4.89920e+05 4.89900e+03 -1.04676e+02 -1.04468e+02 -1.04884e+02 -1.04866e+02 -1.04553e+02 -1.05179e+02
4.90240e+05 4.90200e+03 -1.05123e+02 -1.04440e+02 -1.05806e+02 -1.04875e+02 -1.04550e+02 -1.05201e+02
4.90560e+05 4.90500e+03 -1.05135e+02 -1.04364e+02 -1.05905e+02 -1.04884e+02 -1.04547e+02 -1.05221e+02
4.90880e+05 4.90800e+03 -1.04965e+02 -1.04508e+02 -1.05423e+02 -1.04893e+02 -1.04545e+02 -1.05241e+02
4.91200e+05 4.91200e+03 -1.04691e+02 -1.04503e+02 -1.04880e+02 -1.04903e+02 -1.04544e+02 -1.05261e+02
4.91520e+05 4.91500e+03 -1.04879e+02 -1.04619e+02 -1.05138e+02 -1.04912e+02 -1.04543e+02 -1.05280e+02
4.91840e+05 4.91800e+03 -1.04991e+02 -1.04604e+02 -1.05378e+02 -1.04922e+02 -1.04544e+02 -1.05300e+02
4.92160e+05 4.92100e+03 -1.04725e+02 -1.04246e+02 -1.05205e+02 -1.04933e+02 -1.04545e+02 -1.05321e+02
4.92480e+05 4.92400e+03 -1.04806e+02 -1.04539e+02 -1.05073e+02 -1.04946e+02 -1.04548e+02 -1.05343e+02
4.92800e+05 4.92800e+03 -1.05120e+02 -1.05085e+02 -1.05155e+02 -1.04960e+02 -1.04552e+02 -1.05367e+02
4.93120e+05 4.93100e+03 -1.04638e+02 -1.04366e+02 -1.04910e+02 -1.04974e+02 -1.04556e+02 -1.05392e+02
4.93440e+05 4.93400e+03 -1.04880e+02 -1.04801e+02 -1.04958e+02 -1.04990e+02 -1.04562e+02 -1.05418e+02
4.93760e+05 4.93700e+03 -1.04751e+02 -1.04580e+02 -1.04922e+02 -1.05006e+02 -1.04568e+02 -1.05445e+02
4.94080e+05 4.94000e+03 -1.04350e+02 -1.04104e+02 -1.04597e+02 -1.05023e+02 -1.04574e+02 -1.05472e+02
4.94400e+05 4.94400e+03 -1.05132e+02 -1.04701e+02 -1.05563e+02 -1.05040e+02 -1.04581e+02 -1.05498e+02
4.94720e+05 4.94700e+03 -1.04864e+02 -1.04863e+02 -1.04864e+02 -1.05055e+02 -1.04587e+02 -1.05524e+02
4.95040e+05 4.95000e+03 -1.04627e+02 -1.04503e+02 -1.04752e+02 -1.05071e+02 -1.04593e+02 -1.05548e+02
4.95360e+05 4.95300e+03 -1.04801e+02 -1.04284e+02 -1.05318e+02 -1.05084e+02 -1.04599e+02 -1.05570e+02
4.95680e+05 4.95600e+03 -1.05020e+02 -1.04627e+02 -1.05413e+02 -1.05097e+02 -1.04605e+02 -1.05589e+02
4.96000e+05 4.96000e+03 -1.04648e+02 -1.04631e+02 -1.04666e+02 -1.05106e+02 -1.04609e+02 -1.05604e+02
4.96320e+05 4.96300e+03 -1.04661e+02 -1.04511e+02 -1.04811e+02 -1.05114e+02 -1.04614e+02 -1.05615e+02
4.96640e+05 4.96600e+03 -1.04986e+02 -1.04848e+02 -1.05123e+02 -1.05120e+02 -1.04617e+02 -1.05622e+02
4.96960e+05 4.96900e+03 -1.04558e+02 -1.04505e+02 -1.04611e+02 -1.05123e+02 -1.04621e+02 -1.05624e+02
4.97280e+05 4.97200e+03 -1.04421e+02 -1.04065e+02 -1.04776e+02 -1.05123e+02 -1.04623e+02 -1.05622e+02
4.97600e+05 4.97600e+03 -1.04833e+02 -1.04634e+02 -1.05032e+02 -1.05120e+02 -1.04626e+02 -1.05615e+02
4.97920e+05 4.97900e+03 -1.04905e+02 -1.04843e+02 -1.04967e+02 -1.05115e+02 -1.04627e+02 -1.05604e+02
4.98240e+05 4.98200e+03 -1.04474e+02 -1.04197e+02 -1.04750e+02 -1.05108e+02 -1.04628e+02 -1.05589e+02
4.98560e+05 4.98500e+03 -1.04756e+02 -1.04281e+02 -1.05230e+02 -1.05099e+02 -1.04629e+02 -1.05569e+02
4.98880e+05 4.98800e+03 -1.04752e+02 -1.04556e+02 -1.04948e+02 -1.05088e+02 -1.04629e+02 -1.05547e+02
4.99200e+05 4.99200e+03 -1.04492e+02 -1.04319e+02 -1.04665e+02 -1.05075e+02 -1.04628e+02 -1.05521e+02
4.99520e+05 4.99500e+03 -1.04646e+02 -1.04607e+02 -1.04685e+02 -1.05059e+02 -1.04627e+02 -1.05492e+02
4.99840e+05 4.99800e+03 -1.04593e+02 -1.04579e+02 -1.04606e+02 -1.05044e+02 -1.04626e+02 -1.05462e+02
5.00160e+05 5.00100e+03 -1.04686e+02 -1.04611e+02 -1.04760e+02 -1.05026e+02 -1.04624e+02 -1.05429e+02
5.00480e+05 5.00400e+03 -1.05404e+02 -1.04655e+02 -1.06154e+02 -1.05008e+02 -1.04621e+02 -1.05396e+02
5.00800e+05 5.00800e+03 -1.04447e+02 -1.04204e+02 -1.04691e+02 -1.04990e+02 -1.04618e+02 -1.05362e+02
5.01120e+05 5.01100e+03 -1.06811e+02 -1.04696e+02 -1.08927e+02 -1.04971e+02 -1.04615e+02 -1.05327e+02
5.01440e+05 5.01400e+03 -1.07588e+02 -1.04790e+02 -1.10386e+02 -1.04952e+02 -1.04611e+02 -1.05293e+02
5.01760e+05 5.01700e+03 -1.04538e+02 -1.04501e+02 -1.04575e+02 -1.04934e+02 -1.04608e+02 -1.05259e+02
5.02080e+05 5.02000e+03 -1.04617e+02 -1.04438e+02 -1.04796e+02 -1.04916e+02 -1.04604e+02 -1.05227e+02
5.02400e+05 5.02400e+03 -1.04564e+02 -1.04305e+02 -1.04822e+02 -1.04898e+02 -1.04601e+02 -1.05195e+02
5.02720e+05 5.02700e+03 -1.04671e+02 -1.04627e+02 -1.04715e+02 -1.04882e+02 -1.04599e+02 -1.05166e+02
5.03040e+05 5.03000e+03 -1.04348e+02 -1.04229e+02 -1.04467e+02 -1.04868e+02 -1.04596e+02 -1.05139e+02
5.03360e+05 5.03300e+03 -1.04421e+02 -1.04344e+02 -1.04499e+02 -1.04855e+02 -1.04595e+02 -1.05115e+02
5.03680e+05 5.03600e+03 -1.04482e+02 -1.04270e+02 -1.04695e+02 -1.04844e+02 -1.04594e+02 -1.05095e+02
5.04000e+05 5.04000e+03 -1.04708e+02 -1.04643e+02 -1.04772e+02 -1.04836e+02 -1.04593e+02 -1.05079e+02
5.04320e+05 5.04300e+03 -1.04416e+02 -1.04370e+02 -1.04463e+02 -1.04832e+02 -1.04593e+02 -1.05070e+02
5.04640e+05 5.04600e+03 -1.04370e+02 -1.04196e+02 -1.04544e+02 -1.04830e+02 -1.04594e+02 -1.05066e+02
5.04960e+05 5.04900e+03 -1.04562e+02 -1.04504e+02 -1.04621e+02 -1.04832e+02 -1.04596e+02 -1.05068e+02
5.05280e+05 5.05200e+03 -1.04695e+02 -1.04662e+02 -1.04728e+02 -1.04838e+02 -1.04598e+02 -1.05077e+02
5.05600e+05 5.05600e+03 -1.04696e+02 -1.04587e+02 -1.04805e+02 -1.04846e+02 -1.04600e+02 -1.05092e+02
5.05920e+05 5.05900e+03 -1.04534e+02 -1.04366e+02 -1.04702e+02 -1.04857e+02 -1.04602e+02 -1.05112e+02
5.06240e+05 5.06200e+03 -1.04665e+02 -1.04174e+02 -1.05156e+02 -1.04870e+02 -1.04604e+02 -1.05136e+02
5.06560e+05 5.06500e+03 -1.04624e+02 -1.04600e+02 -1.04649e+02 -1.04885e+02 -1.04606e+02 -1.05163e+02
5.06880e+05 5.06800e+03 -1.04525e+02 -1.04332e+02 -1.04718e+02 -1.04900e+02 -1.04609e+02 -1.05192e+02
5.07200e+05 5.07200e+03 -1.04565e+02 -1.04395e+02 -1.04735e+02 -1.04915e+02 -1.04610e+02 -1.05220e+02
5.07520e+05 5.07500e+03 -1.04903e+02 -1.04337e+02 -1.05468e+02 -1.04930e+02 -1.04612e+02 -1.05248e+02
5.07840e+05 5.07800e+03 -1.04662e+02 -1.04457e+02 -1.04867e+02 -1.04943e+02 -1.04613e+02 -1.05273e+02
5.08160e+05 5.08100e+03 -1.04603e+02 -1.04174e+02 -1.05031e+02 -1.04954e+02 -1.04614e+02 -1.05293e+02
5.08480e+05 5.08400e+03 -1.04251e+02 -1.04095e+02 -1.04406e+02 -1.04962e+02 -1.04614e+02 -1.05309e+02
5.08800e+05 5.08800e+03 -1.04544e+02 -1.04394e+02 -1.04695e+02 -1.04968e+02 -1.04615e+02 -1.05320e+02
5.09120e+05 5.09100e+03 -1.04576e+02 -1.04060e+02 -1.05091e+02 -1.04969e+02 -1.04615e+02 -1.05324e+02
5.09440e+05 5.09400e+03 -1.04673e+02 -1.04536e+02 -1.04810e+02 -1.04969e+02 -1.04615e+02 -1.05323e+02
5.09760e+05 5.09700e+03 -1.04585e+02 -1.04352e+02 -1.04818e+02 -1.04965e+02 -1.04614e+02 -1.05316e+02
5.10080e+05 5.10000e+03 -1.04618e+02 -1.04421e+02 -1.04815e+02 -1.04959e+02 -1.04614e+02 -1.05304e+02
5.10400e+05 5.10400e+03 -1.04630e+02 -1.04324e+02 -1.04937e+02 -1.04950e+02 -1.04613e+02 -1.05287e+02
5.10720e+05 5.10700e+03 -1.05198e+02 -1.04686e+02 -1.05710e+02 -1.04939e+02 -1.04612e+02 -1.05266e+02
5.11040e+05 5.11000e+03 -1.04822e+02 -1.04502e+02 -1.05142e+02 -1.04925e+02 -1.04610e+02 -1.05241e+02
5.11360e+05 5.11300e+03 -1.04757e+02 -1.04679e+02 -1.04836e+02 -1.04912e+02 -1.04608e+02 -1.05215e+02
5.11680e+05 5.11600e+03 -1.04827e+02 -1.04790e+02 -1.04863e+02 -1.04896e+02 -1.04605e+02 -1.05187e+02
5.12000e+05 5.12000e+03 -1.04920e+02 -1.04860e+02 -1.04980e+02 -1.04881e+02 -1.04602e+02 -1.05159e+02
5.12320e+05 5.12300e+03 -1.04984e+02 -1.04614e+02 -1.05355e+02 -1.04864e+02 -1.04598e+02 -1.05131e+02
5.12640e+05 5.12600e+03 -1.04652e+02 -1.04348e+02 -1.04956e+02 -1.04848e+02 -1.04593e+02 -1.05103e+02
5.12960e+05 5.12900e+03 -1.04773e+02 -1.04683e+02 -1.04862e+02 -1.04832e+02 -1.04588e+02 -1.05077e+02
5.13280e+05 5.13200e+03 -1.04809e+02 -1.04499e+02 -1.05120e+02 -1.04817e+02 -1.04582e+02 -1.05052e+02
5.13600e+05 5.13600e+03 -1.04846e+02 -1.04312e+02 -1.05381e+02 -1.04802e+02 -1.04576e+02 -1.05029e+02
5.13920e+05 5.13900e+03 -1.04654e+02 -1.04365e+02 -1.04944e+02 -1.04790e+02 -1.04570e+02 -1.05009e+02
5.14240e+05 5.14200e+03 -1.04780e+02 -1.04452e+02 -1.05108e+02 -1.04776e+02 -1.04563e+02 -1.04990e+02
5.14560e+05 5.14500e+03 -1.05041e+02 -1.04805e+02 -1.05277e+02 -1.04765e+02 -1.04557e+02 -1.04973e+02
5.14880e+05 5.14800e+03 -1.04891e+02 -1.04638e+02 -1.05144e+02 -1.04755e+02 -1.04551e+02 -1.04959e+02
5.15200e+05 5.15200e+03 -1.04915e+02 -1.04890e+02 -1.04939e+02 -1.04745e+02 -1.04545e+02 -1.04946e+02
5.15520e+05 5.15500e+03 -1.05221e+02 -1.04614e+02 -1.05828e+02 -1.04738e+02 -1.04540e+02 -1.04936e+02
5.15840e+05 5.15800e+03 -1.05055e+02 -1.04915e+02 -1.05194e+02 -1.04731e+02 -1.04535e+02 -1.04927e+02
5.16160e+05 5.16100e+03 -1.04922e+02 -1.04685e+02 -1.05160e+02 -1.04726e+02 -1.04532e+02 -1.04920e+02
5.16480e+05 5.16400e+03 -1.04713e+02 -1.04603e+02 -1.04822e+02 -1.04722e+02 -1.04530e+02 -1.04915e+02
5.16800e+05 5.16800e+03 -1.04844e+02 -1.04770e+02 -1.04918e+02 -1.04721e+02 -1.04529e+02 -1.04912e+02
5.17120e+05 5.17100e+03 -1.04867e+02 -1.04682e+02 -1.05051e+02 -1.04719e+02 -1.04529e+02 -1.04910e+02
5.17440e+05 5.17400e+03 -1.05139e+02 -1.04953e+02 -1.05325e+02 -1.04719e+02 -1.04529e+02 -1.04909e+02
5.17760e+05 5.17700e+03 -1.04887e+02 -1.04842e+02 -1.04932e+02 -1.04721e+02 -1.04531e+02 -1.04910e+02
5.18080e+05 5.18000e+03 -1.04819e+02 -1.04467e+02 -1.05171e+02 -1.04722e+02 -1.04534e+02 -1.04911e+02
5.18400e+05 5.18400e+03 -1.05148e+02 -1.05120e+02 -1.05176e+02 -1.04726e+02 -1.04537e+02 -1.04915e+02
5.18720e+05 5.18700e+03 -1.04823e+02 -1.04479e+02 -1.05168e+02 -1.04730e+02 -1.04541e+02 -1.04919e+02
5.19040e+05 5.19000e+03 -1.04624e+02 -1.04396e+02 -1.04851e+02 -1.04734e+02 -1.04545e+02 -1.04924e+02
5.19360e+05 5.19300e+03 -1.04712e+02 -1.04397e+02 -1.05027e+02 -1.04740e+02 -1.04549e+02 -1.04930e+02
5.19680e+05 5.19600e+03 -1.04842e+02 -1.04514e+02 -1.05170e+02 -1.04746e+02 -1.04554e+02 -1.04938e+02
5.20000e+05 5.20000e+03 -1.04380e+02 -1.04327e+02 -1.04432e+02 -1.04752e+02 -1.04559e+02 -1.04946e+02
5.20320e+05 5.20300e+03 -1.04600e+02 -1.04342e+02 -1.04857e+02 -1.04760e+02 -1.04565e+02 -1.04954e+02
5.20640e+05 5.20600e+03 -1.04635e+02 -1.04328e+02 -1.04941e+02 -1.04767e+02 -1.04570e+02 -1.04964e+02
5.20960e+05 5.20900e+03 -1.05161e+02 -1.04868e+02 -1.05454e+02 -1.04774e+02 -1.04576e+02 -1.04973e+02
5.21280e+05 5.21200e+03 -1.04912e+02 -1.04652e+02 -1.05172e+02 -1.04782e+02 -1.04582e+02 -1.04983e+02
5.21600e+05 5.21600e+03 -1.05154e+02 -1.04398e+02 -1.05911e+02 -1.04790e+02 -1.04588e+02 -1.04992e+02
5.21920e+05 5.21900e+03 -1.05337e+02 -1.04506e+02 -1.06168e+02 -1.04798e+02 -1.04595e+02 -1.05001e+02
5.22240e+05 5.22200e+03 -1.04765e+02 -1.04405e+02 -1.05125e+02 -1.04805e+02 -1.04601e+02 -1.05010e+02
5.22560e+05 5.22500e+03 -1.05198e+02 -1.04388e+02 -1.06008e+02 -1.04812e+02 -1.04607e+02 -1.05018e+02
5.22880e+05 5.22800e+03 -1.05120e+02 -1.04393e+02 -1.05848e+02 -1.04820e+02 -1.04613e+02 -1.05026e+02
5.23200e+05 5.23200e+03 -1.05123e+02 -1.04587e+02 -1.05658e+02 -1.04825e+02 -1.04618e+02 -1.05032e+02
5.23520e+05 5.23500e+03 -1.05162e+02 -1.04195e+02 -1.06130e+02 -1.04831e+02 -1.04623e+02 -1.05038e+02
5.23840e+05 5.23800e+03 -1.05579e+02 -1.04808e+02 -1.06351e+02 -1.04834e+02 -1.04627e+02 -1.05042e+02
5.24160e+05 5.24100e+03 -1.05741e+02 -1.04315e+02 -1.07167e+02 -1.04838e+02 -1.04630e+02 -1.05046e+02
5.24480e+05 5.24400e+03 -1.05212e+02 -1.04479e+02 -1.05944e+02 -1.04840e+02 -1.04631e+02 -1.05049e+02
5.24800e+05 5.24800e+03 -1.05293e+02 -1.04178e+02 -1.06409e+02 -1.04842e+02 -1.04632e+02 -1.05052e+02
5.25120e+05 5.25100e+03 -1.05536e+02 -1.04333e+02 -1.06739e+02 -1.04843e+02 -1.04631e+02 -1.05055e+02
5.25440e+05 5.25400e+03 -1.05083e+02 -1.04309e+02 -1.05857e+02 -1.04844e+02 -1.04630e+02 -1.05058e+02
5.25760e+05 5.25700e+03 -1.05596e+02 -1.04443e+02 -1.06748e+02 -1.04844e+02 -1.04627e+02 -1.05061e+02
5.26080e+05 5.26000e+03 -1.04855e+02 -1.04447e+02 -1.05263e+02 -1.04844e+02 -1.04622e+02 -1.05065e+02
5.26400e+05 5.26400e+03 -1.04574e+02 -1.04496e+02 -1.04652e+02 -1.04844e+02 -1.04617e+02 -1.05071e+02
5.26720e+05 5.26700e+03 -1.05552e+02 -1.04526e+02 -1.06577e+02 -1.04845e+02 -1.04611e+02 -1.05079e+02
5.27040e+05 5.27000e+03 -1.06265e+02 -1.04995e+02 -1.07535e+02 -1.04846e+02 -1.04604e+02 -1.05089e+02
5.27360e+05 5.27300e+03 -1.05532e+02 -1.04728e+02 -1.06337e+02 -1.04849e+02 -1.04596e+02 -1.05101e+02
5.27680e+05 5.27600e+03 -1.05892e+02 -1.05228e+02 -1.06555e+02 -1.04852e+02 -1.04588e+02 -1.05117e+02
5.28000e+05 5.28000e+03 -1.05855e+02 -1.04557e+02 -1.07153e+02 -1.04858e+02 -1.04580e+02 -1.05136e+02
5.28320e+05 5.28300e+03 -1.05854e+02 -1.04356e+02 -1.07352e+02 -1.04865e+02 -1.04571e+02 -1.05159e+02
5.28640e+05 5.28600e+03 -1.05606e+02 -1.04723e+02 -1.06488e+02 -1.04874e+02 -1.04562e+02 -1.05186e+02
5.28960e+05 5.28900e+03 -1.05177e+02 -1.04463e+02 -1.05892e+02 -1.04884e+02 -1.04553e+02 -1.05215e+02
5.29280e+05 5.29200e+03 -1.05022e+02 -1.04391e+02 -1.05653e+02 -1.04897e+02 -1.04545e+02 -1.05249e+02
5.29600e+05 5.29600e+03 -1.04737e+02 -1.04389e+02 -1.05084e+02 -1.04911e+02 -1.04537e+02 -1.05285e+02
5.29920e+05 5.29900e+03 -1.05360e+02 -1.04845e+02 -1.05875e+02 -1.04927e+02 -1.04529e+02 -1.05324e+02
5.30240e+05 5.30200e+03 -1.05186e+02 -1.04746e+02 -1.05627e+02 -1.04943e+02 -1.04522e+02 -1.05364e+02
5.30560e+05 5.30500e+03 -1.05431e+02 -1.04462e+02 -1.06401e+02 -1.04962e+02 -1.04516e+02 -1.05407e+02
5.30880e+05 5.30800e+03 -1.05880e+02 -1.04468e+02 -1.07291e+02 -1.04981e+02 -1.04511e+02 -1.05451e+02
5.31200e+05 5.31200e+03 -1.04828e+02 -1.04284e+02 -1.05372e+02 -1.05001e+02 -1.04506e+02 -1.05497e+02
5.31520e+05 5.31500e+03 -1.08582e+02 -1.04400e+02 -1.12764e+02 -1.05023e+02 -1.04503e+02 -1.05543e+02
5.31840e+05 5.31800e+03 -1.08976e+02 -1.04411e+02 -1.13540e+02 -1.05045e+02 -1.04501e+02 -1.05589e+02
5.32160e+05 5.32100e+03 -1.05666e+02 -1.04428e+02 -1.06903e+02 -1.05067e+02 -1.04500e+02 -1.05635e+02
5.32480e+05 5.32400e+03 -1.07278e+02 -1.04732e+02 -1.09824e+02 -1.05091e+02 -1.04501e+02 -1.05681e+02
5.32800e+05 5.32800e+03 -1.04770e+02 -1.04422e+02 -1.05119e+02 -1.05114e+02 -1.04503e+02 -1.05726e+02
5.33120e+05 5.33100e+03 -1.05388e+02 -1.04713e+02 -1.06064e+02 -1.05138e+02 -1.04506e+02 -1.05770e+02
5.33440e+05 5.33400e+03 -1.05171e+02 -1.04627e+02 -1.05716e+02 -1.05162e+02 -1.04510e+02 -1.05813e+02
5.33760e+05 5.33700e+03 -1.05159e+02 -1.04325e+02 -1.05993e+02 -1.05185e+02 -1.04516e+02 -1.05854e+02
5.34080e+05 5.34000e+03 -1.05375e+02 -1.04561e+02 -1.06189e+02 -1.05209e+02 -1.04522e+02 -1.05895e+02
5.34400e+05 5.34400e+03 -1.05059e+02 -1.04568e+02 -1.05551e+02 -1.05233e+02 -1.04529e+02 -1.05936e+02
5.34720e+05 5.34700e+03 -1.04822e+02 -1.04469e+02 -1.05176e+02 -1.05257e+02 -1.04537e+02 -1.05978e+02
5.35040e+05 5.35000e+03 -1.04737e+02 -1.04180e+02 -1.05294e+02 -1.05283e+02 -1.04545e+02 -1.06021e+02
5.35360e+05 5.35300e+03 -1.04986e+02 -1.04474e+02 -1.05497e+02 -1.05311e+02 -1.04553e+02 -1.06069e+02
5.35680e+05 5.35600e+03 -1.05462e+02 -1.04878e+02 -1.06045e+02 -1.05340e+02 -1.04560e+02 -1.06120e+02
5.36000e+05 5.36000e+03 -1.04629e+02 -1.04380e+02 -1.04877e+02 -1.05372e+02 -1.04567e+02 -1.06177e+02
5.36320e+05 5.36300e+03 -1.04816e+02 -1.04569e+02 -1.05064e+02 -1.05406e+02 -1.04573e+02 -1.06239e+02
5.36640e+05 5.36600e+03 -1.04668e+02 -1.04504e+02 -1.04833e+02 -1.05442e+02 -1.04578e+02 -1.06307e+02
5.36960e+05 5.36900e+03 -1.04904e+02 -1.04814e+02 -1.04995e+02 -1.05481e+02 -1.04582e+02 -1.06379e+02
5.37280e+05 5.37200e+03 -1.04583e+02 -1.04376e+02 -1.04790e+02 -1.05519e+02 -1.04585e+02 -1.06454e+02
5.37600e+05 5.37600e+03 -1.04903e+02 -1.04482e+02 -1.05323e+02 -1.05559e+02 -1.04587e+02 -1.06531e+02
5.37920e+05 5.37900e+03 -1.04977e+02 -1.04775e+02 -1.05179e+02 -1.05599e+02 -1.04588e+02 -1.06609e+02
5.38240e+05 5.38200e+03 -1.04944e+02 -1.04657e+02 -1.05230e+02 -1.05636e+02 -1.04588e+02 -1.06684e+02
5.38560e+05 5.38500e+03 -1.04850e+02 -1.04282e+02 -1.05418e+02 -1.05671e+02 -1.04587e+02 -1.06755e+02
5.38880e+05 5.38800e+03 -1.04779e+02 -1.04576e+02 -1.04983e+02 -1.05702e+02 -1.04585e+02 -1.06819e+02
5.39200e+05 5.39200e+03 -1.04653e+02 -1.04652e+02 -1.04653e+02 -1.05729e+02 -1.04583e+02 -1.06875e+02
5.39520e+05 5.39500e+03 -1.04850e+02 -1.04689e+02 -1.05012e+02 -1.05751e+02 -1.04581e+02 -1.06921e+02
5.39840e+05 5.39800e+03 -1.04691e+02 -1.04551e+02 -1.04832e+02 -1.05767e+02 -1.04578e+02 -1.06956e+02
5.40160e+05 5.40100e+03 -1.04712e+02 -1.04452e+02 -1.04971e+02 -1.05776e+02 -1.04575e+02 -1.06978e+02
5.40480e+05 5.40400e+03 -1.04469e+02 -1.04465e+02 -1.04473e+02 -1.05779e+02 -1.04573e+02 -1.06986e+02
5.40800e+05 5.40800e+03 -1.04862e+02 -1.04703e+02 -1.05020e+02 -1.05775e+02 -1.04570e+02 -1.06981e+02
5.41120e+05 5.41100e+03 -1.04552e+02 -1.04321e+02 -1.04783e+02 -1.05766e+02 -1.04568e+02 -1.06963e+02
5.41440e+05 5.41400e+03 -1.05214e+02 -1.04937e+02 -1.05491e+02 -1.05749e+02 -1.04566e+02 -1.06931e+02
5.41760e+05 5.41700e+03 -1.04262e+02 -1.04206e+02 -1.04318e+02 -1.05726e+02 -1.04565e+02 -1.06887e+02
5.42080e+05 5.42000e+03 -1.04405e+02 -1.03921e+02 -1.04889e+02 -1.05698e+02 -1.04564e+02 -1.06832e+02
5.42400e+05 5.42400e+03 -1.04352e+02 -1.04290e+02 -1.04414e+02 -1.05665e+02 -1.04564e+02 -1.06766e+02
5.42720e+05 5.42700e+03 -1.04523e+02 -1.04500e+02 -1.04545e+02 -1.05627e+02 -1.04563e+02 -1.06692e+02
5.43040e+05 5.43000e+03 -1.04517e+02 -1.04303e+02 -1.04732e+02 -1.05587e+02 -1.04563e+02 -1.06611e+02
5.43360e+05 5.43300e+03 -1.04697e+02 -1.04436e+02 -1.04957e+02 -1.05544e+02 -1.04564e+02 -1.06524e+02
5.43680e+05 5.43600e+03 -1.04881e+02 -1.04777e+02 -1.04985e+02 -1.05499e+02 -1.04564e+02 -1.06433e+02
5.44000e+05 5.44000e+03 -1.04225e+02 -1.03962e+02 -1.04488e+02 -1.05451e+02 -1.04564e+02 -1.06338e+02
5.44320e+05 5.44300e+03 -1.04715e+02 -1.04364e+02 -1.05065e+02 -1.05403e+02 -1.04564e+02 -1.06242e+02
5.44640e+05 5.44600e+03 -1.04794e+02 -1.04506e+02 -1.05082e+02 -1.05355e+02 -1.04564e+02 -1.06146e+02
5.44960e+05 5.44900e+03 -1.04600e+02 -1.04476e+02 -1.04723e+02 -1.05307e+02 -1.04563e+02 -1.06051e+02
5.45280e+05 5.45200e+03 -1.04347e+02 -1.04195e+02 -1.04500e+02 -1.05260e+02 -1.04562e+02 -1.05957e+02
5.45600e+05 5.45600e+03 -1.04767e+02 -1.04505e+02 -1.05028e+02 -1.05214e+02 -1.04560e+02 -1.05867e+02
5.45920e+05 5.45900e+03 -1.04597e+02 -1.04538e+02 -1.04657e+02 -1.05169e+02 -1.04558e+02 -1.05780e+02
5.46240e+05 5.46200e+03 -1.04656e+02 -1.04406e+02 -1.04906e+02 -1.05126e+02 -1.04555e+02 -1.05697e+02
5.46560e+05 5.46500e+03 -1.04697e+02 -1.04530e+02 -1.04864e+02 -1.05085e+02 -1.04551e+02 -1.05619e+02
5.46880e+05 5.46800e+03 -1.04621e+02 -1.04554e+02 -1.04688e+02 -1.05046e+02 -1.04546e+02 -1.05545e+02
5.47200e+05 5.47200e+03 -1.04548e+02 -1.04321e+02 -1.04776e+02 -1.05009e+02 -1.04541e+02 -1.05477e+02
5.47520e+05 5.47500e+03 -1.04403e+02 -1.04355e+02 -1.04451e+02 -1.04975e+02 -1.04536e+02 -1.05413e+02
5.47840e+05 5.47800e+03 -1.04239e+02 -1.04131e+02 -1.04347e+02 -1.04942e+02 -1.04530e+02 -1.05354e+02
5.48160e+05 5.48100e+03 -1.04518e+02 -1.04427e+02 -1.04609e+02 -1.04913e+02 -1.04525e+02 -1.05301e+02
5.48480e+05 5.48400e+03 -1.04426e+02 -1.03909e+02 -1.04943e+02 -1.04885e+02 -1.04519e+02 -1.05251e+02
5.48800e+05 5.48800e+03 -1.04386e+02 -1.04205e+02 -1.04566e+02 -1.04859e+02 -1.04513e+02 -1.05206e+02
5.49120e+05 5.49100e+03 -1.04257e+02 -1.04205e+02 -1.04310e+02 -1.04837e+02 -1.04508e+02 -1.05165e+02
5.49440e+05 5.49400e+03 -1.04495e+02 -1.04433e+02 -1.04557e+02 -1.04815e+02 -1.04503e+02 -1.05127e+02
5.49760e+05 5.49700e+03 -1.04323e+02 -1.04111e+02 -1.04535e+02 -1.04795e+02 -1.04498e+02 -1.05092e+02
5.50080e+05 5.50000e+03 -1.04470e+02 -1.04317e+02 -1.04624e+02 -1.04777e+02 -1.04494e+02 -1.05060e+02
5.50400e+05 5.50400e+03 -1.04351e+02 -1.04223e+02 -1.04479e+02 -1.04760e+02 -1.04490e+02 -1.05030e+02
5.50720e+05 5.50700e+03 -1.04493e+02 -1.04474e+02 -1.04511e+02 -1.04744e+02 -1.04487e+02 -1.05002e+02
5.51040e+05 5.51000e+03 -1.04620e+02 -1.04270e+02 -1.04970e+02 -1.04730e+02 -1.04484e+02 -1.04976e+02
5.51360e+05 5.51300e+03 -1.04643e+02 -1.04452e+02 -1.04835e+02 -1.04716e+02 -1.04482e+02 -1.04950e+02
5.51680e+05 5.51600e+03 -1.04713e+02 -1.04628e+02 -1.04797e+02 -1.04703e+02 -1.04479e+02 -1.04926e+02
5.52000e+05 5.52000e+03 -1.04316e+02 -1.04239e+02 -1.04393e+02 -1.04690e+02 -1.04477e+02 -1.04903e+02
5.52320e+05 5.52300e+03 -1.04360e+02 -1.03956e+02 -1.04764e+02 -1.04677e+02 -1.04474e+02 -1.04880e+02
5.52640e+05 5.52600e+03 -1.04637e+02 -1.04061e+02 -1.05212e+02 -1.04665e+02 -1.04472e+02 -1.04858e+02
5.52960e+05 5.52900e+03 -1.04421e+02 -1.04389e+02 -1.04453e+02 -1.04653e+02 -1.04469e+02 -1.04836e+02
5.53280e+05 5.53200e+03 -1.04728e+02 -1.04718e+02 -1.04738e+02 -1.04641e+02 -1.04466e+02 -1.04815e+02
5.53600e+05 5.53600e+03 -1.04376e+02 -1.04282e+02 -1.04471e+02 -1.04628e+02 -1.04462e+02 -1.04794e+02
5.53920e+05 5.53900e+03 -1.04625e+02 -1.04552e+02 -1.04698e+02 -1.04616e+02 -1.04458e+02 -1.04774e+02
5.54240e+05 5.54200e+03 -1.04690e+02 -1.04414e+02 -1.04966e+02 -1.04603e+02 -1.04453e+02 -1.04754e+02
5.54560e+05 5.54500e+03 -1.05351e+02 -1.05134e+02 -1.05568e+02 -1.04591e+02 -1.04448e+02 -1.04735e+02
5.54880e+05 5.54800e+03 -1.04881e+02 -1.04466e+02 -1.05296e+02 -1.04580e+02 -1.04443e+02 -1.04717e+02
5.55200e+05 5.55200e+03 -1.05194e+02 -1.04940e+02 -1.05447e+02 -1.04569e+02 -1.04438e+02 -1.04699e+02
5.55520e+05 5.55500e+03 -1.04537e+02 -1.04371e+02 -1.04704e+02 -1.04558e+02 -1.04433e+02 -1.04682e+02
5.55840e+05 5.55800e+03 -1.05574e+02 -1.04821e+02 -1.06327e+02 -1.04547e+02 -1.04428e+02 -1.04667e+02
5.56160e+05 5.56100e+03 -1.04719e+02 -1.04282e+02 -1.05155e+02 -1.04537e+02 -1.04423e+02 -1.04652e+02
5.56480e+05 5.56400e+03 -1.05035e+02 -1.04627e+02 -1.05444e+02 -1.04529e+02 -1.04419e+02 -1.04639e+02
5.56800e+05 5.56800e+03 -1.04850e+02 -1.04635e+02 -1.05065e+02 -1.04522e+02 -1.04416e+02 -1.04627e+02
5.57120e+05 5.57100e+03 -1.05047e+02 -1.04469e+02 -1.05626e+02 -1.04516e+02 -1.04414e+02 -1.04617e+02
5.57440e+05 5.57400e+03 -1.05044e+02 -1.04093e+02 -1.05996e+02 -1.04511e+02 -1.04413e+02 -1.04610e+02
5.57760e+05 5.57700e+03 -1.05138e+02 -1.04253e+02 -1.06022e+02 -1.04508e+02 -1.04413e+02 -1.04604e+02
5.58080e+05 5.58000e+03 -1.05014e+02 -1.04663e+02 -1.05365e+02 -1.04508e+02 -1.04415e+02 -1.04601e+02
5.58400e+05 5.58400e+03 -1.04619e+02 -1.04120e+02 -1.05117e+02 -1.04508e+02 -1.04417e+02 -1.04600e+02
5.58720e+05 5.58700e+03 -1.04669e+02 -1.04504e+02 -1.04835e+02 -1.04512e+02 -1.04421e+02 -1.04603e+02
5.59040e+05 5.59000e+03 -1.05004e+02 -1.04228e+02 -1.05779e+02 -1.04517e+02 -1.04425e+02 -1.04608e+02
5.59360e+05 5.59300e+03 -1.04931e+02 -1.04514e+02 -1.05348e+02 -1.04524e+02 -1.04430e+02 -1.04617e+02
5.59680e+05 5.59600e+03 -1.04464e+02 -1.04164e+02 -1.04764e+02 -1.04532e+02 -1.04436e+02 -1.04629e+02
5.60000e+05 5.60000e+03 -1.04693e+02 -1.04244e+02 -1.05142e+02 -1.04543e+02 -1.04442e+02 -1.04644e+02
5.60320e+05 5.60300e+03 -1.04946e+02 -1.04665e+02 -1.05227e+02 -1.04555e+02 -1.04448e+02 -1.04663e+02
5.60640e+05 5.60600e+03 -1.05018e+02 -1.04799e+02 -1.05236e+02 -1.04570e+02 -1.04454e+02 -1.04685e+02
5.60960e+05 5.60900e+03 -1.05138e+02 -1.05052e+02 -1.05225e+02 -1.04585e+02 -1.04460e+02 -1.04710e+02
5.61280e+05 5.61200e+03 -1.05145e+02 -1.04934e+02 -1.05356e+02 -1.04601e+02 -1.04464e+02 -1.04738e+02
5.61600e+05 5.61600e+03 -1.04929e+02 -1.04774e+02 -1.05084e+02 -1.04619e+02 -1.04469e+02 -1.04769e+02
5.61920e+05 5.61900e+03 -1.05406e+02 -1.04865e+02 -1.05948e+02 -1.04637e+02 -1.04472e+02 -1.04802e+02
5.62240e+05 5.62200e+03 -1.05044e+02 -1.04776e+02 -1.05312e+02 -1.04656e+02 -1.04474e+02 -1.04837e+02
5.62560e+05 5.62500e+03 -1.04857e+02 -1.04177e+02 -1.05537e+02 -1.04673e+02 -1.04475e+02 -1.04872e+02
5.62880e+05 5.62800e+03 -1.05245e+02 -1.04250e+02 -1.06240e+02 -1.04692e+02 -1.04476e+02 -1.04908e+02
5.63200e+05 5.63200e+03 -1.05488e+02 -1.04581e+02 -1.06394e+02 -1.04709e+02 -1.04476e+02 -1.04943e+02
5.63520e+05 5.63500e+03 -1.04629e+02 -1.04151e+02 -1.05107e+02 -1.04726e+02 -1.04475e+02 -1.04977e+02
5.63840e+05 5.63800e+03 -1.04377e+02 -1.04235e+02 -1.04520e+02 -1.04741e+02 -1.04473e+02 -1.05009e+02
5.64160e+05 5.64100e+03 -1.04370e+02 -1.04153e+02 -1.04587e+02 -1.04755e+02 -1.04472e+02 -1.05039e+02
5.64480e+05 5.64400e+03 -1.04647e+02 -1.04181e+02 -1.05112e+02 -1.04769e+02 -1.04471e+02 -1.05066e+02
5.64800e+05 5.64800e+03 -1.04605e+02 -1.04051e+02 -1.05159e+02 -1.04779e+02 -1.04470e+02 -1.05089e+02
5.65120e+05 5.65100e+03 -1.04839e+02 -1.04541e+02 -1.05137e+02 -1.04790e+02 -1.04469e+02 -1.05110e+02
5.65440e+05 5.65400e+03 -1.04693e+02 -1.04282e+02 -1.05104e+02 -1.04797e+02 -1.04469e+02 -1.05126e+02
5.65760e+05 5.65700e+03 -1.04385e+02 -1.04196e+02 -1.04573e+02 -1.04805e+02 -1.04470e+02 -1.05140e+02
5.66080e+05 5.66000e+03 -1.04617e+02 -1.04083e+02 -1.05150e+02 -1.04811e+02 -1.04472e+02 -1.05150e+02
5.66400e+05 5.66400e+03 -1.04600e+02 -1.04350e+02 -1.04849e+02 -1.04816e+02 -1.04475e+02 -1.05158e+02
5.66720e+05 5.66700e+03 -1.05066e+02 -1.04664e+02 -1.05467e+02 -1.04820e+02 -1.04478e+02 -1.05163e+02
5.67040e+05 5.67000e+03 -1.05016e+02 -1.04981e+02 -1.05050e+02 -1.04824e+02 -1.04481e+02 -1.05167e+02
5.67360e+05 5.67300e+03 -1.04777e+02 -1.04548e+02 -1.05006e+02 -1.04828e+02 -1.04485e+02 -1.05170e+02
5.67680e+05 5.67600e+03 -1.04663e+02 -1.04209e+02 -1.05118e+02 -1.04830e+02 -1.04488e+02 -1.05172e+02
5.68000e+05 5.68000e+03 -1.04633e+02 -1.04544e+02 -1.04723e+02 -1.04833e+02 -1.04491e+02 -1.05174e+02
5.68320e+05 5.68300e+03 -1.04822e+02 -1.04806e+02 -1.04837e+02 -1.04834e+02 -1.04494e+02 -1.05174e+02
5.68640e+05 5.68600e+03 -1.04675e+02 -1.04513e+02 -1.04838e+02 -1.04835e+02 -1.04496e+02 -1.05175e+02
5.68960e+05 5.68900e+03 -1.04761e+02 -1.04333e+02 -1.05188e+02 -1.04836e+02 -1.04497e+02 -1.05175e+02
5.69280e+05 5.69200e+03 -1.04347e+02 -1.04012e+02 -1.04683e+02 -1.04835e+02 -1.04497e+02 -1.05174e+02
5.69600e+05 5.69600e+03 -1.04987e+02 -1.04663e+02 -1.05310e+02 -1.04835e+02 -1.04497e+02 -1.05173e+02
5.69920e+05 5.69900e+03 -1.04266e+02 -1.04255e+02 -1.04277e+02 -1.04834e+02 -1.04496e+02 -1.05171e+02
5.70240e+05 5.70200e+03 -1.04857e+02 -1.04786e+02 -1.04928e+02 -1.04831e+02 -1.04494e+02 -1.05168e+02
5.70560e+05 5.70500e+03 -1.04377e+02 -1.04269e+02 -1.04486e+02 -1.04828e+02 -1.04492e+02 -1.05164e+02
5.70880e+05 5.70800e+03 -1.04745e+02 -1.04685e+02 -1.04804e+02 -1.04825e+02 -1.04490e+02 -1.05159e+02
5.71200e+05 5.71200e+03 -1.04572e+02 -1.04461e+02 -1.04683e+02 -1.04820e+02 -1.04487e+02 -1.05152e+02
5.71520e+05 5.71500e+03 -1.04132e+02 -1.03898e+02 -1.04366e+02 -1.04815e+02 -1.04486e+02 -1.05143e+02
5.71840e+05 5.71800e+03 -1.04715e+02 -1.04683e+02 -1.04746e+02 -1.04809e+02 -1.04485e+02 -1.05133e+02
5.72160e+05 5.72100e+03 -1.04590e+02 -1.04330e+02 -1.04850e+02 -1.04803e+02 -1.04485e+02 -1.05121e+02
5.72480e+05 5.72400e+03 -1.04285e+02 -1.04285e+02 -1.04285e+02 -1.04796e+02 -1.04485e+02 -1.05107e+02
5.72800e+05 5.72800e+03 -1.04697e+02 -1.04220e+02 -1.05174e+02 -1.04790e+02 -1.04487e+02 -1.05092e+02
5.73120e+05 5.73100e+03 -1.04417e+02 -1.04357e+02 -1.04477e+02 -1.04782e+02 -1.04490e+02 -1.05075e+02
5.73440e+05 5.73400e+03 -1.04457e+02 -1.04135e+02 -1.04779e+02 -1.04775e+02 -1.04494e+02 -1.05057e+02
5.73760e+05 5.73700e+03 -1.04510e+02 -1.04472e+02 -1.04547e+02 -1.04768e+02 -1.04499e+02 -1.05038e+02
5.74080e+05 5.74000e+03 -1.04186e+02 -1.04098e+02 -1.04275e+02 -1.04762e+02 -1.04505e+02 -1.05019e+02
5.74400e+05 5.74400e+03 -1.04455e+02 -1.04228e+02 -1.04682e+02 -1.04755e+02 -1.04512e+02 -1.04999e+02
5.74720e+05 5.74700e+03 -1.04349e+02 -1.04129e+02 -1.04568e+02 -1.04749e+02 -1.04519e+02 -1.04979e+02
5.75040e+05 5.75000e+03 -1.04230e+02 -1.04161e+02 -1.04299e+02 -1.04743e+02 -1.04526e+02 -1.04959e+02
5.75360e+05 5.75300e+03 -1.04675e+02 -1.04611e+02 -1.04740e+02 -1.04737e+02 -1.04533e+02 -1.04940e+02
5.75680e+05 5.75600e+03 -1.04065e+02 -1.04025e+02 -1.04104e+02 -1.04730e+02 -1.04539e+02 -1.04921e+02
5.76000e+05 5.76000e+03 -1.04582e+02 -1.04425e+02 -1.04739e+02 -1.04724e+02 -1.04545e+02 -1.04903e+02
5.76320e+05 5.76300e+03 -1.04944e+02 -1.04633e+02 -1.05255e+02 -1.04718e+02 -1.04550e+02 -1.04885e+02
5.76640e+05 5.76600e+03 -1.04480e+02 -1.04268e+02 -1.04692e+02 -1.04711e+02 -1.04553e+02 -1.04869e+02
5.76960e+05 5.76900e+03 -1.04625e+02 -1.04353e+02 -1.04898e+02 -1.04704e+02 -1.04555e+02 -1.04853e+02
5.77280e+05 5.77200e+03 -1.04406e+02 -1.04403e+02 -1.04410e+02 -1.04697e+02 -1.04555e+02 -1.04839e+02
5.77600e+05 5.77600e+03 -1.04245e+02 -1.04192e+02 -1.04298e+02 -1.04690e+02 -1.04554e+02 -1.04825e+02
5.77920e+05 5.77900e+03 -1.04321e+02 -1.04146e+02 -1.04496e+02 -1.04681e+02 -1.04550e+02 -1.04812e+02
5.78240e+05 5.78200e+03 -1.04745e+02 -1.04453e+02 -1.05038e+02 -1.04672e+02 -1.04545e+02 -1.04799e+02
5.78560e+05 5.78500e+03 -1.04445e+02 -1.04439e+02 -1.04450e+02 -1.04663e+02 -1.04539e+02 -1.04788e+02
5.78880e+05 5.78800e+03 -1.04420e+02 -1.04419e+02 -1.04421e+02 -1.04654e+02 -1.04532e+02 -1.04776e+02
5.79200e+05 5.79200e+03 -1.04366e+02 -1.04160e+02 -1.04572e+02 -1.04644e+02 -1.04523e+02 -1.04765e+02
5.79520e+05 5.79500e+03 -1.04468e+02 -1.04273e+02 -1.04663e+02 -1.04635e+02 -1.04515e+02 -1.04754e+02
5.79840e+05 5.79800e+03 -1.04523e+02 -1.04119e+02 -1.04926e+02 -1.04624e+02 -1.04506e+02 -1.04743e+02
5.80160e+05 5.80100e+03 -1.04404e+02 -1.04306e+02 -1.04501e+02 -1.04614e+02 -1.04497e+02 -1.04732e+02
5.80480e+05 5.80400e+03 -1.04590e+02 -1.04486e+02 -1.04693e+02 -1.04605e+02 -1.04489e+02 -1.04721e+02
5.80800e+05 5.80800e+03 -1.04355e+02 -1.04285e+02 -1.04424e+02 -1.04596e+02 -1.04482e+02 -1.04711e+02
5.81120e+05 5.81100e+03 -1.04258e+02 -1.04122e+02 -1.04394e+02 -1.04588e+02 -1.04475e+02 -1.04700e+02
5.81440e+05 5.81400e+03 -1.04438e+02 -1.04380e+02 -1.04495e+02 -1.04579e+02 -1.04470e+02 -1.04689e+02
5.81760e+05 5.81700e+03 -1.04757e+02 -1.04375e+02 -1.05139e+02 -1.04572e+02 -1.04466e+02 -1.04678e+02
5.82080e+05 5.82000e+03 -1.04454e+02 -1.04418e+02 -1.04490e+02 -1.04565e+02 -1.04462e+02 -1.04667e+02
5.82400e+05 5.82400e+03 -1.04288e+02 -1.04268e+02 -1.04308e+02 -1.04558e+02 -1.04460e+02 -1.04657e+02
5.82720e+05 5.82700e+03 -1.04596e+02 -1.04580e+02 -1.04613e+02 -1.04553e+02 -1.04458e+02 -1.04647e+02
5.83040e+05 5.83000e+03 -1.04484e+02 -1.04272e+02 -1.04696e+02 -1.04547e+02 -1.04457e+02 -1.04638e+02
5.83360e+05 5.83300e+03 -1.05135e+02 -1.04532e+02 -1.05738e+02 -1.04543e+02 -1.04457e+02 -1.04629e+02
5.83680e+05 5.83600e+03 -1.04415e+02 -1.04392e+02 -1.04438e+02 -1.04538e+02 -1.04456e+02 -1.04621e+02
5.84000e+05 5.84000e+03 -1.04659e+02 -1.04344e+02 -1.04974e+02 -1.04535e+02 -1.04456e+02 -1.04614e+02
5.84320e+05 5.84300e+03 -1.04638e+02 -1.04593e+02 -1.04682e+02 -1.04531e+02 -1.04456e+02 -1.04607e+02
5.84640e+05 5.84600e+03 -1.04776e+02 -1.04514e+02 -1.05038e+02 -1.04529e+02 -1.04456e+02 -1.04602e+02
5.84960e+05 5.84900e+03 -1.04572e+02 -1.04536e+02 -1.04607e+02 -1.04526e+02 -1.04455e+02 -1.04597e+02
5.85280e+05 5.85200e+03 -1.04404e+02 -1.04197e+02 -1.04612e+02 -1.04524e+02 -1.04454e+02 -1.04594e+02
5.85600e+05 5.85600e+03 -1.04359e+02 -1.04253e+02 -1.04465e+02 -1.04522e+02 -1.04453e+02 -1.04591e+02
5.85920e+05 5.85900e+03 -1.04523e+02 -1.04408e+02 -1.04638e+02 -1.04520e+02 -1.04452e+02 -1.04588e+02
5.86240e+05 5.86200e+03 -1.04112e+02 -1.04020e+02 -1.04203e+02 -1.04519e+02 -1.04450e+02 -1.04587e+02
5.86560e+05 5.86500e+03 -1.04703e+02 -1.04254e+02 -1.05151e+02 -1.04517e+02 -1.04448e+02 -1.04586e+02
5.86880e+05 5.86800e+03 -1.04629e+02 -1.04558e+02 -1.04700e+02 -1.04517e+02 -1.04447e+02 -1.04586e+02
5.87200e+05 5.87200e+03 -1.04870e+02 -1.04436e+02 -1.05303e+02 -1.04516e+02 -1.04445e+02 -1.04587e+02
5.87520e+05 5.87500e+03 -1.04487e+02 -1.04458e+02 -1.04517e+02 -1.04516e+02 -1.04443e+02 -1.04588e+02
5.87840e+05 5.87800e+03 -1.04601e+02 -1.04539e+02 -1.04662e+02 -1.04516e+02 -1.04442e+02 -1.04590e+02
5.88160e+05 5.88100e+03 -1.04850e+02 -1.04553e+02 -1.05147e+02 -1.04517e+02 -1.04440e+02 -1.04593e+02
5.88480e+05 5.88400e+03 -1.04544e+02 -1.04474e+02 -1.04614e+02 -1.04518e+02 -1.04440e+02 -1.04596e+02
5.88800e+05 5.88800e+03 -1.04595e+02 -1.04531e+02 -1.04659e+02 -1.04520e+02 -1.04440e+02 -1.04600e+02
5.89120e+05 5.89100e+03 -1.04436e+02 -1.04426e+02 -1.04447e+02 -1.04523e+02 -1.04441e+02 -1.04605e+02
5.89440e+05 5.89400e+03 -1.04465e+02 -1.04255e+02 -1.04674e+02 -1.04526e+02 -1.04443e+02 -1.04610e+02
5.89760e+05 5.89700e+03 -1.04515e+02 -1.04352e+02 -1.04678e+02 -1.04530e+02 -1.04445e+02 -1.04615e+02
5.90080e+05 5.90000e+03 -1.04265e+02 -1.04175e+02 -1.04355e+02 -1.04535e+02 -1.04449e+02 -1.04621e+02
5.90400e+05 5.90400e+03 -1.05275e+02 -1.04531e+02 -1.06018e+02 -1.04540e+02 -1.04453e+02 -1.04626e+02
5.90720e+05 5.90700e+03 -1.04693e+02 -1.04500e+02 -1.04886e+02 -1.04545e+02 -1.04458e+02 -1.04632e+02
5.91040e+05 5.91000e+03 -1.04506e+02 -1.04388e+02 -1.04624e+02 -1.04550e+02 -1.04464e+02 -1.04637e+02
5.91360e+05 5.91300e+03 -1.04728e+02 -1.04337e+02 -1.05120e+02 -1.04557e+02 -1.04471e+02 -1.04643e+02
5.91680e+05 5.91600e+03 -1.04328e+02 -1.04231e+02 -1.04426e+02 -1.04562e+02 -1.04478e+02 -1.04647e+02
5.92000e+05 5.92000e+03 -1.04362e+02 -1.04244e+02 -1.04481e+02 -1.04569e+02 -1.04486e+02 -1.04652e+02
5.92320e+05 5.92300e+03 -1.04353e+02 -1.04319e+02 -1.04387e+02 -1.04576e+02 -1.04495e+02 -1.04656e+02
5.92640e+05 5.92600e+03 -1.04787e+02 -1.04752e+02 -1.04822e+02 -1.04581e+02 -1.04503e+02 -1.04659e+02
5.92960e+05 5.92900e+03 -1.04450e+02 -1.04362e+02 -1.04538e+02 -1.04587e+02 -1.04512e+02 -1.04661e+02
5.93280e+05 5.93200e+03 -1.04368e+02 -1.04311e+02 -1.04425e+02 -1.04592e+02 -1.04521e+02 -1.04663e+02
5.93600e+05 5.93600e+03 -1.04572e+02 -1.04513e+02 -1.04630e+02 -1.04596e+02 -1.04530e+02 -1.04663e+02
5.93920e+05 5.93900e+03 -1.04416e+02 -1.04297e+02 -1.04535e+02 -1.04601e+02 -1.04539e+02 -1.04663e+02
5.94240e+05 5.94200e+03 -1.04267e+02 -1.04170e+02 -1.04364e+02 -1.04605e+02 -1.04548e+02 -1.04662e+02
5.94560e+05 5.94500e+03 -1.04471e+02 -1.04379e+02 -1.04563e+02 -1.04608e+02 -1.04556e+02 -1.04660e+02
5.94880e+05 5.94800e+03 -1.04663e+02 -1.04615e+02 -1.04711e+02 -1.04611e+02 -1.04564e+02 -1.04657e+02
5.95200e+05 5.95200e+03 -1.04400e+02 -1.04136e+02 -1.04664e+02 -1.04613e+02 -1.04572e+02 -1.04654e+02
5.95520e+05 5.95500e+03 -1.04415e+02 -1.04256e+02 -1.04574e+02 -1.04614e+02 -1.04579e+02 -1.04650e+02
5.95840e+05 5.95800e+03 -1.04511e+02 -1.04429e+02 -1.04594e+02 -1.04615e+02 -1.04585e+02 -1.04645e+02
5.96160e+05 5.96100e+03 -1.04766e+02 -1.04666e+02 -1.04865e+02 -1.04615e+02 -1.04590e+02 -1.04640e+02
5.96480e+05 5.96400e+03 -1.04674e+02 -1.04474e+02 -1.04874e+02 -1.04615e+02 -1.04595e+02 -1.04635e+02
5.96800e+05 5.96800e+03 -1.04508e+02 -1.04374e+02 -1.04642e+02 -1.04614e+02 -1.04598e+02 -1.04629e+02
5.97120e+05 5.97100e+03 -1.04774e+02 -1.04424e+02 -1.05124e+02 -1.04612e+02 -1.04601e+02 -1.04623e+02
5.97440e+05 5.97400e+03 -1.04627e+02 -1.04543e+02 -1.04711e+02 -1.04609e+02 -1.04602e+02 -1.04616e+02
5.97760e+05 5.97700e+03 -1.04267e+02 -1.04071e+02 -1.04463e+02 -1.04606e+02 -1.04602e+02 -1.04609e+02
5.98080e+05 5.98000e+03 -1.04316e+02 -1.04220e+02 -1.04412e+02 -1.04602e+02 -1.04602e+02 -1.04603e+02
5.98400e+05 5.98400e+03 -1.04688e+02 -1.04610e+02 -1.04766e+02 -1.04597e+02 -1.04595e+02 -1.04600e+02
5.98720e+05 5.98700e+03 -1.04499e+02 -1.04499e+02 -1.04500e+02 -1.04593e+02 -1.04588e+02 -1.04597e+02
5.99040e+05 5.99000e+03 -1.04721e+02 -1.04265e+02 -1.05176e+02 -1.04587e+02 -1.04581e+02 -1.04593e+02
5.99360e+05 5.99300e+03 -1.04380e+02 -1.04328e+02 -1.04431e+02 -1.04582e+02 -1.04575e+02 -1.04589e+02
5.99680e+05 5.99600e+03 -1.04394e+02 -1.04122e+02 -1.04665e+02 -1.04576e+02 -1.04568e+02 -1.04584e+02


==> fig/beacon/shkadov_ppo.dat <==
0.00000e+00 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
3.20000e+02 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
6.40000e+02 1.00000e+00 -3.06717e+00 -2.73472e+00 -3.39962e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
9.60000e+02 2.00000e+00 -3.18338e+00 -2.89995e+00 -3.46681e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.28000e+03 3.00000e+00 -2.87518e+00 -2.73974e+00 -3.01062e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.60000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.92000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
2.24000e+03 5.00000e+00 -3.23556e+00 -3.09399e+00 -3.37713e+00 -3.25512e+00 -3.00353e+00 -3.50671e+00
2.56000e+03 6.00000e+00 -3.18506e+00 -2.93434e+00 -3.43578e+00 -3.25510e+00 -3.00354e+00 -3.50667e+00
2.88000e+03 7.00000e+00 -3.09693e+00 -2.76450e+00 -3.42936e+00 -3.25507e+00 -3.00358e+00 -3.50656e+00
3.20000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25499e+00 -3.00366e+00 -3.50632e+00
3.52000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25483e+00 -3.00380e+00 -3.50585e+00
3.84000e+03 9.00000e+00 -3.03973e+00 -2.65264e+00 -3.42681e+00 -3.25454e+00 -3.00405e+00 -3.50503e+00
4.16000e+03 1.00000e+01 -3.06402e+00 -2.65667e+00 -3.47136e+00 -3.25407e+00 -3.00445e+00 -3.50368e+00
4.48000e+03 1.10000e+01 -2.78982e+00 -2.68406e+00 -2.89559e+00 -3.25334e+00 -3.00504e+00 -3.50164e+00
4.80000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25231e+00 -3.00589e+00 -3.49873e+00
5.12000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25090e+00 -3.00704e+00 -3.49476e+00
5.44000e+03 1.30000e+01 -3.16778e+00 -2.82443e+00 -3.51112e+00 -3.24907e+00 -3.00854e+00 -3.48959e+00
5.76000e+03 1.40000e+01 -2.96837e+00 -2.79685e+00 -3.13989e+00 -3.24678e+00 -3.01043e+00 -3.48312e+00
6.08000e+03 1.50000e+01 -3.06244e+00 -2.61502e+00 -3.50987e+00 -3.24400e+00 -3.01273e+00 -3.47527e+00
6.40000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.24072e+00 -3.01542e+00 -3.46602e+00
6.72000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.23693e+00 -3.01844e+00 -3.45541e+00
7.04000e+03 1.70000e+01 -2.85919e+00 -2.43075e+00 -3.28764e+00 -3.23261e+00 -3.02170e+00 -3.44351e+00
7.36000e+03 1.80000e+01 -2.89566e+00 -2.56756e+00 -3.22375e+00 -3.22776e+00 -3.02510e+00 -3.43042e+00
7.68000e+03 1.90000e+01 -2.81916e+00 -2.51252e+00 -3.12580e+00 -3.22238e+00 -3.02846e+00 -3.41630e+00
8.00000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21646e+00 -3.03162e+00 -3.40130e+00
8.32000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21001e+00 -3.03445e+00 -3.38557e+00
8.64000e+03 2.10000e+01 -2.86232e+00 -2.53462e+00 -3.19003e+00 -3.20303e+00 -3.03678e+00 -3.36929e+00
8.96000e+03 2.20000e+01 -2.84259e+00 -2.44609e+00 -3.23909e+00 -3.19555e+00 -3.03848e+00 -3.35262e+00
9.28000e+03 2.30000e+01 -2.67892e+00 -2.51663e+00 -2.84121e+00 -3.18758e+00 -3.03945e+00 -3.33570e+00
9.60000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17912e+00 -3.03959e+00 -3.31866e+00
9.92000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17021e+00 -3.03882e+00 -3.30160e+00
1.02400e+04 2.50000e+01 -2.53728e+00 -2.36380e+00 -2.71076e+00 -3.16085e+00 -3.03707e+00 -3.28463e+00
1.05600e+04 2.60000e+01 -2.82352e+00 -2.62756e+00 -3.01948e+00 -3.15105e+00 -3.03429e+00 -3.26782e+00
1.08800e+04 2.70000e+01 -2.34600e+00 -2.08174e+00 -2.61025e+00 -3.14082e+00 -3.03041e+00 -3.25123e+00
1.12000e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.13016e+00 -3.02539e+00 -3.23492e+00
1.15200e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.11905e+00 -3.01918e+00 -3.21893e+00
1.18400e+04 2.90000e+01 -2.83174e+00 -2.53366e+00 -3.12982e+00 -3.10750e+00 -3.01173e+00 -3.20328e+00
1.21600e+04 3.00000e+01 -2.71004e+00 -2.42747e+00 -2.99261e+00 -3.09548e+00 -3.00300e+00 -3.18797e+00
1.24800e+04 3.10000e+01 -2.47209e+00 -2.10708e+00 -2.83709e+00 -3.08298e+00 -2.99296e+00 -3.17299e+00
1.28000e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.06994e+00 -2.98159e+00 -3.15829e+00
1.31200e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.05634e+00 -2.96891e+00 -3.14377e+00
1.34400e+04 3.30000e+01 -2.24354e+00 -1.88642e+00 -2.60067e+00 -3.04212e+00 -2.95492e+00 -3.12933e+00
1.37600e+04 3.40000e+01 -2.48691e+00 -2.29602e+00 -2.67780e+00 -3.02727e+00 -2.93968e+00 -3.11486e+00
1.40800e+04 3.50000e+01 -2.36673e+00 -2.15807e+00 -2.57539e+00 -3.01174e+00 -2.92327e+00 -3.10021e+00
1.44000e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.99554e+00 -2.90580e+00 -3.08528e+00
1.47200e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.97868e+00 -2.88738e+00 -3.06999e+00
1.50400e+04 3.70000e+01 -2.40398e+00 -2.00173e+00 -2.80623e+00 -2.96121e+00 -2.86814e+00 -3.05428e+00
1.53600e+04 3.80000e+01 -2.28106e+00 -1.97737e+00 -2.58475e+00 -2.94317e+00 -2.84820e+00 -3.03815e+00
1.56800e+04 3.90000e+01 -2.19430e+00 -1.73098e+00 -2.65762e+00 -2.92464e+00 -2.82767e+00 -3.02161e+00
1.60000e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.90567e+00 -2.80664e+00 -3.00469e+00
1.63200e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.88633e+00 -2.78519e+00 -2.98747e+00
1.66400e+04 4.10000e+01 -2.10134e+00 -1.75525e+00 -2.44743e+00 -2.86667e+00 -2.76335e+00 -2.96999e+00
1.69600e+04 4.20000e+01 -2.23400e+00 -1.91709e+00 -2.55091e+00 -2.84674e+00 -2.74117e+00 -2.95232e+00
1.72800e+04 4.30000e+01 -2.00276e+00 -1.84130e+00 -2.16422e+00 -2.82657e+00 -2.71865e+00 -2.93449e+00
1.76000e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.80618e+00 -2.69581e+00 -2.91656e+00
1.79200e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.78558e+00 -2.67265e+00 -2.89852e+00
1.82400e+04 4.50000e+01 -2.01069e+00 -1.76351e+00 -2.25786e+00 -2.76477e+00 -2.64920e+00 -2.88035e+00
1.85600e+04 4.60000e+01 -1.92297e+00 -1.73137e+00 -2.11456e+00 -2.74373e+00 -2.62547e+00 -2.86200e+00
1.88800e+04 4.70000e+01 -2.09560e+00 -1.81551e+00 -2.37569e+00 -2.72244e+00 -2.60148e+00 -2.84340e+00
1.92000e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.70085e+00 -2.57726e+00 -2.82444e+00
1.95200e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.67893e+00 -2.55283e+00 -2.80503e+00
1.98400e+04 4.90000e+01 -1.82593e+00 -1.49430e+00 -2.15757e+00 -2.65662e+00 -2.52820e+00 -2.78505e+00
2.01600e+04 5.00000e+01 -1.94174e+00 -1.62817e+00 -2.25531e+00 -2.63391e+00 -2.50340e+00 -2.76441e+00
2.04800e+04 5.10000e+01 -1.90070e+00 -1.69251e+00 -2.10890e+00 -2.61074e+00 -2.47841e+00 -2.74306e+00
2.08000e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.58709e+00 -2.45323e+00 -2.72095e+00
2.11200e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.56298e+00 -2.42785e+00 -2.69811e+00
2.14400e+04 5.30000e+01 -1.93327e+00 -1.81748e+00 -2.04906e+00 -2.53840e+00 -2.40225e+00 -2.67455e+00
2.17600e+04 5.40000e+01 -1.80964e+00 -1.65128e+00 -1.96799e+00 -2.51338e+00 -2.37641e+00 -2.65035e+00
2.20800e+04 5.50000e+01 -1.74938e+00 -1.53453e+00 -1.96424e+00 -2.48796e+00 -2.35034e+00 -2.62559e+00
2.24000e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.46220e+00 -2.32404e+00 -2.60036e+00
2.27200e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.43616e+00 -2.29754e+00 -2.57477e+00
2.30400e+04 5.70000e+01 -1.55366e+00 -1.37713e+00 -1.73019e+00 -2.40990e+00 -2.27088e+00 -2.54891e+00
2.33600e+04 5.80000e+01 -1.49335e+00 -1.40812e+00 -1.57858e+00 -2.38351e+00 -2.24411e+00 -2.52291e+00
2.36800e+04 5.90000e+01 -1.53644e+00 -1.35050e+00 -1.72238e+00 -2.35708e+00 -2.21730e+00 -2.49686e+00
2.40000e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.33070e+00 -2.19053e+00 -2.47088e+00
2.43200e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.30445e+00 -2.16386e+00 -2.44505e+00
2.46400e+04 6.10000e+01 -1.62008e+00 -1.36020e+00 -1.87996e+00 -2.27842e+00 -2.13738e+00 -2.41945e+00
2.49600e+04 6.20000e+01 -1.54375e+00 -1.42433e+00 -1.66317e+00 -2.25264e+00 -2.11115e+00 -2.39413e+00
2.52800e+04 6.30000e+01 -1.59537e+00 -1.39930e+00 -1.79145e+00 -2.22715e+00 -2.08522e+00 -2.36908e+00
2.56000e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.20196e+00 -2.05963e+00 -2.34428e+00
2.59200e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.17702e+00 -2.03442e+00 -2.31962e+00
2.62400e+04 6.50000e+01 -1.46133e+00 -1.25820e+00 -1.66445e+00 -2.15228e+00 -2.00957e+00 -2.29499e+00
2.65600e+04 6.60000e+01 -1.65986e+00 -1.48954e+00 -1.83018e+00 -2.12768e+00 -1.98510e+00 -2.27026e+00
2.68800e+04 6.70000e+01 -1.44042e+00 -1.14974e+00 -1.73110e+00 -2.10312e+00 -1.96098e+00 -2.24526e+00
2.72000e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.07853e+00 -1.93719e+00 -2.21988e+00
2.75200e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.05386e+00 -1.91369e+00 -2.19403e+00
2.78400e+04 6.90000e+01 -1.26991e+00 -1.05241e+00 -1.48740e+00 -2.02905e+00 -1.89045e+00 -2.16765e+00
2.81600e+04 7.00000e+01 -1.39512e+00 -1.17978e+00 -1.61047e+00 -2.00410e+00 -1.86745e+00 -2.14076e+00
2.84800e+04 7.10000e+01 -1.71927e+00 -1.55664e+00 -1.88191e+00 -1.97904e+00 -1.84468e+00 -2.11340e+00
2.88000e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.95390e+00 -1.82213e+00 -2.08567e+00
2.91200e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.92875e+00 -1.79981e+00 -2.05770e+00
2.94400e+04 7.30000e+01 -1.31741e+00 -1.12181e+00 -1.51301e+00 -1.90370e+00 -1.77774e+00 -2.02966e+00
2.97600e+04 7.40000e+01 -1.25688e+00 -1.01922e+00 -1.49455e+00 -1.87884e+00 -1.75596e+00 -2.00171e+00
3.00800e+04 7.50000e+01 -1.28197e+00 -1.03407e+00 -1.52988e+00 -1.85427e+00 -1.73451e+00 -1.97404e+00
3.04000e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.83010e+00 -1.71341e+00 -1.94680e+00
3.07200e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.80643e+00 -1.69273e+00 -1.92014e+00
3.10400e+04 7.70000e+01 -1.30813e+00 -1.04904e+00 -1.56722e+00 -1.78333e+00 -1.67248e+00 -1.89418e+00
3.13600e+04 7.80000e+01 -1.27727e+00 -1.23935e+00 -1.31519e+00 -1.76087e+00 -1.65271e+00 -1.86902e+00
3.16800e+04 7.90000e+01 -1.24898e+00 -1.16031e+00 -1.33765e+00 -1.73909e+00 -1.63344e+00 -1.84473e+00
3.20000e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.71801e+00 -1.61467e+00 -1.82136e+00
3.23200e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.69765e+00 -1.59637e+00 -1.79893e+00
3.26400e+04 8.10000e+01 -1.27668e+00 -1.10792e+00 -1.44544e+00 -1.67798e+00 -1.57850e+00 -1.77745e+00
3.29600e+04 8.20000e+01 -1.11471e+00 -9.46303e-01 -1.28312e+00 -1.65895e+00 -1.56100e+00 -1.75689e+00
3.32800e+04 8.30000e+01 -1.18261e+00 -1.07410e+00 -1.29112e+00 -1.64050e+00 -1.54378e+00 -1.73722e+00
3.36000e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.62258e+00 -1.52679e+00 -1.71837e+00
3.39200e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.60509e+00 -1.50993e+00 -1.70026e+00
3.42400e+04 8.50000e+01 -1.12222e+00 -9.93683e-01 -1.25076e+00 -1.58798e+00 -1.49316e+00 -1.68280e+00
3.45600e+04 8.60000e+01 -1.09249e+00 -9.45214e-01 -1.23977e+00 -1.57115e+00 -1.47643e+00 -1.66588e+00
3.48800e+04 8.70000e+01 -1.12770e+00 -9.28380e-01 -1.32702e+00 -1.55456e+00 -1.45973e+00 -1.64938e+00
3.52000e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.53813e+00 -1.44308e+00 -1.63319e+00
3.55200e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.52184e+00 -1.42649e+00 -1.61719e+00
3.58400e+04 8.90000e+01 -9.74478e-01 -8.63009e-01 -1.08595e+00 -1.50564e+00 -1.41001e+00 -1.60127e+00
3.61600e+04 9.00000e+01 -1.07838e+00 -8.87131e-01 -1.26963e+00 -1.48951e+00 -1.39368e+00 -1.58533e+00
3.64800e+04 9.10000e+01 -1.07119e+00 -9.36634e-01 -1.20575e+00 -1.47342e+00 -1.37755e+00 -1.56929e+00
3.68000e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.45737e+00 -1.36166e+00 -1.55308e+00
3.71200e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.44134e+00 -1.34602e+00 -1.53666e+00
3.74400e+04 9.30000e+01 -9.95110e-01 -8.56833e-01 -1.13339e+00 -1.42534e+00 -1.33067e+00 -1.52001e+00
3.77600e+04 9.40000e+01 -1.01113e+00 -9.56328e-01 -1.06593e+00 -1.40936e+00 -1.31559e+00 -1.50313e+00
3.80800e+04 9.50000e+01 -9.55920e-01 -7.59412e-01 -1.15243e+00 -1.39342e+00 -1.30078e+00 -1.48606e+00
3.84000e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.37752e+00 -1.28620e+00 -1.46884e+00
3.87200e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.36168e+00 -1.27182e+00 -1.45154e+00
3.90400e+04 9.70000e+01 -9.21887e-01 -8.16336e-01 -1.02744e+00 -1.34591e+00 -1.25760e+00 -1.43423e+00
3.93600e+04 9.80000e+01 -1.07634e+00 -8.49969e-01 -1.30272e+00 -1.33024e+00 -1.24349e+00 -1.41699e+00
3.96800e+04 9.90000e+01 -8.48777e-01 -7.83591e-01 -9.13963e-01 -1.31469e+00 -1.22947e+00 -1.39991e+00
4.00000e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.29927e+00 -1.21550e+00 -1.38303e+00
4.03200e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.28401e+00 -1.20158e+00 -1.36643e+00
4.06400e+04 1.01000e+02 -1.00105e+00 -8.82958e-01 -1.11914e+00 -1.26892e+00 -1.18770e+00 -1.35014e+00
4.09600e+04 1.02000e+02 -7.37628e-01 -6.70173e-01 -8.05084e-01 -1.25403e+00 -1.17387e+00 -1.33418e+00
4.12800e+04 1.03000e+02 -8.81302e-01 -7.84623e-01 -9.77980e-01 -1.23935e+00 -1.16011e+00 -1.31858e+00
4.16000e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.22489e+00 -1.14641e+00 -1.30336e+00
4.19200e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.21066e+00 -1.13279e+00 -1.28853e+00
4.22400e+04 1.05000e+02 -8.36690e-01 -7.45556e-01 -9.27823e-01 -1.19668e+00 -1.11928e+00 -1.27409e+00
4.25600e+04 1.06000e+02 -7.65209e-01 -6.85350e-01 -8.45069e-01 -1.18296e+00 -1.10588e+00 -1.26004e+00
4.28800e+04 1.07000e+02 -8.11134e-01 -7.26421e-01 -8.95847e-01 -1.16950e+00 -1.09260e+00 -1.24640e+00
4.32000e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.15629e+00 -1.07945e+00 -1.23313e+00
4.35200e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.14334e+00 -1.06645e+00 -1.22023e+00
4.38400e+04 1.09000e+02 -8.67937e-01 -7.63324e-01 -9.72549e-01 -1.13063e+00 -1.05360e+00 -1.20767e+00
4.41600e+04 1.10000e+02 -8.12990e-01 -7.51623e-01 -8.74357e-01 -1.11815e+00 -1.04092e+00 -1.19539e+00
4.44800e+04 1.11000e+02 -8.51913e-01 -7.52595e-01 -9.51230e-01 -1.10589e+00 -1.02842e+00 -1.18336e+00
4.48000e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.09381e+00 -1.01612e+00 -1.17150e+00
4.51200e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.08190e+00 -1.00404e+00 -1.15975e+00
4.54400e+04 1.13000e+02 -8.01358e-01 -7.11934e-01 -8.90783e-01 -1.07014e+00 -9.92213e-01 -1.14806e+00
4.57600e+04 1.14000e+02 -8.20187e-01 -7.12124e-01 -9.28250e-01 -1.05850e+00 -9.80646e-01 -1.13635e+00
4.60800e+04 1.15000e+02 -7.34271e-01 -6.43822e-01 -8.24720e-01 -1.04698e+00 -9.69360e-01 -1.12460e+00
4.64000e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.03557e+00 -9.58361e-01 -1.11279e+00
4.67200e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.02428e+00 -9.47658e-01 -1.10090e+00
4.70400e+04 1.17000e+02 -7.71260e-01 -7.26294e-01 -8.16226e-01 -1.01311e+00 -9.37248e-01 -1.08897e+00
4.73600e+04 1.18000e+02 -7.62720e-01 -7.43189e-01 -7.82251e-01 -1.00208e+00 -9.27126e-01 -1.07704e+00
4.76800e+04 1.19000e+02 -7.26003e-01 -6.62233e-01 -7.89773e-01 -9.91220e-01 -9.17281e-01 -1.06516e+00
4.80000e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.80543e-01 -9.07699e-01 -1.05339e+00
4.83200e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.70078e-01 -8.98363e-01 -1.04179e+00
4.86400e+04 1.21000e+02 -7.99419e-01 -6.64287e-01 -9.34552e-01 -9.59842e-01 -8.89258e-01 -1.03043e+00
4.89600e+04 1.22000e+02 -6.95749e-01 -6.29659e-01 -7.61839e-01 -9.49858e-01 -8.80371e-01 -1.01935e+00
4.92800e+04 1.23000e+02 -7.38416e-01 -6.61608e-01 -8.15223e-01 -9.40135e-01 -8.71692e-01 -1.00858e+00
4.96000e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.30683e-01 -8.63215e-01 -9.98150e-01
4.99200e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.21503e-01 -8.54942e-01 -9.88064e-01
5.02400e+04 1.25000e+02 -6.90630e-01 -6.52310e-01 -7.28949e-01 -9.12594e-01 -8.46877e-01 -9.78311e-01
5.05600e+04 1.26000e+02 -7.62943e-01 -6.86974e-01 -8.38912e-01 -9.03948e-01 -8.39028e-01 -9.68869e-01
5.08800e+04 1.27000e+02 -7.46408e-01 -6.08800e-01 -8.84016e-01 -8.95558e-01 -8.31405e-01 -9.59711e-01
5.12000e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.87412e-01 -8.24016e-01 -9.50808e-01
5.15200e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.79498e-01 -8.16865e-01 -9.42131e-01
5.18400e+04 1.29000e+02 -7.26638e-01 -6.60705e-01 -7.92571e-01 -8.71804e-01 -8.09954e-01 -9.33653e-01
5.21600e+04 1.30000e+02 -7.74385e-01 -6.94935e-01 -8.53834e-01 -8.64317e-01 -8.03279e-01 -9.25355e-01
5.24800e+04 1.31000e+02 -7.70105e-01 -6.36626e-01 -9.03584e-01 -8.57027e-01 -7.96834e-01 -9.17221e-01
5.28000e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.49925e-01 -7.90609e-01 -9.09240e-01
5.31200e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.43002e-01 -7.84598e-01 -9.01406e-01
5.34400e+04 1.33000e+02 -6.67519e-01 -6.10331e-01 -7.24707e-01 -8.36253e-01 -7.78789e-01 -8.93718e-01
5.37600e+04 1.34000e+02 -6.46955e-01 -6.10243e-01 -6.83667e-01 -8.29676e-01 -7.73175e-01 -8.86177e-01
5.40800e+04 1.35000e+02 -6.51326e-01 -6.09416e-01 -6.93236e-01 -8.23272e-01 -7.67752e-01 -8.78792e-01
5.44000e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.17046e-01 -7.62516e-01 -8.71576e-01
5.47200e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.11005e-01 -7.57465e-01 -8.64545e-01
5.50400e+04 1.37000e+02 -6.32343e-01 -6.02681e-01 -6.62004e-01 -8.05162e-01 -7.52602e-01 -8.57722e-01
5.53600e+04 1.38000e+02 -6.74924e-01 -6.03259e-01 -7.46590e-01 -7.99530e-01 -7.47928e-01 -8.51132e-01
5.56800e+04 1.39000e+02 -7.13952e-01 -6.37909e-01 -7.89994e-01 -7.94121e-01 -7.43444e-01 -8.44798e-01
5.60000e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.88945e-01 -7.39150e-01 -8.38739e-01
5.63200e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.84003e-01 -7.35043e-01 -8.32962e-01
5.66400e+04 1.41000e+02 -6.51452e-01 -5.84311e-01 -7.18594e-01 -7.79291e-01 -7.31119e-01 -8.27462e-01
5.69600e+04 1.42000e+02 -6.51939e-01 -5.62589e-01 -7.41289e-01 -7.74793e-01 -7.27367e-01 -8.22219e-01
5.72800e+04 1.43000e+02 -6.38877e-01 -5.72099e-01 -7.05655e-01 -7.70486e-01 -7.23777e-01 -8.17195e-01
5.76000e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.66339e-01 -7.20336e-01 -8.12343e-01
5.79200e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.62319e-01 -7.17029e-01 -8.07610e-01
5.82400e+04 1.45000e+02 -6.33356e-01 -6.09301e-01 -6.57412e-01 -7.58393e-01 -7.13844e-01 -8.02943e-01
5.85600e+04 1.46000e+02 -5.61331e-01 -5.17011e-01 -6.05652e-01 -7.54531e-01 -7.10769e-01 -7.98294e-01
5.88800e+04 1.47000e+02 -6.67496e-01 -6.22440e-01 -7.12551e-01 -7.50710e-01 -7.07796e-01 -7.93625e-01
5.92000e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.46914e-01 -7.04913e-01 -7.88915e-01
5.95200e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.43134e-01 -7.02114e-01 -7.84153e-01
5.98400e+04 1.49000e+02 -6.43983e-01 -6.18495e-01 -6.69470e-01 -7.39365e-01 -6.99386e-01 -7.79343e-01
6.01600e+04 1.50000e+02 -6.08893e-01 -5.88446e-01 -6.29341e-01 -7.35607e-01 -6.96716e-01 -7.74498e-01
6.04800e+04 1.51000e+02 -6.61272e-01 -5.67724e-01 -7.54821e-01 -7.31861e-01 -6.94083e-01 -7.69638e-01
6.08000e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.28126e-01 -6.91467e-01 -7.64784e-01
6.11200e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.24400e-01 -6.88842e-01 -7.59958e-01
6.14400e+04 1.53000e+02 -6.39645e-01 -5.53081e-01 -7.26208e-01 -7.20682e-01 -6.86185e-01 -7.55179e-01
6.17600e+04 1.54000e+02 -6.30775e-01 -5.72280e-01 -6.89270e-01 -7.16967e-01 -6.83474e-01 -7.50461e-01
6.20800e+04 1.55000e+02 -6.14245e-01 -4.94076e-01 -7.34414e-01 -7.13254e-01 -6.80691e-01 -7.45817e-01
6.24000e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.09542e-01 -6.77825e-01 -7.41258e-01
6.27200e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.05834e-01 -6.74877e-01 -7.36791e-01
6.30400e+04 1.57000e+02 -5.96049e-01 -5.33475e-01 -6.58624e-01 -7.02136e-01 -6.71851e-01 -7.32421e-01
6.33600e+04 1.58000e+02 -5.95800e-01 -5.16676e-01 -6.74925e-01 -6.98457e-01 -6.68763e-01 -7.28151e-01
6.36800e+04 1.59000e+02 -6.08953e-01 -5.43483e-01 -6.74424e-01 -6.94810e-01 -6.65640e-01 -7.23981e-01
6.40000e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.91208e-01 -6.62509e-01 -7.19907e-01
6.43200e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.87665e-01 -6.59408e-01 -7.15922e-01
6.46400e+04 1.61000e+02 -6.13664e-01 -5.55840e-01 -6.71489e-01 -6.84194e-01 -6.56375e-01 -7.12013e-01
6.49600e+04 1.62000e+02 -5.87852e-01 -5.55684e-01 -6.20020e-01 -6.80806e-01 -6.53444e-01 -7.08167e-01
6.52800e+04 1.63000e+02 -5.41307e-01 -5.02368e-01 -5.80246e-01 -6.77507e-01 -6.50646e-01 -7.04368e-01
6.56000e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.74302e-01 -6.48002e-01 -7.00602e-01
6.59200e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.71190e-01 -6.45519e-01 -6.96861e-01
6.62400e+04 1.65000e+02 -6.62349e-01 -6.10124e-01 -7.14574e-01 -6.68167e-01 -6.43193e-01 -6.93141e-01
6.65600e+04 1.66000e+02 -5.61821e-01 -5.20684e-01 -6.02958e-01 -6.65227e-01 -6.41006e-01 -6.89448e-01
6.68800e+04 1.67000e+02 -5.89481e-01 -5.18897e-01 -6.60065e-01 -6.62362e-01 -6.38931e-01 -6.85793e-01
6.72000e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.59564e-01 -6.36930e-01 -6.82198e-01
6.75200e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.56823e-01 -6.34963e-01 -6.78683e-01
6.78400e+04 1.69000e+02 -6.27085e-01 -5.48655e-01 -7.05515e-01 -6.54132e-01 -6.32988e-01 -6.75275e-01
6.81600e+04 1.70000e+02 -6.14180e-01 -5.74349e-01 -6.54011e-01 -6.51481e-01 -6.30969e-01 -6.71993e-01
6.84800e+04 1.71000e+02 -6.01864e-01 -5.41468e-01 -6.62259e-01 -6.48864e-01 -6.28874e-01 -6.68854e-01
6.88000e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.46276e-01 -6.26687e-01 -6.65865e-01
6.91200e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.43713e-01 -6.24402e-01 -6.63024e-01
6.94400e+04 1.73000e+02 -5.89679e-01 -5.35741e-01 -6.43617e-01 -6.41173e-01 -6.22026e-01 -6.60319e-01
6.97600e+04 1.74000e+02 -5.12206e-01 -4.79741e-01 -5.44670e-01 -6.38653e-01 -6.19573e-01 -6.57733e-01
7.00800e+04 1.75000e+02 -6.29724e-01 -5.45679e-01 -7.13768e-01 -6.36154e-01 -6.17064e-01 -6.55245e-01
7.04000e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.33678e-01 -6.14524e-01 -6.52832e-01
7.07200e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.31228e-01 -6.11980e-01 -6.50475e-01
7.10400e+04 1.77000e+02 -5.62103e-01 -5.33242e-01 -5.90963e-01 -6.28810e-01 -6.09461e-01 -6.48159e-01
7.13600e+04 1.78000e+02 -5.40559e-01 -5.08573e-01 -5.72546e-01 -6.26433e-01 -6.06996e-01 -6.45870e-01
7.16800e+04 1.79000e+02 -6.06188e-01 -5.46777e-01 -6.65599e-01 -6.24107e-01 -6.04611e-01 -6.43602e-01
7.20000e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.21843e-01 -6.02333e-01 -6.41353e-01
7.23200e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.19650e-01 -6.00178e-01 -6.39122e-01
7.26400e+04 1.81000e+02 -5.50882e-01 -4.99762e-01 -6.02002e-01 -6.17538e-01 -5.98164e-01 -6.36912e-01
7.29600e+04 1.82000e+02 -5.23067e-01 -4.93290e-01 -5.52843e-01 -6.15511e-01 -5.96297e-01 -6.34724e-01
7.32800e+04 1.83000e+02 -5.47211e-01 -5.03986e-01 -5.90436e-01 -6.13569e-01 -5.94581e-01 -6.32557e-01
7.36000e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.11711e-01 -5.93013e-01 -6.30410e-01
7.39200e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.09931e-01 -5.91586e-01 -6.28275e-01
7.42400e+04 1.85000e+02 -5.74997e-01 -5.50126e-01 -5.99869e-01 -6.08218e-01 -5.90287e-01 -6.26148e-01
7.45600e+04 1.86000e+02 -5.82269e-01 -5.16108e-01 -6.48431e-01 -6.06562e-01 -5.89102e-01 -6.24023e-01
7.48800e+04 1.87000e+02 -5.79854e-01 -5.57346e-01 -6.02362e-01 -6.04952e-01 -5.88010e-01 -6.21895e-01
7.52000e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.03375e-01 -5.86986e-01 -6.19763e-01
7.55200e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.01817e-01 -5.86003e-01 -6.17631e-01
7.58400e+04 1.89000e+02 -5.31223e-01 -4.56301e-01 -6.06146e-01 -6.00267e-01 -5.85031e-01 -6.15503e-01
7.61600e+04 1.90000e+02 -5.22901e-01 -4.88882e-01 -5.56920e-01 -5.98714e-01 -5.84040e-01 -6.13387e-01
7.64800e+04 1.91000e+02 -5.26033e-01 -4.96341e-01 -5.55725e-01 -5.97149e-01 -5.83003e-01 -6.11295e-01
7.68000e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.95566e-01 -5.81893e-01 -6.09239e-01
7.71200e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.93964e-01 -5.80692e-01 -6.07236e-01
7.74400e+04 1.93000e+02 -5.45454e-01 -4.89763e-01 -6.01145e-01 -5.92345e-01 -5.79389e-01 -6.05300e-01
7.77600e+04 1.94000e+02 -5.20512e-01 -4.65613e-01 -5.75411e-01 -5.90711e-01 -5.77977e-01 -6.03446e-01
7.80800e+04 1.95000e+02 -5.29461e-01 -4.78161e-01 -5.80761e-01 -5.89071e-01 -5.76458e-01 -6.01684e-01
7.84000e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.87430e-01 -5.74842e-01 -6.00018e-01
7.87200e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.85791e-01 -5.73143e-01 -5.98440e-01
7.90400e+04 1.97000e+02 -5.72462e-01 -5.19361e-01 -6.25563e-01 -5.84157e-01 -5.71375e-01 -5.96939e-01
7.93600e+04 1.98000e+02 -5.02368e-01 -4.70884e-01 -5.33853e-01 -5.82525e-01 -5.69556e-01 -5.95494e-01
7.96800e+04 1.99000e+02 -5.04036e-01 -4.81697e-01 -5.26376e-01 -5.80888e-01 -5.67699e-01 -5.94078e-01
8.00000e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.79239e-01 -5.65812e-01 -5.92666e-01
8.03200e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.77567e-01 -5.63902e-01 -5.91231e-01
8.06400e+04 2.01000e+02 -5.36991e-01 -5.12497e-01 -5.61484e-01 -5.75859e-01 -5.61973e-01 -5.89745e-01
8.09600e+04 2.02000e+02 -5.34901e-01 -4.98116e-01 -5.71687e-01 -5.74106e-01 -5.60024e-01 -5.88187e-01
8.12800e+04 2.03000e+02 -5.39478e-01 -4.43676e-01 -6.35280e-01 -5.72300e-01 -5.58060e-01 -5.86539e-01
8.16000e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.70435e-01 -5.56085e-01 -5.84785e-01
8.19200e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.68510e-01 -5.54103e-01 -5.82917e-01
8.22400e+04 2.05000e+02 -5.03902e-01 -4.74951e-01 -5.32852e-01 -5.66526e-01 -5.52122e-01 -5.80930e-01
8.25600e+04 2.06000e+02 -4.70920e-01 -4.37059e-01 -5.04781e-01 -5.64486e-01 -5.50146e-01 -5.78826e-01
8.28800e+04 2.07000e+02 -5.63763e-01 -4.94838e-01 -6.32688e-01 -5.62396e-01 -5.48180e-01 -5.76612e-01
8.32000e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.60264e-01 -5.46224e-01 -5.74303e-01
8.35200e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.58101e-01 -5.44281e-01 -5.71920e-01
8.38400e+04 2.09000e+02 -5.35070e-01 -5.12975e-01 -5.57166e-01 -5.55918e-01 -5.42345e-01 -5.69491e-01
8.41600e+04 2.10000e+02 -5.01328e-01 -4.71166e-01 -5.31490e-01 -5.53731e-01 -5.40413e-01 -5.67049e-01
8.44800e+04 2.11000e+02 -4.84696e-01 -4.43582e-01 -5.25810e-01 -5.51555e-01 -5.38478e-01 -5.64632e-01
8.48000e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.49405e-01 -5.36531e-01 -5.62279e-01
8.51200e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.47295e-01 -5.34566e-01 -5.60024e-01
8.54400e+04 2.13000e+02 -5.26798e-01 -5.09707e-01 -5.43889e-01 -5.45239e-01 -5.32577e-01 -5.57900e-01
8.57600e+04 2.14000e+02 -4.99807e-01 -4.44416e-01 -5.55199e-01 -5.43247e-01 -5.30562e-01 -5.55932e-01
8.60800e+04 2.15000e+02 -5.34054e-01 -4.92830e-01 -5.75278e-01 -5.41327e-01 -5.28519e-01 -5.54136e-01
8.64000e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.39485e-01 -5.26450e-01 -5.52520e-01
8.67200e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.37722e-01 -5.24361e-01 -5.51083e-01
8.70400e+04 2.17000e+02 -4.84334e-01 -4.52141e-01 -5.16526e-01 -5.36038e-01 -5.22257e-01 -5.49820e-01
8.73600e+04 2.18000e+02 -4.95865e-01 -4.65987e-01 -5.25744e-01 -5.34430e-01 -5.20146e-01 -5.48714e-01
8.76800e+04 2.19000e+02 -5.13335e-01 -4.55470e-01 -5.71200e-01 -5.32892e-01 -5.18040e-01 -5.47745e-01
8.80000e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.31418e-01 -5.15952e-01 -5.46885e-01
8.83200e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.30003e-01 -5.13899e-01 -5.46107e-01
8.86400e+04 2.21000e+02 -5.10694e-01 -4.90011e-01 -5.31377e-01 -5.28638e-01 -5.11896e-01 -5.45381e-01
8.89600e+04 2.22000e+02 -5.04494e-01 -4.58001e-01 -5.50988e-01 -5.27321e-01 -5.09961e-01 -5.44680e-01
8.92800e+04 2.23000e+02 -4.97823e-01 -4.58918e-01 -5.36729e-01 -5.26044e-01 -5.08108e-01 -5.43979e-01
8.96000e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.24803e-01 -5.06350e-01 -5.43257e-01
8.99200e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.23596e-01 -5.04697e-01 -5.42495e-01
9.02400e+04 2.25000e+02 -4.72595e-01 -4.49353e-01 -4.95838e-01 -5.22419e-01 -5.03159e-01 -5.41678e-01
9.05600e+04 2.26000e+02 -5.25317e-01 -4.79212e-01 -5.71423e-01 -5.21270e-01 -5.01748e-01 -5.40793e-01
9.08800e+04 2.27000e+02 -4.89085e-01 -4.33970e-01 -5.44200e-01 -5.20151e-01 -5.00470e-01 -5.39833e-01
9.12000e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.19063e-01 -4.99338e-01 -5.38788e-01
9.15200e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.18010e-01 -4.98363e-01 -5.37657e-01
9.18400e+04 2.29000e+02 -4.72985e-01 -4.24038e-01 -5.21932e-01 -5.16995e-01 -4.97555e-01 -5.36435e-01
9.21600e+04 2.30000e+02 -5.26050e-01 -4.91179e-01 -5.60921e-01 -5.16022e-01 -4.96921e-01 -5.35123e-01
9.24800e+04 2.31000e+02 -5.38211e-01 -4.63801e-01 -6.12621e-01 -5.15094e-01 -4.96468e-01 -5.33721e-01
9.28000e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.14214e-01 -4.96198e-01 -5.32231e-01
9.31200e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.13382e-01 -4.96106e-01 -5.30657e-01
9.34400e+04 2.33000e+02 -4.82682e-01 -4.48345e-01 -5.17019e-01 -5.12596e-01 -4.96184e-01 -5.29007e-01
9.37600e+04 2.34000e+02 -4.79368e-01 -4.38129e-01 -5.20607e-01 -5.11853e-01 -4.96414e-01 -5.27292e-01
9.40800e+04 2.35000e+02 -4.71894e-01 -4.30213e-01 -5.13575e-01 -5.11148e-01 -4.96773e-01 -5.25522e-01
9.44000e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.10476e-01 -4.97236e-01 -5.23716e-01
9.47200e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.09832e-01 -4.97774e-01 -5.21889e-01
9.50400e+04 2.37000e+02 -5.06196e-01 -4.55752e-01 -5.56640e-01 -5.09210e-01 -4.98359e-01 -5.20061e-01
9.53600e+04 2.38000e+02 -4.48246e-01 -4.42192e-01 -4.54301e-01 -5.08607e-01 -4.98964e-01 -5.18251e-01
9.56800e+04 2.39000e+02 -5.29088e-01 -4.74088e-01 -5.84087e-01 -5.08020e-01 -4.99558e-01 -5.16482e-01
9.60000e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.07445e-01 -5.00108e-01 -5.14782e-01
9.63200e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.06880e-01 -5.00568e-01 -5.13192e-01
9.66400e+04 2.41000e+02 -4.74284e-01 -4.45646e-01 -5.02923e-01 -5.06322e-01 -5.00868e-01 -5.11776e-01
9.69600e+04 2.42000e+02 -5.12012e-01 -4.69106e-01 -5.54919e-01 -5.05768e-01 -5.00919e-01 -5.10618e-01
9.72800e+04 2.43000e+02 -5.44278e-01 -4.89908e-01 -5.98649e-01 -5.05218e-01 -5.00629e-01 -5.09806e-01
9.76000e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04668e-01 -4.99968e-01 -5.09369e-01
9.79200e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04120e-01 -4.99001e-01 -5.09239e-01
9.82400e+04 2.45000e+02 -5.52602e-01 -5.11574e-01 -5.93630e-01 -5.03573e-01 -4.97848e-01 -5.09298e-01
9.85600e+04 2.46000e+02 -5.33000e-01 -4.82261e-01 -5.83740e-01 -5.03028e-01 -4.96623e-01 -5.09432e-01
9.88800e+04 2.47000e+02 -5.05869e-01 -4.31758e-01 -5.79980e-01 -5.02486e-01 -4.95411e-01 -5.09560e-01
9.92000e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01949e-01 -4.94270e-01 -5.09628e-01
9.95200e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01420e-01 -4.93239e-01 -5.09601e-01
9.98400e+04 2.49000e+02 -4.68577e-01 -4.34198e-01 -5.02955e-01 -5.00905e-01 -4.92346e-01 -5.09465e-01
1.00160e+05 2.50000e+02 -4.64229e-01 -4.18782e-01 -5.09677e-01 -5.00412e-01 -4.91608e-01 -5.09217e-01
1.00480e+05 2.51000e+02 -4.88091e-01 -4.45642e-01 -5.30539e-01 -4.99952e-01 -4.91036e-01 -5.08868e-01
1.00800e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99538e-01 -4.90636e-01 -5.08440e-01
1.01120e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99185e-01 -4.90405e-01 -5.07965e-01
1.01440e+05 2.53000e+02 -4.79791e-01 -4.43956e-01 -5.15626e-01 -4.98910e-01 -4.90340e-01 -5.07480e-01
1.01760e+05 2.54000e+02 -5.07059e-01 -4.69708e-01 -5.44411e-01 -4.98726e-01 -4.90428e-01 -5.07024e-01
1.02080e+05 2.55000e+02 -5.21392e-01 -4.68666e-01 -5.74118e-01 -4.98644e-01 -4.90653e-01 -5.06635e-01
1.02400e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98668e-01 -4.90996e-01 -5.06340e-01
1.02720e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98796e-01 -4.91436e-01 -5.06156e-01
1.03040e+05 2.57000e+02 -4.34162e-01 -3.92949e-01 -4.75376e-01 -4.99018e-01 -4.91949e-01 -5.06087e-01
1.03360e+05 2.58000e+02 -4.67010e-01 -4.29938e-01 -5.04082e-01 -4.99318e-01 -4.92513e-01 -5.06123e-01
1.03680e+05 2.59000e+02 -4.88728e-01 -4.35711e-01 -5.41744e-01 -4.99674e-01 -4.93104e-01 -5.06244e-01
1.04000e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00061e-01 -4.93697e-01 -5.06425e-01
1.04320e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00454e-01 -4.94264e-01 -5.06643e-01
1.04640e+05 2.61000e+02 -4.75636e-01 -4.38759e-01 -5.12512e-01 -5.00827e-01 -4.94777e-01 -5.06877e-01
1.04960e+05 2.62000e+02 -5.01612e-01 -4.61588e-01 -5.41636e-01 -5.01157e-01 -4.95205e-01 -5.07109e-01
1.05280e+05 2.63000e+02 -4.86904e-01 -4.49951e-01 -5.23857e-01 -5.01424e-01 -4.95520e-01 -5.07327e-01
1.05600e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01608e-01 -4.95699e-01 -5.07517e-01
1.05920e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01696e-01 -4.95727e-01 -5.07664e-01
1.06240e+05 2.65000e+02 -4.48902e-01 -4.18537e-01 -4.79268e-01 -5.01674e-01 -4.95596e-01 -5.07753e-01
1.06560e+05 2.66000e+02 -4.64114e-01 -4.25796e-01 -5.02433e-01 -5.01535e-01 -4.95305e-01 -5.07765e-01
1.06880e+05 2.67000e+02 -5.02200e-01 -4.50948e-01 -5.53452e-01 -5.01274e-01 -4.94862e-01 -5.07685e-01
1.07200e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00889e-01 -4.94278e-01 -5.07500e-01
1.07520e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00385e-01 -4.93574e-01 -5.07196e-01
1.07840e+05 2.69000e+02 -4.72577e-01 -4.56893e-01 -4.88261e-01 -4.99769e-01 -4.92771e-01 -5.06768e-01
1.08160e+05 2.70000e+02 -4.87397e-01 -4.00337e-01 -5.74456e-01 -4.99052e-01 -4.91896e-01 -5.06207e-01
1.08480e+05 2.71000e+02 -5.32231e-01 -4.96003e-01 -5.68460e-01 -4.98245e-01 -4.90979e-01 -5.05511e-01
1.08800e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.97363e-01 -4.90049e-01 -5.04677e-01
1.09120e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.96419e-01 -4.89135e-01 -5.03703e-01
1.09440e+05 2.73000e+02 -4.74708e-01 -3.58549e-01 -5.90868e-01 -4.95427e-01 -4.88261e-01 -5.02594e-01
1.09760e+05 2.74000e+02 -4.59891e-01 -4.34806e-01 -4.84975e-01 -4.94401e-01 -4.87447e-01 -5.01355e-01
1.10080e+05 2.75000e+02 -5.27343e-01 -4.38615e-01 -6.16071e-01 -4.93354e-01 -4.86704e-01 -5.00004e-01
1.10400e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.92300e-01 -4.86033e-01 -4.98567e-01
1.10720e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.91252e-01 -4.85424e-01 -4.97080e-01
1.11040e+05 2.77000e+02 -4.57044e-01 -3.94666e-01 -5.19421e-01 -4.90226e-01 -4.84852e-01 -4.95600e-01
1.11360e+05 2.78000e+02 -4.53354e-01 -4.19667e-01 -4.87041e-01 -4.89236e-01 -4.84276e-01 -4.94195e-01
1.11680e+05 2.79000e+02 -4.70188e-01 -4.54267e-01 -4.86109e-01 -4.88296e-01 -4.83639e-01 -4.92953e-01
1.12000e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.87419e-01 -4.82875e-01 -4.91963e-01
1.12320e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.86617e-01 -4.81948e-01 -4.91286e-01
1.12640e+05 2.81000e+02 -4.77222e-01 -4.19332e-01 -5.35113e-01 -4.85897e-01 -4.80861e-01 -4.90933e-01
1.12960e+05 2.82000e+02 -4.45033e-01 -4.25767e-01 -4.64299e-01 -4.85264e-01 -4.79659e-01 -4.90870e-01
1.13280e+05 2.83000e+02 -4.33974e-01 -4.05208e-01 -4.62740e-01 -4.84719e-01 -4.78397e-01 -4.91040e-01
1.13600e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.84256e-01 -4.77122e-01 -4.91390e-01
1.13920e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.83867e-01 -4.75863e-01 -4.91870e-01
1.14240e+05 2.85000e+02 -4.27243e-01 -4.08171e-01 -4.46315e-01 -4.83537e-01 -4.74635e-01 -4.92438e-01
1.14560e+05 2.86000e+02 -4.24334e-01 -3.98094e-01 -4.50575e-01 -4.83250e-01 -4.73443e-01 -4.93056e-01
1.14880e+05 2.87000e+02 -4.55350e-01 -4.18697e-01 -4.92003e-01 -4.82985e-01 -4.72286e-01 -4.93684e-01
1.15200e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82722e-01 -4.71162e-01 -4.94282e-01
1.15520e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82439e-01 -4.70067e-01 -4.94811e-01
1.15840e+05 2.89000e+02 -4.62352e-01 -4.37600e-01 -4.87103e-01 -4.82113e-01 -4.68998e-01 -4.95229e-01
1.16160e+05 2.90000e+02 -4.61840e-01 -4.08895e-01 -5.14785e-01 -4.81725e-01 -4.67953e-01 -4.95497e-01
1.16480e+05 2.91000e+02 -4.44663e-01 -4.17581e-01 -4.71745e-01 -4.81255e-01 -4.66930e-01 -4.95579e-01
1.16800e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80685e-01 -4.65925e-01 -4.95445e-01
1.17120e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80002e-01 -4.64935e-01 -4.95068e-01
1.17440e+05 2.93000e+02 -4.82438e-01 -4.31640e-01 -5.33236e-01 -4.79193e-01 -4.63954e-01 -4.94432e-01
1.17760e+05 2.94000e+02 -4.44966e-01 -3.75881e-01 -5.14051e-01 -4.78252e-01 -4.62978e-01 -4.93527e-01
1.18080e+05 2.95000e+02 -4.73485e-01 -4.43790e-01 -5.03179e-01 -4.77177e-01 -4.61998e-01 -4.92356e-01
1.18400e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.75970e-01 -4.61011e-01 -4.90929e-01
1.18720e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.74639e-01 -4.60011e-01 -4.89268e-01
1.19040e+05 2.97000e+02 -4.50830e-01 -3.95593e-01 -5.06066e-01 -4.73202e-01 -4.59001e-01 -4.87403e-01
1.19360e+05 2.98000e+02 -4.24447e-01 -3.62805e-01 -4.86089e-01 -4.71677e-01 -4.57982e-01 -4.85373e-01
1.19680e+05 2.99000e+02 -4.24248e-01 -3.84758e-01 -4.63737e-01 -4.70092e-01 -4.56962e-01 -4.83223e-01
1.20000e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.68478e-01 -4.55950e-01 -4.81006e-01
1.20320e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.66866e-01 -4.54957e-01 -4.78776e-01
1.20640e+05 3.01000e+02 -4.88603e-01 -4.35798e-01 -5.41407e-01 -4.65292e-01 -4.53995e-01 -4.76589e-01
1.20960e+05 3.02000e+02 -4.37036e-01 -4.03807e-01 -4.70265e-01 -4.63787e-01 -4.53073e-01 -4.74501e-01
1.21280e+05 3.03000e+02 -4.34383e-01 -3.90189e-01 -4.78578e-01 -4.62379e-01 -4.52202e-01 -4.72557e-01
1.21600e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.61092e-01 -4.51386e-01 -4.70798e-01
1.21920e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.59941e-01 -4.50634e-01 -4.69248e-01
1.22240e+05 3.05000e+02 -4.32348e-01 -4.00708e-01 -4.63989e-01 -4.58932e-01 -4.49945e-01 -4.67918e-01
1.22560e+05 3.06000e+02 -4.43015e-01 -4.04443e-01 -4.81586e-01 -4.58065e-01 -4.49323e-01 -4.66806e-01
1.22880e+05 3.07000e+02 -4.27968e-01 -4.11305e-01 -4.44632e-01 -4.57331e-01 -4.48764e-01 -4.65898e-01
1.23200e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56717e-01 -4.48259e-01 -4.65175e-01
1.23520e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56206e-01 -4.47800e-01 -4.64612e-01
1.23840e+05 3.09000e+02 -4.55205e-01 -4.20427e-01 -4.89982e-01 -4.55777e-01 -4.47367e-01 -4.64187e-01
1.24160e+05 3.10000e+02 -4.39776e-01 -4.01391e-01 -4.78161e-01 -4.55410e-01 -4.46944e-01 -4.63876e-01
1.24480e+05 3.11000e+02 -4.24658e-01 -4.12374e-01 -4.36943e-01 -4.55086e-01 -4.46512e-01 -4.63659e-01
1.24800e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54786e-01 -4.46057e-01 -4.63515e-01
1.25120e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54495e-01 -4.45569e-01 -4.63421e-01
1.25440e+05 3.13000e+02 -4.07902e-01 -3.69784e-01 -4.46020e-01 -4.54200e-01 -4.45045e-01 -4.63355e-01
1.25760e+05 3.14000e+02 -4.45339e-01 -4.23593e-01 -4.67085e-01 -4.53890e-01 -4.44486e-01 -4.63294e-01
1.26080e+05 3.15000e+02 -4.09320e-01 -3.87554e-01 -4.31086e-01 -4.53558e-01 -4.43902e-01 -4.63214e-01
1.26400e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.53199e-01 -4.43301e-01 -4.63096e-01
1.26720e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.52808e-01 -4.42693e-01 -4.62922e-01
1.27040e+05 3.17000e+02 -4.62759e-01 -4.29210e-01 -4.96308e-01 -4.52384e-01 -4.42087e-01 -4.62681e-01
1.27360e+05 3.18000e+02 -4.40400e-01 -4.02905e-01 -4.77895e-01 -4.51927e-01 -4.41486e-01 -4.62368e-01
1.27680e+05 3.19000e+02 -4.47109e-01 -4.08418e-01 -4.85801e-01 -4.51436e-01 -4.40892e-01 -4.61981e-01
1.28000e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50912e-01 -4.40298e-01 -4.61526e-01
1.28320e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50354e-01 -4.39699e-01 -4.61009e-01
1.28640e+05 3.21000e+02 -4.22880e-01 -3.87898e-01 -4.57862e-01 -4.49760e-01 -4.39083e-01 -4.60437e-01
1.28960e+05 3.22000e+02 -4.35858e-01 -4.03832e-01 -4.67884e-01 -4.49130e-01 -4.38438e-01 -4.59822e-01
1.29280e+05 3.23000e+02 -4.50492e-01 -4.04734e-01 -4.96250e-01 -4.48464e-01 -4.37757e-01 -4.59171e-01
1.29600e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47763e-01 -4.37033e-01 -4.58493e-01
1.29920e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47030e-01 -4.36264e-01 -4.57795e-01
1.30240e+05 3.25000e+02 -4.45941e-01 -4.20309e-01 -4.71572e-01 -4.46270e-01 -4.35456e-01 -4.57084e-01
1.30560e+05 3.26000e+02 -4.31031e-01 -4.02951e-01 -4.59111e-01 -4.45494e-01 -4.34618e-01 -4.56370e-01
1.30880e+05 3.27000e+02 -4.14886e-01 -3.94477e-01 -4.35295e-01 -4.44710e-01 -4.33761e-01 -4.55658e-01
1.31200e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43931e-01 -4.32902e-01 -4.54960e-01
1.31520e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43170e-01 -4.32055e-01 -4.54285e-01
1.31840e+05 3.29000e+02 -4.21438e-01 -3.92820e-01 -4.50055e-01 -4.42438e-01 -4.31234e-01 -4.53641e-01
1.32160e+05 3.30000e+02 -4.31551e-01 -4.11063e-01 -4.52039e-01 -4.41746e-01 -4.30456e-01 -4.53037e-01
1.32480e+05 3.31000e+02 -4.50983e-01 -3.97576e-01 -5.04391e-01 -4.41104e-01 -4.29731e-01 -4.52477e-01
1.32800e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.40517e-01 -4.29071e-01 -4.51963e-01
1.33120e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.39988e-01 -4.28481e-01 -4.51494e-01
1.33440e+05 3.33000e+02 -4.20146e-01 -3.90891e-01 -4.49402e-01 -4.39516e-01 -4.27970e-01 -4.51063e-01
1.33760e+05 3.34000e+02 -4.23046e-01 -3.68604e-01 -4.77488e-01 -4.39100e-01 -4.27538e-01 -4.50662e-01
1.34080e+05 3.35000e+02 -4.35102e-01 -4.03482e-01 -4.66722e-01 -4.38733e-01 -4.27187e-01 -4.50279e-01
1.34400e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38408e-01 -4.26916e-01 -4.49900e-01
1.34720e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38118e-01 -4.26721e-01 -4.49515e-01
1.35040e+05 3.37000e+02 -4.48218e-01 -4.21956e-01 -4.74480e-01 -4.37855e-01 -4.26596e-01 -4.49113e-01
1.35360e+05 3.38000e+02 -4.06964e-01 -3.84077e-01 -4.29851e-01 -4.37611e-01 -4.26537e-01 -4.48686e-01
1.35680e+05 3.39000e+02 -4.17933e-01 -3.90464e-01 -4.45402e-01 -4.37383e-01 -4.26535e-01 -4.48230e-01
1.36000e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.37163e-01 -4.26584e-01 -4.47742e-01
1.36320e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.36951e-01 -4.26677e-01 -4.47224e-01
1.36640e+05 3.41000e+02 -4.14549e-01 -3.83874e-01 -4.45225e-01 -4.36743e-01 -4.26808e-01 -4.46678e-01
1.36960e+05 3.42000e+02 -4.37304e-01 -4.11624e-01 -4.62985e-01 -4.36537e-01 -4.26969e-01 -4.46105e-01
1.37280e+05 3.43000e+02 -4.45576e-01 -3.67525e-01 -5.23627e-01 -4.36333e-01 -4.27157e-01 -4.45509e-01
1.37600e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.36129e-01 -4.27368e-01 -4.44890e-01
1.37920e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.35925e-01 -4.27600e-01 -4.44250e-01
1.38240e+05 3.45000e+02 -4.18870e-01 -3.81508e-01 -4.56233e-01 -4.35717e-01 -4.27847e-01 -4.43586e-01
1.38560e+05 3.46000e+02 -4.04526e-01 -3.62378e-01 -4.46674e-01 -4.35503e-01 -4.28108e-01 -4.42898e-01
1.38880e+05 3.47000e+02 -4.44740e-01 -3.97026e-01 -4.92454e-01 -4.35281e-01 -4.28377e-01 -4.42184e-01
1.39200e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.35046e-01 -4.28647e-01 -4.41445e-01
1.39520e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.34797e-01 -4.28911e-01 -4.40684e-01
1.39840e+05 3.49000e+02 -4.43758e-01 -3.97289e-01 -4.90228e-01 -4.34531e-01 -4.29156e-01 -4.39907e-01
1.40160e+05 3.50000e+02 -4.31385e-01 -3.82220e-01 -4.80551e-01 -4.34248e-01 -4.29367e-01 -4.39128e-01
1.40480e+05 3.51000e+02 -4.29863e-01 -3.90433e-01 -4.69293e-01 -4.33946e-01 -4.29520e-01 -4.38371e-01
1.40800e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33626e-01 -4.29579e-01 -4.37674e-01
1.41120e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33290e-01 -4.29493e-01 -4.37086e-01
1.41440e+05 3.53000e+02 -4.68899e-01 -4.38563e-01 -4.99235e-01 -4.32940e-01 -4.29216e-01 -4.36664e-01
1.41760e+05 3.54000e+02 -4.27138e-01 -3.89444e-01 -4.64832e-01 -4.32580e-01 -4.28718e-01 -4.36442e-01
1.42080e+05 3.55000e+02 -4.43534e-01 -4.12978e-01 -4.74091e-01 -4.32214e-01 -4.28013e-01 -4.36414e-01
1.42400e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31847e-01 -4.27149e-01 -4.36545e-01
1.42720e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31488e-01 -4.26186e-01 -4.36790e-01
1.43040e+05 3.57000e+02 -4.15057e-01 -4.07520e-01 -4.22594e-01 -4.31144e-01 -4.25178e-01 -4.37110e-01
1.43360e+05 3.58000e+02 -4.04693e-01 -3.77263e-01 -4.32124e-01 -4.30825e-01 -4.24168e-01 -4.37481e-01
1.43680e+05 3.59000e+02 -3.98511e-01 -3.71270e-01 -4.25753e-01 -4.30539e-01 -4.23193e-01 -4.37885e-01
1.44000e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30297e-01 -4.22279e-01 -4.38315e-01
1.44320e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30108e-01 -4.21450e-01 -4.38766e-01
1.44640e+05 3.61000e+02 -4.53896e-01 -4.42168e-01 -4.65623e-01 -4.29980e-01 -4.20722e-01 -4.39238e-01
1.44960e+05 3.62000e+02 -4.23057e-01 -4.08175e-01 -4.37939e-01 -4.29919e-01 -4.20108e-01 -4.39730e-01
1.45280e+05 3.63000e+02 -4.39829e-01 -3.98718e-01 -4.80940e-01 -4.29927e-01 -4.19615e-01 -4.40239e-01
1.45600e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30002e-01 -4.19245e-01 -4.40760e-01
1.45920e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30139e-01 -4.18993e-01 -4.41286e-01
1.46240e+05 3.65000e+02 -4.36847e-01 -4.21499e-01 -4.52195e-01 -4.30327e-01 -4.18847e-01 -4.41807e-01
1.46560e+05 3.66000e+02 -4.30872e-01 -3.97982e-01 -4.63762e-01 -4.30551e-01 -4.18793e-01 -4.42309e-01
1.46880e+05 3.67000e+02 -4.11734e-01 -3.77672e-01 -4.45796e-01 -4.30794e-01 -4.18810e-01 -4.42778e-01
1.47200e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31040e-01 -4.18879e-01 -4.43201e-01
1.47520e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31271e-01 -4.18980e-01 -4.43562e-01
1.47840e+05 3.69000e+02 -4.23702e-01 -3.62443e-01 -4.84962e-01 -4.31474e-01 -4.19098e-01 -4.43851e-01
1.48160e+05 3.70000e+02 -4.48730e-01 -3.97794e-01 -4.99665e-01 -4.31640e-01 -4.19220e-01 -4.44059e-01
1.48480e+05 3.71000e+02 -4.32005e-01 -3.96095e-01 -4.67915e-01 -4.31761e-01 -4.19341e-01 -4.44182e-01
1.48800e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31839e-01 -4.19461e-01 -4.44218e-01
1.49120e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31875e-01 -4.19582e-01 -4.44167e-01
1.49440e+05 3.73000e+02 -4.00816e-01 -3.70150e-01 -4.31481e-01 -4.31873e-01 -4.19713e-01 -4.44034e-01
1.49760e+05 3.74000e+02 -4.29837e-01 -3.96868e-01 -4.62805e-01 -4.31841e-01 -4.19857e-01 -4.43825e-01
1.50080e+05 3.75000e+02 -4.19661e-01 -3.79655e-01 -4.59667e-01 -4.31786e-01 -4.20023e-01 -4.43549e-01
1.50400e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31714e-01 -4.20212e-01 -4.43216e-01
1.50720e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31633e-01 -4.20426e-01 -4.42840e-01
1.51040e+05 3.77000e+02 -4.52042e-01 -3.97823e-01 -5.06260e-01 -4.31548e-01 -4.20661e-01 -4.42435e-01
1.51360e+05 3.78000e+02 -4.26930e-01 -4.02624e-01 -4.51236e-01 -4.31464e-01 -4.20908e-01 -4.42019e-01
1.51680e+05 3.79000e+02 -4.34773e-01 -3.98944e-01 -4.70602e-01 -4.31382e-01 -4.21156e-01 -4.41609e-01
1.52000e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31305e-01 -4.21391e-01 -4.41219e-01
1.52320e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31232e-01 -4.21599e-01 -4.40865e-01
1.52640e+05 3.81000e+02 -4.30910e-01 -3.77709e-01 -4.84112e-01 -4.31160e-01 -4.21763e-01 -4.40558e-01
1.52960e+05 3.82000e+02 -4.29292e-01 -4.04976e-01 -4.53609e-01 -4.31087e-01 -4.21867e-01 -4.40306e-01
1.53280e+05 3.83000e+02 -4.25214e-01 -4.01695e-01 -4.48733e-01 -4.31008e-01 -4.21901e-01 -4.40115e-01
1.53600e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30922e-01 -4.21855e-01 -4.39989e-01
1.53920e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30825e-01 -4.21723e-01 -4.39927e-01
1.54240e+05 3.85000e+02 -4.07391e-01 -3.72693e-01 -4.42089e-01 -4.30719e-01 -4.21506e-01 -4.39931e-01
1.54560e+05 3.86000e+02 -4.37901e-01 -3.82176e-01 -4.93626e-01 -4.30604e-01 -4.21206e-01 -4.40001e-01
1.54880e+05 3.87000e+02 -4.25944e-01 -3.98665e-01 -4.53223e-01 -4.30485e-01 -4.20834e-01 -4.40137e-01
1.55200e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30369e-01 -4.20397e-01 -4.40340e-01
1.55520e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30260e-01 -4.19911e-01 -4.40608e-01
1.55840e+05 3.89000e+02 -3.94002e-01 -3.67380e-01 -4.20625e-01 -4.30165e-01 -4.19388e-01 -4.40941e-01
1.56160e+05 3.90000e+02 -4.32318e-01 -3.85842e-01 -4.78794e-01 -4.30089e-01 -4.18844e-01 -4.41333e-01
1.56480e+05 3.91000e+02 -3.96929e-01 -3.77435e-01 -4.16422e-01 -4.30034e-01 -4.18293e-01 -4.41776e-01
1.56800e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.30003e-01 -4.17749e-01 -4.42257e-01
1.57120e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.29992e-01 -4.17226e-01 -4.42758e-01
1.57440e+05 3.93000e+02 -4.62091e-01 -4.24999e-01 -4.99182e-01 -4.29998e-01 -4.16738e-01 -4.43259e-01
1.57760e+05 3.94000e+02 -4.20989e-01 -4.03478e-01 -4.38501e-01 -4.30016e-01 -4.16297e-01 -4.43735e-01
1.58080e+05 3.95000e+02 -4.31382e-01 -3.80624e-01 -4.82140e-01 -4.30039e-01 -4.15914e-01 -4.44164e-01
1.58400e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30060e-01 -4.15597e-01 -4.44522e-01
1.58720e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30070e-01 -4.15351e-01 -4.44789e-01
1.59040e+05 3.97000e+02 -4.07082e-01 -3.68012e-01 -4.46152e-01 -4.30061e-01 -4.15175e-01 -4.44946e-01
1.59360e+05 3.98000e+02 -4.33229e-01 -4.15756e-01 -4.50703e-01 -4.30026e-01 -4.15069e-01 -4.44984e-01
1.59680e+05 3.99000e+02 -4.63780e-01 -4.15948e-01 -5.11613e-01 -4.29959e-01 -4.15024e-01 -4.44894e-01
1.60000e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29856e-01 -4.15033e-01 -4.44678e-01
1.60320e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29714e-01 -4.15086e-01 -4.44343e-01
1.60640e+05 4.01000e+02 -3.96740e-01 -3.52865e-01 -4.40615e-01 -4.29536e-01 -4.15171e-01 -4.43900e-01
1.60960e+05 4.02000e+02 -4.57037e-01 -4.33176e-01 -4.80899e-01 -4.29322e-01 -4.15279e-01 -4.43365e-01
1.61280e+05 4.03000e+02 -4.19876e-01 -3.86827e-01 -4.52924e-01 -4.29078e-01 -4.15402e-01 -4.42754e-01
1.61600e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28810e-01 -4.15535e-01 -4.42086e-01
1.61920e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28525e-01 -4.15673e-01 -4.41377e-01
1.62240e+05 4.05000e+02 -4.13272e-01 -3.81130e-01 -4.45413e-01 -4.28230e-01 -4.15817e-01 -4.40644e-01
1.62560e+05 4.06000e+02 -4.43558e-01 -3.78239e-01 -5.08878e-01 -4.27934e-01 -4.15966e-01 -4.39903e-01
1.62880e+05 4.07000e+02 -4.28003e-01 -4.05358e-01 -4.50649e-01 -4.27645e-01 -4.16121e-01 -4.39168e-01
1.63200e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27368e-01 -4.16285e-01 -4.38452e-01
1.63520e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27112e-01 -4.16458e-01 -4.37766e-01
1.63840e+05 4.09000e+02 -4.30025e-01 -4.02282e-01 -4.57768e-01 -4.26880e-01 -4.16639e-01 -4.37121e-01
1.64160e+05 4.10000e+02 -4.30832e-01 -4.00445e-01 -4.61219e-01 -4.26675e-01 -4.16829e-01 -4.36521e-01
1.64480e+05 4.11000e+02 -3.88996e-01 -3.53829e-01 -4.24163e-01 -4.26498e-01 -4.17027e-01 -4.35970e-01
1.64800e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26348e-01 -4.17230e-01 -4.35467e-01
1.65120e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26223e-01 -4.17438e-01 -4.35009e-01
1.65440e+05 4.13000e+02 -4.29469e-01 -3.87050e-01 -4.71888e-01 -4.26119e-01 -4.17648e-01 -4.34590e-01
1.65760e+05 4.14000e+02 -3.99722e-01 -3.83646e-01 -4.15798e-01 -4.26033e-01 -4.17860e-01 -4.34206e-01
1.66080e+05 4.15000e+02 -4.05123e-01 -3.70990e-01 -4.39257e-01 -4.25961e-01 -4.18073e-01 -4.33850e-01
1.66400e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25900e-01 -4.18284e-01 -4.33516e-01
1.66720e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25846e-01 -4.18491e-01 -4.33202e-01
1.67040e+05 4.17000e+02 -4.14735e-01 -3.93995e-01 -4.35475e-01 -4.25797e-01 -4.18689e-01 -4.32904e-01
1.67360e+05 4.18000e+02 -4.14084e-01 -3.94142e-01 -4.34027e-01 -4.25749e-01 -4.18874e-01 -4.32624e-01
1.67680e+05 4.19000e+02 -4.12240e-01 -3.83985e-01 -4.40495e-01 -4.25700e-01 -4.19040e-01 -4.32360e-01
1.68000e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25648e-01 -4.19181e-01 -4.32115e-01
1.68320e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25589e-01 -4.19288e-01 -4.31890e-01
1.68640e+05 4.21000e+02 -4.28513e-01 -3.98981e-01 -4.58044e-01 -4.25521e-01 -4.19354e-01 -4.31687e-01
1.68960e+05 4.22000e+02 -4.14176e-01 -3.73239e-01 -4.55114e-01 -4.25440e-01 -4.19370e-01 -4.31511e-01
1.69280e+05 4.23000e+02 -4.17024e-01 -3.67287e-01 -4.66762e-01 -4.25345e-01 -4.19327e-01 -4.31363e-01
1.69600e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25233e-01 -4.19219e-01 -4.31248e-01
1.69920e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25104e-01 -4.19040e-01 -4.31167e-01
1.70240e+05 4.25000e+02 -4.20667e-01 -3.93472e-01 -4.47862e-01 -4.24955e-01 -4.18790e-01 -4.31119e-01
1.70560e+05 4.26000e+02 -3.99759e-01 -3.58811e-01 -4.40708e-01 -4.24788e-01 -4.18474e-01 -4.31102e-01
1.70880e+05 4.27000e+02 -4.08754e-01 -3.68357e-01 -4.49151e-01 -4.24604e-01 -4.18099e-01 -4.31110e-01
1.71200e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24407e-01 -4.17677e-01 -4.31136e-01
1.71520e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24198e-01 -4.17221e-01 -4.31176e-01
1.71840e+05 4.29000e+02 -4.08735e-01 -3.54842e-01 -4.62627e-01 -4.23983e-01 -4.16742e-01 -4.31224e-01
1.72160e+05 4.30000e+02 -4.26727e-01 -4.09022e-01 -4.44432e-01 -4.23764e-01 -4.16251e-01 -4.31276e-01
1.72480e+05 4.31000e+02 -4.10840e-01 -3.67434e-01 -4.54246e-01 -4.23544e-01 -4.15753e-01 -4.31336e-01
1.72800e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23326e-01 -4.15247e-01 -4.31405e-01
1.73120e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23108e-01 -4.14728e-01 -4.31488e-01
1.73440e+05 4.33000e+02 -4.54020e-01 -4.10357e-01 -4.97682e-01 -4.22890e-01 -4.14186e-01 -4.31595e-01
1.73760e+05 4.34000e+02 -4.33953e-01 -4.11884e-01 -4.56023e-01 -4.22668e-01 -4.13604e-01 -4.31732e-01
1.74080e+05 4.35000e+02 -4.19704e-01 -3.72871e-01 -4.66536e-01 -4.22437e-01 -4.12971e-01 -4.31903e-01
1.74400e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.22191e-01 -4.12275e-01 -4.32108e-01
1.74720e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.21925e-01 -4.11510e-01 -4.32341e-01
1.75040e+05 4.37000e+02 -3.77486e-01 -3.50889e-01 -4.04083e-01 -4.21633e-01 -4.10677e-01 -4.32589e-01
1.75360e+05 4.38000e+02 -4.05050e-01 -3.56821e-01 -4.53280e-01 -4.21311e-01 -4.09784e-01 -4.32837e-01
1.75680e+05 4.39000e+02 -3.97390e-01 -3.54149e-01 -4.40631e-01 -4.20957e-01 -4.08848e-01 -4.33067e-01
1.76000e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20574e-01 -4.07890e-01 -4.33258e-01
1.76320e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20166e-01 -4.06936e-01 -4.33395e-01
1.76640e+05 4.41000e+02 -4.33302e-01 -4.16988e-01 -4.49615e-01 -4.19740e-01 -4.06016e-01 -4.33464e-01
1.76960e+05 4.42000e+02 -4.13688e-01 -3.80697e-01 -4.46679e-01 -4.19305e-01 -4.05159e-01 -4.33452e-01
1.77280e+05 4.43000e+02 -3.97574e-01 -3.68879e-01 -4.26269e-01 -4.18872e-01 -4.04392e-01 -4.33351e-01
1.77600e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18448e-01 -4.03738e-01 -4.33158e-01
1.77920e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18042e-01 -4.03214e-01 -4.32869e-01
1.78240e+05 4.45000e+02 -4.37502e-01 -4.11356e-01 -4.63649e-01 -4.17656e-01 -4.02826e-01 -4.32486e-01
1.78560e+05 4.46000e+02 -3.84660e-01 -3.40989e-01 -4.28330e-01 -4.17294e-01 -4.02572e-01 -4.32015e-01
1.78880e+05 4.47000e+02 -4.19645e-01 -3.78810e-01 -4.60479e-01 -4.16952e-01 -4.02442e-01 -4.31462e-01
1.79200e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16628e-01 -4.02413e-01 -4.30843e-01
1.79520e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16318e-01 -4.02464e-01 -4.30171e-01
1.79840e+05 4.49000e+02 -4.38287e-01 -3.93928e-01 -4.82645e-01 -4.16016e-01 -4.02567e-01 -4.29465e-01
1.80160e+05 4.50000e+02 -4.11372e-01 -3.87098e-01 -4.35646e-01 -4.15719e-01 -4.02694e-01 -4.28743e-01
1.80480e+05 4.51000e+02 -4.08876e-01 -3.83164e-01 -4.34589e-01 -4.15424e-01 -4.02825e-01 -4.28022e-01
1.80800e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.15129e-01 -4.02944e-01 -4.27314e-01
1.81120e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.14833e-01 -4.03038e-01 -4.26628e-01
1.81440e+05 4.53000e+02 -3.76455e-01 -3.60243e-01 -3.92668e-01 -4.14538e-01 -4.03104e-01 -4.25972e-01
1.81760e+05 4.54000e+02 -4.16499e-01 -3.78776e-01 -4.54222e-01 -4.14244e-01 -4.03141e-01 -4.25348e-01
1.82080e+05 4.55000e+02 -4.38687e-01 -4.23885e-01 -4.53488e-01 -4.13955e-01 -4.03148e-01 -4.24761e-01
1.82400e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13671e-01 -4.03129e-01 -4.24213e-01
1.82720e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13397e-01 -4.03085e-01 -4.23709e-01
1.83040e+05 4.57000e+02 -4.00229e-01 -3.76174e-01 -4.24285e-01 -4.13134e-01 -4.03016e-01 -4.23253e-01
1.83360e+05 4.58000e+02 -4.10969e-01 -3.70577e-01 -4.51361e-01 -4.12886e-01 -4.02924e-01 -4.22848e-01
1.83680e+05 4.59000e+02 -3.73996e-01 -3.42659e-01 -4.05332e-01 -4.12653e-01 -4.02808e-01 -4.22498e-01
1.84000e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12435e-01 -4.02669e-01 -4.22200e-01
1.84320e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12232e-01 -4.02509e-01 -4.21955e-01
1.84640e+05 4.61000e+02 -4.15880e-01 -4.05635e-01 -4.26125e-01 -4.12044e-01 -4.02330e-01 -4.21757e-01
1.84960e+05 4.62000e+02 -3.94446e-01 -3.67589e-01 -4.21303e-01 -4.11869e-01 -4.02136e-01 -4.21602e-01
1.85280e+05 4.63000e+02 -4.00241e-01 -3.84083e-01 -4.16398e-01 -4.11706e-01 -4.01929e-01 -4.21484e-01
1.85600e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11554e-01 -4.01711e-01 -4.21397e-01
1.85920e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11411e-01 -4.01484e-01 -4.21338e-01
1.86240e+05 4.65000e+02 -4.32742e-01 -3.77287e-01 -4.88197e-01 -4.11273e-01 -4.01246e-01 -4.21301e-01
1.86560e+05 4.66000e+02 -4.09458e-01 -3.86906e-01 -4.32009e-01 -4.11139e-01 -4.00997e-01 -4.21281e-01
1.86880e+05 4.67000e+02 -4.01494e-01 -3.80465e-01 -4.22523e-01 -4.11004e-01 -4.00735e-01 -4.21274e-01
1.87200e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10865e-01 -4.00456e-01 -4.21274e-01
1.87520e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10716e-01 -4.00158e-01 -4.21274e-01
1.87840e+05 4.69000e+02 -4.18708e-01 -3.95036e-01 -4.42381e-01 -4.10555e-01 -3.99840e-01 -4.21270e-01
1.88160e+05 4.70000e+02 -4.25071e-01 -3.71329e-01 -4.78812e-01 -4.10381e-01 -3.99505e-01 -4.21256e-01
1.88480e+05 4.71000e+02 -4.14412e-01 -3.97721e-01 -4.31103e-01 -4.10192e-01 -3.99156e-01 -4.21227e-01
1.88800e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09990e-01 -3.98799e-01 -4.21182e-01
1.89120e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09780e-01 -3.98442e-01 -4.21118e-01
1.89440e+05 4.73000e+02 -4.45836e-01 -3.67200e-01 -5.24471e-01 -4.09568e-01 -3.98098e-01 -4.21038e-01
1.89760e+05 4.74000e+02 -3.78251e-01 -3.55086e-01 -4.01415e-01 -4.09360e-01 -3.97776e-01 -4.20944e-01
1.90080e+05 4.75000e+02 -4.27805e-01 -4.00318e-01 -4.55292e-01 -4.09167e-01 -3.97490e-01 -4.20844e-01
1.90400e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08997e-01 -3.97250e-01 -4.20744e-01
1.90720e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08860e-01 -3.97064e-01 -4.20655e-01
1.91040e+05 4.77000e+02 -4.05395e-01 -3.65110e-01 -4.45679e-01 -4.08764e-01 -3.96940e-01 -4.20588e-01
1.91360e+05 4.78000e+02 -4.32991e-01 -3.93038e-01 -4.72945e-01 -4.08718e-01 -3.96880e-01 -4.20556e-01
1.91680e+05 4.79000e+02 -3.98293e-01 -3.55012e-01 -4.41574e-01 -4.08727e-01 -3.96881e-01 -4.20573e-01
1.92000e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08793e-01 -3.96937e-01 -4.20649e-01
1.92320e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08918e-01 -3.97040e-01 -4.20795e-01
1.92640e+05 4.81000e+02 -4.04110e-01 -3.79368e-01 -4.28851e-01 -4.09098e-01 -3.97177e-01 -4.21019e-01
1.92960e+05 4.82000e+02 -4.29638e-01 -3.87425e-01 -4.71851e-01 -4.09330e-01 -3.97336e-01 -4.21324e-01
1.93280e+05 4.83000e+02 -4.07588e-01 -3.90271e-01 -4.24905e-01 -4.09606e-01 -3.97505e-01 -4.21707e-01
1.93600e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.09918e-01 -3.97676e-01 -4.22160e-01
1.93920e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.10258e-01 -3.97845e-01 -4.22671e-01
1.94240e+05 4.85000e+02 -3.76252e-01 -3.41825e-01 -4.10678e-01 -4.10615e-01 -3.98010e-01 -4.23221e-01
1.94560e+05 4.86000e+02 -3.87098e-01 -3.65189e-01 -4.09007e-01 -4.10981e-01 -3.98172e-01 -4.23790e-01
1.94880e+05 4.87000e+02 -3.86819e-01 -3.51041e-01 -4.22598e-01 -4.11348e-01 -3.98338e-01 -4.24357e-01
1.95200e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.11707e-01 -3.98513e-01 -4.24901e-01
1.95520e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.12052e-01 -3.98702e-01 -4.25401e-01
1.95840e+05 4.89000e+02 -3.98846e-01 -3.68399e-01 -4.29292e-01 -4.12378e-01 -3.98912e-01 -4.25844e-01
1.96160e+05 4.90000e+02 -4.14211e-01 -3.88019e-01 -4.40403e-01 -4.12681e-01 -3.99146e-01 -4.26216e-01
1.96480e+05 4.91000e+02 -4.12754e-01 -3.76525e-01 -4.48982e-01 -4.12956e-01 -3.99403e-01 -4.26508e-01
1.96800e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13197e-01 -3.99681e-01 -4.26714e-01
1.97120e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13400e-01 -3.99969e-01 -4.26830e-01
1.97440e+05 4.93000e+02 -3.75749e-01 -3.54268e-01 -3.97230e-01 -4.13556e-01 -4.00256e-01 -4.26856e-01
1.97760e+05 4.94000e+02 -4.29647e-01 -3.99097e-01 -4.60198e-01 -4.13658e-01 -4.00523e-01 -4.26793e-01
1.98080e+05 4.95000e+02 -4.37079e-01 -4.10638e-01 -4.63519e-01 -4.13699e-01 -4.00753e-01 -4.26646e-01
1.98400e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13673e-01 -4.00926e-01 -4.26421e-01
1.98720e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13575e-01 -4.01024e-01 -4.26125e-01
1.99040e+05 4.97000e+02 -3.71221e-01 -3.38688e-01 -4.03753e-01 -4.13402e-01 -4.01033e-01 -4.25771e-01
1.99360e+05 4.98000e+02 -3.91625e-01 -3.48990e-01 -4.34259e-01 -4.13156e-01 -4.00943e-01 -4.25370e-01
1.99680e+05 4.99000e+02 -3.94684e-01 -3.73911e-01 -4.15458e-01 -4.12842e-01 -4.00752e-01 -4.24931e-01


==> fig/beacon/shkadov_td3.dat <==
0.00000e+00 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.60000e+02 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
3.20000e+02 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
4.80000e+02 1.00000e+00 -3.87861e+00 -3.64571e+00 -4.11150e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
6.40000e+02 1.00000e+00 -3.87861e+00 -3.64571e+00 -4.11150e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
8.00000e+02 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
9.60000e+02 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.12000e+03 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.28000e+03 3.00000e+00 -3.38725e+00 -2.98227e+00 -3.79223e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.44000e+03 3.00000e+00 -3.38725e+00 -2.98227e+00 -3.79223e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.60000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.76000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.92000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38214e+00 -3.30620e+00 -3.45808e+00
2.08000e+03 5.00000e+00 -3.12186e+00 -3.06227e+00 -3.18145e+00 -3.38214e+00 -3.30620e+00 -3.45809e+00
2.24000e+03 5.00000e+00 -3.12186e+00 -3.06227e+00 -3.18145e+00 -3.38216e+00 -3.30621e+00 -3.45810e+00
2.40000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38217e+00 -3.30622e+00 -3.45811e+00
2.56000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38219e+00 -3.30624e+00 -3.45814e+00
2.72000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38223e+00 -3.30628e+00 -3.45818e+00
2.88000e+03 7.00000e+00 -3.21479e+00 -3.15204e+00 -3.27753e+00 -3.38228e+00 -3.30633e+00 -3.45824e+00
3.04000e+03 7.00000e+00 -3.21479e+00 -3.15204e+00 -3.27753e+00 -3.38237e+00 -3.30642e+00 -3.45832e+00
3.20000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38249e+00 -3.30655e+00 -3.45843e+00
3.36000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38265e+00 -3.30673e+00 -3.45857e+00
3.52000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38286e+00 -3.30698e+00 -3.45875e+00
3.68000e+03 9.00000e+00 -3.34462e+00 -3.12470e+00 -3.56455e+00 -3.38314e+00 -3.30732e+00 -3.45897e+00
3.84000e+03 9.00000e+00 -3.34462e+00 -3.12470e+00 -3.56455e+00 -3.38349e+00 -3.30775e+00 -3.45922e+00
4.00000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38391e+00 -3.30830e+00 -3.45952e+00
4.16000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38441e+00 -3.30898e+00 -3.45985e+00
4.32000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38502e+00 -3.30981e+00 -3.46022e+00
4.48000e+03 1.10000e+01 -3.51310e+00 -2.66143e+00 -4.36477e+00 -3.38570e+00 -3.31080e+00 -3.46061e+00
4.64000e+03 1.10000e+01 -3.51310e+00 -2.66143e+00 -4.36477e+00 -3.38649e+00 -3.31197e+00 -3.46101e+00
4.80000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38736e+00 -3.31332e+00 -3.46141e+00
4.96000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38833e+00 -3.31486e+00 -3.46181e+00
5.12000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38938e+00 -3.31659e+00 -3.46218e+00
5.28000e+03 1.30000e+01 -3.13680e+00 -2.86355e+00 -3.41005e+00 -3.39051e+00 -3.31851e+00 -3.46251e+00
5.44000e+03 1.30000e+01 -3.13680e+00 -2.86355e+00 -3.41005e+00 -3.39170e+00 -3.32062e+00 -3.46279e+00
5.60000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39295e+00 -3.32291e+00 -3.46299e+00
5.76000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39424e+00 -3.32537e+00 -3.46310e+00
5.92000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39554e+00 -3.32799e+00 -3.46310e+00
6.08000e+03 1.50000e+01 -3.54460e+00 -3.29386e+00 -3.79533e+00 -3.39685e+00 -3.33074e+00 -3.46297e+00
6.24000e+03 1.50000e+01 -3.54460e+00 -3.29386e+00 -3.79533e+00 -3.39816e+00 -3.33362e+00 -3.46270e+00
6.40000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.39943e+00 -3.33661e+00 -3.46226e+00
6.56000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.40066e+00 -3.33968e+00 -3.46164e+00
6.72000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.40183e+00 -3.34283e+00 -3.46082e+00
6.88000e+03 1.70000e+01 -2.85583e+00 -2.66013e+00 -3.05154e+00 -3.40292e+00 -3.34604e+00 -3.45979e+00
7.04000e+03 1.70000e+01 -2.85583e+00 -2.66013e+00 -3.05154e+00 -3.40392e+00 -3.34931e+00 -3.45852e+00
7.20000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40481e+00 -3.35261e+00 -3.45701e+00
7.36000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40558e+00 -3.35594e+00 -3.45523e+00
7.52000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40623e+00 -3.35929e+00 -3.45317e+00
7.68000e+03 1.90000e+01 -3.37701e+00 -3.14809e+00 -3.60593e+00 -3.40674e+00 -3.36267e+00 -3.45082e+00
7.84000e+03 1.90000e+01 -3.37701e+00 -3.14809e+00 -3.60593e+00 -3.40711e+00 -3.36606e+00 -3.44816e+00
8.00000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40733e+00 -3.36947e+00 -3.44520e+00
8.16000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40741e+00 -3.37290e+00 -3.44192e+00
8.32000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40733e+00 -3.37635e+00 -3.43832e+00
8.48000e+03 2.10000e+01 -3.57986e+00 -3.54612e+00 -3.61361e+00 -3.40711e+00 -3.37981e+00 -3.43440e+00
8.64000e+03 2.10000e+01 -3.57986e+00 -3.54612e+00 -3.61361e+00 -3.40674e+00 -3.38331e+00 -3.43017e+00
8.80000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40623e+00 -3.38682e+00 -3.42564e+00
8.96000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40559e+00 -3.39036e+00 -3.42082e+00
9.12000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40482e+00 -3.39392e+00 -3.41573e+00
9.28000e+03 2.30000e+01 -3.38148e+00 -3.25000e+00 -3.51296e+00 -3.40395e+00 -3.39751e+00 -3.41040e+00
9.44000e+03 2.30000e+01 -3.38148e+00 -3.25000e+00 -3.51296e+00 -3.40299e+00 -3.40112e+00 -3.40486e+00
9.60000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.40194e+00 -3.39914e+00 -3.40474e+00
9.76000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.40082e+00 -3.39327e+00 -3.40837e+00
9.92000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.39966e+00 -3.38731e+00 -3.41200e+00
1.00800e+04 2.50000e+01 -2.93263e+00 -2.90385e+00 -2.96142e+00 -3.39845e+00 -3.38128e+00 -3.41562e+00
1.02400e+04 2.50000e+01 -2.93263e+00 -2.90385e+00 -2.96142e+00 -3.39723e+00 -3.37525e+00 -3.41921e+00
1.04000e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39601e+00 -3.36925e+00 -3.42277e+00
1.05600e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39480e+00 -3.36333e+00 -3.42627e+00
1.07200e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39362e+00 -3.35754e+00 -3.42970e+00
1.08800e+04 2.70000e+01 -2.05821e+00 -1.73147e+00 -2.38495e+00 -3.39248e+00 -3.35192e+00 -3.43303e+00
1.10400e+04 2.70000e+01 -2.05821e+00 -1.73147e+00 -2.38495e+00 -3.39138e+00 -3.34652e+00 -3.43624e+00
1.12000e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.39036e+00 -3.34139e+00 -3.43932e+00
1.13600e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.38939e+00 -3.33655e+00 -3.44223e+00
1.15200e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.38850e+00 -3.33204e+00 -3.44496e+00
1.16800e+04 2.90000e+01 -1.57869e+00 -1.54280e+00 -1.61457e+00 -3.38767e+00 -3.32789e+00 -3.44746e+00
1.18400e+04 2.90000e+01 -1.57869e+00 -1.54280e+00 -1.61457e+00 -3.38693e+00 -3.32413e+00 -3.44973e+00
1.20000e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38624e+00 -3.32078e+00 -3.45171e+00
1.21600e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38561e+00 -3.31783e+00 -3.45340e+00
1.23200e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38503e+00 -3.31530e+00 -3.45476e+00
1.24800e+04 3.10000e+01 -1.67781e+00 -1.55710e+00 -1.79852e+00 -3.38447e+00 -3.31319e+00 -3.45575e+00
1.26400e+04 3.10000e+01 -1.67781e+00 -1.55710e+00 -1.79852e+00 -3.38390e+00 -3.31146e+00 -3.45635e+00
1.28000e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38331e+00 -3.31011e+00 -3.45652e+00
1.29600e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38267e+00 -3.30910e+00 -3.45623e+00
1.31200e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38190e+00 -3.30837e+00 -3.45544e+00
1.32800e+04 3.30000e+01 -1.83861e+00 -1.79928e+00 -1.87794e+00 -3.38101e+00 -3.30788e+00 -3.45413e+00
1.34400e+04 3.30000e+01 -1.83861e+00 -1.79928e+00 -1.87794e+00 -3.37990e+00 -3.30755e+00 -3.45224e+00
1.36000e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37853e+00 -3.30731e+00 -3.44975e+00
1.37600e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37683e+00 -3.30706e+00 -3.44660e+00
1.39200e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37474e+00 -3.30672e+00 -3.44275e+00
1.40800e+04 3.50000e+01 -2.57772e+00 -2.45277e+00 -2.70267e+00 -3.37217e+00 -3.30618e+00 -3.43817e+00
1.42400e+04 3.50000e+01 -2.57772e+00 -2.45277e+00 -2.70267e+00 -3.36906e+00 -3.30532e+00 -3.43280e+00
1.44000e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.36531e+00 -3.30404e+00 -3.42659e+00
1.45600e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.36085e+00 -3.30221e+00 -3.41949e+00
1.47200e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.35559e+00 -3.29972e+00 -3.41146e+00
1.48800e+04 3.70000e+01 -2.29001e+00 -1.96384e+00 -2.61618e+00 -3.34945e+00 -3.29645e+00 -3.40244e+00
1.50400e+04 3.70000e+01 -2.29001e+00 -1.96384e+00 -2.61618e+00 -3.34234e+00 -3.29229e+00 -3.39240e+00
1.52000e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.33420e+00 -3.28713e+00 -3.38127e+00
1.53600e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.32496e+00 -3.28088e+00 -3.36903e+00
1.55200e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.31454e+00 -3.27346e+00 -3.35563e+00
1.56800e+04 3.90000e+01 -2.64947e+00 -2.39359e+00 -2.90536e+00 -3.30292e+00 -3.26478e+00 -3.34106e+00
1.58400e+04 3.90000e+01 -2.64947e+00 -2.39359e+00 -2.90536e+00 -3.29003e+00 -3.25479e+00 -3.32527e+00
1.60000e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.27586e+00 -3.24346e+00 -3.30827e+00
1.61600e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.26039e+00 -3.23074e+00 -3.29005e+00
1.63200e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.24362e+00 -3.21663e+00 -3.27060e+00
1.64800e+04 4.10000e+01 -2.43504e+00 -1.95942e+00 -2.91065e+00 -3.22555e+00 -3.20114e+00 -3.24996e+00
1.66400e+04 4.10000e+01 -2.43504e+00 -1.95942e+00 -2.91065e+00 -3.20622e+00 -3.18430e+00 -3.22814e+00
1.68000e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.18567e+00 -3.16614e+00 -3.20519e+00
1.69600e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.16394e+00 -3.14672e+00 -3.18116e+00
1.71200e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.14111e+00 -3.12612e+00 -3.15610e+00
1.72800e+04 4.30000e+01 -2.29918e+00 -1.97677e+00 -2.62159e+00 -3.11726e+00 -3.10443e+00 -3.13009e+00
1.74400e+04 4.30000e+01 -2.29918e+00 -1.97677e+00 -2.62159e+00 -3.09248e+00 -3.08175e+00 -3.10321e+00
1.76000e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.06686e+00 -3.05819e+00 -3.07554e+00
1.77600e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.04052e+00 -3.03387e+00 -3.04718e+00
1.79200e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.01358e+00 -3.00893e+00 -3.01823e+00
1.80800e+04 4.50000e+01 -2.79418e+00 -2.10560e+00 -3.48277e+00 -2.98614e+00 -2.98350e+00 -2.98879e+00
1.82400e+04 4.50000e+01 -2.79418e+00 -2.10560e+00 -3.48277e+00 -2.95836e+00 -2.95773e+00 -2.95898e+00
1.84000e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.93033e+00 -2.92889e+00 -2.93177e+00
1.85600e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.90220e+00 -2.89865e+00 -2.90575e+00
1.87200e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.87410e+00 -2.86835e+00 -2.87984e+00
1.88800e+04 4.70000e+01 -2.27447e+00 -2.26539e+00 -2.28355e+00 -2.84613e+00 -2.83810e+00 -2.85417e+00
1.90400e+04 4.70000e+01 -2.27447e+00 -2.26539e+00 -2.28355e+00 -2.81844e+00 -2.80800e+00 -2.82889e+00
1.92000e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.79115e+00 -2.77815e+00 -2.80416e+00
1.93600e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.76436e+00 -2.74863e+00 -2.78009e+00
1.95200e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.73819e+00 -2.71954e+00 -2.75684e+00
1.96800e+04 4.90000e+01 -2.96013e+00 -2.81179e+00 -3.10847e+00 -2.71273e+00 -2.69093e+00 -2.73453e+00
1.98400e+04 4.90000e+01 -2.96013e+00 -2.81179e+00 -3.10847e+00 -2.68809e+00 -2.66288e+00 -2.71329e+00
2.00000e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.66433e+00 -2.63544e+00 -2.69322e+00
2.01600e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.64155e+00 -2.60865e+00 -2.67445e+00
2.03200e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.61982e+00 -2.58257e+00 -2.65707e+00
2.04800e+04 5.10000e+01 -2.26347e+00 -1.78788e+00 -2.73905e+00 -2.59919e+00 -2.55722e+00 -2.64117e+00
2.06400e+04 5.10000e+01 -2.26347e+00 -1.78788e+00 -2.73905e+00 -2.57972e+00 -2.53261e+00 -2.62683e+00
2.08000e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.56144e+00 -2.50877e+00 -2.61412e+00
2.09600e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.54439e+00 -2.48569e+00 -2.60309e+00
2.11200e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.52859e+00 -2.46339e+00 -2.59378e+00
2.12800e+04 5.30000e+01 -2.28197e+00 -2.00067e+00 -2.56327e+00 -2.51403e+00 -2.44185e+00 -2.58622e+00
2.14400e+04 5.30000e+01 -2.28197e+00 -2.00067e+00 -2.56327e+00 -2.50073e+00 -2.42106e+00 -2.58040e+00
2.16000e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.48867e+00 -2.40102e+00 -2.57632e+00
2.17600e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.47783e+00 -2.38171e+00 -2.57395e+00
2.19200e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.46819e+00 -2.36312e+00 -2.57325e+00
2.20800e+04 5.50000e+01 -2.41059e+00 -1.82476e+00 -2.99641e+00 -2.45969e+00 -2.34522e+00 -2.57416e+00
2.22400e+04 5.50000e+01 -2.41059e+00 -1.82476e+00 -2.99641e+00 -2.45231e+00 -2.32802e+00 -2.57660e+00
2.24000e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.44599e+00 -2.31149e+00 -2.58050e+00
2.25600e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.44069e+00 -2.29563e+00 -2.58575e+00
2.27200e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.43633e+00 -2.28043e+00 -2.59224e+00
2.28800e+04 5.70000e+01 -3.01510e+00 -1.82276e+00 -4.20745e+00 -2.43287e+00 -2.26589e+00 -2.59984e+00
2.30400e+04 5.70000e+01 -3.01510e+00 -1.82276e+00 -4.20745e+00 -2.43022e+00 -2.25201e+00 -2.60842e+00
2.32000e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42832e+00 -2.23879e+00 -2.61785e+00
2.33600e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42712e+00 -2.22624e+00 -2.62799e+00
2.35200e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42652e+00 -2.21437e+00 -2.63867e+00
2.36800e+04 5.90000e+01 -2.80736e+00 -1.96014e+00 -3.65457e+00 -2.42647e+00 -2.20318e+00 -2.64975e+00
2.38400e+04 5.90000e+01 -2.80736e+00 -1.96014e+00 -3.65457e+00 -2.42688e+00 -2.19268e+00 -2.66108e+00
2.40000e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.42770e+00 -2.18290e+00 -2.67250e+00
2.41600e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.42885e+00 -2.17384e+00 -2.68386e+00
2.43200e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.43026e+00 -2.16552e+00 -2.69501e+00
2.44800e+04 6.10000e+01 -3.06627e+00 -1.78223e+00 -4.35031e+00 -2.43189e+00 -2.15797e+00 -2.70580e+00
2.46400e+04 6.10000e+01 -3.06627e+00 -1.78223e+00 -4.35031e+00 -2.43365e+00 -2.15119e+00 -2.71611e+00
2.48000e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43551e+00 -2.14522e+00 -2.72579e+00
2.49600e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43739e+00 -2.14007e+00 -2.73472e+00
2.51200e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43928e+00 -2.13576e+00 -2.74280e+00
2.52800e+04 6.30000e+01 -2.68036e+00 -1.86673e+00 -3.49399e+00 -2.44113e+00 -2.13233e+00 -2.74993e+00
2.54400e+04 6.30000e+01 -2.68036e+00 -1.86673e+00 -3.49399e+00 -2.44290e+00 -2.12980e+00 -2.75600e+00
2.56000e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44456e+00 -2.12818e+00 -2.76094e+00
2.57600e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44611e+00 -2.12753e+00 -2.76469e+00
2.59200e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44752e+00 -2.12785e+00 -2.76719e+00
2.60800e+04 6.50000e+01 -2.58490e+00 -2.08043e+00 -3.08937e+00 -2.44880e+00 -2.12920e+00 -2.76839e+00
2.62400e+04 6.50000e+01 -2.58490e+00 -2.08043e+00 -3.08937e+00 -2.44992e+00 -2.13158e+00 -2.76827e+00
2.64000e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45092e+00 -2.13504e+00 -2.76680e+00
2.65600e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45180e+00 -2.13961e+00 -2.76399e+00
2.67200e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45257e+00 -2.14531e+00 -2.75983e+00
2.68800e+04 6.70000e+01 -2.96786e+00 -2.85250e+00 -3.08321e+00 -2.45325e+00 -2.15218e+00 -2.75433e+00
2.70400e+04 6.70000e+01 -2.96786e+00 -2.85250e+00 -3.08321e+00 -2.45388e+00 -2.16023e+00 -2.74753e+00
2.72000e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45447e+00 -2.16950e+00 -2.73944e+00
2.73600e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45505e+00 -2.17999e+00 -2.73012e+00
2.75200e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45568e+00 -2.19173e+00 -2.71962e+00
2.76800e+04 6.90000e+01 -2.87009e+00 -2.38393e+00 -3.35625e+00 -2.45634e+00 -2.20471e+00 -2.70798e+00
2.78400e+04 6.90000e+01 -2.87009e+00 -2.38393e+00 -3.35625e+00 -2.45710e+00 -2.21893e+00 -2.69528e+00
2.80000e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.45799e+00 -2.23439e+00 -2.68159e+00
2.81600e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.45901e+00 -2.25105e+00 -2.66698e+00
2.83200e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.46022e+00 -2.26890e+00 -2.65155e+00
2.84800e+04 7.10000e+01 -2.93734e+00 -2.89785e+00 -2.97683e+00 -2.46164e+00 -2.28788e+00 -2.63539e+00
2.86400e+04 7.10000e+01 -2.93734e+00 -2.89785e+00 -2.97683e+00 -2.46326e+00 -2.30793e+00 -2.61859e+00
2.88000e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46514e+00 -2.32901e+00 -2.60127e+00
2.89600e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46727e+00 -2.35101e+00 -2.58352e+00
2.91200e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46968e+00 -2.37387e+00 -2.56548e+00
2.92800e+04 7.30000e+01 -2.60095e+00 -1.67460e+00 -3.52730e+00 -2.47236e+00 -2.39748e+00 -2.54724e+00
2.94400e+04 7.30000e+01 -2.60095e+00 -1.67460e+00 -3.52730e+00 -2.47534e+00 -2.42173e+00 -2.52894e+00
2.96000e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.47862e+00 -2.44653e+00 -2.51070e+00
2.97600e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.48219e+00 -2.47174e+00 -2.49263e+00
2.99200e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.48605e+00 -2.47485e+00 -2.49726e+00
3.00800e+04 7.50000e+01 -2.23627e+00 -2.02445e+00 -2.44809e+00 -2.49022e+00 -2.45748e+00 -2.52295e+00
3.02400e+04 7.50000e+01 -2.23627e+00 -2.02445e+00 -2.44809e+00 -2.49466e+00 -2.44062e+00 -2.54871e+00
3.04000e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.49940e+00 -2.42438e+00 -2.57442e+00
3.05600e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.50441e+00 -2.40886e+00 -2.59995e+00
3.07200e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.50967e+00 -2.39413e+00 -2.62520e+00
3.08800e+04 7.70000e+01 -2.54738e+00 -2.42475e+00 -2.67001e+00 -2.51518e+00 -2.38027e+00 -2.65008e+00
3.10400e+04 7.70000e+01 -2.54738e+00 -2.42475e+00 -2.67001e+00 -2.52092e+00 -2.36736e+00 -2.67448e+00
3.12000e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.52688e+00 -2.35544e+00 -2.69832e+00
3.13600e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.53303e+00 -2.34454e+00 -2.72152e+00
3.15200e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.53937e+00 -2.33471e+00 -2.74402e+00
3.16800e+04 7.90000e+01 -2.64403e+00 -2.53410e+00 -2.75397e+00 -2.54586e+00 -2.32595e+00 -2.76577e+00
3.18400e+04 7.90000e+01 -2.64403e+00 -2.53410e+00 -2.75397e+00 -2.55250e+00 -2.31827e+00 -2.78673e+00
3.20000e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.55925e+00 -2.31165e+00 -2.80685e+00
3.21600e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.56611e+00 -2.30608e+00 -2.82613e+00
3.23200e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.57303e+00 -2.30152e+00 -2.84454e+00
3.24800e+04 8.10000e+01 -2.56118e+00 -2.52211e+00 -2.60025e+00 -2.58001e+00 -2.29793e+00 -2.86210e+00
3.26400e+04 8.10000e+01 -2.56118e+00 -2.52211e+00 -2.60025e+00 -2.58702e+00 -2.29526e+00 -2.87878e+00
3.28000e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.59403e+00 -2.29345e+00 -2.89462e+00
3.29600e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.60102e+00 -2.29243e+00 -2.90962e+00
3.31200e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.60796e+00 -2.29212e+00 -2.92379e+00
3.32800e+04 8.30000e+01 -2.46498e+00 -2.23182e+00 -2.69814e+00 -2.61482e+00 -2.29247e+00 -2.93716e+00
3.34400e+04 8.30000e+01 -2.46498e+00 -2.23182e+00 -2.69814e+00 -2.62156e+00 -2.29338e+00 -2.94974e+00
3.36000e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.62816e+00 -2.29477e+00 -2.96155e+00
3.37600e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.63461e+00 -2.29658e+00 -2.97263e+00
3.39200e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.64084e+00 -2.29872e+00 -2.98297e+00
3.40800e+04 8.50000e+01 -2.89854e+00 -2.45321e+00 -3.34387e+00 -2.64687e+00 -2.30111e+00 -2.99262e+00
3.42400e+04 8.50000e+01 -2.89854e+00 -2.45321e+00 -3.34387e+00 -2.65263e+00 -2.30369e+00 -3.00157e+00
3.44000e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.65811e+00 -2.30638e+00 -3.00984e+00
3.45600e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.66329e+00 -2.30913e+00 -3.01746e+00
3.47200e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.66816e+00 -2.31188e+00 -3.02444e+00
3.48800e+04 8.70000e+01 -2.05809e+00 -1.66459e+00 -2.45159e+00 -2.67268e+00 -2.31457e+00 -3.03079e+00
3.50400e+04 8.70000e+01 -2.05809e+00 -1.66459e+00 -2.45159e+00 -2.67685e+00 -2.31718e+00 -3.03653e+00
3.52000e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68065e+00 -2.31965e+00 -3.04166e+00
3.53600e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68408e+00 -2.32196e+00 -3.04621e+00
3.55200e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68714e+00 -2.32409e+00 -3.05019e+00
3.56800e+04 8.90000e+01 -2.27235e+00 -1.86052e+00 -2.68418e+00 -2.68981e+00 -2.32601e+00 -3.05361e+00
3.58400e+04 8.90000e+01 -2.27235e+00 -1.86052e+00 -2.68418e+00 -2.69211e+00 -2.32773e+00 -3.05649e+00
3.60000e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69405e+00 -2.32924e+00 -3.05886e+00
3.61600e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69562e+00 -2.33053e+00 -3.06072e+00
3.63200e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69685e+00 -2.33161e+00 -3.06209e+00
3.64800e+04 9.10000e+01 -2.56684e+00 -2.54554e+00 -2.58813e+00 -2.69775e+00 -2.33249e+00 -3.06301e+00
3.66400e+04 9.10000e+01 -2.56684e+00 -2.54554e+00 -2.58813e+00 -2.69833e+00 -2.33317e+00 -3.06348e+00
3.68000e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69859e+00 -2.33365e+00 -3.06353e+00
3.69600e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69857e+00 -2.33396e+00 -3.06318e+00
3.71200e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69827e+00 -2.33410e+00 -3.06244e+00
3.72800e+04 9.30000e+01 -2.02778e+00 -1.66442e+00 -2.39114e+00 -2.69771e+00 -2.33406e+00 -3.06135e+00
3.74400e+04 9.30000e+01 -2.02778e+00 -1.66442e+00 -2.39114e+00 -2.69689e+00 -2.33387e+00 -3.05991e+00
3.76000e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69583e+00 -2.33352e+00 -3.05815e+00
3.77600e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69455e+00 -2.33300e+00 -3.05609e+00
3.79200e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69304e+00 -2.33233e+00 -3.05374e+00
3.80800e+04 9.50000e+01 -2.51938e+00 -2.12330e+00 -2.91545e+00 -2.69131e+00 -2.33149e+00 -3.05113e+00
3.82400e+04 9.50000e+01 -2.51938e+00 -2.12330e+00 -2.91545e+00 -2.68937e+00 -2.33047e+00 -3.04826e+00
3.84000e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68721e+00 -2.32927e+00 -3.04515e+00
3.85600e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68485e+00 -2.32789e+00 -3.04181e+00
3.87200e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68228e+00 -2.32630e+00 -3.03826e+00
3.88800e+04 9.70000e+01 -2.46087e+00 -2.31232e+00 -2.60941e+00 -2.67950e+00 -2.32451e+00 -3.03450e+00
3.90400e+04 9.70000e+01 -2.46087e+00 -2.31232e+00 -2.60941e+00 -2.67652e+00 -2.32250e+00 -3.03053e+00
3.92000e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.67331e+00 -2.32027e+00 -3.02636e+00
3.93600e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.66990e+00 -2.31781e+00 -3.02199e+00
3.95200e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.66627e+00 -2.31512e+00 -3.01743e+00
3.96800e+04 9.90000e+01 -2.99985e+00 -2.53717e+00 -3.46253e+00 -2.66243e+00 -2.31219e+00 -3.01267e+00
3.98400e+04 9.90000e+01 -2.99985e+00 -2.53717e+00 -3.46253e+00 -2.65836e+00 -2.30901e+00 -3.00771e+00
4.00000e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.65407e+00 -2.30559e+00 -3.00256e+00
4.01600e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.64958e+00 -2.30194e+00 -2.99721e+00
4.03200e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.64485e+00 -2.29804e+00 -2.99167e+00
4.04800e+04 1.01000e+02 -2.81461e+00 -2.77949e+00 -2.84973e+00 -2.63992e+00 -2.29391e+00 -2.98594e+00
4.06400e+04 1.01000e+02 -2.81461e+00 -2.77949e+00 -2.84973e+00 -2.63478e+00 -2.28955e+00 -2.98002e+00
4.08000e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.62945e+00 -2.28498e+00 -2.97392e+00
4.09600e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.62393e+00 -2.28020e+00 -2.96766e+00
4.11200e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.61823e+00 -2.27523e+00 -2.96123e+00
4.12800e+04 1.03000e+02 -2.49533e+00 -1.77128e+00 -3.21939e+00 -2.61238e+00 -2.27009e+00 -2.95467e+00
4.14400e+04 1.03000e+02 -2.49533e+00 -1.77128e+00 -3.21939e+00 -2.60639e+00 -2.26480e+00 -2.94798e+00
4.16000e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.60029e+00 -2.25938e+00 -2.94119e+00
4.17600e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.59408e+00 -2.25385e+00 -2.93432e+00
4.19200e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.58783e+00 -2.24826e+00 -2.92740e+00
4.20800e+04 1.05000e+02 -2.78283e+00 -1.62922e+00 -3.93645e+00 -2.58154e+00 -2.24262e+00 -2.92046e+00
4.22400e+04 1.05000e+02 -2.78283e+00 -1.62922e+00 -3.93645e+00 -2.57525e+00 -2.23697e+00 -2.91354e+00
4.24000e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.56901e+00 -2.23135e+00 -2.90667e+00
4.25600e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.56284e+00 -2.22579e+00 -2.89989e+00
4.27200e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.55679e+00 -2.22033e+00 -2.89325e+00
4.28800e+04 1.07000e+02 -2.09707e+00 -1.84609e+00 -2.34805e+00 -2.55089e+00 -2.21501e+00 -2.88677e+00
4.30400e+04 1.07000e+02 -2.09707e+00 -1.84609e+00 -2.34805e+00 -2.54518e+00 -2.20987e+00 -2.88049e+00
4.32000e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.53971e+00 -2.20494e+00 -2.87447e+00
4.33600e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.53449e+00 -2.20026e+00 -2.86873e+00
4.35200e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.52959e+00 -2.19586e+00 -2.86332e+00
4.36800e+04 1.09000e+02 -2.20065e+00 -1.72138e+00 -2.67992e+00 -2.52501e+00 -2.19176e+00 -2.85826e+00
4.38400e+04 1.09000e+02 -2.20065e+00 -1.72138e+00 -2.67992e+00 -2.52080e+00 -2.18800e+00 -2.85360e+00
4.40000e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51697e+00 -2.18459e+00 -2.84935e+00
4.41600e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51354e+00 -2.18153e+00 -2.84556e+00
4.43200e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51055e+00 -2.17884e+00 -2.84225e+00
4.44800e+04 1.11000e+02 -2.29899e+00 -1.82181e+00 -2.77617e+00 -2.50798e+00 -2.17652e+00 -2.83944e+00
4.46400e+04 1.11000e+02 -2.29899e+00 -1.82181e+00 -2.77617e+00 -2.50585e+00 -2.17455e+00 -2.83715e+00
4.48000e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50416e+00 -2.17293e+00 -2.83540e+00
4.49600e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50291e+00 -2.17162e+00 -2.83420e+00
4.51200e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50208e+00 -2.17059e+00 -2.83357e+00
4.52800e+04 1.13000e+02 -2.58976e+00 -2.47959e+00 -2.69993e+00 -2.50166e+00 -2.16982e+00 -2.83350e+00
4.54400e+04 1.13000e+02 -2.58976e+00 -2.47959e+00 -2.69993e+00 -2.50164e+00 -2.16927e+00 -2.83400e+00
4.56000e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50197e+00 -2.16887e+00 -2.83506e+00
4.57600e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50263e+00 -2.16860e+00 -2.83667e+00
4.59200e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50359e+00 -2.16838e+00 -2.83881e+00
4.60800e+04 1.15000e+02 -2.74964e+00 -2.35325e+00 -3.14603e+00 -2.50481e+00 -2.16817e+00 -2.84145e+00
4.62400e+04 1.15000e+02 -2.74964e+00 -2.35325e+00 -3.14603e+00 -2.50624e+00 -2.16791e+00 -2.84457e+00
4.64000e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.50784e+00 -2.16754e+00 -2.84813e+00
4.65600e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.50956e+00 -2.16702e+00 -2.85210e+00
4.67200e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.51134e+00 -2.16627e+00 -2.85641e+00
4.68800e+04 1.17000e+02 -2.69531e+00 -2.58617e+00 -2.80446e+00 -2.51315e+00 -2.16526e+00 -2.86104e+00
4.70400e+04 1.17000e+02 -2.69531e+00 -2.58617e+00 -2.80446e+00 -2.51493e+00 -2.16395e+00 -2.86592e+00
4.72000e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51665e+00 -2.16229e+00 -2.87101e+00
4.73600e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51825e+00 -2.16026e+00 -2.87625e+00
4.75200e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51971e+00 -2.15782e+00 -2.88159e+00
4.76800e+04 1.19000e+02 -2.21678e+00 -2.15661e+00 -2.27695e+00 -2.52098e+00 -2.15498e+00 -2.88698e+00
4.78400e+04 1.19000e+02 -2.21678e+00 -2.15661e+00 -2.27695e+00 -2.52204e+00 -2.15172e+00 -2.89236e+00
4.80000e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52287e+00 -2.14805e+00 -2.89770e+00
4.81600e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52346e+00 -2.14398e+00 -2.90294e+00
4.83200e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52379e+00 -2.13953e+00 -2.90806e+00
4.84800e+04 1.21000e+02 -2.86603e+00 -2.54419e+00 -3.18786e+00 -2.52387e+00 -2.13474e+00 -2.91300e+00
4.86400e+04 1.21000e+02 -2.86603e+00 -2.54419e+00 -3.18786e+00 -2.52370e+00 -2.12965e+00 -2.91775e+00
4.88000e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52328e+00 -2.12430e+00 -2.92226e+00
4.89600e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52264e+00 -2.11876e+00 -2.92652e+00
4.91200e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52180e+00 -2.11308e+00 -2.93051e+00
4.92800e+04 1.23000e+02 -2.42242e+00 -1.77701e+00 -3.06783e+00 -2.52076e+00 -2.10733e+00 -2.93419e+00
4.94400e+04 1.23000e+02 -2.42242e+00 -1.77701e+00 -3.06783e+00 -2.51958e+00 -2.10160e+00 -2.93756e+00
4.96000e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51826e+00 -2.09594e+00 -2.94059e+00
4.97600e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51687e+00 -2.09045e+00 -2.94328e+00
4.99200e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51540e+00 -2.08519e+00 -2.94561e+00
5.00800e+04 1.25000e+02 -1.97281e+00 -1.94044e+00 -2.00519e+00 -2.51391e+00 -2.08026e+00 -2.94757e+00
5.02400e+04 1.25000e+02 -1.97281e+00 -1.94044e+00 -2.00519e+00 -2.51243e+00 -2.07573e+00 -2.94914e+00
5.04000e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.51099e+00 -2.07166e+00 -2.95032e+00
5.05600e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.50962e+00 -2.06814e+00 -2.95110e+00
5.07200e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.50835e+00 -2.06522e+00 -2.95149e+00
5.08800e+04 1.27000e+02 -2.18890e+00 -1.76722e+00 -2.61058e+00 -2.50721e+00 -2.06296e+00 -2.95146e+00
5.10400e+04 1.27000e+02 -2.18890e+00 -1.76722e+00 -2.61058e+00 -2.50622e+00 -2.06141e+00 -2.95104e+00
5.12000e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50542e+00 -2.06062e+00 -2.95021e+00
5.13600e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50480e+00 -2.06062e+00 -2.94898e+00
5.15200e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50439e+00 -2.06141e+00 -2.94737e+00
5.16800e+04 1.29000e+02 -2.45479e+00 -2.34305e+00 -2.56654e+00 -2.50420e+00 -2.06303e+00 -2.94537e+00
5.18400e+04 1.29000e+02 -2.45479e+00 -2.34305e+00 -2.56654e+00 -2.50423e+00 -2.06546e+00 -2.94301e+00
5.20000e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50449e+00 -2.06868e+00 -2.94030e+00
5.21600e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50497e+00 -2.07269e+00 -2.93724e+00
5.23200e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50565e+00 -2.07744e+00 -2.93386e+00
5.24800e+04 1.31000e+02 -1.77890e+00 -1.74319e+00 -1.81462e+00 -2.50653e+00 -2.08288e+00 -2.93018e+00
5.26400e+04 1.31000e+02 -1.77890e+00 -1.74319e+00 -1.81462e+00 -2.50759e+00 -2.08897e+00 -2.92620e+00
5.28000e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.50880e+00 -2.09564e+00 -2.92196e+00
5.29600e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.51014e+00 -2.10282e+00 -2.91747e+00
5.31200e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.51159e+00 -2.11043e+00 -2.91275e+00
5.32800e+04 1.33000e+02 -2.22628e+00 -2.08945e+00 -2.36311e+00 -2.51311e+00 -2.11841e+00 -2.90781e+00
5.34400e+04 1.33000e+02 -2.22628e+00 -2.08945e+00 -2.36311e+00 -2.51467e+00 -2.12666e+00 -2.90268e+00
5.36000e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51623e+00 -2.13510e+00 -2.89737e+00
5.37600e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51778e+00 -2.14366e+00 -2.89190e+00
5.39200e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51926e+00 -2.15224e+00 -2.88627e+00
5.40800e+04 1.35000e+02 -1.93897e+00 -1.87501e+00 -2.00292e+00 -2.52064e+00 -2.16079e+00 -2.88049e+00
5.42400e+04 1.35000e+02 -1.93897e+00 -1.87501e+00 -2.00292e+00 -2.52190e+00 -2.16921e+00 -2.87459e+00
5.44000e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52300e+00 -2.17745e+00 -2.86855e+00
5.45600e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52391e+00 -2.18544e+00 -2.86238e+00
5.47200e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52461e+00 -2.19313e+00 -2.85608e+00
5.48800e+04 1.37000e+02 -2.21528e+00 -2.14851e+00 -2.28204e+00 -2.52506e+00 -2.20047e+00 -2.84965e+00
5.50400e+04 1.37000e+02 -2.21528e+00 -2.14851e+00 -2.28204e+00 -2.52525e+00 -2.20742e+00 -2.84308e+00
5.52000e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52515e+00 -2.21394e+00 -2.83635e+00
5.53600e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52474e+00 -2.22002e+00 -2.82946e+00
5.55200e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52401e+00 -2.22562e+00 -2.82240e+00
5.56800e+04 1.39000e+02 -1.89927e+00 -1.65717e+00 -2.14137e+00 -2.52294e+00 -2.23074e+00 -2.81514e+00
5.58400e+04 1.39000e+02 -1.89927e+00 -1.65717e+00 -2.14137e+00 -2.52152e+00 -2.23538e+00 -2.80766e+00
5.60000e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51973e+00 -2.23952e+00 -2.79995e+00
5.61600e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51759e+00 -2.24318e+00 -2.79199e+00
5.63200e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51506e+00 -2.24637e+00 -2.78375e+00
5.64800e+04 1.41000e+02 -2.11054e+00 -2.00254e+00 -2.21854e+00 -2.51215e+00 -2.24909e+00 -2.77521e+00
5.66400e+04 1.41000e+02 -2.11054e+00 -2.00254e+00 -2.21854e+00 -2.50887e+00 -2.25137e+00 -2.76636e+00
5.68000e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.50519e+00 -2.25322e+00 -2.75717e+00
5.69600e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.50114e+00 -2.25466e+00 -2.74762e+00
5.71200e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.49671e+00 -2.25571e+00 -2.73771e+00
5.72800e+04 1.43000e+02 -1.65565e+00 -1.54169e+00 -1.76962e+00 -2.49191e+00 -2.25640e+00 -2.72741e+00
5.74400e+04 1.43000e+02 -1.65565e+00 -1.54169e+00 -1.76962e+00 -2.48674e+00 -2.25675e+00 -2.71673e+00
5.76000e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.48121e+00 -2.25678e+00 -2.70565e+00
5.77600e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.47534e+00 -2.25651e+00 -2.69417e+00
5.79200e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.46914e+00 -2.25597e+00 -2.68230e+00
5.80800e+04 1.45000e+02 -2.16869e+00 -2.13040e+00 -2.20699e+00 -2.46261e+00 -2.25518e+00 -2.67005e+00
5.82400e+04 1.45000e+02 -2.16869e+00 -2.13040e+00 -2.20699e+00 -2.45578e+00 -2.25415e+00 -2.65741e+00
5.84000e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.44866e+00 -2.25290e+00 -2.64442e+00
5.85600e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.44128e+00 -2.25147e+00 -2.63109e+00
5.87200e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.43364e+00 -2.24985e+00 -2.61743e+00
5.88800e+04 1.47000e+02 -2.41730e+00 -1.96028e+00 -2.87431e+00 -2.42578e+00 -2.24808e+00 -2.60348e+00
5.90400e+04 1.47000e+02 -2.41730e+00 -1.96028e+00 -2.87431e+00 -2.41771e+00 -2.24616e+00 -2.58926e+00
5.92000e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.40946e+00 -2.24411e+00 -2.57481e+00
5.93600e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.40104e+00 -2.24195e+00 -2.56014e+00
5.95200e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.39250e+00 -2.23970e+00 -2.54529e+00
5.96800e+04 1.49000e+02 -2.38825e+00 -2.34692e+00 -2.42958e+00 -2.38382e+00 -2.23736e+00 -2.53029e+00
5.98400e+04 1.49000e+02 -2.38825e+00 -2.34692e+00 -2.42958e+00 -2.37506e+00 -2.23496e+00 -2.51516e+00
6.00000e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.36622e+00 -2.23250e+00 -2.49994e+00
6.01600e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.35732e+00 -2.23000e+00 -2.48464e+00
6.03200e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.34838e+00 -2.22747e+00 -2.46929e+00
6.04800e+04 1.51000e+02 -2.15777e+00 -1.86060e+00 -2.45494e+00 -2.33943e+00 -2.22493e+00 -2.45392e+00
6.06400e+04 1.51000e+02 -2.15777e+00 -1.86060e+00 -2.45494e+00 -2.33047e+00 -2.22239e+00 -2.43854e+00
6.08000e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.32152e+00 -2.21986e+00 -2.42318e+00
6.09600e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.31261e+00 -2.21737e+00 -2.40785e+00
6.11200e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.30375e+00 -2.21494e+00 -2.39257e+00
6.12800e+04 1.53000e+02 -1.78145e+00 -1.66994e+00 -1.89296e+00 -2.29497e+00 -2.21257e+00 -2.37737e+00
6.14400e+04 1.53000e+02 -1.78145e+00 -1.66994e+00 -1.89296e+00 -2.28627e+00 -2.21029e+00 -2.36224e+00
6.16000e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.27767e+00 -2.20813e+00 -2.34721e+00
6.17600e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.26920e+00 -2.20610e+00 -2.33230e+00
6.19200e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.26087e+00 -2.20423e+00 -2.31752e+00
6.20800e+04 1.55000e+02 -1.86779e+00 -1.77935e+00 -1.95623e+00 -2.25271e+00 -2.20254e+00 -2.30288e+00
6.22400e+04 1.55000e+02 -1.86779e+00 -1.77935e+00 -1.95623e+00 -2.24473e+00 -2.20106e+00 -2.28840e+00
6.24000e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.23695e+00 -2.19980e+00 -2.27409e+00
6.25600e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.22940e+00 -2.19881e+00 -2.25998e+00
6.27200e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.22208e+00 -2.19809e+00 -2.24607e+00
6.28800e+04 1.57000e+02 -2.22096e+00 -2.02338e+00 -2.41854e+00 -2.21502e+00 -2.19766e+00 -2.23239e+00
6.30400e+04 1.57000e+02 -2.22096e+00 -2.02338e+00 -2.41854e+00 -2.20825e+00 -2.19755e+00 -2.21895e+00
6.32000e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.20176e+00 -2.19776e+00 -2.20576e+00
6.33600e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.19557e+00 -2.19284e+00 -2.19830e+00
6.35200e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.18970e+00 -2.18020e+00 -2.19919e+00
6.36800e+04 1.59000e+02 -1.94255e+00 -1.72245e+00 -2.16265e+00 -2.18414e+00 -2.16786e+00 -2.20041e+00
6.38400e+04 1.59000e+02 -1.94255e+00 -1.72245e+00 -2.16265e+00 -2.17889e+00 -2.15583e+00 -2.20196e+00
6.40000e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.17398e+00 -2.14412e+00 -2.20384e+00
6.41600e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.16938e+00 -2.13274e+00 -2.20602e+00
6.43200e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.16509e+00 -2.12169e+00 -2.20848e+00
6.44800e+04 1.61000e+02 -1.78075e+00 -1.54260e+00 -2.01890e+00 -2.16109e+00 -2.11098e+00 -2.21120e+00
6.46400e+04 1.61000e+02 -1.78075e+00 -1.54260e+00 -2.01890e+00 -2.15738e+00 -2.10061e+00 -2.21415e+00
6.48000e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.15393e+00 -2.09058e+00 -2.21728e+00
6.49600e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.15073e+00 -2.08089e+00 -2.22057e+00
6.51200e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.14776e+00 -2.07154e+00 -2.22397e+00
6.52800e+04 1.63000e+02 -1.78805e+00 -1.61722e+00 -1.95889e+00 -2.14498e+00 -2.06251e+00 -2.22744e+00
6.54400e+04 1.63000e+02 -1.78805e+00 -1.61722e+00 -1.95889e+00 -2.14237e+00 -2.05380e+00 -2.23094e+00
6.56000e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13992e+00 -2.04541e+00 -2.23443e+00
6.57600e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13758e+00 -2.03730e+00 -2.23786e+00
6.59200e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13534e+00 -2.02948e+00 -2.24120e+00
6.60800e+04 1.65000e+02 -1.82393e+00 -1.82383e+00 -1.82402e+00 -2.13317e+00 -2.02193e+00 -2.24441e+00
6.62400e+04 1.65000e+02 -1.82393e+00 -1.82383e+00 -1.82402e+00 -2.13104e+00 -2.01463e+00 -2.24745e+00
6.64000e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12893e+00 -2.00756e+00 -2.25030e+00
6.65600e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12681e+00 -2.00070e+00 -2.25292e+00
6.67200e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12467e+00 -1.99404e+00 -2.25530e+00
6.68800e+04 1.67000e+02 -1.65665e+00 -1.37812e+00 -1.93517e+00 -2.12248e+00 -1.98755e+00 -2.25741e+00
6.70400e+04 1.67000e+02 -1.65665e+00 -1.37812e+00 -1.93517e+00 -2.12023e+00 -1.98122e+00 -2.25923e+00
6.72000e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11788e+00 -1.97501e+00 -2.26075e+00
6.73600e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11544e+00 -1.96892e+00 -2.26197e+00
6.75200e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11291e+00 -1.96293e+00 -2.26288e+00
6.76800e+04 1.69000e+02 -2.00935e+00 -1.68851e+00 -2.33019e+00 -2.11024e+00 -1.95700e+00 -2.26348e+00
6.78400e+04 1.69000e+02 -2.00935e+00 -1.68851e+00 -2.33019e+00 -2.10745e+00 -1.95114e+00 -2.26376e+00
6.80000e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.10453e+00 -1.94531e+00 -2.26375e+00
6.81600e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.10147e+00 -1.93951e+00 -2.26343e+00
6.83200e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.09827e+00 -1.93372e+00 -2.26282e+00
6.84800e+04 1.71000e+02 -2.05870e+00 -1.50421e+00 -2.61318e+00 -2.09493e+00 -1.92793e+00 -2.26193e+00
6.86400e+04 1.71000e+02 -2.05870e+00 -1.50421e+00 -2.61318e+00 -2.09146e+00 -1.92214e+00 -2.26078e+00
6.88000e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08785e+00 -1.91633e+00 -2.25937e+00
6.89600e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08411e+00 -1.91051e+00 -2.25771e+00
6.91200e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08025e+00 -1.90466e+00 -2.25583e+00
6.92800e+04 1.73000e+02 -2.00744e+00 -1.80981e+00 -2.20507e+00 -2.07626e+00 -1.89879e+00 -2.25373e+00
6.94400e+04 1.73000e+02 -2.00744e+00 -1.80981e+00 -2.20507e+00 -2.07216e+00 -1.89290e+00 -2.25142e+00
6.96000e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.06797e+00 -1.88700e+00 -2.24893e+00
6.97600e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.06367e+00 -1.88109e+00 -2.24626e+00
6.99200e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.05930e+00 -1.87517e+00 -2.24343e+00
7.00800e+04 1.75000e+02 -2.02659e+00 -1.46161e+00 -2.59158e+00 -2.05486e+00 -1.86926e+00 -2.24046e+00
7.02400e+04 1.75000e+02 -2.02659e+00 -1.46161e+00 -2.59158e+00 -2.05036e+00 -1.86336e+00 -2.23736e+00
7.04000e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.04583e+00 -1.85749e+00 -2.23416e+00
7.05600e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.04126e+00 -1.85165e+00 -2.23087e+00
7.07200e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.03669e+00 -1.84585e+00 -2.22753e+00
7.08800e+04 1.77000e+02 -2.00546e+00 -1.84928e+00 -2.16164e+00 -2.03214e+00 -1.84012e+00 -2.22417e+00
7.10400e+04 1.77000e+02 -2.00546e+00 -1.84928e+00 -2.16164e+00 -2.02763e+00 -1.83445e+00 -2.22081e+00
7.12000e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.02317e+00 -1.82886e+00 -2.21748e+00
7.13600e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.01880e+00 -1.82337e+00 -2.21423e+00
7.15200e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.01454e+00 -1.81799e+00 -2.21109e+00
7.16800e+04 1.79000e+02 -2.38305e+00 -2.17177e+00 -2.59432e+00 -2.01041e+00 -1.81273e+00 -2.20809e+00
7.18400e+04 1.79000e+02 -2.38305e+00 -2.17177e+00 -2.59432e+00 -2.00644e+00 -1.80759e+00 -2.20528e+00
7.20000e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -2.00265e+00 -1.80260e+00 -2.20269e+00
7.21600e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -1.99906e+00 -1.79776e+00 -2.20036e+00
7.23200e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -1.99571e+00 -1.79309e+00 -2.19832e+00
7.24800e+04 1.81000e+02 -2.21686e+00 -2.02521e+00 -2.40851e+00 -1.99259e+00 -1.78858e+00 -2.19660e+00
7.26400e+04 1.81000e+02 -2.21686e+00 -2.02521e+00 -2.40851e+00 -1.98975e+00 -1.78426e+00 -2.19523e+00
7.28000e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98719e+00 -1.78013e+00 -2.19424e+00
7.29600e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98491e+00 -1.77619e+00 -2.19364e+00
7.31200e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98296e+00 -1.77246e+00 -2.19346e+00
7.32800e+04 1.83000e+02 -2.23788e+00 -2.06573e+00 -2.41004e+00 -1.98133e+00 -1.76894e+00 -2.19371e+00
7.34400e+04 1.83000e+02 -2.23788e+00 -2.06573e+00 -2.41004e+00 -1.98001e+00 -1.76563e+00 -2.19439e+00
7.36000e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97904e+00 -1.76255e+00 -2.19552e+00
7.37600e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97838e+00 -1.75968e+00 -2.19708e+00
7.39200e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97805e+00 -1.75704e+00 -2.19907e+00
7.40800e+04 1.85000e+02 -1.97490e+00 -1.85524e+00 -2.09455e+00 -1.97806e+00 -1.75463e+00 -2.20149e+00
7.42400e+04 1.85000e+02 -1.97490e+00 -1.85524e+00 -2.09455e+00 -1.97838e+00 -1.75245e+00 -2.20431e+00
7.44000e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.97900e+00 -1.75049e+00 -2.20751e+00
7.45600e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.97991e+00 -1.74877e+00 -2.21106e+00
7.47200e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.98110e+00 -1.74727e+00 -2.21494e+00
7.48800e+04 1.87000e+02 -2.20642e+00 -1.64118e+00 -2.77167e+00 -1.98255e+00 -1.74600e+00 -2.21910e+00
7.50400e+04 1.87000e+02 -2.20642e+00 -1.64118e+00 -2.77167e+00 -1.98423e+00 -1.74496e+00 -2.22351e+00
7.52000e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.98613e+00 -1.74414e+00 -2.22813e+00
7.53600e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.98822e+00 -1.74355e+00 -2.23290e+00
7.55200e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.99049e+00 -1.74319e+00 -2.23778e+00
7.56800e+04 1.89000e+02 -2.08257e+00 -1.98980e+00 -2.17534e+00 -1.99289e+00 -1.74306e+00 -2.24272e+00
7.58400e+04 1.89000e+02 -2.08257e+00 -1.98980e+00 -2.17534e+00 -1.99541e+00 -1.74316e+00 -2.24767e+00
7.60000e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -1.99804e+00 -1.74349e+00 -2.25258e+00
7.61600e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -2.00073e+00 -1.74405e+00 -2.25740e+00
7.63200e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -2.00347e+00 -1.74485e+00 -2.26208e+00
7.64800e+04 1.91000e+02 -2.30605e+00 -1.95781e+00 -2.65428e+00 -2.00623e+00 -1.74588e+00 -2.26658e+00
7.66400e+04 1.91000e+02 -2.30605e+00 -1.95781e+00 -2.65428e+00 -2.00900e+00 -1.74715e+00 -2.27085e+00
7.68000e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01175e+00 -1.74865e+00 -2.27486e+00
7.69600e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01448e+00 -1.75038e+00 -2.27858e+00
7.71200e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01716e+00 -1.75234e+00 -2.28198e+00
7.72800e+04 1.93000e+02 -2.17596e+00 -2.15836e+00 -2.19356e+00 -2.01977e+00 -1.75451e+00 -2.28503e+00
7.74400e+04 1.93000e+02 -2.17596e+00 -2.15836e+00 -2.19356e+00 -2.02230e+00 -1.75688e+00 -2.28773e+00
7.76000e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02475e+00 -1.75944e+00 -2.29006e+00
7.77600e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02710e+00 -1.76218e+00 -2.29201e+00
7.79200e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02933e+00 -1.76506e+00 -2.29359e+00
7.80800e+04 1.95000e+02 -2.37952e+00 -2.07066e+00 -2.68837e+00 -2.03144e+00 -1.76809e+00 -2.29480e+00
7.82400e+04 1.95000e+02 -2.37952e+00 -2.07066e+00 -2.68837e+00 -2.03343e+00 -1.77121e+00 -2.29565e+00
7.84000e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03530e+00 -1.77443e+00 -2.29616e+00
7.85600e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03701e+00 -1.77769e+00 -2.29634e+00
7.87200e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03859e+00 -1.78098e+00 -2.29621e+00
7.88800e+04 1.97000e+02 -2.10949e+00 -1.80782e+00 -2.41116e+00 -2.04003e+00 -1.78427e+00 -2.29579e+00
7.90400e+04 1.97000e+02 -2.10949e+00 -1.80782e+00 -2.41116e+00 -2.04133e+00 -1.78754e+00 -2.29512e+00
7.92000e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04248e+00 -1.79074e+00 -2.29422e+00
7.93600e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04350e+00 -1.79387e+00 -2.29312e+00
7.95200e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04437e+00 -1.79690e+00 -2.29184e+00
7.96800e+04 1.99000e+02 -1.89249e+00 -1.82697e+00 -1.95801e+00 -2.04511e+00 -1.79980e+00 -2.29042e+00
7.98400e+04 1.99000e+02 -1.89249e+00 -1.82697e+00 -1.95801e+00 -2.04573e+00 -1.80257e+00 -2.28888e+00
8.00000e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04622e+00 -1.80519e+00 -2.28725e+00
8.01600e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04661e+00 -1.80766e+00 -2.28555e+00
8.03200e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04689e+00 -1.80997e+00 -2.28381e+00
8.04800e+04 2.01000e+02 -1.85597e+00 -1.76222e+00 -1.94973e+00 -2.04709e+00 -1.81213e+00 -2.28205e+00
8.06400e+04 2.01000e+02 -1.85597e+00 -1.76222e+00 -1.94973e+00 -2.04722e+00 -1.81414e+00 -2.28030e+00
8.08000e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04729e+00 -1.81603e+00 -2.27855e+00
8.09600e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04732e+00 -1.81781e+00 -2.27684e+00
8.11200e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04733e+00 -1.81950e+00 -2.27516e+00
8.12800e+04 2.03000e+02 -2.08846e+00 -1.88080e+00 -2.29611e+00 -2.04732e+00 -1.82113e+00 -2.27352e+00
8.14400e+04 2.03000e+02 -2.08846e+00 -1.88080e+00 -2.29611e+00 -2.04732e+00 -1.82273e+00 -2.27192e+00
8.16000e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04736e+00 -1.82434e+00 -2.27037e+00
8.17600e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04741e+00 -1.82598e+00 -2.26885e+00
8.19200e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04752e+00 -1.82769e+00 -2.26735e+00
8.20800e+04 2.05000e+02 -1.83285e+00 -1.60072e+00 -2.06497e+00 -2.04768e+00 -1.82951e+00 -2.26586e+00
8.22400e+04 2.05000e+02 -1.83285e+00 -1.60072e+00 -2.06497e+00 -2.04792e+00 -1.83146e+00 -2.26437e+00
8.24000e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04821e+00 -1.83357e+00 -2.26286e+00
8.25600e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04859e+00 -1.83587e+00 -2.26131e+00
8.27200e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04903e+00 -1.83838e+00 -2.25969e+00
8.28800e+04 2.07000e+02 -2.80457e+00 -2.26303e+00 -3.34612e+00 -2.04955e+00 -1.84112e+00 -2.25798e+00
8.30400e+04 2.07000e+02 -2.80457e+00 -2.26303e+00 -3.34612e+00 -2.05014e+00 -1.84411e+00 -2.25617e+00
8.32000e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05079e+00 -1.84736e+00 -2.25422e+00
8.33600e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05149e+00 -1.85087e+00 -2.25211e+00
8.35200e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05224e+00 -1.85464e+00 -2.24983e+00
8.36800e+04 2.09000e+02 -2.01315e+00 -1.73804e+00 -2.28827e+00 -2.05302e+00 -1.85868e+00 -2.24735e+00
8.38400e+04 2.09000e+02 -2.01315e+00 -1.73804e+00 -2.28827e+00 -2.05381e+00 -1.86298e+00 -2.24464e+00
8.40000e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05462e+00 -1.86753e+00 -2.24171e+00
8.41600e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05542e+00 -1.87232e+00 -2.23852e+00
8.43200e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05619e+00 -1.87733e+00 -2.23506e+00
8.44800e+04 2.11000e+02 -2.16089e+00 -2.04096e+00 -2.28082e+00 -2.05694e+00 -1.88254e+00 -2.23133e+00
8.46400e+04 2.11000e+02 -2.16089e+00 -2.04096e+00 -2.28082e+00 -2.05763e+00 -1.88793e+00 -2.22732e+00
8.48000e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05825e+00 -1.89348e+00 -2.22303e+00
8.49600e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05881e+00 -1.89917e+00 -2.21845e+00
8.51200e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05929e+00 -1.90499e+00 -2.21358e+00
8.52800e+04 2.13000e+02 -2.14365e+00 -1.84642e+00 -2.44089e+00 -2.05967e+00 -1.91090e+00 -2.20844e+00
8.54400e+04 2.13000e+02 -2.14365e+00 -1.84642e+00 -2.44089e+00 -2.05997e+00 -1.91690e+00 -2.20304e+00
8.56000e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06018e+00 -1.92297e+00 -2.19739e+00
8.57600e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06031e+00 -1.92909e+00 -2.19152e+00
8.59200e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06034e+00 -1.93526e+00 -2.18543e+00
8.60800e+04 2.15000e+02 -1.88765e+00 -1.71327e+00 -2.06203e+00 -2.06032e+00 -1.94146e+00 -2.17917e+00
8.62400e+04 2.15000e+02 -1.88765e+00 -1.71327e+00 -2.06203e+00 -2.06022e+00 -1.94768e+00 -2.17277e+00
8.64000e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.06008e+00 -1.95391e+00 -2.16625e+00
8.65600e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.05991e+00 -1.96016e+00 -2.15965e+00
8.67200e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.05971e+00 -1.96641e+00 -2.15301e+00
8.68800e+04 2.17000e+02 -2.21479e+00 -1.94918e+00 -2.48040e+00 -2.05952e+00 -1.97265e+00 -2.14638e+00
8.70400e+04 2.17000e+02 -2.21479e+00 -1.94918e+00 -2.48040e+00 -2.05933e+00 -1.97887e+00 -2.13979e+00
8.72000e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05918e+00 -1.98507e+00 -2.13329e+00
8.73600e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05908e+00 -1.99124e+00 -2.12692e+00
8.75200e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05903e+00 -1.99735e+00 -2.12072e+00
8.76800e+04 2.19000e+02 -2.20060e+00 -2.11777e+00 -2.28343e+00 -2.05906e+00 -2.00339e+00 -2.11473e+00
8.78400e+04 2.19000e+02 -2.20060e+00 -2.11777e+00 -2.28343e+00 -2.05918e+00 -2.00936e+00 -2.10900e+00
8.80000e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.05938e+00 -2.01521e+00 -2.10356e+00
8.81600e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.05970e+00 -2.02094e+00 -2.09845e+00
8.83200e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.06011e+00 -2.02652e+00 -2.09369e+00
8.84800e+04 2.21000e+02 -2.06189e+00 -1.88847e+00 -2.23530e+00 -2.06061e+00 -2.03192e+00 -2.08931e+00
8.86400e+04 2.21000e+02 -2.06189e+00 -1.88847e+00 -2.23530e+00 -2.06123e+00 -2.03712e+00 -2.08534e+00
8.88000e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06195e+00 -2.04210e+00 -2.08180e+00
8.89600e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06276e+00 -2.04682e+00 -2.07870e+00
8.91200e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06365e+00 -2.05126e+00 -2.07605e+00
8.92800e+04 2.23000e+02 -2.43795e+00 -1.93925e+00 -2.93666e+00 -2.06463e+00 -2.05540e+00 -2.07386e+00
8.94400e+04 2.23000e+02 -2.43795e+00 -1.93925e+00 -2.93666e+00 -2.06567e+00 -2.05921e+00 -2.07213e+00
8.96000e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06677e+00 -2.06268e+00 -2.07086e+00
8.97600e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06791e+00 -2.06578e+00 -2.07004e+00
8.99200e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06909e+00 -2.06851e+00 -2.06967e+00
9.00800e+04 2.25000e+02 -2.35724e+00 -1.83171e+00 -2.88278e+00 -2.07030e+00 -2.06974e+00 -2.07086e+00
9.02400e+04 2.25000e+02 -2.35724e+00 -1.83171e+00 -2.88278e+00 -2.07151e+00 -2.07023e+00 -2.07280e+00
9.04000e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07275e+00 -2.07113e+00 -2.07436e+00
9.05600e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07397e+00 -2.07242e+00 -2.07552e+00
9.07200e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07519e+00 -2.07408e+00 -2.07629e+00
9.08800e+04 2.27000e+02 -2.44236e+00 -1.92114e+00 -2.96357e+00 -2.07639e+00 -2.07610e+00 -2.07668e+00
9.10400e+04 2.27000e+02 -2.44236e+00 -1.92114e+00 -2.96357e+00 -2.07758e+00 -2.07670e+00 -2.07845e+00
9.12000e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.07875e+00 -2.07637e+00 -2.08113e+00
9.13600e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.07990e+00 -2.07570e+00 -2.08410e+00
9.15200e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.08105e+00 -2.07473e+00 -2.08736e+00
9.16800e+04 2.29000e+02 -2.11471e+00 -1.96089e+00 -2.26853e+00 -2.08217e+00 -2.07346e+00 -2.09089e+00
9.18400e+04 2.29000e+02 -2.11471e+00 -1.96089e+00 -2.26853e+00 -2.08331e+00 -2.07194e+00 -2.09469e+00
9.20000e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08445e+00 -2.07017e+00 -2.09873e+00
9.21600e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08561e+00 -2.06819e+00 -2.10303e+00
9.23200e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08679e+00 -2.06602e+00 -2.10757e+00
9.24800e+04 2.31000e+02 -1.80234e+00 -1.59416e+00 -2.01052e+00 -2.08803e+00 -2.06369e+00 -2.11236e+00
9.26400e+04 2.31000e+02 -1.80234e+00 -1.59416e+00 -2.01052e+00 -2.08931e+00 -2.06123e+00 -2.11739e+00
9.28000e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09067e+00 -2.05865e+00 -2.12269e+00
9.29600e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09211e+00 -2.05599e+00 -2.12824e+00
9.31200e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09366e+00 -2.05325e+00 -2.13407e+00
9.32800e+04 2.33000e+02 -2.22591e+00 -1.95734e+00 -2.49448e+00 -2.09531e+00 -2.05047e+00 -2.14016e+00
9.34400e+04 2.33000e+02 -2.22591e+00 -1.95734e+00 -2.49448e+00 -2.09709e+00 -2.04765e+00 -2.14654e+00
9.36000e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.09901e+00 -2.04481e+00 -2.15320e+00
9.37600e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.10106e+00 -2.04197e+00 -2.16014e+00
9.39200e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.10324e+00 -2.03913e+00 -2.16735e+00
9.40800e+04 2.35000e+02 -2.48972e+00 -2.37638e+00 -2.60305e+00 -2.10557e+00 -2.03630e+00 -2.17483e+00
9.42400e+04 2.35000e+02 -2.48972e+00 -2.37638e+00 -2.60305e+00 -2.10804e+00 -2.03350e+00 -2.18257e+00
9.44000e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11062e+00 -2.03072e+00 -2.19053e+00
9.45600e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11334e+00 -2.02797e+00 -2.19870e+00
9.47200e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11615e+00 -2.02525e+00 -2.20704e+00
9.48800e+04 2.37000e+02 -1.98757e+00 -1.78810e+00 -2.18704e+00 -2.11904e+00 -2.02257e+00 -2.21551e+00
9.50400e+04 2.37000e+02 -1.98757e+00 -1.78810e+00 -2.18704e+00 -2.12200e+00 -2.01993e+00 -2.22407e+00
9.52000e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.12500e+00 -2.01733e+00 -2.23267e+00
9.53600e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.12801e+00 -2.01478e+00 -2.24125e+00
9.55200e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.13103e+00 -2.01227e+00 -2.24978e+00
9.56800e+04 2.39000e+02 -1.83666e+00 -1.69796e+00 -1.97537e+00 -2.13399e+00 -2.00981e+00 -2.25818e+00
9.58400e+04 2.39000e+02 -1.83666e+00 -1.69796e+00 -1.97537e+00 -2.13692e+00 -2.00741e+00 -2.26642e+00
9.60000e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.13975e+00 -2.00508e+00 -2.27442e+00
9.61600e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.14248e+00 -2.00281e+00 -2.28215e+00
9.63200e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.14509e+00 -2.00063e+00 -2.28956e+00
9.64800e+04 2.41000e+02 -2.26238e+00 -2.25442e+00 -2.27033e+00 -2.14757e+00 -1.99854e+00 -2.29660e+00
9.66400e+04 2.41000e+02 -2.26238e+00 -2.25442e+00 -2.27033e+00 -2.14989e+00 -1.99654e+00 -2.30324e+00
9.68000e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15206e+00 -1.99467e+00 -2.30945e+00
9.69600e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15406e+00 -1.99291e+00 -2.31520e+00
9.71200e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15589e+00 -1.99130e+00 -2.32048e+00
9.72800e+04 2.43000e+02 -2.01351e+00 -1.93040e+00 -2.09663e+00 -2.15754e+00 -1.98983e+00 -2.32526e+00
9.74400e+04 2.43000e+02 -2.01351e+00 -1.93040e+00 -2.09663e+00 -2.15903e+00 -1.98851e+00 -2.32954e+00
9.76000e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16034e+00 -1.98736e+00 -2.33333e+00
9.77600e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16149e+00 -1.98637e+00 -2.33661e+00
9.79200e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16248e+00 -1.98555e+00 -2.33941e+00
9.80800e+04 2.45000e+02 -1.93721e+00 -1.86816e+00 -2.00625e+00 -2.16331e+00 -1.98489e+00 -2.34172e+00
9.82400e+04 2.45000e+02 -1.93721e+00 -1.86816e+00 -2.00625e+00 -2.16397e+00 -1.98438e+00 -2.34356e+00
9.84000e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16450e+00 -1.98403e+00 -2.34496e+00
9.85600e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16486e+00 -1.98381e+00 -2.34591e+00
9.87200e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16507e+00 -1.98371e+00 -2.34644e+00
9.88800e+04 2.47000e+02 -1.59756e+00 -1.40939e+00 -1.78573e+00 -2.16514e+00 -1.98371e+00 -2.34657e+00
9.90400e+04 2.47000e+02 -1.59756e+00 -1.40939e+00 -1.78573e+00 -2.16505e+00 -1.98379e+00 -2.34631e+00
9.92000e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16481e+00 -1.98394e+00 -2.34567e+00
9.93600e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16439e+00 -1.98412e+00 -2.34467e+00
9.95200e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16382e+00 -1.98433e+00 -2.34331e+00
9.96800e+04 2.49000e+02 -1.97806e+00 -1.94185e+00 -2.01427e+00 -2.16307e+00 -1.98452e+00 -2.34161e+00
9.98400e+04 2.49000e+02 -1.97806e+00 -1.94185e+00 -2.01427e+00 -2.16213e+00 -1.98469e+00 -2.33957e+00
1.00000e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.16101e+00 -1.98482e+00 -2.33720e+00
1.00160e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.15969e+00 -1.98488e+00 -2.33449e+00
1.00320e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.15815e+00 -1.98486e+00 -2.33144e+00
1.00480e+05 2.51000e+02 -2.41983e+00 -2.03693e+00 -2.80273e+00 -2.15640e+00 -1.98475e+00 -2.32806e+00
1.00640e+05 2.51000e+02 -2.41983e+00 -2.03693e+00 -2.80273e+00 -2.15444e+00 -1.98453e+00 -2.32435e+00
1.00800e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.15224e+00 -1.98419e+00 -2.32028e+00
1.00960e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.14980e+00 -1.98373e+00 -2.31587e+00
1.01120e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.14712e+00 -1.98314e+00 -2.31110e+00
1.01280e+05 2.53000e+02 -2.16017e+00 -2.06968e+00 -2.25065e+00 -2.14419e+00 -1.98242e+00 -2.30597e+00
1.01440e+05 2.53000e+02 -2.16017e+00 -2.06968e+00 -2.25065e+00 -2.14101e+00 -1.98156e+00 -2.30047e+00
1.01600e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.13759e+00 -1.98057e+00 -2.29460e+00
1.01760e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.13389e+00 -1.97944e+00 -2.28834e+00
1.01920e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.12995e+00 -1.97819e+00 -2.28171e+00
1.02080e+05 2.55000e+02 -1.54069e+00 -1.35381e+00 -1.72758e+00 -2.12575e+00 -1.97680e+00 -2.27470e+00
1.02240e+05 2.55000e+02 -1.54069e+00 -1.35381e+00 -1.72758e+00 -2.12130e+00 -1.97530e+00 -2.26731e+00
1.02400e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.11662e+00 -1.97369e+00 -2.25955e+00
1.02560e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.11171e+00 -1.97197e+00 -2.25144e+00
1.02720e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.10656e+00 -1.97015e+00 -2.24297e+00
1.02880e+05 2.57000e+02 -1.76758e+00 -1.66937e+00 -1.86580e+00 -2.10121e+00 -1.96825e+00 -2.23418e+00
1.03040e+05 2.57000e+02 -1.76758e+00 -1.66937e+00 -1.86580e+00 -2.09569e+00 -1.96628e+00 -2.22509e+00
1.03200e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.08998e+00 -1.96425e+00 -2.21572e+00
1.03360e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.08413e+00 -1.96217e+00 -2.20610e+00
1.03520e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.07817e+00 -1.96007e+00 -2.19628e+00
1.03680e+05 2.59000e+02 -1.89257e+00 -1.84346e+00 -1.94167e+00 -2.07212e+00 -1.95795e+00 -2.18629e+00
1.03840e+05 2.59000e+02 -1.89257e+00 -1.84346e+00 -1.94167e+00 -2.06600e+00 -1.95583e+00 -2.17616e+00
1.04000e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.05983e+00 -1.95372e+00 -2.16593e+00
1.04160e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.05366e+00 -1.95165e+00 -2.15566e+00
1.04320e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.04750e+00 -1.94962e+00 -2.14538e+00
1.04480e+05 2.61000e+02 -1.80530e+00 -1.65998e+00 -1.95062e+00 -2.04138e+00 -1.94764e+00 -2.13512e+00
1.04640e+05 2.61000e+02 -1.80530e+00 -1.65998e+00 -1.95062e+00 -2.03533e+00 -1.94573e+00 -2.12493e+00
1.04800e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.02937e+00 -1.94390e+00 -2.11485e+00
1.04960e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.02352e+00 -1.94214e+00 -2.10489e+00
1.05120e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.01779e+00 -1.94048e+00 -2.09510e+00
1.05280e+05 2.63000e+02 -1.65827e+00 -1.44050e+00 -1.87603e+00 -2.01220e+00 -1.93890e+00 -2.08549e+00
1.05440e+05 2.63000e+02 -1.65827e+00 -1.44050e+00 -1.87603e+00 -2.00675e+00 -1.93741e+00 -2.07609e+00
1.05600e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -2.00145e+00 -1.93600e+00 -2.06691e+00
1.05760e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -1.99631e+00 -1.93466e+00 -2.05796e+00
1.05920e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -1.99132e+00 -1.93339e+00 -2.04926e+00
1.06080e+05 2.65000e+02 -2.24366e+00 -2.21644e+00 -2.27088e+00 -1.98650e+00 -1.93218e+00 -2.04081e+00
1.06240e+05 2.65000e+02 -2.24366e+00 -2.21644e+00 -2.27088e+00 -1.98181e+00 -1.93100e+00 -2.03261e+00
1.06400e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.97725e+00 -1.92984e+00 -2.02466e+00
1.06560e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.97282e+00 -1.92868e+00 -2.01696e+00
1.06720e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.96851e+00 -1.92750e+00 -2.00952e+00
1.06880e+05 2.67000e+02 -2.11285e+00 -1.71996e+00 -2.50573e+00 -1.96430e+00 -1.92628e+00 -2.00232e+00
1.07040e+05 2.67000e+02 -2.11285e+00 -1.71996e+00 -2.50573e+00 -1.96018e+00 -1.92499e+00 -1.99536e+00
1.07200e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.95613e+00 -1.92361e+00 -1.98864e+00
1.07360e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.95214e+00 -1.92212e+00 -1.98215e+00
1.07520e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.94820e+00 -1.92050e+00 -1.97589e+00
1.07680e+05 2.69000e+02 -1.90198e+00 -1.80197e+00 -2.00198e+00 -1.94429e+00 -1.91872e+00 -1.96985e+00
1.07840e+05 2.69000e+02 -1.90198e+00 -1.80197e+00 -2.00198e+00 -1.94040e+00 -1.91677e+00 -1.96403e+00
1.08000e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.93653e+00 -1.91463e+00 -1.95842e+00
1.08160e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.93266e+00 -1.91230e+00 -1.95302e+00
1.08320e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.92880e+00 -1.90976e+00 -1.94783e+00
1.08480e+05 2.71000e+02 -2.56469e+00 -2.25919e+00 -2.87019e+00 -1.92492e+00 -1.90701e+00 -1.94284e+00
1.08640e+05 2.71000e+02 -2.56469e+00 -2.25919e+00 -2.87019e+00 -1.92105e+00 -1.90404e+00 -1.93806e+00
1.08800e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.91717e+00 -1.90086e+00 -1.93347e+00
1.08960e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.91328e+00 -1.89747e+00 -1.92908e+00
1.09120e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.90939e+00 -1.89388e+00 -1.92490e+00
1.09280e+05 2.73000e+02 -1.89009e+00 -1.73144e+00 -2.04873e+00 -1.90551e+00 -1.89010e+00 -1.92092e+00
1.09440e+05 2.73000e+02 -1.89009e+00 -1.73144e+00 -2.04873e+00 -1.90164e+00 -1.88614e+00 -1.91714e+00
1.09600e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89779e+00 -1.88201e+00 -1.91358e+00
1.09760e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89399e+00 -1.87774e+00 -1.91023e+00
1.09920e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89023e+00 -1.87335e+00 -1.90710e+00
1.10080e+05 2.75000e+02 -2.43731e+00 -2.15580e+00 -2.71882e+00 -1.88653e+00 -1.86885e+00 -1.90421e+00
1.10240e+05 2.75000e+02 -2.43731e+00 -2.15580e+00 -2.71882e+00 -1.88292e+00 -1.86428e+00 -1.90156e+00
1.10400e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87942e+00 -1.85966e+00 -1.89918e+00
1.10560e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87604e+00 -1.85503e+00 -1.89706e+00
1.10720e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87282e+00 -1.85040e+00 -1.89523e+00
1.10880e+05 2.77000e+02 -1.90804e+00 -1.57459e+00 -2.24149e+00 -1.86977e+00 -1.84582e+00 -1.89371e+00
1.11040e+05 2.77000e+02 -1.90804e+00 -1.57459e+00 -2.24149e+00 -1.86692e+00 -1.84133e+00 -1.89250e+00
1.11200e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.86429e+00 -1.83694e+00 -1.89164e+00
1.11360e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.86192e+00 -1.83271e+00 -1.89113e+00
1.11520e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.85982e+00 -1.82866e+00 -1.89099e+00
1.11680e+05 2.79000e+02 -1.85615e+00 -1.83853e+00 -1.87378e+00 -1.85804e+00 -1.82484e+00 -1.89123e+00
1.11840e+05 2.79000e+02 -1.85615e+00 -1.83853e+00 -1.87378e+00 -1.85657e+00 -1.82127e+00 -1.89188e+00
1.12000e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85546e+00 -1.81799e+00 -1.89293e+00
1.12160e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85472e+00 -1.81503e+00 -1.89441e+00
1.12320e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85437e+00 -1.81242e+00 -1.89631e+00
1.12480e+05 2.81000e+02 -1.75968e+00 -1.37759e+00 -2.14177e+00 -1.85441e+00 -1.81019e+00 -1.89863e+00
1.12640e+05 2.81000e+02 -1.75968e+00 -1.37759e+00 -2.14177e+00 -1.85486e+00 -1.80835e+00 -1.90138e+00
1.12800e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85576e+00 -1.80695e+00 -1.90456e+00
1.12960e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85706e+00 -1.80598e+00 -1.90814e+00
1.13120e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85880e+00 -1.80547e+00 -1.91213e+00
1.13280e+05 2.83000e+02 -1.90029e+00 -1.81327e+00 -1.98730e+00 -1.86096e+00 -1.80543e+00 -1.91649e+00
1.13440e+05 2.83000e+02 -1.90029e+00 -1.81327e+00 -1.98730e+00 -1.86353e+00 -1.80585e+00 -1.92122e+00
1.13600e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.86652e+00 -1.80675e+00 -1.92628e+00
1.13760e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.86988e+00 -1.80811e+00 -1.93165e+00
1.13920e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.87361e+00 -1.80993e+00 -1.93729e+00
1.14080e+05 2.85000e+02 -1.66326e+00 -1.61893e+00 -1.70760e+00 -1.87767e+00 -1.81219e+00 -1.94316e+00
1.14240e+05 2.85000e+02 -1.66326e+00 -1.61893e+00 -1.70760e+00 -1.88205e+00 -1.81488e+00 -1.94921e+00
1.14400e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.88670e+00 -1.81798e+00 -1.95541e+00
1.14560e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.89158e+00 -1.82145e+00 -1.96171e+00
1.14720e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.89667e+00 -1.82528e+00 -1.96805e+00
1.14880e+05 2.87000e+02 -1.77494e+00 -1.71242e+00 -1.83745e+00 -1.90190e+00 -1.82943e+00 -1.97438e+00
1.15040e+05 2.87000e+02 -1.77494e+00 -1.71242e+00 -1.83745e+00 -1.90726e+00 -1.83386e+00 -1.98065e+00
1.15200e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.91268e+00 -1.83854e+00 -1.98682e+00
1.15360e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.91813e+00 -1.84344e+00 -1.99282e+00
1.15520e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.92356e+00 -1.84851e+00 -1.99861e+00
1.15680e+05 2.89000e+02 -1.53476e+00 -1.36583e+00 -1.70368e+00 -1.92894e+00 -1.85372e+00 -2.00415e+00
1.15840e+05 2.89000e+02 -1.53476e+00 -1.36583e+00 -1.70368e+00 -1.93421e+00 -1.85902e+00 -2.00940e+00
1.16000e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.93934e+00 -1.86439e+00 -2.01430e+00
1.16160e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.94429e+00 -1.86977e+00 -2.01882e+00
1.16320e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.94903e+00 -1.87513e+00 -2.02293e+00
1.16480e+05 2.91000e+02 -1.52258e+00 -1.36347e+00 -1.68168e+00 -1.95352e+00 -1.88043e+00 -2.02660e+00
1.16640e+05 2.91000e+02 -1.52258e+00 -1.36347e+00 -1.68168e+00 -1.95771e+00 -1.88562e+00 -2.02980e+00
1.16800e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96160e+00 -1.89068e+00 -2.03252e+00
1.16960e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96515e+00 -1.89557e+00 -2.03472e+00
1.17120e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96833e+00 -1.90024e+00 -2.03641e+00
1.17280e+05 2.93000e+02 -1.79693e+00 -1.76745e+00 -1.82641e+00 -1.97111e+00 -1.90466e+00 -2.03756e+00
1.17440e+05 2.93000e+02 -1.79693e+00 -1.76745e+00 -1.82641e+00 -1.97349e+00 -1.90880e+00 -2.03817e+00
1.17600e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97544e+00 -1.91263e+00 -2.03824e+00
1.17760e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97694e+00 -1.91612e+00 -2.03776e+00
1.17920e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97798e+00 -1.91923e+00 -2.03674e+00
1.18080e+05 2.95000e+02 -1.75822e+00 -1.57757e+00 -1.93888e+00 -1.97857e+00 -1.92194e+00 -2.03519e+00
1.18240e+05 2.95000e+02 -1.75822e+00 -1.57757e+00 -1.93888e+00 -1.97867e+00 -1.92424e+00 -2.03310e+00
1.18400e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97830e+00 -1.92611e+00 -2.03050e+00
1.18560e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97745e+00 -1.92752e+00 -2.02739e+00
1.18720e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97613e+00 -1.92847e+00 -2.02379e+00
1.18880e+05 2.97000e+02 -1.96026e+00 -1.82710e+00 -2.09342e+00 -1.97433e+00 -1.92895e+00 -2.01972e+00
1.19040e+05 2.97000e+02 -1.96026e+00 -1.82710e+00 -2.09342e+00 -1.97208e+00 -1.92897e+00 -2.01518e+00
1.19200e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96936e+00 -1.92851e+00 -2.01021e+00
1.19360e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96621e+00 -1.92759e+00 -2.00483e+00
1.19520e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96263e+00 -1.92620e+00 -1.99905e+00
1.19680e+05 2.99000e+02 -1.89136e+00 -1.84422e+00 -1.93850e+00 -1.95864e+00 -1.92438e+00 -1.99290e+00
1.19840e+05 2.99000e+02 -1.89136e+00 -1.84422e+00 -1.93850e+00 -1.95426e+00 -1.92212e+00 -1.98641e+00
1.20000e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.94954e+00 -1.91946e+00 -1.97961e+00
1.20160e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.94446e+00 -1.91640e+00 -1.97252e+00
1.20320e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.93908e+00 -1.91298e+00 -1.96518e+00
1.20480e+05 3.01000e+02 -1.80818e+00 -1.70857e+00 -1.90780e+00 -1.93342e+00 -1.90922e+00 -1.95761e+00
1.20640e+05 3.01000e+02 -1.80818e+00 -1.70857e+00 -1.90780e+00 -1.92749e+00 -1.90514e+00 -1.94985e+00
1.20800e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.92136e+00 -1.90079e+00 -1.94194e+00
1.20960e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.91504e+00 -1.89618e+00 -1.93390e+00
1.21120e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.90856e+00 -1.89136e+00 -1.92577e+00
1.21280e+05 3.03000e+02 -1.60675e+00 -1.55032e+00 -1.66317e+00 -1.90197e+00 -1.88635e+00 -1.91759e+00
1.21440e+05 3.03000e+02 -1.60675e+00 -1.55032e+00 -1.66317e+00 -1.89529e+00 -1.88118e+00 -1.90940e+00
1.21600e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.88855e+00 -1.87589e+00 -1.90122e+00
1.21760e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.88180e+00 -1.87052e+00 -1.89309e+00
1.21920e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.87507e+00 -1.86509e+00 -1.88505e+00
1.22080e+05 3.05000e+02 -1.76206e+00 -1.49681e+00 -2.02731e+00 -1.86838e+00 -1.85963e+00 -1.87713e+00
1.22240e+05 3.05000e+02 -1.76206e+00 -1.49681e+00 -2.02731e+00 -1.86177e+00 -1.85418e+00 -1.86937e+00
1.22400e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.85528e+00 -1.84877e+00 -1.86179e+00
1.22560e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.84893e+00 -1.84342e+00 -1.85444e+00
1.22720e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.84275e+00 -1.83817e+00 -1.84732e+00
1.22880e+05 3.07000e+02 -1.89826e+00 -1.46264e+00 -2.33387e+00 -1.83676e+00 -1.83304e+00 -1.84048e+00
1.23040e+05 3.07000e+02 -1.89826e+00 -1.46264e+00 -2.33387e+00 -1.83100e+00 -1.82807e+00 -1.83393e+00
1.23200e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.82547e+00 -1.82326e+00 -1.82769e+00
1.23360e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.82022e+00 -1.81866e+00 -1.82178e+00
1.23520e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.81523e+00 -1.81426e+00 -1.81621e+00
1.23680e+05 3.09000e+02 -1.72871e+00 -1.64543e+00 -1.81199e+00 -1.81055e+00 -1.81010e+00 -1.81100e+00
1.23840e+05 3.09000e+02 -1.72871e+00 -1.64543e+00 -1.81199e+00 -1.80617e+00 -1.80614e+00 -1.80619e+00
1.24000e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.80209e+00 -1.80165e+00 -1.80253e+00
1.24160e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.79832e+00 -1.79752e+00 -1.79913e+00
1.24320e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.79489e+00 -1.79376e+00 -1.79601e+00
1.24480e+05 3.11000e+02 -2.15989e+00 -1.88685e+00 -2.43294e+00 -1.79176e+00 -1.79037e+00 -1.79315e+00
1.24640e+05 3.11000e+02 -2.15989e+00 -1.88685e+00 -2.43294e+00 -1.78895e+00 -1.78734e+00 -1.79056e+00
1.24800e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78645e+00 -1.78467e+00 -1.78823e+00
1.24960e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78426e+00 -1.78236e+00 -1.78616e+00
1.25120e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78236e+00 -1.78040e+00 -1.78433e+00
1.25280e+05 3.13000e+02 -1.68298e+00 -1.39065e+00 -1.97531e+00 -1.78076e+00 -1.77879e+00 -1.78273e+00
1.25440e+05 3.13000e+02 -1.68298e+00 -1.39065e+00 -1.97531e+00 -1.77943e+00 -1.77753e+00 -1.78134e+00
1.25600e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77839e+00 -1.77661e+00 -1.78016e+00
1.25760e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77759e+00 -1.77602e+00 -1.77916e+00
1.25920e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77705e+00 -1.77577e+00 -1.77833e+00
1.26080e+05 3.15000e+02 -2.00251e+00 -1.90461e+00 -2.10040e+00 -1.77675e+00 -1.77585e+00 -1.77765e+00
1.26240e+05 3.15000e+02 -2.00251e+00 -1.90461e+00 -2.10040e+00 -1.77668e+00 -1.77626e+00 -1.77710e+00
1.26400e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77684e+00 -1.77668e+00 -1.77700e+00
1.26560e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77721e+00 -1.77636e+00 -1.77806e+00
1.26720e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77779e+00 -1.77614e+00 -1.77944e+00
1.26880e+05 3.17000e+02 -1.97621e+00 -1.71715e+00 -2.23528e+00 -1.77858e+00 -1.77601e+00 -1.78114e+00
1.27040e+05 3.17000e+02 -1.97621e+00 -1.71715e+00 -2.23528e+00 -1.77955e+00 -1.77595e+00 -1.78316e+00
1.27200e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78072e+00 -1.77595e+00 -1.78549e+00
1.27360e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78208e+00 -1.77602e+00 -1.78814e+00
1.27520e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78362e+00 -1.77615e+00 -1.79109e+00
1.27680e+05 3.19000e+02 -2.07597e+00 -1.97758e+00 -2.17436e+00 -1.78533e+00 -1.77632e+00 -1.79434e+00
1.27840e+05 3.19000e+02 -2.07597e+00 -1.97758e+00 -2.17436e+00 -1.78722e+00 -1.77655e+00 -1.79789e+00
1.28000e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.78927e+00 -1.77681e+00 -1.80173e+00
1.28160e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.79148e+00 -1.77712e+00 -1.80585e+00
1.28320e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.79385e+00 -1.77746e+00 -1.81024e+00
1.28480e+05 3.21000e+02 -1.81910e+00 -1.62974e+00 -2.00847e+00 -1.79636e+00 -1.77783e+00 -1.81490e+00
1.28640e+05 3.21000e+02 -1.81910e+00 -1.62974e+00 -2.00847e+00 -1.79902e+00 -1.77823e+00 -1.81980e+00
1.28800e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80180e+00 -1.77866e+00 -1.82494e+00
1.28960e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80470e+00 -1.77911e+00 -1.83029e+00
1.29120e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80772e+00 -1.77958e+00 -1.83586e+00
1.29280e+05 3.23000e+02 -2.00348e+00 -1.89685e+00 -2.11012e+00 -1.81084e+00 -1.78007e+00 -1.84161e+00
1.29440e+05 3.23000e+02 -2.00348e+00 -1.89685e+00 -2.11012e+00 -1.81405e+00 -1.78057e+00 -1.84753e+00
1.29600e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.81734e+00 -1.78109e+00 -1.85360e+00
1.29760e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.82070e+00 -1.78161e+00 -1.85980e+00
1.29920e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.82413e+00 -1.78215e+00 -1.86611e+00
1.30080e+05 3.25000e+02 -1.70954e+00 -1.42049e+00 -1.99860e+00 -1.82760e+00 -1.78270e+00 -1.87251e+00
1.30240e+05 3.25000e+02 -1.70954e+00 -1.42049e+00 -1.99860e+00 -1.83112e+00 -1.78325e+00 -1.87898e+00
1.30400e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.83466e+00 -1.78382e+00 -1.88549e+00
1.30560e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.83821e+00 -1.78440e+00 -1.89202e+00
1.30720e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.84177e+00 -1.78498e+00 -1.89855e+00
1.30880e+05 3.27000e+02 -1.51245e+00 -1.34872e+00 -1.67617e+00 -1.84532e+00 -1.78558e+00 -1.90506e+00
1.31040e+05 3.27000e+02 -1.51245e+00 -1.34872e+00 -1.67617e+00 -1.84885e+00 -1.78619e+00 -1.91152e+00
1.31200e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85236e+00 -1.78681e+00 -1.91791e+00
1.31360e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85582e+00 -1.78744e+00 -1.92421e+00
1.31520e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85923e+00 -1.78808e+00 -1.93039e+00
1.31680e+05 3.29000e+02 -1.76116e+00 -1.70531e+00 -1.81700e+00 -1.86259e+00 -1.78873e+00 -1.93645e+00
1.31840e+05 3.29000e+02 -1.76116e+00 -1.70531e+00 -1.81700e+00 -1.86588e+00 -1.78940e+00 -1.94236e+00
1.32000e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.86909e+00 -1.79008e+00 -1.94811e+00
1.32160e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.87223e+00 -1.79077e+00 -1.95368e+00
1.32320e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.87526e+00 -1.79146e+00 -1.95905e+00
1.32480e+05 3.31000e+02 -1.66603e+00 -1.65874e+00 -1.67332e+00 -1.87818e+00 -1.79216e+00 -1.96421e+00
1.32640e+05 3.31000e+02 -1.66603e+00 -1.65874e+00 -1.67332e+00 -1.88101e+00 -1.79285e+00 -1.96916e+00
1.32800e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88372e+00 -1.79355e+00 -1.97388e+00
1.32960e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88630e+00 -1.79422e+00 -1.97837e+00
1.33120e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88875e+00 -1.79488e+00 -1.98261e+00
1.33280e+05 3.33000e+02 -1.91255e+00 -1.77390e+00 -2.05120e+00 -1.89105e+00 -1.79551e+00 -1.98660e+00
1.33440e+05 3.33000e+02 -1.91255e+00 -1.77390e+00 -2.05120e+00 -1.89322e+00 -1.79610e+00 -1.99033e+00
1.33600e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89521e+00 -1.79664e+00 -1.99379e+00
1.33760e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89704e+00 -1.79712e+00 -1.99697e+00
1.33920e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89871e+00 -1.79754e+00 -1.99987e+00
1.34080e+05 3.35000e+02 -1.78998e+00 -1.60434e+00 -1.97561e+00 -1.90017e+00 -1.79788e+00 -2.00247e+00
1.34240e+05 3.35000e+02 -1.78998e+00 -1.60434e+00 -1.97561e+00 -1.90146e+00 -1.79815e+00 -2.00477e+00
1.34400e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90253e+00 -1.79832e+00 -2.00675e+00
1.34560e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90341e+00 -1.79840e+00 -2.00841e+00
1.34720e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90406e+00 -1.79837e+00 -2.00974e+00
1.34880e+05 3.37000e+02 -1.54730e+00 -1.53062e+00 -1.56398e+00 -1.90448e+00 -1.79825e+00 -2.01072e+00
1.35040e+05 3.37000e+02 -1.54730e+00 -1.53062e+00 -1.56398e+00 -1.90469e+00 -1.79803e+00 -2.01136e+00
1.35200e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90467e+00 -1.79771e+00 -2.01163e+00
1.35360e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90442e+00 -1.79728e+00 -2.01155e+00
1.35520e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90394e+00 -1.79677e+00 -2.01111e+00
1.35680e+05 3.39000e+02 -1.73181e+00 -1.72639e+00 -1.73723e+00 -1.90324e+00 -1.79616e+00 -2.01031e+00
1.35840e+05 3.39000e+02 -1.73181e+00 -1.72639e+00 -1.73723e+00 -1.90233e+00 -1.79548e+00 -2.00917e+00
1.36000e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.90119e+00 -1.79471e+00 -2.00768e+00
1.36160e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.89987e+00 -1.79388e+00 -2.00587e+00
1.36320e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.89837e+00 -1.79299e+00 -2.00374e+00
1.36480e+05 3.41000e+02 -1.72813e+00 -1.59016e+00 -1.86610e+00 -1.89668e+00 -1.79204e+00 -2.00133e+00
1.36640e+05 3.41000e+02 -1.72813e+00 -1.59016e+00 -1.86610e+00 -1.89485e+00 -1.79104e+00 -1.99865e+00
1.36800e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.89288e+00 -1.79001e+00 -1.99574e+00
1.36960e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.89077e+00 -1.78893e+00 -1.99261e+00
1.37120e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.88856e+00 -1.78781e+00 -1.98931e+00
1.37280e+05 3.43000e+02 -1.88456e+00 -1.65331e+00 -2.11580e+00 -1.88626e+00 -1.78666e+00 -1.98586e+00
1.37440e+05 3.43000e+02 -1.88456e+00 -1.65331e+00 -2.11580e+00 -1.88387e+00 -1.78546e+00 -1.98228e+00
1.37600e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.88143e+00 -1.78423e+00 -1.97862e+00
1.37760e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.87893e+00 -1.78295e+00 -1.97490e+00
1.37920e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.87638e+00 -1.78163e+00 -1.97114e+00
1.38080e+05 3.45000e+02 -1.44064e+00 -1.27692e+00 -1.60437e+00 -1.87381e+00 -1.78024e+00 -1.96738e+00
1.38240e+05 3.45000e+02 -1.44064e+00 -1.27692e+00 -1.60437e+00 -1.87122e+00 -1.77879e+00 -1.96364e+00
1.38400e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86860e+00 -1.77727e+00 -1.95993e+00
1.38560e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86598e+00 -1.77567e+00 -1.95629e+00
1.38720e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86335e+00 -1.77398e+00 -1.95272e+00
1.38880e+05 3.47000e+02 -1.76589e+00 -1.43679e+00 -2.09499e+00 -1.86072e+00 -1.77220e+00 -1.94924e+00
1.39040e+05 3.47000e+02 -1.76589e+00 -1.43679e+00 -2.09499e+00 -1.85809e+00 -1.77031e+00 -1.94587e+00
1.39200e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85546e+00 -1.76831e+00 -1.94261e+00
1.39360e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85285e+00 -1.76621e+00 -1.93949e+00
1.39520e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85024e+00 -1.76398e+00 -1.93650e+00
1.39680e+05 3.49000e+02 -1.70152e+00 -1.45516e+00 -1.94787e+00 -1.84764e+00 -1.76164e+00 -1.93365e+00
1.39840e+05 3.49000e+02 -1.70152e+00 -1.45516e+00 -1.94787e+00 -1.84506e+00 -1.75918e+00 -1.93094e+00
1.40000e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.84250e+00 -1.75661e+00 -1.92839e+00
1.40160e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.83996e+00 -1.75393e+00 -1.92598e+00
1.40320e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.83743e+00 -1.75114e+00 -1.92372e+00
1.40480e+05 3.51000e+02 -1.74325e+00 -1.62442e+00 -1.86209e+00 -1.83493e+00 -1.74824e+00 -1.92161e+00
1.40640e+05 3.51000e+02 -1.74325e+00 -1.62442e+00 -1.86209e+00 -1.83245e+00 -1.74526e+00 -1.91964e+00
1.40800e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82999e+00 -1.74219e+00 -1.91780e+00
1.40960e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82756e+00 -1.73904e+00 -1.91609e+00
1.41120e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82516e+00 -1.73582e+00 -1.91450e+00
1.41280e+05 3.53000e+02 -1.70981e+00 -1.50128e+00 -1.91835e+00 -1.82278e+00 -1.73254e+00 -1.91302e+00
1.41440e+05 3.53000e+02 -1.70981e+00 -1.50128e+00 -1.91835e+00 -1.82042e+00 -1.72920e+00 -1.91164e+00
1.41600e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81808e+00 -1.72582e+00 -1.91035e+00
1.41760e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81576e+00 -1.72239e+00 -1.90913e+00
1.41920e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81346e+00 -1.71893e+00 -1.90799e+00
1.42080e+05 3.55000e+02 -1.59351e+00 -1.56508e+00 -1.62194e+00 -1.81117e+00 -1.71544e+00 -1.90690e+00
1.42240e+05 3.55000e+02 -1.59351e+00 -1.56508e+00 -1.62194e+00 -1.80890e+00 -1.71193e+00 -1.90586e+00
1.42400e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80663e+00 -1.70840e+00 -1.90486e+00
1.42560e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80438e+00 -1.70487e+00 -1.90389e+00
1.42720e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80212e+00 -1.70132e+00 -1.90293e+00
1.42880e+05 3.57000e+02 -1.67617e+00 -1.46001e+00 -1.89234e+00 -1.79988e+00 -1.69777e+00 -1.90199e+00
1.43040e+05 3.57000e+02 -1.67617e+00 -1.46001e+00 -1.89234e+00 -1.79764e+00 -1.69423e+00 -1.90105e+00
1.43200e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79540e+00 -1.69068e+00 -1.90011e+00
1.43360e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79316e+00 -1.68715e+00 -1.89916e+00
1.43520e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79090e+00 -1.68363e+00 -1.89818e+00
1.43680e+05 3.59000e+02 -1.75860e+00 -1.72143e+00 -1.79577e+00 -1.78865e+00 -1.68012e+00 -1.89719e+00
1.43840e+05 3.59000e+02 -1.75860e+00 -1.72143e+00 -1.79577e+00 -1.78640e+00 -1.67663e+00 -1.89617e+00
1.44000e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.78414e+00 -1.67316e+00 -1.89511e+00
1.44160e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.78187e+00 -1.66972e+00 -1.89401e+00
1.44320e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.77958e+00 -1.66630e+00 -1.89287e+00
1.44480e+05 3.61000e+02 -1.59401e+00 -1.40471e+00 -1.78332e+00 -1.77729e+00 -1.66291e+00 -1.89167e+00
1.44640e+05 3.61000e+02 -1.59401e+00 -1.40471e+00 -1.78332e+00 -1.77500e+00 -1.65956e+00 -1.89043e+00
1.44800e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.77269e+00 -1.65625e+00 -1.88912e+00
1.44960e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.77036e+00 -1.65298e+00 -1.88775e+00
1.45120e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.76804e+00 -1.64977e+00 -1.88632e+00
1.45280e+05 3.63000e+02 -1.83034e+00 -1.64184e+00 -2.01885e+00 -1.76571e+00 -1.64660e+00 -1.88482e+00
1.45440e+05 3.63000e+02 -1.83034e+00 -1.64184e+00 -2.01885e+00 -1.76338e+00 -1.64350e+00 -1.88326e+00
1.45600e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.76104e+00 -1.64046e+00 -1.88162e+00
1.45760e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.75870e+00 -1.63749e+00 -1.87992e+00
1.45920e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.75637e+00 -1.63460e+00 -1.87814e+00
1.46080e+05 3.65000e+02 -1.66076e+00 -1.47160e+00 -1.84992e+00 -1.75405e+00 -1.63180e+00 -1.87630e+00
1.46240e+05 3.65000e+02 -1.66076e+00 -1.47160e+00 -1.84992e+00 -1.75175e+00 -1.62908e+00 -1.87441e+00
1.46400e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74946e+00 -1.62647e+00 -1.87245e+00
1.46560e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74720e+00 -1.62395e+00 -1.87044e+00
1.46720e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74498e+00 -1.62155e+00 -1.86840e+00
1.46880e+05 3.67000e+02 -1.83509e+00 -1.50620e+00 -2.16398e+00 -1.74279e+00 -1.61926e+00 -1.86632e+00
1.47040e+05 3.67000e+02 -1.83509e+00 -1.50620e+00 -2.16398e+00 -1.74066e+00 -1.61710e+00 -1.86423e+00
1.47200e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73860e+00 -1.61506e+00 -1.86213e+00
1.47360e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73659e+00 -1.61314e+00 -1.86004e+00
1.47520e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73466e+00 -1.61135e+00 -1.85797e+00
1.47680e+05 3.69000e+02 -1.61153e+00 -1.53490e+00 -1.68816e+00 -1.73282e+00 -1.60969e+00 -1.85595e+00
1.47840e+05 3.69000e+02 -1.61153e+00 -1.53490e+00 -1.68816e+00 -1.73107e+00 -1.60816e+00 -1.85397e+00
1.48000e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72941e+00 -1.60675e+00 -1.85208e+00
1.48160e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72786e+00 -1.60545e+00 -1.85027e+00
1.48320e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72642e+00 -1.60427e+00 -1.84856e+00
1.48480e+05 3.71000e+02 -1.70975e+00 -1.62242e+00 -1.79708e+00 -1.72508e+00 -1.60319e+00 -1.84697e+00
1.48640e+05 3.71000e+02 -1.70975e+00 -1.62242e+00 -1.79708e+00 -1.72386e+00 -1.60221e+00 -1.84552e+00
1.48800e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72276e+00 -1.60132e+00 -1.84421e+00
1.48960e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72178e+00 -1.60050e+00 -1.84305e+00
1.49120e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72091e+00 -1.59975e+00 -1.84206e+00
1.49280e+05 3.73000e+02 -1.78024e+00 -1.72154e+00 -1.83894e+00 -1.72015e+00 -1.59905e+00 -1.84125e+00
1.49440e+05 3.73000e+02 -1.78024e+00 -1.72154e+00 -1.83894e+00 -1.71951e+00 -1.59840e+00 -1.84061e+00
1.49600e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71898e+00 -1.59779e+00 -1.84017e+00
1.49760e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71855e+00 -1.59720e+00 -1.83990e+00
1.49920e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71823e+00 -1.59664e+00 -1.83983e+00
1.50080e+05 3.75000e+02 -1.76345e+00 -1.66132e+00 -1.86558e+00 -1.71801e+00 -1.59609e+00 -1.83994e+00
1.50240e+05 3.75000e+02 -1.76345e+00 -1.66132e+00 -1.86558e+00 -1.71789e+00 -1.59555e+00 -1.84023e+00
1.50400e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71786e+00 -1.59502e+00 -1.84069e+00
1.50560e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71791e+00 -1.59450e+00 -1.84131e+00
1.50720e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71803e+00 -1.59399e+00 -1.84208e+00
1.50880e+05 3.77000e+02 -1.97106e+00 -1.95061e+00 -1.99150e+00 -1.71824e+00 -1.59350e+00 -1.84298e+00
1.51040e+05 3.77000e+02 -1.97106e+00 -1.95061e+00 -1.99150e+00 -1.71851e+00 -1.59302e+00 -1.84400e+00
1.51200e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71885e+00 -1.59258e+00 -1.84512e+00
1.51360e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71925e+00 -1.59219e+00 -1.84631e+00
1.51520e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71970e+00 -1.59184e+00 -1.84756e+00
1.51680e+05 3.79000e+02 -1.67727e+00 -1.49351e+00 -1.86104e+00 -1.72019e+00 -1.59156e+00 -1.84883e+00
1.51840e+05 3.79000e+02 -1.67727e+00 -1.49351e+00 -1.86104e+00 -1.72074e+00 -1.59136e+00 -1.85012e+00
1.52000e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72132e+00 -1.59126e+00 -1.85139e+00
1.52160e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72193e+00 -1.59126e+00 -1.85261e+00
1.52320e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72259e+00 -1.59139e+00 -1.85378e+00
1.52480e+05 3.81000e+02 -1.91763e+00 -1.89836e+00 -1.93689e+00 -1.72325e+00 -1.59165e+00 -1.85486e+00
1.52640e+05 3.81000e+02 -1.91763e+00 -1.89836e+00 -1.93689e+00 -1.72396e+00 -1.59207e+00 -1.85584e+00
1.52800e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72466e+00 -1.59265e+00 -1.85668e+00
1.52960e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72540e+00 -1.59341e+00 -1.85738e+00
1.53120e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72615e+00 -1.59436e+00 -1.85793e+00
1.53280e+05 3.83000e+02 -1.63143e+00 -1.60699e+00 -1.65586e+00 -1.72690e+00 -1.59550e+00 -1.85830e+00
1.53440e+05 3.83000e+02 -1.63143e+00 -1.60699e+00 -1.65586e+00 -1.72766e+00 -1.59684e+00 -1.85848e+00
1.53600e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72843e+00 -1.59839e+00 -1.85847e+00
1.53760e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72921e+00 -1.60015e+00 -1.85827e+00
1.53920e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72999e+00 -1.60212e+00 -1.85787e+00
1.54080e+05 3.85000e+02 -1.77422e+00 -1.59426e+00 -1.95419e+00 -1.73079e+00 -1.60430e+00 -1.85727e+00
1.54240e+05 3.85000e+02 -1.77422e+00 -1.59426e+00 -1.95419e+00 -1.73158e+00 -1.60668e+00 -1.85648e+00
1.54400e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73238e+00 -1.60926e+00 -1.85550e+00
1.54560e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73320e+00 -1.61203e+00 -1.85436e+00
1.54720e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73401e+00 -1.61497e+00 -1.85305e+00
1.54880e+05 3.87000e+02 -1.68960e+00 -1.59996e+00 -1.77923e+00 -1.73483e+00 -1.61807e+00 -1.85160e+00
1.55040e+05 3.87000e+02 -1.68960e+00 -1.59996e+00 -1.77923e+00 -1.73568e+00 -1.62133e+00 -1.85002e+00
1.55200e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73652e+00 -1.62471e+00 -1.84833e+00
1.55360e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73738e+00 -1.62820e+00 -1.84655e+00
1.55520e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73825e+00 -1.63179e+00 -1.84470e+00
1.55680e+05 3.89000e+02 -1.75096e+00 -1.59312e+00 -1.90879e+00 -1.73913e+00 -1.63545e+00 -1.84280e+00
1.55840e+05 3.89000e+02 -1.75096e+00 -1.59312e+00 -1.90879e+00 -1.74002e+00 -1.63916e+00 -1.84087e+00
1.56000e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74091e+00 -1.64290e+00 -1.83893e+00
1.56160e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74182e+00 -1.64666e+00 -1.83698e+00
1.56320e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74273e+00 -1.65041e+00 -1.83506e+00
1.56480e+05 3.91000e+02 -1.66197e+00 -1.56448e+00 -1.75946e+00 -1.74366e+00 -1.65414e+00 -1.83318e+00
1.56640e+05 3.91000e+02 -1.66197e+00 -1.56448e+00 -1.75946e+00 -1.74458e+00 -1.65783e+00 -1.83133e+00
1.56800e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74551e+00 -1.66147e+00 -1.82955e+00
1.56960e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74642e+00 -1.66503e+00 -1.82782e+00
1.57120e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74735e+00 -1.66852e+00 -1.82617e+00
1.57280e+05 3.93000e+02 -1.56786e+00 -1.56195e+00 -1.57377e+00 -1.74825e+00 -1.67191e+00 -1.82459e+00
1.57440e+05 3.93000e+02 -1.56786e+00 -1.56195e+00 -1.57377e+00 -1.74913e+00 -1.67519e+00 -1.82308e+00
1.57600e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75001e+00 -1.67837e+00 -1.82165e+00
1.57760e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75086e+00 -1.68142e+00 -1.82030e+00
1.57920e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75169e+00 -1.68435e+00 -1.81903e+00
1.58080e+05 3.95000e+02 -1.68038e+00 -1.52354e+00 -1.83723e+00 -1.75249e+00 -1.68715e+00 -1.81782e+00
1.58240e+05 3.95000e+02 -1.68038e+00 -1.52354e+00 -1.83723e+00 -1.75325e+00 -1.68981e+00 -1.81669e+00
1.58400e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75398e+00 -1.69233e+00 -1.81563e+00
1.58560e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75467e+00 -1.69472e+00 -1.81462e+00
1.58720e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75533e+00 -1.69697e+00 -1.81368e+00
1.58880e+05 3.97000e+02 -1.37508e+00 -1.35709e+00 -1.39307e+00 -1.75594e+00 -1.69908e+00 -1.81279e+00
1.59040e+05 3.97000e+02 -1.37508e+00 -1.35709e+00 -1.39307e+00 -1.75650e+00 -1.70105e+00 -1.81194e+00
1.59200e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75701e+00 -1.70288e+00 -1.81114e+00
1.59360e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75748e+00 -1.70458e+00 -1.81038e+00
1.59520e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75789e+00 -1.70614e+00 -1.80965e+00
1.59680e+05 3.99000e+02 -1.60627e+00 -1.55028e+00 -1.66226e+00 -1.75826e+00 -1.70756e+00 -1.80895e+00
1.59840e+05 3.99000e+02 -1.60627e+00 -1.55028e+00 -1.66226e+00 -1.75856e+00 -1.70886e+00 -1.80827e+00
1.60000e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75882e+00 -1.71001e+00 -1.80762e+00
1.60160e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75900e+00 -1.71104e+00 -1.80697e+00
1.60320e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75914e+00 -1.71193e+00 -1.80634e+00
1.60480e+05 4.01000e+02 -1.62572e+00 -1.49057e+00 -1.76086e+00 -1.75920e+00 -1.71268e+00 -1.80572e+00
1.60640e+05 4.01000e+02 -1.62572e+00 -1.49057e+00 -1.76086e+00 -1.75919e+00 -1.71328e+00 -1.80510e+00
1.60800e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75912e+00 -1.71375e+00 -1.80449e+00
1.60960e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75896e+00 -1.71406e+00 -1.80387e+00
1.61120e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75873e+00 -1.71422e+00 -1.80324e+00
1.61280e+05 4.03000e+02 -1.81624e+00 -1.66745e+00 -1.96504e+00 -1.75841e+00 -1.71421e+00 -1.80261e+00
1.61440e+05 4.03000e+02 -1.81624e+00 -1.66745e+00 -1.96504e+00 -1.75800e+00 -1.71404e+00 -1.80196e+00
1.61600e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75750e+00 -1.71370e+00 -1.80129e+00
1.61760e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75689e+00 -1.71318e+00 -1.80059e+00
1.61920e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75617e+00 -1.71248e+00 -1.79986e+00
1.62080e+05 4.05000e+02 -1.75095e+00 -1.67176e+00 -1.83015e+00 -1.75534e+00 -1.71160e+00 -1.79908e+00
1.62240e+05 4.05000e+02 -1.75095e+00 -1.67176e+00 -1.83015e+00 -1.75440e+00 -1.71054e+00 -1.79826e+00
1.62400e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75335e+00 -1.70931e+00 -1.79739e+00
1.62560e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75216e+00 -1.70789e+00 -1.79644e+00
1.62720e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75088e+00 -1.70632e+00 -1.79543e+00
1.62880e+05 4.07000e+02 -1.98171e+00 -1.79593e+00 -2.16750e+00 -1.74945e+00 -1.70458e+00 -1.79432e+00
1.63040e+05 4.07000e+02 -1.98171e+00 -1.79593e+00 -2.16750e+00 -1.74792e+00 -1.70271e+00 -1.79313e+00
1.63200e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74627e+00 -1.70071e+00 -1.79183e+00
1.63360e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74451e+00 -1.69860e+00 -1.79042e+00
1.63520e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74265e+00 -1.69641e+00 -1.78889e+00
1.63680e+05 4.09000e+02 -1.79575e+00 -1.78280e+00 -1.80870e+00 -1.74070e+00 -1.69416e+00 -1.78724e+00
1.63840e+05 4.09000e+02 -1.79575e+00 -1.78280e+00 -1.80870e+00 -1.73866e+00 -1.69188e+00 -1.78544e+00
1.64000e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73655e+00 -1.68958e+00 -1.78351e+00
1.64160e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73437e+00 -1.68731e+00 -1.78143e+00
1.64320e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73215e+00 -1.68509e+00 -1.77921e+00
1.64480e+05 4.11000e+02 -2.03582e+00 -1.44750e+00 -2.62415e+00 -1.72989e+00 -1.68294e+00 -1.77684e+00
1.64640e+05 4.11000e+02 -2.03582e+00 -1.44750e+00 -2.62415e+00 -1.72761e+00 -1.68091e+00 -1.77432e+00
1.64800e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72532e+00 -1.67900e+00 -1.77165e+00
1.64960e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72305e+00 -1.67726e+00 -1.76884e+00
1.65120e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72080e+00 -1.67571e+00 -1.76590e+00
1.65280e+05 4.13000e+02 -1.51033e+00 -1.36292e+00 -1.65775e+00 -1.71860e+00 -1.67437e+00 -1.76284e+00
1.65440e+05 4.13000e+02 -1.51033e+00 -1.36292e+00 -1.65775e+00 -1.71646e+00 -1.67326e+00 -1.75966e+00
1.65600e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71439e+00 -1.67240e+00 -1.75638e+00
1.65760e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71240e+00 -1.67180e+00 -1.75301e+00
1.65920e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71052e+00 -1.67147e+00 -1.74956e+00
1.66080e+05 4.15000e+02 -1.54513e+00 -1.39524e+00 -1.69501e+00 -1.70874e+00 -1.67142e+00 -1.74606e+00
1.66240e+05 4.15000e+02 -1.54513e+00 -1.39524e+00 -1.69501e+00 -1.70708e+00 -1.67166e+00 -1.74251e+00
1.66400e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70555e+00 -1.67217e+00 -1.73894e+00
1.66560e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70416e+00 -1.67295e+00 -1.73537e+00
1.66720e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70290e+00 -1.67399e+00 -1.73181e+00
1.66880e+05 4.17000e+02 -1.50285e+00 -1.45841e+00 -1.54730e+00 -1.70178e+00 -1.67527e+00 -1.72829e+00
1.67040e+05 4.17000e+02 -1.50285e+00 -1.45841e+00 -1.54730e+00 -1.70080e+00 -1.67678e+00 -1.72482e+00
1.67200e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69995e+00 -1.67848e+00 -1.72141e+00
1.67360e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69921e+00 -1.68034e+00 -1.71809e+00
1.67520e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69861e+00 -1.68235e+00 -1.71487e+00
1.67680e+05 4.19000e+02 -1.59000e+00 -1.38294e+00 -1.79706e+00 -1.69810e+00 -1.68445e+00 -1.71176e+00
1.67840e+05 4.19000e+02 -1.59000e+00 -1.38294e+00 -1.79706e+00 -1.69769e+00 -1.68662e+00 -1.70877e+00
1.68000e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69735e+00 -1.68881e+00 -1.70590e+00
1.68160e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69707e+00 -1.69099e+00 -1.70316e+00
1.68320e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69684e+00 -1.69312e+00 -1.70055e+00
1.68480e+05 4.21000e+02 -1.68687e+00 -1.50798e+00 -1.86575e+00 -1.69661e+00 -1.69516e+00 -1.69807e+00
1.68640e+05 4.21000e+02 -1.68687e+00 -1.50798e+00 -1.86575e+00 -1.69639e+00 -1.69572e+00 -1.69707e+00
1.68800e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69615e+00 -1.69348e+00 -1.69882e+00
1.68960e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69586e+00 -1.69135e+00 -1.70037e+00
1.69120e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69551e+00 -1.68931e+00 -1.70170e+00
1.69280e+05 4.23000e+02 -1.45264e+00 -1.39763e+00 -1.50765e+00 -1.69508e+00 -1.68737e+00 -1.70278e+00
1.69440e+05 4.23000e+02 -1.45264e+00 -1.39763e+00 -1.50765e+00 -1.69454e+00 -1.68550e+00 -1.70359e+00
1.69600e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69390e+00 -1.68369e+00 -1.70411e+00
1.69760e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69312e+00 -1.68194e+00 -1.70431e+00
1.69920e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69222e+00 -1.68023e+00 -1.70420e+00
1.70080e+05 4.25000e+02 -1.47605e+00 -1.29570e+00 -1.65640e+00 -1.69116e+00 -1.67856e+00 -1.70376e+00
1.70240e+05 4.25000e+02 -1.47605e+00 -1.29570e+00 -1.65640e+00 -1.68995e+00 -1.67692e+00 -1.70299e+00
1.70400e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68859e+00 -1.67530e+00 -1.70189e+00
1.70560e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68708e+00 -1.67371e+00 -1.70045e+00
1.70720e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68541e+00 -1.67214e+00 -1.69868e+00
1.70880e+05 4.27000e+02 -1.55010e+00 -1.51991e+00 -1.58029e+00 -1.68359e+00 -1.67060e+00 -1.69659e+00
1.71040e+05 4.27000e+02 -1.55010e+00 -1.51991e+00 -1.58029e+00 -1.68164e+00 -1.66910e+00 -1.69418e+00
1.71200e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67955e+00 -1.66764e+00 -1.69145e+00
1.71360e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67733e+00 -1.66624e+00 -1.68842e+00
1.71520e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67501e+00 -1.66490e+00 -1.68511e+00
1.71680e+05 4.29000e+02 -1.62877e+00 -1.58669e+00 -1.67085e+00 -1.67258e+00 -1.66365e+00 -1.68151e+00
1.71840e+05 4.29000e+02 -1.62877e+00 -1.58669e+00 -1.67085e+00 -1.67007e+00 -1.66249e+00 -1.67764e+00
1.72000e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66747e+00 -1.66143e+00 -1.67351e+00
1.72160e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66481e+00 -1.66050e+00 -1.66913e+00
1.72320e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66211e+00 -1.65970e+00 -1.66452e+00
1.72480e+05 4.31000e+02 -1.47440e+00 -1.37693e+00 -1.57188e+00 -1.65937e+00 -1.65905e+00 -1.65970e+00
1.72640e+05 4.31000e+02 -1.47440e+00 -1.37693e+00 -1.57188e+00 -1.65660e+00 -1.65466e+00 -1.65855e+00
1.72800e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.65382e+00 -1.64943e+00 -1.65821e+00
1.72960e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.65102e+00 -1.64402e+00 -1.65803e+00
1.73120e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.64823e+00 -1.63845e+00 -1.65801e+00
1.73280e+05 4.33000e+02 -1.42237e+00 -1.24056e+00 -1.60417e+00 -1.64544e+00 -1.63274e+00 -1.65814e+00
1.73440e+05 4.33000e+02 -1.42237e+00 -1.24056e+00 -1.60417e+00 -1.64267e+00 -1.62690e+00 -1.65843e+00
1.73600e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63991e+00 -1.62095e+00 -1.65887e+00
1.73760e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63718e+00 -1.61492e+00 -1.65943e+00
1.73920e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63447e+00 -1.60882e+00 -1.66012e+00
1.74080e+05 4.35000e+02 -1.67692e+00 -1.41113e+00 -1.94272e+00 -1.63179e+00 -1.60268e+00 -1.66090e+00
1.74240e+05 4.35000e+02 -1.67692e+00 -1.41113e+00 -1.94272e+00 -1.62915e+00 -1.59652e+00 -1.66178e+00
1.74400e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62655e+00 -1.59037e+00 -1.66272e+00
1.74560e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62398e+00 -1.58425e+00 -1.66371e+00
1.74720e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62146e+00 -1.57819e+00 -1.66473e+00
1.74880e+05 4.37000e+02 -1.81465e+00 -1.79510e+00 -1.83419e+00 -1.61899e+00 -1.57221e+00 -1.66577e+00
1.75040e+05 4.37000e+02 -1.81465e+00 -1.79510e+00 -1.83419e+00 -1.61657e+00 -1.56633e+00 -1.66680e+00
1.75200e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.61420e+00 -1.56058e+00 -1.66781e+00
1.75360e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.61188e+00 -1.55497e+00 -1.66879e+00
1.75520e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.60963e+00 -1.54953e+00 -1.66972e+00
1.75680e+05 4.39000e+02 -1.55019e+00 -1.54009e+00 -1.56029e+00 -1.60743e+00 -1.54426e+00 -1.67059e+00
1.75840e+05 4.39000e+02 -1.55019e+00 -1.54009e+00 -1.56029e+00 -1.60529e+00 -1.53920e+00 -1.67139e+00
1.76000e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.60323e+00 -1.53434e+00 -1.67213e+00
1.76160e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.60124e+00 -1.52969e+00 -1.67279e+00
1.76320e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.59932e+00 -1.52527e+00 -1.67337e+00
1.76480e+05 4.41000e+02 -1.54635e+00 -1.47547e+00 -1.61722e+00 -1.59748e+00 -1.52108e+00 -1.67388e+00
1.76640e+05 4.41000e+02 -1.54635e+00 -1.47547e+00 -1.61722e+00 -1.59572e+00 -1.51711e+00 -1.67433e+00
1.76800e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59405e+00 -1.51339e+00 -1.67471e+00
1.76960e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59247e+00 -1.50989e+00 -1.67504e+00
1.77120e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59098e+00 -1.50662e+00 -1.67533e+00
1.77280e+05 4.43000e+02 -1.60620e+00 -1.54818e+00 -1.66422e+00 -1.58959e+00 -1.50358e+00 -1.67560e+00
1.77440e+05 4.43000e+02 -1.60620e+00 -1.54818e+00 -1.66422e+00 -1.58831e+00 -1.50076e+00 -1.67585e+00
1.77600e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58713e+00 -1.49816e+00 -1.67610e+00
1.77760e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58607e+00 -1.49578e+00 -1.67636e+00
1.77920e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58513e+00 -1.49360e+00 -1.67666e+00
1.78080e+05 4.45000e+02 -1.68085e+00 -1.66846e+00 -1.69325e+00 -1.58432e+00 -1.49163e+00 -1.67700e+00
1.78240e+05 4.45000e+02 -1.68085e+00 -1.66846e+00 -1.69325e+00 -1.58363e+00 -1.48987e+00 -1.67739e+00
1.78400e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58308e+00 -1.48830e+00 -1.67785e+00
1.78560e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58266e+00 -1.48694e+00 -1.67839e+00
1.78720e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58239e+00 -1.48576e+00 -1.67902e+00
1.78880e+05 4.47000e+02 -1.65176e+00 -1.46007e+00 -1.84345e+00 -1.58225e+00 -1.48478e+00 -1.67973e+00
1.79040e+05 4.47000e+02 -1.65176e+00 -1.46007e+00 -1.84345e+00 -1.58227e+00 -1.48400e+00 -1.68054e+00
1.79200e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58243e+00 -1.48341e+00 -1.68145e+00
1.79360e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58274e+00 -1.48302e+00 -1.68245e+00
1.79520e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58319e+00 -1.48283e+00 -1.68355e+00
1.79680e+05 4.49000e+02 -1.48083e+00 -1.37643e+00 -1.58522e+00 -1.58378e+00 -1.48284e+00 -1.68473e+00
1.79840e+05 4.49000e+02 -1.48083e+00 -1.37643e+00 -1.58522e+00 -1.58452e+00 -1.48305e+00 -1.68598e+00
1.80000e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58539e+00 -1.48347e+00 -1.68730e+00
1.80160e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58638e+00 -1.48410e+00 -1.68867e+00
1.80320e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58750e+00 -1.48494e+00 -1.69007e+00
1.80480e+05 4.51000e+02 -1.81676e+00 -1.73895e+00 -1.89457e+00 -1.58874e+00 -1.48598e+00 -1.69150e+00
1.80640e+05 4.51000e+02 -1.81676e+00 -1.73895e+00 -1.89457e+00 -1.59009e+00 -1.48724e+00 -1.69294e+00
1.80800e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59153e+00 -1.48870e+00 -1.69437e+00
1.80960e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59307e+00 -1.49036e+00 -1.69578e+00
1.81120e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59469e+00 -1.49223e+00 -1.69715e+00
1.81280e+05 4.53000e+02 -1.48779e+00 -1.43865e+00 -1.53693e+00 -1.59637e+00 -1.49428e+00 -1.69846e+00
1.81440e+05 4.53000e+02 -1.48779e+00 -1.43865e+00 -1.53693e+00 -1.59811e+00 -1.49651e+00 -1.69972e+00
1.81600e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.59991e+00 -1.49892e+00 -1.70089e+00
1.81760e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.60173e+00 -1.50148e+00 -1.70199e+00
1.81920e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.60359e+00 -1.50418e+00 -1.70299e+00
1.82080e+05 4.55000e+02 -1.54114e+00 -1.37451e+00 -1.70778e+00 -1.60545e+00 -1.50701e+00 -1.70389e+00
1.82240e+05 4.55000e+02 -1.54114e+00 -1.37451e+00 -1.70778e+00 -1.60732e+00 -1.50994e+00 -1.70470e+00
1.82400e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.60918e+00 -1.51295e+00 -1.70541e+00
1.82560e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.61103e+00 -1.51604e+00 -1.70602e+00
1.82720e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.61285e+00 -1.51916e+00 -1.70653e+00
1.82880e+05 4.57000e+02 -1.40050e+00 -1.26857e+00 -1.53244e+00 -1.61464e+00 -1.52231e+00 -1.70696e+00
1.83040e+05 4.57000e+02 -1.40050e+00 -1.26857e+00 -1.53244e+00 -1.61637e+00 -1.52545e+00 -1.70729e+00
1.83200e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.61806e+00 -1.52857e+00 -1.70755e+00
1.83360e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.61970e+00 -1.53165e+00 -1.70774e+00
1.83520e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.62126e+00 -1.53466e+00 -1.70786e+00
1.83680e+05 4.59000e+02 -1.66834e+00 -1.66261e+00 -1.67408e+00 -1.62275e+00 -1.53758e+00 -1.70792e+00
1.83840e+05 4.59000e+02 -1.66834e+00 -1.66261e+00 -1.67408e+00 -1.62417e+00 -1.54040e+00 -1.70793e+00
1.84000e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62549e+00 -1.54309e+00 -1.70790e+00
1.84160e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62673e+00 -1.54564e+00 -1.70782e+00
1.84320e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62788e+00 -1.54804e+00 -1.70772e+00
1.84480e+05 4.61000e+02 -1.53283e+00 -1.36947e+00 -1.69619e+00 -1.62893e+00 -1.55027e+00 -1.70758e+00
1.84640e+05 4.61000e+02 -1.53283e+00 -1.36947e+00 -1.69619e+00 -1.62986e+00 -1.55231e+00 -1.70741e+00
1.84800e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63070e+00 -1.55417e+00 -1.70722e+00
1.84960e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63141e+00 -1.55582e+00 -1.70700e+00
1.85120e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63200e+00 -1.55725e+00 -1.70676e+00
1.85280e+05 4.63000e+02 -1.40299e+00 -1.28214e+00 -1.52385e+00 -1.63247e+00 -1.55847e+00 -1.70648e+00
1.85440e+05 4.63000e+02 -1.40299e+00 -1.28214e+00 -1.52385e+00 -1.63282e+00 -1.55947e+00 -1.70618e+00
1.85600e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63304e+00 -1.56024e+00 -1.70584e+00
1.85760e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63312e+00 -1.56077e+00 -1.70546e+00
1.85920e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63305e+00 -1.56107e+00 -1.70504e+00
1.86080e+05 4.65000e+02 -1.42928e+00 -1.38867e+00 -1.46989e+00 -1.63285e+00 -1.56113e+00 -1.70456e+00
1.86240e+05 4.65000e+02 -1.42928e+00 -1.38867e+00 -1.46989e+00 -1.63251e+00 -1.56097e+00 -1.70404e+00
1.86400e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63201e+00 -1.56057e+00 -1.70346e+00
1.86560e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63139e+00 -1.55994e+00 -1.70283e+00
1.86720e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63061e+00 -1.55909e+00 -1.70213e+00
1.86880e+05 4.67000e+02 -1.46934e+00 -1.37379e+00 -1.56489e+00 -1.62969e+00 -1.55802e+00 -1.70137e+00
1.87040e+05 4.67000e+02 -1.46934e+00 -1.37379e+00 -1.56489e+00 -1.62865e+00 -1.55674e+00 -1.70055e+00
1.87200e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62746e+00 -1.55526e+00 -1.69966e+00
1.87360e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62615e+00 -1.55359e+00 -1.69871e+00
1.87520e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62472e+00 -1.55173e+00 -1.69770e+00
1.87680e+05 4.69000e+02 -1.57172e+00 -1.30236e+00 -1.84109e+00 -1.62317e+00 -1.54970e+00 -1.69664e+00
1.87840e+05 4.69000e+02 -1.57172e+00 -1.30236e+00 -1.84109e+00 -1.62152e+00 -1.54752e+00 -1.69552e+00
1.88000e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61976e+00 -1.54518e+00 -1.69434e+00
1.88160e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61791e+00 -1.54271e+00 -1.69312e+00
1.88320e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61599e+00 -1.54013e+00 -1.69184e+00
1.88480e+05 4.71000e+02 -1.66501e+00 -1.16723e+00 -2.16279e+00 -1.61399e+00 -1.53744e+00 -1.69053e+00
1.88640e+05 4.71000e+02 -1.66501e+00 -1.16723e+00 -2.16279e+00 -1.61191e+00 -1.53466e+00 -1.68917e+00
1.88800e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60979e+00 -1.53181e+00 -1.68776e+00
1.88960e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60762e+00 -1.52892e+00 -1.68632e+00
1.89120e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60541e+00 -1.52598e+00 -1.68484e+00
1.89280e+05 4.73000e+02 -1.90956e+00 -1.34441e+00 -2.47471e+00 -1.60318e+00 -1.52303e+00 -1.68332e+00
1.89440e+05 4.73000e+02 -1.90956e+00 -1.34441e+00 -2.47471e+00 -1.60092e+00 -1.52007e+00 -1.68176e+00
1.89600e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59864e+00 -1.51712e+00 -1.68017e+00
1.89760e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59638e+00 -1.51421e+00 -1.67854e+00
1.89920e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59410e+00 -1.51133e+00 -1.67688e+00
1.90080e+05 4.75000e+02 -2.00357e+00 -1.68596e+00 -2.32117e+00 -1.59184e+00 -1.50850e+00 -1.67519e+00
1.90240e+05 4.75000e+02 -2.00357e+00 -1.68596e+00 -2.32117e+00 -1.58961e+00 -1.50574e+00 -1.67348e+00
1.90400e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58740e+00 -1.50304e+00 -1.67176e+00
1.90560e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58522e+00 -1.50042e+00 -1.67003e+00
1.90720e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58309e+00 -1.49787e+00 -1.66831e+00
1.90880e+05 4.77000e+02 -1.42817e+00 -1.30143e+00 -1.55492e+00 -1.58100e+00 -1.49540e+00 -1.66661e+00
1.91040e+05 4.77000e+02 -1.42817e+00 -1.30143e+00 -1.55492e+00 -1.57898e+00 -1.49301e+00 -1.66495e+00
1.91200e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57702e+00 -1.49069e+00 -1.66335e+00
1.91360e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57514e+00 -1.48844e+00 -1.66184e+00
1.91520e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57334e+00 -1.48624e+00 -1.66043e+00
1.91680e+05 4.79000e+02 -1.56036e+00 -1.15761e+00 -1.96311e+00 -1.57163e+00 -1.48410e+00 -1.65916e+00
1.91840e+05 4.79000e+02 -1.56036e+00 -1.15761e+00 -1.96311e+00 -1.57004e+00 -1.48201e+00 -1.65806e+00
1.92000e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56855e+00 -1.47995e+00 -1.65716e+00
1.92160e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56722e+00 -1.47793e+00 -1.65650e+00
1.92320e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56602e+00 -1.47593e+00 -1.65611e+00
1.92480e+05 4.81000e+02 -1.67666e+00 -1.66498e+00 -1.68834e+00 -1.56499e+00 -1.47395e+00 -1.65603e+00
1.92640e+05 4.81000e+02 -1.67666e+00 -1.66498e+00 -1.68834e+00 -1.56415e+00 -1.47200e+00 -1.65631e+00
1.92800e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56351e+00 -1.47006e+00 -1.65696e+00
1.92960e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56309e+00 -1.46814e+00 -1.65803e+00
1.93120e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56290e+00 -1.46625e+00 -1.65954e+00
1.93280e+05 4.83000e+02 -1.51897e+00 -1.35263e+00 -1.68531e+00 -1.56295e+00 -1.46439e+00 -1.66151e+00
1.93440e+05 4.83000e+02 -1.51897e+00 -1.35263e+00 -1.68531e+00 -1.56327e+00 -1.46257e+00 -1.66397e+00
1.93600e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56386e+00 -1.46079e+00 -1.66693e+00
1.93760e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56473e+00 -1.45907e+00 -1.67039e+00
1.93920e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56589e+00 -1.45742e+00 -1.67436e+00
1.94080e+05 4.85000e+02 -1.66125e+00 -1.52314e+00 -1.79937e+00 -1.56733e+00 -1.45584e+00 -1.67883e+00
1.94240e+05 4.85000e+02 -1.66125e+00 -1.52314e+00 -1.79937e+00 -1.56906e+00 -1.45434e+00 -1.68379e+00
1.94400e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57108e+00 -1.45293e+00 -1.68923e+00
1.94560e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57337e+00 -1.45163e+00 -1.69512e+00
1.94720e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57593e+00 -1.45042e+00 -1.70143e+00
1.94880e+05 4.87000e+02 -1.47281e+00 -1.29174e+00 -1.65388e+00 -1.57872e+00 -1.44932e+00 -1.70813e+00
1.95040e+05 4.87000e+02 -1.47281e+00 -1.29174e+00 -1.65388e+00 -1.58175e+00 -1.44833e+00 -1.71517e+00
1.95200e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.58498e+00 -1.44745e+00 -1.72251e+00
1.95360e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.58839e+00 -1.44668e+00 -1.73010e+00
1.95520e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.59194e+00 -1.44601e+00 -1.73788e+00
1.95680e+05 4.89000e+02 -1.72769e+00 -1.50093e+00 -1.95444e+00 -1.59563e+00 -1.44545e+00 -1.74581e+00
1.95840e+05 4.89000e+02 -1.72769e+00 -1.50093e+00 -1.95444e+00 -1.59940e+00 -1.44498e+00 -1.75382e+00
1.96000e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.60323e+00 -1.44461e+00 -1.76185e+00
1.96160e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.60708e+00 -1.44432e+00 -1.76984e+00
1.96320e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.61092e+00 -1.44412e+00 -1.77773e+00
1.96480e+05 4.91000e+02 -1.63469e+00 -1.59918e+00 -1.67019e+00 -1.61472e+00 -1.44399e+00 -1.78545e+00
1.96640e+05 4.91000e+02 -1.63469e+00 -1.59918e+00 -1.67019e+00 -1.61844e+00 -1.44394e+00 -1.79295e+00
1.96800e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62206e+00 -1.44395e+00 -1.80017e+00
1.96960e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62555e+00 -1.44403e+00 -1.80706e+00
1.97120e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62886e+00 -1.44417e+00 -1.81355e+00
1.97280e+05 4.93000e+02 -1.46919e+00 -1.43851e+00 -1.49987e+00 -1.63199e+00 -1.44438e+00 -1.81960e+00
1.97440e+05 4.93000e+02 -1.46919e+00 -1.43851e+00 -1.49987e+00 -1.63491e+00 -1.44465e+00 -1.82517e+00
1.97600e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.63760e+00 -1.44498e+00 -1.83022e+00
1.97760e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.64004e+00 -1.44537e+00 -1.83471e+00
1.97920e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.64222e+00 -1.44583e+00 -1.83861e+00
1.98080e+05 4.95000e+02 -1.50873e+00 -1.45616e+00 -1.56129e+00 -1.64413e+00 -1.44635e+00 -1.84191e+00
1.98240e+05 4.95000e+02 -1.50873e+00 -1.45616e+00 -1.56129e+00 -1.64576e+00 -1.44695e+00 -1.84458e+00
1.98400e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64711e+00 -1.44762e+00 -1.84661e+00
1.98560e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64819e+00 -1.44837e+00 -1.84802e+00
1.98720e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64899e+00 -1.44919e+00 -1.84878e+00
1.98880e+05 4.97000e+02 -1.35193e+00 -1.20083e+00 -1.50302e+00 -1.64951e+00 -1.45009e+00 -1.84893e+00
1.99040e+05 4.97000e+02 -1.35193e+00 -1.20083e+00 -1.50302e+00 -1.64976e+00 -1.45107e+00 -1.84846e+00
1.99200e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64976e+00 -1.45213e+00 -1.84740e+00
1.99360e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64952e+00 -1.45326e+00 -1.84577e+00
1.99520e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64902e+00 -1.45446e+00 -1.84359e+00
1.99680e+05 4.99000e+02 -1.37201e+00 -1.29893e+00 -1.44509e+00 -1.64831e+00 -1.45573e+00 -1.84090e+00
1.99840e+05 4.99000e+02 -1.37201e+00 -1.29893e+00 -1.44509e+00 -1.64739e+00 -1.45706e+00 -1.83773e+00


==> fig/beacon/sloshing_ppo.dat <==
0.00000e+00 0.00000e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.60000e+02 0.00000e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
3.20000e+02 1.00000e+00 -5.60907e+00 -4.81207e+00 -6.40607e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
4.80000e+02 2.00000e+00 -5.22888e+00 -4.21465e+00 -6.24312e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
6.40000e+02 3.00000e+00 -5.28882e+00 -4.93685e+00 -5.64079e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
8.00000e+02 4.00000e+00 -5.06824e+00 -4.64734e+00 -5.48915e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
9.60000e+02 4.00000e+00 -5.06824e+00 -4.64734e+00 -5.48915e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.12000e+03 5.00000e+00 -5.23059e+00 -4.73814e+00 -5.72304e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.28000e+03 6.00000e+00 -5.69701e+00 -5.39656e+00 -5.99747e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.44000e+03 7.00000e+00 -5.03161e+00 -4.56625e+00 -5.49698e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.60000e+03 8.00000e+00 -4.81787e+00 -4.05673e+00 -5.57902e+00 -5.30091e+00 -4.99479e+00 -5.60704e+00
1.76000e+03 8.00000e+00 -4.81787e+00 -4.05673e+00 -5.57902e+00 -5.30091e+00 -4.99479e+00 -5.60703e+00
1.92000e+03 9.00000e+00 -5.83322e+00 -4.80986e+00 -6.85659e+00 -5.30092e+00 -4.99481e+00 -5.60703e+00
2.08000e+03 1.00000e+01 -3.95229e+00 -3.79301e+00 -4.11156e+00 -5.30092e+00 -4.99483e+00 -5.60700e+00
2.24000e+03 1.10000e+01 -4.68057e+00 -4.09518e+00 -5.26596e+00 -5.30092e+00 -4.99486e+00 -5.60698e+00
2.40000e+03 1.20000e+01 -4.77165e+00 -4.28048e+00 -5.26282e+00 -5.30093e+00 -4.99492e+00 -5.60694e+00
2.56000e+03 1.20000e+01 -4.77165e+00 -4.28048e+00 -5.26282e+00 -5.30094e+00 -4.99501e+00 -5.60687e+00
2.72000e+03 1.30000e+01 -4.17344e+00 -3.91902e+00 -4.42787e+00 -5.30095e+00 -4.99513e+00 -5.60677e+00
2.88000e+03 1.40000e+01 -4.16466e+00 -3.79991e+00 -4.52940e+00 -5.30097e+00 -4.99533e+00 -5.60661e+00
3.04000e+03 1.50000e+01 -4.99967e+00 -4.48302e+00 -5.51632e+00 -5.30099e+00 -4.99558e+00 -5.60639e+00
3.20000e+03 1.60000e+01 -5.23666e+00 -4.50601e+00 -5.96731e+00 -5.30102e+00 -4.99593e+00 -5.60610e+00
3.36000e+03 1.60000e+01 -5.23666e+00 -4.50601e+00 -5.96731e+00 -5.30105e+00 -4.99640e+00 -5.60570e+00
3.52000e+03 1.70000e+01 -4.48131e+00 -4.37246e+00 -4.59016e+00 -5.30108e+00 -4.99699e+00 -5.60517e+00
3.68000e+03 1.80000e+01 -4.70224e+00 -4.16702e+00 -5.23746e+00 -5.30112e+00 -4.99775e+00 -5.60449e+00
3.84000e+03 1.90000e+01 -4.09449e+00 -3.79686e+00 -4.39213e+00 -5.30115e+00 -4.99868e+00 -5.60362e+00
4.00000e+03 2.00000e+01 -3.68047e+00 -3.26053e+00 -4.10041e+00 -5.30118e+00 -4.99980e+00 -5.60256e+00
4.16000e+03 2.00000e+01 -3.68047e+00 -3.26053e+00 -4.10041e+00 -5.30119e+00 -5.00114e+00 -5.60124e+00
4.32000e+03 2.10000e+01 -3.48394e+00 -3.33773e+00 -3.63014e+00 -5.30118e+00 -5.00272e+00 -5.59963e+00
4.48000e+03 2.20000e+01 -3.71689e+00 -3.40199e+00 -4.03178e+00 -5.30112e+00 -5.00454e+00 -5.59770e+00
4.64000e+03 2.30000e+01 -3.87922e+00 -3.32231e+00 -4.43614e+00 -5.30101e+00 -5.00661e+00 -5.59541e+00
4.80000e+03 2.40000e+01 -3.93899e+00 -3.56110e+00 -4.31687e+00 -5.30082e+00 -5.00893e+00 -5.59271e+00
4.96000e+03 2.40000e+01 -3.93899e+00 -3.56110e+00 -4.31687e+00 -5.30053e+00 -5.01150e+00 -5.58957e+00
5.12000e+03 2.50000e+01 -3.84873e+00 -3.67827e+00 -4.01918e+00 -5.30012e+00 -5.01430e+00 -5.58594e+00
5.28000e+03 2.60000e+01 -3.36703e+00 -3.13653e+00 -3.59753e+00 -5.29954e+00 -5.01730e+00 -5.58179e+00
5.44000e+03 2.70000e+01 -3.74250e+00 -3.50471e+00 -3.98029e+00 -5.29878e+00 -5.02048e+00 -5.57707e+00
5.60000e+03 2.80000e+01 -3.48926e+00 -3.06145e+00 -3.91707e+00 -5.29778e+00 -5.02380e+00 -5.57175e+00
5.76000e+03 2.80000e+01 -3.48926e+00 -3.06145e+00 -3.91707e+00 -5.29651e+00 -5.02722e+00 -5.56579e+00
5.92000e+03 2.90000e+01 -3.62917e+00 -2.52626e+00 -4.73208e+00 -5.29493e+00 -5.03067e+00 -5.55918e+00
6.08000e+03 3.00000e+01 -3.29940e+00 -2.72153e+00 -3.87728e+00 -5.29298e+00 -5.03410e+00 -5.55186e+00
6.24000e+03 3.10000e+01 -3.05929e+00 -2.82182e+00 -3.29675e+00 -5.29063e+00 -5.03743e+00 -5.54383e+00
6.40000e+03 3.20000e+01 -3.10893e+00 -2.89954e+00 -3.31833e+00 -5.28782e+00 -5.04060e+00 -5.53504e+00
6.56000e+03 3.20000e+01 -3.10893e+00 -2.89954e+00 -3.31833e+00 -5.28450e+00 -5.04352e+00 -5.52548e+00
6.72000e+03 3.30000e+01 -3.16326e+00 -3.08862e+00 -3.23791e+00 -5.28062e+00 -5.04611e+00 -5.51512e+00
6.88000e+03 3.40000e+01 -2.89435e+00 -2.72360e+00 -3.06510e+00 -5.27611e+00 -5.04828e+00 -5.50394e+00
7.04000e+03 3.50000e+01 -2.87270e+00 -2.76088e+00 -2.98452e+00 -5.27093e+00 -5.04994e+00 -5.49192e+00
7.20000e+03 3.60000e+01 -2.99625e+00 -2.43235e+00 -3.56015e+00 -5.26502e+00 -5.05100e+00 -5.47903e+00
7.36000e+03 3.60000e+01 -2.99625e+00 -2.43235e+00 -3.56015e+00 -5.25831e+00 -5.05138e+00 -5.46525e+00
7.52000e+03 3.70000e+01 -3.12800e+00 -2.94981e+00 -3.30618e+00 -5.25076e+00 -5.05097e+00 -5.45056e+00
7.68000e+03 3.80000e+01 -3.54363e+00 -3.14187e+00 -3.94538e+00 -5.24231e+00 -5.04969e+00 -5.43493e+00
7.84000e+03 3.90000e+01 -2.85882e+00 -2.70940e+00 -3.00824e+00 -5.23290e+00 -5.04747e+00 -5.41834e+00
8.00000e+03 4.00000e+01 -2.99369e+00 -2.77572e+00 -3.21166e+00 -5.22250e+00 -5.04421e+00 -5.40078e+00
8.16000e+03 4.00000e+01 -2.99369e+00 -2.77572e+00 -3.21166e+00 -5.21103e+00 -5.03985e+00 -5.38222e+00
8.32000e+03 4.10000e+01 -2.67969e+00 -2.41870e+00 -2.94068e+00 -5.19847e+00 -5.03431e+00 -5.36264e+00
8.48000e+03 4.20000e+01 -2.61801e+00 -2.50837e+00 -2.72765e+00 -5.18478e+00 -5.02753e+00 -5.34203e+00
8.64000e+03 4.30000e+01 -3.09207e+00 -2.82720e+00 -3.35694e+00 -5.16989e+00 -5.01944e+00 -5.32035e+00
8.80000e+03 4.40000e+01 -2.66786e+00 -2.31414e+00 -3.02157e+00 -5.15380e+00 -5.01001e+00 -5.29759e+00
8.96000e+03 4.40000e+01 -2.66786e+00 -2.31414e+00 -3.02157e+00 -5.13646e+00 -4.99917e+00 -5.27374e+00
9.12000e+03 4.50000e+01 -2.63990e+00 -2.54892e+00 -2.73088e+00 -5.11784e+00 -4.98690e+00 -5.24878e+00
9.28000e+03 4.60000e+01 -2.63681e+00 -2.34533e+00 -2.92829e+00 -5.09794e+00 -4.97317e+00 -5.22271e+00
9.44000e+03 4.70000e+01 -2.83469e+00 -2.70214e+00 -2.96724e+00 -5.07673e+00 -4.95796e+00 -5.19551e+00
9.60000e+03 4.80000e+01 -2.64420e+00 -2.44517e+00 -2.84323e+00 -5.05421e+00 -4.94124e+00 -5.16718e+00
9.76000e+03 4.80000e+01 -2.64420e+00 -2.44517e+00 -2.84323e+00 -5.03037e+00 -4.92302e+00 -5.13772e+00
9.92000e+03 4.90000e+01 -2.81519e+00 -2.45624e+00 -3.17414e+00 -5.00521e+00 -4.90328e+00 -5.10714e+00
1.00800e+04 5.00000e+01 -2.44396e+00 -2.32481e+00 -2.56311e+00 -4.97874e+00 -4.88203e+00 -5.07545e+00
1.02400e+04 5.10000e+01 -2.46386e+00 -2.39709e+00 -2.53063e+00 -4.95097e+00 -4.85927e+00 -5.04267e+00
1.04000e+04 5.20000e+01 -2.57845e+00 -2.41654e+00 -2.74035e+00 -4.92193e+00 -4.83501e+00 -5.00885e+00
1.05600e+04 5.20000e+01 -2.57845e+00 -2.41654e+00 -2.74035e+00 -4.89164e+00 -4.80926e+00 -4.97401e+00
1.07200e+04 5.30000e+01 -2.36824e+00 -2.25435e+00 -2.48213e+00 -4.86012e+00 -4.78203e+00 -4.93822e+00
1.08800e+04 5.40000e+01 -2.61671e+00 -2.51973e+00 -2.71370e+00 -4.82743e+00 -4.75333e+00 -4.90153e+00
1.10400e+04 5.50000e+01 -2.78949e+00 -2.62185e+00 -2.95713e+00 -4.79360e+00 -4.72318e+00 -4.86402e+00
1.12000e+04 5.60000e+01 -2.52501e+00 -2.46215e+00 -2.58786e+00 -4.75867e+00 -4.69157e+00 -4.82577e+00
1.13600e+04 5.60000e+01 -2.52501e+00 -2.46215e+00 -2.58786e+00 -4.72271e+00 -4.65855e+00 -4.78687e+00
1.15200e+04 5.70000e+01 -2.40523e+00 -2.33671e+00 -2.47375e+00 -4.68575e+00 -4.62409e+00 -4.74741e+00
1.16800e+04 5.80000e+01 -2.49388e+00 -2.38858e+00 -2.59918e+00 -4.64787e+00 -4.58824e+00 -4.70750e+00
1.18400e+04 5.90000e+01 -2.41174e+00 -2.15231e+00 -2.67116e+00 -4.60912e+00 -4.55102e+00 -4.66722e+00
1.20000e+04 6.00000e+01 -2.34727e+00 -2.24640e+00 -2.44815e+00 -4.56957e+00 -4.51248e+00 -4.62666e+00
1.21600e+04 6.00000e+01 -2.34727e+00 -2.24640e+00 -2.44815e+00 -4.52927e+00 -4.47265e+00 -4.58589e+00
1.23200e+04 6.10000e+01 -2.21317e+00 -2.10296e+00 -2.32338e+00 -4.48831e+00 -4.43164e+00 -4.54498e+00
1.24800e+04 6.20000e+01 -2.30230e+00 -2.12600e+00 -2.47859e+00 -4.44675e+00 -4.38953e+00 -4.50397e+00
1.26400e+04 6.30000e+01 -2.17793e+00 -1.93635e+00 -2.41950e+00 -4.40466e+00 -4.34644e+00 -4.46287e+00
1.28000e+04 6.40000e+01 -2.18692e+00 -2.15247e+00 -2.22137e+00 -4.36210e+00 -4.30247e+00 -4.42173e+00
1.29600e+04 6.40000e+01 -2.18692e+00 -2.15247e+00 -2.22137e+00 -4.31915e+00 -4.25776e+00 -4.38054e+00
1.31200e+04 6.50000e+01 -2.32461e+00 -2.27029e+00 -2.37894e+00 -4.27588e+00 -4.21244e+00 -4.33932e+00
1.32800e+04 6.60000e+01 -2.41368e+00 -2.24296e+00 -2.58439e+00 -4.23235e+00 -4.16661e+00 -4.29808e+00
1.34400e+04 6.70000e+01 -2.34513e+00 -2.23216e+00 -2.45809e+00 -4.18863e+00 -4.12043e+00 -4.25684e+00
1.36000e+04 6.80000e+01 -2.38927e+00 -2.26073e+00 -2.51781e+00 -4.14479e+00 -4.07398e+00 -4.21560e+00
1.37600e+04 6.80000e+01 -2.38927e+00 -2.26073e+00 -2.51781e+00 -4.10089e+00 -4.02739e+00 -4.17440e+00
1.39200e+04 6.90000e+01 -2.32136e+00 -2.13546e+00 -2.50726e+00 -4.05700e+00 -3.98074e+00 -4.13327e+00
1.40800e+04 7.00000e+01 -2.01721e+00 -1.84925e+00 -2.18516e+00 -4.01317e+00 -3.93413e+00 -4.09221e+00
1.42400e+04 7.10000e+01 -2.01656e+00 -1.94311e+00 -2.09001e+00 -3.96946e+00 -3.88764e+00 -4.05128e+00
1.44000e+04 7.20000e+01 -2.12908e+00 -1.97585e+00 -2.28230e+00 -3.92593e+00 -3.84136e+00 -4.01050e+00
1.45600e+04 7.20000e+01 -2.12908e+00 -1.97585e+00 -2.28230e+00 -3.88262e+00 -3.79535e+00 -3.96989e+00
1.47200e+04 7.30000e+01 -2.09043e+00 -1.87843e+00 -2.30243e+00 -3.83959e+00 -3.74967e+00 -3.92950e+00
1.48800e+04 7.40000e+01 -1.96623e+00 -1.88970e+00 -2.04276e+00 -3.79687e+00 -3.70439e+00 -3.88935e+00
1.50400e+04 7.50000e+01 -2.04802e+00 -1.93854e+00 -2.15751e+00 -3.75453e+00 -3.65957e+00 -3.84948e+00
1.52000e+04 7.60000e+01 -1.95892e+00 -1.79811e+00 -2.11973e+00 -3.71257e+00 -3.61524e+00 -3.80991e+00
1.53600e+04 7.60000e+01 -1.95892e+00 -1.79811e+00 -2.11973e+00 -3.67106e+00 -3.57145e+00 -3.77067e+00
1.55200e+04 7.70000e+01 -2.19120e+00 -2.03572e+00 -2.34669e+00 -3.63002e+00 -3.52825e+00 -3.73178e+00
1.56800e+04 7.80000e+01 -2.09720e+00 -2.03158e+00 -2.16282e+00 -3.58946e+00 -3.48566e+00 -3.69327e+00
1.58400e+04 7.90000e+01 -2.03980e+00 -1.90636e+00 -2.17324e+00 -3.54944e+00 -3.44372e+00 -3.65515e+00
1.60000e+04 8.00000e+01 -2.04258e+00 -1.88707e+00 -2.19809e+00 -3.50996e+00 -3.40245e+00 -3.61747e+00
1.61600e+04 8.00000e+01 -2.04258e+00 -1.88707e+00 -2.19809e+00 -3.47104e+00 -3.36187e+00 -3.58021e+00
1.63200e+04 8.10000e+01 -2.07336e+00 -1.84573e+00 -2.30099e+00 -3.43271e+00 -3.32201e+00 -3.54340e+00
1.64800e+04 8.20000e+01 -2.11515e+00 -1.97131e+00 -2.25900e+00 -3.39498e+00 -3.28289e+00 -3.50707e+00
1.66400e+04 8.30000e+01 -2.11454e+00 -1.96442e+00 -2.26465e+00 -3.35785e+00 -3.24450e+00 -3.47119e+00
1.68000e+04 8.40000e+01 -1.99721e+00 -1.81144e+00 -2.18297e+00 -3.32134e+00 -3.20686e+00 -3.43581e+00
1.69600e+04 8.40000e+01 -1.99721e+00 -1.81144e+00 -2.18297e+00 -3.28545e+00 -3.16998e+00 -3.40092e+00
1.71200e+04 8.50000e+01 -2.02316e+00 -1.88448e+00 -2.16184e+00 -3.25019e+00 -3.13386e+00 -3.36652e+00
1.72800e+04 8.60000e+01 -2.15160e+00 -2.01391e+00 -2.28928e+00 -3.21557e+00 -3.09850e+00 -3.33263e+00
1.74400e+04 8.70000e+01 -2.00349e+00 -1.90404e+00 -2.10294e+00 -3.18157e+00 -3.06390e+00 -3.29923e+00
1.76000e+04 8.80000e+01 -2.12198e+00 -1.78355e+00 -2.46041e+00 -3.14820e+00 -3.03005e+00 -3.26634e+00
1.77600e+04 8.80000e+01 -2.12198e+00 -1.78355e+00 -2.46041e+00 -3.11545e+00 -2.99695e+00 -3.23395e+00
1.79200e+04 8.90000e+01 -2.10890e+00 -1.87350e+00 -2.34429e+00 -3.08332e+00 -2.96457e+00 -3.20207e+00
1.80800e+04 9.00000e+01 -1.95362e+00 -1.82668e+00 -2.08055e+00 -3.05181e+00 -2.93293e+00 -3.17069e+00
1.82400e+04 9.10000e+01 -1.94284e+00 -1.81310e+00 -2.07258e+00 -3.02090e+00 -2.90198e+00 -3.13982e+00
1.84000e+04 9.20000e+01 -1.92372e+00 -1.82594e+00 -2.02149e+00 -2.99059e+00 -2.87175e+00 -3.10943e+00
1.85600e+04 9.20000e+01 -1.92372e+00 -1.82594e+00 -2.02149e+00 -2.96087e+00 -2.84219e+00 -3.07954e+00
1.87200e+04 9.30000e+01 -1.86689e+00 -1.71757e+00 -2.01620e+00 -2.93173e+00 -2.81330e+00 -3.05016e+00
1.88800e+04 9.40000e+01 -2.01403e+00 -1.85479e+00 -2.17327e+00 -2.90316e+00 -2.78506e+00 -3.02126e+00
1.90400e+04 9.50000e+01 -1.96482e+00 -1.72834e+00 -2.20129e+00 -2.87516e+00 -2.75746e+00 -2.99286e+00
1.92000e+04 9.60000e+01 -1.99752e+00 -1.86838e+00 -2.12665e+00 -2.84771e+00 -2.73047e+00 -2.96495e+00
1.93600e+04 9.60000e+01 -1.99752e+00 -1.86838e+00 -2.12665e+00 -2.82082e+00 -2.70409e+00 -2.93754e+00
1.95200e+04 9.70000e+01 -1.93648e+00 -1.78736e+00 -2.08561e+00 -2.79447e+00 -2.67830e+00 -2.91063e+00
1.96800e+04 9.80000e+01 -2.00326e+00 -1.89832e+00 -2.10820e+00 -2.76865e+00 -2.65308e+00 -2.88422e+00
1.98400e+04 9.90000e+01 -1.98655e+00 -1.78649e+00 -2.18661e+00 -2.74337e+00 -2.62842e+00 -2.85831e+00
2.00000e+04 1.00000e+02 -1.87635e+00 -1.79741e+00 -1.95530e+00 -2.71862e+00 -2.60431e+00 -2.83292e+00
2.01600e+04 1.00000e+02 -1.87635e+00 -1.79741e+00 -1.95530e+00 -2.69439e+00 -2.58073e+00 -2.80805e+00
2.03200e+04 1.01000e+02 -1.87962e+00 -1.77435e+00 -1.98488e+00 -2.67068e+00 -2.55767e+00 -2.78370e+00
2.04800e+04 1.02000e+02 -1.85544e+00 -1.66590e+00 -2.04499e+00 -2.64749e+00 -2.53511e+00 -2.75987e+00
2.06400e+04 1.03000e+02 -1.92760e+00 -1.84794e+00 -2.00727e+00 -2.62482e+00 -2.51306e+00 -2.73658e+00
2.08000e+04 1.04000e+02 -1.78142e+00 -1.73080e+00 -1.83204e+00 -2.60266e+00 -2.49149e+00 -2.71383e+00
2.09600e+04 1.04000e+02 -1.78142e+00 -1.73080e+00 -1.83204e+00 -2.58100e+00 -2.47039e+00 -2.69162e+00
2.11200e+04 1.05000e+02 -1.91284e+00 -1.74834e+00 -2.07734e+00 -2.55986e+00 -2.44975e+00 -2.66996e+00
2.12800e+04 1.06000e+02 -1.89879e+00 -1.80716e+00 -1.99042e+00 -2.53922e+00 -2.42958e+00 -2.64885e+00
2.14400e+04 1.07000e+02 -1.97621e+00 -1.90693e+00 -2.04549e+00 -2.51907e+00 -2.40985e+00 -2.62830e+00
2.16000e+04 1.08000e+02 -1.84462e+00 -1.75920e+00 -1.93004e+00 -2.49943e+00 -2.39056e+00 -2.60830e+00
2.17600e+04 1.08000e+02 -1.84462e+00 -1.75920e+00 -1.93004e+00 -2.48028e+00 -2.37170e+00 -2.58886e+00
2.19200e+04 1.09000e+02 -1.95895e+00 -1.82339e+00 -2.09450e+00 -2.46161e+00 -2.35327e+00 -2.56995e+00
2.20800e+04 1.10000e+02 -1.86628e+00 -1.70335e+00 -2.02921e+00 -2.44343e+00 -2.33525e+00 -2.55161e+00
2.22400e+04 1.11000e+02 -1.74358e+00 -1.62975e+00 -1.85742e+00 -2.42572e+00 -2.31764e+00 -2.53380e+00
2.24000e+04 1.12000e+02 -1.86567e+00 -1.74141e+00 -1.98992e+00 -2.40848e+00 -2.30044e+00 -2.51653e+00
2.25600e+04 1.12000e+02 -1.86567e+00 -1.74141e+00 -1.98992e+00 -2.39170e+00 -2.28363e+00 -2.49978e+00
2.27200e+04 1.13000e+02 -1.84162e+00 -1.76534e+00 -1.91789e+00 -2.37538e+00 -2.26722e+00 -2.48354e+00
2.28800e+04 1.14000e+02 -1.77129e+00 -1.73002e+00 -1.81256e+00 -2.35949e+00 -2.25119e+00 -2.46779e+00
2.30400e+04 1.15000e+02 -1.75614e+00 -1.60862e+00 -1.90365e+00 -2.34405e+00 -2.23554e+00 -2.45255e+00
2.32000e+04 1.16000e+02 -1.92645e+00 -1.81120e+00 -2.04170e+00 -2.32902e+00 -2.22027e+00 -2.43777e+00
2.33600e+04 1.16000e+02 -1.92645e+00 -1.81120e+00 -2.04170e+00 -2.31441e+00 -2.20538e+00 -2.42344e+00
2.35200e+04 1.17000e+02 -1.78649e+00 -1.70734e+00 -1.86564e+00 -2.30020e+00 -2.19084e+00 -2.40955e+00
2.36800e+04 1.18000e+02 -1.87884e+00 -1.74396e+00 -2.01371e+00 -2.28638e+00 -2.17668e+00 -2.39608e+00
2.38400e+04 1.19000e+02 -1.86119e+00 -1.77109e+00 -1.95128e+00 -2.27294e+00 -2.16287e+00 -2.38301e+00
2.40000e+04 1.20000e+02 -1.72262e+00 -1.64067e+00 -1.80457e+00 -2.25986e+00 -2.14941e+00 -2.37031e+00
2.41600e+04 1.20000e+02 -1.72262e+00 -1.64067e+00 -1.80457e+00 -2.24715e+00 -2.13631e+00 -2.35798e+00
2.43200e+04 1.21000e+02 -1.68075e+00 -1.59959e+00 -1.76192e+00 -2.23477e+00 -2.12355e+00 -2.34599e+00
2.44800e+04 1.22000e+02 -1.68213e+00 -1.64407e+00 -1.72020e+00 -2.22273e+00 -2.11114e+00 -2.33432e+00
2.46400e+04 1.23000e+02 -1.82798e+00 -1.73798e+00 -1.91799e+00 -2.21101e+00 -2.09906e+00 -2.32296e+00
2.48000e+04 1.24000e+02 -1.77838e+00 -1.72761e+00 -1.82916e+00 -2.19959e+00 -2.08731e+00 -2.31187e+00
2.49600e+04 1.24000e+02 -1.77838e+00 -1.72761e+00 -1.82916e+00 -2.18847e+00 -2.07589e+00 -2.30105e+00
2.51200e+04 1.25000e+02 -1.74522e+00 -1.73864e+00 -1.75179e+00 -2.17764e+00 -2.06478e+00 -2.29049e+00
2.52800e+04 1.26000e+02 -1.77590e+00 -1.71944e+00 -1.83237e+00 -2.16708e+00 -2.05399e+00 -2.28016e+00
2.54400e+04 1.27000e+02 -1.74376e+00 -1.67579e+00 -1.81172e+00 -2.15678e+00 -2.04350e+00 -2.27005e+00
2.56000e+04 1.28000e+02 -1.66572e+00 -1.60132e+00 -1.73011e+00 -2.14673e+00 -2.03332e+00 -2.26014e+00
2.57600e+04 1.28000e+02 -1.66572e+00 -1.60132e+00 -1.73011e+00 -2.13692e+00 -2.02342e+00 -2.25042e+00
2.59200e+04 1.29000e+02 -1.82416e+00 -1.69766e+00 -1.95066e+00 -2.12735e+00 -2.01382e+00 -2.24088e+00
2.60800e+04 1.30000e+02 -1.76154e+00 -1.71803e+00 -1.80505e+00 -2.11799e+00 -2.00449e+00 -2.23149e+00
2.62400e+04 1.31000e+02 -1.73882e+00 -1.63068e+00 -1.84695e+00 -2.10885e+00 -1.99544e+00 -2.22226e+00
2.64000e+04 1.32000e+02 -1.64890e+00 -1.54786e+00 -1.74993e+00 -2.09991e+00 -1.98665e+00 -2.21317e+00
2.65600e+04 1.32000e+02 -1.64890e+00 -1.54786e+00 -1.74993e+00 -2.09116e+00 -1.97812e+00 -2.20420e+00
2.67200e+04 1.33000e+02 -1.75359e+00 -1.69203e+00 -1.81516e+00 -2.08259e+00 -1.96982e+00 -2.19536e+00
2.68800e+04 1.34000e+02 -1.67301e+00 -1.63827e+00 -1.70775e+00 -2.07420e+00 -1.96178e+00 -2.18662e+00
2.70400e+04 1.35000e+02 -1.70423e+00 -1.63692e+00 -1.77155e+00 -2.06597e+00 -1.95395e+00 -2.17798e+00
2.72000e+04 1.36000e+02 -1.74526e+00 -1.61075e+00 -1.87978e+00 -2.05790e+00 -1.94636e+00 -2.16944e+00
2.73600e+04 1.36000e+02 -1.74526e+00 -1.61075e+00 -1.87978e+00 -2.04998e+00 -1.93898e+00 -2.16098e+00
2.75200e+04 1.37000e+02 -1.74030e+00 -1.58702e+00 -1.89359e+00 -2.04220e+00 -1.93180e+00 -2.15260e+00
2.76800e+04 1.38000e+02 -1.65193e+00 -1.58753e+00 -1.71633e+00 -2.03456e+00 -1.92482e+00 -2.14430e+00
2.78400e+04 1.39000e+02 -1.67659e+00 -1.59895e+00 -1.75423e+00 -2.02704e+00 -1.91802e+00 -2.13606e+00
2.80000e+04 1.40000e+02 -1.67146e+00 -1.57671e+00 -1.76622e+00 -2.01964e+00 -1.91141e+00 -2.12787e+00
2.81600e+04 1.40000e+02 -1.67146e+00 -1.57671e+00 -1.76622e+00 -2.01236e+00 -1.90497e+00 -2.11975e+00
2.83200e+04 1.41000e+02 -1.67636e+00 -1.58572e+00 -1.76699e+00 -2.00518e+00 -1.89868e+00 -2.11168e+00
2.84800e+04 1.42000e+02 -1.67860e+00 -1.66876e+00 -1.68845e+00 -1.99811e+00 -1.89255e+00 -2.10366e+00
2.86400e+04 1.43000e+02 -1.70853e+00 -1.56175e+00 -1.85530e+00 -1.99113e+00 -1.88657e+00 -2.09569e+00
2.88000e+04 1.44000e+02 -1.63166e+00 -1.58950e+00 -1.67382e+00 -1.98425e+00 -1.88073e+00 -2.08777e+00
2.89600e+04 1.44000e+02 -1.63166e+00 -1.58950e+00 -1.67382e+00 -1.97745e+00 -1.87502e+00 -2.07988e+00
2.91200e+04 1.45000e+02 -1.70645e+00 -1.62901e+00 -1.78389e+00 -1.97074e+00 -1.86944e+00 -2.07205e+00
2.92800e+04 1.46000e+02 -1.76014e+00 -1.63919e+00 -1.88109e+00 -1.96411e+00 -1.86396e+00 -2.06426e+00
2.94400e+04 1.47000e+02 -1.76800e+00 -1.71593e+00 -1.82006e+00 -1.95756e+00 -1.85860e+00 -2.05652e+00
2.96000e+04 1.48000e+02 -1.61910e+00 -1.52175e+00 -1.71645e+00 -1.95108e+00 -1.85334e+00 -2.04881e+00
2.97600e+04 1.48000e+02 -1.61910e+00 -1.52175e+00 -1.71645e+00 -1.94467e+00 -1.84817e+00 -2.04117e+00
2.99200e+04 1.49000e+02 -1.60837e+00 -1.50804e+00 -1.70871e+00 -1.93833e+00 -1.84309e+00 -2.03357e+00
3.00800e+04 1.50000e+02 -1.70019e+00 -1.58685e+00 -1.81354e+00 -1.93206e+00 -1.83811e+00 -2.02601e+00
3.02400e+04 1.51000e+02 -1.64789e+00 -1.58567e+00 -1.71010e+00 -1.92586e+00 -1.83319e+00 -2.01852e+00
3.04000e+04 1.52000e+02 -1.68891e+00 -1.67283e+00 -1.70500e+00 -1.91972e+00 -1.82834e+00 -2.01109e+00
3.05600e+04 1.52000e+02 -1.68891e+00 -1.67283e+00 -1.70500e+00 -1.91364e+00 -1.82357e+00 -2.00371e+00
3.07200e+04 1.53000e+02 -1.69738e+00 -1.64640e+00 -1.74836e+00 -1.90762e+00 -1.81884e+00 -1.99641e+00
3.08800e+04 1.54000e+02 -1.75304e+00 -1.71706e+00 -1.78903e+00 -1.90168e+00 -1.81418e+00 -1.98918e+00
3.10400e+04 1.55000e+02 -1.71520e+00 -1.63474e+00 -1.79566e+00 -1.89578e+00 -1.80956e+00 -1.98201e+00
3.12000e+04 1.56000e+02 -1.67290e+00 -1.63596e+00 -1.70985e+00 -1.88996e+00 -1.80499e+00 -1.97493e+00
3.13600e+04 1.56000e+02 -1.67290e+00 -1.63596e+00 -1.70985e+00 -1.88419e+00 -1.80045e+00 -1.96793e+00
3.15200e+04 1.57000e+02 -1.76278e+00 -1.70955e+00 -1.81601e+00 -1.87849e+00 -1.79597e+00 -1.96101e+00
3.16800e+04 1.58000e+02 -1.71717e+00 -1.58441e+00 -1.84992e+00 -1.87285e+00 -1.79150e+00 -1.95419e+00
3.18400e+04 1.59000e+02 -1.75468e+00 -1.63681e+00 -1.87256e+00 -1.86727e+00 -1.78708e+00 -1.94746e+00
3.20000e+04 1.60000e+02 -1.57051e+00 -1.50276e+00 -1.63826e+00 -1.86175e+00 -1.78268e+00 -1.94082e+00
3.21600e+04 1.60000e+02 -1.57051e+00 -1.50276e+00 -1.63826e+00 -1.85630e+00 -1.77831e+00 -1.93429e+00
3.23200e+04 1.61000e+02 -1.53047e+00 -1.45399e+00 -1.60696e+00 -1.85092e+00 -1.77397e+00 -1.92786e+00
3.24800e+04 1.62000e+02 -1.67280e+00 -1.61309e+00 -1.73250e+00 -1.84560e+00 -1.76965e+00 -1.92155e+00
3.26400e+04 1.63000e+02 -1.66861e+00 -1.58363e+00 -1.75360e+00 -1.84036e+00 -1.76537e+00 -1.91535e+00
3.28000e+04 1.64000e+02 -1.65483e+00 -1.58376e+00 -1.72590e+00 -1.83519e+00 -1.76112e+00 -1.90926e+00
3.29600e+04 1.64000e+02 -1.65483e+00 -1.58376e+00 -1.72590e+00 -1.83008e+00 -1.75688e+00 -1.90328e+00
3.31200e+04 1.65000e+02 -1.60834e+00 -1.57940e+00 -1.63729e+00 -1.82506e+00 -1.75269e+00 -1.89743e+00
3.32800e+04 1.66000e+02 -1.60318e+00 -1.49764e+00 -1.70871e+00 -1.82011e+00 -1.74854e+00 -1.89169e+00
3.34400e+04 1.67000e+02 -1.70454e+00 -1.63207e+00 -1.77701e+00 -1.81525e+00 -1.74443e+00 -1.88607e+00
3.36000e+04 1.68000e+02 -1.59422e+00 -1.55625e+00 -1.63219e+00 -1.81047e+00 -1.74036e+00 -1.88058e+00
3.37600e+04 1.68000e+02 -1.59422e+00 -1.55625e+00 -1.63219e+00 -1.80578e+00 -1.73634e+00 -1.87521e+00
3.39200e+04 1.69000e+02 -1.63168e+00 -1.56370e+00 -1.69966e+00 -1.80117e+00 -1.73238e+00 -1.86997e+00
3.40800e+04 1.70000e+02 -1.60868e+00 -1.51228e+00 -1.70508e+00 -1.79666e+00 -1.72848e+00 -1.86484e+00
3.42400e+04 1.71000e+02 -1.61245e+00 -1.59504e+00 -1.62986e+00 -1.79225e+00 -1.72465e+00 -1.85985e+00
3.44000e+04 1.72000e+02 -1.59064e+00 -1.56272e+00 -1.61856e+00 -1.78794e+00 -1.72090e+00 -1.85498e+00
3.45600e+04 1.72000e+02 -1.59064e+00 -1.56272e+00 -1.61856e+00 -1.78372e+00 -1.71722e+00 -1.85022e+00
3.47200e+04 1.73000e+02 -1.59996e+00 -1.49051e+00 -1.70942e+00 -1.77960e+00 -1.71362e+00 -1.84558e+00
3.48800e+04 1.74000e+02 -1.62334e+00 -1.58236e+00 -1.66432e+00 -1.77559e+00 -1.71012e+00 -1.84106e+00
3.50400e+04 1.75000e+02 -1.58144e+00 -1.53303e+00 -1.62986e+00 -1.77168e+00 -1.70671e+00 -1.83665e+00
3.52000e+04 1.76000e+02 -1.53407e+00 -1.50108e+00 -1.56706e+00 -1.76788e+00 -1.70340e+00 -1.83236e+00
3.53600e+04 1.76000e+02 -1.53407e+00 -1.50108e+00 -1.56706e+00 -1.76418e+00 -1.70019e+00 -1.82817e+00
3.55200e+04 1.77000e+02 -1.60625e+00 -1.59314e+00 -1.61935e+00 -1.76058e+00 -1.69707e+00 -1.82409e+00
3.56800e+04 1.78000e+02 -1.61367e+00 -1.57549e+00 -1.65186e+00 -1.75708e+00 -1.69406e+00 -1.82010e+00
3.58400e+04 1.79000e+02 -1.63294e+00 -1.58903e+00 -1.67685e+00 -1.75368e+00 -1.69116e+00 -1.81620e+00
3.60000e+04 1.80000e+02 -1.56777e+00 -1.50554e+00 -1.63000e+00 -1.75038e+00 -1.68835e+00 -1.81241e+00
3.61600e+04 1.80000e+02 -1.56777e+00 -1.50554e+00 -1.63000e+00 -1.74717e+00 -1.68565e+00 -1.80870e+00
3.63200e+04 1.81000e+02 -1.62203e+00 -1.60725e+00 -1.63681e+00 -1.74405e+00 -1.68303e+00 -1.80507e+00
3.64800e+04 1.82000e+02 -1.66078e+00 -1.56472e+00 -1.75685e+00 -1.74101e+00 -1.68051e+00 -1.80152e+00
3.66400e+04 1.83000e+02 -1.64008e+00 -1.52401e+00 -1.75615e+00 -1.73805e+00 -1.67807e+00 -1.79804e+00
3.68000e+04 1.84000e+02 -1.59195e+00 -1.52286e+00 -1.66104e+00 -1.73517e+00 -1.67571e+00 -1.79462e+00
3.69600e+04 1.84000e+02 -1.59195e+00 -1.52286e+00 -1.66104e+00 -1.73235e+00 -1.67342e+00 -1.79128e+00
3.71200e+04 1.85000e+02 -1.57398e+00 -1.52139e+00 -1.62657e+00 -1.72960e+00 -1.67121e+00 -1.78799e+00
3.72800e+04 1.86000e+02 -1.65137e+00 -1.56846e+00 -1.73428e+00 -1.72690e+00 -1.66905e+00 -1.78475e+00
3.74400e+04 1.87000e+02 -1.57358e+00 -1.55748e+00 -1.58968e+00 -1.72426e+00 -1.66695e+00 -1.78156e+00
3.76000e+04 1.88000e+02 -1.63072e+00 -1.57978e+00 -1.68166e+00 -1.72166e+00 -1.66489e+00 -1.77842e+00
3.77600e+04 1.88000e+02 -1.63072e+00 -1.57978e+00 -1.68166e+00 -1.71910e+00 -1.66288e+00 -1.77531e+00
3.79200e+04 1.89000e+02 -1.59075e+00 -1.53962e+00 -1.64188e+00 -1.71656e+00 -1.66090e+00 -1.77223e+00
3.80800e+04 1.90000e+02 -1.57588e+00 -1.52149e+00 -1.63027e+00 -1.71407e+00 -1.65895e+00 -1.76918e+00
3.82400e+04 1.91000e+02 -1.57181e+00 -1.48784e+00 -1.65578e+00 -1.71159e+00 -1.65702e+00 -1.76616e+00
3.84000e+04 1.92000e+02 -1.56535e+00 -1.46103e+00 -1.66966e+00 -1.70913e+00 -1.65511e+00 -1.76315e+00
3.85600e+04 1.92000e+02 -1.56535e+00 -1.46103e+00 -1.66966e+00 -1.70669e+00 -1.65322e+00 -1.76015e+00
3.87200e+04 1.93000e+02 -1.54061e+00 -1.42637e+00 -1.65486e+00 -1.70425e+00 -1.65134e+00 -1.75717e+00
3.88800e+04 1.94000e+02 -1.56484e+00 -1.46689e+00 -1.66279e+00 -1.70183e+00 -1.64946e+00 -1.75420e+00
3.90400e+04 1.95000e+02 -1.59226e+00 -1.49689e+00 -1.68763e+00 -1.69941e+00 -1.64759e+00 -1.75123e+00
3.92000e+04 1.96000e+02 -1.60133e+00 -1.49515e+00 -1.70750e+00 -1.69699e+00 -1.64572e+00 -1.74825e+00
3.93600e+04 1.96000e+02 -1.60133e+00 -1.49515e+00 -1.70750e+00 -1.69457e+00 -1.64386e+00 -1.74528e+00
3.95200e+04 1.97000e+02 -1.59586e+00 -1.53478e+00 -1.65694e+00 -1.69217e+00 -1.64201e+00 -1.74232e+00
3.96800e+04 1.98000e+02 -1.53185e+00 -1.47351e+00 -1.59019e+00 -1.68975e+00 -1.64016e+00 -1.73934e+00
3.98400e+04 1.99000e+02 -1.64690e+00 -1.60294e+00 -1.69086e+00 -1.68734e+00 -1.63831e+00 -1.73638e+00
4.00000e+04 2.00000e+02 -1.55888e+00 -1.52387e+00 -1.59389e+00 -1.68494e+00 -1.63647e+00 -1.73340e+00
4.01600e+04 2.00000e+02 -1.55888e+00 -1.52387e+00 -1.59389e+00 -1.68254e+00 -1.63465e+00 -1.73043e+00
4.03200e+04 2.01000e+02 -1.53538e+00 -1.47658e+00 -1.59418e+00 -1.68015e+00 -1.63283e+00 -1.72747e+00
4.04800e+04 2.02000e+02 -1.49477e+00 -1.45497e+00 -1.53457e+00 -1.67777e+00 -1.63103e+00 -1.72450e+00
4.06400e+04 2.03000e+02 -1.53162e+00 -1.50271e+00 -1.56054e+00 -1.67539e+00 -1.62923e+00 -1.72155e+00
4.08000e+04 2.04000e+02 -1.53325e+00 -1.48060e+00 -1.58590e+00 -1.67303e+00 -1.62747e+00 -1.71859e+00
4.09600e+04 2.04000e+02 -1.53325e+00 -1.48060e+00 -1.58590e+00 -1.67068e+00 -1.62571e+00 -1.71565e+00
4.11200e+04 2.05000e+02 -1.56041e+00 -1.51022e+00 -1.61061e+00 -1.66835e+00 -1.62398e+00 -1.71272e+00
4.12800e+04 2.06000e+02 -1.67187e+00 -1.55907e+00 -1.78467e+00 -1.66604e+00 -1.62227e+00 -1.70981e+00
4.14400e+04 2.07000e+02 -1.56428e+00 -1.50135e+00 -1.62722e+00 -1.66375e+00 -1.62058e+00 -1.70692e+00
4.16000e+04 2.08000e+02 -1.63291e+00 -1.60398e+00 -1.66184e+00 -1.66148e+00 -1.61890e+00 -1.70405e+00
4.17600e+04 2.08000e+02 -1.63291e+00 -1.60398e+00 -1.66184e+00 -1.65923e+00 -1.61725e+00 -1.70120e+00
4.19200e+04 2.09000e+02 -1.50635e+00 -1.49612e+00 -1.51657e+00 -1.65700e+00 -1.61562e+00 -1.69839e+00
4.20800e+04 2.10000e+02 -1.55004e+00 -1.49018e+00 -1.60989e+00 -1.65481e+00 -1.61400e+00 -1.69561e+00
4.22400e+04 2.11000e+02 -1.50686e+00 -1.40675e+00 -1.60697e+00 -1.65263e+00 -1.61240e+00 -1.69286e+00
4.24000e+04 2.12000e+02 -1.51646e+00 -1.44502e+00 -1.58791e+00 -1.65049e+00 -1.61081e+00 -1.69016e+00
4.25600e+04 2.12000e+02 -1.51646e+00 -1.44502e+00 -1.58791e+00 -1.64836e+00 -1.60923e+00 -1.68750e+00
4.27200e+04 2.13000e+02 -1.50325e+00 -1.41188e+00 -1.59462e+00 -1.64627e+00 -1.60766e+00 -1.68488e+00
4.28800e+04 2.14000e+02 -1.54113e+00 -1.46598e+00 -1.61629e+00 -1.64420e+00 -1.60611e+00 -1.68230e+00
4.30400e+04 2.15000e+02 -1.52834e+00 -1.43827e+00 -1.61842e+00 -1.64216e+00 -1.60455e+00 -1.67978e+00
4.32000e+04 2.16000e+02 -1.62336e+00 -1.49855e+00 -1.74818e+00 -1.64015e+00 -1.60299e+00 -1.67730e+00
4.33600e+04 2.16000e+02 -1.62336e+00 -1.49855e+00 -1.74818e+00 -1.63815e+00 -1.60144e+00 -1.67487e+00
4.35200e+04 2.17000e+02 -1.49957e+00 -1.39858e+00 -1.60057e+00 -1.63618e+00 -1.59988e+00 -1.67248e+00
4.36800e+04 2.18000e+02 -1.48532e+00 -1.45521e+00 -1.51544e+00 -1.63424e+00 -1.59832e+00 -1.67015e+00
4.38400e+04 2.19000e+02 -1.52935e+00 -1.49359e+00 -1.56512e+00 -1.63231e+00 -1.59676e+00 -1.66786e+00
4.40000e+04 2.20000e+02 -1.51049e+00 -1.42974e+00 -1.59124e+00 -1.63041e+00 -1.59520e+00 -1.66562e+00
4.41600e+04 2.20000e+02 -1.51049e+00 -1.42974e+00 -1.59124e+00 -1.62852e+00 -1.59362e+00 -1.66342e+00
4.43200e+04 2.21000e+02 -1.52413e+00 -1.46278e+00 -1.58548e+00 -1.62666e+00 -1.59205e+00 -1.66127e+00
4.44800e+04 2.22000e+02 -1.46031e+00 -1.41630e+00 -1.50432e+00 -1.62482e+00 -1.59048e+00 -1.65916e+00
4.46400e+04 2.23000e+02 -1.57123e+00 -1.53381e+00 -1.60865e+00 -1.62299e+00 -1.58889e+00 -1.65709e+00
4.48000e+04 2.24000e+02 -1.51236e+00 -1.45420e+00 -1.57052e+00 -1.62118e+00 -1.58730e+00 -1.65506e+00
4.49600e+04 2.24000e+02 -1.51236e+00 -1.45420e+00 -1.57052e+00 -1.61939e+00 -1.58571e+00 -1.65307e+00
4.51200e+04 2.25000e+02 -1.44169e+00 -1.40237e+00 -1.48100e+00 -1.61761e+00 -1.58412e+00 -1.65111e+00
4.52800e+04 2.26000e+02 -1.50176e+00 -1.42929e+00 -1.57424e+00 -1.61585e+00 -1.58252e+00 -1.64919e+00
4.54400e+04 2.27000e+02 -1.47598e+00 -1.45168e+00 -1.50027e+00 -1.61411e+00 -1.58092e+00 -1.64730e+00
4.56000e+04 2.28000e+02 -1.59662e+00 -1.47661e+00 -1.71663e+00 -1.61237e+00 -1.57931e+00 -1.64544e+00
4.57600e+04 2.28000e+02 -1.59662e+00 -1.47661e+00 -1.71663e+00 -1.61066e+00 -1.57769e+00 -1.64363e+00
4.59200e+04 2.29000e+02 -1.51915e+00 -1.46172e+00 -1.57658e+00 -1.60895e+00 -1.57606e+00 -1.64183e+00
4.60800e+04 2.30000e+02 -1.47796e+00 -1.40341e+00 -1.55251e+00 -1.60725e+00 -1.57443e+00 -1.64007e+00
4.62400e+04 2.31000e+02 -1.49380e+00 -1.42680e+00 -1.56080e+00 -1.60556e+00 -1.57278e+00 -1.63834e+00
4.64000e+04 2.32000e+02 -1.50591e+00 -1.47735e+00 -1.53448e+00 -1.60388e+00 -1.57112e+00 -1.63664e+00
4.65600e+04 2.32000e+02 -1.50591e+00 -1.47735e+00 -1.53448e+00 -1.60220e+00 -1.56944e+00 -1.63496e+00
4.67200e+04 2.33000e+02 -1.49292e+00 -1.48200e+00 -1.50384e+00 -1.60053e+00 -1.56776e+00 -1.63331e+00
4.68800e+04 2.34000e+02 -1.45142e+00 -1.42308e+00 -1.47976e+00 -1.59887e+00 -1.56604e+00 -1.63170e+00
4.70400e+04 2.35000e+02 -1.46942e+00 -1.40038e+00 -1.53847e+00 -1.59721e+00 -1.56432e+00 -1.63010e+00
4.72000e+04 2.36000e+02 -1.54069e+00 -1.46805e+00 -1.61334e+00 -1.59555e+00 -1.56257e+00 -1.62853e+00
4.73600e+04 2.36000e+02 -1.54069e+00 -1.46805e+00 -1.61334e+00 -1.59389e+00 -1.56079e+00 -1.62699e+00
4.75200e+04 2.37000e+02 -1.43072e+00 -1.41026e+00 -1.45118e+00 -1.59223e+00 -1.55899e+00 -1.62546e+00
4.76800e+04 2.38000e+02 -1.51439e+00 -1.42761e+00 -1.60116e+00 -1.59056e+00 -1.55717e+00 -1.62396e+00
4.78400e+04 2.39000e+02 -1.49591e+00 -1.44073e+00 -1.55108e+00 -1.58890e+00 -1.55531e+00 -1.62248e+00
4.80000e+04 2.40000e+02 -1.41357e+00 -1.34346e+00 -1.48369e+00 -1.58722e+00 -1.55343e+00 -1.62101e+00
4.81600e+04 2.40000e+02 -1.41357e+00 -1.34346e+00 -1.48369e+00 -1.58555e+00 -1.55153e+00 -1.61957e+00
4.83200e+04 2.41000e+02 -1.40114e+00 -1.34452e+00 -1.45777e+00 -1.58387e+00 -1.54960e+00 -1.61814e+00
4.84800e+04 2.42000e+02 -1.40148e+00 -1.37532e+00 -1.42764e+00 -1.58217e+00 -1.54763e+00 -1.61671e+00
4.86400e+04 2.43000e+02 -1.48325e+00 -1.44774e+00 -1.51876e+00 -1.58048e+00 -1.54565e+00 -1.61530e+00
4.88000e+04 2.44000e+02 -1.45818e+00 -1.39698e+00 -1.51939e+00 -1.57877e+00 -1.54364e+00 -1.61390e+00
4.89600e+04 2.44000e+02 -1.45818e+00 -1.39698e+00 -1.51939e+00 -1.57705e+00 -1.54160e+00 -1.61250e+00
4.91200e+04 2.45000e+02 -1.48965e+00 -1.43702e+00 -1.54229e+00 -1.57533e+00 -1.53954e+00 -1.61111e+00
4.92800e+04 2.46000e+02 -1.48134e+00 -1.44521e+00 -1.51747e+00 -1.57360e+00 -1.53747e+00 -1.60973e+00
4.94400e+04 2.47000e+02 -1.45408e+00 -1.42666e+00 -1.48149e+00 -1.57185e+00 -1.53536e+00 -1.60834e+00
4.96000e+04 2.48000e+02 -1.46952e+00 -1.39612e+00 -1.54292e+00 -1.57011e+00 -1.53325e+00 -1.60696e+00
4.97600e+04 2.48000e+02 -1.46952e+00 -1.39612e+00 -1.54292e+00 -1.56835e+00 -1.53112e+00 -1.60558e+00
4.99200e+04 2.49000e+02 -1.45799e+00 -1.40687e+00 -1.50912e+00 -1.56658e+00 -1.52897e+00 -1.60419e+00
5.00800e+04 2.50000e+02 -1.40791e+00 -1.34181e+00 -1.47401e+00 -1.56481e+00 -1.52682e+00 -1.60280e+00
5.02400e+04 2.51000e+02 -1.42307e+00 -1.38895e+00 -1.45719e+00 -1.56303e+00 -1.52466e+00 -1.60140e+00
5.04000e+04 2.52000e+02 -1.44682e+00 -1.38075e+00 -1.51289e+00 -1.56125e+00 -1.52250e+00 -1.59999e+00
5.05600e+04 2.52000e+02 -1.44682e+00 -1.38075e+00 -1.51289e+00 -1.55945e+00 -1.52032e+00 -1.59858e+00
5.07200e+04 2.53000e+02 -1.48415e+00 -1.36181e+00 -1.60648e+00 -1.55765e+00 -1.51815e+00 -1.59715e+00
5.08800e+04 2.54000e+02 -1.43468e+00 -1.41468e+00 -1.45468e+00 -1.55584e+00 -1.51597e+00 -1.59570e+00
5.10400e+04 2.55000e+02 -1.45924e+00 -1.44126e+00 -1.47722e+00 -1.55401e+00 -1.51379e+00 -1.59424e+00
5.12000e+04 2.56000e+02 -1.41549e+00 -1.38538e+00 -1.44560e+00 -1.55219e+00 -1.51162e+00 -1.59276e+00
5.13600e+04 2.56000e+02 -1.41549e+00 -1.38538e+00 -1.44560e+00 -1.55035e+00 -1.50944e+00 -1.59126e+00
5.15200e+04 2.57000e+02 -1.42810e+00 -1.35044e+00 -1.50576e+00 -1.54851e+00 -1.50727e+00 -1.58974e+00
5.16800e+04 2.58000e+02 -1.41568e+00 -1.28851e+00 -1.54285e+00 -1.54665e+00 -1.50511e+00 -1.58819e+00
5.18400e+04 2.59000e+02 -1.40244e+00 -1.35394e+00 -1.45094e+00 -1.54478e+00 -1.50294e+00 -1.58662e+00
5.20000e+04 2.60000e+02 -1.38616e+00 -1.37570e+00 -1.39663e+00 -1.54291e+00 -1.50079e+00 -1.58502e+00
5.21600e+04 2.60000e+02 -1.38616e+00 -1.37570e+00 -1.39663e+00 -1.54102e+00 -1.49864e+00 -1.58340e+00
5.23200e+04 2.61000e+02 -1.37691e+00 -1.35544e+00 -1.39839e+00 -1.53913e+00 -1.49650e+00 -1.58175e+00
5.24800e+04 2.62000e+02 -1.41026e+00 -1.39849e+00 -1.42204e+00 -1.53722e+00 -1.49436e+00 -1.58007e+00
5.26400e+04 2.63000e+02 -1.36010e+00 -1.33223e+00 -1.38797e+00 -1.53530e+00 -1.49223e+00 -1.57837e+00
5.28000e+04 2.64000e+02 -1.42361e+00 -1.39304e+00 -1.45418e+00 -1.53337e+00 -1.49011e+00 -1.57663e+00
5.29600e+04 2.64000e+02 -1.42361e+00 -1.39304e+00 -1.45418e+00 -1.53143e+00 -1.48798e+00 -1.57488e+00
5.31200e+04 2.65000e+02 -1.41702e+00 -1.33009e+00 -1.50395e+00 -1.52948e+00 -1.48588e+00 -1.57309e+00
5.32800e+04 2.66000e+02 -1.39181e+00 -1.36414e+00 -1.41948e+00 -1.52753e+00 -1.48378e+00 -1.57128e+00
5.34400e+04 2.67000e+02 -1.43381e+00 -1.35292e+00 -1.51469e+00 -1.52557e+00 -1.48168e+00 -1.56945e+00
5.36000e+04 2.68000e+02 -1.42118e+00 -1.32249e+00 -1.51986e+00 -1.52359e+00 -1.47959e+00 -1.56759e+00
5.37600e+04 2.68000e+02 -1.42118e+00 -1.32249e+00 -1.51986e+00 -1.52162e+00 -1.47752e+00 -1.56572e+00
5.39200e+04 2.69000e+02 -1.41492e+00 -1.36683e+00 -1.46301e+00 -1.51964e+00 -1.47545e+00 -1.56383e+00
5.40800e+04 2.70000e+02 -1.33589e+00 -1.29624e+00 -1.37553e+00 -1.51765e+00 -1.47339e+00 -1.56191e+00
5.42400e+04 2.71000e+02 -1.38735e+00 -1.31958e+00 -1.45511e+00 -1.51566e+00 -1.47134e+00 -1.55999e+00
5.44000e+04 2.72000e+02 -1.36965e+00 -1.30999e+00 -1.42932e+00 -1.51367e+00 -1.46930e+00 -1.55804e+00
5.45600e+04 2.72000e+02 -1.36965e+00 -1.30999e+00 -1.42932e+00 -1.51167e+00 -1.46726e+00 -1.55608e+00
5.47200e+04 2.73000e+02 -1.37865e+00 -1.32627e+00 -1.43103e+00 -1.50968e+00 -1.46524e+00 -1.55412e+00
5.48800e+04 2.74000e+02 -1.39948e+00 -1.34864e+00 -1.45033e+00 -1.50768e+00 -1.46322e+00 -1.55213e+00
5.50400e+04 2.75000e+02 -1.42331e+00 -1.39112e+00 -1.45550e+00 -1.50568e+00 -1.46122e+00 -1.55014e+00
5.52000e+04 2.76000e+02 -1.37771e+00 -1.34401e+00 -1.41142e+00 -1.50367e+00 -1.45921e+00 -1.54813e+00
5.53600e+04 2.76000e+02 -1.37771e+00 -1.34401e+00 -1.41142e+00 -1.50166e+00 -1.45722e+00 -1.54610e+00
5.55200e+04 2.77000e+02 -1.35171e+00 -1.31664e+00 -1.38677e+00 -1.49965e+00 -1.45523e+00 -1.54407e+00
5.56800e+04 2.78000e+02 -1.37160e+00 -1.29717e+00 -1.44603e+00 -1.49764e+00 -1.45325e+00 -1.54203e+00
5.58400e+04 2.79000e+02 -1.39169e+00 -1.34816e+00 -1.43523e+00 -1.49562e+00 -1.45127e+00 -1.53997e+00
5.60000e+04 2.80000e+02 -1.41647e+00 -1.40020e+00 -1.43274e+00 -1.49359e+00 -1.44929e+00 -1.53789e+00
5.61600e+04 2.80000e+02 -1.41647e+00 -1.40020e+00 -1.43274e+00 -1.49157e+00 -1.44733e+00 -1.53581e+00
5.63200e+04 2.81000e+02 -1.35188e+00 -1.32189e+00 -1.38187e+00 -1.48953e+00 -1.44536e+00 -1.53370e+00
5.64800e+04 2.82000e+02 -1.35526e+00 -1.30983e+00 -1.40069e+00 -1.48750e+00 -1.44340e+00 -1.53160e+00
5.66400e+04 2.83000e+02 -1.40243e+00 -1.34992e+00 -1.45494e+00 -1.48545e+00 -1.44143e+00 -1.52947e+00
5.68000e+04 2.84000e+02 -1.33164e+00 -1.30727e+00 -1.35601e+00 -1.48340e+00 -1.43948e+00 -1.52733e+00
5.69600e+04 2.84000e+02 -1.33164e+00 -1.30727e+00 -1.35601e+00 -1.48135e+00 -1.43752e+00 -1.52518e+00
5.71200e+04 2.85000e+02 -1.37566e+00 -1.35851e+00 -1.39282e+00 -1.47929e+00 -1.43556e+00 -1.52302e+00
5.72800e+04 2.86000e+02 -1.36709e+00 -1.34921e+00 -1.38497e+00 -1.47722e+00 -1.43361e+00 -1.52084e+00
5.74400e+04 2.87000e+02 -1.36241e+00 -1.34597e+00 -1.37886e+00 -1.47515e+00 -1.43166e+00 -1.51865e+00
5.76000e+04 2.88000e+02 -1.40383e+00 -1.36121e+00 -1.44645e+00 -1.47308e+00 -1.42971e+00 -1.51645e+00
5.77600e+04 2.88000e+02 -1.40383e+00 -1.36121e+00 -1.44645e+00 -1.47100e+00 -1.42775e+00 -1.51425e+00
5.79200e+04 2.89000e+02 -1.41621e+00 -1.34598e+00 -1.48643e+00 -1.46892e+00 -1.42581e+00 -1.51203e+00
5.80800e+04 2.90000e+02 -1.44912e+00 -1.29555e+00 -1.60268e+00 -1.46684e+00 -1.42387e+00 -1.50980e+00
5.82400e+04 2.91000e+02 -1.33641e+00 -1.29286e+00 -1.37996e+00 -1.46475e+00 -1.42193e+00 -1.50757e+00
5.84000e+04 2.92000e+02 -1.30590e+00 -1.27726e+00 -1.33455e+00 -1.46267e+00 -1.42000e+00 -1.50533e+00
5.85600e+04 2.92000e+02 -1.30590e+00 -1.27726e+00 -1.33455e+00 -1.46058e+00 -1.41808e+00 -1.50308e+00
5.87200e+04 2.93000e+02 -1.36229e+00 -1.34079e+00 -1.38380e+00 -1.45850e+00 -1.41617e+00 -1.50083e+00
5.88800e+04 2.94000e+02 -1.39965e+00 -1.34137e+00 -1.45793e+00 -1.45642e+00 -1.41426e+00 -1.49858e+00
5.90400e+04 2.95000e+02 -1.37415e+00 -1.30211e+00 -1.44620e+00 -1.45434e+00 -1.41237e+00 -1.49631e+00
5.92000e+04 2.96000e+02 -1.35823e+00 -1.33220e+00 -1.38427e+00 -1.45227e+00 -1.41050e+00 -1.49404e+00
5.93600e+04 2.96000e+02 -1.35823e+00 -1.33220e+00 -1.38427e+00 -1.45021e+00 -1.40864e+00 -1.49177e+00
5.95200e+04 2.97000e+02 -1.40026e+00 -1.32391e+00 -1.47661e+00 -1.44815e+00 -1.40681e+00 -1.48950e+00
5.96800e+04 2.98000e+02 -1.38286e+00 -1.33315e+00 -1.43256e+00 -1.44611e+00 -1.40500e+00 -1.48722e+00
5.98400e+04 2.99000e+02 -1.33417e+00 -1.32010e+00 -1.34824e+00 -1.44408e+00 -1.40321e+00 -1.48494e+00
6.00000e+04 3.00000e+02 -1.32944e+00 -1.28724e+00 -1.37164e+00 -1.44205e+00 -1.40145e+00 -1.48266e+00
6.01600e+04 3.00000e+02 -1.32944e+00 -1.28724e+00 -1.37164e+00 -1.44005e+00 -1.39972e+00 -1.48037e+00
6.03200e+04 3.01000e+02 -1.35895e+00 -1.28413e+00 -1.43377e+00 -1.43805e+00 -1.39802e+00 -1.47809e+00
6.04800e+04 3.02000e+02 -1.37458e+00 -1.29154e+00 -1.45762e+00 -1.43608e+00 -1.39635e+00 -1.47581e+00
6.06400e+04 3.03000e+02 -1.37177e+00 -1.34007e+00 -1.40348e+00 -1.43413e+00 -1.39472e+00 -1.47354e+00
6.08000e+04 3.04000e+02 -1.33233e+00 -1.29279e+00 -1.37187e+00 -1.43219e+00 -1.39311e+00 -1.47128e+00
6.09600e+04 3.04000e+02 -1.33233e+00 -1.29279e+00 -1.37187e+00 -1.43028e+00 -1.39155e+00 -1.46901e+00
6.11200e+04 3.05000e+02 -1.34001e+00 -1.27871e+00 -1.40132e+00 -1.42839e+00 -1.39002e+00 -1.46677e+00
6.12800e+04 3.06000e+02 -1.30970e+00 -1.25224e+00 -1.36715e+00 -1.42653e+00 -1.38852e+00 -1.46454e+00
6.14400e+04 3.07000e+02 -1.29707e+00 -1.26201e+00 -1.33212e+00 -1.42470e+00 -1.38706e+00 -1.46233e+00
6.16000e+04 3.08000e+02 -1.35998e+00 -1.33510e+00 -1.38487e+00 -1.42289e+00 -1.38564e+00 -1.46013e+00
6.17600e+04 3.08000e+02 -1.35998e+00 -1.33510e+00 -1.38487e+00 -1.42111e+00 -1.38425e+00 -1.45797e+00
6.19200e+04 3.09000e+02 -1.36941e+00 -1.26583e+00 -1.47299e+00 -1.41936e+00 -1.38290e+00 -1.45583e+00
6.20800e+04 3.10000e+02 -1.34217e+00 -1.28380e+00 -1.40055e+00 -1.41765e+00 -1.38158e+00 -1.45372e+00
6.22400e+04 3.11000e+02 -1.38728e+00 -1.33287e+00 -1.44169e+00 -1.41597e+00 -1.38029e+00 -1.45164e+00
6.24000e+04 3.12000e+02 -1.34952e+00 -1.26407e+00 -1.43497e+00 -1.41432e+00 -1.37903e+00 -1.44960e+00
6.25600e+04 3.12000e+02 -1.34952e+00 -1.26407e+00 -1.43497e+00 -1.41270e+00 -1.37781e+00 -1.44759e+00
6.27200e+04 3.13000e+02 -1.35358e+00 -1.31137e+00 -1.39579e+00 -1.41112e+00 -1.37661e+00 -1.44564e+00
6.28800e+04 3.14000e+02 -1.28526e+00 -1.26886e+00 -1.30166e+00 -1.40958e+00 -1.37543e+00 -1.44372e+00
6.30400e+04 3.15000e+02 -1.31700e+00 -1.31288e+00 -1.32112e+00 -1.40806e+00 -1.37428e+00 -1.44185e+00
6.32000e+04 3.16000e+02 -1.27888e+00 -1.22416e+00 -1.33360e+00 -1.40658e+00 -1.37314e+00 -1.44002e+00
6.33600e+04 3.16000e+02 -1.27888e+00 -1.22416e+00 -1.33360e+00 -1.40514e+00 -1.37203e+00 -1.43825e+00
6.35200e+04 3.17000e+02 -1.27827e+00 -1.24988e+00 -1.30665e+00 -1.40372e+00 -1.37093e+00 -1.43651e+00
6.36800e+04 3.18000e+02 -1.36429e+00 -1.31000e+00 -1.41858e+00 -1.40233e+00 -1.36983e+00 -1.43484e+00
6.38400e+04 3.19000e+02 -1.26330e+00 -1.23222e+00 -1.29439e+00 -1.40098e+00 -1.36876e+00 -1.43320e+00
6.40000e+04 3.20000e+02 -1.28594e+00 -1.24642e+00 -1.32546e+00 -1.39965e+00 -1.36768e+00 -1.43162e+00
6.41600e+04 3.20000e+02 -1.28594e+00 -1.24642e+00 -1.32546e+00 -1.39835e+00 -1.36660e+00 -1.43010e+00
6.43200e+04 3.21000e+02 -1.30198e+00 -1.28014e+00 -1.32382e+00 -1.39707e+00 -1.36552e+00 -1.42862e+00
6.44800e+04 3.22000e+02 -1.32470e+00 -1.31221e+00 -1.33719e+00 -1.39581e+00 -1.36445e+00 -1.42718e+00
6.46400e+04 3.23000e+02 -1.29553e+00 -1.25415e+00 -1.33691e+00 -1.39458e+00 -1.36336e+00 -1.42579e+00
6.48000e+04 3.24000e+02 -1.31726e+00 -1.29453e+00 -1.34000e+00 -1.39336e+00 -1.36226e+00 -1.42446e+00
6.49600e+04 3.24000e+02 -1.31726e+00 -1.29453e+00 -1.34000e+00 -1.39216e+00 -1.36116e+00 -1.42316e+00
6.51200e+04 3.25000e+02 -1.30291e+00 -1.27192e+00 -1.33390e+00 -1.39097e+00 -1.36004e+00 -1.42191e+00
6.52800e+04 3.26000e+02 -1.27233e+00 -1.23944e+00 -1.30522e+00 -1.38979e+00 -1.35889e+00 -1.42069e+00
6.54400e+04 3.27000e+02 -1.30099e+00 -1.25894e+00 -1.34304e+00 -1.38863e+00 -1.35774e+00 -1.41952e+00
6.56000e+04 3.28000e+02 -1.32841e+00 -1.31528e+00 -1.34154e+00 -1.38748e+00 -1.35657e+00 -1.41839e+00
6.57600e+04 3.28000e+02 -1.32841e+00 -1.31528e+00 -1.34154e+00 -1.38632e+00 -1.35537e+00 -1.41727e+00
6.59200e+04 3.29000e+02 -1.28112e+00 -1.24798e+00 -1.31425e+00 -1.38518e+00 -1.35415e+00 -1.41620e+00
6.60800e+04 3.30000e+02 -1.35893e+00 -1.32941e+00 -1.38845e+00 -1.38403e+00 -1.35291e+00 -1.41515e+00
6.62400e+04 3.31000e+02 -1.31247e+00 -1.26213e+00 -1.36281e+00 -1.38289e+00 -1.35165e+00 -1.41412e+00
6.64000e+04 3.32000e+02 -1.27024e+00 -1.24875e+00 -1.29174e+00 -1.38173e+00 -1.35036e+00 -1.41311e+00
6.65600e+04 3.32000e+02 -1.27024e+00 -1.24875e+00 -1.29174e+00 -1.38058e+00 -1.34905e+00 -1.41211e+00
6.67200e+04 3.33000e+02 -1.27179e+00 -1.22596e+00 -1.31761e+00 -1.37942e+00 -1.34772e+00 -1.41112e+00
6.68800e+04 3.34000e+02 -1.32427e+00 -1.28324e+00 -1.36530e+00 -1.37825e+00 -1.34637e+00 -1.41013e+00
6.70400e+04 3.35000e+02 -1.30428e+00 -1.28622e+00 -1.32234e+00 -1.37707e+00 -1.34500e+00 -1.40914e+00
6.72000e+04 3.36000e+02 -1.31587e+00 -1.27294e+00 -1.35880e+00 -1.37587e+00 -1.34360e+00 -1.40814e+00
6.73600e+04 3.36000e+02 -1.31587e+00 -1.27294e+00 -1.35880e+00 -1.37466e+00 -1.34219e+00 -1.40713e+00
6.75200e+04 3.37000e+02 -1.29966e+00 -1.29146e+00 -1.30786e+00 -1.37343e+00 -1.34076e+00 -1.40610e+00
6.76800e+04 3.38000e+02 -1.27876e+00 -1.24360e+00 -1.31392e+00 -1.37218e+00 -1.33932e+00 -1.40504e+00
6.78400e+04 3.39000e+02 -1.26170e+00 -1.25815e+00 -1.26524e+00 -1.37091e+00 -1.33787e+00 -1.40396e+00
6.80000e+04 3.40000e+02 -1.27989e+00 -1.27640e+00 -1.28339e+00 -1.36963e+00 -1.33641e+00 -1.40285e+00
6.81600e+04 3.40000e+02 -1.27989e+00 -1.27640e+00 -1.28339e+00 -1.36832e+00 -1.33494e+00 -1.40170e+00
6.83200e+04 3.41000e+02 -1.27672e+00 -1.25699e+00 -1.29645e+00 -1.36699e+00 -1.33347e+00 -1.40051e+00
6.84800e+04 3.42000e+02 -1.31108e+00 -1.25717e+00 -1.36498e+00 -1.36564e+00 -1.33200e+00 -1.39928e+00
6.86400e+04 3.43000e+02 -1.28524e+00 -1.25259e+00 -1.31789e+00 -1.36427e+00 -1.33054e+00 -1.39800e+00
6.88000e+04 3.44000e+02 -1.26400e+00 -1.19141e+00 -1.33660e+00 -1.36288e+00 -1.32908e+00 -1.39667e+00
6.89600e+04 3.44000e+02 -1.26400e+00 -1.19141e+00 -1.33660e+00 -1.36147e+00 -1.32763e+00 -1.39530e+00
6.91200e+04 3.45000e+02 -1.30655e+00 -1.25687e+00 -1.35623e+00 -1.36004e+00 -1.32620e+00 -1.39388e+00
6.92800e+04 3.46000e+02 -1.33313e+00 -1.24292e+00 -1.42334e+00 -1.35859e+00 -1.32478e+00 -1.39240e+00
6.94400e+04 3.47000e+02 -1.28835e+00 -1.26660e+00 -1.31010e+00 -1.35713e+00 -1.32338e+00 -1.39087e+00
6.96000e+04 3.48000e+02 -1.32816e+00 -1.29199e+00 -1.36433e+00 -1.35565e+00 -1.32201e+00 -1.38930e+00
6.97600e+04 3.48000e+02 -1.32816e+00 -1.29199e+00 -1.36433e+00 -1.35417e+00 -1.32066e+00 -1.38767e+00
6.99200e+04 3.49000e+02 -1.23946e+00 -1.19498e+00 -1.28395e+00 -1.35267e+00 -1.31934e+00 -1.38601e+00
7.00800e+04 3.50000e+02 -1.26214e+00 -1.18902e+00 -1.33525e+00 -1.35118e+00 -1.31805e+00 -1.38430e+00
7.02400e+04 3.51000e+02 -1.27190e+00 -1.20348e+00 -1.34032e+00 -1.34967e+00 -1.31679e+00 -1.38255e+00
7.04000e+04 3.52000e+02 -1.26124e+00 -1.23711e+00 -1.28538e+00 -1.34816e+00 -1.31556e+00 -1.38076e+00
7.05600e+04 3.52000e+02 -1.26124e+00 -1.23711e+00 -1.28538e+00 -1.34665e+00 -1.31437e+00 -1.37893e+00
7.07200e+04 3.53000e+02 -1.24240e+00 -1.20402e+00 -1.28078e+00 -1.34515e+00 -1.31322e+00 -1.37708e+00
7.08800e+04 3.54000e+02 -1.30536e+00 -1.27970e+00 -1.33101e+00 -1.34365e+00 -1.31210e+00 -1.37520e+00
7.10400e+04 3.55000e+02 -1.29330e+00 -1.28041e+00 -1.30619e+00 -1.34215e+00 -1.31100e+00 -1.37330e+00
7.12000e+04 3.56000e+02 -1.26299e+00 -1.22651e+00 -1.29946e+00 -1.34066e+00 -1.30995e+00 -1.37137e+00
7.13600e+04 3.56000e+02 -1.26299e+00 -1.22651e+00 -1.29946e+00 -1.33918e+00 -1.30893e+00 -1.36944e+00
7.15200e+04 3.57000e+02 -1.26387e+00 -1.24818e+00 -1.27957e+00 -1.33771e+00 -1.30793e+00 -1.36750e+00
7.16800e+04 3.58000e+02 -1.26600e+00 -1.19501e+00 -1.33699e+00 -1.33626e+00 -1.30697e+00 -1.36554e+00
7.18400e+04 3.59000e+02 -1.30957e+00 -1.22653e+00 -1.39262e+00 -1.33482e+00 -1.30604e+00 -1.36359e+00
7.20000e+04 3.60000e+02 -1.24877e+00 -1.21316e+00 -1.28438e+00 -1.33339e+00 -1.30514e+00 -1.36165e+00
7.21600e+04 3.60000e+02 -1.24877e+00 -1.21316e+00 -1.28438e+00 -1.33198e+00 -1.30426e+00 -1.35970e+00
7.23200e+04 3.61000e+02 -1.27412e+00 -1.25681e+00 -1.29142e+00 -1.33059e+00 -1.30340e+00 -1.35778e+00
7.24800e+04 3.62000e+02 -1.28253e+00 -1.26050e+00 -1.30456e+00 -1.32922e+00 -1.30256e+00 -1.35588e+00
7.26400e+04 3.63000e+02 -1.27912e+00 -1.27440e+00 -1.28385e+00 -1.32786e+00 -1.30174e+00 -1.35398e+00
7.28000e+04 3.64000e+02 -1.25505e+00 -1.19677e+00 -1.31333e+00 -1.32653e+00 -1.30094e+00 -1.35212e+00
7.29600e+04 3.64000e+02 -1.25505e+00 -1.19677e+00 -1.31333e+00 -1.32522e+00 -1.30014e+00 -1.35029e+00
7.31200e+04 3.65000e+02 -1.30206e+00 -1.24810e+00 -1.35603e+00 -1.32392e+00 -1.29935e+00 -1.34849e+00
7.32800e+04 3.66000e+02 -1.23937e+00 -1.22535e+00 -1.25339e+00 -1.32265e+00 -1.29858e+00 -1.34672e+00
7.34400e+04 3.67000e+02 -1.26576e+00 -1.19544e+00 -1.33608e+00 -1.32139e+00 -1.29780e+00 -1.34499e+00
7.36000e+04 3.68000e+02 -1.26586e+00 -1.24884e+00 -1.28287e+00 -1.32015e+00 -1.29702e+00 -1.34329e+00
7.37600e+04 3.68000e+02 -1.26586e+00 -1.24884e+00 -1.28287e+00 -1.31894e+00 -1.29625e+00 -1.34164e+00
7.39200e+04 3.69000e+02 -1.27458e+00 -1.26869e+00 -1.28047e+00 -1.31775e+00 -1.29547e+00 -1.34003e+00
7.40800e+04 3.70000e+02 -1.26245e+00 -1.25310e+00 -1.27179e+00 -1.31657e+00 -1.29468e+00 -1.33846e+00
7.42400e+04 3.71000e+02 -1.26005e+00 -1.23207e+00 -1.28802e+00 -1.31541e+00 -1.29389e+00 -1.33694e+00
7.44000e+04 3.72000e+02 -1.26129e+00 -1.20910e+00 -1.31348e+00 -1.31427e+00 -1.29309e+00 -1.33545e+00
7.45600e+04 3.72000e+02 -1.26129e+00 -1.20910e+00 -1.31348e+00 -1.31315e+00 -1.29227e+00 -1.33402e+00
7.47200e+04 3.73000e+02 -1.25246e+00 -1.19098e+00 -1.31394e+00 -1.31204e+00 -1.29145e+00 -1.33263e+00
7.48800e+04 3.74000e+02 -1.26418e+00 -1.23657e+00 -1.29180e+00 -1.31095e+00 -1.29061e+00 -1.33128e+00
7.50400e+04 3.75000e+02 -1.21023e+00 -1.20427e+00 -1.21619e+00 -1.30987e+00 -1.28976e+00 -1.32998e+00
7.52000e+04 3.76000e+02 -1.25397e+00 -1.20376e+00 -1.30417e+00 -1.30881e+00 -1.28890e+00 -1.32872e+00
7.53600e+04 3.76000e+02 -1.25397e+00 -1.20376e+00 -1.30417e+00 -1.30776e+00 -1.28802e+00 -1.32750e+00
7.55200e+04 3.77000e+02 -1.24366e+00 -1.22686e+00 -1.26046e+00 -1.30673e+00 -1.28713e+00 -1.32632e+00
7.56800e+04 3.78000e+02 -1.25051e+00 -1.21528e+00 -1.28574e+00 -1.30571e+00 -1.28623e+00 -1.32518e+00
7.58400e+04 3.79000e+02 -1.23148e+00 -1.21106e+00 -1.25190e+00 -1.30470e+00 -1.28532e+00 -1.32408e+00
7.60000e+04 3.80000e+02 -1.24749e+00 -1.20920e+00 -1.28579e+00 -1.30370e+00 -1.28439e+00 -1.32301e+00
7.61600e+04 3.80000e+02 -1.24749e+00 -1.20920e+00 -1.28579e+00 -1.30272e+00 -1.28346e+00 -1.32198e+00
7.63200e+04 3.81000e+02 -1.31577e+00 -1.24306e+00 -1.38849e+00 -1.30175e+00 -1.28252e+00 -1.32098e+00
7.64800e+04 3.82000e+02 -1.25017e+00 -1.19311e+00 -1.30723e+00 -1.30079e+00 -1.28157e+00 -1.32000e+00
7.66400e+04 3.83000e+02 -1.27293e+00 -1.24387e+00 -1.30199e+00 -1.29984e+00 -1.28062e+00 -1.31906e+00
7.68000e+04 3.84000e+02 -1.24696e+00 -1.20466e+00 -1.28925e+00 -1.29891e+00 -1.27967e+00 -1.31814e+00
7.69600e+04 3.84000e+02 -1.24696e+00 -1.20466e+00 -1.28925e+00 -1.29798e+00 -1.27871e+00 -1.31725e+00
7.71200e+04 3.85000e+02 -1.24839e+00 -1.21192e+00 -1.28486e+00 -1.29706e+00 -1.27775e+00 -1.31638e+00
7.72800e+04 3.86000e+02 -1.25894e+00 -1.19479e+00 -1.32310e+00 -1.29616e+00 -1.27678e+00 -1.31553e+00
7.74400e+04 3.87000e+02 -1.27810e+00 -1.25237e+00 -1.30382e+00 -1.29526e+00 -1.27583e+00 -1.31470e+00
7.76000e+04 3.88000e+02 -1.29458e+00 -1.26269e+00 -1.32648e+00 -1.29437e+00 -1.27487e+00 -1.31388e+00
7.77600e+04 3.88000e+02 -1.29458e+00 -1.26269e+00 -1.32648e+00 -1.29349e+00 -1.27390e+00 -1.31309e+00
7.79200e+04 3.89000e+02 -1.25701e+00 -1.20872e+00 -1.30530e+00 -1.29262e+00 -1.27295e+00 -1.31230e+00
7.80800e+04 3.90000e+02 -1.30458e+00 -1.24030e+00 -1.36885e+00 -1.29176e+00 -1.27199e+00 -1.31152e+00
7.82400e+04 3.91000e+02 -1.27544e+00 -1.18693e+00 -1.36396e+00 -1.29090e+00 -1.27103e+00 -1.31076e+00
7.84000e+04 3.92000e+02 -1.25144e+00 -1.21790e+00 -1.28498e+00 -1.29004e+00 -1.27008e+00 -1.31000e+00
7.85600e+04 3.92000e+02 -1.25144e+00 -1.21790e+00 -1.28498e+00 -1.28919e+00 -1.26913e+00 -1.30926e+00
7.87200e+04 3.93000e+02 -1.25054e+00 -1.21407e+00 -1.28701e+00 -1.28835e+00 -1.26818e+00 -1.30852e+00
7.88800e+04 3.94000e+02 -1.26292e+00 -1.23784e+00 -1.28800e+00 -1.28750e+00 -1.26723e+00 -1.30778e+00
7.90400e+04 3.95000e+02 -1.25999e+00 -1.23420e+00 -1.28578e+00 -1.28666e+00 -1.26627e+00 -1.30705e+00
7.92000e+04 3.96000e+02 -1.23772e+00 -1.19861e+00 -1.27683e+00 -1.28583e+00 -1.26533e+00 -1.30633e+00
7.93600e+04 3.96000e+02 -1.23772e+00 -1.19861e+00 -1.27683e+00 -1.28500e+00 -1.26438e+00 -1.30561e+00
7.95200e+04 3.97000e+02 -1.27794e+00 -1.25106e+00 -1.30482e+00 -1.28417e+00 -1.26344e+00 -1.30490e+00
7.96800e+04 3.98000e+02 -1.25606e+00 -1.23950e+00 -1.27261e+00 -1.28334e+00 -1.26250e+00 -1.30418e+00
7.98400e+04 3.99000e+02 -1.23161e+00 -1.22334e+00 -1.23987e+00 -1.28252e+00 -1.26155e+00 -1.30349e+00
8.00000e+04 4.00000e+02 -1.24881e+00 -1.18834e+00 -1.30928e+00 -1.28170e+00 -1.26061e+00 -1.30280e+00
8.01600e+04 4.00000e+02 -1.24881e+00 -1.18834e+00 -1.30928e+00 -1.28089e+00 -1.25966e+00 -1.30212e+00
8.03200e+04 4.01000e+02 -1.24786e+00 -1.22556e+00 -1.27016e+00 -1.28009e+00 -1.25873e+00 -1.30145e+00
8.04800e+04 4.02000e+02 -1.23721e+00 -1.20647e+00 -1.26796e+00 -1.27929e+00 -1.25779e+00 -1.30080e+00
8.06400e+04 4.03000e+02 -1.26563e+00 -1.23572e+00 -1.29553e+00 -1.27850e+00 -1.25684e+00 -1.30016e+00
8.08000e+04 4.04000e+02 -1.25782e+00 -1.22835e+00 -1.28729e+00 -1.27773e+00 -1.25591e+00 -1.29955e+00
8.09600e+04 4.04000e+02 -1.25782e+00 -1.22835e+00 -1.28729e+00 -1.27697e+00 -1.25499e+00 -1.29895e+00
8.11200e+04 4.05000e+02 -1.24999e+00 -1.21425e+00 -1.28573e+00 -1.27622e+00 -1.25407e+00 -1.29838e+00
8.12800e+04 4.06000e+02 -1.19146e+00 -1.14053e+00 -1.24238e+00 -1.27549e+00 -1.25315e+00 -1.29783e+00
8.14400e+04 4.07000e+02 -1.22084e+00 -1.18440e+00 -1.25728e+00 -1.27478e+00 -1.25225e+00 -1.29731e+00
8.16000e+04 4.08000e+02 -1.22825e+00 -1.20424e+00 -1.25226e+00 -1.27409e+00 -1.25136e+00 -1.29682e+00
8.17600e+04 4.08000e+02 -1.22825e+00 -1.20424e+00 -1.25226e+00 -1.27341e+00 -1.25047e+00 -1.29635e+00
8.19200e+04 4.09000e+02 -1.23017e+00 -1.20774e+00 -1.25260e+00 -1.27277e+00 -1.24961e+00 -1.29592e+00
8.20800e+04 4.10000e+02 -1.23822e+00 -1.18856e+00 -1.28787e+00 -1.27214e+00 -1.24876e+00 -1.29552e+00
8.22400e+04 4.11000e+02 -1.25694e+00 -1.17428e+00 -1.33961e+00 -1.27153e+00 -1.24792e+00 -1.29514e+00
8.24000e+04 4.12000e+02 -1.20802e+00 -1.17372e+00 -1.24231e+00 -1.27095e+00 -1.24710e+00 -1.29480e+00
8.25600e+04 4.12000e+02 -1.20802e+00 -1.17372e+00 -1.24231e+00 -1.27040e+00 -1.24631e+00 -1.29449e+00
8.27200e+04 4.13000e+02 -1.24987e+00 -1.20457e+00 -1.29517e+00 -1.26986e+00 -1.24553e+00 -1.29419e+00
8.28800e+04 4.14000e+02 -1.27304e+00 -1.25198e+00 -1.29409e+00 -1.26935e+00 -1.24478e+00 -1.29392e+00
8.30400e+04 4.15000e+02 -1.24102e+00 -1.20993e+00 -1.27212e+00 -1.26886e+00 -1.24405e+00 -1.29367e+00
8.32000e+04 4.16000e+02 -1.25024e+00 -1.22228e+00 -1.27819e+00 -1.26840e+00 -1.24335e+00 -1.29345e+00
8.33600e+04 4.16000e+02 -1.25024e+00 -1.22228e+00 -1.27819e+00 -1.26796e+00 -1.24267e+00 -1.29324e+00
8.35200e+04 4.17000e+02 -1.25812e+00 -1.24238e+00 -1.27385e+00 -1.26753e+00 -1.24203e+00 -1.29303e+00
8.36800e+04 4.18000e+02 -1.22733e+00 -1.17948e+00 -1.27518e+00 -1.26712e+00 -1.24140e+00 -1.29284e+00
8.38400e+04 4.19000e+02 -1.21581e+00 -1.15521e+00 -1.27641e+00 -1.26672e+00 -1.24080e+00 -1.29265e+00
8.40000e+04 4.20000e+02 -1.23355e+00 -1.16050e+00 -1.30660e+00 -1.26635e+00 -1.24024e+00 -1.29246e+00
8.41600e+04 4.20000e+02 -1.23355e+00 -1.16050e+00 -1.30660e+00 -1.26597e+00 -1.23968e+00 -1.29226e+00
8.43200e+04 4.21000e+02 -1.27809e+00 -1.24770e+00 -1.30848e+00 -1.26561e+00 -1.23917e+00 -1.29205e+00
8.44800e+04 4.22000e+02 -1.25637e+00 -1.21052e+00 -1.30221e+00 -1.26525e+00 -1.23867e+00 -1.29183e+00
8.46400e+04 4.23000e+02 -1.26075e+00 -1.25902e+00 -1.26248e+00 -1.26490e+00 -1.23821e+00 -1.29159e+00
8.48000e+04 4.24000e+02 -1.26159e+00 -1.23768e+00 -1.28550e+00 -1.26454e+00 -1.23775e+00 -1.29133e+00
8.49600e+04 4.24000e+02 -1.26159e+00 -1.23768e+00 -1.28550e+00 -1.26419e+00 -1.23733e+00 -1.29105e+00
8.51200e+04 4.25000e+02 -1.27049e+00 -1.23984e+00 -1.30115e+00 -1.26383e+00 -1.23692e+00 -1.29074e+00
8.52800e+04 4.26000e+02 -1.22642e+00 -1.17438e+00 -1.27846e+00 -1.26347e+00 -1.23653e+00 -1.29041e+00
8.54400e+04 4.27000e+02 -1.25630e+00 -1.17390e+00 -1.33870e+00 -1.26310e+00 -1.23615e+00 -1.29005e+00
8.56000e+04 4.28000e+02 -1.21499e+00 -1.19358e+00 -1.23641e+00 -1.26272e+00 -1.23579e+00 -1.28965e+00
8.57600e+04 4.28000e+02 -1.21499e+00 -1.19358e+00 -1.23641e+00 -1.26233e+00 -1.23544e+00 -1.28922e+00
8.59200e+04 4.29000e+02 -1.25672e+00 -1.22353e+00 -1.28991e+00 -1.26193e+00 -1.23511e+00 -1.28876e+00
8.60800e+04 4.30000e+02 -1.25399e+00 -1.20461e+00 -1.30337e+00 -1.26152e+00 -1.23478e+00 -1.28827e+00
8.62400e+04 4.31000e+02 -1.22214e+00 -1.20086e+00 -1.24342e+00 -1.26110e+00 -1.23445e+00 -1.28775e+00
8.64000e+04 4.32000e+02 -1.19972e+00 -1.17823e+00 -1.22121e+00 -1.26067e+00 -1.23412e+00 -1.28721e+00
8.65600e+04 4.32000e+02 -1.19972e+00 -1.17823e+00 -1.22121e+00 -1.26022e+00 -1.23381e+00 -1.28664e+00
8.67200e+04 4.33000e+02 -1.24154e+00 -1.22756e+00 -1.25552e+00 -1.25977e+00 -1.23348e+00 -1.28605e+00
8.68800e+04 4.34000e+02 -1.19904e+00 -1.18792e+00 -1.21015e+00 -1.25930e+00 -1.23316e+00 -1.28545e+00
8.70400e+04 4.35000e+02 -1.22578e+00 -1.21464e+00 -1.23693e+00 -1.25883e+00 -1.23284e+00 -1.28482e+00
8.72000e+04 4.36000e+02 -1.25038e+00 -1.16500e+00 -1.33576e+00 -1.25834e+00 -1.23250e+00 -1.28418e+00
8.73600e+04 4.36000e+02 -1.25038e+00 -1.16500e+00 -1.33576e+00 -1.25786e+00 -1.23216e+00 -1.28356e+00
8.75200e+04 4.37000e+02 -1.26057e+00 -1.24549e+00 -1.27564e+00 -1.25736e+00 -1.23182e+00 -1.28291e+00
8.76800e+04 4.38000e+02 -1.20730e+00 -1.18376e+00 -1.23084e+00 -1.25687e+00 -1.23147e+00 -1.28227e+00
8.78400e+04 4.39000e+02 -1.26256e+00 -1.21150e+00 -1.31363e+00 -1.25638e+00 -1.23110e+00 -1.28165e+00
8.80000e+04 4.40000e+02 -1.17963e+00 -1.15598e+00 -1.20327e+00 -1.25588e+00 -1.23073e+00 -1.28104e+00
8.81600e+04 4.40000e+02 -1.17963e+00 -1.15598e+00 -1.20327e+00 -1.25539e+00 -1.23035e+00 -1.28044e+00
8.83200e+04 4.41000e+02 -1.24315e+00 -1.19868e+00 -1.28763e+00 -1.25491e+00 -1.22996e+00 -1.27986e+00
8.84800e+04 4.42000e+02 -1.23967e+00 -1.19318e+00 -1.28617e+00 -1.25443e+00 -1.22956e+00 -1.27930e+00
8.86400e+04 4.43000e+02 -1.27947e+00 -1.23981e+00 -1.31912e+00 -1.25396e+00 -1.22915e+00 -1.27876e+00
8.88000e+04 4.44000e+02 -1.19194e+00 -1.17908e+00 -1.20480e+00 -1.25349e+00 -1.22873e+00 -1.27825e+00
8.89600e+04 4.44000e+02 -1.19194e+00 -1.17908e+00 -1.20480e+00 -1.25305e+00 -1.22831e+00 -1.27778e+00
8.91200e+04 4.45000e+02 -1.21238e+00 -1.20250e+00 -1.22226e+00 -1.25260e+00 -1.22788e+00 -1.27733e+00
8.92800e+04 4.46000e+02 -1.20869e+00 -1.18296e+00 -1.23442e+00 -1.25218e+00 -1.22744e+00 -1.27691e+00
8.94400e+04 4.47000e+02 -1.22608e+00 -1.19913e+00 -1.25304e+00 -1.25176e+00 -1.22700e+00 -1.27652e+00
8.96000e+04 4.48000e+02 -1.24521e+00 -1.22564e+00 -1.26478e+00 -1.25135e+00 -1.22655e+00 -1.27616e+00
8.97600e+04 4.48000e+02 -1.24521e+00 -1.22564e+00 -1.26478e+00 -1.25096e+00 -1.22610e+00 -1.27582e+00
8.99200e+04 4.49000e+02 -1.19619e+00 -1.18446e+00 -1.20792e+00 -1.25058e+00 -1.22565e+00 -1.27551e+00
9.00800e+04 4.50000e+02 -1.19543e+00 -1.17180e+00 -1.21906e+00 -1.25021e+00 -1.22519e+00 -1.27522e+00
9.02400e+04 4.51000e+02 -1.23055e+00 -1.18318e+00 -1.27793e+00 -1.24984e+00 -1.22472e+00 -1.27496e+00
9.04000e+04 4.52000e+02 -1.21334e+00 -1.19874e+00 -1.22794e+00 -1.24949e+00 -1.22427e+00 -1.27471e+00
9.05600e+04 4.52000e+02 -1.21334e+00 -1.19874e+00 -1.22794e+00 -1.24914e+00 -1.22381e+00 -1.27448e+00
9.07200e+04 4.53000e+02 -1.19131e+00 -1.16998e+00 -1.21264e+00 -1.24880e+00 -1.22334e+00 -1.27427e+00
9.08800e+04 4.54000e+02 -1.19206e+00 -1.17124e+00 -1.21289e+00 -1.24846e+00 -1.22287e+00 -1.27406e+00
9.10400e+04 4.55000e+02 -1.20326e+00 -1.15727e+00 -1.24924e+00 -1.24814e+00 -1.22240e+00 -1.27387e+00
9.12000e+04 4.56000e+02 -1.22905e+00 -1.18497e+00 -1.27313e+00 -1.24781e+00 -1.22193e+00 -1.27369e+00
9.13600e+04 4.56000e+02 -1.22905e+00 -1.18497e+00 -1.27313e+00 -1.24748e+00 -1.22147e+00 -1.27350e+00
9.15200e+04 4.57000e+02 -1.23655e+00 -1.19925e+00 -1.27385e+00 -1.24716e+00 -1.22100e+00 -1.27332e+00
9.16800e+04 4.58000e+02 -1.22579e+00 -1.21684e+00 -1.23475e+00 -1.24683e+00 -1.22053e+00 -1.27313e+00
9.18400e+04 4.59000e+02 -1.21623e+00 -1.21012e+00 -1.22234e+00 -1.24650e+00 -1.22006e+00 -1.27295e+00
9.20000e+04 4.60000e+02 -1.19300e+00 -1.12983e+00 -1.25618e+00 -1.24617e+00 -1.21959e+00 -1.27275e+00
9.21600e+04 4.60000e+02 -1.19300e+00 -1.12983e+00 -1.25618e+00 -1.24584e+00 -1.21912e+00 -1.27255e+00
9.23200e+04 4.61000e+02 -1.20681e+00 -1.16946e+00 -1.24417e+00 -1.24550e+00 -1.21865e+00 -1.27234e+00
9.24800e+04 4.62000e+02 -1.20071e+00 -1.14898e+00 -1.25243e+00 -1.24515e+00 -1.21819e+00 -1.27212e+00
9.26400e+04 4.63000e+02 -1.19850e+00 -1.17890e+00 -1.21809e+00 -1.24480e+00 -1.21773e+00 -1.27188e+00
9.28000e+04 4.64000e+02 -1.17094e+00 -1.13242e+00 -1.20945e+00 -1.24444e+00 -1.21727e+00 -1.27162e+00
9.29600e+04 4.64000e+02 -1.17094e+00 -1.13242e+00 -1.20945e+00 -1.24407e+00 -1.21680e+00 -1.27134e+00
9.31200e+04 4.65000e+02 -1.21172e+00 -1.18083e+00 -1.24262e+00 -1.24369e+00 -1.21634e+00 -1.27104e+00
9.32800e+04 4.66000e+02 -1.20893e+00 -1.20116e+00 -1.21669e+00 -1.24330e+00 -1.21589e+00 -1.27072e+00
9.34400e+04 4.67000e+02 -1.17491e+00 -1.16062e+00 -1.18920e+00 -1.24290e+00 -1.21543e+00 -1.27037e+00
9.36000e+04 4.68000e+02 -1.22292e+00 -1.16220e+00 -1.28364e+00 -1.24249e+00 -1.21498e+00 -1.27000e+00
9.37600e+04 4.68000e+02 -1.22292e+00 -1.16220e+00 -1.28364e+00 -1.24206e+00 -1.21453e+00 -1.26959e+00
9.39200e+04 4.69000e+02 -1.17671e+00 -1.13479e+00 -1.21864e+00 -1.24162e+00 -1.21408e+00 -1.26916e+00
9.40800e+04 4.70000e+02 -1.21999e+00 -1.20437e+00 -1.23561e+00 -1.24117e+00 -1.21364e+00 -1.26870e+00
9.42400e+04 4.71000e+02 -1.24852e+00 -1.18398e+00 -1.31306e+00 -1.24070e+00 -1.21319e+00 -1.26821e+00
9.44000e+04 4.72000e+02 -1.20993e+00 -1.16616e+00 -1.25371e+00 -1.24022e+00 -1.21275e+00 -1.26769e+00
9.45600e+04 4.72000e+02 -1.20993e+00 -1.16616e+00 -1.25371e+00 -1.23973e+00 -1.21232e+00 -1.26714e+00
9.47200e+04 4.73000e+02 -1.22617e+00 -1.16196e+00 -1.29039e+00 -1.23922e+00 -1.21187e+00 -1.26656e+00
9.48800e+04 4.74000e+02 -1.22106e+00 -1.18455e+00 -1.25757e+00 -1.23869e+00 -1.21144e+00 -1.26594e+00
9.50400e+04 4.75000e+02 -1.17146e+00 -1.09947e+00 -1.24345e+00 -1.23815e+00 -1.21099e+00 -1.26531e+00
9.52000e+04 4.76000e+02 -1.18904e+00 -1.15059e+00 -1.22749e+00 -1.23759e+00 -1.21055e+00 -1.26464e+00
9.53600e+04 4.76000e+02 -1.18904e+00 -1.15059e+00 -1.22749e+00 -1.23703e+00 -1.21010e+00 -1.26395e+00
9.55200e+04 4.77000e+02 -1.21502e+00 -1.16651e+00 -1.26352e+00 -1.23644e+00 -1.20965e+00 -1.26323e+00
9.56800e+04 4.78000e+02 -1.21134e+00 -1.16835e+00 -1.25433e+00 -1.23585e+00 -1.20920e+00 -1.26250e+00
9.58400e+04 4.79000e+02 -1.18035e+00 -1.13720e+00 -1.22350e+00 -1.23524e+00 -1.20874e+00 -1.26174e+00
9.60000e+04 4.80000e+02 -1.19456e+00 -1.17901e+00 -1.21010e+00 -1.23462e+00 -1.20827e+00 -1.26096e+00
9.61600e+04 4.80000e+02 -1.19456e+00 -1.17901e+00 -1.21010e+00 -1.23399e+00 -1.20780e+00 -1.26017e+00
9.63200e+04 4.81000e+02 -1.19260e+00 -1.16328e+00 -1.22191e+00 -1.23334e+00 -1.20731e+00 -1.25937e+00
9.64800e+04 4.82000e+02 -1.17400e+00 -1.13373e+00 -1.21428e+00 -1.23268e+00 -1.20682e+00 -1.25854e+00
9.66400e+04 4.83000e+02 -1.17843e+00 -1.15426e+00 -1.20260e+00 -1.23202e+00 -1.20632e+00 -1.25772e+00
9.68000e+04 4.84000e+02 -1.17463e+00 -1.14851e+00 -1.20075e+00 -1.23134e+00 -1.20581e+00 -1.25687e+00
9.69600e+04 4.84000e+02 -1.17463e+00 -1.14851e+00 -1.20075e+00 -1.23066e+00 -1.20528e+00 -1.25604e+00
9.71200e+04 4.85000e+02 -1.19630e+00 -1.17484e+00 -1.21775e+00 -1.22997e+00 -1.20474e+00 -1.25520e+00
9.72800e+04 4.86000e+02 -1.22086e+00 -1.16102e+00 -1.28070e+00 -1.22928e+00 -1.20419e+00 -1.25436e+00
9.74400e+04 4.87000e+02 -1.24990e+00 -1.17841e+00 -1.32139e+00 -1.22858e+00 -1.20363e+00 -1.25353e+00
9.76000e+04 4.88000e+02 -1.20635e+00 -1.16940e+00 -1.24330e+00 -1.22787e+00 -1.20305e+00 -1.25269e+00
9.77600e+04 4.88000e+02 -1.20635e+00 -1.16940e+00 -1.24330e+00 -1.22717e+00 -1.20247e+00 -1.25188e+00
9.79200e+04 4.89000e+02 -1.17686e+00 -1.12747e+00 -1.22626e+00 -1.22647e+00 -1.20186e+00 -1.25107e+00
9.80800e+04 4.90000e+02 -1.17232e+00 -1.15158e+00 -1.19306e+00 -1.22576e+00 -1.20125e+00 -1.25028e+00
9.82400e+04 4.91000e+02 -1.19071e+00 -1.15461e+00 -1.22681e+00 -1.22506e+00 -1.20062e+00 -1.24950e+00
9.84000e+04 4.92000e+02 -1.17930e+00 -1.14124e+00 -1.21736e+00 -1.22437e+00 -1.19998e+00 -1.24875e+00
9.85600e+04 4.92000e+02 -1.17930e+00 -1.14124e+00 -1.21736e+00 -1.22367e+00 -1.19932e+00 -1.24802e+00
9.87200e+04 4.93000e+02 -1.19921e+00 -1.16380e+00 -1.23462e+00 -1.22298e+00 -1.19866e+00 -1.24731e+00
9.88800e+04 4.94000e+02 -1.16395e+00 -1.14829e+00 -1.17961e+00 -1.22230e+00 -1.19799e+00 -1.24662e+00
9.90400e+04 4.95000e+02 -1.21187e+00 -1.19378e+00 -1.22997e+00 -1.22163e+00 -1.19730e+00 -1.24595e+00
9.92000e+04 4.96000e+02 -1.19632e+00 -1.18798e+00 -1.20466e+00 -1.22096e+00 -1.19661e+00 -1.24531e+00
9.93600e+04 4.96000e+02 -1.19632e+00 -1.18798e+00 -1.20466e+00 -1.22030e+00 -1.19591e+00 -1.24469e+00
9.95200e+04 4.97000e+02 -1.19292e+00 -1.15784e+00 -1.22799e+00 -1.21965e+00 -1.19520e+00 -1.24410e+00
9.96800e+04 4.98000e+02 -1.18757e+00 -1.15051e+00 -1.22463e+00 -1.21901e+00 -1.19448e+00 -1.24353e+00
9.98400e+04 4.99000e+02 -1.16118e+00 -1.11926e+00 -1.20311e+00 -1.21837e+00 -1.19375e+00 -1.24299e+00
1.00000e+05 5.00000e+02 -1.20976e+00 -1.20303e+00 -1.21649e+00 -1.21774e+00 -1.19302e+00 -1.24245e+00
1.00160e+05 5.00000e+02 -1.20976e+00 -1.20303e+00 -1.21649e+00 -1.21712e+00 -1.19230e+00 -1.24194e+00
1.00320e+05 5.01000e+02 -1.17243e+00 -1.14910e+00 -1.19575e+00 -1.21651e+00 -1.19156e+00 -1.24146e+00
1.00480e+05 5.02000e+02 -1.17178e+00 -1.14118e+00 -1.20238e+00 -1.21591e+00 -1.19082e+00 -1.24099e+00
1.00640e+05 5.03000e+02 -1.20253e+00 -1.15288e+00 -1.25218e+00 -1.21531e+00 -1.19008e+00 -1.24054e+00
1.00800e+05 5.04000e+02 -1.16316e+00 -1.12950e+00 -1.19682e+00 -1.21472e+00 -1.18934e+00 -1.24011e+00
1.00960e+05 5.04000e+02 -1.16316e+00 -1.12950e+00 -1.19682e+00 -1.21414e+00 -1.18859e+00 -1.23968e+00
1.01120e+05 5.05000e+02 -1.14858e+00 -1.12595e+00 -1.17121e+00 -1.21357e+00 -1.18787e+00 -1.23927e+00
1.01280e+05 5.06000e+02 -1.18403e+00 -1.15514e+00 -1.21291e+00 -1.21300e+00 -1.18713e+00 -1.23887e+00
1.01440e+05 5.07000e+02 -1.19705e+00 -1.15487e+00 -1.23923e+00 -1.21244e+00 -1.18640e+00 -1.23848e+00
1.01600e+05 5.08000e+02 -1.18929e+00 -1.17610e+00 -1.20248e+00 -1.21188e+00 -1.18567e+00 -1.23809e+00
1.01760e+05 5.08000e+02 -1.18929e+00 -1.17610e+00 -1.20248e+00 -1.21134e+00 -1.18496e+00 -1.23771e+00
1.01920e+05 5.09000e+02 -1.21952e+00 -1.17668e+00 -1.26236e+00 -1.21080e+00 -1.18425e+00 -1.23734e+00
1.02080e+05 5.10000e+02 -1.17180e+00 -1.15049e+00 -1.19311e+00 -1.21026e+00 -1.18355e+00 -1.23696e+00
1.02240e+05 5.11000e+02 -1.18518e+00 -1.17483e+00 -1.19553e+00 -1.20973e+00 -1.18286e+00 -1.23659e+00
1.02400e+05 5.12000e+02 -1.19465e+00 -1.16976e+00 -1.21955e+00 -1.20920e+00 -1.18218e+00 -1.23622e+00
1.02560e+05 5.12000e+02 -1.19465e+00 -1.16976e+00 -1.21955e+00 -1.20868e+00 -1.18151e+00 -1.23585e+00
1.02720e+05 5.13000e+02 -1.15435e+00 -1.11491e+00 -1.19379e+00 -1.20816e+00 -1.18086e+00 -1.23546e+00
1.02880e+05 5.14000e+02 -1.17561e+00 -1.16269e+00 -1.18853e+00 -1.20765e+00 -1.18022e+00 -1.23508e+00
1.03040e+05 5.15000e+02 -1.15068e+00 -1.14566e+00 -1.15571e+00 -1.20714e+00 -1.17959e+00 -1.23469e+00
1.03200e+05 5.16000e+02 -1.13905e+00 -1.13098e+00 -1.14712e+00 -1.20663e+00 -1.17898e+00 -1.23429e+00
1.03360e+05 5.16000e+02 -1.13905e+00 -1.13098e+00 -1.14712e+00 -1.20613e+00 -1.17838e+00 -1.23387e+00
1.03520e+05 5.17000e+02 -1.16834e+00 -1.15346e+00 -1.18322e+00 -1.20562e+00 -1.17780e+00 -1.23345e+00
1.03680e+05 5.18000e+02 -1.18698e+00 -1.16253e+00 -1.21143e+00 -1.20512e+00 -1.17722e+00 -1.23302e+00
1.03840e+05 5.19000e+02 -1.17233e+00 -1.15137e+00 -1.19328e+00 -1.20462e+00 -1.17667e+00 -1.23257e+00
1.04000e+05 5.20000e+02 -1.16665e+00 -1.14043e+00 -1.19286e+00 -1.20413e+00 -1.17613e+00 -1.23212e+00
1.04160e+05 5.20000e+02 -1.16665e+00 -1.14043e+00 -1.19286e+00 -1.20363e+00 -1.17561e+00 -1.23165e+00
1.04320e+05 5.21000e+02 -1.16541e+00 -1.14497e+00 -1.18585e+00 -1.20313e+00 -1.17510e+00 -1.23116e+00
1.04480e+05 5.22000e+02 -1.19809e+00 -1.18480e+00 -1.21138e+00 -1.20264e+00 -1.17461e+00 -1.23066e+00
1.04640e+05 5.23000e+02 -1.21257e+00 -1.16589e+00 -1.25924e+00 -1.20214e+00 -1.17413e+00 -1.23014e+00
1.04800e+05 5.24000e+02 -1.19200e+00 -1.16838e+00 -1.21561e+00 -1.20164e+00 -1.17367e+00 -1.22961e+00
1.04960e+05 5.24000e+02 -1.19200e+00 -1.16838e+00 -1.21561e+00 -1.20115e+00 -1.17322e+00 -1.22907e+00
1.05120e+05 5.25000e+02 -1.15016e+00 -1.11966e+00 -1.18066e+00 -1.20064e+00 -1.17278e+00 -1.22850e+00
1.05280e+05 5.26000e+02 -1.16802e+00 -1.12134e+00 -1.21470e+00 -1.20015e+00 -1.17237e+00 -1.22793e+00
1.05440e+05 5.27000e+02 -1.17875e+00 -1.17433e+00 -1.18316e+00 -1.19965e+00 -1.17197e+00 -1.22734e+00
1.05600e+05 5.28000e+02 -1.14152e+00 -1.10653e+00 -1.17652e+00 -1.19915e+00 -1.17158e+00 -1.22673e+00
1.05760e+05 5.28000e+02 -1.14152e+00 -1.10653e+00 -1.17652e+00 -1.19865e+00 -1.17120e+00 -1.22610e+00
1.05920e+05 5.29000e+02 -1.18441e+00 -1.13969e+00 -1.22914e+00 -1.19816e+00 -1.17085e+00 -1.22546e+00
1.06080e+05 5.30000e+02 -1.16437e+00 -1.14816e+00 -1.18058e+00 -1.19765e+00 -1.17050e+00 -1.22480e+00
1.06240e+05 5.31000e+02 -1.14177e+00 -1.12541e+00 -1.15814e+00 -1.19715e+00 -1.17017e+00 -1.22414e+00
1.06400e+05 5.32000e+02 -1.15714e+00 -1.13033e+00 -1.18394e+00 -1.19665e+00 -1.16985e+00 -1.22345e+00
1.06560e+05 5.32000e+02 -1.15714e+00 -1.13033e+00 -1.18394e+00 -1.19615e+00 -1.16955e+00 -1.22274e+00
1.06720e+05 5.33000e+02 -1.19159e+00 -1.15730e+00 -1.22588e+00 -1.19564e+00 -1.16925e+00 -1.22202e+00
1.06880e+05 5.34000e+02 -1.18675e+00 -1.16689e+00 -1.20662e+00 -1.19513e+00 -1.16897e+00 -1.22129e+00
1.07040e+05 5.35000e+02 -1.14570e+00 -1.12522e+00 -1.16618e+00 -1.19462e+00 -1.16870e+00 -1.22055e+00
1.07200e+05 5.36000e+02 -1.14630e+00 -1.13109e+00 -1.16152e+00 -1.19411e+00 -1.16843e+00 -1.21979e+00
1.07360e+05 5.36000e+02 -1.14630e+00 -1.13109e+00 -1.16152e+00 -1.19360e+00 -1.16818e+00 -1.21902e+00
1.07520e+05 5.37000e+02 -1.19541e+00 -1.18217e+00 -1.20866e+00 -1.19309e+00 -1.16793e+00 -1.21824e+00
1.07680e+05 5.38000e+02 -1.17151e+00 -1.11237e+00 -1.23066e+00 -1.19257e+00 -1.16770e+00 -1.21745e+00
1.07840e+05 5.39000e+02 -1.18899e+00 -1.13853e+00 -1.23945e+00 -1.19206e+00 -1.16747e+00 -1.21665e+00
1.08000e+05 5.40000e+02 -1.16842e+00 -1.13363e+00 -1.20320e+00 -1.19154e+00 -1.16725e+00 -1.21584e+00
1.08160e+05 5.40000e+02 -1.16842e+00 -1.13363e+00 -1.20320e+00 -1.19103e+00 -1.16703e+00 -1.21503e+00
1.08320e+05 5.41000e+02 -1.15340e+00 -1.13351e+00 -1.17329e+00 -1.19052e+00 -1.16681e+00 -1.21422e+00
1.08480e+05 5.42000e+02 -1.18709e+00 -1.15411e+00 -1.22006e+00 -1.19000e+00 -1.16660e+00 -1.21340e+00
1.08640e+05 5.43000e+02 -1.17133e+00 -1.13040e+00 -1.21226e+00 -1.18949e+00 -1.16640e+00 -1.21258e+00
1.08800e+05 5.44000e+02 -1.18472e+00 -1.15900e+00 -1.21044e+00 -1.18898e+00 -1.16620e+00 -1.21176e+00
1.08960e+05 5.44000e+02 -1.18472e+00 -1.15900e+00 -1.21044e+00 -1.18847e+00 -1.16600e+00 -1.21095e+00
1.09120e+05 5.45000e+02 -1.18581e+00 -1.15449e+00 -1.21713e+00 -1.18797e+00 -1.16580e+00 -1.21013e+00
1.09280e+05 5.46000e+02 -1.17698e+00 -1.15780e+00 -1.19616e+00 -1.18746e+00 -1.16560e+00 -1.20932e+00
1.09440e+05 5.47000e+02 -1.17905e+00 -1.15001e+00 -1.20810e+00 -1.18696e+00 -1.16541e+00 -1.20852e+00
1.09600e+05 5.48000e+02 -1.16833e+00 -1.12531e+00 -1.21134e+00 -1.18647e+00 -1.16522e+00 -1.20772e+00
1.09760e+05 5.48000e+02 -1.16833e+00 -1.12531e+00 -1.21134e+00 -1.18597e+00 -1.16501e+00 -1.20693e+00
1.09920e+05 5.49000e+02 -1.17842e+00 -1.15955e+00 -1.19730e+00 -1.18548e+00 -1.16482e+00 -1.20615e+00
1.10080e+05 5.50000e+02 -1.15315e+00 -1.13027e+00 -1.17603e+00 -1.18500e+00 -1.16461e+00 -1.20538e+00
1.10240e+05 5.51000e+02 -1.17535e+00 -1.14738e+00 -1.20331e+00 -1.18451e+00 -1.16441e+00 -1.20462e+00
1.10400e+05 5.52000e+02 -1.15922e+00 -1.13330e+00 -1.18514e+00 -1.18404e+00 -1.16420e+00 -1.20388e+00
1.10560e+05 5.52000e+02 -1.15922e+00 -1.13330e+00 -1.18514e+00 -1.18356e+00 -1.16399e+00 -1.20314e+00
1.10720e+05 5.53000e+02 -1.17252e+00 -1.14193e+00 -1.20311e+00 -1.18310e+00 -1.16378e+00 -1.20242e+00
1.10880e+05 5.54000e+02 -1.19476e+00 -1.16275e+00 -1.22676e+00 -1.18263e+00 -1.16355e+00 -1.20172e+00
1.11040e+05 5.55000e+02 -1.13915e+00 -1.10574e+00 -1.17256e+00 -1.18218e+00 -1.16333e+00 -1.20103e+00
1.11200e+05 5.56000e+02 -1.15696e+00 -1.13344e+00 -1.18047e+00 -1.18172e+00 -1.16309e+00 -1.20036e+00
1.11360e+05 5.56000e+02 -1.15696e+00 -1.13344e+00 -1.18047e+00 -1.18128e+00 -1.16285e+00 -1.19971e+00
1.11520e+05 5.57000e+02 -1.18197e+00 -1.14478e+00 -1.21916e+00 -1.18085e+00 -1.16261e+00 -1.19909e+00
1.11680e+05 5.58000e+02 -1.17493e+00 -1.15214e+00 -1.19773e+00 -1.18042e+00 -1.16236e+00 -1.19849e+00
1.11840e+05 5.59000e+02 -1.15000e+00 -1.11185e+00 -1.18816e+00 -1.18001e+00 -1.16211e+00 -1.19791e+00
1.12000e+05 5.60000e+02 -1.15449e+00 -1.12201e+00 -1.18697e+00 -1.17960e+00 -1.16184e+00 -1.19736e+00
1.12160e+05 5.60000e+02 -1.15449e+00 -1.12201e+00 -1.18697e+00 -1.17920e+00 -1.16157e+00 -1.19683e+00
1.12320e+05 5.61000e+02 -1.17397e+00 -1.14129e+00 -1.20665e+00 -1.17882e+00 -1.16130e+00 -1.19634e+00
1.12480e+05 5.62000e+02 -1.15708e+00 -1.13107e+00 -1.18308e+00 -1.17845e+00 -1.16102e+00 -1.19587e+00
1.12640e+05 5.63000e+02 -1.18230e+00 -1.11910e+00 -1.24549e+00 -1.17809e+00 -1.16074e+00 -1.19543e+00
1.12800e+05 5.64000e+02 -1.13300e+00 -1.09596e+00 -1.17003e+00 -1.17774e+00 -1.16046e+00 -1.19502e+00
1.12960e+05 5.64000e+02 -1.13300e+00 -1.09596e+00 -1.17003e+00 -1.17741e+00 -1.16017e+00 -1.19464e+00
1.13120e+05 5.65000e+02 -1.17379e+00 -1.13045e+00 -1.21714e+00 -1.17709e+00 -1.15989e+00 -1.19429e+00
1.13280e+05 5.66000e+02 -1.18057e+00 -1.13487e+00 -1.22626e+00 -1.17678e+00 -1.15960e+00 -1.19396e+00
1.13440e+05 5.67000e+02 -1.18870e+00 -1.17245e+00 -1.20496e+00 -1.17649e+00 -1.15932e+00 -1.19366e+00
1.13600e+05 5.68000e+02 -1.16230e+00 -1.12808e+00 -1.19652e+00 -1.17621e+00 -1.15903e+00 -1.19340e+00
1.13760e+05 5.68000e+02 -1.16230e+00 -1.12808e+00 -1.19652e+00 -1.17595e+00 -1.15874e+00 -1.19316e+00
1.13920e+05 5.69000e+02 -1.13953e+00 -1.09283e+00 -1.18623e+00 -1.17570e+00 -1.15846e+00 -1.19293e+00
1.14080e+05 5.70000e+02 -1.13321e+00 -1.10996e+00 -1.15645e+00 -1.17546e+00 -1.15818e+00 -1.19274e+00
1.14240e+05 5.71000e+02 -1.17557e+00 -1.13225e+00 -1.21889e+00 -1.17523e+00 -1.15791e+00 -1.19256e+00
1.14400e+05 5.72000e+02 -1.13512e+00 -1.10807e+00 -1.16217e+00 -1.17501e+00 -1.15764e+00 -1.19239e+00
1.14560e+05 5.72000e+02 -1.13512e+00 -1.10807e+00 -1.16217e+00 -1.17481e+00 -1.15738e+00 -1.19225e+00
1.14720e+05 5.73000e+02 -1.13533e+00 -1.10750e+00 -1.16316e+00 -1.17462e+00 -1.15711e+00 -1.19212e+00
1.14880e+05 5.74000e+02 -1.15144e+00 -1.14224e+00 -1.16063e+00 -1.17443e+00 -1.15686e+00 -1.19201e+00
1.15040e+05 5.75000e+02 -1.17318e+00 -1.13060e+00 -1.21577e+00 -1.17426e+00 -1.15661e+00 -1.19191e+00
1.15200e+05 5.76000e+02 -1.14867e+00 -1.11946e+00 -1.17788e+00 -1.17409e+00 -1.15636e+00 -1.19182e+00
1.15360e+05 5.76000e+02 -1.14867e+00 -1.11946e+00 -1.17788e+00 -1.17392e+00 -1.15611e+00 -1.19173e+00
1.15520e+05 5.77000e+02 -1.16150e+00 -1.14634e+00 -1.17666e+00 -1.17376e+00 -1.15586e+00 -1.19166e+00
1.15680e+05 5.78000e+02 -1.16045e+00 -1.14072e+00 -1.18017e+00 -1.17361e+00 -1.15562e+00 -1.19160e+00
1.15840e+05 5.79000e+02 -1.16571e+00 -1.15294e+00 -1.17848e+00 -1.17345e+00 -1.15537e+00 -1.19153e+00
1.16000e+05 5.80000e+02 -1.14960e+00 -1.13697e+00 -1.16223e+00 -1.17330e+00 -1.15512e+00 -1.19147e+00
1.16160e+05 5.80000e+02 -1.14960e+00 -1.13697e+00 -1.16223e+00 -1.17315e+00 -1.15487e+00 -1.19143e+00
1.16320e+05 5.81000e+02 -1.15525e+00 -1.14075e+00 -1.16975e+00 -1.17300e+00 -1.15461e+00 -1.19138e+00
1.16480e+05 5.82000e+02 -1.14695e+00 -1.13109e+00 -1.16281e+00 -1.17285e+00 -1.15436e+00 -1.19134e+00
1.16640e+05 5.83000e+02 -1.16060e+00 -1.15023e+00 -1.17097e+00 -1.17269e+00 -1.15409e+00 -1.19129e+00
1.16800e+05 5.84000e+02 -1.16075e+00 -1.11725e+00 -1.20424e+00 -1.17254e+00 -1.15382e+00 -1.19126e+00
1.16960e+05 5.84000e+02 -1.16075e+00 -1.11725e+00 -1.20424e+00 -1.17238e+00 -1.15354e+00 -1.19122e+00
1.17120e+05 5.85000e+02 -1.12510e+00 -1.11057e+00 -1.13963e+00 -1.17222e+00 -1.15325e+00 -1.19119e+00
1.17280e+05 5.86000e+02 -1.14134e+00 -1.11709e+00 -1.16558e+00 -1.17205e+00 -1.15294e+00 -1.19116e+00
1.17440e+05 5.87000e+02 -1.13793e+00 -1.11926e+00 -1.15660e+00 -1.17187e+00 -1.15262e+00 -1.19112e+00
1.17600e+05 5.88000e+02 -1.13225e+00 -1.08990e+00 -1.17460e+00 -1.17170e+00 -1.15230e+00 -1.19109e+00
1.17760e+05 5.88000e+02 -1.13225e+00 -1.08990e+00 -1.17460e+00 -1.17151e+00 -1.15196e+00 -1.19105e+00
1.17920e+05 5.89000e+02 -1.14616e+00 -1.12134e+00 -1.17098e+00 -1.17131e+00 -1.15161e+00 -1.19101e+00
1.18080e+05 5.90000e+02 -1.14662e+00 -1.13080e+00 -1.16244e+00 -1.17111e+00 -1.15125e+00 -1.19096e+00
1.18240e+05 5.91000e+02 -1.12702e+00 -1.09523e+00 -1.15880e+00 -1.17090e+00 -1.15089e+00 -1.19091e+00
1.18400e+05 5.92000e+02 -1.15306e+00 -1.12237e+00 -1.18375e+00 -1.17068e+00 -1.15051e+00 -1.19084e+00
1.18560e+05 5.92000e+02 -1.15306e+00 -1.12237e+00 -1.18375e+00 -1.17044e+00 -1.15012e+00 -1.19077e+00
1.18720e+05 5.93000e+02 -1.15061e+00 -1.14479e+00 -1.15643e+00 -1.17020e+00 -1.14973e+00 -1.19068e+00
1.18880e+05 5.94000e+02 -1.15134e+00 -1.12863e+00 -1.17406e+00 -1.16995e+00 -1.14933e+00 -1.19058e+00
1.19040e+05 5.95000e+02 -1.15892e+00 -1.10660e+00 -1.21123e+00 -1.16969e+00 -1.14893e+00 -1.19045e+00
1.19200e+05 5.96000e+02 -1.15353e+00 -1.10735e+00 -1.19970e+00 -1.16942e+00 -1.14852e+00 -1.19032e+00
1.19360e+05 5.96000e+02 -1.15353e+00 -1.10735e+00 -1.19970e+00 -1.16914e+00 -1.14812e+00 -1.19016e+00
1.19520e+05 5.97000e+02 -1.13748e+00 -1.10555e+00 -1.16942e+00 -1.16885e+00 -1.14771e+00 -1.18999e+00
1.19680e+05 5.98000e+02 -1.15993e+00 -1.13702e+00 -1.18283e+00 -1.16856e+00 -1.14731e+00 -1.18980e+00
1.19840e+05 5.99000e+02 -1.15801e+00 -1.11543e+00 -1.20059e+00 -1.16825e+00 -1.14691e+00 -1.18959e+00
1.20000e+05 6.00000e+02 -1.16003e+00 -1.11015e+00 -1.20990e+00 -1.16793e+00 -1.14651e+00 -1.18935e+00
1.20160e+05 6.00000e+02 -1.16003e+00 -1.11015e+00 -1.20990e+00 -1.16760e+00 -1.14612e+00 -1.18909e+00
1.20320e+05 6.01000e+02 -1.13206e+00 -1.10080e+00 -1.16331e+00 -1.16727e+00 -1.14574e+00 -1.18880e+00
1.20480e+05 6.02000e+02 -1.15415e+00 -1.12414e+00 -1.18415e+00 -1.16692e+00 -1.14535e+00 -1.18849e+00
1.20640e+05 6.03000e+02 -1.13198e+00 -1.11414e+00 -1.14983e+00 -1.16657e+00 -1.14497e+00 -1.18816e+00
1.20800e+05 6.04000e+02 -1.12454e+00 -1.11110e+00 -1.13798e+00 -1.16620e+00 -1.14460e+00 -1.18780e+00
1.20960e+05 6.04000e+02 -1.12454e+00 -1.11110e+00 -1.13798e+00 -1.16583e+00 -1.14424e+00 -1.18742e+00
1.21120e+05 6.05000e+02 -1.13751e+00 -1.12563e+00 -1.14939e+00 -1.16545e+00 -1.14388e+00 -1.18703e+00
1.21280e+05 6.06000e+02 -1.13598e+00 -1.10397e+00 -1.16798e+00 -1.16506e+00 -1.14352e+00 -1.18660e+00
1.21440e+05 6.07000e+02 -1.13637e+00 -1.10711e+00 -1.16563e+00 -1.16466e+00 -1.14317e+00 -1.18616e+00
1.21600e+05 6.08000e+02 -1.14414e+00 -1.12832e+00 -1.15997e+00 -1.16426e+00 -1.14282e+00 -1.18570e+00
1.21760e+05 6.08000e+02 -1.14414e+00 -1.12832e+00 -1.15997e+00 -1.16385e+00 -1.14248e+00 -1.18522e+00
1.21920e+05 6.09000e+02 -1.13677e+00 -1.09598e+00 -1.17755e+00 -1.16343e+00 -1.14214e+00 -1.18473e+00
1.22080e+05 6.10000e+02 -1.14945e+00 -1.10816e+00 -1.19073e+00 -1.16301e+00 -1.14179e+00 -1.18422e+00
1.22240e+05 6.11000e+02 -1.12435e+00 -1.10336e+00 -1.14533e+00 -1.16258e+00 -1.14145e+00 -1.18370e+00
1.22400e+05 6.12000e+02 -1.16600e+00 -1.15126e+00 -1.18075e+00 -1.16214e+00 -1.14112e+00 -1.18316e+00
1.22560e+05 6.12000e+02 -1.16600e+00 -1.15126e+00 -1.18075e+00 -1.16170e+00 -1.14078e+00 -1.18263e+00
1.22720e+05 6.13000e+02 -1.13366e+00 -1.11182e+00 -1.15550e+00 -1.16126e+00 -1.14045e+00 -1.18208e+00
1.22880e+05 6.14000e+02 -1.17076e+00 -1.15740e+00 -1.18412e+00 -1.16082e+00 -1.14012e+00 -1.18152e+00
1.23040e+05 6.15000e+02 -1.16354e+00 -1.10781e+00 -1.21928e+00 -1.16038e+00 -1.13978e+00 -1.18097e+00
1.23200e+05 6.16000e+02 -1.11893e+00 -1.08283e+00 -1.15503e+00 -1.15994e+00 -1.13946e+00 -1.18041e+00
1.23360e+05 6.16000e+02 -1.11893e+00 -1.08283e+00 -1.15503e+00 -1.15949e+00 -1.13913e+00 -1.17985e+00
1.23520e+05 6.17000e+02 -1.12035e+00 -1.09130e+00 -1.14940e+00 -1.15905e+00 -1.13880e+00 -1.17930e+00
1.23680e+05 6.18000e+02 -1.14708e+00 -1.10531e+00 -1.18886e+00 -1.15861e+00 -1.13847e+00 -1.17874e+00
1.23840e+05 6.19000e+02 -1.14382e+00 -1.11179e+00 -1.17586e+00 -1.15817e+00 -1.13815e+00 -1.17819e+00
1.24000e+05 6.20000e+02 -1.13101e+00 -1.11826e+00 -1.14376e+00 -1.15774e+00 -1.13783e+00 -1.17765e+00
1.24160e+05 6.20000e+02 -1.13101e+00 -1.11826e+00 -1.14376e+00 -1.15731e+00 -1.13750e+00 -1.17711e+00
1.24320e+05 6.21000e+02 -1.12306e+00 -1.10118e+00 -1.14494e+00 -1.15688e+00 -1.13718e+00 -1.17658e+00
1.24480e+05 6.22000e+02 -1.14443e+00 -1.10998e+00 -1.17887e+00 -1.15646e+00 -1.13685e+00 -1.17606e+00
1.24640e+05 6.23000e+02 -1.14125e+00 -1.13430e+00 -1.14820e+00 -1.15604e+00 -1.13653e+00 -1.17556e+00
1.24800e+05 6.24000e+02 -1.12091e+00 -1.11260e+00 -1.12921e+00 -1.15563e+00 -1.13620e+00 -1.17505e+00
1.24960e+05 6.24000e+02 -1.12091e+00 -1.11260e+00 -1.12921e+00 -1.15522e+00 -1.13589e+00 -1.17456e+00
1.25120e+05 6.25000e+02 -1.15407e+00 -1.12660e+00 -1.18154e+00 -1.15482e+00 -1.13556e+00 -1.17408e+00
1.25280e+05 6.26000e+02 -1.12727e+00 -1.10116e+00 -1.15338e+00 -1.15442e+00 -1.13524e+00 -1.17361e+00
1.25440e+05 6.27000e+02 -1.12359e+00 -1.10637e+00 -1.14080e+00 -1.15403e+00 -1.13492e+00 -1.17314e+00
1.25600e+05 6.28000e+02 -1.15101e+00 -1.12208e+00 -1.17993e+00 -1.15365e+00 -1.13460e+00 -1.17269e+00
1.25760e+05 6.28000e+02 -1.15101e+00 -1.12208e+00 -1.17993e+00 -1.15326e+00 -1.13427e+00 -1.17225e+00
1.25920e+05 6.29000e+02 -1.11951e+00 -1.09657e+00 -1.14245e+00 -1.15289e+00 -1.13395e+00 -1.17183e+00
1.26080e+05 6.30000e+02 -1.12414e+00 -1.11054e+00 -1.13773e+00 -1.15252e+00 -1.13363e+00 -1.17141e+00
1.26240e+05 6.31000e+02 -1.14935e+00 -1.14359e+00 -1.15510e+00 -1.15216e+00 -1.13330e+00 -1.17101e+00
1.26400e+05 6.32000e+02 -1.11575e+00 -1.09995e+00 -1.13156e+00 -1.15180e+00 -1.13298e+00 -1.17062e+00
1.26560e+05 6.32000e+02 -1.11575e+00 -1.09995e+00 -1.13156e+00 -1.15145e+00 -1.13266e+00 -1.17024e+00
1.26720e+05 6.33000e+02 -1.15740e+00 -1.12417e+00 -1.19062e+00 -1.15110e+00 -1.13233e+00 -1.16987e+00
1.26880e+05 6.34000e+02 -1.11229e+00 -1.09114e+00 -1.13345e+00 -1.15077e+00 -1.13201e+00 -1.16953e+00
1.27040e+05 6.35000e+02 -1.13449e+00 -1.12513e+00 -1.14386e+00 -1.15043e+00 -1.13168e+00 -1.16918e+00
1.27200e+05 6.36000e+02 -1.12300e+00 -1.08715e+00 -1.15885e+00 -1.15010e+00 -1.13135e+00 -1.16885e+00
1.27360e+05 6.36000e+02 -1.12300e+00 -1.08715e+00 -1.15885e+00 -1.14978e+00 -1.13103e+00 -1.16853e+00
1.27520e+05 6.37000e+02 -1.13168e+00 -1.08782e+00 -1.17554e+00 -1.14946e+00 -1.13069e+00 -1.16823e+00
1.27680e+05 6.38000e+02 -1.12597e+00 -1.10590e+00 -1.14605e+00 -1.14914e+00 -1.13037e+00 -1.16792e+00
1.27840e+05 6.39000e+02 -1.12647e+00 -1.09707e+00 -1.15588e+00 -1.14884e+00 -1.13004e+00 -1.16763e+00
1.28000e+05 6.40000e+02 -1.12355e+00 -1.10816e+00 -1.13893e+00 -1.14853e+00 -1.12971e+00 -1.16735e+00
1.28160e+05 6.40000e+02 -1.12355e+00 -1.10816e+00 -1.13893e+00 -1.14823e+00 -1.12938e+00 -1.16707e+00
1.28320e+05 6.41000e+02 -1.11434e+00 -1.11016e+00 -1.11852e+00 -1.14793e+00 -1.12906e+00 -1.16680e+00
1.28480e+05 6.42000e+02 -1.15913e+00 -1.12932e+00 -1.18893e+00 -1.14763e+00 -1.12873e+00 -1.16653e+00
1.28640e+05 6.43000e+02 -1.12059e+00 -1.09444e+00 -1.14674e+00 -1.14734e+00 -1.12840e+00 -1.16628e+00
1.28800e+05 6.44000e+02 -1.11841e+00 -1.09370e+00 -1.14312e+00 -1.14705e+00 -1.12808e+00 -1.16601e+00
1.28960e+05 6.44000e+02 -1.11841e+00 -1.09370e+00 -1.14312e+00 -1.14676e+00 -1.12776e+00 -1.16576e+00
1.29120e+05 6.45000e+02 -1.14111e+00 -1.09544e+00 -1.18678e+00 -1.14647e+00 -1.12743e+00 -1.16550e+00
1.29280e+05 6.46000e+02 -1.13975e+00 -1.10231e+00 -1.17720e+00 -1.14618e+00 -1.12711e+00 -1.16524e+00
1.29440e+05 6.47000e+02 -1.09887e+00 -1.07335e+00 -1.12440e+00 -1.14589e+00 -1.12680e+00 -1.16497e+00
1.29600e+05 6.48000e+02 -1.10772e+00 -1.09909e+00 -1.11635e+00 -1.14560e+00 -1.12649e+00 -1.16471e+00
1.29760e+05 6.48000e+02 -1.10772e+00 -1.09909e+00 -1.11635e+00 -1.14531e+00 -1.12618e+00 -1.16444e+00
1.29920e+05 6.49000e+02 -1.11356e+00 -1.10202e+00 -1.12510e+00 -1.14502e+00 -1.12587e+00 -1.16417e+00
1.30080e+05 6.50000e+02 -1.13615e+00 -1.10216e+00 -1.17013e+00 -1.14473e+00 -1.12557e+00 -1.16388e+00
1.30240e+05 6.51000e+02 -1.16063e+00 -1.08969e+00 -1.23157e+00 -1.14443e+00 -1.12527e+00 -1.16360e+00
1.30400e+05 6.52000e+02 -1.18707e+00 -1.12175e+00 -1.25239e+00 -1.14414e+00 -1.12498e+00 -1.16330e+00
1.30560e+05 6.52000e+02 -1.18707e+00 -1.12175e+00 -1.25239e+00 -1.14384e+00 -1.12469e+00 -1.16299e+00
1.30720e+05 6.53000e+02 -1.13502e+00 -1.12182e+00 -1.14822e+00 -1.14354e+00 -1.12441e+00 -1.16268e+00
1.30880e+05 6.54000e+02 -1.11213e+00 -1.08686e+00 -1.13741e+00 -1.14324e+00 -1.12412e+00 -1.16235e+00
1.31040e+05 6.55000e+02 -1.11874e+00 -1.11049e+00 -1.12700e+00 -1.14293e+00 -1.12385e+00 -1.16202e+00
1.31200e+05 6.56000e+02 -1.12643e+00 -1.09831e+00 -1.15455e+00 -1.14263e+00 -1.12358e+00 -1.16168e+00
1.31360e+05 6.56000e+02 -1.12643e+00 -1.09831e+00 -1.15455e+00 -1.14232e+00 -1.12331e+00 -1.16132e+00
1.31520e+05 6.57000e+02 -1.15595e+00 -1.12253e+00 -1.18937e+00 -1.14200e+00 -1.12304e+00 -1.16096e+00
1.31680e+05 6.58000e+02 -1.13324e+00 -1.10732e+00 -1.15917e+00 -1.14169e+00 -1.12278e+00 -1.16059e+00
1.31840e+05 6.59000e+02 -1.11752e+00 -1.09080e+00 -1.14423e+00 -1.14137e+00 -1.12251e+00 -1.16022e+00
1.32000e+05 6.60000e+02 -1.09259e+00 -1.08150e+00 -1.10367e+00 -1.14105e+00 -1.12225e+00 -1.15984e+00
1.32160e+05 6.60000e+02 -1.09259e+00 -1.08150e+00 -1.10367e+00 -1.14072e+00 -1.12200e+00 -1.15945e+00
1.32320e+05 6.61000e+02 -1.13000e+00 -1.10055e+00 -1.15944e+00 -1.14040e+00 -1.12174e+00 -1.15905e+00
1.32480e+05 6.62000e+02 -1.10566e+00 -1.07954e+00 -1.13178e+00 -1.14007e+00 -1.12149e+00 -1.15865e+00
1.32640e+05 6.63000e+02 -1.15221e+00 -1.12302e+00 -1.18140e+00 -1.13974e+00 -1.12123e+00 -1.15825e+00
1.32800e+05 6.64000e+02 -1.11465e+00 -1.10306e+00 -1.12624e+00 -1.13941e+00 -1.12098e+00 -1.15784e+00
1.32960e+05 6.64000e+02 -1.11465e+00 -1.10306e+00 -1.12624e+00 -1.13908e+00 -1.12073e+00 -1.15743e+00
1.33120e+05 6.65000e+02 -1.12474e+00 -1.12137e+00 -1.12811e+00 -1.13875e+00 -1.12046e+00 -1.15703e+00
1.33280e+05 6.66000e+02 -1.12506e+00 -1.08142e+00 -1.16869e+00 -1.13842e+00 -1.12021e+00 -1.15662e+00
1.33440e+05 6.67000e+02 -1.09366e+00 -1.07318e+00 -1.11414e+00 -1.13809e+00 -1.11996e+00 -1.15622e+00
1.33600e+05 6.68000e+02 -1.13889e+00 -1.12445e+00 -1.15333e+00 -1.13776e+00 -1.11970e+00 -1.15582e+00
1.33760e+05 6.68000e+02 -1.13889e+00 -1.12445e+00 -1.15333e+00 -1.13744e+00 -1.11944e+00 -1.15544e+00
1.33920e+05 6.69000e+02 -1.10847e+00 -1.07756e+00 -1.13937e+00 -1.13712e+00 -1.11919e+00 -1.15506e+00
1.34080e+05 6.70000e+02 -1.12997e+00 -1.11484e+00 -1.14511e+00 -1.13681e+00 -1.11893e+00 -1.15469e+00
1.34240e+05 6.71000e+02 -1.13265e+00 -1.11949e+00 -1.14581e+00 -1.13650e+00 -1.11868e+00 -1.15432e+00
1.34400e+05 6.72000e+02 -1.11783e+00 -1.11630e+00 -1.11936e+00 -1.13620e+00 -1.11844e+00 -1.15397e+00
1.34560e+05 6.72000e+02 -1.11783e+00 -1.11630e+00 -1.11936e+00 -1.13591e+00 -1.11818e+00 -1.15363e+00
1.34720e+05 6.73000e+02 -1.10878e+00 -1.08492e+00 -1.13265e+00 -1.13563e+00 -1.11794e+00 -1.15331e+00
1.34880e+05 6.74000e+02 -1.13313e+00 -1.12198e+00 -1.14428e+00 -1.13535e+00 -1.11770e+00 -1.15300e+00
1.35040e+05 6.75000e+02 -1.13196e+00 -1.09987e+00 -1.16405e+00 -1.13508e+00 -1.11746e+00 -1.15270e+00
1.35200e+05 6.76000e+02 -1.11057e+00 -1.08545e+00 -1.13569e+00 -1.13482e+00 -1.11722e+00 -1.15241e+00
1.35360e+05 6.76000e+02 -1.11057e+00 -1.08545e+00 -1.13569e+00 -1.13456e+00 -1.11698e+00 -1.15214e+00
1.35520e+05 6.77000e+02 -1.12740e+00 -1.09810e+00 -1.15670e+00 -1.13432e+00 -1.11675e+00 -1.15189e+00
1.35680e+05 6.78000e+02 -1.12334e+00 -1.10274e+00 -1.14394e+00 -1.13408e+00 -1.11651e+00 -1.15165e+00
1.35840e+05 6.79000e+02 -1.09698e+00 -1.07266e+00 -1.12131e+00 -1.13385e+00 -1.11627e+00 -1.15142e+00
1.36000e+05 6.80000e+02 -1.10259e+00 -1.06652e+00 -1.13866e+00 -1.13362e+00 -1.11604e+00 -1.15120e+00
1.36160e+05 6.80000e+02 -1.10259e+00 -1.06652e+00 -1.13866e+00 -1.13340e+00 -1.11581e+00 -1.15100e+00
1.36320e+05 6.81000e+02 -1.13231e+00 -1.11042e+00 -1.15421e+00 -1.13319e+00 -1.11558e+00 -1.15080e+00
1.36480e+05 6.82000e+02 -1.13499e+00 -1.10877e+00 -1.16121e+00 -1.13298e+00 -1.11535e+00 -1.15062e+00
1.36640e+05 6.83000e+02 -1.13358e+00 -1.10108e+00 -1.16608e+00 -1.13278e+00 -1.11511e+00 -1.15044e+00
1.36800e+05 6.84000e+02 -1.11464e+00 -1.08554e+00 -1.14373e+00 -1.13257e+00 -1.11487e+00 -1.15027e+00
1.36960e+05 6.84000e+02 -1.11464e+00 -1.08554e+00 -1.14373e+00 -1.13238e+00 -1.11465e+00 -1.15011e+00
1.37120e+05 6.85000e+02 -1.11806e+00 -1.09364e+00 -1.14249e+00 -1.13218e+00 -1.11441e+00 -1.14995e+00
1.37280e+05 6.86000e+02 -1.13715e+00 -1.12362e+00 -1.15069e+00 -1.13198e+00 -1.11417e+00 -1.14979e+00
1.37440e+05 6.87000e+02 -1.11452e+00 -1.09610e+00 -1.13295e+00 -1.13179e+00 -1.11394e+00 -1.14964e+00
1.37600e+05 6.88000e+02 -1.12982e+00 -1.10962e+00 -1.15003e+00 -1.13159e+00 -1.11370e+00 -1.14948e+00
1.37760e+05 6.88000e+02 -1.12982e+00 -1.10962e+00 -1.15003e+00 -1.13139e+00 -1.11346e+00 -1.14932e+00
1.37920e+05 6.89000e+02 -1.09475e+00 -1.09089e+00 -1.09861e+00 -1.13119e+00 -1.11323e+00 -1.14915e+00
1.38080e+05 6.90000e+02 -1.12867e+00 -1.11622e+00 -1.14111e+00 -1.13099e+00 -1.11300e+00 -1.14899e+00
1.38240e+05 6.91000e+02 -1.09499e+00 -1.08253e+00 -1.10745e+00 -1.13079e+00 -1.11276e+00 -1.14881e+00
1.38400e+05 6.92000e+02 -1.09213e+00 -1.06752e+00 -1.11674e+00 -1.13058e+00 -1.11253e+00 -1.14863e+00
1.38560e+05 6.92000e+02 -1.09213e+00 -1.06752e+00 -1.11674e+00 -1.13037e+00 -1.11229e+00 -1.14845e+00
1.38720e+05 6.93000e+02 -1.12118e+00 -1.08528e+00 -1.15708e+00 -1.13016e+00 -1.11206e+00 -1.14826e+00
1.38880e+05 6.94000e+02 -1.13640e+00 -1.10823e+00 -1.16457e+00 -1.12995e+00 -1.11183e+00 -1.14806e+00
1.39040e+05 6.95000e+02 -1.11103e+00 -1.08608e+00 -1.13598e+00 -1.12973e+00 -1.11161e+00 -1.14785e+00
1.39200e+05 6.96000e+02 -1.11322e+00 -1.09584e+00 -1.13060e+00 -1.12951e+00 -1.11138e+00 -1.14764e+00
1.39360e+05 6.96000e+02 -1.11322e+00 -1.09584e+00 -1.13060e+00 -1.12928e+00 -1.11114e+00 -1.14742e+00
1.39520e+05 6.97000e+02 -1.11233e+00 -1.09772e+00 -1.12694e+00 -1.12906e+00 -1.11092e+00 -1.14720e+00
1.39680e+05 6.98000e+02 -1.11210e+00 -1.08287e+00 -1.14134e+00 -1.12883e+00 -1.11069e+00 -1.14697e+00
1.39840e+05 6.99000e+02 -1.14288e+00 -1.11912e+00 -1.16663e+00 -1.12860e+00 -1.11046e+00 -1.14675e+00
1.40000e+05 7.00000e+02 -1.11885e+00 -1.10244e+00 -1.13526e+00 -1.12837e+00 -1.11023e+00 -1.14651e+00
1.40160e+05 7.00000e+02 -1.11885e+00 -1.10244e+00 -1.13526e+00 -1.12814e+00 -1.11001e+00 -1.14628e+00
1.40320e+05 7.01000e+02 -1.11455e+00 -1.09816e+00 -1.13095e+00 -1.12791e+00 -1.10978e+00 -1.14604e+00
1.40480e+05 7.02000e+02 -1.09487e+00 -1.07825e+00 -1.11150e+00 -1.12768e+00 -1.10956e+00 -1.14580e+00
1.40640e+05 7.03000e+02 -1.11738e+00 -1.09911e+00 -1.13565e+00 -1.12744e+00 -1.10934e+00 -1.14555e+00
1.40800e+05 7.04000e+02 -1.07842e+00 -1.06282e+00 -1.09401e+00 -1.12721e+00 -1.10912e+00 -1.14531e+00
1.40960e+05 7.04000e+02 -1.07842e+00 -1.06282e+00 -1.09401e+00 -1.12698e+00 -1.10889e+00 -1.14507e+00
1.41120e+05 7.05000e+02 -1.10356e+00 -1.08412e+00 -1.12300e+00 -1.12675e+00 -1.10868e+00 -1.14482e+00
1.41280e+05 7.06000e+02 -1.12114e+00 -1.07799e+00 -1.16429e+00 -1.12652e+00 -1.10847e+00 -1.14457e+00
1.41440e+05 7.07000e+02 -1.12620e+00 -1.09224e+00 -1.16015e+00 -1.12629e+00 -1.10826e+00 -1.14432e+00
1.41600e+05 7.08000e+02 -1.10263e+00 -1.09737e+00 -1.10790e+00 -1.12605e+00 -1.10804e+00 -1.14406e+00
1.41760e+05 7.08000e+02 -1.10263e+00 -1.09737e+00 -1.10790e+00 -1.12583e+00 -1.10784e+00 -1.14381e+00
1.41920e+05 7.09000e+02 -1.10023e+00 -1.07621e+00 -1.12426e+00 -1.12560e+00 -1.10765e+00 -1.14355e+00
1.42080e+05 7.10000e+02 -1.10384e+00 -1.06928e+00 -1.13841e+00 -1.12537e+00 -1.10745e+00 -1.14330e+00
1.42240e+05 7.11000e+02 -1.11946e+00 -1.09815e+00 -1.14077e+00 -1.12515e+00 -1.10725e+00 -1.14304e+00
1.42400e+05 7.12000e+02 -1.11138e+00 -1.09409e+00 -1.12867e+00 -1.12492e+00 -1.10706e+00 -1.14278e+00
1.42560e+05 7.12000e+02 -1.11138e+00 -1.09409e+00 -1.12867e+00 -1.12469e+00 -1.10688e+00 -1.14250e+00
1.42720e+05 7.13000e+02 -1.11493e+00 -1.08635e+00 -1.14351e+00 -1.12447e+00 -1.10670e+00 -1.14224e+00
1.42880e+05 7.14000e+02 -1.11078e+00 -1.08069e+00 -1.14087e+00 -1.12424e+00 -1.10653e+00 -1.14196e+00
1.43040e+05 7.15000e+02 -1.10869e+00 -1.07710e+00 -1.14028e+00 -1.12402e+00 -1.10636e+00 -1.14168e+00
1.43200e+05 7.16000e+02 -1.10013e+00 -1.09231e+00 -1.10795e+00 -1.12379e+00 -1.10618e+00 -1.14140e+00
1.43360e+05 7.16000e+02 -1.10013e+00 -1.09231e+00 -1.10795e+00 -1.12357e+00 -1.10602e+00 -1.14112e+00
1.43520e+05 7.17000e+02 -1.09601e+00 -1.05485e+00 -1.13717e+00 -1.12334e+00 -1.10585e+00 -1.14083e+00
1.43680e+05 7.18000e+02 -1.10940e+00 -1.08890e+00 -1.12990e+00 -1.12312e+00 -1.10570e+00 -1.14054e+00
1.43840e+05 7.19000e+02 -1.09974e+00 -1.09544e+00 -1.10403e+00 -1.12289e+00 -1.10554e+00 -1.14024e+00
1.44000e+05 7.20000e+02 -1.11822e+00 -1.09833e+00 -1.13811e+00 -1.12266e+00 -1.10538e+00 -1.13994e+00
1.44160e+05 7.20000e+02 -1.11822e+00 -1.09833e+00 -1.13811e+00 -1.12243e+00 -1.10523e+00 -1.13963e+00
1.44320e+05 7.21000e+02 -1.07850e+00 -1.04786e+00 -1.10914e+00 -1.12220e+00 -1.10507e+00 -1.13933e+00
1.44480e+05 7.22000e+02 -1.09391e+00 -1.07666e+00 -1.11116e+00 -1.12197e+00 -1.10492e+00 -1.13902e+00
1.44640e+05 7.23000e+02 -1.12473e+00 -1.10648e+00 -1.14298e+00 -1.12173e+00 -1.10476e+00 -1.13871e+00
1.44800e+05 7.24000e+02 -1.09705e+00 -1.08244e+00 -1.11165e+00 -1.12150e+00 -1.10460e+00 -1.13839e+00
1.44960e+05 7.24000e+02 -1.09705e+00 -1.08244e+00 -1.11165e+00 -1.12126e+00 -1.10444e+00 -1.13807e+00
1.45120e+05 7.25000e+02 -1.11148e+00 -1.08627e+00 -1.13669e+00 -1.12102e+00 -1.10428e+00 -1.13775e+00
1.45280e+05 7.26000e+02 -1.13091e+00 -1.04716e+00 -1.21466e+00 -1.12077e+00 -1.10411e+00 -1.13744e+00
1.45440e+05 7.27000e+02 -1.11397e+00 -1.08091e+00 -1.14703e+00 -1.12052e+00 -1.10394e+00 -1.13710e+00
1.45600e+05 7.28000e+02 -1.11199e+00 -1.06699e+00 -1.15699e+00 -1.12028e+00 -1.10376e+00 -1.13679e+00
1.45760e+05 7.28000e+02 -1.11199e+00 -1.06699e+00 -1.15699e+00 -1.12002e+00 -1.10358e+00 -1.13646e+00
1.45920e+05 7.29000e+02 -1.12303e+00 -1.09496e+00 -1.15109e+00 -1.11977e+00 -1.10339e+00 -1.13615e+00
1.46080e+05 7.30000e+02 -1.13483e+00 -1.08170e+00 -1.18795e+00 -1.11951e+00 -1.10320e+00 -1.13583e+00
1.46240e+05 7.31000e+02 -1.10038e+00 -1.07926e+00 -1.12150e+00 -1.11925e+00 -1.10299e+00 -1.13551e+00
1.46400e+05 7.32000e+02 -1.10216e+00 -1.09566e+00 -1.10866e+00 -1.11899e+00 -1.10278e+00 -1.13520e+00
1.46560e+05 7.32000e+02 -1.10216e+00 -1.09566e+00 -1.10866e+00 -1.11872e+00 -1.10255e+00 -1.13489e+00
1.46720e+05 7.33000e+02 -1.13256e+00 -1.08041e+00 -1.18471e+00 -1.11845e+00 -1.10232e+00 -1.13458e+00
1.46880e+05 7.34000e+02 -1.10394e+00 -1.07402e+00 -1.13386e+00 -1.11818e+00 -1.10208e+00 -1.13428e+00
1.47040e+05 7.35000e+02 -1.10966e+00 -1.09282e+00 -1.12649e+00 -1.11790e+00 -1.10183e+00 -1.13398e+00
1.47200e+05 7.36000e+02 -1.10960e+00 -1.08595e+00 -1.13325e+00 -1.11763e+00 -1.10157e+00 -1.13369e+00
1.47360e+05 7.36000e+02 -1.10960e+00 -1.08595e+00 -1.13325e+00 -1.11735e+00 -1.10130e+00 -1.13340e+00
1.47520e+05 7.37000e+02 -1.09878e+00 -1.07973e+00 -1.11784e+00 -1.11707e+00 -1.10102e+00 -1.13311e+00
1.47680e+05 7.38000e+02 -1.08748e+00 -1.06534e+00 -1.10961e+00 -1.11679e+00 -1.10073e+00 -1.13284e+00
1.47840e+05 7.39000e+02 -1.10134e+00 -1.09630e+00 -1.10638e+00 -1.11650e+00 -1.10043e+00 -1.13257e+00
1.48000e+05 7.40000e+02 -1.10742e+00 -1.08691e+00 -1.12793e+00 -1.11621e+00 -1.10012e+00 -1.13231e+00
1.48160e+05 7.40000e+02 -1.10742e+00 -1.08691e+00 -1.12793e+00 -1.11593e+00 -1.09979e+00 -1.13206e+00
1.48320e+05 7.41000e+02 -1.09639e+00 -1.09580e+00 -1.09698e+00 -1.11564e+00 -1.09947e+00 -1.13182e+00
1.48480e+05 7.42000e+02 -1.10858e+00 -1.08098e+00 -1.13617e+00 -1.11536e+00 -1.09913e+00 -1.13160e+00
1.48640e+05 7.43000e+02 -1.10438e+00 -1.09804e+00 -1.11073e+00 -1.11508e+00 -1.09877e+00 -1.13138e+00
1.48800e+05 7.44000e+02 -1.09464e+00 -1.07005e+00 -1.11924e+00 -1.11480e+00 -1.09841e+00 -1.13119e+00
1.48960e+05 7.44000e+02 -1.09464e+00 -1.07005e+00 -1.11924e+00 -1.11452e+00 -1.09804e+00 -1.13101e+00
1.49120e+05 7.45000e+02 -1.08949e+00 -1.07601e+00 -1.10296e+00 -1.11425e+00 -1.09767e+00 -1.13084e+00
1.49280e+05 7.46000e+02 -1.09979e+00 -1.08629e+00 -1.11328e+00 -1.11399e+00 -1.09728e+00 -1.13070e+00
1.49440e+05 7.47000e+02 -1.09267e+00 -1.06166e+00 -1.12368e+00 -1.11374e+00 -1.09690e+00 -1.13058e+00
1.49600e+05 7.48000e+02 -1.08626e+00 -1.05871e+00 -1.11382e+00 -1.11348e+00 -1.09649e+00 -1.13047e+00
1.49760e+05 7.48000e+02 -1.08626e+00 -1.05871e+00 -1.11382e+00 -1.11324e+00 -1.09609e+00 -1.13039e+00
1.49920e+05 7.49000e+02 -1.11463e+00 -1.08408e+00 -1.14517e+00 -1.11301e+00 -1.09569e+00 -1.13033e+00
1.50080e+05 7.50000e+02 -1.09212e+00 -1.09036e+00 -1.09388e+00 -1.11278e+00 -1.09528e+00 -1.13028e+00
1.50240e+05 7.51000e+02 -1.09102e+00 -1.08448e+00 -1.09757e+00 -1.11257e+00 -1.09487e+00 -1.13027e+00
1.50400e+05 7.52000e+02 -1.08452e+00 -1.07683e+00 -1.09221e+00 -1.11236e+00 -1.09446e+00 -1.13027e+00
1.50560e+05 7.52000e+02 -1.08452e+00 -1.07683e+00 -1.09221e+00 -1.11217e+00 -1.09406e+00 -1.13028e+00
1.50720e+05 7.53000e+02 -1.09415e+00 -1.08414e+00 -1.10416e+00 -1.11198e+00 -1.09364e+00 -1.13032e+00
1.50880e+05 7.54000e+02 -1.10188e+00 -1.09683e+00 -1.10694e+00 -1.11181e+00 -1.09324e+00 -1.13037e+00
1.51040e+05 7.55000e+02 -1.07726e+00 -1.07278e+00 -1.08174e+00 -1.11164e+00 -1.09285e+00 -1.13044e+00
1.51200e+05 7.56000e+02 -1.08655e+00 -1.07604e+00 -1.09705e+00 -1.11148e+00 -1.09245e+00 -1.13051e+00
1.51360e+05 7.56000e+02 -1.08655e+00 -1.07604e+00 -1.09705e+00 -1.11133e+00 -1.09207e+00 -1.13059e+00
1.51520e+05 7.57000e+02 -1.08587e+00 -1.07751e+00 -1.09422e+00 -1.11119e+00 -1.09169e+00 -1.13069e+00
1.51680e+05 7.58000e+02 -1.09593e+00 -1.09111e+00 -1.10075e+00 -1.11105e+00 -1.09133e+00 -1.13077e+00
1.51840e+05 7.59000e+02 -1.07893e+00 -1.06584e+00 -1.09203e+00 -1.11092e+00 -1.09097e+00 -1.13087e+00
1.52000e+05 7.60000e+02 -1.10322e+00 -1.08910e+00 -1.11734e+00 -1.11079e+00 -1.09063e+00 -1.13095e+00
1.52160e+05 7.60000e+02 -1.10322e+00 -1.08910e+00 -1.11734e+00 -1.11066e+00 -1.09029e+00 -1.13103e+00
1.52320e+05 7.61000e+02 -1.10884e+00 -1.09259e+00 -1.12508e+00 -1.11054e+00 -1.08998e+00 -1.13110e+00
1.52480e+05 7.62000e+02 -1.09212e+00 -1.08120e+00 -1.10304e+00 -1.11041e+00 -1.08967e+00 -1.13116e+00
1.52640e+05 7.63000e+02 -1.09533e+00 -1.09025e+00 -1.10041e+00 -1.11028e+00 -1.08937e+00 -1.13119e+00
1.52800e+05 7.64000e+02 -1.08206e+00 -1.05211e+00 -1.11201e+00 -1.11016e+00 -1.08910e+00 -1.13121e+00
1.52960e+05 7.64000e+02 -1.08206e+00 -1.05211e+00 -1.11201e+00 -1.11002e+00 -1.08883e+00 -1.13121e+00
1.53120e+05 7.65000e+02 -1.10688e+00 -1.08483e+00 -1.12893e+00 -1.10988e+00 -1.08859e+00 -1.13118e+00
1.53280e+05 7.66000e+02 -1.07892e+00 -1.04731e+00 -1.11053e+00 -1.10974e+00 -1.08835e+00 -1.13113e+00
1.53440e+05 7.67000e+02 -1.07259e+00 -1.06106e+00 -1.08412e+00 -1.10958e+00 -1.08813e+00 -1.13104e+00
1.53600e+05 7.68000e+02 -1.12509e+00 -1.10988e+00 -1.14030e+00 -1.10942e+00 -1.08792e+00 -1.13092e+00
1.53760e+05 7.68000e+02 -1.12509e+00 -1.10988e+00 -1.14030e+00 -1.10925e+00 -1.08773e+00 -1.13077e+00
1.53920e+05 7.69000e+02 -1.08633e+00 -1.07719e+00 -1.09547e+00 -1.10907e+00 -1.08755e+00 -1.13059e+00
1.54080e+05 7.70000e+02 -1.08244e+00 -1.06478e+00 -1.10010e+00 -1.10888e+00 -1.08739e+00 -1.13037e+00
1.54240e+05 7.71000e+02 -1.07113e+00 -1.05506e+00 -1.08720e+00 -1.10868e+00 -1.08723e+00 -1.13012e+00
1.54400e+05 7.72000e+02 -1.11122e+00 -1.10151e+00 -1.12093e+00 -1.10846e+00 -1.08709e+00 -1.12983e+00
1.54560e+05 7.72000e+02 -1.11122e+00 -1.10151e+00 -1.12093e+00 -1.10823e+00 -1.08696e+00 -1.12951e+00
1.54720e+05 7.73000e+02 -1.10212e+00 -1.07271e+00 -1.13152e+00 -1.10799e+00 -1.08684e+00 -1.12914e+00
1.54880e+05 7.74000e+02 -1.09633e+00 -1.06638e+00 -1.12627e+00 -1.10774e+00 -1.08673e+00 -1.12874e+00
1.55040e+05 7.75000e+02 -1.08849e+00 -1.06773e+00 -1.10926e+00 -1.10747e+00 -1.08663e+00 -1.12831e+00
1.55200e+05 7.76000e+02 -1.08641e+00 -1.07946e+00 -1.09336e+00 -1.10719e+00 -1.08654e+00 -1.12784e+00
1.55360e+05 7.76000e+02 -1.08641e+00 -1.07946e+00 -1.09336e+00 -1.10691e+00 -1.08647e+00 -1.12734e+00
1.55520e+05 7.77000e+02 -1.08831e+00 -1.06496e+00 -1.11166e+00 -1.10660e+00 -1.08640e+00 -1.12681e+00
1.55680e+05 7.78000e+02 -1.10253e+00 -1.07755e+00 -1.12750e+00 -1.10629e+00 -1.08633e+00 -1.12625e+00
1.55840e+05 7.79000e+02 -1.09167e+00 -1.06105e+00 -1.12229e+00 -1.10597e+00 -1.08628e+00 -1.12567e+00
1.56000e+05 7.80000e+02 -1.09461e+00 -1.08057e+00 -1.10865e+00 -1.10564e+00 -1.08623e+00 -1.12505e+00
1.56160e+05 7.80000e+02 -1.09461e+00 -1.08057e+00 -1.10865e+00 -1.10530e+00 -1.08619e+00 -1.12442e+00
1.56320e+05 7.81000e+02 -1.08315e+00 -1.05562e+00 -1.11068e+00 -1.10496e+00 -1.08615e+00 -1.12377e+00
1.56480e+05 7.82000e+02 -1.08154e+00 -1.07646e+00 -1.08663e+00 -1.10460e+00 -1.08611e+00 -1.12310e+00
1.56640e+05 7.83000e+02 -1.11105e+00 -1.08299e+00 -1.13911e+00 -1.10425e+00 -1.08608e+00 -1.12242e+00
1.56800e+05 7.84000e+02 -1.09177e+00 -1.07490e+00 -1.10865e+00 -1.10388e+00 -1.08605e+00 -1.12172e+00
1.56960e+05 7.84000e+02 -1.09177e+00 -1.07490e+00 -1.10865e+00 -1.10352e+00 -1.08602e+00 -1.12102e+00
1.57120e+05 7.85000e+02 -1.10580e+00 -1.08018e+00 -1.13141e+00 -1.10315e+00 -1.08599e+00 -1.12031e+00
1.57280e+05 7.86000e+02 -1.10339e+00 -1.05368e+00 -1.15310e+00 -1.10278e+00 -1.08596e+00 -1.11959e+00
1.57440e+05 7.87000e+02 -1.08839e+00 -1.07251e+00 -1.10427e+00 -1.10241e+00 -1.08594e+00 -1.11887e+00
1.57600e+05 7.88000e+02 -1.12589e+00 -1.10280e+00 -1.14898e+00 -1.10204e+00 -1.08591e+00 -1.11816e+00
1.57760e+05 7.88000e+02 -1.12589e+00 -1.10280e+00 -1.14898e+00 -1.10167e+00 -1.08589e+00 -1.11745e+00
1.57920e+05 7.89000e+02 -1.08621e+00 -1.07552e+00 -1.09690e+00 -1.10131e+00 -1.08586e+00 -1.11676e+00
1.58080e+05 7.90000e+02 -1.07959e+00 -1.06568e+00 -1.09350e+00 -1.10094e+00 -1.08582e+00 -1.11606e+00
1.58240e+05 7.91000e+02 -1.08540e+00 -1.06264e+00 -1.10817e+00 -1.10059e+00 -1.08579e+00 -1.11538e+00
1.58400e+05 7.92000e+02 -1.10330e+00 -1.06271e+00 -1.14390e+00 -1.10024e+00 -1.08576e+00 -1.11471e+00
1.58560e+05 7.92000e+02 -1.10330e+00 -1.06271e+00 -1.14390e+00 -1.09989e+00 -1.08572e+00 -1.11406e+00
1.58720e+05 7.93000e+02 -1.07965e+00 -1.06117e+00 -1.09813e+00 -1.09955e+00 -1.08567e+00 -1.11343e+00
1.58880e+05 7.94000e+02 -1.08236e+00 -1.07996e+00 -1.08476e+00 -1.09922e+00 -1.08562e+00 -1.11282e+00
1.59040e+05 7.95000e+02 -1.11581e+00 -1.08590e+00 -1.14573e+00 -1.09889e+00 -1.08556e+00 -1.11222e+00
1.59200e+05 7.96000e+02 -1.09765e+00 -1.08264e+00 -1.11265e+00 -1.09858e+00 -1.08551e+00 -1.11165e+00
1.59360e+05 7.96000e+02 -1.09765e+00 -1.08264e+00 -1.11265e+00 -1.09827e+00 -1.08544e+00 -1.11111e+00
1.59520e+05 7.97000e+02 -1.08775e+00 -1.06909e+00 -1.10641e+00 -1.09797e+00 -1.08536e+00 -1.11058e+00
1.59680e+05 7.98000e+02 -1.09508e+00 -1.06531e+00 -1.12484e+00 -1.09769e+00 -1.08529e+00 -1.11009e+00
1.59840e+05 7.99000e+02 -1.08872e+00 -1.07009e+00 -1.10735e+00 -1.09741e+00 -1.08520e+00 -1.10962e+00
1.60000e+05 8.00000e+02 -1.08176e+00 -1.06223e+00 -1.10128e+00 -1.09715e+00 -1.08510e+00 -1.10919e+00
1.60160e+05 8.00000e+02 -1.08176e+00 -1.06223e+00 -1.10128e+00 -1.09689e+00 -1.08500e+00 -1.10878e+00
1.60320e+05 8.01000e+02 -1.08006e+00 -1.06512e+00 -1.09500e+00 -1.09665e+00 -1.08489e+00 -1.10841e+00
1.60480e+05 8.02000e+02 -1.08719e+00 -1.07929e+00 -1.09509e+00 -1.09642e+00 -1.08478e+00 -1.10806e+00
1.60640e+05 8.03000e+02 -1.08476e+00 -1.07079e+00 -1.09872e+00 -1.09620e+00 -1.08465e+00 -1.10774e+00
1.60800e+05 8.04000e+02 -1.08855e+00 -1.07477e+00 -1.10232e+00 -1.09599e+00 -1.08452e+00 -1.10746e+00
1.60960e+05 8.04000e+02 -1.08855e+00 -1.07477e+00 -1.10232e+00 -1.09579e+00 -1.08439e+00 -1.10720e+00
1.61120e+05 8.05000e+02 -1.11135e+00 -1.08831e+00 -1.13439e+00 -1.09562e+00 -1.08425e+00 -1.10698e+00
1.61280e+05 8.06000e+02 -1.07894e+00 -1.06933e+00 -1.08855e+00 -1.09544e+00 -1.08410e+00 -1.10678e+00
1.61440e+05 8.07000e+02 -1.07744e+00 -1.03617e+00 -1.11872e+00 -1.09528e+00 -1.08394e+00 -1.10662e+00
1.61600e+05 8.08000e+02 -1.09867e+00 -1.05485e+00 -1.14250e+00 -1.09514e+00 -1.08379e+00 -1.10649e+00
1.61760e+05 8.08000e+02 -1.09867e+00 -1.05485e+00 -1.14250e+00 -1.09500e+00 -1.08362e+00 -1.10638e+00
1.61920e+05 8.09000e+02 -1.07313e+00 -1.06851e+00 -1.07774e+00 -1.09488e+00 -1.08346e+00 -1.10630e+00
1.62080e+05 8.10000e+02 -1.08549e+00 -1.05689e+00 -1.11409e+00 -1.09476e+00 -1.08328e+00 -1.10624e+00
1.62240e+05 8.11000e+02 -1.08465e+00 -1.06802e+00 -1.10128e+00 -1.09466e+00 -1.08311e+00 -1.10621e+00
1.62400e+05 8.12000e+02 -1.12866e+00 -1.10820e+00 -1.14912e+00 -1.09456e+00 -1.08293e+00 -1.10620e+00
1.62560e+05 8.12000e+02 -1.12866e+00 -1.10820e+00 -1.14912e+00 -1.09448e+00 -1.08276e+00 -1.10620e+00
1.62720e+05 8.13000e+02 -1.08797e+00 -1.08077e+00 -1.09517e+00 -1.09441e+00 -1.08258e+00 -1.10624e+00
1.62880e+05 8.14000e+02 -1.06563e+00 -1.04255e+00 -1.08871e+00 -1.09433e+00 -1.08239e+00 -1.10627e+00
1.63040e+05 8.15000e+02 -1.08478e+00 -1.07374e+00 -1.09582e+00 -1.09427e+00 -1.08221e+00 -1.10633e+00
1.63200e+05 8.16000e+02 -1.08272e+00 -1.06996e+00 -1.09548e+00 -1.09421e+00 -1.08202e+00 -1.10640e+00
1.63360e+05 8.16000e+02 -1.08272e+00 -1.06996e+00 -1.09548e+00 -1.09416e+00 -1.08184e+00 -1.10648e+00
1.63520e+05 8.17000e+02 -1.08509e+00 -1.07309e+00 -1.09709e+00 -1.09411e+00 -1.08165e+00 -1.10656e+00
1.63680e+05 8.18000e+02 -1.07441e+00 -1.06688e+00 -1.08194e+00 -1.09407e+00 -1.08148e+00 -1.10666e+00
1.63840e+05 8.19000e+02 -1.07556e+00 -1.05779e+00 -1.09333e+00 -1.09402e+00 -1.08129e+00 -1.10675e+00
1.64000e+05 8.20000e+02 -1.06892e+00 -1.03841e+00 -1.09944e+00 -1.09398e+00 -1.08111e+00 -1.10685e+00
1.64160e+05 8.20000e+02 -1.06892e+00 -1.03841e+00 -1.09944e+00 -1.09393e+00 -1.08092e+00 -1.10694e+00
1.64320e+05 8.21000e+02 -1.07757e+00 -1.07050e+00 -1.08463e+00 -1.09389e+00 -1.08074e+00 -1.10704e+00
1.64480e+05 8.22000e+02 -1.08285e+00 -1.06285e+00 -1.10285e+00 -1.09385e+00 -1.08056e+00 -1.10714e+00
1.64640e+05 8.23000e+02 -1.08545e+00 -1.06975e+00 -1.10114e+00 -1.09380e+00 -1.08038e+00 -1.10723e+00
1.64800e+05 8.24000e+02 -1.09132e+00 -1.08320e+00 -1.09943e+00 -1.09376e+00 -1.08020e+00 -1.10731e+00
1.64960e+05 8.24000e+02 -1.09132e+00 -1.08320e+00 -1.09943e+00 -1.09370e+00 -1.08001e+00 -1.10739e+00
1.65120e+05 8.25000e+02 -1.07686e+00 -1.05948e+00 -1.09424e+00 -1.09365e+00 -1.07984e+00 -1.10746e+00
1.65280e+05 8.26000e+02 -1.09729e+00 -1.05865e+00 -1.13593e+00 -1.09359e+00 -1.07965e+00 -1.10753e+00
1.65440e+05 8.27000e+02 -1.06804e+00 -1.04685e+00 -1.08923e+00 -1.09353e+00 -1.07948e+00 -1.10758e+00
1.65600e+05 8.28000e+02 -1.07268e+00 -1.05130e+00 -1.09406e+00 -1.09346e+00 -1.07930e+00 -1.10763e+00
1.65760e+05 8.28000e+02 -1.07268e+00 -1.05130e+00 -1.09406e+00 -1.09339e+00 -1.07911e+00 -1.10767e+00
1.65920e+05 8.29000e+02 -1.09963e+00 -1.05735e+00 -1.14192e+00 -1.09331e+00 -1.07893e+00 -1.10769e+00
1.66080e+05 8.30000e+02 -1.06483e+00 -1.05276e+00 -1.07690e+00 -1.09323e+00 -1.07876e+00 -1.10771e+00
1.66240e+05 8.31000e+02 -1.07482e+00 -1.03992e+00 -1.10971e+00 -1.09314e+00 -1.07857e+00 -1.10772e+00
1.66400e+05 8.32000e+02 -1.07851e+00 -1.05616e+00 -1.10087e+00 -1.09305e+00 -1.07839e+00 -1.10771e+00
1.66560e+05 8.32000e+02 -1.07851e+00 -1.05616e+00 -1.10087e+00 -1.09295e+00 -1.07822e+00 -1.10769e+00
1.66720e+05 8.33000e+02 -1.08487e+00 -1.07345e+00 -1.09629e+00 -1.09284e+00 -1.07804e+00 -1.10765e+00
1.66880e+05 8.34000e+02 -1.08264e+00 -1.05883e+00 -1.10645e+00 -1.09274e+00 -1.07786e+00 -1.10761e+00
1.67040e+05 8.35000e+02 -1.08581e+00 -1.06283e+00 -1.10878e+00 -1.09261e+00 -1.07768e+00 -1.10755e+00
1.67200e+05 8.36000e+02 -1.09297e+00 -1.06253e+00 -1.12341e+00 -1.09249e+00 -1.07750e+00 -1.10747e+00
1.67360e+05 8.36000e+02 -1.09297e+00 -1.06253e+00 -1.12341e+00 -1.09235e+00 -1.07732e+00 -1.10738e+00
1.67520e+05 8.37000e+02 -1.08731e+00 -1.06145e+00 -1.11317e+00 -1.09221e+00 -1.07714e+00 -1.10728e+00
1.67680e+05 8.38000e+02 -1.08429e+00 -1.04459e+00 -1.12399e+00 -1.09207e+00 -1.07697e+00 -1.10717e+00
1.67840e+05 8.39000e+02 -1.06922e+00 -1.05571e+00 -1.08272e+00 -1.09191e+00 -1.07678e+00 -1.10704e+00
1.68000e+05 8.40000e+02 -1.09189e+00 -1.06272e+00 -1.12106e+00 -1.09175e+00 -1.07660e+00 -1.10689e+00
1.68160e+05 8.40000e+02 -1.09189e+00 -1.06272e+00 -1.12106e+00 -1.09158e+00 -1.07642e+00 -1.10673e+00
1.68320e+05 8.41000e+02 -1.05386e+00 -1.03650e+00 -1.07123e+00 -1.09140e+00 -1.07624e+00 -1.10656e+00
1.68480e+05 8.42000e+02 -1.08064e+00 -1.06634e+00 -1.09493e+00 -1.09121e+00 -1.07605e+00 -1.10638e+00
1.68640e+05 8.43000e+02 -1.06216e+00 -1.04500e+00 -1.07931e+00 -1.09102e+00 -1.07586e+00 -1.10618e+00
1.68800e+05 8.44000e+02 -1.07699e+00 -1.06106e+00 -1.09291e+00 -1.09082e+00 -1.07567e+00 -1.10598e+00
1.68960e+05 8.44000e+02 -1.07699e+00 -1.06106e+00 -1.09291e+00 -1.09062e+00 -1.07547e+00 -1.10577e+00
1.69120e+05 8.45000e+02 -1.08681e+00 -1.07759e+00 -1.09602e+00 -1.09041e+00 -1.07527e+00 -1.10555e+00
1.69280e+05 8.46000e+02 -1.07529e+00 -1.06456e+00 -1.08603e+00 -1.09019e+00 -1.07506e+00 -1.10532e+00
1.69440e+05 8.47000e+02 -1.11810e+00 -1.06468e+00 -1.17152e+00 -1.08997e+00 -1.07485e+00 -1.10509e+00
1.69600e+05 8.48000e+02 -1.05558e+00 -1.04170e+00 -1.06947e+00 -1.08974e+00 -1.07463e+00 -1.10486e+00
1.69760e+05 8.48000e+02 -1.05558e+00 -1.04170e+00 -1.06947e+00 -1.08952e+00 -1.07441e+00 -1.10463e+00
1.69920e+05 8.49000e+02 -1.10080e+00 -1.04843e+00 -1.15317e+00 -1.08928e+00 -1.07418e+00 -1.10439e+00
1.70080e+05 8.50000e+02 -1.09537e+00 -1.07577e+00 -1.11497e+00 -1.08904e+00 -1.07393e+00 -1.10416e+00
1.70240e+05 8.51000e+02 -1.08305e+00 -1.06942e+00 -1.09667e+00 -1.08881e+00 -1.07369e+00 -1.10393e+00
1.70400e+05 8.52000e+02 -1.08106e+00 -1.07252e+00 -1.08960e+00 -1.08857e+00 -1.07343e+00 -1.10370e+00
1.70560e+05 8.52000e+02 -1.08106e+00 -1.07252e+00 -1.08960e+00 -1.08832e+00 -1.07317e+00 -1.10348e+00
1.70720e+05 8.53000e+02 -1.07258e+00 -1.06032e+00 -1.08484e+00 -1.08808e+00 -1.07290e+00 -1.10326e+00
1.70880e+05 8.54000e+02 -1.06693e+00 -1.06053e+00 -1.07334e+00 -1.08784e+00 -1.07262e+00 -1.10305e+00
1.71040e+05 8.55000e+02 -1.08603e+00 -1.06182e+00 -1.11025e+00 -1.08760e+00 -1.07234e+00 -1.10286e+00
1.71200e+05 8.56000e+02 -1.09282e+00 -1.06434e+00 -1.12130e+00 -1.08735e+00 -1.07204e+00 -1.10266e+00
1.71360e+05 8.56000e+02 -1.09282e+00 -1.06434e+00 -1.12130e+00 -1.08712e+00 -1.07175e+00 -1.10249e+00
1.71520e+05 8.57000e+02 -1.07640e+00 -1.04721e+00 -1.10560e+00 -1.08688e+00 -1.07144e+00 -1.10232e+00
1.71680e+05 8.58000e+02 -1.05909e+00 -1.05266e+00 -1.06553e+00 -1.08664e+00 -1.07113e+00 -1.10215e+00
1.71840e+05 8.59000e+02 -1.09332e+00 -1.07722e+00 -1.10941e+00 -1.08641e+00 -1.07082e+00 -1.10200e+00
1.72000e+05 8.60000e+02 -1.08595e+00 -1.06227e+00 -1.10962e+00 -1.08618e+00 -1.07049e+00 -1.10186e+00
1.72160e+05 8.60000e+02 -1.08595e+00 -1.06227e+00 -1.10962e+00 -1.08595e+00 -1.07017e+00 -1.10173e+00
1.72320e+05 8.61000e+02 -1.05061e+00 -1.04819e+00 -1.05303e+00 -1.08573e+00 -1.06985e+00 -1.10161e+00
1.72480e+05 8.62000e+02 -1.07966e+00 -1.04398e+00 -1.11535e+00 -1.08551e+00 -1.06952e+00 -1.10149e+00
1.72640e+05 8.63000e+02 -1.07269e+00 -1.05805e+00 -1.08734e+00 -1.08529e+00 -1.06919e+00 -1.10139e+00
1.72800e+05 8.64000e+02 -1.08860e+00 -1.06116e+00 -1.11604e+00 -1.08508e+00 -1.06886e+00 -1.10129e+00
1.72960e+05 8.64000e+02 -1.08860e+00 -1.06116e+00 -1.11604e+00 -1.08488e+00 -1.06854e+00 -1.10121e+00
1.73120e+05 8.65000e+02 -1.08810e+00 -1.07286e+00 -1.10333e+00 -1.08468e+00 -1.06823e+00 -1.10113e+00
1.73280e+05 8.66000e+02 -1.07673e+00 -1.03184e+00 -1.12162e+00 -1.08448e+00 -1.06791e+00 -1.10106e+00
1.73440e+05 8.67000e+02 -1.09384e+00 -1.04853e+00 -1.13915e+00 -1.08429e+00 -1.06760e+00 -1.10099e+00
1.73600e+05 8.68000e+02 -1.06495e+00 -1.04905e+00 -1.08086e+00 -1.08411e+00 -1.06730e+00 -1.10093e+00
1.73760e+05 8.68000e+02 -1.06495e+00 -1.04905e+00 -1.08086e+00 -1.08394e+00 -1.06700e+00 -1.10087e+00
1.73920e+05 8.69000e+02 -1.08674e+00 -1.05201e+00 -1.12147e+00 -1.08376e+00 -1.06671e+00 -1.10082e+00
1.74080e+05 8.70000e+02 -1.08538e+00 -1.05127e+00 -1.11948e+00 -1.08361e+00 -1.06643e+00 -1.10078e+00
1.74240e+05 8.71000e+02 -1.09634e+00 -1.08775e+00 -1.10493e+00 -1.08345e+00 -1.06617e+00 -1.10073e+00
1.74400e+05 8.72000e+02 -1.10645e+00 -1.05836e+00 -1.15453e+00 -1.08330e+00 -1.06591e+00 -1.10069e+00
1.74560e+05 8.72000e+02 -1.10645e+00 -1.05836e+00 -1.15453e+00 -1.08316e+00 -1.06566e+00 -1.10065e+00
1.74720e+05 8.73000e+02 -1.06572e+00 -1.03810e+00 -1.09334e+00 -1.08302e+00 -1.06543e+00 -1.10061e+00
1.74880e+05 8.74000e+02 -1.06368e+00 -1.04950e+00 -1.07787e+00 -1.08289e+00 -1.06521e+00 -1.10058e+00
1.75040e+05 8.75000e+02 -1.07205e+00 -1.03717e+00 -1.10693e+00 -1.08277e+00 -1.06501e+00 -1.10053e+00
1.75200e+05 8.76000e+02 -1.08589e+00 -1.07232e+00 -1.09946e+00 -1.08265e+00 -1.06481e+00 -1.10049e+00
1.75360e+05 8.76000e+02 -1.08589e+00 -1.07232e+00 -1.09946e+00 -1.08254e+00 -1.06463e+00 -1.10045e+00
1.75520e+05 8.77000e+02 -1.07097e+00 -1.05147e+00 -1.09046e+00 -1.08243e+00 -1.06446e+00 -1.10040e+00
1.75680e+05 8.78000e+02 -1.05457e+00 -1.02933e+00 -1.07981e+00 -1.08233e+00 -1.06430e+00 -1.10036e+00
1.75840e+05 8.79000e+02 -1.07238e+00 -1.04176e+00 -1.10301e+00 -1.08223e+00 -1.06416e+00 -1.10031e+00
1.76000e+05 8.80000e+02 -1.09452e+00 -1.04783e+00 -1.14121e+00 -1.08214e+00 -1.06402e+00 -1.10025e+00
1.76160e+05 8.80000e+02 -1.09452e+00 -1.04783e+00 -1.14121e+00 -1.08204e+00 -1.06389e+00 -1.10020e+00
1.76320e+05 8.81000e+02 -1.07586e+00 -1.04898e+00 -1.10275e+00 -1.08196e+00 -1.06377e+00 -1.10014e+00
1.76480e+05 8.82000e+02 -1.07766e+00 -1.04986e+00 -1.10547e+00 -1.08187e+00 -1.06366e+00 -1.10009e+00
1.76640e+05 8.83000e+02 -1.05693e+00 -1.03731e+00 -1.07654e+00 -1.08179e+00 -1.06356e+00 -1.10003e+00
1.76800e+05 8.84000e+02 -1.08680e+00 -1.07941e+00 -1.09420e+00 -1.08171e+00 -1.06346e+00 -1.09996e+00
1.76960e+05 8.84000e+02 -1.08680e+00 -1.07941e+00 -1.09420e+00 -1.08164e+00 -1.06337e+00 -1.09991e+00
1.77120e+05 8.85000e+02 -1.07179e+00 -1.05424e+00 -1.08934e+00 -1.08156e+00 -1.06327e+00 -1.09985e+00
1.77280e+05 8.86000e+02 -1.07047e+00 -1.05626e+00 -1.08468e+00 -1.08150e+00 -1.06319e+00 -1.09981e+00
1.77440e+05 8.87000e+02 -1.06791e+00 -1.05812e+00 -1.07770e+00 -1.08143e+00 -1.06310e+00 -1.09975e+00
1.77600e+05 8.88000e+02 -1.08331e+00 -1.06773e+00 -1.09888e+00 -1.08137e+00 -1.06302e+00 -1.09971e+00
1.77760e+05 8.88000e+02 -1.08331e+00 -1.06773e+00 -1.09888e+00 -1.08130e+00 -1.06294e+00 -1.09967e+00
1.77920e+05 8.89000e+02 -1.07335e+00 -1.05907e+00 -1.08763e+00 -1.08124e+00 -1.06285e+00 -1.09963e+00
1.78080e+05 8.90000e+02 -1.06216e+00 -1.03806e+00 -1.08627e+00 -1.08119e+00 -1.06277e+00 -1.09960e+00
1.78240e+05 8.91000e+02 -1.06123e+00 -1.03390e+00 -1.08856e+00 -1.08113e+00 -1.06268e+00 -1.09958e+00
1.78400e+05 8.92000e+02 -1.05728e+00 -1.03695e+00 -1.07760e+00 -1.08109e+00 -1.06260e+00 -1.09957e+00
1.78560e+05 8.92000e+02 -1.05728e+00 -1.03695e+00 -1.07760e+00 -1.08103e+00 -1.06250e+00 -1.09956e+00
1.78720e+05 8.93000e+02 -1.09529e+00 -1.07506e+00 -1.11553e+00 -1.08098e+00 -1.06241e+00 -1.09956e+00
1.78880e+05 8.94000e+02 -1.07446e+00 -1.07022e+00 -1.07869e+00 -1.08094e+00 -1.06231e+00 -1.09956e+00
1.79040e+05 8.95000e+02 -1.08752e+00 -1.05853e+00 -1.11651e+00 -1.08089e+00 -1.06220e+00 -1.09957e+00
1.79200e+05 8.96000e+02 -1.10840e+00 -1.07786e+00 -1.13894e+00 -1.08084e+00 -1.06210e+00 -1.09959e+00
1.79360e+05 8.96000e+02 -1.10840e+00 -1.07786e+00 -1.13894e+00 -1.08079e+00 -1.06198e+00 -1.09960e+00
1.79520e+05 8.97000e+02 -1.06370e+00 -1.02933e+00 -1.09806e+00 -1.08075e+00 -1.06187e+00 -1.09962e+00
1.79680e+05 8.98000e+02 -1.07319e+00 -1.06857e+00 -1.07781e+00 -1.08070e+00 -1.06175e+00 -1.09965e+00
1.79840e+05 8.99000e+02 -1.06974e+00 -1.02469e+00 -1.11479e+00 -1.08065e+00 -1.06163e+00 -1.09967e+00
1.80000e+05 9.00000e+02 -1.07088e+00 -1.05418e+00 -1.08758e+00 -1.08059e+00 -1.06149e+00 -1.09969e+00
1.80160e+05 9.00000e+02 -1.07088e+00 -1.05418e+00 -1.08758e+00 -1.08054e+00 -1.06136e+00 -1.09972e+00
1.80320e+05 9.01000e+02 -1.07888e+00 -1.04293e+00 -1.11483e+00 -1.08048e+00 -1.06122e+00 -1.09974e+00
1.80480e+05 9.02000e+02 -1.07819e+00 -1.06140e+00 -1.09497e+00 -1.08042e+00 -1.06108e+00 -1.09976e+00
1.80640e+05 9.03000e+02 -1.08609e+00 -1.06741e+00 -1.10477e+00 -1.08035e+00 -1.06093e+00 -1.09976e+00
1.80800e+05 9.04000e+02 -1.08429e+00 -1.05263e+00 -1.11595e+00 -1.08028e+00 -1.06079e+00 -1.09977e+00
1.80960e+05 9.04000e+02 -1.08429e+00 -1.05263e+00 -1.11595e+00 -1.08020e+00 -1.06064e+00 -1.09976e+00
1.81120e+05 9.05000e+02 -1.06730e+00 -1.04029e+00 -1.09432e+00 -1.08012e+00 -1.06049e+00 -1.09974e+00
1.81280e+05 9.06000e+02 -1.05433e+00 -1.02275e+00 -1.08592e+00 -1.08003e+00 -1.06035e+00 -1.09972e+00
1.81440e+05 9.07000e+02 -1.06251e+00 -1.03910e+00 -1.08592e+00 -1.07994e+00 -1.06019e+00 -1.09968e+00
1.81600e+05 9.08000e+02 -1.06972e+00 -1.06062e+00 -1.07882e+00 -1.07984e+00 -1.06005e+00 -1.09963e+00
1.81760e+05 9.08000e+02 -1.06972e+00 -1.06062e+00 -1.07882e+00 -1.07974e+00 -1.05990e+00 -1.09957e+00
1.81920e+05 9.09000e+02 -1.08768e+00 -1.03580e+00 -1.13955e+00 -1.07963e+00 -1.05975e+00 -1.09950e+00
1.82080e+05 9.10000e+02 -1.06173e+00 -1.04591e+00 -1.07755e+00 -1.07951e+00 -1.05961e+00 -1.09942e+00
1.82240e+05 9.11000e+02 -1.03216e+00 -9.82585e-01 -1.08174e+00 -1.07939e+00 -1.05947e+00 -1.09932e+00
1.82400e+05 9.12000e+02 -1.08028e+00 -1.05917e+00 -1.10140e+00 -1.07927e+00 -1.05933e+00 -1.09922e+00
1.82560e+05 9.12000e+02 -1.08028e+00 -1.05917e+00 -1.10140e+00 -1.07915e+00 -1.05919e+00 -1.09911e+00
1.82720e+05 9.13000e+02 -1.05994e+00 -1.01551e+00 -1.10437e+00 -1.07902e+00 -1.05906e+00 -1.09898e+00
1.82880e+05 9.14000e+02 -1.06189e+00 -1.03543e+00 -1.08835e+00 -1.07889e+00 -1.05894e+00 -1.09884e+00
1.83040e+05 9.15000e+02 -1.06896e+00 -1.01670e+00 -1.12122e+00 -1.07876e+00 -1.05881e+00 -1.09870e+00
1.83200e+05 9.16000e+02 -1.06504e+00 -1.01935e+00 -1.11073e+00 -1.07863e+00 -1.05870e+00 -1.09856e+00
1.83360e+05 9.16000e+02 -1.06504e+00 -1.01935e+00 -1.11073e+00 -1.07849e+00 -1.05859e+00 -1.09839e+00
1.83520e+05 9.17000e+02 -1.06557e+00 -1.05114e+00 -1.08001e+00 -1.07836e+00 -1.05848e+00 -1.09824e+00
1.83680e+05 9.18000e+02 -1.06577e+00 -1.01959e+00 -1.11194e+00 -1.07823e+00 -1.05838e+00 -1.09808e+00
1.83840e+05 9.19000e+02 -1.07036e+00 -1.05218e+00 -1.08854e+00 -1.07810e+00 -1.05828e+00 -1.09792e+00
1.84000e+05 9.20000e+02 -1.07397e+00 -1.05039e+00 -1.09755e+00 -1.07797e+00 -1.05819e+00 -1.09775e+00
1.84160e+05 9.20000e+02 -1.07397e+00 -1.05039e+00 -1.09755e+00 -1.07784e+00 -1.05810e+00 -1.09758e+00
1.84320e+05 9.21000e+02 -1.07279e+00 -1.05868e+00 -1.08690e+00 -1.07771e+00 -1.05801e+00 -1.09742e+00
1.84480e+05 9.22000e+02 -1.07104e+00 -1.05275e+00 -1.08933e+00 -1.07759e+00 -1.05793e+00 -1.09726e+00
1.84640e+05 9.23000e+02 -1.05359e+00 -1.02694e+00 -1.08023e+00 -1.07747e+00 -1.05785e+00 -1.09710e+00
1.84800e+05 9.24000e+02 -1.06916e+00 -1.04060e+00 -1.09771e+00 -1.07735e+00 -1.05776e+00 -1.09694e+00
1.84960e+05 9.24000e+02 -1.06916e+00 -1.04060e+00 -1.09771e+00 -1.07723e+00 -1.05768e+00 -1.09679e+00
1.85120e+05 9.25000e+02 -1.06201e+00 -1.01194e+00 -1.11209e+00 -1.07712e+00 -1.05759e+00 -1.09664e+00
1.85280e+05 9.26000e+02 -1.05131e+00 -1.01172e+00 -1.09091e+00 -1.07700e+00 -1.05750e+00 -1.09650e+00
1.85440e+05 9.27000e+02 -1.05910e+00 -1.04421e+00 -1.07399e+00 -1.07688e+00 -1.05740e+00 -1.09636e+00
1.85600e+05 9.28000e+02 -1.05724e+00 -1.02746e+00 -1.08703e+00 -1.07676e+00 -1.05730e+00 -1.09623e+00
1.85760e+05 9.28000e+02 -1.05724e+00 -1.02746e+00 -1.08703e+00 -1.07664e+00 -1.05719e+00 -1.09609e+00
1.85920e+05 9.29000e+02 -1.06904e+00 -1.04191e+00 -1.09617e+00 -1.07652e+00 -1.05706e+00 -1.09598e+00
1.86080e+05 9.30000e+02 -1.06472e+00 -1.03791e+00 -1.09152e+00 -1.07640e+00 -1.05693e+00 -1.09586e+00
1.86240e+05 9.31000e+02 -1.03110e+00 -9.76466e-01 -1.08573e+00 -1.07627e+00 -1.05678e+00 -1.09576e+00
1.86400e+05 9.32000e+02 -1.06004e+00 -1.03740e+00 -1.08269e+00 -1.07614e+00 -1.05663e+00 -1.09565e+00
1.86560e+05 9.32000e+02 -1.06004e+00 -1.03740e+00 -1.08269e+00 -1.07600e+00 -1.05645e+00 -1.09555e+00
1.86720e+05 9.33000e+02 -1.07154e+00 -1.05325e+00 -1.08983e+00 -1.07586e+00 -1.05627e+00 -1.09545e+00
1.86880e+05 9.34000e+02 -1.05370e+00 -1.01435e+00 -1.09304e+00 -1.07571e+00 -1.05606e+00 -1.09537e+00
1.87040e+05 9.35000e+02 -1.05355e+00 -1.01091e+00 -1.09618e+00 -1.07556e+00 -1.05584e+00 -1.09529e+00
1.87200e+05 9.36000e+02 -1.06169e+00 -1.02444e+00 -1.09894e+00 -1.07540e+00 -1.05560e+00 -1.09521e+00
1.87360e+05 9.36000e+02 -1.06169e+00 -1.02444e+00 -1.09894e+00 -1.07524e+00 -1.05535e+00 -1.09513e+00
1.87520e+05 9.37000e+02 -1.06556e+00 -1.05325e+00 -1.07787e+00 -1.07507e+00 -1.05507e+00 -1.09506e+00
1.87680e+05 9.38000e+02 -1.07492e+00 -1.07070e+00 -1.07914e+00 -1.07489e+00 -1.05478e+00 -1.09500e+00
1.87840e+05 9.39000e+02 -1.04586e+00 -1.03752e+00 -1.05419e+00 -1.07471e+00 -1.05448e+00 -1.09493e+00
1.88000e+05 9.40000e+02 -1.05304e+00 -1.03155e+00 -1.07454e+00 -1.07452e+00 -1.05416e+00 -1.09488e+00
1.88160e+05 9.40000e+02 -1.05304e+00 -1.03155e+00 -1.07454e+00 -1.07432e+00 -1.05383e+00 -1.09482e+00
1.88320e+05 9.41000e+02 -1.05929e+00 -1.05535e+00 -1.06324e+00 -1.07412e+00 -1.05349e+00 -1.09476e+00
1.88480e+05 9.42000e+02 -1.07492e+00 -1.06061e+00 -1.08923e+00 -1.07392e+00 -1.05313e+00 -1.09471e+00
1.88640e+05 9.43000e+02 -1.07539e+00 -1.03970e+00 -1.11107e+00 -1.07371e+00 -1.05276e+00 -1.09465e+00
1.88800e+05 9.44000e+02 -1.06345e+00 -1.03648e+00 -1.09043e+00 -1.07349e+00 -1.05237e+00 -1.09460e+00
1.88960e+05 9.44000e+02 -1.06345e+00 -1.03648e+00 -1.09043e+00 -1.07326e+00 -1.05198e+00 -1.09454e+00
1.89120e+05 9.45000e+02 -1.06499e+00 -1.03934e+00 -1.09064e+00 -1.07303e+00 -1.05158e+00 -1.09448e+00
1.89280e+05 9.46000e+02 -1.06471e+00 -1.02646e+00 -1.10297e+00 -1.07280e+00 -1.05117e+00 -1.09443e+00
1.89440e+05 9.47000e+02 -1.05348e+00 -1.03478e+00 -1.07219e+00 -1.07255e+00 -1.05074e+00 -1.09437e+00
1.89600e+05 9.48000e+02 -1.07461e+00 -1.06501e+00 -1.08421e+00 -1.07231e+00 -1.05032e+00 -1.09430e+00
1.89760e+05 9.48000e+02 -1.07461e+00 -1.06501e+00 -1.08421e+00 -1.07206e+00 -1.04988e+00 -1.09424e+00
1.89920e+05 9.49000e+02 -1.07318e+00 -1.04870e+00 -1.09766e+00 -1.07180e+00 -1.04943e+00 -1.09417e+00
1.90080e+05 9.50000e+02 -1.07356e+00 -1.06866e+00 -1.07845e+00 -1.07154e+00 -1.04899e+00 -1.09409e+00
1.90240e+05 9.51000e+02 -1.06633e+00 -1.05139e+00 -1.08128e+00 -1.07127e+00 -1.04853e+00 -1.09402e+00
1.90400e+05 9.52000e+02 -1.05416e+00 -1.03645e+00 -1.07187e+00 -1.07101e+00 -1.04808e+00 -1.09393e+00
1.90560e+05 9.52000e+02 -1.05416e+00 -1.03645e+00 -1.07187e+00 -1.07073e+00 -1.04762e+00 -1.09384e+00
1.90720e+05 9.53000e+02 -1.04922e+00 -1.03802e+00 -1.06042e+00 -1.07045e+00 -1.04715e+00 -1.09375e+00
1.90880e+05 9.54000e+02 -1.07938e+00 -1.05617e+00 -1.10259e+00 -1.07017e+00 -1.04669e+00 -1.09365e+00
1.91040e+05 9.55000e+02 -1.05989e+00 -1.03521e+00 -1.08457e+00 -1.06989e+00 -1.04623e+00 -1.09355e+00
1.91200e+05 9.56000e+02 -1.07669e+00 -1.05405e+00 -1.09933e+00 -1.06961e+00 -1.04578e+00 -1.09343e+00
1.91360e+05 9.56000e+02 -1.07669e+00 -1.05405e+00 -1.09933e+00 -1.06932e+00 -1.04533e+00 -1.09331e+00
1.91520e+05 9.57000e+02 -1.08462e+00 -1.06542e+00 -1.10382e+00 -1.06904e+00 -1.04489e+00 -1.09319e+00
1.91680e+05 9.58000e+02 -1.05653e+00 -1.03361e+00 -1.07944e+00 -1.06875e+00 -1.04445e+00 -1.09305e+00
1.91840e+05 9.59000e+02 -1.08196e+00 -1.07337e+00 -1.09055e+00 -1.06847e+00 -1.04403e+00 -1.09290e+00
1.92000e+05 9.60000e+02 -1.05212e+00 -1.03430e+00 -1.06993e+00 -1.06818e+00 -1.04361e+00 -1.09275e+00
1.92160e+05 9.60000e+02 -1.05212e+00 -1.03430e+00 -1.06993e+00 -1.06791e+00 -1.04322e+00 -1.09259e+00
1.92320e+05 9.61000e+02 -1.06008e+00 -1.04696e+00 -1.07320e+00 -1.06763e+00 -1.04283e+00 -1.09242e+00
1.92480e+05 9.62000e+02 -1.04999e+00 -1.02498e+00 -1.07500e+00 -1.06736e+00 -1.04247e+00 -1.09225e+00
1.92640e+05 9.63000e+02 -1.04582e+00 -1.02257e+00 -1.06907e+00 -1.06709e+00 -1.04211e+00 -1.09207e+00
1.92800e+05 9.64000e+02 -1.06906e+00 -1.06477e+00 -1.07335e+00 -1.06683e+00 -1.04179e+00 -1.09188e+00
1.92960e+05 9.64000e+02 -1.06906e+00 -1.06477e+00 -1.07335e+00 -1.06658e+00 -1.04148e+00 -1.09168e+00
1.93120e+05 9.65000e+02 -1.04687e+00 -1.03180e+00 -1.06194e+00 -1.06634e+00 -1.04120e+00 -1.09148e+00
1.93280e+05 9.66000e+02 -1.06511e+00 -1.05491e+00 -1.07531e+00 -1.06611e+00 -1.04095e+00 -1.09127e+00
1.93440e+05 9.67000e+02 -1.06093e+00 -1.04731e+00 -1.07455e+00 -1.06588e+00 -1.04071e+00 -1.09106e+00
1.93600e+05 9.68000e+02 -1.04008e+00 -9.97276e-01 -1.08288e+00 -1.06567e+00 -1.04051e+00 -1.09083e+00
1.93760e+05 9.68000e+02 -1.04008e+00 -9.97276e-01 -1.08288e+00 -1.06547e+00 -1.04032e+00 -1.09061e+00
1.93920e+05 9.69000e+02 -1.06781e+00 -1.05447e+00 -1.08115e+00 -1.06528e+00 -1.04017e+00 -1.09038e+00
1.94080e+05 9.70000e+02 -1.05202e+00 -1.02562e+00 -1.07842e+00 -1.06510e+00 -1.04005e+00 -1.09015e+00
1.94240e+05 9.71000e+02 -1.03932e+00 -1.00098e+00 -1.07766e+00 -1.06493e+00 -1.03995e+00 -1.08991e+00
1.94400e+05 9.72000e+02 -1.04563e+00 -1.02289e+00 -1.06837e+00 -1.06478e+00 -1.03988e+00 -1.08968e+00
1.94560e+05 9.72000e+02 -1.04563e+00 -1.02289e+00 -1.06837e+00 -1.06464e+00 -1.03985e+00 -1.08943e+00
1.94720e+05 9.73000e+02 -1.04684e+00 -1.01111e+00 -1.08257e+00 -1.06451e+00 -1.03984e+00 -1.08919e+00
1.94880e+05 9.74000e+02 -1.05441e+00 -1.03331e+00 -1.07551e+00 -1.06439e+00 -1.03985e+00 -1.08893e+00
1.95040e+05 9.75000e+02 -1.05948e+00 -1.04568e+00 -1.07328e+00 -1.06429e+00 -1.03990e+00 -1.08869e+00
1.95200e+05 9.76000e+02 -1.05035e+00 -1.03094e+00 -1.06976e+00 -1.06420e+00 -1.03997e+00 -1.08843e+00
1.95360e+05 9.76000e+02 -1.05035e+00 -1.03094e+00 -1.06976e+00 -1.06412e+00 -1.04007e+00 -1.08817e+00
1.95520e+05 9.77000e+02 -1.05777e+00 -1.05154e+00 -1.06400e+00 -1.06405e+00 -1.04019e+00 -1.08792e+00
1.95680e+05 9.78000e+02 -1.06917e+00 -1.04930e+00 -1.08903e+00 -1.06399e+00 -1.04034e+00 -1.08765e+00
1.95840e+05 9.79000e+02 -1.05553e+00 -1.04333e+00 -1.06773e+00 -1.06394e+00 -1.04050e+00 -1.08739e+00
1.96000e+05 9.80000e+02 -1.04342e+00 -1.03145e+00 -1.05539e+00 -1.06390e+00 -1.04068e+00 -1.08712e+00
1.96160e+05 9.80000e+02 -1.04342e+00 -1.03145e+00 -1.05539e+00 -1.06386e+00 -1.04088e+00 -1.08684e+00
1.96320e+05 9.81000e+02 -1.05479e+00 -1.03431e+00 -1.07528e+00 -1.06383e+00 -1.04110e+00 -1.08657e+00
1.96480e+05 9.82000e+02 -1.07931e+00 -1.06433e+00 -1.09430e+00 -1.06381e+00 -1.04133e+00 -1.08629e+00
1.96640e+05 9.83000e+02 -1.05419e+00 -1.03540e+00 -1.07298e+00 -1.06378e+00 -1.04158e+00 -1.08599e+00
1.96800e+05 9.84000e+02 -1.06814e+00 -1.03391e+00 -1.10237e+00 -1.06376e+00 -1.04182e+00 -1.08570e+00
1.96960e+05 9.84000e+02 -1.06814e+00 -1.03391e+00 -1.10237e+00 -1.06374e+00 -1.04208e+00 -1.08539e+00
1.97120e+05 9.85000e+02 -1.06185e+00 -1.05957e+00 -1.06412e+00 -1.06371e+00 -1.04234e+00 -1.08509e+00
1.97280e+05 9.86000e+02 -1.05767e+00 -1.04458e+00 -1.07076e+00 -1.06369e+00 -1.04260e+00 -1.08478e+00
1.97440e+05 9.87000e+02 -1.05531e+00 -1.05449e+00 -1.05613e+00 -1.06366e+00 -1.04286e+00 -1.08446e+00
1.97600e+05 9.88000e+02 -1.06923e+00 -1.05943e+00 -1.07904e+00 -1.06363e+00 -1.04312e+00 -1.08414e+00
1.97760e+05 9.88000e+02 -1.06923e+00 -1.05943e+00 -1.07904e+00 -1.06358e+00 -1.04336e+00 -1.08380e+00
1.97920e+05 9.89000e+02 -1.04731e+00 -1.01004e+00 -1.08457e+00 -1.06353e+00 -1.04360e+00 -1.08347e+00
1.98080e+05 9.90000e+02 -1.05726e+00 -1.03645e+00 -1.07806e+00 -1.06348e+00 -1.04383e+00 -1.08312e+00
1.98240e+05 9.91000e+02 -1.04943e+00 -1.03385e+00 -1.06501e+00 -1.06341e+00 -1.04404e+00 -1.08278e+00
1.98400e+05 9.92000e+02 -1.05414e+00 -1.02797e+00 -1.08031e+00 -1.06333e+00 -1.04424e+00 -1.08243e+00
1.98560e+05 9.92000e+02 -1.05414e+00 -1.02797e+00 -1.08031e+00 -1.06325e+00 -1.04442e+00 -1.08208e+00
1.98720e+05 9.93000e+02 -1.07325e+00 -1.05004e+00 -1.09645e+00 -1.06316e+00 -1.04459e+00 -1.08172e+00
1.98880e+05 9.94000e+02 -1.06483e+00 -1.04839e+00 -1.08127e+00 -1.06305e+00 -1.04473e+00 -1.08137e+00
1.99040e+05 9.95000e+02 -1.06490e+00 -1.02115e+00 -1.10865e+00 -1.06293e+00 -1.04487e+00 -1.08100e+00
1.99200e+05 9.96000e+02 -1.06214e+00 -1.02935e+00 -1.09492e+00 -1.06281e+00 -1.04497e+00 -1.08065e+00
1.99360e+05 9.96000e+02 -1.06214e+00 -1.02935e+00 -1.09492e+00 -1.06268e+00 -1.04507e+00 -1.08029e+00
1.99520e+05 9.97000e+02 -1.05329e+00 -1.04172e+00 -1.06486e+00 -1.06253e+00 -1.04513e+00 -1.07993e+00
1.99680e+05 9.98000e+02 -1.06209e+00 -1.05263e+00 -1.07155e+00 -1.06238e+00 -1.04519e+00 -1.07958e+00
1.99840e+05 9.99000e+02 -1.05274e+00 -1.05005e+00 -1.05543e+00 -1.06222e+00 -1.04523e+00 -1.07922e+00


==> fig/beacon/sloshing_td3.dat <==
0.00000e+00 0.00000e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.60000e+02 0.00000e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
3.20000e+02 1.00000e+00 -6.18696e+00 -5.23770e+00 -7.13622e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
4.80000e+02 2.00000e+00 -5.95298e+00 -5.35664e+00 -6.54931e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
6.40000e+02 3.00000e+00 -7.03448e+00 -6.53759e+00 -7.53137e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
8.00000e+02 4.00000e+00 -5.58754e+00 -4.76547e+00 -6.40961e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
9.60000e+02 4.00000e+00 -5.58754e+00 -4.76547e+00 -6.40961e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.12000e+03 5.00000e+00 -2.15259e+00 -2.14800e+00 -2.15717e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.28000e+03 6.00000e+00 -2.15935e+00 -2.15556e+00 -2.16314e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.44000e+03 7.00000e+00 -2.15503e+00 -2.15423e+00 -2.15583e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.60000e+03 8.00000e+00 -2.15716e+00 -2.15342e+00 -2.16089e+00 -5.55287e+00 -4.77793e+00 -6.32780e+00
1.76000e+03 8.00000e+00 -2.15716e+00 -2.15342e+00 -2.16089e+00 -5.55287e+00 -4.77794e+00 -6.32780e+00
1.92000e+03 9.00000e+00 -2.15808e+00 -2.15593e+00 -2.16024e+00 -5.55288e+00 -4.77795e+00 -6.32780e+00
2.08000e+03 1.00000e+01 -2.15737e+00 -2.15261e+00 -2.16214e+00 -5.55289e+00 -4.77797e+00 -6.32781e+00
2.24000e+03 1.10000e+01 -2.15747e+00 -2.15479e+00 -2.16015e+00 -5.55290e+00 -4.77799e+00 -6.32782e+00
2.40000e+03 1.20000e+01 -2.16014e+00 -2.15612e+00 -2.16416e+00 -5.55293e+00 -4.77804e+00 -6.32783e+00
2.56000e+03 1.20000e+01 -2.16014e+00 -2.15612e+00 -2.16416e+00 -5.55298e+00 -4.77811e+00 -6.32785e+00
2.72000e+03 1.30000e+01 -2.16085e+00 -2.15659e+00 -2.16510e+00 -5.55303e+00 -4.77820e+00 -6.32785e+00
2.88000e+03 1.40000e+01 -2.15432e+00 -2.15024e+00 -2.15840e+00 -5.55309e+00 -4.77834e+00 -6.32784e+00
3.04000e+03 1.50000e+01 -2.15820e+00 -2.15481e+00 -2.16158e+00 -5.55315e+00 -4.77852e+00 -6.32779e+00
3.20000e+03 1.60000e+01 -2.15701e+00 -2.14981e+00 -2.16421e+00 -5.55320e+00 -4.77874e+00 -6.32766e+00
3.36000e+03 1.60000e+01 -2.15701e+00 -2.14981e+00 -2.16421e+00 -5.55321e+00 -4.77900e+00 -6.32742e+00
3.52000e+03 1.70000e+01 -2.15933e+00 -2.15408e+00 -2.16459e+00 -5.55314e+00 -4.77929e+00 -6.32700e+00
3.68000e+03 1.80000e+01 -2.15596e+00 -2.15449e+00 -2.15743e+00 -5.55294e+00 -4.77957e+00 -6.32632e+00
3.84000e+03 1.90000e+01 -2.16032e+00 -2.15753e+00 -2.16312e+00 -5.55256e+00 -4.77981e+00 -6.32530e+00
4.00000e+03 2.00000e+01 -2.15721e+00 -2.15587e+00 -2.15855e+00 -5.55189e+00 -4.77999e+00 -6.32380e+00
4.16000e+03 2.00000e+01 -2.15721e+00 -2.15587e+00 -2.15855e+00 -5.55085e+00 -4.78001e+00 -6.32169e+00
4.32000e+03 2.10000e+01 -2.15900e+00 -2.15847e+00 -2.15954e+00 -5.54931e+00 -4.77981e+00 -6.31881e+00
4.48000e+03 2.20000e+01 -2.16072e+00 -2.15416e+00 -2.16727e+00 -5.54714e+00 -4.77929e+00 -6.31499e+00
4.64000e+03 2.30000e+01 -2.15259e+00 -2.15028e+00 -2.15490e+00 -5.54417e+00 -4.77834e+00 -6.31000e+00
4.80000e+03 2.40000e+01 -2.16133e+00 -2.15612e+00 -2.16654e+00 -5.54026e+00 -4.77685e+00 -6.30367e+00
4.96000e+03 2.40000e+01 -2.16133e+00 -2.15612e+00 -2.16654e+00 -5.53521e+00 -4.77467e+00 -6.29575e+00
5.12000e+03 2.50000e+01 -2.15554e+00 -2.15336e+00 -2.15772e+00 -5.52884e+00 -4.77165e+00 -6.28603e+00
5.28000e+03 2.60000e+01 -2.15735e+00 -2.15430e+00 -2.16041e+00 -5.52094e+00 -4.76765e+00 -6.27424e+00
5.44000e+03 2.70000e+01 -2.15750e+00 -2.14765e+00 -2.16736e+00 -5.51133e+00 -4.76250e+00 -6.26017e+00
5.60000e+03 2.80000e+01 -2.16008e+00 -2.15743e+00 -2.16273e+00 -5.49981e+00 -4.75604e+00 -6.24357e+00
5.76000e+03 2.80000e+01 -2.16008e+00 -2.15743e+00 -2.16273e+00 -5.48617e+00 -4.74810e+00 -6.22424e+00
5.92000e+03 2.90000e+01 -2.16079e+00 -2.15670e+00 -2.16487e+00 -5.47025e+00 -4.73853e+00 -6.20196e+00
6.08000e+03 3.00000e+01 -2.15127e+00 -2.14737e+00 -2.15517e+00 -5.45185e+00 -4.72717e+00 -6.17654e+00
6.24000e+03 3.10000e+01 -2.16139e+00 -2.15462e+00 -2.16816e+00 -5.43084e+00 -4.71389e+00 -6.14780e+00
6.40000e+03 3.20000e+01 -2.15350e+00 -2.15026e+00 -2.15674e+00 -5.40708e+00 -4.69854e+00 -6.11562e+00
6.56000e+03 3.20000e+01 -2.15350e+00 -2.15026e+00 -2.15674e+00 -5.38044e+00 -4.68103e+00 -6.07985e+00
6.72000e+03 3.30000e+01 -2.15696e+00 -2.15473e+00 -2.15919e+00 -5.35083e+00 -4.66124e+00 -6.04042e+00
6.88000e+03 3.40000e+01 -2.15894e+00 -2.15584e+00 -2.16204e+00 -5.31818e+00 -4.63909e+00 -5.99727e+00
7.04000e+03 3.50000e+01 -2.15586e+00 -2.15415e+00 -2.15758e+00 -5.28247e+00 -4.61455e+00 -5.95038e+00
7.20000e+03 3.60000e+01 -2.16171e+00 -2.15737e+00 -2.16606e+00 -5.24365e+00 -4.58756e+00 -5.89975e+00
7.36000e+03 3.60000e+01 -2.16171e+00 -2.15737e+00 -2.16606e+00 -5.20176e+00 -4.55810e+00 -5.84542e+00
7.52000e+03 3.70000e+01 -2.15986e+00 -2.15555e+00 -2.16417e+00 -5.15682e+00 -4.52619e+00 -5.78746e+00
7.68000e+03 3.80000e+01 -2.15137e+00 -2.14487e+00 -2.15787e+00 -5.10891e+00 -4.49186e+00 -5.72597e+00
7.84000e+03 3.90000e+01 -2.15767e+00 -2.15532e+00 -2.16003e+00 -5.05812e+00 -4.45515e+00 -5.66109e+00
8.00000e+03 4.00000e+01 -2.15963e+00 -2.15806e+00 -2.16120e+00 -5.00454e+00 -4.41613e+00 -5.59296e+00
8.16000e+03 4.00000e+01 -2.15963e+00 -2.15806e+00 -2.16120e+00 -4.94833e+00 -4.37488e+00 -5.52178e+00
8.32000e+03 4.10000e+01 -2.15551e+00 -2.15022e+00 -2.16081e+00 -4.88964e+00 -4.33153e+00 -5.44775e+00
8.48000e+03 4.20000e+01 -2.15760e+00 -2.14931e+00 -2.16590e+00 -4.82864e+00 -4.28619e+00 -5.37109e+00
8.64000e+03 4.30000e+01 -2.15945e+00 -2.15740e+00 -2.16151e+00 -4.76550e+00 -4.23898e+00 -5.29202e+00
8.80000e+03 4.40000e+01 -2.15607e+00 -2.14954e+00 -2.16260e+00 -4.70046e+00 -4.19008e+00 -5.21083e+00
8.96000e+03 4.40000e+01 -2.15607e+00 -2.14954e+00 -2.16260e+00 -4.63369e+00 -4.13963e+00 -5.12776e+00
9.12000e+03 4.50000e+01 -2.15258e+00 -2.14960e+00 -2.15557e+00 -4.56544e+00 -4.08780e+00 -5.04308e+00
9.28000e+03 4.60000e+01 -2.15888e+00 -2.15490e+00 -2.16285e+00 -4.49592e+00 -4.03476e+00 -4.95707e+00
9.44000e+03 4.70000e+01 -2.15683e+00 -2.15429e+00 -2.15937e+00 -4.42535e+00 -3.98070e+00 -4.87000e+00
9.60000e+03 4.80000e+01 -2.15206e+00 -2.14970e+00 -2.15441e+00 -4.35398e+00 -3.92578e+00 -4.78217e+00
9.76000e+03 4.80000e+01 -2.15206e+00 -2.14970e+00 -2.15441e+00 -4.28201e+00 -3.87020e+00 -4.69382e+00
9.92000e+03 4.90000e+01 -2.15729e+00 -2.15120e+00 -2.16339e+00 -4.20968e+00 -3.81413e+00 -4.60524e+00
1.00800e+04 5.00000e+01 -1.55413e+00 -1.43548e+00 -1.67277e+00 -4.13722e+00 -3.75776e+00 -4.51667e+00
1.02400e+04 5.10000e+01 -2.65238e+00 -1.29574e+00 -4.00903e+00 -4.06481e+00 -3.70124e+00 -4.42838e+00
1.04000e+04 5.23333e+01 -4.16496e+00 -1.18383e+00 -7.14609e+00 -3.99268e+00 -3.64477e+00 -4.34059e+00
1.05600e+04 5.23333e+01 -4.16496e+00 -1.18383e+00 -7.14609e+00 -3.92101e+00 -3.58848e+00 -4.25354e+00
1.07200e+04 5.33333e+01 -7.03871e+00 -4.00743e+00 -1.00700e+01 -3.84999e+00 -3.53254e+00 -4.16745e+00
1.08800e+04 5.46667e+01 -6.93462e+00 -4.70422e+00 -9.16502e+00 -3.77980e+00 -3.47710e+00 -4.08250e+00
1.10400e+04 5.56667e+01 -4.58260e+00 -2.68011e+00 -6.48509e+00 -3.71058e+00 -3.42228e+00 -3.99889e+00
1.12000e+04 5.66667e+01 -4.71205e+00 -8.51277e-01 -8.57282e+00 -3.64250e+00 -3.36823e+00 -3.91678e+00
1.13600e+04 5.66667e+01 -4.71205e+00 -8.51277e-01 -8.57282e+00 -3.57568e+00 -3.31505e+00 -3.83631e+00
1.15200e+04 5.76667e+01 -3.23627e+00 -1.22607e+00 -5.24648e+00 -3.51025e+00 -3.26285e+00 -3.75765e+00
1.16800e+04 5.86667e+01 -2.77449e+00 -1.72117e+00 -3.82780e+00 -3.44631e+00 -3.21173e+00 -3.68090e+00
1.18400e+04 5.96667e+01 -3.04523e+00 -1.32011e+00 -4.77036e+00 -3.38397e+00 -3.16177e+00 -3.60618e+00
1.20000e+04 6.06667e+01 -3.86784e+00 -1.10780e+00 -6.62788e+00 -3.32331e+00 -3.11306e+00 -3.53357e+00
1.21600e+04 6.06667e+01 -3.86784e+00 -1.10780e+00 -6.62788e+00 -3.26442e+00 -3.06566e+00 -3.46318e+00
1.23200e+04 6.16667e+01 -1.84143e+00 -1.42714e+00 -2.25573e+00 -3.20736e+00 -3.01964e+00 -3.39508e+00
1.24800e+04 6.26667e+01 -1.94360e+00 -1.57901e+00 -2.30819e+00 -3.15219e+00 -2.97504e+00 -3.32934e+00
1.26400e+04 6.36667e+01 -2.10467e+00 -1.35471e+00 -2.85463e+00 -3.09899e+00 -2.93194e+00 -3.26604e+00
1.28000e+04 6.46667e+01 -1.90248e+00 -1.30763e+00 -2.49732e+00 -3.04782e+00 -2.89039e+00 -3.20525e+00
1.29600e+04 6.46667e+01 -1.90248e+00 -1.30763e+00 -2.49732e+00 -2.99873e+00 -2.85042e+00 -3.14705e+00
1.31200e+04 6.56667e+01 -2.31777e+00 -1.30898e+00 -3.32656e+00 -2.95181e+00 -2.81209e+00 -3.09153e+00
1.32800e+04 6.66667e+01 -1.89063e+00 -1.55630e+00 -2.22496e+00 -2.90711e+00 -2.77544e+00 -3.03879e+00
1.34400e+04 6.76667e+01 -2.00643e+00 -1.61781e+00 -2.39506e+00 -2.86472e+00 -2.74053e+00 -2.98891e+00
1.36000e+04 6.86667e+01 -1.90886e+00 -1.71094e+00 -2.10677e+00 -2.82470e+00 -2.70738e+00 -2.94203e+00
1.37600e+04 6.86667e+01 -1.90886e+00 -1.71094e+00 -2.10677e+00 -2.78714e+00 -2.67603e+00 -2.89825e+00
1.39200e+04 6.96667e+01 -1.99469e+00 -1.54702e+00 -2.44237e+00 -2.75210e+00 -2.64649e+00 -2.85772e+00
1.40800e+04 7.06667e+01 -1.84416e+00 -1.46930e+00 -2.21902e+00 -2.71967e+00 -2.61875e+00 -2.82059e+00
1.42400e+04 7.16667e+01 -1.80030e+00 -1.56855e+00 -2.03205e+00 -2.68990e+00 -2.59278e+00 -2.78702e+00
1.44000e+04 7.26667e+01 -1.74335e+00 -1.56223e+00 -1.92448e+00 -2.66286e+00 -2.56853e+00 -2.75719e+00
1.45600e+04 7.26667e+01 -1.74335e+00 -1.56223e+00 -1.92448e+00 -2.63858e+00 -2.54590e+00 -2.73126e+00
1.47200e+04 7.36667e+01 -1.70111e+00 -1.52872e+00 -1.87349e+00 -2.61710e+00 -2.52480e+00 -2.70939e+00
1.48800e+04 7.46667e+01 -1.70679e+00 -1.57296e+00 -1.84062e+00 -2.59842e+00 -2.50509e+00 -2.69175e+00
1.50400e+04 7.56667e+01 -1.61777e+00 -1.52474e+00 -1.71080e+00 -2.58254e+00 -2.48665e+00 -2.67843e+00
1.52000e+04 7.66667e+01 -1.56664e+00 -1.39173e+00 -1.74154e+00 -2.56942e+00 -2.46935e+00 -2.66949e+00
1.53600e+04 7.66667e+01 -1.56664e+00 -1.39173e+00 -1.74154e+00 -2.55900e+00 -2.45309e+00 -2.66491e+00
1.55200e+04 7.76667e+01 -1.60084e+00 -1.45594e+00 -1.74574e+00 -2.55121e+00 -2.43779e+00 -2.66463e+00
1.56800e+04 7.86667e+01 -1.56397e+00 -1.44248e+00 -1.68546e+00 -2.54593e+00 -2.42336e+00 -2.66850e+00
1.58400e+04 7.96667e+01 -1.63295e+00 -1.42770e+00 -1.83820e+00 -2.54305e+00 -2.40975e+00 -2.67635e+00
1.60000e+04 8.06667e+01 -1.51676e+00 -1.41263e+00 -1.62088e+00 -2.54239e+00 -2.39685e+00 -2.68793e+00
1.61600e+04 8.06667e+01 -1.51676e+00 -1.41263e+00 -1.62088e+00 -2.54380e+00 -2.38462e+00 -2.70299e+00
1.63200e+04 8.16667e+01 -1.52625e+00 -1.47431e+00 -1.57820e+00 -2.54708e+00 -2.37294e+00 -2.72122e+00
1.64800e+04 8.26667e+01 -1.44682e+00 -1.37865e+00 -1.51499e+00 -2.55202e+00 -2.36173e+00 -2.74230e+00
1.66400e+04 8.36667e+01 -1.45417e+00 -1.42217e+00 -1.48618e+00 -2.55839e+00 -2.35090e+00 -2.76588e+00
1.68000e+04 8.46667e+01 -1.48201e+00 -1.34479e+00 -1.61923e+00 -2.56597e+00 -2.34033e+00 -2.79161e+00
1.69600e+04 8.46667e+01 -1.48201e+00 -1.34479e+00 -1.61923e+00 -2.57452e+00 -2.32995e+00 -2.81909e+00
1.71200e+04 8.56667e+01 -1.52400e+00 -1.33410e+00 -1.71391e+00 -2.58378e+00 -2.31964e+00 -2.84793e+00
1.72800e+04 8.66667e+01 -1.47743e+00 -1.37388e+00 -1.58097e+00 -2.59353e+00 -2.30932e+00 -2.87775e+00
1.74400e+04 8.76667e+01 -1.47759e+00 -1.40605e+00 -1.54913e+00 -2.60352e+00 -2.29891e+00 -2.90812e+00
1.76000e+04 8.86667e+01 -1.47091e+00 -1.43489e+00 -1.50694e+00 -2.61349e+00 -2.28832e+00 -2.93866e+00
1.77600e+04 8.86667e+01 -1.47091e+00 -1.43489e+00 -1.50694e+00 -2.62325e+00 -2.27752e+00 -2.96899e+00
1.79200e+04 8.96667e+01 -1.49293e+00 -1.44985e+00 -1.53601e+00 -2.63256e+00 -2.26642e+00 -2.99870e+00
1.80800e+04 9.06667e+01 -1.57005e+00 -1.52004e+00 -1.62006e+00 -2.64121e+00 -2.25499e+00 -3.02744e+00
1.82400e+04 9.16667e+01 -1.52446e+00 -1.50316e+00 -1.54577e+00 -2.64902e+00 -2.24320e+00 -3.05485e+00
1.84000e+04 9.26667e+01 -1.66967e+00 -1.39395e+00 -1.94539e+00 -2.65582e+00 -2.23102e+00 -3.08063e+00
1.85600e+04 9.26667e+01 -1.66967e+00 -1.39395e+00 -1.94539e+00 -2.66144e+00 -2.21843e+00 -3.10445e+00
1.87200e+04 9.36667e+01 -1.46242e+00 -1.36009e+00 -1.56475e+00 -2.66575e+00 -2.20545e+00 -3.12606e+00
1.88800e+04 9.46667e+01 -1.53015e+00 -1.36711e+00 -1.69319e+00 -2.66863e+00 -2.19205e+00 -3.14521e+00
1.90400e+04 9.56667e+01 -1.87635e+00 -1.20900e+00 -2.54370e+00 -2.66997e+00 -2.17827e+00 -3.16167e+00
1.92000e+04 9.66667e+01 -1.64114e+00 -1.34761e+00 -1.93468e+00 -2.66971e+00 -2.16411e+00 -3.17530e+00
1.93600e+04 9.66667e+01 -1.64114e+00 -1.34761e+00 -1.93468e+00 -2.66776e+00 -2.14960e+00 -3.18591e+00
1.95200e+04 9.76667e+01 -1.44708e+00 -1.37268e+00 -1.52147e+00 -2.66409e+00 -2.13477e+00 -3.19341e+00
1.96800e+04 9.86667e+01 -1.40316e+00 -1.35249e+00 -1.45382e+00 -2.65868e+00 -2.11965e+00 -3.19772e+00
1.98400e+04 9.96667e+01 -1.43615e+00 -1.38674e+00 -1.48557e+00 -2.65152e+00 -2.10427e+00 -3.19878e+00
2.00000e+04 1.00667e+02 -1.73303e+00 -1.47833e+00 -1.98774e+00 -2.64262e+00 -2.08867e+00 -3.19657e+00
2.01600e+04 1.00667e+02 -1.73303e+00 -1.47833e+00 -1.98774e+00 -2.63200e+00 -2.07289e+00 -3.19111e+00
2.03200e+04 1.01667e+02 -1.46113e+00 -1.38882e+00 -1.53344e+00 -2.61970e+00 -2.05696e+00 -3.18244e+00
2.04800e+04 1.02667e+02 -1.51437e+00 -1.33963e+00 -1.68911e+00 -2.60577e+00 -2.04092e+00 -3.17062e+00
2.06400e+04 1.03667e+02 -1.46920e+00 -1.36472e+00 -1.57369e+00 -2.59029e+00 -2.02482e+00 -3.15575e+00
2.08000e+04 1.04667e+02 -1.49648e+00 -1.41587e+00 -1.57709e+00 -2.57332e+00 -2.00869e+00 -3.13794e+00
2.09600e+04 1.04667e+02 -1.49648e+00 -1.41587e+00 -1.57709e+00 -2.55494e+00 -1.99256e+00 -3.11732e+00
2.11200e+04 1.05667e+02 -1.54413e+00 -1.45069e+00 -1.63756e+00 -2.53526e+00 -1.97646e+00 -3.09405e+00
2.12800e+04 1.06667e+02 -1.49535e+00 -1.38615e+00 -1.60455e+00 -2.51436e+00 -1.96043e+00 -3.06828e+00
2.14400e+04 1.07667e+02 -1.51148e+00 -1.47170e+00 -1.55125e+00 -2.49236e+00 -1.94449e+00 -3.04022e+00
2.16000e+04 1.08667e+02 -1.48092e+00 -1.39590e+00 -1.56593e+00 -2.46936e+00 -1.92867e+00 -3.01004e+00
2.17600e+04 1.08667e+02 -1.48092e+00 -1.39590e+00 -1.56593e+00 -2.44548e+00 -1.91300e+00 -2.97795e+00
2.19200e+04 1.09667e+02 -1.45039e+00 -1.40703e+00 -1.49376e+00 -2.42082e+00 -1.89750e+00 -2.94415e+00
2.20800e+04 1.10667e+02 -1.56152e+00 -1.44788e+00 -1.67516e+00 -2.39551e+00 -1.88218e+00 -2.90884e+00
2.22400e+04 1.11667e+02 -1.46085e+00 -1.42666e+00 -1.49504e+00 -2.36966e+00 -1.86707e+00 -2.87224e+00
2.24000e+04 1.12667e+02 -1.42394e+00 -1.37734e+00 -1.47054e+00 -2.34337e+00 -1.85217e+00 -2.83456e+00
2.25600e+04 1.12667e+02 -1.42394e+00 -1.37734e+00 -1.47054e+00 -2.31675e+00 -1.83752e+00 -2.79599e+00
2.27200e+04 1.13667e+02 -1.41594e+00 -1.37068e+00 -1.46120e+00 -2.28992e+00 -1.82311e+00 -2.75672e+00
2.28800e+04 1.14667e+02 -1.45576e+00 -1.40247e+00 -1.50905e+00 -2.26297e+00 -1.80897e+00 -2.71697e+00
2.30400e+04 1.15667e+02 -1.43209e+00 -1.38292e+00 -1.48125e+00 -2.23600e+00 -1.79509e+00 -2.67690e+00
2.32000e+04 1.16667e+02 -1.53549e+00 -1.42416e+00 -1.64682e+00 -2.20909e+00 -1.78150e+00 -2.63669e+00
2.33600e+04 1.16667e+02 -1.53549e+00 -1.42416e+00 -1.64682e+00 -2.18234e+00 -1.76819e+00 -2.59650e+00
2.35200e+04 1.17667e+02 -1.38308e+00 -1.28187e+00 -1.48429e+00 -2.15583e+00 -1.75518e+00 -2.55649e+00
2.36800e+04 1.18667e+02 -1.40403e+00 -1.31447e+00 -1.49359e+00 -2.12963e+00 -1.74247e+00 -2.51678e+00
2.38400e+04 1.19667e+02 -1.49907e+00 -1.36127e+00 -1.63688e+00 -2.10380e+00 -1.73007e+00 -2.47752e+00
2.40000e+04 1.20667e+02 -1.50738e+00 -1.39516e+00 -1.61961e+00 -2.07840e+00 -1.71798e+00 -2.43881e+00
2.41600e+04 1.20667e+02 -1.50738e+00 -1.39516e+00 -1.61961e+00 -2.05348e+00 -1.70620e+00 -2.40077e+00
2.43200e+04 1.21667e+02 -1.43320e+00 -1.33307e+00 -1.53333e+00 -2.02911e+00 -1.69474e+00 -2.36347e+00
2.44800e+04 1.22667e+02 -1.57126e+00 -1.41325e+00 -1.72927e+00 -2.00531e+00 -1.68360e+00 -2.32701e+00
2.46400e+04 1.23667e+02 -1.53033e+00 -1.40485e+00 -1.65582e+00 -1.98211e+00 -1.67278e+00 -2.29144e+00
2.48000e+04 1.24667e+02 -1.50391e+00 -1.38169e+00 -1.62612e+00 -1.95955e+00 -1.66227e+00 -2.25683e+00
2.49600e+04 1.24667e+02 -1.50391e+00 -1.38169e+00 -1.62612e+00 -1.93765e+00 -1.65208e+00 -2.22323e+00
2.51200e+04 1.25667e+02 -1.48757e+00 -1.38003e+00 -1.59511e+00 -1.91643e+00 -1.64221e+00 -2.19066e+00
2.52800e+04 1.26667e+02 -1.46560e+00 -1.40813e+00 -1.52308e+00 -1.89590e+00 -1.63264e+00 -2.15915e+00
2.54400e+04 1.27667e+02 -1.49029e+00 -1.43502e+00 -1.54555e+00 -1.87606e+00 -1.62338e+00 -2.12874e+00
2.56000e+04 1.28667e+02 -1.48530e+00 -1.41722e+00 -1.55337e+00 -1.85692e+00 -1.61442e+00 -2.09942e+00
2.57600e+04 1.28667e+02 -1.48530e+00 -1.41722e+00 -1.55337e+00 -1.83848e+00 -1.60576e+00 -2.07120e+00
2.59200e+04 1.29667e+02 -1.44850e+00 -1.36394e+00 -1.53306e+00 -1.82073e+00 -1.59739e+00 -2.04408e+00
2.60800e+04 1.30667e+02 -1.49100e+00 -1.35675e+00 -1.62525e+00 -1.80368e+00 -1.58930e+00 -2.01806e+00
2.62400e+04 1.31667e+02 -1.47969e+00 -1.33895e+00 -1.62044e+00 -1.78729e+00 -1.58147e+00 -1.99310e+00
2.64000e+04 1.32667e+02 -1.54334e+00 -1.36110e+00 -1.72558e+00 -1.77157e+00 -1.57392e+00 -1.96922e+00
2.65600e+04 1.32667e+02 -1.54334e+00 -1.36110e+00 -1.72558e+00 -1.75650e+00 -1.56663e+00 -1.94637e+00
2.67200e+04 1.33667e+02 -1.55007e+00 -1.31042e+00 -1.78973e+00 -1.74207e+00 -1.55959e+00 -1.92454e+00
2.68800e+04 1.34667e+02 -1.54453e+00 -1.39468e+00 -1.69438e+00 -1.72825e+00 -1.55279e+00 -1.90371e+00
2.70400e+04 1.35667e+02 -1.51199e+00 -1.40317e+00 -1.62081e+00 -1.71503e+00 -1.54621e+00 -1.88385e+00
2.72000e+04 1.36667e+02 -1.45657e+00 -1.37386e+00 -1.53928e+00 -1.70240e+00 -1.53986e+00 -1.86493e+00
2.73600e+04 1.36667e+02 -1.45657e+00 -1.37386e+00 -1.53928e+00 -1.69033e+00 -1.53372e+00 -1.84693e+00
2.75200e+04 1.37667e+02 -1.48830e+00 -1.33769e+00 -1.63892e+00 -1.67880e+00 -1.52779e+00 -1.82981e+00
2.76800e+04 1.38667e+02 -1.53397e+00 -1.30014e+00 -1.76780e+00 -1.66780e+00 -1.52206e+00 -1.81355e+00
2.78400e+04 1.39667e+02 -1.59629e+00 -1.33184e+00 -1.86074e+00 -1.65731e+00 -1.51651e+00 -1.79812e+00
2.80000e+04 1.40667e+02 -1.52966e+00 -1.30704e+00 -1.75229e+00 -1.64732e+00 -1.51115e+00 -1.78349e+00
2.81600e+04 1.40667e+02 -1.52966e+00 -1.30704e+00 -1.75229e+00 -1.63779e+00 -1.50596e+00 -1.76962e+00
2.83200e+04 1.41667e+02 -1.50891e+00 -1.30607e+00 -1.71174e+00 -1.62872e+00 -1.50094e+00 -1.75650e+00
2.84800e+04 1.42667e+02 -1.65716e+00 -1.39933e+00 -1.91498e+00 -1.62009e+00 -1.49608e+00 -1.74411e+00
2.86400e+04 1.43667e+02 -1.62947e+00 -1.34793e+00 -1.91101e+00 -1.61189e+00 -1.49138e+00 -1.73239e+00
2.88000e+04 1.44667e+02 -1.58440e+00 -1.27696e+00 -1.89184e+00 -1.60409e+00 -1.48684e+00 -1.72134e+00
2.89600e+04 1.44667e+02 -1.58440e+00 -1.27696e+00 -1.89184e+00 -1.59669e+00 -1.48245e+00 -1.71093e+00
2.91200e+04 1.45667e+02 -1.61541e+00 -1.35353e+00 -1.87728e+00 -1.58967e+00 -1.47821e+00 -1.70112e+00
2.92800e+04 1.46667e+02 -1.56184e+00 -1.31593e+00 -1.80775e+00 -1.58301e+00 -1.47412e+00 -1.69191e+00
2.94400e+04 1.47667e+02 -1.53903e+00 -1.30566e+00 -1.77240e+00 -1.57671e+00 -1.47017e+00 -1.68326e+00
2.96000e+04 1.48667e+02 -1.54373e+00 -1.25717e+00 -1.83029e+00 -1.57076e+00 -1.46636e+00 -1.67515e+00
2.97600e+04 1.48667e+02 -1.54373e+00 -1.25717e+00 -1.83029e+00 -1.56512e+00 -1.46269e+00 -1.66756e+00
2.99200e+04 1.49667e+02 -1.52510e+00 -1.39792e+00 -1.65229e+00 -1.55982e+00 -1.45916e+00 -1.66048e+00
3.00800e+04 1.50667e+02 -1.58630e+00 -1.37864e+00 -1.79395e+00 -1.55482e+00 -1.45576e+00 -1.65387e+00
3.02400e+04 1.51667e+02 -1.63051e+00 -1.33715e+00 -1.92387e+00 -1.55011e+00 -1.45250e+00 -1.64773e+00
3.04000e+04 1.52667e+02 -1.56474e+00 -1.35291e+00 -1.77658e+00 -1.54571e+00 -1.44937e+00 -1.64204e+00
3.05600e+04 1.52667e+02 -1.56474e+00 -1.35291e+00 -1.77658e+00 -1.54158e+00 -1.44636e+00 -1.63680e+00
3.07200e+04 1.53667e+02 -1.53543e+00 -1.36384e+00 -1.70702e+00 -1.53772e+00 -1.44348e+00 -1.63196e+00
3.08800e+04 1.54667e+02 -1.58214e+00 -1.36945e+00 -1.79483e+00 -1.53413e+00 -1.44071e+00 -1.62755e+00
3.10400e+04 1.55667e+02 -1.53052e+00 -1.38299e+00 -1.67804e+00 -1.53080e+00 -1.43806e+00 -1.62353e+00
3.12000e+04 1.56667e+02 -1.52959e+00 -1.35424e+00 -1.70495e+00 -1.52772e+00 -1.43551e+00 -1.61992e+00
3.13600e+04 1.56667e+02 -1.52959e+00 -1.35424e+00 -1.70495e+00 -1.52488e+00 -1.43307e+00 -1.61670e+00
3.15200e+04 1.57667e+02 -1.50287e+00 -1.40961e+00 -1.59613e+00 -1.52229e+00 -1.43072e+00 -1.61386e+00
3.16800e+04 1.58667e+02 -1.48375e+00 -1.30440e+00 -1.66310e+00 -1.51993e+00 -1.42846e+00 -1.61140e+00
3.18400e+04 1.59667e+02 -1.56581e+00 -1.33994e+00 -1.79168e+00 -1.51780e+00 -1.42629e+00 -1.60931e+00
3.20000e+04 1.60667e+02 -1.55777e+00 -1.43869e+00 -1.67685e+00 -1.51589e+00 -1.42418e+00 -1.60761e+00
3.21600e+04 1.60667e+02 -1.55777e+00 -1.43869e+00 -1.67685e+00 -1.51421e+00 -1.42214e+00 -1.60627e+00
3.23200e+04 1.61667e+02 -1.44748e+00 -1.37212e+00 -1.52284e+00 -1.51273e+00 -1.42016e+00 -1.60531e+00
3.24800e+04 1.62667e+02 -1.41357e+00 -1.36238e+00 -1.46477e+00 -1.51147e+00 -1.41822e+00 -1.60472e+00
3.26400e+04 1.63667e+02 -1.49741e+00 -1.41879e+00 -1.57603e+00 -1.51041e+00 -1.41633e+00 -1.60448e+00
3.28000e+04 1.64667e+02 -1.43644e+00 -1.40348e+00 -1.46940e+00 -1.50954e+00 -1.41447e+00 -1.60462e+00
3.29600e+04 1.64667e+02 -1.43644e+00 -1.40348e+00 -1.46940e+00 -1.50887e+00 -1.41263e+00 -1.60511e+00
3.31200e+04 1.65667e+02 -1.46122e+00 -1.34235e+00 -1.58009e+00 -1.50838e+00 -1.41082e+00 -1.60594e+00
3.32800e+04 1.66667e+02 -1.62005e+00 -1.29346e+00 -1.94664e+00 -1.50807e+00 -1.40901e+00 -1.60713e+00
3.34400e+04 1.67667e+02 -1.38835e+00 -1.30131e+00 -1.47539e+00 -1.50792e+00 -1.40721e+00 -1.60863e+00
3.36000e+04 1.68667e+02 -1.55037e+00 -1.30804e+00 -1.79271e+00 -1.50794e+00 -1.40542e+00 -1.61046e+00
3.37600e+04 1.68667e+02 -1.55037e+00 -1.30804e+00 -1.79271e+00 -1.50811e+00 -1.40363e+00 -1.61259e+00
3.39200e+04 1.69667e+02 -1.44138e+00 -1.36525e+00 -1.51751e+00 -1.50843e+00 -1.40185e+00 -1.61501e+00
3.40800e+04 1.70667e+02 -1.47975e+00 -1.30807e+00 -1.65143e+00 -1.50888e+00 -1.40006e+00 -1.61769e+00
3.42400e+04 1.71667e+02 -1.45460e+00 -1.31983e+00 -1.58937e+00 -1.50945e+00 -1.39828e+00 -1.62062e+00
3.44000e+04 1.72667e+02 -1.52239e+00 -1.27181e+00 -1.77297e+00 -1.51014e+00 -1.39652e+00 -1.62376e+00
3.45600e+04 1.72667e+02 -1.52239e+00 -1.27181e+00 -1.77297e+00 -1.51092e+00 -1.39474e+00 -1.62710e+00
3.47200e+04 1.73667e+02 -1.38026e+00 -1.35604e+00 -1.40448e+00 -1.51179e+00 -1.39300e+00 -1.63059e+00
3.48800e+04 1.74667e+02 -1.43098e+00 -1.36195e+00 -1.50001e+00 -1.51275e+00 -1.39127e+00 -1.63423e+00
3.50400e+04 1.75667e+02 -1.50901e+00 -1.36775e+00 -1.65028e+00 -1.51376e+00 -1.38955e+00 -1.63797e+00
3.52000e+04 1.76667e+02 -1.42876e+00 -1.32542e+00 -1.53211e+00 -1.51482e+00 -1.38787e+00 -1.64177e+00
3.53600e+04 1.76667e+02 -1.42876e+00 -1.32542e+00 -1.53211e+00 -1.51592e+00 -1.38623e+00 -1.64562e+00
3.55200e+04 1.77667e+02 -1.44682e+00 -1.39790e+00 -1.49574e+00 -1.51704e+00 -1.38461e+00 -1.64948e+00
3.56800e+04 1.78667e+02 -1.54264e+00 -1.32018e+00 -1.76510e+00 -1.51818e+00 -1.38305e+00 -1.65331e+00
3.58400e+04 1.79667e+02 -1.41489e+00 -1.38281e+00 -1.44696e+00 -1.51932e+00 -1.38154e+00 -1.65709e+00
3.60000e+04 1.80667e+02 -1.37387e+00 -1.33246e+00 -1.41528e+00 -1.52044e+00 -1.38008e+00 -1.66079e+00
3.61600e+04 1.80667e+02 -1.37387e+00 -1.33246e+00 -1.41528e+00 -1.52153e+00 -1.37868e+00 -1.66438e+00
3.63200e+04 1.81667e+02 -1.48653e+00 -1.46943e+00 -1.50364e+00 -1.52258e+00 -1.37733e+00 -1.66783e+00
3.64800e+04 1.82667e+02 -1.58062e+00 -1.34056e+00 -1.82067e+00 -1.52358e+00 -1.37605e+00 -1.67112e+00
3.66400e+04 1.83667e+02 -1.38360e+00 -1.34409e+00 -1.42311e+00 -1.52453e+00 -1.37483e+00 -1.67422e+00
3.68000e+04 1.84667e+02 -1.49745e+00 -1.31167e+00 -1.68323e+00 -1.52541e+00 -1.37369e+00 -1.67713e+00
3.69600e+04 1.84667e+02 -1.49745e+00 -1.31167e+00 -1.68323e+00 -1.52621e+00 -1.37260e+00 -1.67982e+00
3.71200e+04 1.85667e+02 -1.55765e+00 -1.35282e+00 -1.76248e+00 -1.52692e+00 -1.37157e+00 -1.68227e+00
3.72800e+04 1.86667e+02 -1.71352e+00 -1.28215e+00 -2.14489e+00 -1.52754e+00 -1.37060e+00 -1.68448e+00
3.74400e+04 1.87667e+02 -1.43183e+00 -1.36793e+00 -1.49573e+00 -1.52806e+00 -1.36969e+00 -1.68643e+00
3.76000e+04 1.88667e+02 -1.42818e+00 -1.37886e+00 -1.47750e+00 -1.52848e+00 -1.36885e+00 -1.68812e+00
3.77600e+04 1.88667e+02 -1.42818e+00 -1.37886e+00 -1.47750e+00 -1.52880e+00 -1.36806e+00 -1.68953e+00
3.79200e+04 1.89667e+02 -1.39615e+00 -1.36704e+00 -1.42527e+00 -1.52899e+00 -1.36732e+00 -1.69067e+00
3.80800e+04 1.90667e+02 -1.40593e+00 -1.39563e+00 -1.41622e+00 -1.52908e+00 -1.36662e+00 -1.69154e+00
3.82400e+04 1.91667e+02 -1.37689e+00 -1.37052e+00 -1.38326e+00 -1.52905e+00 -1.36598e+00 -1.69213e+00
3.84000e+04 1.92667e+02 -1.43741e+00 -1.33235e+00 -1.54247e+00 -1.52891e+00 -1.36538e+00 -1.69244e+00
3.85600e+04 1.92667e+02 -1.43741e+00 -1.33235e+00 -1.54247e+00 -1.52865e+00 -1.36482e+00 -1.69248e+00
3.87200e+04 1.93667e+02 -1.41363e+00 -1.38611e+00 -1.44115e+00 -1.52828e+00 -1.36431e+00 -1.69226e+00
3.88800e+04 1.94667e+02 -1.39206e+00 -1.37215e+00 -1.41197e+00 -1.52780e+00 -1.36383e+00 -1.69178e+00
3.90400e+04 1.95667e+02 -1.39957e+00 -1.36337e+00 -1.43576e+00 -1.52721e+00 -1.36338e+00 -1.69104e+00
3.92000e+04 1.96667e+02 -1.40201e+00 -1.35149e+00 -1.45254e+00 -1.52652e+00 -1.36297e+00 -1.69007e+00
3.93600e+04 1.96667e+02 -1.40201e+00 -1.35149e+00 -1.45254e+00 -1.52573e+00 -1.36260e+00 -1.68886e+00
3.95200e+04 1.97667e+02 -1.36582e+00 -1.33123e+00 -1.40041e+00 -1.52485e+00 -1.36226e+00 -1.68744e+00
3.96800e+04 1.98667e+02 -1.38458e+00 -1.35393e+00 -1.41523e+00 -1.52388e+00 -1.36194e+00 -1.68581e+00
3.98400e+04 1.99667e+02 -1.39491e+00 -1.37953e+00 -1.41029e+00 -1.52283e+00 -1.36167e+00 -1.68400e+00
4.00000e+04 2.00667e+02 -1.43352e+00 -1.39120e+00 -1.47583e+00 -1.52172e+00 -1.36143e+00 -1.68200e+00
4.01600e+04 2.00667e+02 -1.43352e+00 -1.39120e+00 -1.47583e+00 -1.52053e+00 -1.36122e+00 -1.67985e+00
4.03200e+04 2.01667e+02 -1.37700e+00 -1.34113e+00 -1.41288e+00 -1.51929e+00 -1.36105e+00 -1.67754e+00
4.04800e+04 2.02667e+02 -1.35719e+00 -1.33519e+00 -1.37918e+00 -1.51800e+00 -1.36091e+00 -1.67510e+00
4.06400e+04 2.03667e+02 -1.39447e+00 -1.37588e+00 -1.41307e+00 -1.51667e+00 -1.36080e+00 -1.67254e+00
4.08000e+04 2.04667e+02 -1.36051e+00 -1.33311e+00 -1.38791e+00 -1.51530e+00 -1.36074e+00 -1.66987e+00
4.09600e+04 2.04667e+02 -1.36051e+00 -1.33311e+00 -1.38791e+00 -1.51391e+00 -1.36072e+00 -1.66710e+00
4.11200e+04 2.05667e+02 -1.37259e+00 -1.35953e+00 -1.38566e+00 -1.51248e+00 -1.36073e+00 -1.66423e+00
4.12800e+04 2.06667e+02 -1.45960e+00 -1.42878e+00 -1.49042e+00 -1.51104e+00 -1.36079e+00 -1.66129e+00
4.14400e+04 2.07667e+02 -1.36309e+00 -1.32492e+00 -1.40126e+00 -1.50958e+00 -1.36090e+00 -1.65827e+00
4.16000e+04 2.08667e+02 -1.41523e+00 -1.32462e+00 -1.50584e+00 -1.50811e+00 -1.36104e+00 -1.65518e+00
4.17600e+04 2.08667e+02 -1.41523e+00 -1.32462e+00 -1.50584e+00 -1.50662e+00 -1.36122e+00 -1.65203e+00
4.19200e+04 2.09667e+02 -1.40472e+00 -1.37969e+00 -1.42975e+00 -1.50513e+00 -1.36145e+00 -1.64881e+00
4.20800e+04 2.10667e+02 -1.37216e+00 -1.30120e+00 -1.44311e+00 -1.50362e+00 -1.36172e+00 -1.64553e+00
4.22400e+04 2.11667e+02 -1.48252e+00 -1.29971e+00 -1.66533e+00 -1.50210e+00 -1.36202e+00 -1.64218e+00
4.24000e+04 2.12667e+02 -1.37778e+00 -1.36821e+00 -1.38734e+00 -1.50058e+00 -1.36237e+00 -1.63878e+00
4.25600e+04 2.12667e+02 -1.37778e+00 -1.36821e+00 -1.38734e+00 -1.49904e+00 -1.36276e+00 -1.63531e+00
4.27200e+04 2.13667e+02 -1.45341e+00 -1.41503e+00 -1.49179e+00 -1.49748e+00 -1.36318e+00 -1.63178e+00
4.28800e+04 2.14667e+02 -1.37646e+00 -1.32203e+00 -1.43089e+00 -1.49590e+00 -1.36363e+00 -1.62817e+00
4.30400e+04 2.15667e+02 -1.39779e+00 -1.34859e+00 -1.44700e+00 -1.49431e+00 -1.36412e+00 -1.62451e+00
4.32000e+04 2.16667e+02 -1.38072e+00 -1.36164e+00 -1.39979e+00 -1.49270e+00 -1.36463e+00 -1.62077e+00
4.33600e+04 2.16667e+02 -1.38072e+00 -1.36164e+00 -1.39979e+00 -1.49106e+00 -1.36517e+00 -1.61695e+00
4.35200e+04 2.17667e+02 -1.53465e+00 -1.30941e+00 -1.75988e+00 -1.48939e+00 -1.36572e+00 -1.61306e+00
4.36800e+04 2.18667e+02 -1.41592e+00 -1.35138e+00 -1.48045e+00 -1.48770e+00 -1.36630e+00 -1.60909e+00
4.38400e+04 2.19667e+02 -1.39188e+00 -1.35154e+00 -1.43223e+00 -1.48597e+00 -1.36689e+00 -1.60504e+00
4.40000e+04 2.20667e+02 -1.45974e+00 -1.40838e+00 -1.51111e+00 -1.48421e+00 -1.36749e+00 -1.60092e+00
4.41600e+04 2.20667e+02 -1.45974e+00 -1.40838e+00 -1.51111e+00 -1.48241e+00 -1.36810e+00 -1.59673e+00
4.43200e+04 2.21667e+02 -1.40348e+00 -1.36145e+00 -1.44551e+00 -1.48058e+00 -1.36871e+00 -1.59246e+00
4.44800e+04 2.22667e+02 -1.42278e+00 -1.32224e+00 -1.52332e+00 -1.47872e+00 -1.36932e+00 -1.58812e+00
4.46400e+04 2.23667e+02 -1.42683e+00 -1.38730e+00 -1.46637e+00 -1.47682e+00 -1.36992e+00 -1.58373e+00
4.48000e+04 2.24667e+02 -1.42527e+00 -1.34563e+00 -1.50491e+00 -1.47490e+00 -1.37052e+00 -1.57928e+00
4.49600e+04 2.24667e+02 -1.42527e+00 -1.34563e+00 -1.50491e+00 -1.47294e+00 -1.37111e+00 -1.57478e+00
4.51200e+04 2.25667e+02 -1.36508e+00 -1.33150e+00 -1.39867e+00 -1.47096e+00 -1.37167e+00 -1.57024e+00
4.52800e+04 2.26667e+02 -1.33595e+00 -1.30392e+00 -1.36799e+00 -1.46895e+00 -1.37222e+00 -1.56568e+00
4.54400e+04 2.27667e+02 -1.35884e+00 -1.35309e+00 -1.36458e+00 -1.46692e+00 -1.37275e+00 -1.56110e+00
4.56000e+04 2.28667e+02 -1.39979e+00 -1.39279e+00 -1.40679e+00 -1.46488e+00 -1.37325e+00 -1.55651e+00
4.57600e+04 2.28667e+02 -1.39979e+00 -1.39279e+00 -1.40679e+00 -1.46283e+00 -1.37372e+00 -1.55194e+00
4.59200e+04 2.29667e+02 -1.37300e+00 -1.30566e+00 -1.44034e+00 -1.46077e+00 -1.37415e+00 -1.54738e+00
4.60800e+04 2.30667e+02 -1.34936e+00 -1.27475e+00 -1.42396e+00 -1.45871e+00 -1.37457e+00 -1.54286e+00
4.62400e+04 2.31667e+02 -1.40176e+00 -1.31494e+00 -1.48859e+00 -1.45666e+00 -1.37494e+00 -1.53838e+00
4.64000e+04 2.32667e+02 -1.41011e+00 -1.30670e+00 -1.51353e+00 -1.45462e+00 -1.37527e+00 -1.53397e+00
4.65600e+04 2.32667e+02 -1.41011e+00 -1.30670e+00 -1.51353e+00 -1.45260e+00 -1.37557e+00 -1.52963e+00
4.67200e+04 2.33667e+02 -1.39899e+00 -1.35436e+00 -1.44363e+00 -1.45061e+00 -1.37584e+00 -1.52538e+00
4.68800e+04 2.34667e+02 -1.37980e+00 -1.36444e+00 -1.39516e+00 -1.44864e+00 -1.37607e+00 -1.52122e+00
4.70400e+04 2.35667e+02 -1.35889e+00 -1.32337e+00 -1.39441e+00 -1.44672e+00 -1.37626e+00 -1.51717e+00
4.72000e+04 2.36667e+02 -1.37372e+00 -1.30739e+00 -1.44005e+00 -1.44483e+00 -1.37643e+00 -1.51323e+00
4.73600e+04 2.36667e+02 -1.37372e+00 -1.30739e+00 -1.44005e+00 -1.44298e+00 -1.37655e+00 -1.50942e+00
4.75200e+04 2.37667e+02 -1.40597e+00 -1.27867e+00 -1.53327e+00 -1.44119e+00 -1.37665e+00 -1.50573e+00
4.76800e+04 2.38667e+02 -1.41196e+00 -1.28925e+00 -1.53466e+00 -1.43946e+00 -1.37673e+00 -1.50218e+00
4.78400e+04 2.39667e+02 -1.46839e+00 -1.40907e+00 -1.52770e+00 -1.43778e+00 -1.37678e+00 -1.49877e+00
4.80000e+04 2.40667e+02 -1.36159e+00 -1.31178e+00 -1.41140e+00 -1.43615e+00 -1.37682e+00 -1.49548e+00
4.81600e+04 2.40667e+02 -1.36159e+00 -1.31178e+00 -1.41140e+00 -1.43458e+00 -1.37683e+00 -1.49234e+00
4.83200e+04 2.41667e+02 -1.39212e+00 -1.31599e+00 -1.46824e+00 -1.43308e+00 -1.37683e+00 -1.48933e+00
4.84800e+04 2.42667e+02 -1.38875e+00 -1.33336e+00 -1.44415e+00 -1.43163e+00 -1.37682e+00 -1.48644e+00
4.86400e+04 2.43667e+02 -1.40441e+00 -1.33203e+00 -1.47679e+00 -1.43025e+00 -1.37681e+00 -1.48369e+00
4.88000e+04 2.44667e+02 -1.39595e+00 -1.32319e+00 -1.46871e+00 -1.42892e+00 -1.37679e+00 -1.48105e+00
4.89600e+04 2.44667e+02 -1.39595e+00 -1.32319e+00 -1.46871e+00 -1.42765e+00 -1.37677e+00 -1.47853e+00
4.91200e+04 2.45667e+02 -1.36649e+00 -1.32648e+00 -1.40649e+00 -1.42643e+00 -1.37674e+00 -1.47612e+00
4.92800e+04 2.46667e+02 -1.35239e+00 -1.32627e+00 -1.37851e+00 -1.42526e+00 -1.37672e+00 -1.47381e+00
4.94400e+04 2.47667e+02 -1.35735e+00 -1.32020e+00 -1.39450e+00 -1.42414e+00 -1.37669e+00 -1.47159e+00
4.96000e+04 2.48667e+02 -1.36707e+00 -1.32355e+00 -1.41060e+00 -1.42307e+00 -1.37667e+00 -1.46947e+00
4.97600e+04 2.48667e+02 -1.36707e+00 -1.32355e+00 -1.41060e+00 -1.42204e+00 -1.37666e+00 -1.46742e+00
4.99200e+04 2.49667e+02 -1.31930e+00 -1.29208e+00 -1.34652e+00 -1.42104e+00 -1.37664e+00 -1.46544e+00
5.00800e+04 2.50667e+02 -1.36531e+00 -1.33356e+00 -1.39706e+00 -1.42009e+00 -1.37664e+00 -1.46353e+00
5.02400e+04 2.51667e+02 -1.35231e+00 -1.31597e+00 -1.38865e+00 -1.41916e+00 -1.37663e+00 -1.46169e+00
5.04000e+04 2.52667e+02 -1.34388e+00 -1.33246e+00 -1.35530e+00 -1.41826e+00 -1.37662e+00 -1.45990e+00
5.05600e+04 2.52667e+02 -1.34388e+00 -1.33246e+00 -1.35530e+00 -1.41739e+00 -1.37661e+00 -1.45817e+00
5.07200e+04 2.53667e+02 -1.33553e+00 -1.29370e+00 -1.37737e+00 -1.41654e+00 -1.37659e+00 -1.45649e+00
5.08800e+04 2.54667e+02 -1.34321e+00 -1.31121e+00 -1.37520e+00 -1.41571e+00 -1.37656e+00 -1.45486e+00
5.10400e+04 2.55667e+02 -1.35354e+00 -1.33168e+00 -1.37541e+00 -1.41490e+00 -1.37653e+00 -1.45328e+00
5.12000e+04 2.56667e+02 -1.35884e+00 -1.33454e+00 -1.38314e+00 -1.41412e+00 -1.37648e+00 -1.45175e+00
5.13600e+04 2.56667e+02 -1.35884e+00 -1.33454e+00 -1.38314e+00 -1.41334e+00 -1.37640e+00 -1.45028e+00
5.15200e+04 2.57667e+02 -1.35377e+00 -1.29531e+00 -1.41223e+00 -1.41258e+00 -1.37630e+00 -1.44886e+00
5.16800e+04 2.58667e+02 -1.37286e+00 -1.34263e+00 -1.40308e+00 -1.41184e+00 -1.37618e+00 -1.44750e+00
5.18400e+04 2.59667e+02 -1.34173e+00 -1.29867e+00 -1.38480e+00 -1.41110e+00 -1.37600e+00 -1.44620e+00
5.20000e+04 2.60667e+02 -1.36282e+00 -1.33317e+00 -1.39247e+00 -1.41038e+00 -1.37579e+00 -1.44497e+00
5.21600e+04 2.60667e+02 -1.36282e+00 -1.33317e+00 -1.39247e+00 -1.40967e+00 -1.37552e+00 -1.44381e+00
5.23200e+04 2.61667e+02 -1.39460e+00 -1.34867e+00 -1.44053e+00 -1.40896e+00 -1.37520e+00 -1.44272e+00
5.24800e+04 2.62667e+02 -1.36579e+00 -1.33963e+00 -1.39196e+00 -1.40826e+00 -1.37481e+00 -1.44172e+00
5.26400e+04 2.63667e+02 -1.34212e+00 -1.33595e+00 -1.34829e+00 -1.40757e+00 -1.37435e+00 -1.44078e+00
5.28000e+04 2.64667e+02 -1.32008e+00 -1.27709e+00 -1.36306e+00 -1.40688e+00 -1.37383e+00 -1.43993e+00
5.29600e+04 2.64667e+02 -1.32008e+00 -1.27709e+00 -1.36306e+00 -1.40619e+00 -1.37323e+00 -1.43915e+00
5.31200e+04 2.65667e+02 -1.37255e+00 -1.27869e+00 -1.46641e+00 -1.40550e+00 -1.37256e+00 -1.43844e+00
5.32800e+04 2.66667e+02 -1.33513e+00 -1.28349e+00 -1.38677e+00 -1.40480e+00 -1.37180e+00 -1.43780e+00
5.34400e+04 2.67667e+02 -1.32436e+00 -1.29957e+00 -1.34914e+00 -1.40411e+00 -1.37099e+00 -1.43723e+00
5.36000e+04 2.68667e+02 -1.33001e+00 -1.29077e+00 -1.36925e+00 -1.40340e+00 -1.37010e+00 -1.43671e+00
5.37600e+04 2.68667e+02 -1.33001e+00 -1.29077e+00 -1.36925e+00 -1.40269e+00 -1.36914e+00 -1.43623e+00
5.39200e+04 2.69667e+02 -1.31885e+00 -1.28623e+00 -1.35147e+00 -1.40196e+00 -1.36813e+00 -1.43579e+00
5.40800e+04 2.70667e+02 -1.35412e+00 -1.33708e+00 -1.37115e+00 -1.40123e+00 -1.36707e+00 -1.43538e+00
5.42400e+04 2.71667e+02 -1.29987e+00 -1.26856e+00 -1.33118e+00 -1.40047e+00 -1.36595e+00 -1.43499e+00
5.44000e+04 2.72667e+02 -1.34288e+00 -1.29423e+00 -1.39152e+00 -1.39970e+00 -1.36481e+00 -1.43460e+00
5.45600e+04 2.72667e+02 -1.34288e+00 -1.29423e+00 -1.39152e+00 -1.39892e+00 -1.36362e+00 -1.43422e+00
5.47200e+04 2.73667e+02 -1.35336e+00 -1.32870e+00 -1.37802e+00 -1.39812e+00 -1.36242e+00 -1.43382e+00
5.48800e+04 2.74667e+02 -1.34229e+00 -1.31863e+00 -1.36595e+00 -1.39729e+00 -1.36119e+00 -1.43339e+00
5.50400e+04 2.75667e+02 -1.36400e+00 -1.32314e+00 -1.40485e+00 -1.39645e+00 -1.35996e+00 -1.43295e+00
5.52000e+04 2.76667e+02 -1.33928e+00 -1.28089e+00 -1.39766e+00 -1.39559e+00 -1.35871e+00 -1.43247e+00
5.53600e+04 2.76667e+02 -1.33928e+00 -1.28089e+00 -1.39766e+00 -1.39472e+00 -1.35747e+00 -1.43196e+00
5.55200e+04 2.77667e+02 -1.34409e+00 -1.31177e+00 -1.37642e+00 -1.39382e+00 -1.35623e+00 -1.43140e+00
5.56800e+04 2.78667e+02 -1.35758e+00 -1.28080e+00 -1.43435e+00 -1.39290e+00 -1.35500e+00 -1.43080e+00
5.58400e+04 2.79667e+02 -1.35167e+00 -1.33163e+00 -1.37172e+00 -1.39197e+00 -1.35379e+00 -1.43016e+00
5.60000e+04 2.80667e+02 -1.33539e+00 -1.30047e+00 -1.37031e+00 -1.39102e+00 -1.35258e+00 -1.42946e+00
5.61600e+04 2.80667e+02 -1.33539e+00 -1.30047e+00 -1.37031e+00 -1.39006e+00 -1.35139e+00 -1.42872e+00
5.63200e+04 2.81667e+02 -1.37345e+00 -1.33128e+00 -1.41562e+00 -1.38908e+00 -1.35022e+00 -1.42793e+00
5.64800e+04 2.82667e+02 -1.31977e+00 -1.30471e+00 -1.33482e+00 -1.38808e+00 -1.34907e+00 -1.42709e+00
5.66400e+04 2.83667e+02 -1.33054e+00 -1.28056e+00 -1.38052e+00 -1.38708e+00 -1.34794e+00 -1.42621e+00
5.68000e+04 2.84667e+02 -1.32020e+00 -1.29466e+00 -1.34575e+00 -1.38606e+00 -1.34684e+00 -1.42527e+00
5.69600e+04 2.84667e+02 -1.32020e+00 -1.29466e+00 -1.34575e+00 -1.38503e+00 -1.34576e+00 -1.42430e+00
5.71200e+04 2.85667e+02 -1.32919e+00 -1.31215e+00 -1.34623e+00 -1.38399e+00 -1.34470e+00 -1.42328e+00
5.72800e+04 2.86667e+02 -1.33912e+00 -1.31422e+00 -1.36401e+00 -1.38294e+00 -1.34366e+00 -1.42222e+00
5.74400e+04 2.87667e+02 -1.35284e+00 -1.30193e+00 -1.40374e+00 -1.38189e+00 -1.34265e+00 -1.42113e+00
5.76000e+04 2.88667e+02 -1.37576e+00 -1.32963e+00 -1.42190e+00 -1.38083e+00 -1.34166e+00 -1.41999e+00
5.77600e+04 2.88667e+02 -1.37576e+00 -1.32963e+00 -1.42190e+00 -1.37976e+00 -1.34069e+00 -1.41883e+00
5.79200e+04 2.89667e+02 -1.31363e+00 -1.30470e+00 -1.32255e+00 -1.37869e+00 -1.33974e+00 -1.41764e+00
5.80800e+04 2.90667e+02 -1.34977e+00 -1.34155e+00 -1.35799e+00 -1.37762e+00 -1.33882e+00 -1.41643e+00
5.82400e+04 2.91667e+02 -1.35408e+00 -1.30901e+00 -1.39914e+00 -1.37656e+00 -1.33792e+00 -1.41519e+00
5.84000e+04 2.92667e+02 -1.32758e+00 -1.29094e+00 -1.36422e+00 -1.37549e+00 -1.33704e+00 -1.41394e+00
5.85600e+04 2.92667e+02 -1.32758e+00 -1.29094e+00 -1.36422e+00 -1.37442e+00 -1.33618e+00 -1.41266e+00
5.87200e+04 2.93667e+02 -1.32572e+00 -1.28758e+00 -1.36386e+00 -1.37336e+00 -1.33533e+00 -1.41138e+00
5.88800e+04 2.94667e+02 -1.34327e+00 -1.32914e+00 -1.35739e+00 -1.37230e+00 -1.33451e+00 -1.41009e+00
5.90400e+04 2.95667e+02 -1.41152e+00 -1.38703e+00 -1.43602e+00 -1.37125e+00 -1.33371e+00 -1.40880e+00
5.92000e+04 2.96667e+02 -1.31340e+00 -1.29619e+00 -1.33060e+00 -1.37021e+00 -1.33292e+00 -1.40751e+00
5.93600e+04 2.96667e+02 -1.31340e+00 -1.29619e+00 -1.33060e+00 -1.36919e+00 -1.33216e+00 -1.40622e+00
5.95200e+04 2.97667e+02 -1.30699e+00 -1.29528e+00 -1.31870e+00 -1.36817e+00 -1.33140e+00 -1.40493e+00
5.96800e+04 2.98667e+02 -1.28511e+00 -1.25933e+00 -1.31088e+00 -1.36717e+00 -1.33067e+00 -1.40366e+00
5.98400e+04 2.99667e+02 -1.29614e+00 -1.26660e+00 -1.32568e+00 -1.36618e+00 -1.32997e+00 -1.40239e+00
6.00000e+04 3.00667e+02 -1.35875e+00 -1.33854e+00 -1.37897e+00 -1.36520e+00 -1.32926e+00 -1.40114e+00
6.01600e+04 3.00667e+02 -1.35875e+00 -1.33854e+00 -1.37897e+00 -1.36425e+00 -1.32859e+00 -1.39991e+00
6.03200e+04 3.01667e+02 -1.35541e+00 -1.32415e+00 -1.38666e+00 -1.36331e+00 -1.32793e+00 -1.39870e+00
6.04800e+04 3.02667e+02 -1.30217e+00 -1.28477e+00 -1.31957e+00 -1.36240e+00 -1.32729e+00 -1.39751e+00
6.06400e+04 3.03667e+02 -1.41075e+00 -1.37014e+00 -1.45135e+00 -1.36150e+00 -1.32666e+00 -1.39634e+00
6.08000e+04 3.04667e+02 -1.34723e+00 -1.33634e+00 -1.35812e+00 -1.36062e+00 -1.32605e+00 -1.39520e+00
6.09600e+04 3.04667e+02 -1.34723e+00 -1.33634e+00 -1.35812e+00 -1.35977e+00 -1.32546e+00 -1.39408e+00
6.11200e+04 3.05667e+02 -1.36011e+00 -1.28885e+00 -1.43136e+00 -1.35894e+00 -1.32489e+00 -1.39299e+00
6.12800e+04 3.06667e+02 -1.37186e+00 -1.29115e+00 -1.45257e+00 -1.35813e+00 -1.32433e+00 -1.39193e+00
6.14400e+04 3.07667e+02 -1.38504e+00 -1.29885e+00 -1.47123e+00 -1.35734e+00 -1.32379e+00 -1.39089e+00
6.16000e+04 3.08667e+02 -1.34332e+00 -1.29864e+00 -1.38800e+00 -1.35658e+00 -1.32328e+00 -1.38989e+00
6.17600e+04 3.08667e+02 -1.34332e+00 -1.29864e+00 -1.38800e+00 -1.35584e+00 -1.32277e+00 -1.38892e+00
6.19200e+04 3.09667e+02 -1.30390e+00 -1.26426e+00 -1.34354e+00 -1.35513e+00 -1.32229e+00 -1.38797e+00
6.20800e+04 3.10667e+02 -1.35379e+00 -1.30355e+00 -1.40403e+00 -1.35443e+00 -1.32182e+00 -1.38704e+00
6.22400e+04 3.11667e+02 -1.34590e+00 -1.30092e+00 -1.39089e+00 -1.35377e+00 -1.32138e+00 -1.38615e+00
6.24000e+04 3.12667e+02 -1.34275e+00 -1.29798e+00 -1.38753e+00 -1.35312e+00 -1.32095e+00 -1.38529e+00
6.25600e+04 3.12667e+02 -1.34275e+00 -1.29798e+00 -1.38753e+00 -1.35249e+00 -1.32055e+00 -1.38444e+00
6.27200e+04 3.13667e+02 -1.30919e+00 -1.24844e+00 -1.36993e+00 -1.35189e+00 -1.32017e+00 -1.38361e+00
6.28800e+04 3.14667e+02 -1.30986e+00 -1.26665e+00 -1.35307e+00 -1.35131e+00 -1.31981e+00 -1.38281e+00
6.30400e+04 3.15667e+02 -1.37596e+00 -1.31945e+00 -1.43247e+00 -1.35074e+00 -1.31946e+00 -1.38201e+00
6.32000e+04 3.16667e+02 -1.33551e+00 -1.30680e+00 -1.36422e+00 -1.35020e+00 -1.31915e+00 -1.38125e+00
6.33600e+04 3.16667e+02 -1.33551e+00 -1.30680e+00 -1.36422e+00 -1.34967e+00 -1.31886e+00 -1.38048e+00
6.35200e+04 3.17667e+02 -1.34047e+00 -1.32012e+00 -1.36082e+00 -1.34917e+00 -1.31860e+00 -1.37974e+00
6.36800e+04 3.18667e+02 -1.34366e+00 -1.30279e+00 -1.38453e+00 -1.34868e+00 -1.31835e+00 -1.37901e+00
6.38400e+04 3.19667e+02 -1.33872e+00 -1.29505e+00 -1.38240e+00 -1.34821e+00 -1.31814e+00 -1.37828e+00
6.40000e+04 3.20667e+02 -1.33416e+00 -1.29444e+00 -1.37388e+00 -1.34776e+00 -1.31794e+00 -1.37758e+00
6.41600e+04 3.20667e+02 -1.33416e+00 -1.29444e+00 -1.37388e+00 -1.34733e+00 -1.31778e+00 -1.37687e+00
6.43200e+04 3.21667e+02 -1.32641e+00 -1.28167e+00 -1.37116e+00 -1.34691e+00 -1.31764e+00 -1.37618e+00
6.44800e+04 3.22667e+02 -1.35209e+00 -1.31253e+00 -1.39164e+00 -1.34652e+00 -1.31753e+00 -1.37550e+00
6.46400e+04 3.23667e+02 -1.37779e+00 -1.31677e+00 -1.43881e+00 -1.34614e+00 -1.31744e+00 -1.37484e+00
6.48000e+04 3.24667e+02 -1.38556e+00 -1.31416e+00 -1.45696e+00 -1.34579e+00 -1.31739e+00 -1.37419e+00
6.49600e+04 3.24667e+02 -1.38556e+00 -1.31416e+00 -1.45696e+00 -1.34545e+00 -1.31735e+00 -1.37355e+00
6.51200e+04 3.25667e+02 -1.33266e+00 -1.29164e+00 -1.37367e+00 -1.34514e+00 -1.31734e+00 -1.37293e+00
6.52800e+04 3.26667e+02 -1.36451e+00 -1.31873e+00 -1.41029e+00 -1.34484e+00 -1.31735e+00 -1.37234e+00
6.54400e+04 3.27667e+02 -1.32901e+00 -1.30055e+00 -1.35747e+00 -1.34457e+00 -1.31738e+00 -1.37175e+00
6.56000e+04 3.28667e+02 -1.33835e+00 -1.30104e+00 -1.37566e+00 -1.34431e+00 -1.31744e+00 -1.37118e+00
6.57600e+04 3.28667e+02 -1.33835e+00 -1.30104e+00 -1.37566e+00 -1.34408e+00 -1.31751e+00 -1.37064e+00
6.59200e+04 3.29667e+02 -1.34268e+00 -1.32170e+00 -1.36367e+00 -1.34386e+00 -1.31759e+00 -1.37012e+00
6.60800e+04 3.30667e+02 -1.34143e+00 -1.32962e+00 -1.35324e+00 -1.34366e+00 -1.31770e+00 -1.36961e+00
6.62400e+04 3.31667e+02 -1.33297e+00 -1.29553e+00 -1.37042e+00 -1.34348e+00 -1.31781e+00 -1.36914e+00
6.64000e+04 3.32667e+02 -1.37443e+00 -1.33719e+00 -1.41167e+00 -1.34331e+00 -1.31793e+00 -1.36869e+00
6.65600e+04 3.32667e+02 -1.37443e+00 -1.33719e+00 -1.41167e+00 -1.34316e+00 -1.31807e+00 -1.36826e+00
6.67200e+04 3.33667e+02 -1.36044e+00 -1.32942e+00 -1.39146e+00 -1.34303e+00 -1.31821e+00 -1.36785e+00
6.68800e+04 3.34667e+02 -1.32617e+00 -1.28970e+00 -1.36263e+00 -1.34291e+00 -1.31835e+00 -1.36748e+00
6.70400e+04 3.35667e+02 -1.34489e+00 -1.30672e+00 -1.38305e+00 -1.34281e+00 -1.31849e+00 -1.36713e+00
6.72000e+04 3.36667e+02 -1.33798e+00 -1.29804e+00 -1.37792e+00 -1.34272e+00 -1.31864e+00 -1.36680e+00
6.73600e+04 3.36667e+02 -1.33798e+00 -1.29804e+00 -1.37792e+00 -1.34264e+00 -1.31878e+00 -1.36650e+00
6.75200e+04 3.37667e+02 -1.31261e+00 -1.28074e+00 -1.34448e+00 -1.34258e+00 -1.31891e+00 -1.36624e+00
6.76800e+04 3.38667e+02 -1.36553e+00 -1.29206e+00 -1.43901e+00 -1.34252e+00 -1.31904e+00 -1.36599e+00
6.78400e+04 3.39667e+02 -1.35550e+00 -1.29182e+00 -1.41919e+00 -1.34247e+00 -1.31916e+00 -1.36579e+00
6.80000e+04 3.40667e+02 -1.31153e+00 -1.27246e+00 -1.35060e+00 -1.34244e+00 -1.31927e+00 -1.36561e+00
6.81600e+04 3.40667e+02 -1.31153e+00 -1.27246e+00 -1.35060e+00 -1.34241e+00 -1.31937e+00 -1.36546e+00
6.83200e+04 3.41667e+02 -1.36217e+00 -1.33042e+00 -1.39391e+00 -1.34239e+00 -1.31945e+00 -1.36534e+00
6.84800e+04 3.42667e+02 -1.33498e+00 -1.30576e+00 -1.36420e+00 -1.34239e+00 -1.31952e+00 -1.36525e+00
6.86400e+04 3.43667e+02 -1.33762e+00 -1.28826e+00 -1.38697e+00 -1.34239e+00 -1.31958e+00 -1.36519e+00
6.88000e+04 3.44667e+02 -1.34218e+00 -1.30429e+00 -1.38006e+00 -1.34239e+00 -1.31962e+00 -1.36517e+00
6.89600e+04 3.44667e+02 -1.34218e+00 -1.30429e+00 -1.38006e+00 -1.34241e+00 -1.31965e+00 -1.36517e+00
6.91200e+04 3.45667e+02 -1.32808e+00 -1.29999e+00 -1.35618e+00 -1.34244e+00 -1.31966e+00 -1.36522e+00
6.92800e+04 3.46667e+02 -1.35511e+00 -1.32113e+00 -1.38909e+00 -1.34247e+00 -1.31965e+00 -1.36529e+00
6.94400e+04 3.47667e+02 -1.32673e+00 -1.28272e+00 -1.37075e+00 -1.34250e+00 -1.31962e+00 -1.36539e+00
6.96000e+04 3.48667e+02 -1.31536e+00 -1.26823e+00 -1.36249e+00 -1.34255e+00 -1.31959e+00 -1.36551e+00
6.97600e+04 3.48667e+02 -1.31536e+00 -1.26823e+00 -1.36249e+00 -1.34260e+00 -1.31953e+00 -1.36567e+00
6.99200e+04 3.49667e+02 -1.35100e+00 -1.34139e+00 -1.36062e+00 -1.34266e+00 -1.31947e+00 -1.36585e+00
7.00800e+04 3.50667e+02 -1.33778e+00 -1.30079e+00 -1.37476e+00 -1.34272e+00 -1.31938e+00 -1.36605e+00
7.02400e+04 3.51667e+02 -1.31284e+00 -1.28621e+00 -1.33946e+00 -1.34279e+00 -1.31929e+00 -1.36628e+00
7.04000e+04 3.52667e+02 -1.33768e+00 -1.29004e+00 -1.38532e+00 -1.34285e+00 -1.31918e+00 -1.36652e+00
7.05600e+04 3.52667e+02 -1.33768e+00 -1.29004e+00 -1.38532e+00 -1.34292e+00 -1.31906e+00 -1.36678e+00
7.07200e+04 3.53667e+02 -1.34609e+00 -1.34302e+00 -1.34916e+00 -1.34300e+00 -1.31894e+00 -1.36706e+00
7.08800e+04 3.54667e+02 -1.31352e+00 -1.26264e+00 -1.36441e+00 -1.34308e+00 -1.31880e+00 -1.36735e+00
7.10400e+04 3.55667e+02 -1.32402e+00 -1.29475e+00 -1.35328e+00 -1.34315e+00 -1.31865e+00 -1.36765e+00
7.12000e+04 3.56667e+02 -1.33340e+00 -1.28073e+00 -1.38607e+00 -1.34323e+00 -1.31849e+00 -1.36797e+00
7.13600e+04 3.56667e+02 -1.33340e+00 -1.28073e+00 -1.38607e+00 -1.34330e+00 -1.31833e+00 -1.36828e+00
7.15200e+04 3.57667e+02 -1.31664e+00 -1.29673e+00 -1.33654e+00 -1.34338e+00 -1.31816e+00 -1.36860e+00
7.16800e+04 3.58667e+02 -1.33309e+00 -1.27742e+00 -1.38877e+00 -1.34345e+00 -1.31799e+00 -1.36892e+00
7.18400e+04 3.59667e+02 -1.32835e+00 -1.32287e+00 -1.33384e+00 -1.34352e+00 -1.31781e+00 -1.36924e+00
7.20000e+04 3.60667e+02 -1.28838e+00 -1.25926e+00 -1.31750e+00 -1.34359e+00 -1.31762e+00 -1.36956e+00
7.21600e+04 3.60667e+02 -1.28838e+00 -1.25926e+00 -1.31750e+00 -1.34365e+00 -1.31742e+00 -1.36987e+00
7.23200e+04 3.61667e+02 -1.29763e+00 -1.27383e+00 -1.32143e+00 -1.34370e+00 -1.31722e+00 -1.37017e+00
7.24800e+04 3.62667e+02 -1.29304e+00 -1.25501e+00 -1.33107e+00 -1.34375e+00 -1.31703e+00 -1.37047e+00
7.26400e+04 3.63667e+02 -1.30350e+00 -1.25672e+00 -1.35028e+00 -1.34378e+00 -1.31682e+00 -1.37075e+00
7.28000e+04 3.64667e+02 -1.33636e+00 -1.31184e+00 -1.36088e+00 -1.34382e+00 -1.31661e+00 -1.37102e+00
7.29600e+04 3.64667e+02 -1.33636e+00 -1.31184e+00 -1.36088e+00 -1.34384e+00 -1.31640e+00 -1.37127e+00
7.31200e+04 3.65667e+02 -1.31361e+00 -1.25703e+00 -1.37019e+00 -1.34385e+00 -1.31618e+00 -1.37151e+00
7.32800e+04 3.66667e+02 -1.31777e+00 -1.28016e+00 -1.35539e+00 -1.34385e+00 -1.31597e+00 -1.37173e+00
7.34400e+04 3.67667e+02 -1.32737e+00 -1.30075e+00 -1.35398e+00 -1.34384e+00 -1.31575e+00 -1.37192e+00
7.36000e+04 3.68667e+02 -1.34246e+00 -1.32677e+00 -1.35815e+00 -1.34382e+00 -1.31553e+00 -1.37210e+00
7.37600e+04 3.68667e+02 -1.34246e+00 -1.32677e+00 -1.35815e+00 -1.34378e+00 -1.31531e+00 -1.37225e+00
7.39200e+04 3.69667e+02 -1.32635e+00 -1.27283e+00 -1.37988e+00 -1.34373e+00 -1.31508e+00 -1.37237e+00
7.40800e+04 3.70667e+02 -1.30665e+00 -1.28469e+00 -1.32861e+00 -1.34366e+00 -1.31486e+00 -1.37247e+00
7.42400e+04 3.71667e+02 -1.33484e+00 -1.30121e+00 -1.36846e+00 -1.34358e+00 -1.31462e+00 -1.37254e+00
7.44000e+04 3.72667e+02 -1.30940e+00 -1.27689e+00 -1.34192e+00 -1.34349e+00 -1.31439e+00 -1.37259e+00
7.45600e+04 3.72667e+02 -1.30940e+00 -1.27689e+00 -1.34192e+00 -1.34338e+00 -1.31416e+00 -1.37260e+00
7.47200e+04 3.73667e+02 -1.30810e+00 -1.28056e+00 -1.33564e+00 -1.34325e+00 -1.31391e+00 -1.37259e+00
7.48800e+04 3.74667e+02 -1.31518e+00 -1.30414e+00 -1.32623e+00 -1.34310e+00 -1.31368e+00 -1.37252e+00
7.50400e+04 3.75667e+02 -1.32238e+00 -1.28943e+00 -1.35533e+00 -1.34293e+00 -1.31343e+00 -1.37243e+00
7.52000e+04 3.76667e+02 -1.29590e+00 -1.22519e+00 -1.36662e+00 -1.34275e+00 -1.31319e+00 -1.37231e+00
7.53600e+04 3.76667e+02 -1.29590e+00 -1.22519e+00 -1.36662e+00 -1.34255e+00 -1.31295e+00 -1.37215e+00
7.55200e+04 3.77667e+02 -1.33726e+00 -1.33435e+00 -1.34017e+00 -1.34232e+00 -1.31270e+00 -1.37194e+00
7.56800e+04 3.78667e+02 -1.32071e+00 -1.28400e+00 -1.35741e+00 -1.34207e+00 -1.31245e+00 -1.37169e+00
7.58400e+04 3.79667e+02 -1.31222e+00 -1.28177e+00 -1.34268e+00 -1.34180e+00 -1.31220e+00 -1.37140e+00
7.60000e+04 3.80667e+02 -1.34439e+00 -1.31205e+00 -1.37674e+00 -1.34151e+00 -1.31195e+00 -1.37107e+00
7.61600e+04 3.80667e+02 -1.34439e+00 -1.31205e+00 -1.37674e+00 -1.34120e+00 -1.31170e+00 -1.37069e+00
7.63200e+04 3.81667e+02 -1.34617e+00 -1.33737e+00 -1.35497e+00 -1.34086e+00 -1.31145e+00 -1.37027e+00
7.64800e+04 3.82667e+02 -1.32080e+00 -1.30212e+00 -1.33947e+00 -1.34051e+00 -1.31120e+00 -1.36982e+00
7.66400e+04 3.83667e+02 -1.33614e+00 -1.31262e+00 -1.35965e+00 -1.34014e+00 -1.31096e+00 -1.36932e+00
7.68000e+04 3.84667e+02 -1.29438e+00 -1.27982e+00 -1.30894e+00 -1.33974e+00 -1.31071e+00 -1.36878e+00
7.69600e+04 3.84667e+02 -1.29438e+00 -1.27982e+00 -1.30894e+00 -1.33933e+00 -1.31046e+00 -1.36819e+00
7.71200e+04 3.85667e+02 -1.31309e+00 -1.28446e+00 -1.34173e+00 -1.33890e+00 -1.31021e+00 -1.36758e+00
7.72800e+04 3.86667e+02 -1.28366e+00 -1.25690e+00 -1.31043e+00 -1.33845e+00 -1.30996e+00 -1.36694e+00
7.74400e+04 3.87667e+02 -1.35599e+00 -1.31283e+00 -1.39914e+00 -1.33798e+00 -1.30970e+00 -1.36626e+00
7.76000e+04 3.88667e+02 -1.36677e+00 -1.26091e+00 -1.47263e+00 -1.33750e+00 -1.30945e+00 -1.36556e+00
7.77600e+04 3.88667e+02 -1.36677e+00 -1.26091e+00 -1.47263e+00 -1.33701e+00 -1.30919e+00 -1.36483e+00
7.79200e+04 3.89667e+02 -1.35831e+00 -1.31844e+00 -1.39818e+00 -1.33650e+00 -1.30892e+00 -1.36408e+00
7.80800e+04 3.90667e+02 -1.33814e+00 -1.28566e+00 -1.39062e+00 -1.33599e+00 -1.30866e+00 -1.36333e+00
7.82400e+04 3.91667e+02 -1.33546e+00 -1.28657e+00 -1.38435e+00 -1.33547e+00 -1.30839e+00 -1.36256e+00
7.84000e+04 3.92667e+02 -1.35094e+00 -1.30251e+00 -1.39937e+00 -1.33495e+00 -1.30811e+00 -1.36179e+00
7.85600e+04 3.92667e+02 -1.35094e+00 -1.30251e+00 -1.39937e+00 -1.33442e+00 -1.30783e+00 -1.36101e+00
7.87200e+04 3.93667e+02 -1.36756e+00 -1.31780e+00 -1.41732e+00 -1.33388e+00 -1.30753e+00 -1.36023e+00
7.88800e+04 3.94667e+02 -1.33966e+00 -1.30440e+00 -1.37492e+00 -1.33335e+00 -1.30723e+00 -1.35947e+00
7.90400e+04 3.95667e+02 -1.33445e+00 -1.27935e+00 -1.38956e+00 -1.33282e+00 -1.30693e+00 -1.35871e+00
7.92000e+04 3.96667e+02 -1.34464e+00 -1.29376e+00 -1.39552e+00 -1.33229e+00 -1.30661e+00 -1.35796e+00
7.93600e+04 3.96667e+02 -1.34464e+00 -1.29376e+00 -1.39552e+00 -1.33176e+00 -1.30629e+00 -1.35723e+00
7.95200e+04 3.97667e+02 -1.34886e+00 -1.31017e+00 -1.38754e+00 -1.33125e+00 -1.30597e+00 -1.35653e+00
7.96800e+04 3.98667e+02 -1.32080e+00 -1.24700e+00 -1.39459e+00 -1.33074e+00 -1.30564e+00 -1.35584e+00
7.98400e+04 3.99667e+02 -1.34261e+00 -1.29929e+00 -1.38593e+00 -1.33024e+00 -1.30531e+00 -1.35518e+00
8.00000e+04 4.00667e+02 -1.33283e+00 -1.28744e+00 -1.37823e+00 -1.32976e+00 -1.30497e+00 -1.35455e+00
8.01600e+04 4.00667e+02 -1.33283e+00 -1.28744e+00 -1.37823e+00 -1.32929e+00 -1.30463e+00 -1.35394e+00
8.03200e+04 4.01667e+02 -1.32046e+00 -1.27652e+00 -1.36440e+00 -1.32883e+00 -1.30430e+00 -1.35336e+00
8.04800e+04 4.02667e+02 -1.31286e+00 -1.27489e+00 -1.35083e+00 -1.32839e+00 -1.30397e+00 -1.35282e+00
8.06400e+04 4.03667e+02 -1.32119e+00 -1.27735e+00 -1.36503e+00 -1.32797e+00 -1.30364e+00 -1.35230e+00
8.08000e+04 4.04667e+02 -1.31616e+00 -1.27973e+00 -1.35258e+00 -1.32757e+00 -1.30332e+00 -1.35182e+00
8.09600e+04 4.04667e+02 -1.31616e+00 -1.27973e+00 -1.35258e+00 -1.32719e+00 -1.30301e+00 -1.35138e+00
8.11200e+04 4.05667e+02 -1.35914e+00 -1.29474e+00 -1.42353e+00 -1.32684e+00 -1.30271e+00 -1.35097e+00
8.12800e+04 4.06667e+02 -1.33542e+00 -1.27133e+00 -1.39951e+00 -1.32651e+00 -1.30242e+00 -1.35060e+00
8.14400e+04 4.07667e+02 -1.30517e+00 -1.27191e+00 -1.33842e+00 -1.32621e+00 -1.30215e+00 -1.35026e+00
8.16000e+04 4.08667e+02 -1.32196e+00 -1.29997e+00 -1.34395e+00 -1.32593e+00 -1.30189e+00 -1.34997e+00
8.17600e+04 4.08667e+02 -1.32196e+00 -1.29997e+00 -1.34395e+00 -1.32569e+00 -1.30166e+00 -1.34972e+00
8.19200e+04 4.09667e+02 -1.31413e+00 -1.30060e+00 -1.32767e+00 -1.32548e+00 -1.30144e+00 -1.34952e+00
8.20800e+04 4.10667e+02 -1.30594e+00 -1.28385e+00 -1.32804e+00 -1.32529e+00 -1.30124e+00 -1.34935e+00
8.22400e+04 4.11667e+02 -1.32589e+00 -1.30781e+00 -1.34396e+00 -1.32514e+00 -1.30106e+00 -1.34922e+00
8.24000e+04 4.12667e+02 -1.37613e+00 -1.31558e+00 -1.43668e+00 -1.32503e+00 -1.30091e+00 -1.34914e+00
8.25600e+04 4.12667e+02 -1.37613e+00 -1.31558e+00 -1.43668e+00 -1.32494e+00 -1.30078e+00 -1.34910e+00
8.27200e+04 4.13667e+02 -1.31171e+00 -1.29184e+00 -1.33159e+00 -1.32489e+00 -1.30067e+00 -1.34911e+00
8.28800e+04 4.14667e+02 -1.32556e+00 -1.29848e+00 -1.35264e+00 -1.32487e+00 -1.30058e+00 -1.34916e+00
8.30400e+04 4.15667e+02 -1.31709e+00 -1.29600e+00 -1.33817e+00 -1.32488e+00 -1.30050e+00 -1.34925e+00
8.32000e+04 4.16667e+02 -1.38463e+00 -1.38196e+00 -1.38730e+00 -1.32492e+00 -1.30045e+00 -1.34938e+00
8.33600e+04 4.16667e+02 -1.38463e+00 -1.38196e+00 -1.38730e+00 -1.32499e+00 -1.30042e+00 -1.34956e+00
8.35200e+04 4.17667e+02 -1.30780e+00 -1.27937e+00 -1.33623e+00 -1.32509e+00 -1.30040e+00 -1.34978e+00
8.36800e+04 4.18667e+02 -1.32452e+00 -1.28590e+00 -1.36315e+00 -1.32521e+00 -1.30038e+00 -1.35004e+00
8.38400e+04 4.19667e+02 -1.30901e+00 -1.28280e+00 -1.33521e+00 -1.32535e+00 -1.30038e+00 -1.35033e+00
8.40000e+04 4.20667e+02 -1.33043e+00 -1.30734e+00 -1.35352e+00 -1.32552e+00 -1.30038e+00 -1.35067e+00
8.41600e+04 4.20667e+02 -1.33043e+00 -1.30734e+00 -1.35352e+00 -1.32571e+00 -1.30039e+00 -1.35103e+00
8.43200e+04 4.21667e+02 -1.31719e+00 -1.29626e+00 -1.33812e+00 -1.32591e+00 -1.30039e+00 -1.35143e+00
8.44800e+04 4.22667e+02 -1.29819e+00 -1.24045e+00 -1.35593e+00 -1.32613e+00 -1.30040e+00 -1.35185e+00
8.46400e+04 4.23667e+02 -1.29925e+00 -1.27367e+00 -1.32484e+00 -1.32635e+00 -1.30041e+00 -1.35230e+00
8.48000e+04 4.24667e+02 -1.27466e+00 -1.22239e+00 -1.32693e+00 -1.32659e+00 -1.30041e+00 -1.35277e+00
8.49600e+04 4.24667e+02 -1.27466e+00 -1.22239e+00 -1.32693e+00 -1.32683e+00 -1.30040e+00 -1.35326e+00
8.51200e+04 4.25667e+02 -1.31131e+00 -1.27699e+00 -1.34563e+00 -1.32707e+00 -1.30040e+00 -1.35375e+00
8.52800e+04 4.26667e+02 -1.32753e+00 -1.27014e+00 -1.38492e+00 -1.32731e+00 -1.30037e+00 -1.35425e+00
8.54400e+04 4.27667e+02 -1.33022e+00 -1.30090e+00 -1.35954e+00 -1.32756e+00 -1.30036e+00 -1.35476e+00
8.56000e+04 4.28667e+02 -1.33524e+00 -1.29470e+00 -1.37577e+00 -1.32780e+00 -1.30034e+00 -1.35526e+00
8.57600e+04 4.28667e+02 -1.33524e+00 -1.29470e+00 -1.37577e+00 -1.32803e+00 -1.30031e+00 -1.35575e+00
8.59200e+04 4.29667e+02 -1.34084e+00 -1.28337e+00 -1.39831e+00 -1.32825e+00 -1.30028e+00 -1.35622e+00
8.60800e+04 4.30667e+02 -1.34705e+00 -1.33433e+00 -1.35977e+00 -1.32847e+00 -1.30025e+00 -1.35668e+00
8.62400e+04 4.31667e+02 -1.32172e+00 -1.30574e+00 -1.33771e+00 -1.32867e+00 -1.30023e+00 -1.35712e+00
8.64000e+04 4.32667e+02 -1.36929e+00 -1.31702e+00 -1.42156e+00 -1.32887e+00 -1.30021e+00 -1.35753e+00
8.65600e+04 4.32667e+02 -1.36929e+00 -1.31702e+00 -1.42156e+00 -1.32904e+00 -1.30018e+00 -1.35791e+00
8.67200e+04 4.33667e+02 -1.36767e+00 -1.32861e+00 -1.40673e+00 -1.32921e+00 -1.30018e+00 -1.35824e+00
8.68800e+04 4.34667e+02 -1.32181e+00 -1.28464e+00 -1.35897e+00 -1.32936e+00 -1.30017e+00 -1.35855e+00
8.70400e+04 4.35667e+02 -1.30363e+00 -1.26266e+00 -1.34461e+00 -1.32949e+00 -1.30018e+00 -1.35881e+00
8.72000e+04 4.36667e+02 -1.31673e+00 -1.28654e+00 -1.34692e+00 -1.32961e+00 -1.30019e+00 -1.35903e+00
8.73600e+04 4.36667e+02 -1.31673e+00 -1.28654e+00 -1.34692e+00 -1.32971e+00 -1.30022e+00 -1.35920e+00
8.75200e+04 4.37667e+02 -1.32129e+00 -1.27771e+00 -1.36487e+00 -1.32979e+00 -1.30025e+00 -1.35933e+00
8.76800e+04 4.38667e+02 -1.33240e+00 -1.26907e+00 -1.39574e+00 -1.32985e+00 -1.30030e+00 -1.35941e+00
8.78400e+04 4.39667e+02 -1.31228e+00 -1.27242e+00 -1.35213e+00 -1.32990e+00 -1.30034e+00 -1.35945e+00
8.80000e+04 4.40667e+02 -1.31336e+00 -1.26519e+00 -1.36153e+00 -1.32992e+00 -1.30040e+00 -1.35944e+00
8.81600e+04 4.40667e+02 -1.31336e+00 -1.26519e+00 -1.36153e+00 -1.32993e+00 -1.30048e+00 -1.35938e+00
8.83200e+04 4.41667e+02 -1.31800e+00 -1.27410e+00 -1.36190e+00 -1.32991e+00 -1.30055e+00 -1.35927e+00
8.84800e+04 4.42667e+02 -1.33521e+00 -1.30795e+00 -1.36248e+00 -1.32988e+00 -1.30063e+00 -1.35912e+00
8.86400e+04 4.43667e+02 -1.32299e+00 -1.27675e+00 -1.36923e+00 -1.32983e+00 -1.30071e+00 -1.35894e+00
8.88000e+04 4.44667e+02 -1.29267e+00 -1.24990e+00 -1.33545e+00 -1.32976e+00 -1.30080e+00 -1.35872e+00
8.89600e+04 4.44667e+02 -1.29267e+00 -1.24990e+00 -1.33545e+00 -1.32968e+00 -1.30089e+00 -1.35846e+00
8.91200e+04 4.45667e+02 -1.30151e+00 -1.27696e+00 -1.32606e+00 -1.32958e+00 -1.30099e+00 -1.35817e+00
8.92800e+04 4.46667e+02 -1.30019e+00 -1.24055e+00 -1.35983e+00 -1.32946e+00 -1.30108e+00 -1.35785e+00
8.94400e+04 4.47667e+02 -1.30165e+00 -1.24997e+00 -1.35333e+00 -1.32934e+00 -1.30117e+00 -1.35751e+00
8.96000e+04 4.48667e+02 -1.34467e+00 -1.26835e+00 -1.42099e+00 -1.32921e+00 -1.30127e+00 -1.35714e+00
8.97600e+04 4.48667e+02 -1.34467e+00 -1.26835e+00 -1.42099e+00 -1.32906e+00 -1.30136e+00 -1.35676e+00
8.99200e+04 4.49667e+02 -1.30994e+00 -1.27589e+00 -1.34398e+00 -1.32891e+00 -1.30145e+00 -1.35637e+00
9.00800e+04 4.50667e+02 -1.33396e+00 -1.28646e+00 -1.38146e+00 -1.32876e+00 -1.30155e+00 -1.35597e+00
9.02400e+04 4.51667e+02 -1.33155e+00 -1.32097e+00 -1.34213e+00 -1.32860e+00 -1.30164e+00 -1.35556e+00
9.04000e+04 4.52667e+02 -1.29378e+00 -1.26611e+00 -1.32145e+00 -1.32844e+00 -1.30173e+00 -1.35515e+00
9.05600e+04 4.52667e+02 -1.29378e+00 -1.26611e+00 -1.32145e+00 -1.32828e+00 -1.30182e+00 -1.35474e+00
9.07200e+04 4.53667e+02 -1.31772e+00 -1.29500e+00 -1.34044e+00 -1.32812e+00 -1.30190e+00 -1.35434e+00
9.08800e+04 4.54667e+02 -1.29737e+00 -1.26579e+00 -1.32895e+00 -1.32796e+00 -1.30197e+00 -1.35394e+00
9.10400e+04 4.55667e+02 -1.30789e+00 -1.29868e+00 -1.31710e+00 -1.32780e+00 -1.30204e+00 -1.35356e+00
9.12000e+04 4.56667e+02 -1.33687e+00 -1.33107e+00 -1.34267e+00 -1.32765e+00 -1.30211e+00 -1.35319e+00
9.13600e+04 4.56667e+02 -1.33687e+00 -1.33107e+00 -1.34267e+00 -1.32750e+00 -1.30218e+00 -1.35283e+00
9.15200e+04 4.57667e+02 -1.35462e+00 -1.31550e+00 -1.39374e+00 -1.32736e+00 -1.30222e+00 -1.35250e+00
9.16800e+04 4.58667e+02 -1.31811e+00 -1.30043e+00 -1.33578e+00 -1.32722e+00 -1.30227e+00 -1.35218e+00
9.18400e+04 4.59667e+02 -1.32371e+00 -1.30339e+00 -1.34403e+00 -1.32709e+00 -1.30229e+00 -1.35188e+00
9.20000e+04 4.60667e+02 -1.31529e+00 -1.26934e+00 -1.36125e+00 -1.32696e+00 -1.30231e+00 -1.35160e+00
9.21600e+04 4.60667e+02 -1.31529e+00 -1.26934e+00 -1.36125e+00 -1.32683e+00 -1.30231e+00 -1.35134e+00
9.23200e+04 4.61667e+02 -1.31204e+00 -1.27983e+00 -1.34424e+00 -1.32670e+00 -1.30230e+00 -1.35110e+00
9.24800e+04 4.62667e+02 -1.30380e+00 -1.26424e+00 -1.34335e+00 -1.32658e+00 -1.30227e+00 -1.35088e+00
9.26400e+04 4.63667e+02 -1.32455e+00 -1.31924e+00 -1.32986e+00 -1.32646e+00 -1.30223e+00 -1.35068e+00
9.28000e+04 4.64667e+02 -1.33327e+00 -1.29656e+00 -1.36999e+00 -1.32633e+00 -1.30217e+00 -1.35050e+00
9.29600e+04 4.64667e+02 -1.33327e+00 -1.29656e+00 -1.36999e+00 -1.32621e+00 -1.30209e+00 -1.35033e+00
9.31200e+04 4.65667e+02 -1.31755e+00 -1.28188e+00 -1.35321e+00 -1.32608e+00 -1.30200e+00 -1.35016e+00
9.32800e+04 4.66667e+02 -1.33383e+00 -1.28093e+00 -1.38672e+00 -1.32595e+00 -1.30190e+00 -1.35001e+00
9.34400e+04 4.67667e+02 -1.31828e+00 -1.30159e+00 -1.33498e+00 -1.32582e+00 -1.30178e+00 -1.34986e+00
9.36000e+04 4.68667e+02 -1.33428e+00 -1.28721e+00 -1.38134e+00 -1.32569e+00 -1.30165e+00 -1.34973e+00
9.37600e+04 4.68667e+02 -1.33428e+00 -1.28721e+00 -1.38134e+00 -1.32555e+00 -1.30150e+00 -1.34959e+00
9.39200e+04 4.69667e+02 -1.36047e+00 -1.31661e+00 -1.40433e+00 -1.32540e+00 -1.30136e+00 -1.34945e+00
9.40800e+04 4.70667e+02 -1.31539e+00 -1.29206e+00 -1.33872e+00 -1.32525e+00 -1.30120e+00 -1.34930e+00
9.42400e+04 4.71667e+02 -1.32914e+00 -1.25358e+00 -1.40469e+00 -1.32510e+00 -1.30104e+00 -1.34916e+00
9.44000e+04 4.72667e+02 -1.31776e+00 -1.27457e+00 -1.36095e+00 -1.32494e+00 -1.30087e+00 -1.34900e+00
9.45600e+04 4.72667e+02 -1.31776e+00 -1.27457e+00 -1.36095e+00 -1.32477e+00 -1.30071e+00 -1.34884e+00
9.47200e+04 4.73667e+02 -1.33085e+00 -1.29953e+00 -1.36217e+00 -1.32461e+00 -1.30054e+00 -1.34867e+00
9.48800e+04 4.74667e+02 -1.34255e+00 -1.26631e+00 -1.41879e+00 -1.32443e+00 -1.30038e+00 -1.34848e+00
9.50400e+04 4.75667e+02 -1.28530e+00 -1.26569e+00 -1.30490e+00 -1.32425e+00 -1.30022e+00 -1.34829e+00
9.52000e+04 4.76667e+02 -1.31833e+00 -1.27246e+00 -1.36421e+00 -1.32408e+00 -1.30007e+00 -1.34809e+00
9.53600e+04 4.76667e+02 -1.31833e+00 -1.27246e+00 -1.36421e+00 -1.32389e+00 -1.29992e+00 -1.34787e+00
9.55200e+04 4.77667e+02 -1.32096e+00 -1.26637e+00 -1.37556e+00 -1.32371e+00 -1.29978e+00 -1.34765e+00
9.56800e+04 4.78667e+02 -1.28463e+00 -1.24142e+00 -1.32783e+00 -1.32353e+00 -1.29964e+00 -1.34741e+00
9.58400e+04 4.79667e+02 -1.32908e+00 -1.30567e+00 -1.35248e+00 -1.32335e+00 -1.29953e+00 -1.34717e+00
9.60000e+04 4.80667e+02 -1.33530e+00 -1.28987e+00 -1.38074e+00 -1.32317e+00 -1.29943e+00 -1.34691e+00
9.61600e+04 4.80667e+02 -1.33530e+00 -1.28987e+00 -1.38074e+00 -1.32299e+00 -1.29933e+00 -1.34665e+00
9.63200e+04 4.81667e+02 -1.28376e+00 -1.25701e+00 -1.31051e+00 -1.32281e+00 -1.29924e+00 -1.34638e+00
9.64800e+04 4.82667e+02 -1.29877e+00 -1.26489e+00 -1.33266e+00 -1.32264e+00 -1.29918e+00 -1.34611e+00
9.66400e+04 4.83667e+02 -1.33164e+00 -1.31646e+00 -1.34681e+00 -1.32248e+00 -1.29913e+00 -1.34583e+00
9.68000e+04 4.84667e+02 -1.32024e+00 -1.29424e+00 -1.34625e+00 -1.32232e+00 -1.29909e+00 -1.34555e+00
9.69600e+04 4.84667e+02 -1.32024e+00 -1.29424e+00 -1.34625e+00 -1.32217e+00 -1.29907e+00 -1.34528e+00
9.71200e+04 4.85667e+02 -1.32693e+00 -1.29710e+00 -1.35677e+00 -1.32204e+00 -1.29907e+00 -1.34500e+00
9.72800e+04 4.86667e+02 -1.32666e+00 -1.30229e+00 -1.35103e+00 -1.32191e+00 -1.29909e+00 -1.34473e+00
9.74400e+04 4.87667e+02 -1.33514e+00 -1.30717e+00 -1.36311e+00 -1.32178e+00 -1.29911e+00 -1.34445e+00
9.76000e+04 4.88667e+02 -1.34571e+00 -1.28111e+00 -1.41031e+00 -1.32167e+00 -1.29917e+00 -1.34418e+00
9.77600e+04 4.88667e+02 -1.34571e+00 -1.28111e+00 -1.41031e+00 -1.32158e+00 -1.29924e+00 -1.34392e+00
9.79200e+04 4.89667e+02 -1.33715e+00 -1.30269e+00 -1.37161e+00 -1.32149e+00 -1.29933e+00 -1.34365e+00
9.80800e+04 4.90667e+02 -1.34040e+00 -1.30775e+00 -1.37305e+00 -1.32141e+00 -1.29943e+00 -1.34340e+00
9.82400e+04 4.91667e+02 -1.39003e+00 -1.30706e+00 -1.47300e+00 -1.32135e+00 -1.29955e+00 -1.34314e+00
9.84000e+04 4.92667e+02 -1.36018e+00 -1.30772e+00 -1.41265e+00 -1.32129e+00 -1.29968e+00 -1.34290e+00
9.85600e+04 4.92667e+02 -1.36018e+00 -1.30772e+00 -1.41265e+00 -1.32125e+00 -1.29983e+00 -1.34267e+00
9.87200e+04 4.93667e+02 -1.33062e+00 -1.28980e+00 -1.37144e+00 -1.32121e+00 -1.29999e+00 -1.34244e+00
9.88800e+04 4.94667e+02 -1.35825e+00 -1.31587e+00 -1.40064e+00 -1.32119e+00 -1.30015e+00 -1.34222e+00
9.90400e+04 4.95667e+02 -1.32129e+00 -1.28904e+00 -1.35355e+00 -1.32117e+00 -1.30032e+00 -1.34201e+00
9.92000e+04 4.96667e+02 -1.32855e+00 -1.28968e+00 -1.36741e+00 -1.32115e+00 -1.30049e+00 -1.34182e+00
9.93600e+04 4.96667e+02 -1.32855e+00 -1.28968e+00 -1.36741e+00 -1.32115e+00 -1.30066e+00 -1.34164e+00
9.95200e+04 4.97667e+02 -1.30479e+00 -1.28516e+00 -1.32442e+00 -1.32114e+00 -1.30082e+00 -1.34146e+00
9.96800e+04 4.98667e+02 -1.31340e+00 -1.29327e+00 -1.33352e+00 -1.32115e+00 -1.30098e+00 -1.34132e+00
9.98400e+04 4.99667e+02 -1.28058e+00 -1.26829e+00 -1.29288e+00 -1.32115e+00 -1.30112e+00 -1.34118e+00
1.00000e+05 5.00667e+02 -1.29188e+00 -1.26374e+00 -1.32003e+00 -1.32115e+00 -1.30124e+00 -1.34106e+00
1.00160e+05 5.00667e+02 -1.29188e+00 -1.26374e+00 -1.32003e+00 -1.32116e+00 -1.30135e+00 -1.34097e+00
1.00320e+05 5.01667e+02 -1.32082e+00 -1.31191e+00 -1.32973e+00 -1.32117e+00 -1.30144e+00 -1.34091e+00
1.00480e+05 5.02667e+02 -1.29058e+00 -1.26302e+00 -1.31815e+00 -1.32118e+00 -1.30150e+00 -1.34086e+00
1.00640e+05 5.03667e+02 -1.31862e+00 -1.30297e+00 -1.33428e+00 -1.32119e+00 -1.30154e+00 -1.34085e+00
1.00800e+05 5.04667e+02 -1.30878e+00 -1.28156e+00 -1.33600e+00 -1.32121e+00 -1.30156e+00 -1.34086e+00
1.00960e+05 5.04667e+02 -1.30878e+00 -1.28156e+00 -1.33600e+00 -1.32123e+00 -1.30156e+00 -1.34090e+00
1.01120e+05 5.05667e+02 -1.31714e+00 -1.29658e+00 -1.33769e+00 -1.32125e+00 -1.30154e+00 -1.34096e+00
1.01280e+05 5.06667e+02 -1.30251e+00 -1.27784e+00 -1.32717e+00 -1.32128e+00 -1.30149e+00 -1.34106e+00
1.01440e+05 5.07667e+02 -1.30739e+00 -1.27905e+00 -1.33573e+00 -1.32131e+00 -1.30143e+00 -1.34119e+00
1.01600e+05 5.08667e+02 -1.34816e+00 -1.31216e+00 -1.38416e+00 -1.32135e+00 -1.30136e+00 -1.34135e+00
1.01760e+05 5.08667e+02 -1.34816e+00 -1.31216e+00 -1.38416e+00 -1.32140e+00 -1.30127e+00 -1.34153e+00
1.01920e+05 5.09667e+02 -1.31163e+00 -1.27827e+00 -1.34500e+00 -1.32146e+00 -1.30118e+00 -1.34174e+00
1.02080e+05 5.10667e+02 -1.34158e+00 -1.29692e+00 -1.38625e+00 -1.32153e+00 -1.30108e+00 -1.34198e+00
1.02240e+05 5.11667e+02 -1.35034e+00 -1.29783e+00 -1.40286e+00 -1.32161e+00 -1.30097e+00 -1.34225e+00
1.02400e+05 5.12667e+02 -1.31227e+00 -1.29093e+00 -1.33361e+00 -1.32170e+00 -1.30087e+00 -1.34254e+00
1.02560e+05 5.12667e+02 -1.31227e+00 -1.29093e+00 -1.33361e+00 -1.32180e+00 -1.30077e+00 -1.34283e+00
1.02720e+05 5.13667e+02 -1.31093e+00 -1.28264e+00 -1.33923e+00 -1.32192e+00 -1.30067e+00 -1.34316e+00
1.02880e+05 5.14667e+02 -1.32172e+00 -1.30635e+00 -1.33709e+00 -1.32204e+00 -1.30057e+00 -1.34350e+00
1.03040e+05 5.15667e+02 -1.31511e+00 -1.28246e+00 -1.34776e+00 -1.32217e+00 -1.30049e+00 -1.34385e+00
1.03200e+05 5.16667e+02 -1.32959e+00 -1.27312e+00 -1.38606e+00 -1.32231e+00 -1.30041e+00 -1.34420e+00
1.03360e+05 5.16667e+02 -1.32959e+00 -1.27312e+00 -1.38606e+00 -1.32245e+00 -1.30033e+00 -1.34456e+00
1.03520e+05 5.17667e+02 -1.31961e+00 -1.27930e+00 -1.35992e+00 -1.32260e+00 -1.30027e+00 -1.34492e+00
1.03680e+05 5.18667e+02 -1.30833e+00 -1.27921e+00 -1.33745e+00 -1.32275e+00 -1.30022e+00 -1.34527e+00
1.03840e+05 5.19667e+02 -1.34440e+00 -1.33091e+00 -1.35789e+00 -1.32290e+00 -1.30017e+00 -1.34562e+00
1.04000e+05 5.20667e+02 -1.32015e+00 -1.28661e+00 -1.35369e+00 -1.32304e+00 -1.30013e+00 -1.34596e+00
1.04160e+05 5.20667e+02 -1.32015e+00 -1.28661e+00 -1.35369e+00 -1.32318e+00 -1.30009e+00 -1.34628e+00
1.04320e+05 5.21667e+02 -1.32632e+00 -1.30708e+00 -1.34556e+00 -1.32332e+00 -1.30006e+00 -1.34658e+00
1.04480e+05 5.22667e+02 -1.33189e+00 -1.30118e+00 -1.36260e+00 -1.32345e+00 -1.30003e+00 -1.34687e+00
1.04640e+05 5.23667e+02 -1.28410e+00 -1.25738e+00 -1.31082e+00 -1.32357e+00 -1.30001e+00 -1.34713e+00
1.04800e+05 5.24667e+02 -1.29815e+00 -1.25733e+00 -1.33896e+00 -1.32368e+00 -1.29999e+00 -1.34737e+00
1.04960e+05 5.24667e+02 -1.29815e+00 -1.25733e+00 -1.33896e+00 -1.32378e+00 -1.29996e+00 -1.34759e+00
1.05120e+05 5.25667e+02 -1.30385e+00 -1.26762e+00 -1.34008e+00 -1.32386e+00 -1.29994e+00 -1.34777e+00
1.05280e+05 5.26667e+02 -1.34929e+00 -1.32700e+00 -1.37158e+00 -1.32393e+00 -1.29992e+00 -1.34793e+00
1.05440e+05 5.27667e+02 -1.35729e+00 -1.33158e+00 -1.38300e+00 -1.32398e+00 -1.29989e+00 -1.34807e+00
1.05600e+05 5.28667e+02 -1.29995e+00 -1.28943e+00 -1.31047e+00 -1.32402e+00 -1.29986e+00 -1.34817e+00
1.05760e+05 5.28667e+02 -1.29995e+00 -1.28943e+00 -1.31047e+00 -1.32404e+00 -1.29982e+00 -1.34826e+00
1.05920e+05 5.29667e+02 -1.32413e+00 -1.28811e+00 -1.36015e+00 -1.32405e+00 -1.29978e+00 -1.34832e+00
1.06080e+05 5.30667e+02 -1.33579e+00 -1.27841e+00 -1.39318e+00 -1.32404e+00 -1.29973e+00 -1.34835e+00
1.06240e+05 5.31667e+02 -1.33290e+00 -1.29083e+00 -1.37497e+00 -1.32402e+00 -1.29967e+00 -1.34837e+00
1.06400e+05 5.32667e+02 -1.32079e+00 -1.26869e+00 -1.37289e+00 -1.32399e+00 -1.29961e+00 -1.34837e+00
1.06560e+05 5.32667e+02 -1.32079e+00 -1.26869e+00 -1.37289e+00 -1.32394e+00 -1.29953e+00 -1.34835e+00
1.06720e+05 5.33667e+02 -1.30632e+00 -1.25292e+00 -1.35972e+00 -1.32389e+00 -1.29946e+00 -1.34832e+00
1.06880e+05 5.34667e+02 -1.33542e+00 -1.30180e+00 -1.36903e+00 -1.32382e+00 -1.29937e+00 -1.34828e+00
1.07040e+05 5.35667e+02 -1.31539e+00 -1.27352e+00 -1.35726e+00 -1.32375e+00 -1.29928e+00 -1.34822e+00
1.07200e+05 5.36667e+02 -1.30772e+00 -1.29557e+00 -1.31988e+00 -1.32367e+00 -1.29917e+00 -1.34817e+00
1.07360e+05 5.36667e+02 -1.30772e+00 -1.29557e+00 -1.31988e+00 -1.32358e+00 -1.29906e+00 -1.34810e+00
1.07520e+05 5.37667e+02 -1.31873e+00 -1.24049e+00 -1.39697e+00 -1.32348e+00 -1.29894e+00 -1.34802e+00
1.07680e+05 5.38667e+02 -1.34095e+00 -1.29140e+00 -1.39050e+00 -1.32338e+00 -1.29882e+00 -1.34794e+00
1.07840e+05 5.39667e+02 -1.31731e+00 -1.27543e+00 -1.35918e+00 -1.32328e+00 -1.29869e+00 -1.34786e+00
1.08000e+05 5.40667e+02 -1.31708e+00 -1.27742e+00 -1.35675e+00 -1.32317e+00 -1.29856e+00 -1.34778e+00
1.08160e+05 5.40667e+02 -1.31708e+00 -1.27742e+00 -1.35675e+00 -1.32306e+00 -1.29843e+00 -1.34770e+00
1.08320e+05 5.41667e+02 -1.30429e+00 -1.27670e+00 -1.33188e+00 -1.32295e+00 -1.29828e+00 -1.34762e+00
1.08480e+05 5.42667e+02 -1.31499e+00 -1.26536e+00 -1.36462e+00 -1.32284e+00 -1.29815e+00 -1.34754e+00
1.08640e+05 5.43667e+02 -1.32963e+00 -1.27249e+00 -1.38677e+00 -1.32273e+00 -1.29801e+00 -1.34746e+00
1.08800e+05 5.44667e+02 -1.34268e+00 -1.25674e+00 -1.42862e+00 -1.32263e+00 -1.29787e+00 -1.34738e+00
1.08960e+05 5.44667e+02 -1.34268e+00 -1.25674e+00 -1.42862e+00 -1.32252e+00 -1.29774e+00 -1.34731e+00
1.09120e+05 5.45667e+02 -1.32647e+00 -1.30186e+00 -1.35109e+00 -1.32242e+00 -1.29760e+00 -1.34724e+00
1.09280e+05 5.46667e+02 -1.33196e+00 -1.27159e+00 -1.39233e+00 -1.32232e+00 -1.29746e+00 -1.34718e+00
1.09440e+05 5.47667e+02 -1.32774e+00 -1.28649e+00 -1.36899e+00 -1.32223e+00 -1.29734e+00 -1.34712e+00
1.09600e+05 5.48667e+02 -1.34040e+00 -1.27571e+00 -1.40508e+00 -1.32214e+00 -1.29720e+00 -1.34707e+00
1.09760e+05 5.48667e+02 -1.34040e+00 -1.27571e+00 -1.40508e+00 -1.32205e+00 -1.29708e+00 -1.34703e+00
1.09920e+05 5.49667e+02 -1.33528e+00 -1.29694e+00 -1.37361e+00 -1.32197e+00 -1.29695e+00 -1.34699e+00
1.10080e+05 5.50667e+02 -1.35118e+00 -1.31376e+00 -1.38861e+00 -1.32189e+00 -1.29682e+00 -1.34696e+00
1.10240e+05 5.51667e+02 -1.33600e+00 -1.31626e+00 -1.35573e+00 -1.32182e+00 -1.29670e+00 -1.34695e+00
1.10400e+05 5.52667e+02 -1.31553e+00 -1.28721e+00 -1.34385e+00 -1.32176e+00 -1.29658e+00 -1.34694e+00
1.10560e+05 5.52667e+02 -1.31553e+00 -1.28721e+00 -1.34385e+00 -1.32170e+00 -1.29645e+00 -1.34695e+00
1.10720e+05 5.53667e+02 -1.31970e+00 -1.28069e+00 -1.35871e+00 -1.32165e+00 -1.29633e+00 -1.34696e+00
1.10880e+05 5.54667e+02 -1.32549e+00 -1.28802e+00 -1.36296e+00 -1.32160e+00 -1.29620e+00 -1.34700e+00
1.11040e+05 5.55667e+02 -1.32415e+00 -1.29121e+00 -1.35708e+00 -1.32155e+00 -1.29607e+00 -1.34704e+00
1.11200e+05 5.56667e+02 -1.30514e+00 -1.26793e+00 -1.34236e+00 -1.32152e+00 -1.29594e+00 -1.34710e+00
1.11360e+05 5.56667e+02 -1.30514e+00 -1.26793e+00 -1.34236e+00 -1.32149e+00 -1.29580e+00 -1.34717e+00
1.11520e+05 5.57667e+02 -1.34154e+00 -1.30764e+00 -1.37544e+00 -1.32146e+00 -1.29565e+00 -1.34726e+00
1.11680e+05 5.58667e+02 -1.31154e+00 -1.28557e+00 -1.33750e+00 -1.32144e+00 -1.29550e+00 -1.34737e+00
1.11840e+05 5.59667e+02 -1.33726e+00 -1.31051e+00 -1.36401e+00 -1.32142e+00 -1.29534e+00 -1.34750e+00
1.12000e+05 5.60667e+02 -1.32575e+00 -1.30255e+00 -1.34895e+00 -1.32140e+00 -1.29518e+00 -1.34763e+00
1.12160e+05 5.60667e+02 -1.32575e+00 -1.30255e+00 -1.34895e+00 -1.32140e+00 -1.29500e+00 -1.34779e+00
1.12320e+05 5.61667e+02 -1.31000e+00 -1.27636e+00 -1.34364e+00 -1.32139e+00 -1.29483e+00 -1.34796e+00
1.12480e+05 5.62667e+02 -1.31995e+00 -1.26567e+00 -1.37424e+00 -1.32140e+00 -1.29464e+00 -1.34815e+00
1.12640e+05 5.63667e+02 -1.33671e+00 -1.30646e+00 -1.36695e+00 -1.32141e+00 -1.29445e+00 -1.34836e+00
1.12800e+05 5.64667e+02 -1.33999e+00 -1.30156e+00 -1.37841e+00 -1.32142e+00 -1.29426e+00 -1.34859e+00
1.12960e+05 5.64667e+02 -1.33999e+00 -1.30156e+00 -1.37841e+00 -1.32144e+00 -1.29405e+00 -1.34883e+00
1.13120e+05 5.65667e+02 -1.36153e+00 -1.29749e+00 -1.42557e+00 -1.32147e+00 -1.29385e+00 -1.34908e+00
1.13280e+05 5.66667e+02 -1.32161e+00 -1.28559e+00 -1.35763e+00 -1.32150e+00 -1.29364e+00 -1.34936e+00
1.13440e+05 5.67667e+02 -1.33282e+00 -1.28153e+00 -1.38410e+00 -1.32155e+00 -1.29344e+00 -1.34965e+00
1.13600e+05 5.68667e+02 -1.34255e+00 -1.27829e+00 -1.40681e+00 -1.32159e+00 -1.29323e+00 -1.34996e+00
1.13760e+05 5.68667e+02 -1.34255e+00 -1.27829e+00 -1.40681e+00 -1.32165e+00 -1.29303e+00 -1.35028e+00
1.13920e+05 5.69667e+02 -1.37097e+00 -1.27535e+00 -1.46659e+00 -1.32172e+00 -1.29282e+00 -1.35061e+00
1.14080e+05 5.70667e+02 -1.35172e+00 -1.28349e+00 -1.41996e+00 -1.32179e+00 -1.29262e+00 -1.35096e+00
1.14240e+05 5.71667e+02 -1.33420e+00 -1.28477e+00 -1.38363e+00 -1.32187e+00 -1.29243e+00 -1.35131e+00
1.14400e+05 5.72667e+02 -1.34287e+00 -1.29188e+00 -1.39387e+00 -1.32196e+00 -1.29225e+00 -1.35167e+00
1.14560e+05 5.72667e+02 -1.34287e+00 -1.29188e+00 -1.39387e+00 -1.32205e+00 -1.29206e+00 -1.35204e+00
1.14720e+05 5.73667e+02 -1.35135e+00 -1.32098e+00 -1.38171e+00 -1.32216e+00 -1.29189e+00 -1.35242e+00
1.14880e+05 5.74667e+02 -1.35467e+00 -1.29816e+00 -1.41117e+00 -1.32226e+00 -1.29172e+00 -1.35280e+00
1.15040e+05 5.75667e+02 -1.32625e+00 -1.27367e+00 -1.37883e+00 -1.32237e+00 -1.29157e+00 -1.35318e+00
1.15200e+05 5.76667e+02 -1.33896e+00 -1.29581e+00 -1.38211e+00 -1.32249e+00 -1.29142e+00 -1.35356e+00
1.15360e+05 5.76667e+02 -1.33896e+00 -1.29581e+00 -1.38211e+00 -1.32261e+00 -1.29130e+00 -1.35392e+00
1.15520e+05 5.77667e+02 -1.35105e+00 -1.30397e+00 -1.39813e+00 -1.32274e+00 -1.29119e+00 -1.35430e+00
1.15680e+05 5.78667e+02 -1.36613e+00 -1.30562e+00 -1.42663e+00 -1.32287e+00 -1.29108e+00 -1.35466e+00
1.15840e+05 5.79667e+02 -1.35616e+00 -1.28359e+00 -1.42872e+00 -1.32301e+00 -1.29100e+00 -1.35501e+00
1.16000e+05 5.80667e+02 -1.32788e+00 -1.29078e+00 -1.36497e+00 -1.32315e+00 -1.29094e+00 -1.35535e+00
1.16160e+05 5.80667e+02 -1.32788e+00 -1.29078e+00 -1.36497e+00 -1.32329e+00 -1.29089e+00 -1.35568e+00
1.16320e+05 5.81667e+02 -1.32626e+00 -1.28186e+00 -1.37066e+00 -1.32344e+00 -1.29086e+00 -1.35601e+00
1.16480e+05 5.82667e+02 -1.32522e+00 -1.27881e+00 -1.37162e+00 -1.32359e+00 -1.29085e+00 -1.35632e+00
1.16640e+05 5.83667e+02 -1.32856e+00 -1.29880e+00 -1.35832e+00 -1.32374e+00 -1.29086e+00 -1.35662e+00
1.16800e+05 5.84667e+02 -1.33998e+00 -1.27658e+00 -1.40338e+00 -1.32390e+00 -1.29089e+00 -1.35691e+00
1.16960e+05 5.84667e+02 -1.33998e+00 -1.27658e+00 -1.40338e+00 -1.32406e+00 -1.29092e+00 -1.35720e+00
1.17120e+05 5.85667e+02 -1.34326e+00 -1.31119e+00 -1.37533e+00 -1.32423e+00 -1.29098e+00 -1.35748e+00
1.17280e+05 5.86667e+02 -1.32184e+00 -1.28491e+00 -1.35877e+00 -1.32441e+00 -1.29106e+00 -1.35776e+00
1.17440e+05 5.87667e+02 -1.32989e+00 -1.29354e+00 -1.36625e+00 -1.32460e+00 -1.29115e+00 -1.35805e+00
1.17600e+05 5.88667e+02 -1.28913e+00 -1.26667e+00 -1.31159e+00 -1.32480e+00 -1.29126e+00 -1.35833e+00
1.17760e+05 5.88667e+02 -1.28913e+00 -1.26667e+00 -1.31159e+00 -1.32500e+00 -1.29137e+00 -1.35862e+00
1.17920e+05 5.89667e+02 -1.31018e+00 -1.28373e+00 -1.33663e+00 -1.32521e+00 -1.29151e+00 -1.35891e+00
1.18080e+05 5.90667e+02 -1.33794e+00 -1.28951e+00 -1.38638e+00 -1.32544e+00 -1.29165e+00 -1.35922e+00
1.18240e+05 5.91667e+02 -1.33329e+00 -1.28130e+00 -1.38528e+00 -1.32567e+00 -1.29179e+00 -1.35955e+00
1.18400e+05 5.92667e+02 -1.34540e+00 -1.28946e+00 -1.40135e+00 -1.32591e+00 -1.29195e+00 -1.35988e+00
1.18560e+05 5.92667e+02 -1.34540e+00 -1.28946e+00 -1.40135e+00 -1.32617e+00 -1.29211e+00 -1.36023e+00
1.18720e+05 5.93667e+02 -1.33197e+00 -1.27556e+00 -1.38838e+00 -1.32644e+00 -1.29228e+00 -1.36060e+00
1.18880e+05 5.94667e+02 -1.34168e+00 -1.30556e+00 -1.37780e+00 -1.32673e+00 -1.29246e+00 -1.36099e+00
1.19040e+05 5.95667e+02 -1.30487e+00 -1.25402e+00 -1.35572e+00 -1.32702e+00 -1.29263e+00 -1.36141e+00
1.19200e+05 5.96667e+02 -1.34699e+00 -1.31600e+00 -1.37797e+00 -1.32733e+00 -1.29281e+00 -1.36184e+00
1.19360e+05 5.96667e+02 -1.34699e+00 -1.31600e+00 -1.37797e+00 -1.32765e+00 -1.29299e+00 -1.36230e+00
1.19520e+05 5.97667e+02 -1.34618e+00 -1.29711e+00 -1.39524e+00 -1.32797e+00 -1.29317e+00 -1.36277e+00
1.19680e+05 5.98667e+02 -1.34239e+00 -1.29983e+00 -1.38494e+00 -1.32831e+00 -1.29335e+00 -1.36327e+00
1.19840e+05 5.99667e+02 -1.33784e+00 -1.29714e+00 -1.37853e+00 -1.32865e+00 -1.29352e+00 -1.36378e+00
1.20000e+05 6.00667e+02 -1.33572e+00 -1.32481e+00 -1.34662e+00 -1.32900e+00 -1.29369e+00 -1.36431e+00
1.20160e+05 6.00667e+02 -1.33572e+00 -1.32481e+00 -1.34662e+00 -1.32935e+00 -1.29386e+00 -1.36485e+00
1.20320e+05 6.01667e+02 -1.35084e+00 -1.29414e+00 -1.40753e+00 -1.32971e+00 -1.29402e+00 -1.36539e+00
1.20480e+05 6.02667e+02 -1.37008e+00 -1.30551e+00 -1.43464e+00 -1.33006e+00 -1.29417e+00 -1.36595e+00
1.20640e+05 6.03667e+02 -1.33451e+00 -1.31619e+00 -1.35283e+00 -1.33041e+00 -1.29432e+00 -1.36651e+00
1.20800e+05 6.04667e+02 -1.32131e+00 -1.27144e+00 -1.37117e+00 -1.33076e+00 -1.29446e+00 -1.36706e+00
1.20960e+05 6.04667e+02 -1.32131e+00 -1.27144e+00 -1.37117e+00 -1.33111e+00 -1.29459e+00 -1.36763e+00
1.21120e+05 6.05667e+02 -1.36144e+00 -1.30796e+00 -1.41493e+00 -1.33144e+00 -1.29471e+00 -1.36818e+00
1.21280e+05 6.06667e+02 -1.34648e+00 -1.29000e+00 -1.40296e+00 -1.33177e+00 -1.29482e+00 -1.36872e+00
1.21440e+05 6.07667e+02 -1.32534e+00 -1.29417e+00 -1.35650e+00 -1.33208e+00 -1.29492e+00 -1.36924e+00
1.21600e+05 6.08667e+02 -1.30669e+00 -1.24471e+00 -1.36868e+00 -1.33239e+00 -1.29502e+00 -1.36975e+00
1.21760e+05 6.08667e+02 -1.30669e+00 -1.24471e+00 -1.36868e+00 -1.33267e+00 -1.29509e+00 -1.37025e+00
1.21920e+05 6.09667e+02 -1.30983e+00 -1.28987e+00 -1.32978e+00 -1.33294e+00 -1.29516e+00 -1.37072e+00
1.22080e+05 6.10667e+02 -1.34021e+00 -1.31023e+00 -1.37019e+00 -1.33319e+00 -1.29522e+00 -1.37116e+00
1.22240e+05 6.11667e+02 -1.35302e+00 -1.26910e+00 -1.43694e+00 -1.33343e+00 -1.29527e+00 -1.37159e+00
1.22400e+05 6.12667e+02 -1.31284e+00 -1.28413e+00 -1.34155e+00 -1.33364e+00 -1.29530e+00 -1.37198e+00
1.22560e+05 6.12667e+02 -1.31284e+00 -1.28413e+00 -1.34155e+00 -1.33384e+00 -1.29532e+00 -1.37235e+00
1.22720e+05 6.13667e+02 -1.33312e+00 -1.31612e+00 -1.35012e+00 -1.33402e+00 -1.29534e+00 -1.37270e+00
1.22880e+05 6.14667e+02 -1.34309e+00 -1.31382e+00 -1.37237e+00 -1.33418e+00 -1.29535e+00 -1.37302e+00
1.23040e+05 6.15667e+02 -1.32119e+00 -1.29206e+00 -1.35033e+00 -1.33433e+00 -1.29535e+00 -1.37331e+00
1.23200e+05 6.16667e+02 -1.31541e+00 -1.30044e+00 -1.33038e+00 -1.33446e+00 -1.29535e+00 -1.37356e+00
1.23360e+05 6.16667e+02 -1.31541e+00 -1.30044e+00 -1.33038e+00 -1.33457e+00 -1.29534e+00 -1.37381e+00
1.23520e+05 6.17667e+02 -1.31145e+00 -1.29964e+00 -1.32326e+00 -1.33467e+00 -1.29533e+00 -1.37402e+00
1.23680e+05 6.18667e+02 -1.33934e+00 -1.33264e+00 -1.34604e+00 -1.33476e+00 -1.29531e+00 -1.37420e+00
1.23840e+05 6.19667e+02 -1.33730e+00 -1.28085e+00 -1.39375e+00 -1.33483e+00 -1.29530e+00 -1.37437e+00
1.24000e+05 6.20667e+02 -1.33944e+00 -1.29590e+00 -1.38298e+00 -1.33490e+00 -1.29529e+00 -1.37452e+00
1.24160e+05 6.20667e+02 -1.33944e+00 -1.29590e+00 -1.38298e+00 -1.33496e+00 -1.29528e+00 -1.37464e+00
1.24320e+05 6.21667e+02 -1.33395e+00 -1.28150e+00 -1.38640e+00 -1.33501e+00 -1.29527e+00 -1.37474e+00
1.24480e+05 6.22667e+02 -1.34321e+00 -1.30452e+00 -1.38189e+00 -1.33505e+00 -1.29527e+00 -1.37483e+00
1.24640e+05 6.23667e+02 -1.40084e+00 -1.31120e+00 -1.49048e+00 -1.33509e+00 -1.29528e+00 -1.37490e+00
1.24800e+05 6.24667e+02 -1.32531e+00 -1.27905e+00 -1.37157e+00 -1.33512e+00 -1.29530e+00 -1.37495e+00
1.24960e+05 6.24667e+02 -1.32531e+00 -1.27905e+00 -1.37157e+00 -1.33515e+00 -1.29532e+00 -1.37498e+00
1.25120e+05 6.25667e+02 -1.33142e+00 -1.28611e+00 -1.37673e+00 -1.33518e+00 -1.29536e+00 -1.37500e+00
1.25280e+05 6.26667e+02 -1.33396e+00 -1.28670e+00 -1.38121e+00 -1.33520e+00 -1.29541e+00 -1.37499e+00
1.25440e+05 6.27667e+02 -1.38191e+00 -1.31265e+00 -1.45117e+00 -1.33522e+00 -1.29547e+00 -1.37497e+00
1.25600e+05 6.28667e+02 -1.30435e+00 -1.27238e+00 -1.33632e+00 -1.33524e+00 -1.29554e+00 -1.37494e+00
1.25760e+05 6.28667e+02 -1.30435e+00 -1.27238e+00 -1.33632e+00 -1.33525e+00 -1.29562e+00 -1.37489e+00
1.25920e+05 6.29667e+02 -1.32850e+00 -1.29516e+00 -1.36185e+00 -1.33527e+00 -1.29573e+00 -1.37481e+00
1.26080e+05 6.30667e+02 -1.29158e+00 -1.24606e+00 -1.33709e+00 -1.33528e+00 -1.29584e+00 -1.37472e+00
1.26240e+05 6.31667e+02 -1.32173e+00 -1.26191e+00 -1.38155e+00 -1.33528e+00 -1.29596e+00 -1.37460e+00
1.26400e+05 6.32667e+02 -1.29141e+00 -1.25693e+00 -1.32589e+00 -1.33528e+00 -1.29610e+00 -1.37447e+00
1.26560e+05 6.32667e+02 -1.29141e+00 -1.25693e+00 -1.32589e+00 -1.33529e+00 -1.29625e+00 -1.37432e+00
1.26720e+05 6.33667e+02 -1.32895e+00 -1.27362e+00 -1.38427e+00 -1.33528e+00 -1.29641e+00 -1.37415e+00
1.26880e+05 6.34667e+02 -1.28953e+00 -1.25771e+00 -1.32134e+00 -1.33527e+00 -1.29659e+00 -1.37396e+00
1.27040e+05 6.35667e+02 -1.33511e+00 -1.31506e+00 -1.35516e+00 -1.33526e+00 -1.29677e+00 -1.37375e+00
1.27200e+05 6.36667e+02 -1.30565e+00 -1.27067e+00 -1.34062e+00 -1.33525e+00 -1.29698e+00 -1.37353e+00
1.27360e+05 6.36667e+02 -1.30565e+00 -1.27067e+00 -1.34062e+00 -1.33524e+00 -1.29718e+00 -1.37330e+00
1.27520e+05 6.37667e+02 -1.31172e+00 -1.28540e+00 -1.33804e+00 -1.33521e+00 -1.29739e+00 -1.37304e+00
1.27680e+05 6.38667e+02 -1.30049e+00 -1.26966e+00 -1.33131e+00 -1.33519e+00 -1.29761e+00 -1.37277e+00
1.27840e+05 6.39667e+02 -1.29630e+00 -1.26474e+00 -1.32787e+00 -1.33517e+00 -1.29784e+00 -1.37250e+00
1.28000e+05 6.40667e+02 -1.30293e+00 -1.27146e+00 -1.33440e+00 -1.33514e+00 -1.29807e+00 -1.37221e+00
1.28160e+05 6.40667e+02 -1.30293e+00 -1.27146e+00 -1.33440e+00 -1.33512e+00 -1.29830e+00 -1.37193e+00
1.28320e+05 6.41667e+02 -1.30385e+00 -1.26767e+00 -1.34003e+00 -1.33508e+00 -1.29853e+00 -1.37163e+00
1.28480e+05 6.42667e+02 -1.28967e+00 -1.23495e+00 -1.34440e+00 -1.33506e+00 -1.29877e+00 -1.37135e+00
1.28640e+05 6.43667e+02 -1.30729e+00 -1.25647e+00 -1.35811e+00 -1.33503e+00 -1.29900e+00 -1.37106e+00
1.28800e+05 6.44667e+02 -1.31385e+00 -1.26963e+00 -1.35807e+00 -1.33500e+00 -1.29923e+00 -1.37078e+00
1.28960e+05 6.44667e+02 -1.31385e+00 -1.26963e+00 -1.35807e+00 -1.33497e+00 -1.29944e+00 -1.37050e+00
1.29120e+05 6.45667e+02 -1.33644e+00 -1.29245e+00 -1.38043e+00 -1.33494e+00 -1.29965e+00 -1.37023e+00
1.29280e+05 6.46667e+02 -1.32461e+00 -1.30133e+00 -1.34789e+00 -1.33491e+00 -1.29984e+00 -1.36997e+00
1.29440e+05 6.47667e+02 -1.34436e+00 -1.28724e+00 -1.40148e+00 -1.33487e+00 -1.30002e+00 -1.36972e+00
1.29600e+05 6.48667e+02 -1.31410e+00 -1.27947e+00 -1.34873e+00 -1.33484e+00 -1.30019e+00 -1.36948e+00
1.29760e+05 6.48667e+02 -1.31410e+00 -1.27947e+00 -1.34873e+00 -1.33479e+00 -1.30034e+00 -1.36925e+00
1.29920e+05 6.49667e+02 -1.32403e+00 -1.29323e+00 -1.35482e+00 -1.33475e+00 -1.30047e+00 -1.36902e+00
1.30080e+05 6.50667e+02 -1.32797e+00 -1.30185e+00 -1.35409e+00 -1.33469e+00 -1.30058e+00 -1.36881e+00
1.30240e+05 6.51667e+02 -1.33401e+00 -1.29450e+00 -1.37353e+00 -1.33463e+00 -1.30066e+00 -1.36860e+00
1.30400e+05 6.52667e+02 -1.32587e+00 -1.26826e+00 -1.38348e+00 -1.33455e+00 -1.30072e+00 -1.36838e+00
1.30560e+05 6.52667e+02 -1.32587e+00 -1.26826e+00 -1.38348e+00 -1.33447e+00 -1.30075e+00 -1.36818e+00
1.30720e+05 6.53667e+02 -1.32277e+00 -1.26877e+00 -1.37677e+00 -1.33437e+00 -1.30076e+00 -1.36797e+00
1.30880e+05 6.54667e+02 -1.30062e+00 -1.26653e+00 -1.33471e+00 -1.33425e+00 -1.30074e+00 -1.36776e+00
1.31040e+05 6.55667e+02 -1.32418e+00 -1.27928e+00 -1.36908e+00 -1.33412e+00 -1.30069e+00 -1.36754e+00
1.31200e+05 6.56667e+02 -1.35960e+00 -1.30930e+00 -1.40990e+00 -1.33396e+00 -1.30061e+00 -1.36731e+00
1.31360e+05 6.56667e+02 -1.35960e+00 -1.30930e+00 -1.40990e+00 -1.33379e+00 -1.30051e+00 -1.36707e+00
1.31520e+05 6.57667e+02 -1.31129e+00 -1.27249e+00 -1.35009e+00 -1.33359e+00 -1.30037e+00 -1.36681e+00
1.31680e+05 6.58667e+02 -1.31770e+00 -1.25407e+00 -1.38133e+00 -1.33337e+00 -1.30020e+00 -1.36654e+00
1.31840e+05 6.59667e+02 -1.30869e+00 -1.26628e+00 -1.35109e+00 -1.33314e+00 -1.30002e+00 -1.36626e+00
1.32000e+05 6.60667e+02 -1.31496e+00 -1.28701e+00 -1.34292e+00 -1.33287e+00 -1.29980e+00 -1.36594e+00
1.32160e+05 6.60667e+02 -1.31496e+00 -1.28701e+00 -1.34292e+00 -1.33259e+00 -1.29956e+00 -1.36561e+00
1.32320e+05 6.61667e+02 -1.32174e+00 -1.27127e+00 -1.37221e+00 -1.33228e+00 -1.29929e+00 -1.36526e+00
1.32480e+05 6.62667e+02 -1.33881e+00 -1.29609e+00 -1.38154e+00 -1.33195e+00 -1.29901e+00 -1.36489e+00
1.32640e+05 6.63667e+02 -1.32485e+00 -1.27986e+00 -1.36985e+00 -1.33160e+00 -1.29871e+00 -1.36449e+00
1.32800e+05 6.64667e+02 -1.33204e+00 -1.25913e+00 -1.40494e+00 -1.33123e+00 -1.29839e+00 -1.36408e+00
1.32960e+05 6.64667e+02 -1.33204e+00 -1.25913e+00 -1.40494e+00 -1.33085e+00 -1.29804e+00 -1.36365e+00
1.33120e+05 6.65667e+02 -1.32621e+00 -1.27696e+00 -1.37545e+00 -1.33045e+00 -1.29770e+00 -1.36320e+00
1.33280e+05 6.66667e+02 -1.35723e+00 -1.30110e+00 -1.41337e+00 -1.33003e+00 -1.29733e+00 -1.36273e+00
1.33440e+05 6.67667e+02 -1.31306e+00 -1.28150e+00 -1.34462e+00 -1.32961e+00 -1.29697e+00 -1.36225e+00
1.33600e+05 6.68667e+02 -1.34830e+00 -1.32219e+00 -1.37441e+00 -1.32918e+00 -1.29659e+00 -1.36177e+00
1.33760e+05 6.68667e+02 -1.34830e+00 -1.32219e+00 -1.37441e+00 -1.32874e+00 -1.29620e+00 -1.36128e+00
1.33920e+05 6.69667e+02 -1.32347e+00 -1.29891e+00 -1.34804e+00 -1.32830e+00 -1.29582e+00 -1.36079e+00
1.34080e+05 6.70667e+02 -1.33044e+00 -1.31268e+00 -1.34820e+00 -1.32786e+00 -1.29544e+00 -1.36029e+00
1.34240e+05 6.71667e+02 -1.31380e+00 -1.27733e+00 -1.35028e+00 -1.32743e+00 -1.29506e+00 -1.35979e+00
1.34400e+05 6.72667e+02 -1.34298e+00 -1.31284e+00 -1.37312e+00 -1.32699e+00 -1.29468e+00 -1.35930e+00
1.34560e+05 6.72667e+02 -1.34298e+00 -1.31284e+00 -1.37312e+00 -1.32657e+00 -1.29432e+00 -1.35882e+00
1.34720e+05 6.73667e+02 -1.31048e+00 -1.28237e+00 -1.33858e+00 -1.32615e+00 -1.29396e+00 -1.35834e+00
1.34880e+05 6.74667e+02 -1.33831e+00 -1.30814e+00 -1.36849e+00 -1.32575e+00 -1.29361e+00 -1.35789e+00
1.35040e+05 6.75667e+02 -1.33147e+00 -1.27962e+00 -1.38332e+00 -1.32535e+00 -1.29327e+00 -1.35743e+00
1.35200e+05 6.76667e+02 -1.30691e+00 -1.27219e+00 -1.34162e+00 -1.32497e+00 -1.29295e+00 -1.35700e+00
1.35360e+05 6.76667e+02 -1.30691e+00 -1.27219e+00 -1.34162e+00 -1.32461e+00 -1.29264e+00 -1.35658e+00
1.35520e+05 6.77667e+02 -1.31540e+00 -1.25338e+00 -1.37741e+00 -1.32427e+00 -1.29236e+00 -1.35619e+00
1.35680e+05 6.78667e+02 -1.31972e+00 -1.27074e+00 -1.36871e+00 -1.32395e+00 -1.29209e+00 -1.35581e+00
1.35840e+05 6.79667e+02 -1.29477e+00 -1.27023e+00 -1.31932e+00 -1.32364e+00 -1.29184e+00 -1.35545e+00
1.36000e+05 6.80667e+02 -1.33141e+00 -1.31227e+00 -1.35056e+00 -1.32336e+00 -1.29160e+00 -1.35512e+00
1.36160e+05 6.80667e+02 -1.33141e+00 -1.31227e+00 -1.35056e+00 -1.32310e+00 -1.29139e+00 -1.35481e+00
1.36320e+05 6.81667e+02 -1.33116e+00 -1.29976e+00 -1.36257e+00 -1.32286e+00 -1.29120e+00 -1.35452e+00
1.36480e+05 6.82667e+02 -1.32422e+00 -1.30613e+00 -1.34231e+00 -1.32264e+00 -1.29102e+00 -1.35426e+00
1.36640e+05 6.83667e+02 -1.32333e+00 -1.30995e+00 -1.33672e+00 -1.32245e+00 -1.29087e+00 -1.35403e+00
1.36800e+05 6.84667e+02 -1.32936e+00 -1.32188e+00 -1.33684e+00 -1.32228e+00 -1.29074e+00 -1.35382e+00
1.36960e+05 6.84667e+02 -1.32936e+00 -1.32188e+00 -1.33684e+00 -1.32214e+00 -1.29062e+00 -1.35365e+00
1.37120e+05 6.85667e+02 -1.38178e+00 -1.36637e+00 -1.39719e+00 -1.32201e+00 -1.29052e+00 -1.35350e+00
1.37280e+05 6.86667e+02 -1.32145e+00 -1.29313e+00 -1.34977e+00 -1.32191e+00 -1.29044e+00 -1.35338e+00
1.37440e+05 6.87667e+02 -1.34778e+00 -1.30972e+00 -1.38584e+00 -1.32183e+00 -1.29037e+00 -1.35329e+00
1.37600e+05 6.88667e+02 -1.36147e+00 -1.34135e+00 -1.38159e+00 -1.32178e+00 -1.29032e+00 -1.35324e+00
1.37760e+05 6.88667e+02 -1.36147e+00 -1.34135e+00 -1.38159e+00 -1.32174e+00 -1.29027e+00 -1.35321e+00
1.37920e+05 6.89667e+02 -1.32929e+00 -1.28291e+00 -1.37567e+00 -1.32172e+00 -1.29025e+00 -1.35320e+00
1.38080e+05 6.90667e+02 -1.33129e+00 -1.29720e+00 -1.36538e+00 -1.32173e+00 -1.29023e+00 -1.35322e+00
1.38240e+05 6.91667e+02 -1.33837e+00 -1.31967e+00 -1.35708e+00 -1.32174e+00 -1.29022e+00 -1.35326e+00
1.38400e+05 6.92667e+02 -1.32141e+00 -1.30395e+00 -1.33887e+00 -1.32178e+00 -1.29023e+00 -1.35334e+00
1.38560e+05 6.92667e+02 -1.32141e+00 -1.30395e+00 -1.33887e+00 -1.32183e+00 -1.29023e+00 -1.35343e+00
1.38720e+05 6.93667e+02 -1.32138e+00 -1.31966e+00 -1.32310e+00 -1.32189e+00 -1.29025e+00 -1.35353e+00
1.38880e+05 6.94667e+02 -1.28821e+00 -1.25332e+00 -1.32310e+00 -1.32197e+00 -1.29028e+00 -1.35366e+00
1.39040e+05 6.95667e+02 -1.28528e+00 -1.25872e+00 -1.31183e+00 -1.32206e+00 -1.29031e+00 -1.35380e+00
1.39200e+05 6.96667e+02 -1.31353e+00 -1.29025e+00 -1.33682e+00 -1.32215e+00 -1.29035e+00 -1.35394e+00
1.39360e+05 6.96667e+02 -1.31353e+00 -1.29025e+00 -1.33682e+00 -1.32225e+00 -1.29040e+00 -1.35410e+00
1.39520e+05 6.97667e+02 -1.31653e+00 -1.30041e+00 -1.33265e+00 -1.32236e+00 -1.29046e+00 -1.35426e+00
1.39680e+05 6.98667e+02 -1.34773e+00 -1.33114e+00 -1.36432e+00 -1.32247e+00 -1.29054e+00 -1.35441e+00
1.39840e+05 6.99667e+02 -1.30314e+00 -1.27956e+00 -1.32672e+00 -1.32259e+00 -1.29062e+00 -1.35456e+00
1.40000e+05 7.00667e+02 -1.33886e+00 -1.30143e+00 -1.37629e+00 -1.32272e+00 -1.29072e+00 -1.35472e+00
1.40160e+05 7.00667e+02 -1.33886e+00 -1.30143e+00 -1.37629e+00 -1.32284e+00 -1.29083e+00 -1.35485e+00
1.40320e+05 7.01667e+02 -1.29766e+00 -1.27987e+00 -1.31545e+00 -1.32297e+00 -1.29096e+00 -1.35498e+00
1.40480e+05 7.02667e+02 -1.30971e+00 -1.26493e+00 -1.35449e+00 -1.32311e+00 -1.29112e+00 -1.35509e+00
1.40640e+05 7.03667e+02 -1.29826e+00 -1.29260e+00 -1.30392e+00 -1.32324e+00 -1.29129e+00 -1.35520e+00
1.40800e+05 7.04667e+02 -1.30943e+00 -1.28160e+00 -1.33726e+00 -1.32338e+00 -1.29149e+00 -1.35527e+00
1.40960e+05 7.04667e+02 -1.30943e+00 -1.28160e+00 -1.33726e+00 -1.32352e+00 -1.29172e+00 -1.35533e+00
1.41120e+05 7.05667e+02 -1.32743e+00 -1.30094e+00 -1.35392e+00 -1.32366e+00 -1.29196e+00 -1.35536e+00
1.41280e+05 7.06667e+02 -1.29362e+00 -1.28204e+00 -1.30520e+00 -1.32381e+00 -1.29224e+00 -1.35538e+00
1.41440e+05 7.07667e+02 -1.29046e+00 -1.26394e+00 -1.31698e+00 -1.32396e+00 -1.29256e+00 -1.35536e+00
1.41600e+05 7.08667e+02 -1.29966e+00 -1.27293e+00 -1.32639e+00 -1.32411e+00 -1.29289e+00 -1.35532e+00
1.41760e+05 7.08667e+02 -1.29966e+00 -1.27293e+00 -1.32639e+00 -1.32426e+00 -1.29327e+00 -1.35525e+00
1.41920e+05 7.09667e+02 -1.32781e+00 -1.29209e+00 -1.36354e+00 -1.32441e+00 -1.29367e+00 -1.35515e+00
1.42080e+05 7.10667e+02 -1.31008e+00 -1.27069e+00 -1.34948e+00 -1.32456e+00 -1.29410e+00 -1.35502e+00
1.42240e+05 7.11667e+02 -1.30762e+00 -1.28354e+00 -1.33171e+00 -1.32471e+00 -1.29456e+00 -1.35485e+00
1.42400e+05 7.12667e+02 -1.29430e+00 -1.28300e+00 -1.30561e+00 -1.32485e+00 -1.29505e+00 -1.35466e+00
1.42560e+05 7.12667e+02 -1.29430e+00 -1.28300e+00 -1.30561e+00 -1.32499e+00 -1.29556e+00 -1.35443e+00
1.42720e+05 7.13667e+02 -1.28180e+00 -1.25845e+00 -1.30516e+00 -1.32513e+00 -1.29609e+00 -1.35417e+00
1.42880e+05 7.14667e+02 -1.32538e+00 -1.28362e+00 -1.36714e+00 -1.32526e+00 -1.29664e+00 -1.35387e+00
1.43040e+05 7.15667e+02 -1.32539e+00 -1.29825e+00 -1.35253e+00 -1.32538e+00 -1.29721e+00 -1.35355e+00
1.43200e+05 7.16667e+02 -1.33579e+00 -1.30302e+00 -1.36856e+00 -1.32550e+00 -1.29779e+00 -1.35320e+00
1.43360e+05 7.16667e+02 -1.33579e+00 -1.30302e+00 -1.36856e+00 -1.32560e+00 -1.29838e+00 -1.35282e+00
1.43520e+05 7.17667e+02 -1.31172e+00 -1.28580e+00 -1.33763e+00 -1.32569e+00 -1.29896e+00 -1.35242e+00
1.43680e+05 7.18667e+02 -1.30895e+00 -1.28649e+00 -1.33140e+00 -1.32577e+00 -1.29955e+00 -1.35198e+00
1.43840e+05 7.19667e+02 -1.32961e+00 -1.30095e+00 -1.35828e+00 -1.32582e+00 -1.30013e+00 -1.35152e+00
1.44000e+05 7.20667e+02 -1.31193e+00 -1.28558e+00 -1.33828e+00 -1.32587e+00 -1.30069e+00 -1.35105e+00
1.44160e+05 7.20667e+02 -1.31193e+00 -1.28558e+00 -1.33828e+00 -1.32590e+00 -1.30124e+00 -1.35055e+00
1.44320e+05 7.21667e+02 -1.30476e+00 -1.28820e+00 -1.32132e+00 -1.32591e+00 -1.30178e+00 -1.35004e+00
1.44480e+05 7.22667e+02 -1.33632e+00 -1.32709e+00 -1.34555e+00 -1.32589e+00 -1.30228e+00 -1.34950e+00
1.44640e+05 7.23667e+02 -1.31694e+00 -1.27196e+00 -1.36191e+00 -1.32586e+00 -1.30276e+00 -1.34896e+00
1.44800e+05 7.24667e+02 -1.32356e+00 -1.29051e+00 -1.35661e+00 -1.32580e+00 -1.30320e+00 -1.34840e+00
1.44960e+05 7.24667e+02 -1.32356e+00 -1.29051e+00 -1.35661e+00 -1.32573e+00 -1.30362e+00 -1.34783e+00
1.45120e+05 7.25667e+02 -1.33228e+00 -1.27344e+00 -1.39112e+00 -1.32562e+00 -1.30399e+00 -1.34725e+00
1.45280e+05 7.26667e+02 -1.33472e+00 -1.29867e+00 -1.37077e+00 -1.32550e+00 -1.30433e+00 -1.34667e+00
1.45440e+05 7.27667e+02 -1.35807e+00 -1.29292e+00 -1.42322e+00 -1.32535e+00 -1.30462e+00 -1.34608e+00
1.45600e+05 7.28667e+02 -1.35040e+00 -1.30579e+00 -1.39501e+00 -1.32518e+00 -1.30488e+00 -1.34548e+00
1.45760e+05 7.28667e+02 -1.35040e+00 -1.30579e+00 -1.39501e+00 -1.32499e+00 -1.30509e+00 -1.34488e+00
1.45920e+05 7.29667e+02 -1.36383e+00 -1.30566e+00 -1.42200e+00 -1.32477e+00 -1.30526e+00 -1.34428e+00
1.46080e+05 7.30667e+02 -1.39109e+00 -1.32452e+00 -1.45767e+00 -1.32454e+00 -1.30539e+00 -1.34368e+00
1.46240e+05 7.31667e+02 -1.32468e+00 -1.27695e+00 -1.37240e+00 -1.32428e+00 -1.30548e+00 -1.34308e+00
1.46400e+05 7.32667e+02 -1.36483e+00 -1.30885e+00 -1.42081e+00 -1.32401e+00 -1.30553e+00 -1.34249e+00
1.46560e+05 7.32667e+02 -1.36483e+00 -1.30885e+00 -1.42081e+00 -1.32372e+00 -1.30554e+00 -1.34190e+00
1.46720e+05 7.33667e+02 -1.39126e+00 -1.31084e+00 -1.47168e+00 -1.32342e+00 -1.30551e+00 -1.34132e+00
1.46880e+05 7.34667e+02 -1.35321e+00 -1.29833e+00 -1.40809e+00 -1.32310e+00 -1.30545e+00 -1.34075e+00
1.47040e+05 7.35667e+02 -1.36805e+00 -1.27903e+00 -1.45707e+00 -1.32277e+00 -1.30535e+00 -1.34019e+00
1.47200e+05 7.36667e+02 -1.36890e+00 -1.29131e+00 -1.44649e+00 -1.32244e+00 -1.30523e+00 -1.33964e+00
1.47360e+05 7.36667e+02 -1.36890e+00 -1.29131e+00 -1.44649e+00 -1.32209e+00 -1.30507e+00 -1.33911e+00
1.47520e+05 7.37667e+02 -1.35999e+00 -1.32963e+00 -1.39036e+00 -1.32175e+00 -1.30490e+00 -1.33860e+00
1.47680e+05 7.38667e+02 -1.34081e+00 -1.31380e+00 -1.36783e+00 -1.32141e+00 -1.30470e+00 -1.33812e+00
1.47840e+05 7.39667e+02 -1.31822e+00 -1.29953e+00 -1.33690e+00 -1.32106e+00 -1.30447e+00 -1.33766e+00
1.48000e+05 7.40667e+02 -1.32737e+00 -1.27780e+00 -1.37694e+00 -1.32073e+00 -1.30423e+00 -1.33722e+00
1.48160e+05 7.40667e+02 -1.32737e+00 -1.27780e+00 -1.37694e+00 -1.32040e+00 -1.30397e+00 -1.33683e+00
1.48320e+05 7.41667e+02 -1.34055e+00 -1.32161e+00 -1.35950e+00 -1.32009e+00 -1.30371e+00 -1.33646e+00
1.48480e+05 7.42667e+02 -1.33448e+00 -1.31366e+00 -1.35529e+00 -1.31978e+00 -1.30343e+00 -1.33613e+00
1.48640e+05 7.43667e+02 -1.33651e+00 -1.31362e+00 -1.35940e+00 -1.31950e+00 -1.30315e+00 -1.33585e+00
1.48800e+05 7.44667e+02 -1.34963e+00 -1.32652e+00 -1.37274e+00 -1.31924e+00 -1.30287e+00 -1.33562e+00
1.48960e+05 7.44667e+02 -1.34963e+00 -1.32652e+00 -1.37274e+00 -1.31901e+00 -1.30260e+00 -1.33543e+00
1.49120e+05 7.45667e+02 -1.32766e+00 -1.30955e+00 -1.34578e+00 -1.31881e+00 -1.30233e+00 -1.33529e+00
1.49280e+05 7.46667e+02 -1.34653e+00 -1.29490e+00 -1.39816e+00 -1.31863e+00 -1.30206e+00 -1.33521e+00
1.49440e+05 7.47667e+02 -1.32806e+00 -1.29754e+00 -1.35858e+00 -1.31850e+00 -1.30180e+00 -1.33519e+00
1.49600e+05 7.48667e+02 -1.32183e+00 -1.29517e+00 -1.34849e+00 -1.31839e+00 -1.30155e+00 -1.33523e+00
1.49760e+05 7.48667e+02 -1.32183e+00 -1.29517e+00 -1.34849e+00 -1.31834e+00 -1.30133e+00 -1.33535e+00
1.49920e+05 7.49667e+02 -1.34378e+00 -1.31028e+00 -1.37727e+00 -1.31833e+00 -1.30112e+00 -1.33553e+00
1.50080e+05 7.50667e+02 -1.33190e+00 -1.28514e+00 -1.37866e+00 -1.31835e+00 -1.30093e+00 -1.33578e+00
1.50240e+05 7.51667e+02 -1.35610e+00 -1.30059e+00 -1.41161e+00 -1.31843e+00 -1.30076e+00 -1.33611e+00
1.50400e+05 7.52667e+02 -1.37305e+00 -1.35515e+00 -1.39096e+00 -1.31857e+00 -1.30062e+00 -1.33651e+00
1.50560e+05 7.52667e+02 -1.37305e+00 -1.35515e+00 -1.39096e+00 -1.31874e+00 -1.30050e+00 -1.33698e+00
1.50720e+05 7.53667e+02 -1.33110e+00 -1.27675e+00 -1.38546e+00 -1.31897e+00 -1.30040e+00 -1.33753e+00
1.50880e+05 7.54667e+02 -1.32348e+00 -1.31117e+00 -1.33579e+00 -1.31924e+00 -1.30034e+00 -1.33815e+00
1.51040e+05 7.55667e+02 -1.30107e+00 -1.27519e+00 -1.32695e+00 -1.31956e+00 -1.30030e+00 -1.33883e+00
1.51200e+05 7.56667e+02 -1.29667e+00 -1.26501e+00 -1.32832e+00 -1.31994e+00 -1.30029e+00 -1.33958e+00
1.51360e+05 7.56667e+02 -1.29667e+00 -1.26501e+00 -1.32832e+00 -1.32035e+00 -1.30030e+00 -1.34040e+00
1.51520e+05 7.57667e+02 -1.30382e+00 -1.28149e+00 -1.32615e+00 -1.32081e+00 -1.30034e+00 -1.34127e+00
1.51680e+05 7.58667e+02 -1.29441e+00 -1.26963e+00 -1.31919e+00 -1.32131e+00 -1.30041e+00 -1.34220e+00
1.51840e+05 7.59667e+02 -1.33406e+00 -1.26666e+00 -1.40146e+00 -1.32184e+00 -1.30051e+00 -1.34317e+00
1.52000e+05 7.60667e+02 -1.29565e+00 -1.25388e+00 -1.33743e+00 -1.32241e+00 -1.30062e+00 -1.34420e+00
1.52160e+05 7.60667e+02 -1.29565e+00 -1.25388e+00 -1.33743e+00 -1.32300e+00 -1.30076e+00 -1.34525e+00
1.52320e+05 7.61667e+02 -1.30673e+00 -1.26335e+00 -1.35011e+00 -1.32363e+00 -1.30092e+00 -1.34633e+00
1.52480e+05 7.62667e+02 -1.32217e+00 -1.27865e+00 -1.36568e+00 -1.32426e+00 -1.30109e+00 -1.34743e+00
1.52640e+05 7.63667e+02 -1.28557e+00 -1.24964e+00 -1.32150e+00 -1.32493e+00 -1.30130e+00 -1.34856e+00
1.52800e+05 7.64667e+02 -1.29094e+00 -1.26503e+00 -1.31685e+00 -1.32560e+00 -1.30151e+00 -1.34969e+00
1.52960e+05 7.64667e+02 -1.29094e+00 -1.26503e+00 -1.31685e+00 -1.32628e+00 -1.30174e+00 -1.35083e+00
1.53120e+05 7.65667e+02 -1.30734e+00 -1.29067e+00 -1.32401e+00 -1.32697e+00 -1.30198e+00 -1.35196e+00
1.53280e+05 7.66667e+02 -1.29879e+00 -1.28252e+00 -1.31506e+00 -1.32765e+00 -1.30222e+00 -1.35309e+00
1.53440e+05 7.67667e+02 -1.27555e+00 -1.24888e+00 -1.30222e+00 -1.32834e+00 -1.30248e+00 -1.35419e+00
1.53600e+05 7.68667e+02 -1.28317e+00 -1.27314e+00 -1.29320e+00 -1.32901e+00 -1.30275e+00 -1.35527e+00
1.53760e+05 7.68667e+02 -1.28317e+00 -1.27314e+00 -1.29320e+00 -1.32967e+00 -1.30303e+00 -1.35632e+00
1.53920e+05 7.69667e+02 -1.28321e+00 -1.25933e+00 -1.30708e+00 -1.33032e+00 -1.30330e+00 -1.35733e+00
1.54080e+05 7.70667e+02 -1.29173e+00 -1.28088e+00 -1.30259e+00 -1.33095e+00 -1.30359e+00 -1.35830e+00
1.54240e+05 7.71667e+02 -1.30579e+00 -1.27135e+00 -1.34023e+00 -1.33155e+00 -1.30387e+00 -1.35923e+00
1.54400e+05 7.72667e+02 -1.29190e+00 -1.24991e+00 -1.33389e+00 -1.33212e+00 -1.30415e+00 -1.36010e+00
1.54560e+05 7.72667e+02 -1.29190e+00 -1.24991e+00 -1.33389e+00 -1.33267e+00 -1.30443e+00 -1.36091e+00
1.54720e+05 7.73667e+02 -1.31653e+00 -1.28232e+00 -1.35074e+00 -1.33318e+00 -1.30471e+00 -1.36165e+00
1.54880e+05 7.74667e+02 -1.30782e+00 -1.29450e+00 -1.32114e+00 -1.33366e+00 -1.30499e+00 -1.36233e+00
1.55040e+05 7.75667e+02 -1.33012e+00 -1.31166e+00 -1.34858e+00 -1.33409e+00 -1.30525e+00 -1.36293e+00
1.55200e+05 7.76667e+02 -1.34223e+00 -1.32884e+00 -1.35563e+00 -1.33449e+00 -1.30551e+00 -1.36346e+00
1.55360e+05 7.76667e+02 -1.34223e+00 -1.32884e+00 -1.35563e+00 -1.33484e+00 -1.30576e+00 -1.36391e+00
1.55520e+05 7.77667e+02 -1.33366e+00 -1.32090e+00 -1.34642e+00 -1.33514e+00 -1.30600e+00 -1.36427e+00
1.55680e+05 7.78667e+02 -1.30441e+00 -1.28803e+00 -1.32079e+00 -1.33539e+00 -1.30623e+00 -1.36455e+00
1.55840e+05 7.79667e+02 -1.32250e+00 -1.30618e+00 -1.33881e+00 -1.33559e+00 -1.30645e+00 -1.36474e+00
1.56000e+05 7.80667e+02 -1.32829e+00 -1.32120e+00 -1.33537e+00 -1.33574e+00 -1.30665e+00 -1.36483e+00
1.56160e+05 7.80667e+02 -1.32829e+00 -1.32120e+00 -1.33537e+00 -1.33583e+00 -1.30683e+00 -1.36483e+00
1.56320e+05 7.81667e+02 -1.33171e+00 -1.30553e+00 -1.35788e+00 -1.33587e+00 -1.30699e+00 -1.36475e+00
1.56480e+05 7.82667e+02 -1.34460e+00 -1.29013e+00 -1.39908e+00 -1.33585e+00 -1.30714e+00 -1.36456e+00
1.56640e+05 7.83667e+02 -1.31098e+00 -1.28875e+00 -1.33321e+00 -1.33578e+00 -1.30726e+00 -1.36429e+00
1.56800e+05 7.84667e+02 -1.32444e+00 -1.27028e+00 -1.37860e+00 -1.33564e+00 -1.30736e+00 -1.36392e+00
1.56960e+05 7.84667e+02 -1.32444e+00 -1.27028e+00 -1.37860e+00 -1.33545e+00 -1.30744e+00 -1.36346e+00
1.57120e+05 7.85667e+02 -1.33618e+00 -1.28761e+00 -1.38474e+00 -1.33521e+00 -1.30749e+00 -1.36292e+00
1.57280e+05 7.86667e+02 -1.34364e+00 -1.30654e+00 -1.38074e+00 -1.33490e+00 -1.30752e+00 -1.36229e+00
1.57440e+05 7.87667e+02 -1.34463e+00 -1.31333e+00 -1.37593e+00 -1.33455e+00 -1.30752e+00 -1.36158e+00
1.57600e+05 7.88667e+02 -1.32049e+00 -1.27868e+00 -1.36230e+00 -1.33414e+00 -1.30750e+00 -1.36079e+00
1.57760e+05 7.88667e+02 -1.32049e+00 -1.27868e+00 -1.36230e+00 -1.33369e+00 -1.30745e+00 -1.35993e+00
1.57920e+05 7.89667e+02 -1.29394e+00 -1.26507e+00 -1.32282e+00 -1.33319e+00 -1.30738e+00 -1.35900e+00
1.58080e+05 7.90667e+02 -1.32168e+00 -1.28011e+00 -1.36325e+00 -1.33264e+00 -1.30728e+00 -1.35800e+00
1.58240e+05 7.91667e+02 -1.35820e+00 -1.31381e+00 -1.40259e+00 -1.33205e+00 -1.30716e+00 -1.35694e+00
1.58400e+05 7.92667e+02 -1.32687e+00 -1.29217e+00 -1.36157e+00 -1.33144e+00 -1.30703e+00 -1.35585e+00
1.58560e+05 7.92667e+02 -1.32687e+00 -1.29217e+00 -1.36157e+00 -1.33078e+00 -1.30687e+00 -1.35469e+00
1.58720e+05 7.93667e+02 -1.33708e+00 -1.29993e+00 -1.37422e+00 -1.33011e+00 -1.30669e+00 -1.35352e+00
1.58880e+05 7.94667e+02 -1.33867e+00 -1.28009e+00 -1.39726e+00 -1.32941e+00 -1.30651e+00 -1.35231e+00
1.59040e+05 7.95667e+02 -1.32286e+00 -1.28145e+00 -1.36427e+00 -1.32869e+00 -1.30631e+00 -1.35108e+00
1.59200e+05 7.96667e+02 -1.31249e+00 -1.26415e+00 -1.36083e+00 -1.32797e+00 -1.30610e+00 -1.34984e+00
1.59360e+05 7.96667e+02 -1.31249e+00 -1.26415e+00 -1.36083e+00 -1.32724e+00 -1.30588e+00 -1.34859e+00
1.59520e+05 7.97667e+02 -1.32842e+00 -1.26784e+00 -1.38900e+00 -1.32651e+00 -1.30566e+00 -1.34735e+00
1.59680e+05 7.98667e+02 -1.33861e+00 -1.29029e+00 -1.38693e+00 -1.32578e+00 -1.30543e+00 -1.34612e+00
1.59840e+05 7.99667e+02 -1.36489e+00 -1.28450e+00 -1.44528e+00 -1.32506e+00 -1.30520e+00 -1.34491e+00
1.60000e+05 8.00667e+02 -1.34802e+00 -1.29409e+00 -1.40196e+00 -1.32436e+00 -1.30497e+00 -1.34375e+00
1.60160e+05 8.00667e+02 -1.34802e+00 -1.29409e+00 -1.40196e+00 -1.32367e+00 -1.30474e+00 -1.34260e+00
1.60320e+05 8.01667e+02 -1.33927e+00 -1.29205e+00 -1.38649e+00 -1.32301e+00 -1.30451e+00 -1.34151e+00
1.60480e+05 8.02667e+02 -1.33833e+00 -1.30751e+00 -1.36915e+00 -1.32238e+00 -1.30429e+00 -1.34046e+00
1.60640e+05 8.03667e+02 -1.33179e+00 -1.29373e+00 -1.36985e+00 -1.32178e+00 -1.30407e+00 -1.33948e+00
1.60800e+05 8.04667e+02 -1.32154e+00 -1.28186e+00 -1.36122e+00 -1.32121e+00 -1.30386e+00 -1.33855e+00
1.60960e+05 8.04667e+02 -1.32154e+00 -1.28186e+00 -1.36122e+00 -1.32067e+00 -1.30365e+00 -1.33770e+00
1.61120e+05 8.05667e+02 -1.32160e+00 -1.27046e+00 -1.37273e+00 -1.32018e+00 -1.30345e+00 -1.33692e+00
1.61280e+05 8.06667e+02 -1.31845e+00 -1.28273e+00 -1.35417e+00 -1.31973e+00 -1.30325e+00 -1.33621e+00
1.61440e+05 8.07667e+02 -1.29909e+00 -1.26940e+00 -1.32878e+00 -1.31932e+00 -1.30307e+00 -1.33557e+00
1.61600e+05 8.08667e+02 -1.30830e+00 -1.28971e+00 -1.32690e+00 -1.31896e+00 -1.30289e+00 -1.33502e+00
1.61760e+05 8.08667e+02 -1.30830e+00 -1.28971e+00 -1.32690e+00 -1.31863e+00 -1.30272e+00 -1.33455e+00
1.61920e+05 8.09667e+02 -1.31508e+00 -1.27233e+00 -1.35783e+00 -1.31836e+00 -1.30256e+00 -1.33416e+00
1.62080e+05 8.10667e+02 -1.30404e+00 -1.26775e+00 -1.34033e+00 -1.31813e+00 -1.30240e+00 -1.33385e+00
1.62240e+05 8.11667e+02 -1.32396e+00 -1.29640e+00 -1.35152e+00 -1.31794e+00 -1.30226e+00 -1.33362e+00
1.62400e+05 8.12667e+02 -1.29958e+00 -1.27335e+00 -1.32581e+00 -1.31780e+00 -1.30212e+00 -1.33348e+00
1.62560e+05 8.12667e+02 -1.29958e+00 -1.27335e+00 -1.32581e+00 -1.31770e+00 -1.30199e+00 -1.33340e+00
1.62720e+05 8.13667e+02 -1.32755e+00 -1.28677e+00 -1.36833e+00 -1.31764e+00 -1.30186e+00 -1.33342e+00
1.62880e+05 8.14667e+02 -1.31189e+00 -1.28889e+00 -1.33489e+00 -1.31763e+00 -1.30175e+00 -1.33350e+00
1.63040e+05 8.15667e+02 -1.32058e+00 -1.28250e+00 -1.35866e+00 -1.31765e+00 -1.30165e+00 -1.33366e+00
1.63200e+05 8.16667e+02 -1.32409e+00 -1.29585e+00 -1.35232e+00 -1.31772e+00 -1.30154e+00 -1.33389e+00
1.63360e+05 8.16667e+02 -1.32409e+00 -1.29585e+00 -1.35232e+00 -1.31782e+00 -1.30144e+00 -1.33419e+00
1.63520e+05 8.17667e+02 -1.34608e+00 -1.32700e+00 -1.36515e+00 -1.31795e+00 -1.30134e+00 -1.33456e+00
1.63680e+05 8.18667e+02 -1.35975e+00 -1.34058e+00 -1.37892e+00 -1.31812e+00 -1.30124e+00 -1.33499e+00
1.63840e+05 8.19667e+02 -1.33019e+00 -1.29803e+00 -1.36235e+00 -1.31831e+00 -1.30113e+00 -1.33550e+00
1.64000e+05 8.20667e+02 -1.31825e+00 -1.27791e+00 -1.35860e+00 -1.31854e+00 -1.30103e+00 -1.33605e+00
1.64160e+05 8.20667e+02 -1.31825e+00 -1.27791e+00 -1.35860e+00 -1.31878e+00 -1.30091e+00 -1.33666e+00
1.64320e+05 8.21667e+02 -1.37413e+00 -1.32998e+00 -1.41829e+00 -1.31905e+00 -1.30078e+00 -1.33732e+00
1.64480e+05 8.22667e+02 -1.32066e+00 -1.28767e+00 -1.35365e+00 -1.31934e+00 -1.30065e+00 -1.33802e+00
1.64640e+05 8.23667e+02 -1.33764e+00 -1.29949e+00 -1.37580e+00 -1.31964e+00 -1.30051e+00 -1.33877e+00
1.64800e+05 8.24667e+02 -1.29614e+00 -1.27364e+00 -1.31864e+00 -1.31995e+00 -1.30036e+00 -1.33955e+00
1.64960e+05 8.24667e+02 -1.29614e+00 -1.27364e+00 -1.31864e+00 -1.32028e+00 -1.30019e+00 -1.34036e+00
1.65120e+05 8.25667e+02 -1.32655e+00 -1.30640e+00 -1.34670e+00 -1.32060e+00 -1.30001e+00 -1.34120e+00
1.65280e+05 8.26667e+02 -1.33620e+00 -1.31355e+00 -1.35885e+00 -1.32093e+00 -1.29982e+00 -1.34205e+00
1.65440e+05 8.27667e+02 -1.34900e+00 -1.31146e+00 -1.38654e+00 -1.32126e+00 -1.29961e+00 -1.34291e+00
1.65600e+05 8.28667e+02 -1.33563e+00 -1.28949e+00 -1.38177e+00 -1.32159e+00 -1.29939e+00 -1.34379e+00
1.65760e+05 8.28667e+02 -1.33563e+00 -1.28949e+00 -1.38177e+00 -1.32190e+00 -1.29916e+00 -1.34465e+00
1.65920e+05 8.29667e+02 -1.30872e+00 -1.29191e+00 -1.32554e+00 -1.32221e+00 -1.29891e+00 -1.34551e+00
1.66080e+05 8.30667e+02 -1.31746e+00 -1.27522e+00 -1.35969e+00 -1.32251e+00 -1.29866e+00 -1.34636e+00
1.66240e+05 8.31667e+02 -1.30418e+00 -1.26127e+00 -1.34710e+00 -1.32279e+00 -1.29840e+00 -1.34718e+00
1.66400e+05 8.32667e+02 -1.32163e+00 -1.28956e+00 -1.35369e+00 -1.32306e+00 -1.29813e+00 -1.34799e+00
1.66560e+05 8.32667e+02 -1.32163e+00 -1.28956e+00 -1.35369e+00 -1.32332e+00 -1.29787e+00 -1.34878e+00
1.66720e+05 8.33667e+02 -1.30314e+00 -1.24850e+00 -1.35778e+00 -1.32356e+00 -1.29760e+00 -1.34952e+00
1.66880e+05 8.34667e+02 -1.32055e+00 -1.26820e+00 -1.37291e+00 -1.32379e+00 -1.29734e+00 -1.35024e+00
1.67040e+05 8.35667e+02 -1.32084e+00 -1.25113e+00 -1.39054e+00 -1.32400e+00 -1.29707e+00 -1.35092e+00
1.67200e+05 8.36667e+02 -1.32291e+00 -1.27708e+00 -1.36874e+00 -1.32419e+00 -1.29681e+00 -1.35156e+00
1.67360e+05 8.36667e+02 -1.32291e+00 -1.27708e+00 -1.36874e+00 -1.32437e+00 -1.29657e+00 -1.35216e+00
1.67520e+05 8.37667e+02 -1.31708e+00 -1.26738e+00 -1.36678e+00 -1.32452e+00 -1.29633e+00 -1.35271e+00
1.67680e+05 8.38667e+02 -1.34167e+00 -1.28857e+00 -1.39478e+00 -1.32467e+00 -1.29611e+00 -1.35323e+00
1.67840e+05 8.39667e+02 -1.34113e+00 -1.29953e+00 -1.38274e+00 -1.32481e+00 -1.29590e+00 -1.35371e+00
1.68000e+05 8.40667e+02 -1.32830e+00 -1.29586e+00 -1.36075e+00 -1.32493e+00 -1.29571e+00 -1.35415e+00
1.68160e+05 8.40667e+02 -1.32830e+00 -1.29586e+00 -1.36075e+00 -1.32504e+00 -1.29554e+00 -1.35455e+00
1.68320e+05 8.41667e+02 -1.33103e+00 -1.29303e+00 -1.36903e+00 -1.32514e+00 -1.29538e+00 -1.35490e+00
1.68480e+05 8.42667e+02 -1.32028e+00 -1.27869e+00 -1.36186e+00 -1.32524e+00 -1.29525e+00 -1.35523e+00
1.68640e+05 8.43667e+02 -1.31330e+00 -1.26573e+00 -1.36088e+00 -1.32532e+00 -1.29513e+00 -1.35552e+00
1.68800e+05 8.44667e+02 -1.30638e+00 -1.26674e+00 -1.34602e+00 -1.32541e+00 -1.29504e+00 -1.35578e+00
1.68960e+05 8.44667e+02 -1.30638e+00 -1.26674e+00 -1.34602e+00 -1.32548e+00 -1.29496e+00 -1.35599e+00
1.69120e+05 8.45667e+02 -1.33413e+00 -1.28306e+00 -1.38520e+00 -1.32555e+00 -1.29490e+00 -1.35619e+00
1.69280e+05 8.46667e+02 -1.32653e+00 -1.27264e+00 -1.38041e+00 -1.32561e+00 -1.29486e+00 -1.35636e+00
1.69440e+05 8.47667e+02 -1.30563e+00 -1.24224e+00 -1.36903e+00 -1.32567e+00 -1.29484e+00 -1.35650e+00
1.69600e+05 8.48667e+02 -1.30095e+00 -1.25401e+00 -1.34789e+00 -1.32572e+00 -1.29483e+00 -1.35662e+00
1.69760e+05 8.48667e+02 -1.30095e+00 -1.25401e+00 -1.34789e+00 -1.32578e+00 -1.29483e+00 -1.35672e+00
1.69920e+05 8.49667e+02 -1.34015e+00 -1.30038e+00 -1.37993e+00 -1.32582e+00 -1.29484e+00 -1.35679e+00
1.70080e+05 8.50667e+02 -1.32180e+00 -1.30224e+00 -1.34136e+00 -1.32586e+00 -1.29486e+00 -1.35686e+00
1.70240e+05 8.51667e+02 -1.28796e+00 -1.24603e+00 -1.32989e+00 -1.32590e+00 -1.29488e+00 -1.35691e+00
1.70400e+05 8.52667e+02 -1.32940e+00 -1.31256e+00 -1.34625e+00 -1.32593e+00 -1.29491e+00 -1.35695e+00
1.70560e+05 8.52667e+02 -1.32940e+00 -1.31256e+00 -1.34625e+00 -1.32596e+00 -1.29495e+00 -1.35698e+00
1.70720e+05 8.53667e+02 -1.31920e+00 -1.29171e+00 -1.34669e+00 -1.32598e+00 -1.29497e+00 -1.35699e+00
1.70880e+05 8.54667e+02 -1.32887e+00 -1.28455e+00 -1.37319e+00 -1.32600e+00 -1.29499e+00 -1.35701e+00
1.71040e+05 8.55667e+02 -1.32171e+00 -1.29549e+00 -1.34793e+00 -1.32602e+00 -1.29501e+00 -1.35702e+00
1.71200e+05 8.56667e+02 -1.32225e+00 -1.29689e+00 -1.34762e+00 -1.32603e+00 -1.29501e+00 -1.35704e+00
1.71360e+05 8.56667e+02 -1.32225e+00 -1.29689e+00 -1.34762e+00 -1.32603e+00 -1.29501e+00 -1.35705e+00
1.71520e+05 8.57667e+02 -1.31229e+00 -1.29772e+00 -1.32686e+00 -1.32603e+00 -1.29500e+00 -1.35706e+00
1.71680e+05 8.58667e+02 -1.33280e+00 -1.30755e+00 -1.35805e+00 -1.32602e+00 -1.29496e+00 -1.35708e+00
1.71840e+05 8.59667e+02 -1.30626e+00 -1.26992e+00 -1.34260e+00 -1.32601e+00 -1.29492e+00 -1.35710e+00
1.72000e+05 8.60667e+02 -1.34652e+00 -1.30242e+00 -1.39062e+00 -1.32599e+00 -1.29485e+00 -1.35714e+00
1.72160e+05 8.60667e+02 -1.34652e+00 -1.30242e+00 -1.39062e+00 -1.32597e+00 -1.29477e+00 -1.35717e+00
1.72320e+05 8.61667e+02 -1.31194e+00 -1.26836e+00 -1.35552e+00 -1.32594e+00 -1.29467e+00 -1.35721e+00
1.72480e+05 8.62667e+02 -1.30219e+00 -1.25560e+00 -1.34877e+00 -1.32591e+00 -1.29455e+00 -1.35727e+00
1.72640e+05 8.63667e+02 -1.33804e+00 -1.31776e+00 -1.35833e+00 -1.32587e+00 -1.29441e+00 -1.35732e+00
1.72800e+05 8.64667e+02 -1.37279e+00 -1.34669e+00 -1.39890e+00 -1.32582e+00 -1.29425e+00 -1.35739e+00
1.72960e+05 8.64667e+02 -1.37279e+00 -1.34669e+00 -1.39890e+00 -1.32577e+00 -1.29407e+00 -1.35747e+00
1.73120e+05 8.65667e+02 -1.33762e+00 -1.30834e+00 -1.36690e+00 -1.32571e+00 -1.29388e+00 -1.35755e+00
1.73280e+05 8.66667e+02 -1.31958e+00 -1.30052e+00 -1.33865e+00 -1.32565e+00 -1.29366e+00 -1.35764e+00
1.73440e+05 8.67667e+02 -1.29339e+00 -1.28038e+00 -1.30641e+00 -1.32558e+00 -1.29343e+00 -1.35774e+00
1.73600e+05 8.68667e+02 -1.31349e+00 -1.29952e+00 -1.32746e+00 -1.32551e+00 -1.29318e+00 -1.35783e+00
1.73760e+05 8.68667e+02 -1.31349e+00 -1.29952e+00 -1.32746e+00 -1.32543e+00 -1.29292e+00 -1.35793e+00
1.73920e+05 8.69667e+02 -1.31936e+00 -1.28416e+00 -1.35456e+00 -1.32534e+00 -1.29265e+00 -1.35802e+00
1.74080e+05 8.70667e+02 -1.33878e+00 -1.29886e+00 -1.37871e+00 -1.32525e+00 -1.29237e+00 -1.35812e+00
1.74240e+05 8.71667e+02 -1.36010e+00 -1.28546e+00 -1.43475e+00 -1.32515e+00 -1.29209e+00 -1.35821e+00
1.74400e+05 8.72667e+02 -1.38400e+00 -1.30190e+00 -1.46610e+00 -1.32505e+00 -1.29179e+00 -1.35830e+00
1.74560e+05 8.72667e+02 -1.38400e+00 -1.30190e+00 -1.46610e+00 -1.32494e+00 -1.29151e+00 -1.35837e+00
1.74720e+05 8.73667e+02 -1.33638e+00 -1.29687e+00 -1.37589e+00 -1.32483e+00 -1.29121e+00 -1.35845e+00
1.74880e+05 8.74667e+02 -1.34940e+00 -1.32244e+00 -1.37636e+00 -1.32472e+00 -1.29093e+00 -1.35850e+00
1.75040e+05 8.75667e+02 -1.33787e+00 -1.31482e+00 -1.36093e+00 -1.32460e+00 -1.29065e+00 -1.35855e+00
1.75200e+05 8.76667e+02 -1.35307e+00 -1.32685e+00 -1.37929e+00 -1.32448e+00 -1.29038e+00 -1.35858e+00
1.75360e+05 8.76667e+02 -1.35307e+00 -1.32685e+00 -1.37929e+00 -1.32436e+00 -1.29013e+00 -1.35859e+00
1.75520e+05 8.77667e+02 -1.33737e+00 -1.31070e+00 -1.36405e+00 -1.32424e+00 -1.28989e+00 -1.35858e+00
1.75680e+05 8.78667e+02 -1.33628e+00 -1.30344e+00 -1.36913e+00 -1.32411e+00 -1.28966e+00 -1.35857e+00
1.75840e+05 8.79667e+02 -1.34579e+00 -1.31482e+00 -1.37676e+00 -1.32399e+00 -1.28946e+00 -1.35852e+00
1.76000e+05 8.80667e+02 -1.33454e+00 -1.30489e+00 -1.36419e+00 -1.32388e+00 -1.28929e+00 -1.35846e+00
1.76160e+05 8.80667e+02 -1.33454e+00 -1.30489e+00 -1.36419e+00 -1.32376e+00 -1.28913e+00 -1.35839e+00
1.76320e+05 8.81667e+02 -1.35312e+00 -1.30664e+00 -1.39959e+00 -1.32365e+00 -1.28900e+00 -1.35830e+00
1.76480e+05 8.82667e+02 -1.34282e+00 -1.32693e+00 -1.35871e+00 -1.32354e+00 -1.28890e+00 -1.35818e+00
1.76640e+05 8.83667e+02 -1.34352e+00 -1.30280e+00 -1.38424e+00 -1.32344e+00 -1.28884e+00 -1.35805e+00
1.76800e+05 8.84667e+02 -1.35003e+00 -1.28410e+00 -1.41595e+00 -1.32335e+00 -1.28880e+00 -1.35791e+00
1.76960e+05 8.84667e+02 -1.35003e+00 -1.28410e+00 -1.41595e+00 -1.32327e+00 -1.28879e+00 -1.35775e+00
1.77120e+05 8.85667e+02 -1.34122e+00 -1.28030e+00 -1.40215e+00 -1.32319e+00 -1.28881e+00 -1.35758e+00
1.77280e+05 8.86667e+02 -1.32847e+00 -1.26884e+00 -1.38811e+00 -1.32313e+00 -1.28887e+00 -1.35739e+00
1.77440e+05 8.87667e+02 -1.32045e+00 -1.28105e+00 -1.35984e+00 -1.32308e+00 -1.28897e+00 -1.35719e+00
1.77600e+05 8.88667e+02 -1.34059e+00 -1.31004e+00 -1.37113e+00 -1.32305e+00 -1.28910e+00 -1.35700e+00
1.77760e+05 8.88667e+02 -1.34059e+00 -1.31004e+00 -1.37113e+00 -1.32303e+00 -1.28926e+00 -1.35680e+00
1.77920e+05 8.89667e+02 -1.33012e+00 -1.30418e+00 -1.35605e+00 -1.32302e+00 -1.28945e+00 -1.35659e+00
1.78080e+05 8.90667e+02 -1.33956e+00 -1.28930e+00 -1.38982e+00 -1.32303e+00 -1.28968e+00 -1.35638e+00
1.78240e+05 8.91667e+02 -1.35223e+00 -1.31817e+00 -1.38629e+00 -1.32307e+00 -1.28995e+00 -1.35619e+00
1.78400e+05 8.92667e+02 -1.33834e+00 -1.27006e+00 -1.40662e+00 -1.32312e+00 -1.29024e+00 -1.35600e+00
1.78560e+05 8.92667e+02 -1.33834e+00 -1.27006e+00 -1.40662e+00 -1.32319e+00 -1.29056e+00 -1.35582e+00
1.78720e+05 8.93667e+02 -1.33437e+00 -1.27905e+00 -1.38969e+00 -1.32329e+00 -1.29091e+00 -1.35566e+00
1.78880e+05 8.94667e+02 -1.33861e+00 -1.28863e+00 -1.38860e+00 -1.32340e+00 -1.29129e+00 -1.35551e+00
1.79040e+05 8.95667e+02 -1.32606e+00 -1.30830e+00 -1.34382e+00 -1.32354e+00 -1.29170e+00 -1.35539e+00
1.79200e+05 8.96667e+02 -1.31447e+00 -1.26551e+00 -1.36344e+00 -1.32371e+00 -1.29213e+00 -1.35528e+00
1.79360e+05 8.96667e+02 -1.31447e+00 -1.26551e+00 -1.36344e+00 -1.32389e+00 -1.29257e+00 -1.35520e+00
1.79520e+05 8.97667e+02 -1.31011e+00 -1.26471e+00 -1.35552e+00 -1.32409e+00 -1.29304e+00 -1.35515e+00
1.79680e+05 8.98667e+02 -1.31673e+00 -1.27597e+00 -1.35750e+00 -1.32432e+00 -1.29351e+00 -1.35513e+00
1.79840e+05 8.99667e+02 -1.29811e+00 -1.25726e+00 -1.33897e+00 -1.32458e+00 -1.29400e+00 -1.35515e+00
1.80000e+05 9.00667e+02 -1.33263e+00 -1.27778e+00 -1.38748e+00 -1.32485e+00 -1.29451e+00 -1.35519e+00
1.80160e+05 9.00667e+02 -1.33263e+00 -1.27778e+00 -1.38748e+00 -1.32514e+00 -1.29501e+00 -1.35528e+00
1.80320e+05 9.01667e+02 -1.31619e+00 -1.27448e+00 -1.35790e+00 -1.32546e+00 -1.29552e+00 -1.35540e+00
1.80480e+05 9.02667e+02 -1.31162e+00 -1.26457e+00 -1.35867e+00 -1.32578e+00 -1.29602e+00 -1.35555e+00
1.80640e+05 9.03667e+02 -1.31117e+00 -1.27196e+00 -1.35038e+00 -1.32613e+00 -1.29652e+00 -1.35574e+00
1.80800e+05 9.04667e+02 -1.31164e+00 -1.26808e+00 -1.35520e+00 -1.32649e+00 -1.29703e+00 -1.35595e+00
1.80960e+05 9.04667e+02 -1.31164e+00 -1.26808e+00 -1.35520e+00 -1.32686e+00 -1.29751e+00 -1.35621e+00
1.81120e+05 9.05667e+02 -1.30794e+00 -1.28587e+00 -1.33001e+00 -1.32725e+00 -1.29799e+00 -1.35650e+00
1.81280e+05 9.06667e+02 -1.31785e+00 -1.28260e+00 -1.35310e+00 -1.32764e+00 -1.29846e+00 -1.35682e+00
1.81440e+05 9.07667e+02 -1.32171e+00 -1.28808e+00 -1.35533e+00 -1.32803e+00 -1.29891e+00 -1.35716e+00
1.81600e+05 9.08667e+02 -1.32077e+00 -1.26886e+00 -1.37268e+00 -1.32844e+00 -1.29934e+00 -1.35753e+00
1.81760e+05 9.08667e+02 -1.32077e+00 -1.26886e+00 -1.37268e+00 -1.32884e+00 -1.29976e+00 -1.35793e+00
1.81920e+05 9.09667e+02 -1.30545e+00 -1.28130e+00 -1.32959e+00 -1.32925e+00 -1.30015e+00 -1.35834e+00
1.82080e+05 9.10667e+02 -1.29281e+00 -1.23817e+00 -1.34745e+00 -1.32965e+00 -1.30053e+00 -1.35877e+00
1.82240e+05 9.11667e+02 -1.31268e+00 -1.26403e+00 -1.36133e+00 -1.33004e+00 -1.30086e+00 -1.35922e+00
1.82400e+05 9.12667e+02 -1.31305e+00 -1.27917e+00 -1.34693e+00 -1.33043e+00 -1.30118e+00 -1.35968e+00
1.82560e+05 9.12667e+02 -1.31305e+00 -1.27917e+00 -1.34693e+00 -1.33081e+00 -1.30147e+00 -1.36014e+00
1.82720e+05 9.13667e+02 -1.32508e+00 -1.31196e+00 -1.33819e+00 -1.33117e+00 -1.30173e+00 -1.36061e+00
1.82880e+05 9.14667e+02 -1.31368e+00 -1.28047e+00 -1.34689e+00 -1.33152e+00 -1.30196e+00 -1.36108e+00
1.83040e+05 9.15667e+02 -1.32539e+00 -1.30881e+00 -1.34197e+00 -1.33185e+00 -1.30216e+00 -1.36154e+00
1.83200e+05 9.16667e+02 -1.33971e+00 -1.28845e+00 -1.39096e+00 -1.33216e+00 -1.30232e+00 -1.36200e+00
1.83360e+05 9.16667e+02 -1.33971e+00 -1.28845e+00 -1.39096e+00 -1.33244e+00 -1.30245e+00 -1.36243e+00
1.83520e+05 9.17667e+02 -1.35744e+00 -1.31034e+00 -1.40454e+00 -1.33271e+00 -1.30255e+00 -1.36287e+00
1.83680e+05 9.18667e+02 -1.33228e+00 -1.30571e+00 -1.35885e+00 -1.33295e+00 -1.30261e+00 -1.36328e+00
1.83840e+05 9.19667e+02 -1.31231e+00 -1.26550e+00 -1.35912e+00 -1.33315e+00 -1.30263e+00 -1.36367e+00
1.84000e+05 9.20667e+02 -1.33417e+00 -1.29766e+00 -1.37068e+00 -1.33333e+00 -1.30261e+00 -1.36405e+00
1.84160e+05 9.20667e+02 -1.33417e+00 -1.29766e+00 -1.37068e+00 -1.33347e+00 -1.30256e+00 -1.36439e+00
1.84320e+05 9.21667e+02 -1.35575e+00 -1.32801e+00 -1.38349e+00 -1.33359e+00 -1.30247e+00 -1.36470e+00
1.84480e+05 9.22667e+02 -1.32496e+00 -1.26677e+00 -1.38315e+00 -1.33367e+00 -1.30234e+00 -1.36499e+00
1.84640e+05 9.23667e+02 -1.31882e+00 -1.29344e+00 -1.34420e+00 -1.33371e+00 -1.30218e+00 -1.36524e+00
1.84800e+05 9.24667e+02 -1.31305e+00 -1.27885e+00 -1.34726e+00 -1.33372e+00 -1.30197e+00 -1.36546e+00
1.84960e+05 9.24667e+02 -1.31305e+00 -1.27885e+00 -1.34726e+00 -1.33369e+00 -1.30174e+00 -1.36565e+00
1.85120e+05 9.25667e+02 -1.32537e+00 -1.29483e+00 -1.35591e+00 -1.33363e+00 -1.30147e+00 -1.36580e+00
1.85280e+05 9.26667e+02 -1.30676e+00 -1.26416e+00 -1.34935e+00 -1.33354e+00 -1.30116e+00 -1.36591e+00
1.85440e+05 9.27667e+02 -1.31128e+00 -1.27420e+00 -1.34836e+00 -1.33341e+00 -1.30083e+00 -1.36598e+00
1.85600e+05 9.28667e+02 -1.31808e+00 -1.27343e+00 -1.36273e+00 -1.33325e+00 -1.30047e+00 -1.36603e+00
1.85760e+05 9.28667e+02 -1.31808e+00 -1.27343e+00 -1.36273e+00 -1.33306e+00 -1.30008e+00 -1.36603e+00
1.85920e+05 9.29667e+02 -1.33198e+00 -1.29059e+00 -1.37338e+00 -1.33283e+00 -1.29967e+00 -1.36599e+00
1.86080e+05 9.30667e+02 -1.31019e+00 -1.27459e+00 -1.34579e+00 -1.33258e+00 -1.29924e+00 -1.36592e+00
1.86240e+05 9.31667e+02 -1.31511e+00 -1.29770e+00 -1.33252e+00 -1.33231e+00 -1.29880e+00 -1.36581e+00
1.86400e+05 9.32667e+02 -1.30673e+00 -1.25738e+00 -1.35608e+00 -1.33201e+00 -1.29835e+00 -1.36567e+00
1.86560e+05 9.32667e+02 -1.30673e+00 -1.25738e+00 -1.35608e+00 -1.33169e+00 -1.29788e+00 -1.36550e+00
1.86720e+05 9.33667e+02 -1.30653e+00 -1.27043e+00 -1.34262e+00 -1.33135e+00 -1.29741e+00 -1.36530e+00
1.86880e+05 9.34667e+02 -1.31576e+00 -1.24514e+00 -1.38638e+00 -1.33101e+00 -1.29694e+00 -1.36508e+00
1.87040e+05 9.35667e+02 -1.32355e+00 -1.29453e+00 -1.35257e+00 -1.33065e+00 -1.29647e+00 -1.36482e+00
1.87200e+05 9.36667e+02 -1.30900e+00 -1.27291e+00 -1.34508e+00 -1.33028e+00 -1.29601e+00 -1.36455e+00
1.87360e+05 9.36667e+02 -1.30900e+00 -1.27291e+00 -1.34508e+00 -1.32990e+00 -1.29556e+00 -1.36424e+00
1.87520e+05 9.37667e+02 -1.31473e+00 -1.28553e+00 -1.34393e+00 -1.32952e+00 -1.29511e+00 -1.36393e+00
1.87680e+05 9.38667e+02 -1.30722e+00 -1.27766e+00 -1.33678e+00 -1.32915e+00 -1.29469e+00 -1.36360e+00
1.87840e+05 9.39667e+02 -1.32182e+00 -1.28406e+00 -1.35958e+00 -1.32877e+00 -1.29428e+00 -1.36326e+00
1.88000e+05 9.40667e+02 -1.31020e+00 -1.26221e+00 -1.35820e+00 -1.32840e+00 -1.29390e+00 -1.36290e+00
1.88160e+05 9.40667e+02 -1.31020e+00 -1.26221e+00 -1.35820e+00 -1.32804e+00 -1.29354e+00 -1.36255e+00
1.88320e+05 9.41667e+02 -1.34737e+00 -1.31349e+00 -1.38125e+00 -1.32768e+00 -1.29319e+00 -1.36217e+00
1.88480e+05 9.42667e+02 -1.32601e+00 -1.29892e+00 -1.35311e+00 -1.32734e+00 -1.29288e+00 -1.36180e+00
1.88640e+05 9.43667e+02 -1.30297e+00 -1.27532e+00 -1.33062e+00 -1.32701e+00 -1.29259e+00 -1.36143e+00
1.88800e+05 9.44667e+02 -1.29998e+00 -1.27844e+00 -1.32151e+00 -1.32669e+00 -1.29232e+00 -1.36106e+00
1.88960e+05 9.44667e+02 -1.29998e+00 -1.27844e+00 -1.32151e+00 -1.32638e+00 -1.29207e+00 -1.36069e+00
1.89120e+05 9.45667e+02 -1.31682e+00 -1.26886e+00 -1.36477e+00 -1.32609e+00 -1.29186e+00 -1.36033e+00
1.89280e+05 9.46667e+02 -1.29758e+00 -1.27757e+00 -1.31759e+00 -1.32581e+00 -1.29165e+00 -1.35997e+00
1.89440e+05 9.47667e+02 -1.29344e+00 -1.26117e+00 -1.32571e+00 -1.32555e+00 -1.29148e+00 -1.35962e+00
1.89600e+05 9.48667e+02 -1.29178e+00 -1.25526e+00 -1.32829e+00 -1.32529e+00 -1.29132e+00 -1.35927e+00
1.89760e+05 9.48667e+02 -1.29178e+00 -1.25526e+00 -1.32829e+00 -1.32505e+00 -1.29117e+00 -1.35892e+00
1.89920e+05 9.49667e+02 -1.31337e+00 -1.27575e+00 -1.35098e+00 -1.32482e+00 -1.29104e+00 -1.35860e+00
1.90080e+05 9.50667e+02 -1.29490e+00 -1.25209e+00 -1.33771e+00 -1.32460e+00 -1.29092e+00 -1.35828e+00
1.90240e+05 9.51667e+02 -1.30783e+00 -1.27188e+00 -1.34377e+00 -1.32439e+00 -1.29082e+00 -1.35796e+00
1.90400e+05 9.52667e+02 -1.29327e+00 -1.26782e+00 -1.31873e+00 -1.32419e+00 -1.29072e+00 -1.35766e+00
1.90560e+05 9.52667e+02 -1.29327e+00 -1.26782e+00 -1.31873e+00 -1.32399e+00 -1.29062e+00 -1.35736e+00
1.90720e+05 9.53667e+02 -1.29985e+00 -1.26809e+00 -1.33161e+00 -1.32381e+00 -1.29054e+00 -1.35708e+00
1.90880e+05 9.54667e+02 -1.30412e+00 -1.27068e+00 -1.33756e+00 -1.32363e+00 -1.29045e+00 -1.35681e+00
1.91040e+05 9.55667e+02 -1.28696e+00 -1.26918e+00 -1.30473e+00 -1.32345e+00 -1.29037e+00 -1.35654e+00
1.91200e+05 9.56667e+02 -1.32127e+00 -1.30418e+00 -1.33836e+00 -1.32328e+00 -1.29028e+00 -1.35627e+00
1.91360e+05 9.56667e+02 -1.32127e+00 -1.30418e+00 -1.33836e+00 -1.32311e+00 -1.29019e+00 -1.35603e+00
1.91520e+05 9.57667e+02 -1.31520e+00 -1.29556e+00 -1.33483e+00 -1.32294e+00 -1.29010e+00 -1.35578e+00
1.91680e+05 9.58667e+02 -1.29384e+00 -1.28345e+00 -1.30423e+00 -1.32278e+00 -1.29001e+00 -1.35555e+00
1.91840e+05 9.59667e+02 -1.30940e+00 -1.28288e+00 -1.33591e+00 -1.32261e+00 -1.28991e+00 -1.35531e+00
1.92000e+05 9.60667e+02 -1.32571e+00 -1.30764e+00 -1.34379e+00 -1.32244e+00 -1.28980e+00 -1.35508e+00
1.92160e+05 9.60667e+02 -1.32571e+00 -1.30764e+00 -1.34379e+00 -1.32227e+00 -1.28968e+00 -1.35486e+00
1.92320e+05 9.61667e+02 -1.30293e+00 -1.27627e+00 -1.32959e+00 -1.32210e+00 -1.28956e+00 -1.35463e+00
1.92480e+05 9.62667e+02 -1.28027e+00 -1.24027e+00 -1.32027e+00 -1.32192e+00 -1.28943e+00 -1.35441e+00
1.92640e+05 9.63667e+02 -1.32282e+00 -1.29156e+00 -1.35409e+00 -1.32174e+00 -1.28929e+00 -1.35419e+00
1.92800e+05 9.64667e+02 -1.32973e+00 -1.30798e+00 -1.35147e+00 -1.32156e+00 -1.28915e+00 -1.35396e+00
1.92960e+05 9.64667e+02 -1.32973e+00 -1.30798e+00 -1.35147e+00 -1.32136e+00 -1.28899e+00 -1.35373e+00
1.93120e+05 9.65667e+02 -1.30887e+00 -1.28811e+00 -1.32962e+00 -1.32116e+00 -1.28884e+00 -1.35349e+00
1.93280e+05 9.66667e+02 -1.28640e+00 -1.27003e+00 -1.30276e+00 -1.32096e+00 -1.28866e+00 -1.35325e+00
1.93440e+05 9.67667e+02 -1.30978e+00 -1.30130e+00 -1.31827e+00 -1.32074e+00 -1.28849e+00 -1.35300e+00
1.93600e+05 9.68667e+02 -1.30562e+00 -1.25636e+00 -1.35487e+00 -1.32052e+00 -1.28829e+00 -1.35274e+00
1.93760e+05 9.68667e+02 -1.30562e+00 -1.25636e+00 -1.35487e+00 -1.32029e+00 -1.28811e+00 -1.35247e+00
1.93920e+05 9.69667e+02 -1.30975e+00 -1.28386e+00 -1.33564e+00 -1.32004e+00 -1.28791e+00 -1.35218e+00
1.94080e+05 9.70667e+02 -1.31785e+00 -1.29773e+00 -1.33798e+00 -1.31979e+00 -1.28770e+00 -1.35188e+00
1.94240e+05 9.71667e+02 -1.31541e+00 -1.28862e+00 -1.34221e+00 -1.31953e+00 -1.28748e+00 -1.35157e+00
1.94400e+05 9.72667e+02 -1.31159e+00 -1.27337e+00 -1.34980e+00 -1.31925e+00 -1.28727e+00 -1.35123e+00
1.94560e+05 9.72667e+02 -1.31159e+00 -1.27337e+00 -1.34980e+00 -1.31897e+00 -1.28706e+00 -1.35088e+00
1.94720e+05 9.73667e+02 -1.29655e+00 -1.24049e+00 -1.35260e+00 -1.31868e+00 -1.28684e+00 -1.35051e+00
1.94880e+05 9.74667e+02 -1.29654e+00 -1.26854e+00 -1.32455e+00 -1.31837e+00 -1.28663e+00 -1.35012e+00
1.95040e+05 9.75667e+02 -1.31378e+00 -1.27158e+00 -1.35599e+00 -1.31806e+00 -1.28641e+00 -1.34972e+00
1.95200e+05 9.76667e+02 -1.31036e+00 -1.28775e+00 -1.33296e+00 -1.31774e+00 -1.28620e+00 -1.34929e+00
1.95360e+05 9.76667e+02 -1.31036e+00 -1.28775e+00 -1.33296e+00 -1.31741e+00 -1.28599e+00 -1.34884e+00
1.95520e+05 9.77667e+02 -1.29112e+00 -1.23792e+00 -1.34432e+00 -1.31708e+00 -1.28578e+00 -1.34837e+00
1.95680e+05 9.78667e+02 -1.32155e+00 -1.30505e+00 -1.33805e+00 -1.31674e+00 -1.28559e+00 -1.34789e+00
1.95840e+05 9.79667e+02 -1.32079e+00 -1.30631e+00 -1.33527e+00 -1.31639e+00 -1.28540e+00 -1.34738e+00
1.96000e+05 9.80667e+02 -1.35457e+00 -1.33375e+00 -1.37539e+00 -1.31605e+00 -1.28523e+00 -1.34687e+00
1.96160e+05 9.80667e+02 -1.35457e+00 -1.33375e+00 -1.37539e+00 -1.31569e+00 -1.28505e+00 -1.34633e+00
1.96320e+05 9.81667e+02 -1.32965e+00 -1.27436e+00 -1.38494e+00 -1.31534e+00 -1.28490e+00 -1.34578e+00
1.96480e+05 9.82667e+02 -1.35614e+00 -1.28148e+00 -1.43080e+00 -1.31500e+00 -1.28476e+00 -1.34523e+00
1.96640e+05 9.83667e+02 -1.32523e+00 -1.26344e+00 -1.38702e+00 -1.31465e+00 -1.28463e+00 -1.34467e+00
1.96800e+05 9.84667e+02 -1.33934e+00 -1.30683e+00 -1.37184e+00 -1.31430e+00 -1.28451e+00 -1.34409e+00
1.96960e+05 9.84667e+02 -1.33934e+00 -1.30683e+00 -1.37184e+00 -1.31396e+00 -1.28440e+00 -1.34352e+00
1.97120e+05 9.85667e+02 -1.35533e+00 -1.30538e+00 -1.40528e+00 -1.31362e+00 -1.28431e+00 -1.34294e+00
1.97280e+05 9.86667e+02 -1.32375e+00 -1.27350e+00 -1.37400e+00 -1.31329e+00 -1.28423e+00 -1.34236e+00
1.97440e+05 9.87667e+02 -1.30961e+00 -1.25615e+00 -1.36307e+00 -1.31297e+00 -1.28416e+00 -1.34178e+00
1.97600e+05 9.88667e+02 -1.36162e+00 -1.30251e+00 -1.42073e+00 -1.31265e+00 -1.28410e+00 -1.34120e+00
1.97760e+05 9.88667e+02 -1.36162e+00 -1.30251e+00 -1.42073e+00 -1.31235e+00 -1.28405e+00 -1.34064e+00
1.97920e+05 9.89667e+02 -1.31581e+00 -1.27983e+00 -1.35179e+00 -1.31206e+00 -1.28403e+00 -1.34009e+00
1.98080e+05 9.90667e+02 -1.32118e+00 -1.28776e+00 -1.35460e+00 -1.31177e+00 -1.28400e+00 -1.33953e+00
1.98240e+05 9.91667e+02 -1.32006e+00 -1.30449e+00 -1.33563e+00 -1.31149e+00 -1.28399e+00 -1.33900e+00
1.98400e+05 9.92667e+02 -1.34011e+00 -1.29880e+00 -1.38143e+00 -1.31124e+00 -1.28399e+00 -1.33849e+00
1.98560e+05 9.92667e+02 -1.34011e+00 -1.29880e+00 -1.38143e+00 -1.31099e+00 -1.28399e+00 -1.33798e+00
1.98720e+05 9.93667e+02 -1.34631e+00 -1.31449e+00 -1.37812e+00 -1.31075e+00 -1.28401e+00 -1.33750e+00
1.98880e+05 9.94667e+02 -1.32457e+00 -1.32139e+00 -1.32774e+00 -1.31054e+00 -1.28404e+00 -1.33704e+00
1.99040e+05 9.95667e+02 -1.31340e+00 -1.30223e+00 -1.32457e+00 -1.31034e+00 -1.28407e+00 -1.33661e+00
1.99200e+05 9.96667e+02 -1.37377e+00 -1.32687e+00 -1.42067e+00 -1.31016e+00 -1.28413e+00 -1.33619e+00
1.99360e+05 9.96667e+02 -1.37377e+00 -1.32687e+00 -1.42067e+00 -1.30999e+00 -1.28418e+00 -1.33581e+00
1.99520e+05 9.97667e+02 -1.34557e+00 -1.32733e+00 -1.36382e+00 -1.30985e+00 -1.28425e+00 -1.33545e+00
1.99680e+05 9.98667e+02 -1.38522e+00 -1.32050e+00 -1.44993e+00 -1.30973e+00 -1.28434e+00 -1.33513e+00
1.99840e+05 9.99667e+02 -1.36022e+00 -1.31566e+00 -1.40479e+00 -1.30964e+00 -1.28444e+00 -1.33483e+00


==> fig/gym/cartpole-v1_a2c.dat <==
0.00000e+00 0.00000e+00 1.70000e+01 1.98284e+01 1.41716e+01 1.70000e+01 1.98284e+01 1.41716e+01
4.00000e+01 1.66667e+00 3.86667e+01 5.82683e+01 1.90651e+01 2.70667e+01 4.09848e+01 1.31485e+01
8.00000e+01 3.00000e+00 4.70000e+01 5.98323e+01 3.41677e+01 3.30741e+01 4.84595e+01 1.76887e+01
1.20000e+02 4.66667e+00 3.36667e+01 4.67900e+01 2.05433e+01 3.21282e+01 4.14687e+01 2.27877e+01
1.60000e+02 5.66667e+00 4.56667e+01 6.61660e+01 2.51673e+01 3.43922e+01 4.41525e+01 2.46319e+01
2.00000e+02 7.33333e+00 3.33333e+01 5.71428e+01 9.52390e+00 3.42381e+01 4.32956e+01 2.51806e+01
2.40000e+02 9.66667e+00 2.26667e+01 3.08452e+01 1.44881e+01 3.30667e+01 3.98541e+01 2.62792e+01
2.80000e+02 1.10000e+01 3.76667e+01 5.29492e+01 2.23841e+01 3.36437e+01 4.03046e+01 2.69827e+01
3.20000e+02 1.23333e+01 3.06667e+01 4.44829e+01 1.68504e+01 3.36869e+01 4.10296e+01 2.63441e+01
3.60000e+02 1.40000e+01 2.73333e+01 3.78320e+01 1.68347e+01 3.30090e+01 4.01376e+01 2.58804e+01
4.00000e+02 1.56667e+01 5.60000e+01 7.91517e+01 3.28483e+01 3.36423e+01 4.09062e+01 2.63783e+01
4.40000e+02 1.60000e+01 5.26667e+01 7.92164e+01 2.61169e+01 3.54815e+01 4.41553e+01 2.68077e+01
4.80000e+02 1.76667e+01 5.56667e+01 8.44918e+01 2.68415e+01 3.63878e+01 4.67440e+01 2.60315e+01
5.20000e+02 1.93333e+01 3.36667e+01 5.34207e+01 1.39126e+01 3.60755e+01 4.60143e+01 2.61366e+01
5.60000e+02 2.10000e+01 4.76667e+01 5.66234e+01 3.87100e+01 3.62749e+01 4.58578e+01 2.66920e+01
6.00000e+02 2.16667e+01 4.00000e+01 5.98158e+01 2.01842e+01 3.70273e+01 4.63906e+01 2.76640e+01
6.40000e+02 2.33333e+01 3.50000e+01 4.81403e+01 2.18597e+01 3.67590e+01 4.63125e+01 2.72054e+01
6.80000e+02 2.53333e+01 4.30000e+01 5.93911e+01 2.66089e+01 3.66425e+01 4.63412e+01 2.69438e+01
7.20000e+02 2.56667e+01 4.73333e+01 5.84788e+01 3.61878e+01 3.71690e+01 4.66561e+01 2.76818e+01
7.60000e+02 2.70000e+01 7.03333e+01 1.18915e+02 2.17512e+01 3.89697e+01 4.63042e+01 3.16352e+01
8.00000e+02 2.76667e+01 7.00000e+01 1.17525e+02 2.24746e+01 4.05062e+01 4.62931e+01 3.47192e+01
8.40000e+02 2.86667e+01 6.40000e+01 1.15562e+02 1.24377e+01 4.17686e+01 4.68293e+01 3.67080e+01
8.80000e+02 3.00000e+01 3.93333e+01 5.29062e+01 2.57605e+01 4.19326e+01 4.70957e+01 3.67694e+01
9.20000e+02 3.06667e+01 4.73333e+01 5.50936e+01 3.95730e+01 4.20788e+01 4.73085e+01 3.68492e+01
9.60000e+02 3.20000e+01 6.26667e+01 8.71933e+01 3.81400e+01 4.25464e+01 4.83231e+01 3.67697e+01
1.00000e+03 3.23333e+01 6.53333e+01 8.60912e+01 4.45755e+01 4.34224e+01 4.96941e+01 3.71508e+01
1.04000e+03 3.33333e+01 1.14000e+02 1.74948e+02 5.30519e+01 4.61397e+01 5.43471e+01 3.79323e+01
1.08000e+03 3.36667e+01 1.07667e+02 1.74021e+02 4.13124e+01 4.85719e+01 5.86957e+01 3.84481e+01
1.12000e+03 3.40000e+01 1.08667e+02 1.74557e+02 4.27762e+01 5.06726e+01 6.27680e+01 3.85772e+01
1.16000e+03 3.46667e+01 1.06333e+02 1.74453e+02 3.82142e+01 5.24501e+01 6.65863e+01 3.83139e+01
1.20000e+03 3.53333e+01 1.45667e+02 2.22506e+02 6.88277e+01 5.45482e+01 7.03761e+01 3.87203e+01
1.24000e+03 3.60000e+01 1.48667e+02 2.18454e+02 7.88797e+01 5.75253e+01 7.45712e+01 4.04795e+01
1.28000e+03 3.63333e+01 1.48333e+02 2.18592e+02 7.80751e+01 6.03463e+01 7.86158e+01 4.20767e+01
1.32000e+03 3.66667e+01 1.56667e+02 2.15144e+02 9.81897e+01 6.30551e+01 8.24832e+01 4.36271e+01
1.36000e+03 3.66667e+01 1.56667e+02 2.15144e+02 9.81897e+01 6.57883e+01 8.61310e+01 4.54456e+01
1.40000e+03 3.76667e+01 1.17000e+02 1.48633e+02 8.53667e+01 6.80851e+01 8.91722e+01 4.69980e+01
1.44000e+03 3.76667e+01 1.17000e+02 1.48633e+02 8.53667e+01 6.94345e+01 9.07972e+01 4.80718e+01
1.48000e+03 3.80000e+01 1.20000e+02 1.48331e+02 9.16686e+01 7.07316e+01 9.23307e+01 4.91324e+01
1.52000e+03 3.83333e+01 1.49333e+02 1.94657e+02 1.04010e+02 7.24030e+01 9.41897e+01 5.06163e+01
1.56000e+03 3.86667e+01 1.43000e+02 1.87996e+02 9.80037e+01 7.43227e+01 9.63032e+01 5.23423e+01
1.60000e+03 3.90000e+01 1.54000e+02 1.87176e+02 1.20824e+02 7.63023e+01 9.80088e+01 5.45958e+01
1.64000e+03 3.90000e+01 1.54000e+02 1.87176e+02 1.20824e+02 7.81858e+01 9.96584e+01 5.67132e+01
1.68000e+03 3.90000e+01 1.54000e+02 1.87176e+02 1.20824e+02 7.99803e+01 1.01256e+02 5.87051e+01
1.72000e+03 4.00000e+01 1.50667e+02 2.20435e+02 8.08988e+01 8.14972e+01 1.03709e+02 5.92858e+01
1.76000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 8.38964e+01 1.05986e+02 6.18071e+01
1.80000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 8.64622e+01 1.08063e+02 6.48611e+01
1.84000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 8.89172e+01 1.10051e+02 6.77830e+01
1.88000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.12680e+01 1.11955e+02 7.05812e+01
1.92000e+03 4.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.35217e+01 1.13780e+02 7.32635e+01
1.96000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.56834e+01 1.15530e+02 7.58368e+01
2.00000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.77593e+01 1.17211e+02 7.83077e+01
2.04000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.97545e+01 1.18827e+02 8.06823e+01
2.08000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.01673e+02 1.20380e+02 8.29657e+01
2.12000e+03 4.20000e+01 1.84333e+02 2.06489e+02 1.62177e+02 1.03299e+02 1.21434e+02 8.51635e+01
2.16000e+03 4.23333e+01 1.84333e+02 2.06489e+02 1.62177e+02 1.04793e+02 1.22309e+02 8.72758e+01
2.20000e+03 4.23333e+01 1.84333e+02 2.06489e+02 1.62177e+02 1.06232e+02 1.23158e+02 8.93068e+01
2.24000e+03 4.23333e+01 1.84333e+02 2.06489e+02 1.62177e+02 1.07621e+02 1.23981e+02 9.12605e+01
2.28000e+03 4.26667e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.08966e+02 1.24792e+02 9.31411e+01
2.32000e+03 4.30000e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.10266e+02 1.25580e+02 9.49521e+01
2.36000e+03 4.33333e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.11522e+02 1.26347e+02 9.66967e+01
2.40000e+03 4.33333e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.12736e+02 1.27094e+02 9.83780e+01
2.44000e+03 4.36667e+01 1.87333e+02 2.05247e+02 1.69420e+02 1.13954e+02 1.27902e+02 1.00006e+02
2.48000e+03 4.36667e+01 1.87333e+02 2.05247e+02 1.69420e+02 1.15132e+02 1.28687e+02 1.01577e+02
2.52000e+03 4.40000e+01 1.87333e+02 2.05247e+02 1.69420e+02 1.16274e+02 1.29453e+02 1.03095e+02
2.56000e+03 4.43333e+01 1.87333e+02 2.05247e+02 1.69420e+02 1.17380e+02 1.30198e+02 1.04562e+02
2.60000e+03 4.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.18646e+02 1.31268e+02 1.06025e+02
2.64000e+03 4.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.19874e+02 1.32305e+02 1.07443e+02
2.68000e+03 4.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.21066e+02 1.33312e+02 1.08819e+02
2.72000e+03 4.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.22222e+02 1.34289e+02 1.10156e+02
2.76000e+03 4.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.23345e+02 1.35238e+02 1.11453e+02
2.80000e+03 4.56667e+01 1.74333e+02 2.10631e+02 1.38035e+02 1.24071e+02 1.35519e+02 1.12624e+02
2.84000e+03 4.56667e+01 1.74333e+02 2.10631e+02 1.38035e+02 1.24777e+02 1.35808e+02 1.13746e+02
2.88000e+03 4.56667e+01 1.74333e+02 2.10631e+02 1.38035e+02 1.25463e+02 1.36107e+02 1.14818e+02
2.92000e+03 4.63333e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.26193e+02 1.36517e+02 1.15870e+02
2.96000e+03 4.66667e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.26904e+02 1.36929e+02 1.16879e+02
3.00000e+03 4.66667e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.27597e+02 1.37344e+02 1.17850e+02
3.04000e+03 4.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.28275e+02 1.37769e+02 1.18782e+02
3.08000e+03 4.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.28941e+02 1.38202e+02 1.19680e+02
3.12000e+03 4.73333e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.29589e+02 1.38637e+02 1.20541e+02
3.16000e+03 4.76667e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.30221e+02 1.39076e+02 1.21366e+02
3.20000e+03 4.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.31090e+02 1.39834e+02 1.22346e+02
3.24000e+03 4.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.31938e+02 1.40575e+02 1.23302e+02
3.28000e+03 4.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.32766e+02 1.41297e+02 1.24234e+02
3.32000e+03 4.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.33574e+02 1.42003e+02 1.25144e+02
3.36000e+03 4.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.34362e+02 1.42691e+02 1.26033e+02
3.40000e+03 4.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.35132e+02 1.43363e+02 1.26901e+02
3.44000e+03 4.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.35884e+02 1.44020e+02 1.27748e+02
3.48000e+03 4.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.36619e+02 1.44662e+02 1.28576e+02
3.52000e+03 4.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.37337e+02 1.45289e+02 1.29385e+02
3.56000e+03 4.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.38039e+02 1.45902e+02 1.30177e+02
3.60000e+03 5.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.38726e+02 1.46501e+02 1.30950e+02
3.64000e+03 5.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.39397e+02 1.47087e+02 1.31707e+02
3.68000e+03 5.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.40054e+02 1.47661e+02 1.32448e+02
3.72000e+03 5.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.40697e+02 1.48222e+02 1.33172e+02
3.76000e+03 5.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.41326e+02 1.48772e+02 1.33881e+02
3.80000e+03 5.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.41942e+02 1.49310e+02 1.34575e+02
3.84000e+03 5.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.42545e+02 1.49836e+02 1.35255e+02
3.88000e+03 5.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.43136e+02 1.50352e+02 1.35920e+02
3.92000e+03 5.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.43715e+02 1.50857e+02 1.36572e+02
3.96000e+03 5.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.44282e+02 1.51352e+02 1.37212e+02
4.00000e+03 5.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.44838e+02 1.51838e+02 1.37838e+02
4.04000e+03 5.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.45383e+02 1.52313e+02 1.38452e+02
4.08000e+03 5.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.45917e+02 1.52779e+02 1.39054e+02
4.12000e+03 5.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.46441e+02 1.53238e+02 1.39644e+02
4.16000e+03 5.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.46954e+02 1.53685e+02 1.40223e+02
4.20000e+03 5.30000e+01 1.83667e+02 2.06765e+02 1.60568e+02 1.47303e+02 1.53930e+02 1.40676e+02
4.24000e+03 5.30000e+01 1.83667e+02 2.06765e+02 1.60568e+02 1.47645e+02 1.54178e+02 1.41113e+02
4.28000e+03 5.30000e+01 1.83667e+02 2.06765e+02 1.60568e+02 1.47981e+02 1.54427e+02 1.41536e+02
4.32000e+03 5.36667e+01 1.76333e+02 2.09803e+02 1.42864e+02 1.48294e+02 1.54660e+02 1.41928e+02
4.36000e+03 5.40000e+01 1.76333e+02 2.09803e+02 1.42864e+02 1.48551e+02 1.54847e+02 1.42255e+02
4.40000e+03 5.40000e+01 1.76333e+02 2.09803e+02 1.42864e+02 1.48803e+02 1.55044e+02 1.42562e+02
4.44000e+03 5.40000e+01 1.76333e+02 2.09803e+02 1.42864e+02 1.49050e+02 1.55252e+02 1.42849e+02
4.48000e+03 5.43333e+01 1.70667e+02 2.12150e+02 1.29183e+02 1.49243e+02 1.55431e+02 1.43055e+02
4.52000e+03 5.46667e+01 1.70667e+02 2.12150e+02 1.29183e+02 1.49432e+02 1.55627e+02 1.43237e+02
4.56000e+03 5.53333e+01 1.68667e+02 2.12979e+02 1.24355e+02 1.49613e+02 1.55837e+02 1.43389e+02
4.60000e+03 5.53333e+01 1.68667e+02 2.12979e+02 1.24355e+02 1.49779e+02 1.56058e+02 1.43499e+02
4.64000e+03 5.53333e+01 1.68667e+02 2.12979e+02 1.24355e+02 1.49941e+02 1.56295e+02 1.43587e+02
4.68000e+03 5.56667e+01 1.63667e+02 2.15050e+02 1.12284e+02 1.50080e+02 1.56539e+02 1.43620e+02
4.72000e+03 5.60000e+01 1.63667e+02 2.15050e+02 1.12284e+02 1.50194e+02 1.56793e+02 1.43595e+02
4.76000e+03 5.66667e+01 1.52667e+02 2.19606e+02 8.57272e+01 1.50285e+02 1.57060e+02 1.43510e+02
4.80000e+03 5.66667e+01 1.52667e+02 2.19606e+02 8.57272e+01 1.50304e+02 1.57331e+02 1.43277e+02
4.84000e+03 5.70000e+01 1.48667e+02 2.21263e+02 7.60704e+01 1.50291e+02 1.57624e+02 1.42958e+02
4.88000e+03 5.73333e+01 1.59667e+02 2.16707e+02 1.02627e+02 1.50345e+02 1.57944e+02 1.42746e+02
4.92000e+03 5.76667e+01 1.59667e+02 2.16707e+02 1.02627e+02 1.50420e+02 1.58276e+02 1.42565e+02
4.96000e+03 5.83333e+01 1.61667e+02 2.15878e+02 1.07455e+02 1.50507e+02 1.58617e+02 1.42398e+02
5.00000e+03 5.83333e+01 1.61667e+02 2.15878e+02 1.07455e+02 1.50863e+02 1.59252e+02 1.42475e+02
5.04000e+03 5.86667e+01 1.64000e+02 2.14912e+02 1.13088e+02 1.51934e+02 1.60752e+02 1.43116e+02
5.08000e+03 5.86667e+01 1.64000e+02 2.14912e+02 1.13088e+02 1.52921e+02 1.62172e+02 1.43670e+02
5.12000e+03 5.93333e+01 1.58000e+02 2.17397e+02 9.86030e+01 1.53981e+02 1.63546e+02 1.44416e+02
5.16000e+03 5.96667e+01 1.58000e+02 2.17397e+02 9.86030e+01 1.54911e+02 1.64986e+02 1.44837e+02
5.20000e+03 6.00000e+01 1.53333e+02 2.19330e+02 8.73367e+01 1.55888e+02 1.66406e+02 1.45370e+02
5.24000e+03 6.00000e+01 1.53333e+02 2.19330e+02 8.73367e+01 1.56899e+02 1.67802e+02 1.45996e+02
5.28000e+03 6.03333e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.58007e+02 1.69232e+02 1.46782e+02
5.32000e+03 6.06667e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.59140e+02 1.70699e+02 1.47581e+02
5.36000e+03 6.10000e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.60326e+02 1.72161e+02 1.48491e+02
5.40000e+03 6.13333e+01 1.90333e+02 2.04004e+02 1.76663e+02 1.61503e+02 1.73546e+02 1.49461e+02
5.44000e+03 6.13333e+01 1.90333e+02 2.04004e+02 1.76663e+02 1.62591e+02 1.74923e+02 1.50260e+02
5.48000e+03 6.13333e+01 1.90333e+02 2.04004e+02 1.76663e+02 1.63741e+02 1.76407e+02 1.51075e+02
5.52000e+03 6.16667e+01 1.90333e+02 2.04004e+02 1.76663e+02 1.65006e+02 1.77789e+02 1.52223e+02
5.56000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.66256e+02 1.79116e+02 1.53396e+02
5.60000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.67474e+02 1.80368e+02 1.54580e+02
5.64000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.68813e+02 1.81819e+02 1.55807e+02
5.68000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.70135e+02 1.83251e+02 1.57018e+02
5.72000e+03 6.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.71365e+02 1.84539e+02 1.58191e+02
5.76000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.72390e+02 1.85310e+02 1.59470e+02
5.80000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.73429e+02 1.86083e+02 1.60776e+02
5.84000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.74491e+02 1.86862e+02 1.62120e+02
5.88000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.75727e+02 1.88062e+02 1.63393e+02
5.92000e+03 6.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.76965e+02 1.89364e+02 1.64565e+02
5.96000e+03 6.43333e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.78135e+02 1.90674e+02 1.65595e+02
6.00000e+03 6.43333e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.79212e+02 1.91785e+02 1.66639e+02
6.04000e+03 6.43333e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.79889e+02 1.92899e+02 1.66878e+02
6.08000e+03 6.43333e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.80584e+02 1.94044e+02 1.67124e+02
6.12000e+03 6.46667e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.81315e+02 1.95237e+02 1.67394e+02
6.16000e+03 6.53333e+01 1.81667e+02 2.07594e+02 1.55739e+02 1.82018e+02 1.96508e+02 1.67528e+02
6.20000e+03 6.53333e+01 1.81667e+02 2.07594e+02 1.55739e+02 1.82544e+02 1.97616e+02 1.67472e+02
6.24000e+03 6.53333e+01 1.81667e+02 2.07594e+02 1.55739e+02 1.82817e+02 1.98217e+02 1.67416e+02
6.28000e+03 6.53333e+01 1.81667e+02 2.07594e+02 1.55739e+02 1.83082e+02 1.98833e+02 1.67331e+02
6.32000e+03 6.60000e+01 1.83000e+02 2.07042e+02 1.58958e+02 1.83343e+02 1.99442e+02 1.67243e+02
6.36000e+03 6.63333e+01 1.83000e+02 2.07042e+02 1.58958e+02 1.83553e+02 1.99995e+02 1.67112e+02
6.40000e+03 6.63333e+01 1.83000e+02 2.07042e+02 1.58958e+02 1.83843e+02 2.00652e+02 1.67035e+02
6.44000e+03 6.66667e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.84365e+02 2.01591e+02 1.67138e+02
6.48000e+03 6.66667e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.84860e+02 2.02531e+02 1.67189e+02
6.52000e+03 6.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.85220e+02 2.03229e+02 1.67211e+02
6.56000e+03 6.73333e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.85475e+02 2.03714e+02 1.67237e+02
6.60000e+03 6.76667e+01 1.62667e+02 2.15464e+02 1.09869e+02 1.85579e+02 2.04089e+02 1.67068e+02
6.64000e+03 6.76667e+01 1.62667e+02 2.15464e+02 1.09869e+02 1.85648e+02 2.04482e+02 1.66814e+02
6.68000e+03 6.80000e+01 1.51000e+02 2.20296e+02 8.17035e+01 1.85671e+02 2.04898e+02 1.66443e+02
6.72000e+03 6.86667e+01 1.54000e+02 2.19054e+02 8.89462e+01 1.85720e+02 2.05706e+02 1.65734e+02
6.76000e+03 6.90000e+01 1.54000e+02 2.19054e+02 8.89462e+01 1.85451e+02 2.06027e+02 1.64875e+02
6.80000e+03 6.93333e+01 1.59667e+02 2.16707e+02 1.02627e+02 1.85117e+02 2.06165e+02 1.64068e+02
6.84000e+03 6.93333e+01 1.59667e+02 2.16707e+02 1.02627e+02 1.84794e+02 2.06299e+02 1.63289e+02
6.88000e+03 6.96667e+01 1.56333e+02 2.18087e+02 9.45793e+01 1.84451e+02 2.06440e+02 1.62462e+02
6.92000e+03 7.00000e+01 1.56333e+02 2.18087e+02 9.45793e+01 1.84102e+02 2.06585e+02 1.61619e+02
6.96000e+03 7.06667e+01 1.60333e+02 2.16430e+02 1.04236e+02 1.83785e+02 2.06717e+02 1.60853e+02
7.00000e+03 7.06667e+01 1.60333e+02 2.16430e+02 1.04236e+02 1.83467e+02 2.06848e+02 1.60087e+02
7.04000e+03 7.10000e+01 1.63333e+02 2.15188e+02 1.11479e+02 1.83174e+02 2.06970e+02 1.59378e+02
7.08000e+03 7.10000e+01 1.63333e+02 2.15188e+02 1.11479e+02 1.82881e+02 2.07091e+02 1.58670e+02
7.12000e+03 7.16667e+01 1.63667e+02 2.15050e+02 1.12284e+02 1.82683e+02 2.07173e+02 1.58194e+02
7.16000e+03 7.20000e+01 1.63667e+02 2.15050e+02 1.12284e+02 1.82518e+02 2.07241e+02 1.57795e+02
7.20000e+03 7.23333e+01 1.57333e+02 2.17673e+02 9.69936e+01 1.82327e+02 2.07320e+02 1.57334e+02
7.24000e+03 7.23333e+01 1.57333e+02 2.17673e+02 9.69936e+01 1.82111e+02 2.07410e+02 1.56813e+02
7.28000e+03 7.26667e+01 1.61000e+02 2.16154e+02 1.05846e+02 1.81915e+02 2.07491e+02 1.56338e+02
7.32000e+03 7.30000e+01 1.61000e+02 2.16154e+02 1.05846e+02 1.81725e+02 2.07570e+02 1.55881e+02
7.36000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81692e+02 2.07583e+02 1.55801e+02
7.40000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81815e+02 2.07533e+02 1.56097e+02
7.44000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81916e+02 2.07491e+02 1.56341e+02
7.48000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82017e+02 2.07449e+02 1.56586e+02
7.52000e+03 7.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82119e+02 2.07407e+02 1.56831e+02
7.56000e+03 7.46667e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.82159e+02 2.07390e+02 1.56927e+02
7.60000e+03 7.46667e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.82036e+02 2.07441e+02 1.56631e+02
7.64000e+03 7.46667e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.81913e+02 2.07492e+02 1.56335e+02
7.68000e+03 7.46667e+01 1.84667e+02 2.06351e+02 1.62982e+02 1.81791e+02 2.07543e+02 1.56039e+02
7.72000e+03 7.53333e+01 1.63000e+02 2.15326e+02 1.10674e+02 1.81538e+02 2.07647e+02 1.55429e+02
7.76000e+03 7.56667e+01 1.63000e+02 2.15326e+02 1.10674e+02 1.81242e+02 2.07770e+02 1.54714e+02
7.80000e+03 7.60000e+01 1.85333e+02 2.06075e+02 1.64592e+02 1.81241e+02 2.07770e+02 1.54711e+02
7.84000e+03 7.60000e+01 1.85333e+02 2.06075e+02 1.64592e+02 1.81329e+02 2.07734e+02 1.54923e+02
7.88000e+03 7.60000e+01 1.85333e+02 2.06075e+02 1.64592e+02 1.81417e+02 2.07697e+02 1.55136e+02
7.92000e+03 7.63333e+01 1.85333e+02 2.06075e+02 1.64592e+02 1.81467e+02 2.07676e+02 1.55258e+02
7.96000e+03 7.70000e+01 1.68333e+02 2.13117e+02 1.23550e+02 1.81450e+02 2.07684e+02 1.55216e+02
8.00000e+03 7.70000e+01 1.68333e+02 2.13117e+02 1.23550e+02 1.81365e+02 2.07719e+02 1.55010e+02
8.04000e+03 7.70000e+01 1.68333e+02 2.13117e+02 1.23550e+02 1.81277e+02 2.07755e+02 1.54798e+02
8.08000e+03 7.73333e+01 1.70667e+02 2.12150e+02 1.29183e+02 1.81205e+02 2.07785e+02 1.54624e+02
8.12000e+03 7.76667e+01 1.70667e+02 2.12150e+02 1.29183e+02 1.81133e+02 2.07815e+02 1.54450e+02
8.16000e+03 7.83333e+01 1.66000e+02 2.14083e+02 1.17917e+02 1.81051e+02 2.07849e+02 1.54254e+02
8.20000e+03 7.83333e+01 1.66000e+02 2.14083e+02 1.17917e+02 1.80779e+02 2.07961e+02 1.53597e+02
8.24000e+03 7.83333e+01 1.66000e+02 2.14083e+02 1.17917e+02 1.80507e+02 2.08074e+02 1.52941e+02
8.28000e+03 7.86667e+01 1.87000e+02 2.05385e+02 1.68615e+02 1.80361e+02 2.08135e+02 1.52588e+02
8.32000e+03 7.90000e+01 1.87000e+02 2.05385e+02 1.68615e+02 1.80257e+02 2.08178e+02 1.52337e+02
8.36000e+03 7.93333e+01 1.87000e+02 2.05385e+02 1.68615e+02 1.80153e+02 2.08221e+02 1.52086e+02
8.40000e+03 7.93333e+01 1.87000e+02 2.05385e+02 1.68615e+02 1.80049e+02 2.08264e+02 1.51835e+02
8.44000e+03 7.96667e+01 1.78000e+02 2.09113e+02 1.46887e+02 1.79891e+02 2.08329e+02 1.51453e+02
8.48000e+03 7.96667e+01 1.78000e+02 2.09113e+02 1.46887e+02 1.79715e+02 2.08402e+02 1.51028e+02
8.52000e+03 8.00000e+01 1.78000e+02 2.09113e+02 1.46887e+02 1.79539e+02 2.08475e+02 1.50604e+02
8.56000e+03 8.06667e+01 1.71333e+02 2.11874e+02 1.30793e+02 1.79350e+02 2.08554e+02 1.50146e+02
8.60000e+03 8.06667e+01 1.71333e+02 2.11874e+02 1.30793e+02 1.79121e+02 2.08649e+02 1.49593e+02
8.64000e+03 8.06667e+01 1.71333e+02 2.11874e+02 1.30793e+02 1.78891e+02 2.08743e+02 1.49039e+02
8.68000e+03 8.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.72000e+03 8.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.76000e+03 8.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.80000e+03 8.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.84000e+03 8.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.88000e+03 8.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.92000e+03 8.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
8.96000e+03 8.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
9.00000e+03 8.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
9.04000e+03 8.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78777e+02 2.08791e+02 1.48762e+02
9.08000e+03 8.30000e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.78693e+02 2.08826e+02 1.48560e+02
9.12000e+03 8.33333e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.78525e+02 2.08895e+02 1.48154e+02
9.16000e+03 8.36667e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.78357e+02 2.08965e+02 1.47748e+02
9.20000e+03 8.36667e+01 1.79000e+02 2.08698e+02 1.49302e+02 1.78319e+02 2.08980e+02 1.47658e+02
9.24000e+03 8.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78450e+02 2.08926e+02 1.47974e+02
9.28000e+03 8.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78581e+02 2.08872e+02 1.48289e+02
9.32000e+03 8.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78726e+02 2.08812e+02 1.48640e+02
9.36000e+03 8.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78915e+02 2.08734e+02 1.49097e+02
9.40000e+03 8.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79105e+02 2.08655e+02 1.49554e+02
9.44000e+03 8.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79294e+02 2.08577e+02 1.50011e+02
9.48000e+03 8.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79529e+02 2.08480e+02 1.50578e+02
9.52000e+03 8.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79763e+02 2.08382e+02 1.51144e+02
9.56000e+03 8.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.80002e+02 2.08283e+02 1.51721e+02
9.60000e+03 8.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.80253e+02 2.08180e+02 1.52326e+02
9.64000e+03 8.60000e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.80410e+02 2.08114e+02 1.52706e+02
9.68000e+03 8.60000e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.80587e+02 2.08041e+02 1.53134e+02
9.72000e+03 8.63333e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.80785e+02 2.07959e+02 1.53610e+02
9.76000e+03 8.66667e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.81004e+02 2.07868e+02 1.54140e+02
9.80000e+03 8.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81383e+02 2.07712e+02 1.55054e+02
9.84000e+03 8.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81793e+02 2.07541e+02 1.56045e+02
9.88000e+03 8.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82138e+02 2.07399e+02 1.56877e+02
9.92000e+03 8.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82461e+02 2.07265e+02 1.57656e+02
9.96000e+03 8.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82771e+02 2.07136e+02 1.58406e+02
1.00000e+04 8.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83078e+02 2.07009e+02 1.59147e+02
1.00400e+04 8.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83371e+02 2.06888e+02 1.59853e+02
1.00800e+04 8.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83659e+02 2.06769e+02 1.60549e+02
1.01200e+04 8.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83959e+02 2.06645e+02 1.61273e+02
1.01600e+04 8.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.84295e+02 2.06505e+02 1.62084e+02
1.02000e+04 8.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.84649e+02 2.06358e+02 1.62940e+02
1.02400e+04 8.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85023e+02 2.06204e+02 1.63842e+02
1.02800e+04 8.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85217e+02 2.06123e+02 1.64311e+02
1.03200e+04 8.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85412e+02 2.06043e+02 1.64781e+02
1.03600e+04 8.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85607e+02 2.05962e+02 1.65251e+02
1.04000e+04 9.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85713e+02 2.05918e+02 1.65509e+02
1.04400e+04 9.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85791e+02 2.05886e+02 1.65696e+02
1.04800e+04 9.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85868e+02 2.05854e+02 1.65882e+02
1.05200e+04 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85945e+02 2.05822e+02 1.66069e+02
1.05600e+04 9.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.06000e+04 9.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.06400e+04 9.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.06800e+04 9.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.07200e+04 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.07600e+04 9.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.08000e+04 9.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.08400e+04 9.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.08800e+04 9.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.09200e+04 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85984e+02 2.05806e+02 1.66162e+02
1.09600e+04 9.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85987e+02 2.05805e+02 1.66169e+02
1.10000e+04 9.30000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85992e+02 2.05802e+02 1.66182e+02
1.10400e+04 9.30000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85997e+02 2.05800e+02 1.66195e+02
1.10800e+04 9.30000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86003e+02 2.05798e+02 1.66207e+02
1.11200e+04 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86008e+02 2.05796e+02 1.66220e+02
1.11600e+04 9.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86084e+02 2.05764e+02 1.66404e+02
1.12000e+04 9.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86231e+02 2.05703e+02 1.66758e+02
1.12400e+04 9.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86377e+02 2.05643e+02 1.67112e+02
1.12800e+04 9.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86524e+02 2.05582e+02 1.67466e+02
1.13200e+04 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86660e+02 2.05526e+02 1.67794e+02
1.13600e+04 9.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86796e+02 2.05469e+02 1.68123e+02
1.14000e+04 9.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86932e+02 2.05413e+02 1.68451e+02
1.14400e+04 9.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87075e+02 2.05354e+02 1.68795e+02
1.14800e+04 9.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87237e+02 2.05286e+02 1.69188e+02
1.15200e+04 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87400e+02 2.05219e+02 1.69581e+02
1.15600e+04 9.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87563e+02 2.05152e+02 1.69974e+02
1.16000e+04 9.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87827e+02 2.05042e+02 1.70613e+02
1.16400e+04 9.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.88126e+02 2.04918e+02 1.71334e+02
1.16800e+04 9.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.88471e+02 2.04775e+02 1.72167e+02
1.17200e+04 9.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.88857e+02 2.04615e+02 1.73099e+02
1.17600e+04 9.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.89225e+02 2.04463e+02 1.73988e+02
1.18000e+04 9.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.89559e+02 2.04325e+02 1.74794e+02
1.18400e+04 9.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.89882e+02 2.04191e+02 1.75573e+02
1.18800e+04 9.70000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.90225e+02 2.04049e+02 1.76400e+02
1.19200e+04 9.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.90574e+02 2.03904e+02 1.77244e+02
1.19600e+04 9.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.90891e+02 2.03773e+02 1.78010e+02
1.20000e+04 9.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.91209e+02 2.03641e+02 1.78776e+02
1.20400e+04 9.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.91502e+02 2.03520e+02 1.79484e+02
1.20800e+04 9.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.91795e+02 2.03398e+02 1.80192e+02
1.21200e+04 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92087e+02 2.03278e+02 1.80896e+02
1.21600e+04 9.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92377e+02 2.03157e+02 1.81597e+02
1.22000e+04 9.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92693e+02 2.03027e+02 1.82360e+02
1.22400e+04 9.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93035e+02 2.02885e+02 1.83184e+02
1.22800e+04 9.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93354e+02 2.02753e+02 1.83955e+02
1.23200e+04 9.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93666e+02 2.02624e+02 1.84708e+02
1.23600e+04 9.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93822e+02 2.02559e+02 1.85085e+02
1.24000e+04 1.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93822e+02 2.02559e+02 1.85085e+02
1.24400e+04 1.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93822e+02 2.02559e+02 1.85085e+02
1.24800e+04 1.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93822e+02 2.02559e+02 1.85085e+02
1.25200e+04 1.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93822e+02 2.02559e+02 1.85085e+02
1.25600e+04 1.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93883e+02 2.02534e+02 1.85233e+02
1.26000e+04 1.01000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94006e+02 2.02483e+02 1.85529e+02
1.26400e+04 1.01000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94129e+02 2.02432e+02 1.85825e+02
1.26800e+04 1.01000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94251e+02 2.02381e+02 1.86121e+02
1.27200e+04 1.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94504e+02 2.02277e+02 1.86731e+02
1.27600e+04 1.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94800e+02 2.02154e+02 1.87446e+02
1.28000e+04 1.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95007e+02 2.02068e+02 1.87945e+02
1.28400e+04 1.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95124e+02 2.02020e+02 1.88228e+02
1.28800e+04 1.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95241e+02 2.01971e+02 1.88512e+02
1.29200e+04 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95359e+02 2.01923e+02 1.88795e+02
1.29600e+04 1.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95544e+02 2.01846e+02 1.89242e+02
1.30000e+04 1.03000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95797e+02 2.01741e+02 1.89854e+02
1.30400e+04 1.03000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96051e+02 2.01636e+02 1.90465e+02
1.30800e+04 1.03000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96285e+02 2.01539e+02 1.91032e+02
1.31200e+04 1.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96520e+02 2.01441e+02 1.91599e+02
1.31600e+04 1.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96764e+02 2.01340e+02 1.92188e+02
1.32000e+04 1.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97036e+02 2.01228e+02 1.92844e+02
1.32400e+04 1.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97308e+02 2.01115e+02 1.93501e+02
1.32800e+04 1.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97454e+02 2.01055e+02 1.93853e+02
1.33200e+04 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97558e+02 2.01012e+02 1.94104e+02
1.33600e+04 1.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97662e+02 2.00968e+02 1.94356e+02
1.34000e+04 1.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97766e+02 2.00925e+02 1.94607e+02
1.34400e+04 1.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97924e+02 2.00860e+02 1.94988e+02
1.34800e+04 1.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98100e+02 2.00787e+02 1.95413e+02
1.35200e+04 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98276e+02 2.00714e+02 1.95838e+02
1.35600e+04 1.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98465e+02 2.00636e+02 1.96295e+02
1.36000e+04 1.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98695e+02 2.00541e+02 1.96849e+02
1.36400e+04 1.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98924e+02 2.00446e+02 1.97402e+02
1.36800e+04 1.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.37200e+04 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.37600e+04 1.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.38000e+04 1.07000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.38400e+04 1.07000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.38800e+04 1.07000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.39200e+04 1.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.39600e+04 1.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.40000e+04 1.08000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.40400e+04 1.08000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99039e+02 2.00398e+02 1.97679e+02
1.40800e+04 1.08000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99123e+02 2.00363e+02 1.97882e+02
1.41200e+04 1.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99291e+02 2.00294e+02 1.98288e+02
1.41600e+04 1.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99459e+02 2.00224e+02 1.98693e+02
1.42000e+04 1.09000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.42400e+04 1.09000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.42800e+04 1.09000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.43200e+04 1.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.43600e+04 1.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.44000e+04 1.10000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.44400e+04 1.10000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.44800e+04 1.10000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.45200e+04 1.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.45600e+04 1.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.46000e+04 1.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99627e+02 2.00155e+02 1.99099e+02
1.46400e+04 1.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99720e+02 2.00116e+02 1.99324e+02
1.46800e+04 1.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99813e+02 2.00077e+02 1.99549e+02
1.47200e+04 1.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99907e+02 2.00039e+02 1.99775e+02
1.47600e+04 1.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48000e+04 1.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48400e+04 1.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48800e+04 1.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.49200e+04 1.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.49600e+04 1.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50000e+04 1.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50400e+04 1.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50800e+04 1.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.51200e+04 1.13333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.51600e+04 1.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52000e+04 1.14000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52400e+04 1.14000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52800e+04 1.14000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.53200e+04 1.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.53600e+04 1.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54000e+04 1.15000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54400e+04 1.15000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54800e+04 1.15000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.55200e+04 1.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.55600e+04 1.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56000e+04 1.16000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56400e+04 1.16000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56800e+04 1.16000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.57200e+04 1.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.57600e+04 1.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58000e+04 1.17000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58400e+04 1.17000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58800e+04 1.17000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.59200e+04 1.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.59600e+04 1.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60000e+04 1.18000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60400e+04 1.18000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60800e+04 1.18000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.61200e+04 1.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.61600e+04 1.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62000e+04 1.19000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62400e+04 1.19000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62800e+04 1.19000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.63200e+04 1.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.63600e+04 1.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64000e+04 1.20000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64400e+04 1.20000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64800e+04 1.20000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.65200e+04 1.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.65600e+04 1.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66000e+04 1.21000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66400e+04 1.21000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66800e+04 1.21000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.67200e+04 1.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.67600e+04 1.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68000e+04 1.22000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68400e+04 1.22000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68800e+04 1.22000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.69200e+04 1.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.69600e+04 1.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70000e+04 1.23000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70400e+04 1.23000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70800e+04 1.23000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.71200e+04 1.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.71600e+04 1.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72000e+04 1.24000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72400e+04 1.24000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72800e+04 1.24000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.73200e+04 1.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.73600e+04 1.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74000e+04 1.25000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74400e+04 1.25000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74800e+04 1.25000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.75200e+04 1.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.75600e+04 1.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76000e+04 1.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76400e+04 1.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76800e+04 1.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.77200e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.77600e+04 1.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78000e+04 1.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78400e+04 1.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78800e+04 1.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.79200e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.79600e+04 1.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80000e+04 1.28000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80400e+04 1.28000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80800e+04 1.28000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.81200e+04 1.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.81600e+04 1.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82000e+04 1.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82400e+04 1.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82800e+04 1.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.83200e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.83600e+04 1.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84000e+04 1.30000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84400e+04 1.30000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84800e+04 1.30000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.85200e+04 1.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.85600e+04 1.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86000e+04 1.31000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86400e+04 1.31000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86800e+04 1.31000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.87200e+04 1.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.87600e+04 1.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88000e+04 1.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88400e+04 1.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88800e+04 1.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.89200e+04 1.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.89600e+04 1.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90000e+04 1.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90400e+04 1.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90800e+04 1.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.91200e+04 1.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.91600e+04 1.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92000e+04 1.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92400e+04 1.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92800e+04 1.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.93200e+04 1.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.93600e+04 1.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94000e+04 1.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94400e+04 1.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94800e+04 1.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.95200e+04 1.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.95600e+04 1.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96000e+04 1.36000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96400e+04 1.36000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96800e+04 1.36000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.97200e+04 1.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.97600e+04 1.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98000e+04 1.37000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98400e+04 1.37000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98800e+04 1.37000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.99200e+04 1.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.99600e+04 1.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00000e+04 1.38000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00400e+04 1.38000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00800e+04 1.38000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.01200e+04 1.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.01600e+04 1.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02000e+04 1.39000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02400e+04 1.39000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02800e+04 1.39000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.03200e+04 1.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.03600e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04000e+04 1.40000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04400e+04 1.40000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04800e+04 1.40000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.05200e+04 1.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.05600e+04 1.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06000e+04 1.41000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06400e+04 1.41000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06800e+04 1.41000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.07200e+04 1.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.07600e+04 1.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08000e+04 1.42000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08400e+04 1.42000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08800e+04 1.42000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.09200e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.09600e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10000e+04 1.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10400e+04 1.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10800e+04 1.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.11200e+04 1.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.11600e+04 1.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12000e+04 1.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12400e+04 1.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12800e+04 1.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.13200e+04 1.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.13600e+04 1.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14000e+04 1.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14400e+04 1.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14800e+04 1.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.15200e+04 1.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.15600e+04 1.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16000e+04 1.46000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16400e+04 1.46000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16800e+04 1.46000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.17200e+04 1.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.17600e+04 1.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18000e+04 1.47000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18400e+04 1.47000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18800e+04 1.47000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.19200e+04 1.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.19600e+04 1.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20000e+04 1.48000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20400e+04 1.48000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20800e+04 1.48000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.21200e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.21600e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22000e+04 1.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22400e+04 1.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22800e+04 1.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.23200e+04 1.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.23600e+04 1.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24000e+04 1.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24400e+04 1.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24800e+04 1.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.25200e+04 1.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.25600e+04 1.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26000e+04 1.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26400e+04 1.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26800e+04 1.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.27200e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.27600e+04 1.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28000e+04 1.52000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28400e+04 1.52000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28800e+04 1.52000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.29200e+04 1.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.29600e+04 1.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30000e+04 1.53000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30400e+04 1.53000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30800e+04 1.53000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.31200e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.31600e+04 1.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32000e+04 1.54000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32400e+04 1.54000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32800e+04 1.54000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.33200e+04 1.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.33600e+04 1.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34000e+04 1.55000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34400e+04 1.55000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34800e+04 1.55000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.35200e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.35600e+04 1.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36000e+04 1.56000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36400e+04 1.56000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36800e+04 1.56000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.37200e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.37600e+04 1.56667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38000e+04 1.57000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38400e+04 1.57000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38800e+04 1.57000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.39200e+04 1.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.39600e+04 1.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40000e+04 1.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40400e+04 1.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40800e+04 1.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.41200e+04 1.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.41600e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42000e+04 1.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42400e+04 1.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42800e+04 1.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.43200e+04 1.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.43600e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44000e+04 1.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44400e+04 1.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44800e+04 1.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.45200e+04 1.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.45600e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46000e+04 1.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46400e+04 1.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46800e+04 1.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.47200e+04 1.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.47600e+04 1.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48000e+04 1.62000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48400e+04 1.62000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48800e+04 1.62000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.49200e+04 1.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.49600e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50000e+04 1.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50400e+04 1.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50800e+04 1.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.51200e+04 1.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.51600e+04 1.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52000e+04 1.64000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52400e+04 1.64000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52800e+04 1.64000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.53200e+04 1.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.53600e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54000e+04 1.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54400e+04 1.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54800e+04 1.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.55200e+04 1.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.55600e+04 1.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56000e+04 1.66000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56400e+04 1.66000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56800e+04 1.66000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.57200e+04 1.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.57600e+04 1.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58000e+04 1.67000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58400e+04 1.67000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58800e+04 1.67000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.59200e+04 1.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.59600e+04 1.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60000e+04 1.68000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60400e+04 1.68000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60800e+04 1.68000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.61200e+04 1.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.61600e+04 1.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62000e+04 1.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62400e+04 1.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62800e+04 1.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.63200e+04 1.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.63600e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64000e+04 1.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64400e+04 1.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64800e+04 1.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.65200e+04 1.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.65600e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66000e+04 1.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66400e+04 1.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66800e+04 1.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.67200e+04 1.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.67600e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68000e+04 1.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68400e+04 1.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68800e+04 1.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.69200e+04 1.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.69600e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70000e+04 1.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70400e+04 1.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70800e+04 1.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.71200e+04 1.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.71600e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72000e+04 1.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72400e+04 1.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72800e+04 1.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.73200e+04 1.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.73600e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74000e+04 1.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74400e+04 1.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74800e+04 1.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.75200e+04 1.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.75600e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76000e+04 1.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76400e+04 1.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76800e+04 1.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.77200e+04 1.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.77600e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78000e+04 1.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78400e+04 1.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78800e+04 1.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.79200e+04 1.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.79600e+04 1.77667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80000e+04 1.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80400e+04 1.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80800e+04 1.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.81200e+04 1.78333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.81600e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82000e+04 1.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82400e+04 1.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82800e+04 1.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.83200e+04 1.79333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.83600e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84000e+04 1.80000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84400e+04 1.80000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84800e+04 1.80000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.85200e+04 1.80333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.85600e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86000e+04 1.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86400e+04 1.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86800e+04 1.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.87200e+04 1.81333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.87600e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88000e+04 1.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88400e+04 1.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88800e+04 1.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.89200e+04 1.82333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.89600e+04 1.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90000e+04 1.83000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90400e+04 1.83000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90800e+04 1.83000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.91200e+04 1.83333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.91600e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92000e+04 1.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92400e+04 1.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92800e+04 1.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.93200e+04 1.84333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.93600e+04 1.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94000e+04 1.85000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94400e+04 1.85000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94800e+04 1.85000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.95200e+04 1.85333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.95600e+04 1.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96000e+04 1.86000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96400e+04 1.86000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96800e+04 1.86000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.97200e+04 1.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.97600e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98000e+04 1.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98400e+04 1.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98800e+04 1.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.99200e+04 1.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.99600e+04 1.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00000e+04 1.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00400e+04 1.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00800e+04 1.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.01200e+04 1.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.01600e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02000e+04 1.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02400e+04 1.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02800e+04 1.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.03200e+04 1.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.03600e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04000e+04 1.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04400e+04 1.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04800e+04 1.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.05200e+04 1.90333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.05600e+04 1.90667e+02 1.62667e+02 2.15464e+02 1.09869e+02 1.99776e+02 2.00093e+02 1.99459e+02
3.06000e+04 1.91000e+02 1.62667e+02 2.15464e+02 1.09869e+02 1.99477e+02 2.00216e+02 1.98738e+02
3.06400e+04 1.91333e+02 1.42333e+02 2.23886e+02 6.07804e+01 1.99097e+02 2.00374e+02 1.97821e+02
3.06800e+04 1.91667e+02 1.56333e+02 2.18087e+02 9.45793e+01 1.98720e+02 2.00530e+02 1.96910e+02
3.07200e+04 1.92000e+02 1.56333e+02 2.18087e+02 9.45793e+01 1.98371e+02 2.00675e+02 1.96066e+02
3.07600e+04 1.92333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.08000e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.08400e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.08800e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.09200e+04 1.93000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.09600e+04 1.93333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.10000e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.10400e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.10800e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.11200e+04 1.94000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.11600e+04 1.94333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.12000e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.12400e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.12800e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.13200e+04 1.95000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.13600e+04 1.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.14000e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.14400e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.14800e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.15200e+04 1.96000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.15600e+04 1.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.16000e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.16400e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.16800e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.17200e+04 1.97000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.17600e+04 1.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.18000e+04 1.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.18400e+04 1.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.18800e+04 1.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.19200e+04 1.98000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.19600e+04 1.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.20000e+04 1.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.20400e+04 1.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.20800e+04 1.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.21200e+04 1.99000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.21600e+04 1.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.22000e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.22400e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.22800e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.23200e+04 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.23600e+04 2.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.24000e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.24400e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.24800e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.25200e+04 2.01000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.25600e+04 2.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.26000e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.26400e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.26800e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.27200e+04 2.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.27600e+04 2.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.28000e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.28400e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.28800e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.29200e+04 2.03000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.29600e+04 2.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.30000e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.30400e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.30800e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.31200e+04 2.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.31600e+04 2.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.32000e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.32400e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.32800e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.33200e+04 2.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.33600e+04 2.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98371e+02 2.00675e+02 1.96066e+02
3.34000e+04 2.05667e+02 1.54000e+02 2.19054e+02 8.89462e+01 1.98003e+02 2.00096e+02 1.95910e+02
3.34400e+04 2.06000e+02 1.51333e+02 2.20158e+02 8.25083e+01 1.97624e+02 1.99622e+02 1.95626e+02
3.34800e+04 2.06000e+02 1.51333e+02 2.20158e+02 8.25083e+01 1.97235e+02 1.99281e+02 1.95188e+02
3.35200e+04 2.06667e+02 1.49667e+02 2.20849e+02 7.84846e+01 1.96832e+02 1.99075e+02 1.94589e+02
3.35600e+04 2.07333e+02 1.54667e+02 2.18778e+02 9.05557e+01 1.96459e+02 1.98987e+02 1.93932e+02
3.36000e+04 2.07667e+02 1.50000e+02 2.20711e+02 7.92893e+01 1.96087e+02 1.98968e+02 1.93207e+02
3.36400e+04 2.07667e+02 1.50000e+02 2.20711e+02 7.92893e+01 1.95687e+02 1.98999e+02 1.92376e+02
3.36800e+04 2.08000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.37200e+04 2.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.37600e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.38000e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.38400e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.38800e+04 2.09000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.39200e+04 2.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.39600e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.40000e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.40400e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.40800e+04 2.10000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.41200e+04 2.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.41600e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.42000e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.42400e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.42800e+04 2.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.43200e+04 2.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.43600e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.44000e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.44400e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.44800e+04 2.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.45200e+04 2.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.45600e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.46000e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.46400e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.46800e+04 2.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.47200e+04 2.13333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.47600e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.48000e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.48400e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.48800e+04 2.14000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.49200e+04 2.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.49600e+04 2.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.50000e+04 2.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.50400e+04 2.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.50800e+04 2.15000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.51200e+04 2.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.51600e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.52000e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.52400e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.52800e+04 2.16000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.53200e+04 2.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.53600e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.54000e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.54400e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.54800e+04 2.17000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.55200e+04 2.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95687e+02 1.98999e+02 1.92376e+02
3.55600e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95911e+02 1.99199e+02 1.92624e+02
3.56000e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96210e+02 1.99513e+02 1.92907e+02
3.56400e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96590e+02 1.99990e+02 1.93190e+02
3.56800e+04 2.18000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96967e+02 2.00541e+02 1.93394e+02
3.57200e+04 2.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.57600e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.58000e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.58400e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.58800e+04 2.19000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.59200e+04 2.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.59600e+04 2.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.60000e+04 2.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.60400e+04 2.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.60800e+04 2.20000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.61200e+04 2.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.61600e+04 2.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.62000e+04 2.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.62400e+04 2.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.62800e+04 2.21000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.63200e+04 2.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.63600e+04 2.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.64000e+04 2.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.64400e+04 2.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.64800e+04 2.22000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.65200e+04 2.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.65600e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.66000e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.66400e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.66800e+04 2.23000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.67200e+04 2.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.67600e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.68000e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.68400e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.68800e+04 2.24000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.69200e+04 2.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.69600e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.70000e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.70400e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.70800e+04 2.25000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.71200e+04 2.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.71600e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.72000e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.72400e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.72800e+04 2.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.73200e+04 2.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.73600e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.74000e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.74400e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.74800e+04 2.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.75200e+04 2.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.75600e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.76000e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.76400e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.76800e+04 2.28000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.77200e+04 2.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.77600e+04 2.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.78000e+04 2.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.78400e+04 2.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.78800e+04 2.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.79200e+04 2.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.79600e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.80000e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.80400e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.80800e+04 2.30000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.81200e+04 2.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.81600e+04 2.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.82000e+04 2.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.82400e+04 2.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.82800e+04 2.31000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.83200e+04 2.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.83600e+04 2.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97317e+02 2.01111e+02 1.93522e+02
3.84000e+04 2.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97685e+02 2.00959e+02 1.94410e+02
3.84400e+04 2.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98063e+02 2.00802e+02 1.95324e+02
3.84800e+04 2.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98453e+02 2.00641e+02 1.96264e+02
3.85200e+04 2.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98855e+02 2.00474e+02 1.97237e+02
3.85600e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99228e+02 2.00320e+02 1.98136e+02
3.86000e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99600e+02 2.00166e+02 1.99034e+02
3.86400e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.86800e+04 2.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.87200e+04 2.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.87600e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.88000e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.88400e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.88800e+04 2.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.89200e+04 2.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.89600e+04 2.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.90000e+04 2.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.90400e+04 2.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.90800e+04 2.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.91200e+04 2.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.91600e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.92000e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.92400e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.92800e+04 2.36000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.93200e+04 2.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.93600e+04 2.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.94000e+04 2.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.94400e+04 2.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.94800e+04 2.37000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.95200e+04 2.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.95600e+04 2.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.96000e+04 2.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.96400e+04 2.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.96800e+04 2.38000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.97200e+04 2.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.97600e+04 2.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.98000e+04 2.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.98400e+04 2.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.98800e+04 2.39000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.99200e+04 2.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.99600e+04 2.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.00000e+04 2.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.00400e+04 2.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.00800e+04 2.40000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.01200e+04 2.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.01600e+04 2.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.02000e+04 2.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.02400e+04 2.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.02800e+04 2.41000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.03200e+04 2.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.03600e+04 2.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.04000e+04 2.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.04400e+04 2.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.04800e+04 2.42000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.05200e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.05600e+04 2.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.06000e+04 2.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.06400e+04 2.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.06800e+04 2.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.07200e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.07600e+04 2.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.08000e+04 2.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.08400e+04 2.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.08800e+04 2.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.09200e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.09600e+04 2.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.10000e+04 2.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.10400e+04 2.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.10800e+04 2.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.11200e+04 2.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.11600e+04 2.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.12000e+04 2.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.12400e+04 2.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.12800e+04 2.46000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.13200e+04 2.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.13600e+04 2.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.14000e+04 2.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.14400e+04 2.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.14800e+04 2.47000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.15200e+04 2.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.15600e+04 2.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.16000e+04 2.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.16400e+04 2.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.16800e+04 2.48000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.17200e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.17600e+04 2.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.18000e+04 2.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.18400e+04 2.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.18800e+04 2.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.19200e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.19600e+04 2.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.20000e+04 2.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.20400e+04 2.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.20800e+04 2.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.21200e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.21600e+04 2.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.22000e+04 2.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.22400e+04 2.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.22800e+04 2.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.23200e+04 2.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.23600e+04 2.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.24000e+04 2.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.24400e+04 2.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.24800e+04 2.52000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.25200e+04 2.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.25600e+04 2.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.26000e+04 2.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.26400e+04 2.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.26800e+04 2.53000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.27200e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.27600e+04 2.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.28000e+04 2.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.28400e+04 2.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.28800e+04 2.54000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.29200e+04 2.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.29600e+04 2.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30000e+04 2.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30400e+04 2.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30800e+04 2.55000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.31200e+04 2.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.31600e+04 2.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32000e+04 2.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32400e+04 2.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32800e+04 2.56000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.33200e+04 2.56333e+02 1.61333e+02 2.16016e+02 1.06650e+02 1.99845e+02 2.00064e+02 1.99627e+02
4.33600e+04 2.56667e+02 1.61333e+02 2.16016e+02 1.06650e+02 1.99536e+02 2.00192e+02 1.98880e+02
4.34000e+04 2.57000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.34400e+04 2.57000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.34800e+04 2.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.35200e+04 2.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.35600e+04 2.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.36000e+04 2.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.36400e+04 2.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.36800e+04 2.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.37200e+04 2.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.37600e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.38000e+04 2.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.38400e+04 2.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.38800e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.39200e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.39600e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.40000e+04 2.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.40400e+04 2.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.40800e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.41200e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.41600e+04 2.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.42000e+04 2.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.42400e+04 2.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.42800e+04 2.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.43200e+04 2.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.43600e+04 2.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.44000e+04 2.62000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.44400e+04 2.62000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.44800e+04 2.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.45200e+04 2.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.45600e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.46000e+04 2.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.46400e+04 2.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.46800e+04 2.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.47200e+04 2.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.47600e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.48000e+04 2.64000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.48400e+04 2.64000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.48800e+04 2.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.49200e+04 2.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.49600e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.50000e+04 2.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.50400e+04 2.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.50800e+04 2.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.51200e+04 2.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.51600e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.52000e+04 2.66000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.52400e+04 2.66000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.52800e+04 2.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.53200e+04 2.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.53600e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.54000e+04 2.67000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.54400e+04 2.67000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.54800e+04 2.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.55200e+04 2.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.55600e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.56000e+04 2.68000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.56400e+04 2.68000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.56800e+04 2.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.57200e+04 2.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.57600e+04 2.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.58000e+04 2.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.58400e+04 2.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.58800e+04 2.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.59200e+04 2.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.59600e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.60000e+04 2.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.60400e+04 2.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.60800e+04 2.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.61200e+04 2.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.61600e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.62000e+04 2.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.62400e+04 2.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.62800e+04 2.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.63200e+04 2.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.63600e+04 2.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.64000e+04 2.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.64400e+04 2.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.64800e+04 2.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.65200e+04 2.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.65600e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.66000e+04 2.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.66400e+04 2.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.66800e+04 2.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.67200e+04 2.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.67600e+04 2.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.68000e+04 2.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.68400e+04 2.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.68800e+04 2.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.69200e+04 2.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.69600e+04 2.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.70000e+04 2.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.70400e+04 2.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.70800e+04 2.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.71200e+04 2.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.71600e+04 2.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.72000e+04 2.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.72400e+04 2.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.72800e+04 2.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.73200e+04 2.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.73600e+04 2.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.74000e+04 2.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.74400e+04 2.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.74800e+04 2.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.75200e+04 2.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99381e+02 2.00256e+02 1.98506e+02
4.75600e+04 2.78000e+02 1.63000e+02 2.15326e+02 1.10674e+02 1.98985e+02 1.99753e+02 1.98218e+02
4.76000e+04 2.78333e+02 1.63000e+02 2.15326e+02 1.10674e+02 1.98689e+02 1.99620e+02 1.97758e+02
4.76400e+04 2.78333e+02 1.63000e+02 2.15326e+02 1.10674e+02 1.98393e+02 1.99616e+02 1.97171e+02
4.76800e+04 2.79000e+02 1.51667e+02 2.20020e+02 8.33130e+01 1.98007e+02 1.99693e+02 1.96320e+02
4.77200e+04 2.79333e+02 1.55333e+02 2.18502e+02 9.21651e+01 1.97635e+02 1.99804e+02 1.95465e+02
4.77600e+04 2.79333e+02 1.55333e+02 2.18502e+02 9.21651e+01 1.97277e+02 1.99926e+02 1.94629e+02
4.78000e+04 2.80000e+02 1.69000e+02 2.12841e+02 1.25159e+02 1.97029e+02 2.00016e+02 1.94043e+02
4.78400e+04 2.80000e+02 1.69000e+02 2.12841e+02 1.25159e+02 1.96781e+02 2.00108e+02 1.93454e+02
4.78800e+04 2.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.79200e+04 2.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.79600e+04 2.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.80000e+04 2.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.80400e+04 2.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.80800e+04 2.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.81200e+04 2.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.81600e+04 2.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.82000e+04 2.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.82400e+04 2.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.82800e+04 2.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96595e+02 2.00179e+02 1.93012e+02
4.83200e+04 2.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96750e+02 2.00406e+02 1.93094e+02
4.83600e+04 2.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97059e+02 2.00895e+02 1.93224e+02
4.84000e+04 2.83000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.84400e+04 2.83000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.84800e+04 2.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.85200e+04 2.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.85600e+04 2.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.86000e+04 2.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.86400e+04 2.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.86800e+04 2.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.87200e+04 2.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.87600e+04 2.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.88000e+04 2.85000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.88400e+04 2.85000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.88800e+04 2.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.89200e+04 2.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.89600e+04 2.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.90000e+04 2.86000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.90400e+04 2.86000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.90800e+04 2.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.91200e+04 2.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.91600e+04 2.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.92000e+04 2.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.92400e+04 2.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.92800e+04 2.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.93200e+04 2.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.93600e+04 2.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.94000e+04 2.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.94400e+04 2.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.94800e+04 2.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.95200e+04 2.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.95600e+04 2.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.96000e+04 2.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.96400e+04 2.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.96800e+04 2.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.97200e+04 2.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.97600e+04 2.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.98000e+04 2.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.98400e+04 2.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.98800e+04 2.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.99200e+04 2.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02
4.99600e+04 2.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97214e+02 2.01154e+02 1.93274e+02


==> fig/gym/cartpole-v1_dqn.dat <==
0.00000e+00 0.00000e+00 1.46667e+01 1.59139e+01 1.34194e+01 1.46667e+01 1.59139e+01 1.34194e+01
4.00000e+01 3.00000e+00 1.23333e+01 1.32761e+01 1.13905e+01 1.24000e+01 1.31118e+01 1.16882e+01
8.00000e+01 6.00000e+00 1.36667e+01 1.49139e+01 1.24194e+01 1.27778e+01 1.40479e+01 1.15077e+01
1.20000e+02 9.33333e+00 1.66667e+01 2.11636e+01 1.21698e+01 1.30000e+01 1.39505e+01 1.20495e+01
1.60000e+02 1.30000e+01 1.36667e+01 1.41381e+01 1.31953e+01 1.27647e+01 1.37768e+01 1.17527e+01
2.00000e+02 1.60000e+01 1.00000e+01 1.00000e+01 1.00000e+01 1.25238e+01 1.32827e+01 1.17649e+01
2.40000e+02 1.96667e+01 1.30000e+01 1.67417e+01 9.25834e+00 1.25467e+01 1.33016e+01 1.17917e+01
2.80000e+02 2.36667e+01 1.13333e+01 1.25806e+01 1.00861e+01 1.23563e+01 1.29810e+01 1.17316e+01
3.20000e+02 2.63333e+01 1.30000e+01 1.59439e+01 1.00561e+01 1.28384e+01 1.32707e+01 1.24060e+01
3.60000e+02 2.96667e+01 1.60000e+01 2.18878e+01 1.01122e+01 1.29730e+01 1.35581e+01 1.23879e+01
4.00000e+02 3.23333e+01 2.50000e+01 3.95144e+01 1.04856e+01 1.35691e+01 1.45516e+01 1.25865e+01
4.40000e+02 3.40000e+01 2.43333e+01 3.89697e+01 9.69700e+00 1.45333e+01 1.67055e+01 1.23612e+01
4.80000e+02 3.63333e+01 2.40000e+01 3.52250e+01 1.27750e+01 1.51429e+01 1.70801e+01 1.32056e+01
5.20000e+02 3.80000e+01 3.23333e+01 4.03887e+01 2.42780e+01 1.63459e+01 1.87608e+01 1.39310e+01
5.60000e+02 3.93333e+01 5.00000e+01 5.49666e+01 4.50334e+01 1.82515e+01 2.09533e+01 1.55496e+01
6.00000e+02 4.06667e+01 3.63333e+01 4.97580e+01 2.29086e+01 1.95683e+01 2.14792e+01 1.76574e+01
6.40000e+02 4.13333e+01 5.30000e+01 6.28995e+01 4.31005e+01 2.13692e+01 2.28384e+01 1.99000e+01
6.80000e+02 4.23333e+01 3.76667e+01 5.63274e+01 1.90060e+01 2.23430e+01 2.45996e+01 2.00864e+01
7.20000e+02 4.33333e+01 7.10000e+01 1.04744e+02 3.72559e+01 2.50091e+01 2.89168e+01 2.11014e+01
7.60000e+02 4.40000e+01 6.36667e+01 1.01696e+02 2.56374e+01 2.71386e+01 3.25436e+01 2.17336e+01
8.00000e+02 4.56667e+01 4.56667e+01 5.84295e+01 3.29039e+01 2.84033e+01 3.52666e+01 2.15400e+01
8.40000e+02 4.60000e+01 8.40000e+01 1.26708e+02 4.12917e+01 3.01176e+01 3.63581e+01 2.38772e+01
8.80000e+02 4.66667e+01 8.00000e+01 1.26137e+02 3.38625e+01 3.24457e+01 3.71623e+01 2.77291e+01
9.20000e+02 4.73333e+01 6.76667e+01 1.21767e+02 1.35659e+01 3.41828e+01 3.81104e+01 3.02552e+01
9.60000e+02 4.83333e+01 8.53333e+01 1.29623e+02 4.10439e+01 3.60756e+01 4.08455e+01 3.13057e+01
1.00000e+03 4.90000e+01 7.53333e+01 8.14616e+01 6.92051e+01 3.74786e+01 4.20609e+01 3.28962e+01
1.04000e+03 4.96667e+01 5.56667e+01 7.73359e+01 3.39974e+01 3.84476e+01 4.23216e+01 3.45736e+01
1.08000e+03 5.06667e+01 4.73333e+01 6.98771e+01 2.47895e+01 3.88532e+01 4.20307e+01 3.56757e+01
1.12000e+03 5.16667e+01 7.40000e+01 1.14472e+02 3.35278e+01 4.00561e+01 4.37983e+01 3.63138e+01
1.16000e+03 5.30000e+01 1.02333e+02 1.40187e+02 6.44798e+01 4.18946e+01 4.59524e+01 3.78368e+01
1.20000e+03 5.30000e+01 1.02333e+02 1.40187e+02 6.44798e+01 4.38926e+01 4.85030e+01 3.92821e+01
1.24000e+03 5.40000e+01 7.53333e+01 1.21118e+02 2.95488e+01 4.50133e+01 5.01969e+01 3.98297e+01
1.28000e+03 5.50000e+01 9.83333e+01 1.72954e+02 2.37128e+01 4.64806e+01 5.25028e+01 4.04584e+01
1.32000e+03 5.60000e+01 9.53333e+01 1.70488e+02 2.01787e+01 4.79098e+01 5.52077e+01 4.06119e+01
1.36000e+03 5.70000e+01 1.05333e+02 1.78774e+02 3.18925e+01 4.93917e+01 5.83520e+01 4.04315e+01
1.40000e+03 5.76667e+01 1.09333e+02 1.78260e+02 4.04066e+01 5.10071e+01 6.16383e+01 4.03759e+01
1.44000e+03 5.86667e+01 1.16000e+02 1.83012e+02 4.89876e+01 5.26115e+01 6.48171e+01 4.04059e+01
1.48000e+03 5.93333e+01 7.33333e+01 1.02968e+02 4.36985e+01 5.34362e+01 6.60997e+01 4.07727e+01
1.52000e+03 5.96667e+01 6.80000e+01 1.03926e+02 3.20742e+01 5.39216e+01 6.67474e+01 4.10957e+01
1.56000e+03 6.10000e+01 8.96667e+01 1.28399e+02 5.09340e+01 5.42336e+01 6.71707e+01 4.12964e+01
1.60000e+03 6.16667e+01 9.83333e+01 1.24845e+02 7.18213e+01 5.51180e+01 6.86792e+01 4.15568e+01
1.64000e+03 6.16667e+01 9.83333e+01 1.24845e+02 7.18213e+01 5.61657e+01 7.00366e+01 4.22947e+01
1.68000e+03 6.26667e+01 1.21333e+02 1.63739e+02 7.89279e+01 5.73511e+01 7.14954e+01 4.32068e+01
1.72000e+03 6.26667e+01 1.21333e+02 1.63739e+02 7.89279e+01 5.88305e+01 7.35146e+01 4.41463e+01
1.76000e+03 6.30000e+01 1.08000e+02 1.65989e+02 5.00115e+01 6.00170e+01 7.55379e+01 4.44961e+01
1.80000e+03 6.40000e+01 1.24000e+02 1.85471e+02 6.25291e+01 6.12965e+01 7.78606e+01 4.47324e+01
1.84000e+03 6.43333e+01 1.54333e+02 1.74372e+02 1.34294e+02 6.28162e+01 8.01187e+01 4.55138e+01
1.88000e+03 6.46667e+01 1.05000e+02 1.59166e+02 5.08336e+01 6.39700e+01 8.05566e+01 4.73834e+01
1.92000e+03 6.50000e+01 1.33333e+02 1.50350e+02 1.16317e+02 6.54076e+01 8.16423e+01 4.91728e+01
1.96000e+03 6.53333e+01 1.48000e+02 1.85211e+02 1.10789e+02 6.70846e+01 8.31393e+01 5.10299e+01
2.00000e+03 6.56667e+01 1.43667e+02 1.83502e+02 1.03831e+02 6.86086e+01 8.46450e+01 5.25723e+01
2.04000e+03 6.60000e+01 1.31667e+02 1.82292e+02 8.10417e+01 6.98391e+01 8.57110e+01 5.39672e+01
2.08000e+03 6.63333e+01 1.51333e+02 2.03489e+02 9.91776e+01 7.11164e+01 8.67554e+01 5.54775e+01
2.12000e+03 6.66667e+01 1.41667e+02 2.07283e+02 7.60499e+01 7.24413e+01 8.74140e+01 5.74686e+01
2.16000e+03 6.76667e+01 1.09333e+02 1.76536e+02 4.21305e+01 7.31905e+01 8.71925e+01 5.91884e+01
2.20000e+03 6.80000e+01 1.23000e+02 1.71642e+02 7.43585e+01 7.40302e+01 8.72064e+01 6.08540e+01
2.24000e+03 6.83333e+01 1.18333e+02 1.73253e+02 6.34132e+01 7.48592e+01 8.72921e+01 6.24263e+01
2.28000e+03 6.93333e+01 1.45667e+02 1.99110e+02 9.22230e+01 7.58515e+01 8.75593e+01 6.41437e+01
2.32000e+03 6.93333e+01 1.45667e+02 1.99110e+02 9.22230e+01 7.70501e+01 8.81923e+01 6.59078e+01
2.36000e+03 6.96667e+01 1.55000e+02 1.95915e+02 1.14085e+02 7.82869e+01 8.89492e+01 6.76246e+01
2.40000e+03 6.96667e+01 1.55000e+02 1.95915e+02 1.14085e+02 7.95602e+01 8.98056e+01 6.93147e+01
2.44000e+03 7.00000e+01 1.54667e+02 1.95511e+02 1.13823e+02 8.07891e+01 9.06675e+01 7.09107e+01
2.48000e+03 7.06667e+01 1.48667e+02 1.97495e+02 9.98382e+01 8.18795e+01 9.14638e+01 7.22953e+01
2.52000e+03 7.06667e+01 1.48667e+02 1.97495e+02 9.98382e+01 8.29355e+01 9.22968e+01 7.35741e+01
2.56000e+03 7.10000e+01 1.57667e+02 1.94602e+02 1.20731e+02 8.40986e+01 9.32412e+01 7.49559e+01
2.60000e+03 7.13333e+01 1.23333e+02 1.81260e+02 6.54062e+01 8.50945e+01 9.38761e+01 7.63129e+01
2.64000e+03 7.16667e+01 1.38333e+02 1.96690e+02 7.99762e+01 8.57283e+01 9.36105e+01 7.78461e+01
2.68000e+03 7.23333e+01 1.77667e+02 1.96039e+02 1.59294e+02 8.69492e+01 9.44914e+01 7.94070e+01
2.72000e+03 7.23333e+01 1.77667e+02 1.96039e+02 1.59294e+02 8.82784e+01 9.57033e+01 8.08536e+01
2.76000e+03 7.23333e+01 1.77667e+02 1.96039e+02 1.59294e+02 8.95692e+01 9.68897e+01 8.22487e+01
2.80000e+03 7.26667e+01 1.80333e+02 1.95528e+02 1.65138e+02 9.08327e+01 9.80540e+01 8.36115e+01
2.84000e+03 7.30000e+01 1.54000e+02 1.95721e+02 1.12279e+02 9.19964e+01 9.89769e+01 8.50160e+01
2.88000e+03 7.33333e+01 1.54000e+02 1.95721e+02 1.12279e+02 9.28547e+01 9.92244e+01 8.64851e+01
2.92000e+03 7.33333e+01 1.54000e+02 1.95721e+02 1.12279e+02 9.36895e+01 9.94766e+01 8.79024e+01
2.96000e+03 7.40000e+01 1.36667e+02 2.20640e+02 5.26931e+01 9.47564e+01 1.00723e+02 8.87895e+01
3.00000e+03 7.43333e+01 1.97333e+02 2.01105e+02 1.93562e+02 9.59180e+01 1.01956e+02 8.98802e+01
3.04000e+03 7.43333e+01 1.97333e+02 2.01105e+02 1.93562e+02 9.72480e+01 1.03159e+02 9.13372e+01
3.08000e+03 7.46667e+01 1.97333e+02 2.01105e+02 1.93562e+02 9.85435e+01 1.04331e+02 9.27563e+01
3.12000e+03 7.46667e+01 1.97333e+02 2.01105e+02 1.93562e+02 9.98062e+01 1.05473e+02 9.41392e+01
3.16000e+03 7.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.01070e+02 1.06666e+02 9.54749e+01
3.20000e+03 7.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.02303e+02 1.07829e+02 9.67772e+01
3.24000e+03 7.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.03506e+02 1.08963e+02 9.80480e+01
3.28000e+03 7.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.04679e+02 1.10070e+02 9.92874e+01
3.32000e+03 7.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.05824e+02 1.11150e+02 1.00497e+02
3.36000e+03 7.60000e+01 1.98000e+02 2.00828e+02 1.95172e+02 1.06918e+02 1.12149e+02 1.01687e+02
3.40000e+03 7.63333e+01 1.98000e+02 2.00828e+02 1.95172e+02 1.07986e+02 1.13124e+02 1.02848e+02
3.44000e+03 7.63333e+01 1.98000e+02 2.00828e+02 1.95172e+02 1.09030e+02 1.14077e+02 1.03983e+02
3.48000e+03 7.66667e+01 1.98000e+02 2.00828e+02 1.95172e+02 1.10050e+02 1.15007e+02 1.05092e+02
3.52000e+03 7.70000e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.11007e+02 1.15824e+02 1.06190e+02
3.56000e+03 7.70000e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.11825e+02 1.16345e+02 1.07305e+02
3.60000e+03 7.73333e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.12624e+02 1.16855e+02 1.08393e+02
3.64000e+03 7.73333e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.13406e+02 1.17357e+02 1.09456e+02
3.68000e+03 7.80000e+01 1.61333e+02 2.16016e+02 1.06650e+02 1.14049e+02 1.17563e+02 1.10534e+02
3.72000e+03 7.80000e+01 1.61333e+02 2.16016e+02 1.06650e+02 1.14556e+02 1.17496e+02 1.11616e+02
3.76000e+03 7.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.15154e+02 1.17679e+02 1.12630e+02
3.80000e+03 7.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.16046e+02 1.18543e+02 1.13548e+02
3.84000e+03 7.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.16918e+02 1.19389e+02 1.14446e+02
3.88000e+03 7.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.17772e+02 1.20218e+02 1.15325e+02
3.92000e+03 7.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.18609e+02 1.21030e+02 1.16188e+02
3.96000e+03 7.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.19429e+02 1.21826e+02 1.17032e+02
4.00000e+03 7.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.20233e+02 1.22606e+02 1.17860e+02
4.04000e+03 7.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.21021e+02 1.23371e+02 1.18671e+02
4.08000e+03 8.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.21793e+02 1.24120e+02 1.19466e+02
4.12000e+03 8.00000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.22550e+02 1.24854e+02 1.20246e+02
4.16000e+03 8.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.23293e+02 1.25575e+02 1.21011e+02
4.20000e+03 8.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.24022e+02 1.26282e+02 1.21762e+02
4.24000e+03 8.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.24737e+02 1.26976e+02 1.22498e+02
4.28000e+03 8.10000e+01 1.92000e+02 2.03314e+02 1.80686e+02 1.25383e+02 1.27603e+02 1.23164e+02
4.32000e+03 8.10000e+01 1.92000e+02 2.03314e+02 1.80686e+02 1.25998e+02 1.28203e+02 1.23794e+02
4.36000e+03 8.13333e+01 1.80000e+02 1.94967e+02 1.65033e+02 1.26575e+02 1.28734e+02 1.24416e+02
4.40000e+03 8.16667e+01 1.80000e+02 1.94967e+02 1.65033e+02 1.27060e+02 1.29071e+02 1.25049e+02
4.44000e+03 8.20000e+01 1.88000e+02 2.04971e+02 1.71029e+02 1.27554e+02 1.29416e+02 1.25691e+02
4.48000e+03 8.20000e+01 1.88000e+02 2.04971e+02 1.71029e+02 1.28092e+02 1.29798e+02 1.26386e+02
4.52000e+03 8.23333e+01 1.93000e+02 2.02899e+02 1.83101e+02 1.28632e+02 1.30200e+02 1.27064e+02
4.56000e+03 8.23333e+01 1.93000e+02 2.02899e+02 1.83101e+02 1.29195e+02 1.30672e+02 1.27719e+02
4.60000e+03 8.26667e+01 1.93000e+02 2.02899e+02 1.83101e+02 1.29749e+02 1.31136e+02 1.28361e+02
4.64000e+03 8.30000e+01 1.62000e+02 2.01825e+02 1.22175e+02 1.30226e+02 1.31531e+02 1.28922e+02
4.68000e+03 8.30000e+01 1.62000e+02 2.01825e+02 1.22175e+02 1.30497e+02 1.31787e+02 1.29208e+02
4.72000e+03 8.33333e+01 1.69000e+02 2.12841e+02 1.25159e+02 1.30808e+02 1.32232e+02 1.29385e+02
4.76000e+03 8.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.31324e+02 1.32788e+02 1.29859e+02
4.80000e+03 8.40000e+01 1.60333e+02 2.16430e+02 1.04236e+02 1.31648e+02 1.33272e+02 1.30023e+02
4.84000e+03 8.40000e+01 1.60333e+02 2.16430e+02 1.04236e+02 1.31884e+02 1.33797e+02 1.29970e+02
4.88000e+03 8.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.32360e+02 1.34343e+02 1.30377e+02
4.92000e+03 8.46667e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.32904e+02 1.34866e+02 1.30943e+02
4.96000e+03 8.50000e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.33439e+02 1.35377e+02 1.31501e+02
5.00000e+03 8.50000e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.34204e+02 1.36124e+02 1.32284e+02
5.04000e+03 8.50000e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.35704e+02 1.37616e+02 1.33792e+02
5.08000e+03 8.53333e+01 1.99333e+02 2.00276e+02 1.98391e+02 1.37193e+02 1.39117e+02 1.35268e+02
5.12000e+03 8.56667e+01 1.96333e+02 2.01519e+02 1.91148e+02 1.38661e+02 1.40560e+02 1.36763e+02
5.16000e+03 8.60000e+01 1.96333e+02 2.01519e+02 1.91148e+02 1.40136e+02 1.42005e+02 1.38267e+02
5.20000e+03 8.60000e+01 1.96333e+02 2.01519e+02 1.91148e+02 1.41615e+02 1.43442e+02 1.39787e+02
5.24000e+03 8.60000e+01 1.96333e+02 2.01519e+02 1.91148e+02 1.43084e+02 1.44878e+02 1.41290e+02
5.28000e+03 8.63333e+01 1.96333e+02 2.01519e+02 1.91148e+02 1.44565e+02 1.46317e+02 1.42813e+02
5.32000e+03 8.66667e+01 1.81333e+02 2.07732e+02 1.54935e+02 1.45885e+02 1.47426e+02 1.44344e+02
5.36000e+03 8.70000e+01 1.81333e+02 2.07732e+02 1.54935e+02 1.47223e+02 1.48570e+02 1.45877e+02
5.40000e+03 8.70000e+01 1.81333e+02 2.07732e+02 1.54935e+02 1.48521e+02 1.49735e+02 1.47307e+02
5.44000e+03 8.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.49851e+02 1.51091e+02 1.48611e+02
5.48000e+03 8.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.51275e+02 1.52526e+02 1.50024e+02
5.52000e+03 8.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.52627e+02 1.53946e+02 1.51307e+02
5.56000e+03 8.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.53879e+02 1.55245e+02 1.52512e+02
5.60000e+03 8.80000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.55172e+02 1.56455e+02 1.53889e+02
5.64000e+03 8.83333e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.56335e+02 1.57499e+02 1.55171e+02
5.68000e+03 8.86667e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.57536e+02 1.58614e+02 1.56458e+02
5.72000e+03 8.86667e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.58475e+02 1.59536e+02 1.57414e+02
5.76000e+03 8.90000e+01 1.88333e+02 2.04832e+02 1.71834e+02 1.59453e+02 1.60466e+02 1.58440e+02
5.80000e+03 8.93333e+01 1.99667e+02 2.00138e+02 1.99195e+02 1.60561e+02 1.61651e+02 1.59471e+02
5.84000e+03 8.93333e+01 1.99667e+02 2.00138e+02 1.99195e+02 1.61639e+02 1.62613e+02 1.60666e+02
5.88000e+03 8.96667e+01 1.99667e+02 2.00138e+02 1.99195e+02 1.62581e+02 1.63198e+02 1.61965e+02
5.92000e+03 8.96667e+01 1.99667e+02 2.00138e+02 1.99195e+02 1.63596e+02 1.63810e+02 1.63382e+02
5.96000e+03 9.00000e+01 1.99667e+02 2.00138e+02 1.99195e+02 1.64553e+02 1.64805e+02 1.64300e+02
6.00000e+03 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.65579e+02 1.65828e+02 1.65331e+02
6.04000e+03 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.66676e+02 1.66853e+02 1.66499e+02
6.08000e+03 9.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.67880e+02 1.68108e+02 1.67652e+02
6.12000e+03 9.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.68897e+02 1.69460e+02 1.68335e+02
6.16000e+03 9.10000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.69747e+02 1.70667e+02 1.68826e+02
6.20000e+03 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.70528e+02 1.71736e+02 1.69320e+02
6.24000e+03 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.71497e+02 1.73025e+02 1.69968e+02
6.28000e+03 9.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.72358e+02 1.74305e+02 1.70411e+02
6.32000e+03 9.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.73206e+02 1.75651e+02 1.70761e+02
6.36000e+03 9.20000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.74017e+02 1.77024e+02 1.71010e+02
6.40000e+03 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.74766e+02 1.78337e+02 1.71195e+02
6.44000e+03 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.75493e+02 1.79619e+02 1.71367e+02
6.48000e+03 9.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.76426e+02 1.80774e+02 1.72078e+02
6.52000e+03 9.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.77450e+02 1.81929e+02 1.72971e+02
6.56000e+03 9.30000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78521e+02 1.83114e+02 1.73927e+02
6.60000e+03 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79402e+02 1.84294e+02 1.74510e+02
6.64000e+03 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.80215e+02 1.85315e+02 1.75116e+02
6.68000e+03 9.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.80965e+02 1.86270e+02 1.75660e+02
6.72000e+03 9.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81595e+02 1.87212e+02 1.75978e+02
6.76000e+03 9.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82304e+02 1.88343e+02 1.76265e+02
6.80000e+03 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82961e+02 1.89498e+02 1.76423e+02
6.84000e+03 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83508e+02 1.90448e+02 1.76568e+02
6.88000e+03 9.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.84169e+02 1.90960e+02 1.77378e+02
6.92000e+03 9.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.84703e+02 1.91481e+02 1.77924e+02
6.96000e+03 9.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85119e+02 1.91935e+02 1.78302e+02
7.00000e+03 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85569e+02 1.92485e+02 1.78654e+02
7.04000e+03 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86116e+02 1.93062e+02 1.79170e+02
7.08000e+03 9.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86623e+02 1.93567e+02 1.79679e+02
7.12000e+03 9.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87090e+02 1.93833e+02 1.80347e+02
7.16000e+03 9.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87785e+02 1.94192e+02 1.81378e+02
7.20000e+03 9.63333e+01 1.98667e+02 2.00552e+02 1.96781e+02 1.88423e+02 1.94549e+02 1.82298e+02
7.24000e+03 9.63333e+01 1.98667e+02 2.00552e+02 1.96781e+02 1.89047e+02 1.94918e+02 1.83176e+02
7.28000e+03 9.66667e+01 1.98667e+02 2.00552e+02 1.96781e+02 1.89583e+02 1.95187e+02 1.83979e+02
7.32000e+03 9.66667e+01 1.98667e+02 2.00552e+02 1.96781e+02 1.90007e+02 1.95408e+02 1.84607e+02
7.36000e+03 9.70000e+01 1.98667e+02 2.00552e+02 1.96781e+02 1.90394e+02 1.95626e+02 1.85162e+02
7.40000e+03 9.73333e+01 1.93667e+02 2.02623e+02 1.84710e+02 1.90723e+02 1.95838e+02 1.85609e+02
7.44000e+03 9.73333e+01 1.93667e+02 2.02623e+02 1.84710e+02 1.91034e+02 1.96074e+02 1.85994e+02
7.48000e+03 9.76667e+01 1.93667e+02 2.02623e+02 1.84710e+02 1.91394e+02 1.96383e+02 1.86405e+02
7.52000e+03 9.76667e+01 1.93667e+02 2.02623e+02 1.84710e+02 1.91754e+02 1.96727e+02 1.86781e+02
7.56000e+03 9.80000e+01 1.93667e+02 2.02623e+02 1.84710e+02 1.92042e+02 1.97010e+02 1.87074e+02
7.60000e+03 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92449e+02 1.97269e+02 1.87630e+02
7.64000e+03 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93033e+02 1.97422e+02 1.88644e+02
7.68000e+03 9.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93290e+02 1.97541e+02 1.89039e+02
7.72000e+03 9.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93469e+02 1.97694e+02 1.89243e+02
7.76000e+03 9.90000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93647e+02 1.97853e+02 1.89442e+02
7.80000e+03 9.93333e+01 1.85667e+02 2.05937e+02 1.65396e+02 1.93706e+02 1.98055e+02 1.89357e+02
7.84000e+03 9.93333e+01 1.85667e+02 2.05937e+02 1.65396e+02 1.93801e+02 1.98215e+02 1.89388e+02
7.88000e+03 9.96667e+01 1.85667e+02 2.05937e+02 1.65396e+02 1.94055e+02 1.98313e+02 1.89797e+02
7.92000e+03 9.96667e+01 1.85667e+02 2.05937e+02 1.65396e+02 1.94308e+02 1.98414e+02 1.90202e+02
7.96000e+03 1.00333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.94447e+02 1.98774e+02 1.90121e+02
8.00000e+03 1.00333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.94513e+02 1.99013e+02 1.90012e+02
8.04000e+03 1.00333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.94457e+02 1.99036e+02 1.89877e+02
8.08000e+03 1.00667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.94401e+02 1.99059e+02 1.89742e+02
8.12000e+03 1.01000e+02 1.89667e+02 2.04280e+02 1.75053e+02 1.94341e+02 1.99084e+02 1.89598e+02
8.16000e+03 1.01333e+02 1.89667e+02 2.04280e+02 1.75053e+02 1.94258e+02 1.99117e+02 1.89399e+02
8.20000e+03 1.01333e+02 1.89667e+02 2.04280e+02 1.75053e+02 1.94175e+02 1.99151e+02 1.89199e+02
8.24000e+03 1.01333e+02 1.89667e+02 2.04280e+02 1.75053e+02 1.94093e+02 1.99185e+02 1.89000e+02
8.28000e+03 1.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94051e+02 1.99202e+02 1.88900e+02
8.32000e+03 1.02000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94051e+02 1.99202e+02 1.88900e+02
8.36000e+03 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94067e+02 1.99196e+02 1.88939e+02
8.40000e+03 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94083e+02 1.99189e+02 1.88977e+02
8.44000e+03 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94099e+02 1.99183e+02 1.89016e+02
8.48000e+03 1.03000e+02 1.93333e+02 2.02761e+02 1.83905e+02 1.94089e+02 1.99187e+02 1.88990e+02
8.52000e+03 1.03000e+02 1.93333e+02 2.02761e+02 1.83905e+02 1.94079e+02 1.99191e+02 1.88968e+02
8.56000e+03 1.03333e+02 1.93333e+02 2.02761e+02 1.83905e+02 1.94154e+02 1.99160e+02 1.89148e+02
8.60000e+03 1.03333e+02 1.93333e+02 2.02761e+02 1.83905e+02 1.94229e+02 1.99130e+02 1.89328e+02
8.64000e+03 1.03333e+02 1.93333e+02 2.02761e+02 1.83905e+02 1.94303e+02 1.99099e+02 1.89508e+02
8.68000e+03 1.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94522e+02 1.99009e+02 1.90035e+02
8.72000e+03 1.04000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94831e+02 1.98882e+02 1.90780e+02
8.76000e+03 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
8.80000e+03 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
8.84000e+03 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
8.88000e+03 1.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
8.92000e+03 1.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
8.96000e+03 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.00000e+03 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.04000e+03 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.08000e+03 1.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.12000e+03 1.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.16000e+03 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.20000e+03 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.24000e+03 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95063e+02 1.98787e+02 1.91339e+02
9.28000e+03 1.07000e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.95002e+02 1.98909e+02 1.91095e+02
9.32000e+03 1.07000e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.94957e+02 1.99059e+02 1.90854e+02
9.36000e+03 1.07333e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.94935e+02 1.99200e+02 1.90670e+02
9.40000e+03 1.07333e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.94986e+02 1.99314e+02 1.90658e+02
9.44000e+03 1.07667e+02 1.83000e+02 2.07042e+02 1.58958e+02 1.94994e+02 1.99412e+02 1.90576e+02
9.48000e+03 1.08000e+02 1.83000e+02 2.07042e+02 1.58958e+02 1.94954e+02 1.99429e+02 1.90479e+02
9.52000e+03 1.08000e+02 1.83000e+02 2.07042e+02 1.58958e+02 1.94904e+02 1.99449e+02 1.90359e+02
9.56000e+03 1.08667e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.94840e+02 1.99476e+02 1.90204e+02
9.60000e+03 1.08667e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.94824e+02 1.99482e+02 1.90166e+02
9.64000e+03 1.08667e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.94870e+02 1.99596e+02 1.90144e+02
9.68000e+03 1.09000e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.95102e+02 2.00041e+02 1.90163e+02
9.72000e+03 1.09000e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.95292e+02 2.00520e+02 1.90064e+02
9.76000e+03 1.09667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95274e+02 2.00668e+02 1.89880e+02
9.80000e+03 1.09667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95432e+02 2.01072e+02 1.89792e+02
9.84000e+03 1.09667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95669e+02 2.01626e+02 1.89712e+02
9.88000e+03 1.10000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95669e+02 2.01794e+02 1.89543e+02
9.92000e+03 1.10333e+02 1.92667e+02 2.03038e+02 1.82296e+02 1.95609e+02 2.01819e+02 1.89398e+02
9.96000e+03 1.10667e+02 1.92667e+02 2.03038e+02 1.82296e+02 1.95555e+02 2.01841e+02 1.89270e+02
1.00000e+04 1.10667e+02 1.92667e+02 2.03038e+02 1.82296e+02 1.95502e+02 2.01863e+02 1.89141e+02
1.00400e+04 1.10667e+02 1.92667e+02 2.03038e+02 1.82296e+02 1.95449e+02 2.01885e+02 1.89012e+02
1.00800e+04 1.11333e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95398e+02 2.01906e+02 1.88890e+02
1.01200e+04 1.11333e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95373e+02 2.01916e+02 1.88830e+02
1.01600e+04 1.11667e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95355e+02 2.01924e+02 1.88785e+02
1.02000e+04 1.11667e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95336e+02 2.01932e+02 1.88740e+02
1.02400e+04 1.11667e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95317e+02 2.01940e+02 1.88695e+02
1.02800e+04 1.12333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95307e+02 2.01944e+02 1.88669e+02
1.03200e+04 1.12333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95419e+02 2.01898e+02 1.88940e+02
1.03600e+04 1.12667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95531e+02 2.01851e+02 1.89210e+02
1.04000e+04 1.12667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95643e+02 2.01805e+02 1.89480e+02
1.04400e+04 1.12667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95680e+02 2.01789e+02 1.89571e+02
1.04800e+04 1.13333e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.95661e+02 2.01797e+02 1.89526e+02
1.05200e+04 1.13333e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.95643e+02 2.01805e+02 1.89480e+02
1.05600e+04 1.13667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.95624e+02 2.01813e+02 1.89435e+02
1.06000e+04 1.13667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.95605e+02 2.01820e+02 1.89390e+02
1.06400e+04 1.14000e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.95619e+02 2.01815e+02 1.89423e+02
1.06800e+04 1.14333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.95635e+02 2.01808e+02 1.89461e+02
1.07200e+04 1.14333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.95651e+02 2.01802e+02 1.89500e+02
1.07600e+04 1.14667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.95667e+02 2.01795e+02 1.89538e+02
1.08000e+04 1.14667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.95660e+02 2.01798e+02 1.89522e+02
1.08400e+04 1.15000e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.95556e+02 2.01841e+02 1.89271e+02
1.08800e+04 1.15333e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.95452e+02 2.01884e+02 1.89020e+02
1.09200e+04 1.15333e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.95348e+02 2.01927e+02 1.88769e+02
1.09600e+04 1.15667e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.95244e+02 2.01970e+02 1.88518e+02
1.10000e+04 1.16000e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95197e+02 2.01989e+02 1.88405e+02
1.10400e+04 1.16000e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95149e+02 2.02009e+02 1.88289e+02
1.10800e+04 1.16333e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95101e+02 2.02029e+02 1.88174e+02
1.11200e+04 1.16333e+02 1.94000e+02 2.02485e+02 1.85515e+02 1.95053e+02 2.02049e+02 1.88058e+02
1.11600e+04 1.17000e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.94985e+02 2.02077e+02 1.87894e+02
1.12000e+04 1.17000e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.94897e+02 2.02114e+02 1.87681e+02
1.12400e+04 1.17000e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.94809e+02 2.02150e+02 1.87469e+02
1.12800e+04 1.17333e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.94721e+02 2.02186e+02 1.87256e+02
1.13200e+04 1.17667e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.94644e+02 2.02219e+02 1.87069e+02
1.13600e+04 1.18000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.94599e+02 2.02237e+02 1.86960e+02
1.14000e+04 1.18000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.94553e+02 2.02256e+02 1.86851e+02
1.14400e+04 1.18000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.94508e+02 2.02275e+02 1.86741e+02
1.14800e+04 1.18333e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.94463e+02 2.02294e+02 1.86632e+02
1.15200e+04 1.18667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.94391e+02 2.02323e+02 1.86459e+02
1.15600e+04 1.19000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.94311e+02 2.02356e+02 1.86266e+02
1.16000e+04 1.19000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.94231e+02 2.02389e+02 1.86073e+02
1.16400e+04 1.19000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.94151e+02 2.02423e+02 1.85880e+02
1.16800e+04 1.19667e+02 1.95000e+02 2.02071e+02 1.87929e+02 1.94091e+02 2.02447e+02 1.85735e+02
1.17200e+04 1.19667e+02 1.95000e+02 2.02071e+02 1.87929e+02 1.94051e+02 2.02464e+02 1.85639e+02
1.17600e+04 1.20000e+02 1.95000e+02 2.02071e+02 1.87929e+02 1.94011e+02 2.02481e+02 1.85542e+02
1.18000e+04 1.20000e+02 1.95000e+02 2.02071e+02 1.87929e+02 1.93971e+02 2.02497e+02 1.85446e+02
1.18400e+04 1.20000e+02 1.95000e+02 2.02071e+02 1.87929e+02 1.93931e+02 2.02514e+02 1.85349e+02
1.18800e+04 1.20667e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.93869e+02 2.02539e+02 1.85199e+02
1.19200e+04 1.20667e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.93800e+02 2.02568e+02 1.85032e+02
1.19600e+04 1.21000e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.93731e+02 2.02597e+02 1.84864e+02
1.20000e+04 1.21000e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.93661e+02 2.02626e+02 1.84697e+02
1.20400e+04 1.21333e+02 1.86000e+02 2.05799e+02 1.66201e+02 1.93571e+02 2.02663e+02 1.84478e+02
1.20800e+04 1.21667e+02 1.86000e+02 2.05799e+02 1.66201e+02 1.93459e+02 2.02710e+02 1.84208e+02
1.21200e+04 1.21667e+02 1.86000e+02 2.05799e+02 1.66201e+02 1.93347e+02 2.02756e+02 1.83937e+02
1.21600e+04 1.22000e+02 1.86000e+02 2.05799e+02 1.66201e+02 1.93235e+02 2.02802e+02 1.83667e+02
1.22000e+04 1.22333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.93153e+02 2.02836e+02 1.83471e+02
1.22400e+04 1.22333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.93103e+02 2.02857e+02 1.83348e+02
1.22800e+04 1.22667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.93052e+02 2.02878e+02 1.83226e+02
1.23200e+04 1.22667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.93001e+02 2.02899e+02 1.83104e+02
1.23600e+04 1.23000e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.92951e+02 2.02920e+02 1.82981e+02
1.24000e+04 1.23333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.92920e+02 2.02933e+02 1.82907e+02
1.24400e+04 1.23333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.92909e+02 2.02937e+02 1.82882e+02
1.24800e+04 1.23667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.92899e+02 2.02941e+02 1.82856e+02
1.25200e+04 1.23667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.92888e+02 2.02946e+02 1.82830e+02
1.25600e+04 1.24333e+02 1.92000e+02 2.03314e+02 1.80686e+02 1.92875e+02 2.02951e+02 1.82800e+02
1.26000e+04 1.24333e+02 1.92000e+02 2.03314e+02 1.80686e+02 1.92811e+02 2.02978e+02 1.82645e+02
1.26400e+04 1.24333e+02 1.92000e+02 2.03314e+02 1.80686e+02 1.92747e+02 2.03004e+02 1.82491e+02
1.26800e+04 1.24667e+02 1.92000e+02 2.03314e+02 1.80686e+02 1.92683e+02 2.03031e+02 1.82336e+02
1.27200e+04 1.25000e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.92634e+02 2.03051e+02 1.82217e+02
1.27600e+04 1.25333e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.92629e+02 2.03053e+02 1.82204e+02
1.28000e+04 1.25333e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.92738e+02 2.03008e+02 1.82468e+02
1.28400e+04 1.25333e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.92847e+02 2.02963e+02 1.82732e+02
1.28800e+04 1.25667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.92957e+02 2.02917e+02 1.82996e+02
1.29200e+04 1.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93067e+02 2.02872e+02 1.83263e+02
1.29600e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93145e+02 2.02840e+02 1.83450e+02
1.30000e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93222e+02 2.02808e+02 1.83636e+02
1.30400e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93299e+02 2.02776e+02 1.83823e+02
1.30800e+04 1.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93377e+02 2.02743e+02 1.84010e+02
1.31200e+04 1.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93458e+02 2.02710e+02 1.84206e+02
1.31600e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93541e+02 2.02676e+02 1.84406e+02
1.32000e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93623e+02 2.02641e+02 1.84605e+02
1.32400e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93706e+02 2.02607e+02 1.84805e+02
1.32800e+04 1.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93747e+02 2.02590e+02 1.84905e+02
1.33200e+04 1.28000e+02 1.88333e+02 2.04832e+02 1.71834e+02 1.93724e+02 2.02600e+02 1.84848e+02
1.33600e+04 1.28333e+02 1.87333e+02 2.03173e+02 1.71494e+02 1.93625e+02 2.02628e+02 1.84621e+02
1.34000e+04 1.28333e+02 1.87333e+02 2.03173e+02 1.71494e+02 1.93523e+02 2.02653e+02 1.84394e+02
1.34400e+04 1.28333e+02 1.87333e+02 2.03173e+02 1.71494e+02 1.93422e+02 2.02678e+02 1.84166e+02
1.34800e+04 1.29000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.93371e+02 2.02682e+02 1.84059e+02
1.35200e+04 1.29000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.93416e+02 2.02647e+02 1.84185e+02
1.35600e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93467e+02 2.02621e+02 1.84313e+02
1.36000e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93521e+02 2.02599e+02 1.84442e+02
1.36400e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93574e+02 2.02577e+02 1.84571e+02
1.36800e+04 1.30000e+02 1.84000e+02 2.06627e+02 1.61373e+02 1.93542e+02 2.02590e+02 1.84494e+02
1.37200e+04 1.30000e+02 1.84000e+02 2.06627e+02 1.61373e+02 1.93414e+02 2.02643e+02 1.84185e+02
1.37600e+04 1.30333e+02 1.84000e+02 2.06627e+02 1.61373e+02 1.93286e+02 2.02696e+02 1.83876e+02
1.38000e+04 1.30333e+02 1.84000e+02 2.06627e+02 1.61373e+02 1.93158e+02 2.02749e+02 1.83567e+02
1.38400e+04 1.30667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.93055e+02 2.02792e+02 1.83319e+02
1.38800e+04 1.31000e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92978e+02 2.02824e+02 1.83132e+02
1.39200e+04 1.31000e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92901e+02 2.02856e+02 1.82945e+02
1.39600e+04 1.31333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92823e+02 2.02888e+02 1.82759e+02
1.40000e+04 1.31667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92746e+02 2.02920e+02 1.82572e+02
1.40400e+04 1.31667e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92669e+02 2.02952e+02 1.82385e+02
1.40800e+04 1.32000e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92591e+02 2.02984e+02 1.82199e+02
1.41200e+04 1.32000e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92514e+02 2.03016e+02 1.82012e+02
1.41600e+04 1.32333e+02 1.90333e+02 2.04004e+02 1.76663e+02 1.92437e+02 2.03048e+02 1.81825e+02
1.42000e+04 1.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92417e+02 2.03056e+02 1.81779e+02
1.42400e+04 1.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92417e+02 2.03056e+02 1.81779e+02
1.42800e+04 1.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92527e+02 2.03011e+02 1.82043e+02
1.43200e+04 1.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92636e+02 2.02966e+02 1.82306e+02
1.43600e+04 1.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92745e+02 2.02920e+02 1.82570e+02
1.44000e+04 1.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92855e+02 2.02875e+02 1.82834e+02
1.44400e+04 1.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.92991e+02 2.02819e+02 1.83163e+02
1.44800e+04 1.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93127e+02 2.02762e+02 1.83491e+02
1.45200e+04 1.34000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93263e+02 2.02706e+02 1.83819e+02
1.45600e+04 1.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93383e+02 2.02656e+02 1.84109e+02
1.46000e+04 1.34667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.93405e+02 2.02647e+02 1.84162e+02
1.46400e+04 1.34667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.93410e+02 2.02645e+02 1.84175e+02
1.46800e+04 1.35000e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.93415e+02 2.02643e+02 1.84188e+02
1.47200e+04 1.35000e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.93421e+02 2.02641e+02 1.84201e+02
1.47600e+04 1.35667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.93465e+02 2.02622e+02 1.84307e+02
1.48000e+04 1.35667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.93539e+02 2.02591e+02 1.84487e+02
1.48400e+04 1.35667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.93614e+02 2.02560e+02 1.84668e+02
1.48800e+04 1.36000e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.93689e+02 2.02530e+02 1.84848e+02
1.49200e+04 1.36000e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.93747e+02 2.02505e+02 1.84989e+02
1.49600e+04 1.36667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.93802e+02 2.02483e+02 1.85121e+02
1.50000e+04 1.36667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.93858e+02 2.02459e+02 1.85257e+02
1.50400e+04 1.36667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.93914e+02 2.02436e+02 1.85392e+02
1.50800e+04 1.37000e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.93967e+02 2.02414e+02 1.85521e+02
1.51200e+04 1.37000e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.94013e+02 2.02395e+02 1.85630e+02
1.51600e+04 1.37667e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.94015e+02 2.02394e+02 1.85636e+02
1.52000e+04 1.37667e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.93975e+02 2.02411e+02 1.85540e+02
1.52400e+04 1.37667e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.93935e+02 2.02427e+02 1.85443e+02
1.52800e+04 1.38000e+02 1.89000e+02 2.04556e+02 1.73444e+02 1.93887e+02 2.02447e+02 1.85327e+02
1.53200e+04 1.38333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.93875e+02 2.02452e+02 1.85298e+02
1.53600e+04 1.38667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.93902e+02 2.02441e+02 1.85363e+02
1.54000e+04 1.38667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.93929e+02 2.02430e+02 1.85427e+02
1.54400e+04 1.38667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.93955e+02 2.02419e+02 1.85492e+02
1.54800e+04 1.39000e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.93963e+02 2.02416e+02 1.85511e+02
1.55200e+04 1.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93977e+02 2.02410e+02 1.85543e+02
1.55600e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.93995e+02 2.02403e+02 1.85588e+02
1.56000e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94014e+02 2.02395e+02 1.85633e+02
1.56400e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94047e+02 2.02381e+02 1.85714e+02
1.56800e+04 1.40000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94125e+02 2.02349e+02 1.85900e+02
1.57200e+04 1.40333e+02 1.94667e+02 2.02209e+02 1.87124e+02 1.94181e+02 2.02326e+02 1.86036e+02
1.57600e+04 1.40667e+02 1.94667e+02 2.02209e+02 1.87124e+02 1.94215e+02 2.02311e+02 1.86119e+02
1.58000e+04 1.40667e+02 1.94667e+02 2.02209e+02 1.87124e+02 1.94250e+02 2.02297e+02 1.86203e+02
1.58400e+04 1.40667e+02 1.94667e+02 2.02209e+02 1.87124e+02 1.94314e+02 2.02271e+02 1.86357e+02
1.58800e+04 1.41000e+02 1.94667e+02 2.02209e+02 1.87124e+02 1.94378e+02 2.02244e+02 1.86512e+02
1.59200e+04 1.41333e+02 1.93667e+02 2.02623e+02 1.84710e+02 1.94434e+02 2.02221e+02 1.86647e+02
1.59600e+04 1.41667e+02 1.93667e+02 2.02623e+02 1.84710e+02 1.94490e+02 2.02198e+02 1.86782e+02
1.60000e+04 1.41667e+02 1.93667e+02 2.02623e+02 1.84710e+02 1.94487e+02 2.02199e+02 1.86776e+02
1.60400e+04 1.41667e+02 1.93667e+02 2.02623e+02 1.84710e+02 1.94485e+02 2.02200e+02 1.86770e+02
1.60800e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94495e+02 2.02196e+02 1.86794e+02
1.61200e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94543e+02 2.02176e+02 1.86910e+02
1.61600e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94611e+02 2.02148e+02 1.87074e+02
1.62000e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94699e+02 2.02111e+02 1.87286e+02
1.62400e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94787e+02 2.02075e+02 1.87499e+02
1.62800e+04 1.43333e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.94874e+02 2.02039e+02 1.87709e+02
1.63200e+04 1.43333e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.94949e+02 2.02008e+02 1.87890e+02
1.63600e+04 1.43667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.94991e+02 2.01990e+02 1.87993e+02
1.64000e+04 1.43667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.95034e+02 2.01972e+02 1.88096e+02
1.64400e+04 1.43667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.95077e+02 2.01955e+02 1.88199e+02
1.64800e+04 1.44333e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.95118e+02 2.01938e+02 1.88298e+02
1.65200e+04 1.44333e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.95184e+02 2.01910e+02 1.88458e+02
1.65600e+04 1.44667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.95259e+02 2.01879e+02 1.88638e+02
1.66000e+04 1.44667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.95333e+02 2.01848e+02 1.88818e+02
1.66400e+04 1.44667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.95408e+02 2.01817e+02 1.88999e+02
1.66800e+04 1.45333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.95460e+02 2.01796e+02 1.89124e+02
1.67200e+04 1.45333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.95489e+02 2.01784e+02 1.89195e+02
1.67600e+04 1.45667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.95519e+02 2.01772e+02 1.89266e+02
1.68000e+04 1.45667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.95548e+02 2.01759e+02 1.89337e+02
1.68400e+04 1.45667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.95577e+02 2.01747e+02 1.89407e+02
1.68800e+04 1.46333e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.95619e+02 2.01730e+02 1.89509e+02
1.69200e+04 1.46333e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.95659e+02 2.01713e+02 1.89605e+02
1.69600e+04 1.46667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.95699e+02 2.01697e+02 1.89702e+02
1.70000e+04 1.46667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.95739e+02 2.01680e+02 1.89798e+02
1.70400e+04 1.46667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.95801e+02 2.01655e+02 1.89947e+02
1.70800e+04 1.47333e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.95895e+02 2.01616e+02 1.90175e+02
1.71200e+04 1.47333e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.95994e+02 2.01575e+02 1.90413e+02
1.71600e+04 1.47667e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96093e+02 2.01534e+02 1.90651e+02
1.72000e+04 1.47667e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96166e+02 2.01503e+02 1.90829e+02
1.72400e+04 1.47667e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96214e+02 2.01484e+02 1.90944e+02
1.72800e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96275e+02 2.01458e+02 1.91092e+02
1.73200e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96337e+02 2.01433e+02 1.91241e+02
1.73600e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96398e+02 2.01407e+02 1.91389e+02
1.74000e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96459e+02 2.01382e+02 1.91537e+02
1.74400e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96521e+02 2.01357e+02 1.91685e+02
1.74800e+04 1.49333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96571e+02 2.01336e+02 1.91807e+02
1.75200e+04 1.49333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96622e+02 2.01315e+02 1.91929e+02
1.75600e+04 1.49667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96675e+02 2.01293e+02 1.92057e+02
1.76000e+04 1.49667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96728e+02 2.01271e+02 1.92185e+02
1.76400e+04 1.49667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96781e+02 2.01249e+02 1.92314e+02
1.76800e+04 1.50333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.96808e+02 2.01238e+02 1.92378e+02
1.77200e+04 1.50333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.96820e+02 2.01233e+02 1.92407e+02
1.77600e+04 1.50667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.96788e+02 2.01246e+02 1.92330e+02
1.78000e+04 1.50667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.96756e+02 2.01259e+02 1.92253e+02
1.78400e+04 1.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96743e+02 2.01265e+02 1.92221e+02
1.78800e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96748e+02 2.01262e+02 1.92234e+02
1.79200e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96752e+02 2.01261e+02 1.92243e+02
1.79600e+04 1.51667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96738e+02 2.01237e+02 1.92239e+02
1.80000e+04 1.51667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96719e+02 2.01206e+02 1.92233e+02
1.80400e+04 1.52000e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96701e+02 2.01174e+02 1.92227e+02
1.80800e+04 1.52333e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96682e+02 2.01143e+02 1.92221e+02
1.81200e+04 1.52333e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96663e+02 2.01112e+02 1.92215e+02
1.81600e+04 1.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96663e+02 2.01112e+02 1.92215e+02
1.82000e+04 1.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96663e+02 2.01112e+02 1.92215e+02
1.82400e+04 1.53000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96663e+02 2.01112e+02 1.92215e+02
1.82800e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96663e+02 2.01112e+02 1.92215e+02
1.83200e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96687e+02 2.01102e+02 1.92271e+02
1.83600e+04 1.53667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96767e+02 2.01043e+02 1.92492e+02
1.84000e+04 1.53667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96850e+02 2.00987e+02 1.92713e+02
1.84400e+04 1.54000e+02 1.96333e+02 1.99201e+02 1.93466e+02 1.96927e+02 2.00933e+02 1.92922e+02
1.84800e+04 1.54333e+02 1.96333e+02 1.99201e+02 1.93466e+02 1.96976e+02 2.00891e+02 1.93061e+02
1.85200e+04 1.54333e+02 1.96333e+02 1.99201e+02 1.93466e+02 1.96955e+02 2.00878e+02 1.93032e+02
1.85600e+04 1.54667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96946e+02 2.00885e+02 1.93007e+02
1.86000e+04 1.54667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96935e+02 2.00890e+02 1.92981e+02
1.86400e+04 1.55000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96930e+02 2.00892e+02 1.92968e+02
1.86800e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96962e+02 2.00879e+02 1.93045e+02
1.87200e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97090e+02 2.00826e+02 1.93354e+02
1.87600e+04 1.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97218e+02 2.00773e+02 1.93663e+02
1.88000e+04 1.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97346e+02 2.00721e+02 1.93971e+02
1.88400e+04 1.56000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97449e+02 2.00678e+02 1.94219e+02
1.88800e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97526e+02 2.00647e+02 1.94405e+02
1.89200e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97603e+02 2.00615e+02 1.94592e+02
1.89600e+04 1.56667e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97625e+02 2.00494e+02 1.94755e+02
1.90000e+04 1.56667e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97646e+02 2.00375e+02 1.94917e+02
1.90400e+04 1.57000e+02 1.90000e+02 1.98602e+02 1.81398e+02 1.97655e+02 2.00264e+02 1.95046e+02
1.90800e+04 1.57333e+02 1.90000e+02 1.98602e+02 1.81398e+02 1.97653e+02 2.00161e+02 1.95145e+02
1.91200e+04 1.57667e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97692e+02 2.00120e+02 1.95264e+02
1.91600e+04 1.57667e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97745e+02 2.00100e+02 1.95391e+02
1.92000e+04 1.57667e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97741e+02 2.00102e+02 1.95380e+02
1.92400e+04 1.58000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.92800e+04 1.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.93200e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.93600e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.94000e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.94400e+04 1.59000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.94800e+04 1.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.95200e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.95600e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97735e+02 2.00104e+02 1.95365e+02
1.96000e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97785e+02 2.00085e+02 1.95484e+02
1.96400e+04 1.60000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97851e+02 2.00060e+02 1.95643e+02
1.96800e+04 1.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97918e+02 2.00035e+02 1.95801e+02
1.97200e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97985e+02 2.00010e+02 1.95959e+02
1.97600e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98021e+02 1.99997e+02 1.96044e+02
1.98000e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98026e+02 1.99995e+02 1.96057e+02
1.98400e+04 1.61000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98031e+02 1.99993e+02 1.96070e+02
1.98800e+04 1.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98037e+02 1.99991e+02 1.96082e+02
1.99200e+04 1.61667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98028e+02 1.99970e+02 1.96086e+02
1.99600e+04 1.61667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98013e+02 1.99944e+02 1.96083e+02
2.00000e+04 1.61667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.97997e+02 1.99918e+02 1.96076e+02
2.00400e+04 1.62000e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.97981e+02 1.99893e+02 1.96069e+02
2.00800e+04 1.62333e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.97965e+02 1.99869e+02 1.96062e+02
2.01200e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97963e+02 1.99862e+02 1.96065e+02
2.01600e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98009e+02 1.99847e+02 1.96171e+02
2.02000e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98097e+02 1.99818e+02 1.96375e+02
2.02400e+04 1.63000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98185e+02 1.99791e+02 1.96578e+02
2.02800e+04 1.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98273e+02 1.99765e+02 1.96780e+02
2.03200e+04 1.63667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.98302e+02 1.99730e+02 1.96874e+02
2.03600e+04 1.63667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.98286e+02 1.99700e+02 1.96872e+02
2.04000e+04 1.63667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.98270e+02 1.99670e+02 1.96870e+02
2.04400e+04 1.64000e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.98254e+02 1.99643e+02 1.96865e+02
2.04800e+04 1.64333e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.98238e+02 1.99617e+02 1.96859e+02
2.05200e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98243e+02 1.99616e+02 1.96871e+02
2.05600e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98243e+02 1.99616e+02 1.96871e+02
2.06000e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98243e+02 1.99616e+02 1.96871e+02
2.06400e+04 1.65000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98243e+02 1.99616e+02 1.96871e+02
2.06800e+04 1.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98243e+02 1.99616e+02 1.96871e+02
2.07200e+04 1.65667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.98235e+02 1.99588e+02 1.96883e+02
2.07600e+04 1.65667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.98249e+02 1.99561e+02 1.96937e+02
2.08000e+04 1.65667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.98262e+02 1.99539e+02 1.96985e+02
2.08400e+04 1.66000e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.98275e+02 1.99522e+02 1.97029e+02
2.08800e+04 1.66667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98291e+02 1.99512e+02 1.97071e+02
2.09200e+04 1.66667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98323e+02 1.99512e+02 1.97135e+02
2.09600e+04 1.66667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98355e+02 1.99518e+02 1.97192e+02
2.10000e+04 1.66667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98387e+02 1.99531e+02 1.97244e+02
2.10400e+04 1.67000e+02 1.97000e+02 1.99944e+02 1.94056e+02 1.98415e+02 1.99548e+02 1.97283e+02
2.10800e+04 1.67667e+02 1.94000e+02 2.01118e+02 1.86882e+02 1.98417e+02 1.99562e+02 1.97273e+02
2.11200e+04 1.67667e+02 1.94000e+02 2.01118e+02 1.86882e+02 1.98369e+02 1.99557e+02 1.97181e+02
2.11600e+04 1.67667e+02 1.94000e+02 2.01118e+02 1.86882e+02 1.98321e+02 1.99554e+02 1.97089e+02
2.12000e+04 1.67667e+02 1.94000e+02 2.01118e+02 1.86882e+02 1.98273e+02 1.99551e+02 1.96995e+02
2.12400e+04 1.68000e+02 1.94333e+02 2.01651e+02 1.87015e+02 1.98227e+02 1.99551e+02 1.96904e+02
2.12800e+04 1.68667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.98225e+02 1.99550e+02 1.96901e+02
2.13200e+04 1.68667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.98225e+02 1.99550e+02 1.96901e+02
2.13600e+04 1.68667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.98225e+02 1.99550e+02 1.96901e+02
2.14000e+04 1.68667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.98225e+02 1.99550e+02 1.96901e+02
2.14400e+04 1.69000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98227e+02 1.99551e+02 1.96904e+02
2.14800e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98231e+02 1.99554e+02 1.96909e+02
2.15200e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98237e+02 1.99558e+02 1.96915e+02
2.15600e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98242e+02 1.99562e+02 1.96922e+02
2.16000e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98247e+02 1.99566e+02 1.96929e+02
2.16400e+04 1.70000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98253e+02 1.99570e+02 1.96936e+02
2.16800e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98261e+02 1.99576e+02 1.96945e+02
2.17200e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98271e+02 1.99584e+02 1.96958e+02
2.17600e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98282e+02 1.99593e+02 1.96971e+02
2.18000e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98293e+02 1.99601e+02 1.96984e+02
2.18400e+04 1.71000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98303e+02 1.99610e+02 1.96996e+02
2.18800e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98323e+02 1.99627e+02 1.97019e+02
2.19200e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98353e+02 1.99653e+02 1.97052e+02
2.19600e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98382e+02 1.99681e+02 1.97083e+02
2.20000e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98411e+02 1.99710e+02 1.97113e+02
2.20400e+04 1.72000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98441e+02 1.99740e+02 1.97142e+02
2.20800e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98458e+02 1.99758e+02 1.97158e+02
2.21200e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98471e+02 1.99772e+02 1.97170e+02
2.21600e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98485e+02 1.99787e+02 1.97182e+02
2.22000e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98498e+02 1.99802e+02 1.97194e+02
2.22400e+04 1.73000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.22800e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.23200e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.23600e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.24000e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.24400e+04 1.74000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98511e+02 1.99817e+02 1.97205e+02
2.24800e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98522e+02 1.99830e+02 1.97214e+02
2.25200e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98533e+02 1.99842e+02 1.97223e+02
2.25600e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98543e+02 1.99855e+02 1.97231e+02
2.26000e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98554e+02 1.99868e+02 1.97240e+02
2.26400e+04 1.75000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98565e+02 1.99881e+02 1.97248e+02
2.26800e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98602e+02 1.99928e+02 1.97276e+02
2.27200e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98639e+02 1.99977e+02 1.97301e+02
2.27600e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98677e+02 2.00029e+02 1.97325e+02
2.28000e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98714e+02 2.00082e+02 1.97346e+02
2.28400e+04 1.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98733e+02 2.00109e+02 1.97357e+02
2.28800e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98733e+02 2.00109e+02 1.97357e+02
2.29200e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98733e+02 2.00109e+02 1.97357e+02
2.29600e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98747e+02 2.00103e+02 1.97390e+02
2.30000e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98765e+02 2.00096e+02 1.97435e+02
2.30400e+04 1.77000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98784e+02 2.00089e+02 1.97479e+02
2.30800e+04 1.77667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.98797e+02 2.00084e+02 1.97511e+02
2.31200e+04 1.77667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.98811e+02 2.00079e+02 1.97543e+02
2.31600e+04 1.77667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.98805e+02 2.00081e+02 1.97530e+02
2.32000e+04 1.77667e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.98800e+02 2.00083e+02 1.97517e+02
2.32400e+04 1.78000e+02 1.99333e+02 2.00276e+02 1.98391e+02 1.98795e+02 2.00085e+02 1.97505e+02
2.32800e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98795e+02 2.00085e+02 1.97505e+02
2.33200e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98795e+02 2.00085e+02 1.97505e+02
2.33600e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98813e+02 2.00077e+02 1.97549e+02
2.34000e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98832e+02 2.00070e+02 1.97594e+02
2.34400e+04 1.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98856e+02 2.00071e+02 1.97641e+02
2.34800e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98885e+02 2.00079e+02 1.97692e+02
2.35200e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98915e+02 2.00087e+02 1.97742e+02
2.35600e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98925e+02 2.00103e+02 1.97748e+02
2.36000e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98936e+02 2.00119e+02 1.97753e+02
2.36400e+04 1.80000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.36800e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.37200e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.37600e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.38000e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.38400e+04 1.81000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.38800e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.39200e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98941e+02 2.00127e+02 1.97756e+02
2.39600e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98997e+02 2.00105e+02 1.97890e+02
2.40000e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99053e+02 2.00083e+02 1.98024e+02
2.40400e+04 1.82000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99121e+02 2.00079e+02 1.98164e+02
2.40800e+04 1.82667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.99199e+02 2.00093e+02 1.98304e+02
2.41200e+04 1.82667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.99234e+02 2.00125e+02 1.98343e+02
2.41600e+04 1.82667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.99255e+02 2.00164e+02 1.98347e+02
2.42000e+04 1.82667e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.99277e+02 2.00204e+02 1.98350e+02
2.42400e+04 1.83000e+02 1.99667e+02 2.00138e+02 1.99195e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.42800e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.43200e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.43600e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.44000e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.44400e+04 1.84000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99280e+02 2.00215e+02 1.98345e+02
2.44800e+04 1.84667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.99251e+02 2.00227e+02 1.98275e+02
2.45200e+04 1.84667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.99221e+02 2.00239e+02 1.98204e+02
2.45600e+04 1.84667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.99192e+02 2.00251e+02 1.98133e+02
2.46000e+04 1.84667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.99163e+02 2.00263e+02 1.98062e+02
2.46400e+04 1.85333e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99139e+02 2.00273e+02 1.98004e+02
2.46800e+04 1.85667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99131e+02 2.00276e+02 1.97985e+02
2.47200e+04 1.85667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99123e+02 2.00280e+02 1.97966e+02
2.47600e+04 1.85667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99115e+02 2.00283e+02 1.97946e+02
2.48000e+04 1.85667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99107e+02 2.00286e+02 1.97927e+02
2.48400e+04 1.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99101e+02 2.00289e+02 1.97913e+02
2.48800e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99101e+02 2.00289e+02 1.97913e+02
2.49200e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99115e+02 2.00283e+02 1.97946e+02
2.49600e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99133e+02 2.00275e+02 1.97991e+02
2.50000e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99152e+02 2.00267e+02 1.98037e+02
2.50400e+04 1.87333e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99165e+02 2.00250e+02 1.98079e+02
2.50800e+04 1.87667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99175e+02 2.00229e+02 1.98122e+02
2.51200e+04 1.87667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99172e+02 2.00214e+02 1.98130e+02
2.51600e+04 1.87667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99164e+02 2.00201e+02 1.98127e+02
2.52000e+04 1.87667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99156e+02 2.00189e+02 1.98123e+02
2.52400e+04 1.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99154e+02 2.00185e+02 1.98123e+02
2.52800e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99154e+02 2.00185e+02 1.98123e+02
2.53200e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99174e+02 2.00177e+02 1.98171e+02
2.53600e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99201e+02 2.00166e+02 1.98235e+02
2.54000e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99227e+02 2.00156e+02 1.98299e+02
2.54400e+04 1.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99254e+02 2.00145e+02 1.98363e+02
2.54800e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.55200e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.55600e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.56000e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.56400e+04 1.90333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.56800e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99281e+02 2.00134e+02 1.98427e+02
2.57200e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99310e+02 2.00122e+02 1.98498e+02
2.57600e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99339e+02 2.00110e+02 1.98568e+02
2.58000e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99369e+02 2.00098e+02 1.98639e+02
2.58400e+04 1.91333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99398e+02 2.00087e+02 1.98709e+02
2.58800e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99425e+02 2.00076e+02 1.98773e+02
2.59200e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99443e+02 2.00069e+02 1.98818e+02
2.59600e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99462e+02 2.00061e+02 1.98863e+02
2.60000e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99481e+02 2.00054e+02 1.98907e+02
2.60400e+04 1.92333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99503e+02 2.00052e+02 1.98954e+02
2.60800e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99539e+02 2.00048e+02 1.99030e+02
2.61200e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99587e+02 2.00039e+02 1.99135e+02
2.61600e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99635e+02 2.00031e+02 1.99240e+02
2.62000e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99683e+02 2.00022e+02 1.99345e+02
2.62400e+04 1.93333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99729e+02 2.00010e+02 1.99448e+02
2.62800e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99732e+02 2.00014e+02 1.99450e+02
2.63200e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99735e+02 2.00018e+02 1.99451e+02
2.63600e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99737e+02 2.00022e+02 1.99453e+02
2.64000e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99740e+02 2.00026e+02 1.99454e+02
2.64400e+04 1.94333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.64800e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.65200e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.65600e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.66000e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.66400e+04 1.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.66800e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.67200e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.67600e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.68000e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.68400e+04 1.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.68800e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.69200e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.69600e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.70000e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99741e+02 2.00027e+02 1.99455e+02
2.70400e+04 1.97333e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99737e+02 2.00028e+02 1.99445e+02
2.70800e+04 1.97667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99721e+02 2.00035e+02 1.99407e+02
2.71200e+04 1.97667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99705e+02 2.00041e+02 1.99368e+02
2.71600e+04 1.97667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99689e+02 2.00047e+02 1.99330e+02
2.72000e+04 1.97667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99673e+02 2.00054e+02 1.99291e+02
2.72400e+04 1.98333e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99657e+02 2.00060e+02 1.99253e+02
2.72800e+04 1.98667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99641e+02 2.00067e+02 1.99215e+02
2.73200e+04 1.98667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99625e+02 2.00073e+02 1.99176e+02
2.73600e+04 1.98667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99609e+02 2.00080e+02 1.99138e+02
2.74000e+04 1.98667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.99593e+02 2.00086e+02 1.99099e+02
2.74400e+04 1.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.74800e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.75200e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.75600e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.76000e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.76400e+04 2.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.76800e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.77200e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.77600e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.78000e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.78400e+04 2.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.78800e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.79200e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.79600e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.80000e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.80400e+04 2.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99589e+02 2.00088e+02 1.99089e+02
2.80800e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99594e+02 2.00086e+02 1.99102e+02
2.81200e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99599e+02 2.00084e+02 1.99115e+02
2.81600e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99605e+02 2.00081e+02 1.99128e+02
2.82000e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99610e+02 2.00079e+02 1.99141e+02
2.82400e+04 2.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.82800e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.83200e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.83600e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.84000e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.84400e+04 2.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.84800e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.85200e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.85600e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.86000e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.86400e+04 2.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.86800e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.87200e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.87600e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.88000e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.88400e+04 2.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99615e+02 2.00077e+02 1.99154e+02
2.88800e+04 2.06667e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.99533e+02 1.99938e+02 1.99129e+02
2.89200e+04 2.06667e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.99424e+02 1.99797e+02 1.99051e+02
2.89600e+04 2.06667e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.99315e+02 1.99718e+02 1.98911e+02
2.90000e+04 2.06667e+02 1.86333e+02 2.05661e+02 1.67006e+02 1.99205e+02 1.99689e+02 1.98722e+02
2.90400e+04 2.07667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.99158e+02 1.99687e+02 1.98629e+02
2.90800e+04 2.07667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.99134e+02 1.99689e+02 1.98579e+02
2.91200e+04 2.07667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.99110e+02 1.99694e+02 1.98526e+02
2.91600e+04 2.07667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.99086e+02 1.99699e+02 1.98473e+02
2.92000e+04 2.07667e+02 1.96667e+02 2.01381e+02 1.91953e+02 1.99062e+02 1.99705e+02 1.98419e+02
2.92400e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.92800e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.93200e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.93600e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.94000e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.94400e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99065e+02 1.99708e+02 1.98422e+02
2.94800e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99094e+02 1.99736e+02 1.98452e+02
2.95200e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99123e+02 1.99766e+02 1.98480e+02
2.95600e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99153e+02 1.99800e+02 1.98506e+02
2.96000e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99182e+02 1.99836e+02 1.98528e+02
2.96400e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99206e+02 1.99867e+02 1.98545e+02
2.96800e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99214e+02 1.99878e+02 1.98550e+02
2.97200e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99222e+02 1.99889e+02 1.98555e+02
2.97600e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99230e+02 1.99900e+02 1.98560e+02
2.98000e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99238e+02 1.99911e+02 1.98565e+02
2.98400e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 1.99920e+02 1.98568e+02
2.98800e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 1.99920e+02 1.98568e+02
2.99200e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 1.99920e+02 1.98568e+02
2.99600e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 1.99920e+02 1.98568e+02
3.00000e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 1.99920e+02 1.98568e+02
3.00400e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99250e+02 1.99932e+02 1.98568e+02
3.00800e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99258e+02 1.99947e+02 1.98569e+02
3.01200e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99266e+02 1.99963e+02 1.98569e+02
3.01600e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99274e+02 1.99979e+02 1.98569e+02
3.02000e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99282e+02 1.99995e+02 1.98569e+02
3.02400e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99284e+02 1.99999e+02 1.98569e+02
3.02800e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99284e+02 1.99999e+02 1.98569e+02
3.03200e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99284e+02 1.99999e+02 1.98569e+02
3.03600e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99284e+02 1.99999e+02 1.98569e+02
3.04000e+04 2.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99284e+02 1.99999e+02 1.98569e+02
3.04400e+04 2.14667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99276e+02 2.00002e+02 1.98550e+02
3.04800e+04 2.14667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99268e+02 2.00005e+02 1.98531e+02
3.05200e+04 2.14667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99260e+02 2.00008e+02 1.98512e+02
3.05600e+04 2.14667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99252e+02 2.00011e+02 1.98493e+02
3.06000e+04 2.14667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.06400e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.06800e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.07200e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.07600e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.08000e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.08400e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.08800e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.09200e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.09600e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.10000e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.10400e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.10800e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.11200e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.11600e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.12000e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.12400e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.12800e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.13200e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.13600e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.14000e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99244e+02 2.00014e+02 1.98474e+02
3.14400e+04 2.19667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99236e+02 2.00017e+02 1.98455e+02
3.14800e+04 2.19667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99228e+02 2.00020e+02 1.98436e+02
3.15200e+04 2.19667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99220e+02 2.00023e+02 1.98417e+02
3.15600e+04 2.19667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99212e+02 2.00026e+02 1.98398e+02
3.16000e+04 2.20000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99204e+02 2.00029e+02 1.98379e+02
3.16400e+04 2.20667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99196e+02 2.00032e+02 1.98360e+02
3.16800e+04 2.20667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99188e+02 2.00035e+02 1.98341e+02
3.17200e+04 2.20667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99180e+02 2.00038e+02 1.98322e+02
3.17600e+04 2.20667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.99172e+02 2.00041e+02 1.98303e+02
3.18000e+04 2.21000e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.99157e+02 2.00047e+02 1.98267e+02
3.18400e+04 2.21667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.99119e+02 2.00061e+02 1.98178e+02
3.18800e+04 2.21667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.99082e+02 2.00075e+02 1.98089e+02
3.19200e+04 2.21667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.99045e+02 2.00090e+02 1.97999e+02
3.19600e+04 2.21667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.99007e+02 2.00105e+02 1.97910e+02
3.20000e+04 2.22000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98989e+02 2.00112e+02 1.97865e+02
3.20400e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98993e+02 2.00118e+02 1.97867e+02
3.20800e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99009e+02 2.00142e+02 1.97875e+02
3.21200e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99025e+02 2.00167e+02 1.97883e+02
3.21600e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99041e+02 2.00192e+02 1.97890e+02
3.22000e+04 2.23000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99057e+02 2.00217e+02 1.97896e+02
3.22400e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99073e+02 2.00243e+02 1.97903e+02
3.22800e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99089e+02 2.00269e+02 1.97908e+02
3.23200e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99105e+02 2.00295e+02 1.97914e+02
3.23600e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99121e+02 2.00322e+02 1.97919e+02
3.24000e+04 2.24000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99137e+02 2.00349e+02 1.97924e+02
3.24400e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.24800e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.25200e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.25600e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.26000e+04 2.25000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.26400e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.26800e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.27200e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.27600e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.28000e+04 2.26000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.28400e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.28800e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.29200e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.29600e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.30000e+04 2.27000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.30400e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.30800e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.31200e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.31600e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99141e+02 2.00356e+02 1.97925e+02
3.32000e+04 2.28000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.99098e+02 2.00374e+02 1.97822e+02
3.32400e+04 2.28667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.99013e+02 2.00409e+02 1.97616e+02
3.32800e+04 2.28667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.98927e+02 2.00444e+02 1.97410e+02
3.33200e+04 2.28667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.98842e+02 2.00480e+02 1.97204e+02
3.33600e+04 2.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98778e+02 2.00506e+02 1.97050e+02
3.34000e+04 2.29000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98778e+02 2.00506e+02 1.97050e+02
3.34400e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98778e+02 2.00506e+02 1.97050e+02
3.34800e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98778e+02 2.00506e+02 1.97050e+02
3.35200e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98778e+02 2.00506e+02 1.97050e+02
3.35600e+04 2.30000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98776e+02 2.00507e+02 1.97045e+02
3.36000e+04 2.30000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98768e+02 2.00510e+02 1.97026e+02
3.36400e+04 2.30667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98760e+02 2.00514e+02 1.97006e+02
3.36800e+04 2.30667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98752e+02 2.00517e+02 1.96987e+02
3.37200e+04 2.30667e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98744e+02 2.00520e+02 1.96968e+02
3.37600e+04 2.31000e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.98709e+02 2.00535e+02 1.96884e+02
3.38000e+04 2.31000e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.98648e+02 2.00560e+02 1.96736e+02
3.38400e+04 2.31667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.98587e+02 2.00585e+02 1.96588e+02
3.38800e+04 2.31667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.98607e+02 2.00577e+02 1.96638e+02
3.39200e+04 2.31667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.98655e+02 2.00557e+02 1.96754e+02
3.39600e+04 2.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98765e+02 2.00512e+02 1.97018e+02
3.40000e+04 2.32000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98874e+02 2.00466e+02 1.97282e+02
3.40400e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98921e+02 2.00447e+02 1.97396e+02
3.40800e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98948e+02 2.00436e+02 1.97460e+02
3.41200e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98975e+02 2.00425e+02 1.97525e+02
3.41600e+04 2.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99001e+02 2.00414e+02 1.97589e+02
3.42000e+04 2.33000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99028e+02 2.00403e+02 1.97653e+02
3.42400e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99028e+02 2.00403e+02 1.97653e+02
3.42800e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99028e+02 2.00403e+02 1.97653e+02
3.43200e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99028e+02 2.00403e+02 1.97653e+02
3.43600e+04 2.34000e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.98956e+02 2.00432e+02 1.97480e+02
3.44000e+04 2.34000e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.98884e+02 2.00462e+02 1.97306e+02
3.44400e+04 2.34667e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.98812e+02 2.00492e+02 1.97132e+02
3.44800e+04 2.34667e+02 1.91000e+02 2.03728e+02 1.78272e+02 1.98740e+02 2.00522e+02 1.96958e+02
3.45200e+04 2.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98722e+02 2.00529e+02 1.96915e+02
3.45600e+04 2.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98722e+02 2.00529e+02 1.96915e+02
3.46000e+04 2.35000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98722e+02 2.00529e+02 1.96915e+02
3.46400e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98722e+02 2.00529e+02 1.96915e+02
3.46800e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.98722e+02 2.00529e+02 1.96915e+02
3.47200e+04 2.36000e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98708e+02 2.00535e+02 1.96881e+02
3.47600e+04 2.36000e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98689e+02 2.00543e+02 1.96836e+02
3.48000e+04 2.36000e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98671e+02 2.00551e+02 1.96791e+02
3.48400e+04 2.36667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98652e+02 2.00558e+02 1.96746e+02
3.48800e+04 2.36667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.98633e+02 2.00566e+02 1.96701e+02
3.49200e+04 2.37000e+02 1.87333e+02 2.05247e+02 1.69420e+02 1.98553e+02 2.00600e+02 1.96506e+02
3.49600e+04 2.37000e+02 1.87333e+02 2.05247e+02 1.69420e+02 1.98451e+02 2.00641e+02 1.96261e+02
3.50000e+04 2.37000e+02 1.87333e+02 2.05247e+02 1.69420e+02 1.98350e+02 2.00683e+02 1.96017e+02
3.50400e+04 2.37667e+02 1.87333e+02 2.05247e+02 1.69420e+02 1.98249e+02 2.00725e+02 1.95772e+02
3.50800e+04 2.38000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.98189e+02 2.00750e+02 1.95629e+02
3.51200e+04 2.38000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.98144e+02 2.00769e+02 1.95519e+02
3.51600e+04 2.38000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.98099e+02 2.00788e+02 1.95410e+02
3.52000e+04 2.38000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.98053e+02 2.00806e+02 1.95300e+02
3.52400e+04 2.39000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98017e+02 2.00821e+02 1.95213e+02
3.52800e+04 2.39000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98009e+02 2.00825e+02 1.95194e+02
3.53200e+04 2.39000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.98001e+02 2.00828e+02 1.95175e+02
3.53600e+04 2.39000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.97993e+02 2.00831e+02 1.95155e+02
3.54000e+04 2.39000e+02 1.99000e+02 2.00414e+02 1.97586e+02 1.97985e+02 2.00835e+02 1.95136e+02
3.54400e+04 2.40000e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97973e+02 2.00839e+02 1.95107e+02
3.54800e+04 2.40000e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97925e+02 2.00859e+02 1.94991e+02
3.55200e+04 2.40000e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97877e+02 2.00879e+02 1.94875e+02
3.55600e+04 2.40000e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97829e+02 2.00899e+02 1.94760e+02
3.56000e+04 2.40000e+02 1.93000e+02 2.02899e+02 1.83101e+02 1.97781e+02 2.00919e+02 1.94644e+02
3.56400e+04 2.41000e+02 1.87000e+02 2.05385e+02 1.68615e+02 1.97689e+02 2.00957e+02 1.94422e+02
3.56800e+04 2.41000e+02 1.87000e+02 2.05385e+02 1.68615e+02 1.97585e+02 2.01000e+02 1.94170e+02
3.57200e+04 2.41000e+02 1.87000e+02 2.05385e+02 1.68615e+02 1.97481e+02 2.01043e+02 1.93919e+02
3.57600e+04 2.41000e+02 1.87000e+02 2.05385e+02 1.68615e+02 1.97377e+02 2.01086e+02 1.93668e+02
3.58000e+04 2.41333e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.97317e+02 2.01111e+02 1.93523e+02
3.58400e+04 2.42000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.97272e+02 2.01130e+02 1.93414e+02
3.58800e+04 2.42000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.97227e+02 2.01149e+02 1.93305e+02
3.59200e+04 2.42000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.97181e+02 2.01168e+02 1.93195e+02
3.59600e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.60000e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.60400e+04 2.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.60800e+04 2.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.61200e+04 2.43000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.61600e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.62000e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.62400e+04 2.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.62800e+04 2.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.63200e+04 2.44000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.63600e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.64000e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97147e+02 2.01182e+02 1.93113e+02
3.64400e+04 2.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97155e+02 2.01178e+02 1.93132e+02
3.64800e+04 2.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97163e+02 2.01175e+02 1.93152e+02
3.65200e+04 2.45000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.97171e+02 2.01172e+02 1.93171e+02
3.65600e+04 2.45333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.97170e+02 2.01172e+02 1.93168e+02
3.66000e+04 2.45333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.97141e+02 2.01184e+02 1.93097e+02
3.66400e+04 2.46000e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.97111e+02 2.01197e+02 1.93026e+02
3.66800e+04 2.46000e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.97082e+02 2.01209e+02 1.92955e+02
3.67200e+04 2.46000e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.97053e+02 2.01221e+02 1.92885e+02
3.67600e+04 2.46333e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97030e+02 2.01230e+02 1.92830e+02
3.68000e+04 2.46333e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97021e+02 2.01234e+02 1.92809e+02
3.68400e+04 2.47000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97035e+02 2.01228e+02 1.92841e+02
3.68800e+04 2.47000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97048e+02 2.01223e+02 1.92873e+02
3.69200e+04 2.47000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97061e+02 2.01217e+02 1.92905e+02
3.69600e+04 2.47333e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97075e+02 2.01212e+02 1.92938e+02
3.70000e+04 2.47333e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97069e+02 2.01214e+02 1.92925e+02
3.70400e+04 2.48000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97045e+02 2.01224e+02 1.92867e+02
3.70800e+04 2.48000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.97021e+02 2.01234e+02 1.92809e+02
3.71200e+04 2.48000e+02 1.97000e+02 2.01243e+02 1.92757e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.71600e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.72000e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.72400e+04 2.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.72800e+04 2.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.73200e+04 2.49000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.73600e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.74000e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.74400e+04 2.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.74800e+04 2.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.75200e+04 2.50000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.75600e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.76000e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.76400e+04 2.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.76800e+04 2.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.77200e+04 2.51000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96997e+02 2.01244e+02 1.92751e+02
3.77600e+04 2.51333e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96917e+02 2.01277e+02 1.92558e+02
3.78000e+04 2.51333e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96837e+02 2.01310e+02 1.92365e+02
3.78400e+04 2.52000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96757e+02 2.01343e+02 1.92172e+02
3.78800e+04 2.52000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96677e+02 2.01376e+02 1.91978e+02
3.79200e+04 2.52333e+02 1.78000e+02 2.09113e+02 1.46887e+02 1.96525e+02 2.01439e+02 1.91611e+02
3.79600e+04 2.52333e+02 1.78000e+02 2.09113e+02 1.46887e+02 1.96349e+02 2.01512e+02 1.91187e+02
3.80000e+04 2.52333e+02 1.78000e+02 2.09113e+02 1.46887e+02 1.96173e+02 2.01585e+02 1.90762e+02
3.80400e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96085e+02 2.01622e+02 1.90549e+02
3.80800e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96085e+02 2.01622e+02 1.90549e+02
3.81200e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96085e+02 2.01622e+02 1.90549e+02
3.81600e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96085e+02 2.01622e+02 1.90549e+02
3.82000e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96128e+02 2.01604e+02 1.90652e+02
3.82400e+04 2.54333e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.96196e+02 2.01576e+02 1.90816e+02
3.82800e+04 2.54333e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.96247e+02 2.01555e+02 1.90939e+02
3.83200e+04 2.54333e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.96297e+02 2.01534e+02 1.91061e+02
3.83600e+04 2.54333e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.96327e+02 2.01522e+02 1.91132e+02
3.84000e+04 2.54333e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.96292e+02 2.01536e+02 1.91048e+02
3.84400e+04 2.55333e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.96231e+02 2.01561e+02 1.90902e+02
3.84800e+04 2.55333e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.96162e+02 2.01590e+02 1.90734e+02
3.85200e+04 2.55333e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.96093e+02 2.01618e+02 1.90567e+02
3.85600e+04 2.55333e+02 1.91333e+02 2.03590e+02 1.79077e+02 1.96025e+02 2.01646e+02 1.90404e+02
3.86000e+04 2.55667e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.95968e+02 2.01670e+02 1.90266e+02
3.86400e+04 2.56333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.95915e+02 2.01692e+02 1.90137e+02
3.86800e+04 2.56333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.95861e+02 2.01714e+02 1.90008e+02
3.87200e+04 2.56333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.95808e+02 2.01736e+02 1.89880e+02
3.87600e+04 2.56333e+02 1.92333e+02 2.03176e+02 1.81491e+02 1.95781e+02 2.01747e+02 1.89815e+02
3.88000e+04 2.56667e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95704e+02 2.01779e+02 1.89629e+02
3.88400e+04 2.57333e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95627e+02 2.01811e+02 1.89442e+02
3.88800e+04 2.57333e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95549e+02 2.01844e+02 1.89255e+02
3.89200e+04 2.57667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95487e+02 2.01869e+02 1.89104e+02
3.89600e+04 2.57667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95407e+02 2.01903e+02 1.88911e+02
3.90000e+04 2.57667e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95327e+02 2.01936e+02 1.88718e+02
3.90400e+04 2.58333e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95247e+02 2.01969e+02 1.88524e+02
3.90800e+04 2.58333e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.91200e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.91600e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.92000e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.92400e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.92800e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.93200e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95167e+02 2.02002e+02 1.88331e+02
3.93600e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95239e+02 2.01972e+02 1.88505e+02
3.94000e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95311e+02 2.01942e+02 1.88679e+02
3.94400e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95383e+02 2.01913e+02 1.88853e+02
3.94800e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95455e+02 2.01883e+02 1.89027e+02
3.95200e+04 2.60667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.95406e+02 2.01903e+02 1.88909e+02
3.95600e+04 2.60667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.95339e+02 2.01931e+02 1.88748e+02
3.96000e+04 2.60667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.95273e+02 2.01958e+02 1.88587e+02
3.96400e+04 2.61333e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.95206e+02 2.01986e+02 1.88426e+02
3.96800e+04 2.61667e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.95115e+02 2.02023e+02 1.88207e+02
3.97200e+04 2.61667e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.95031e+02 2.02058e+02 1.88003e+02
3.97600e+04 2.61667e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.94951e+02 2.02092e+02 1.87810e+02
3.98000e+04 2.61667e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.94871e+02 2.02125e+02 1.87617e+02
3.98400e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94840e+02 2.02137e+02 1.87543e+02
3.98800e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94859e+02 2.02130e+02 1.87588e+02
3.99200e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94939e+02 2.02096e+02 1.87782e+02
3.99600e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95041e+02 2.02054e+02 1.88027e+02
4.00000e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95142e+02 2.02012e+02 1.88272e+02
4.00400e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95243e+02 2.01970e+02 1.88516e+02
4.00800e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95303e+02 2.01946e+02 1.88660e+02
4.01200e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95348e+02 2.01927e+02 1.88769e+02
4.01600e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95393e+02 2.01908e+02 1.88879e+02
4.02000e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95439e+02 2.01889e+02 1.88988e+02
4.02400e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95475e+02 2.01874e+02 1.89075e+02
4.02800e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95483e+02 2.01871e+02 1.89094e+02
4.03200e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95491e+02 2.01868e+02 1.89114e+02
4.03600e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95499e+02 2.01865e+02 1.89133e+02
4.04000e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95507e+02 2.01861e+02 1.89152e+02
4.04400e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95527e+02 2.01853e+02 1.89200e+02
4.04800e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95583e+02 2.01830e+02 1.89336e+02
4.05200e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95639e+02 2.01807e+02 1.89471e+02
4.05600e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95695e+02 2.01783e+02 1.89606e+02
4.06000e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95751e+02 2.01760e+02 1.89741e+02
4.06400e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95843e+02 2.01722e+02 1.89963e+02
4.06800e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95947e+02 2.01679e+02 1.90214e+02
4.07200e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96051e+02 2.01636e+02 1.90465e+02
4.07600e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96155e+02 2.01593e+02 1.90717e+02
4.08000e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96215e+02 2.01568e+02 1.90861e+02
4.08400e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96260e+02 2.01549e+02 1.90971e+02
4.08800e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96305e+02 2.01530e+02 1.91080e+02
4.09200e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96351e+02 2.01512e+02 1.91190e+02
4.09600e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96385e+02 2.01498e+02 1.91272e+02
4.10000e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96385e+02 2.01498e+02 1.91272e+02
4.10400e+04 2.68667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96375e+02 2.01501e+02 1.91249e+02
4.10800e+04 2.68667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96357e+02 2.01509e+02 1.91204e+02
4.11200e+04 2.68667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96338e+02 2.01517e+02 1.91159e+02
4.11600e+04 2.68667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96319e+02 2.01525e+02 1.91114e+02
4.12000e+04 2.68667e+02 1.97667e+02 2.00966e+02 1.94367e+02 1.96301e+02 2.01532e+02 1.91069e+02
4.12400e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.12800e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.13200e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.13600e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.14000e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.14400e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.14800e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.15200e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96296e+02 2.01534e+02 1.91058e+02
4.15600e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96305e+02 2.01530e+02 1.91080e+02
4.16000e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96343e+02 2.01515e+02 1.91170e+02
4.16400e+04 2.71667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96358e+02 2.01509e+02 1.91207e+02
4.16800e+04 2.71667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96366e+02 2.01505e+02 1.91227e+02
4.17200e+04 2.71667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96374e+02 2.01502e+02 1.91246e+02
4.17600e+04 2.71667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96375e+02 2.01501e+02 1.91249e+02
4.18000e+04 2.71667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96370e+02 2.01504e+02 1.91236e+02
4.18400e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96394e+02 2.01494e+02 1.91294e+02
4.18800e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96418e+02 2.01484e+02 1.91352e+02
4.19200e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96442e+02 2.01474e+02 1.91410e+02
4.19600e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96466e+02 2.01464e+02 1.91468e+02
4.20000e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96490e+02 2.01454e+02 1.91526e+02
4.20400e+04 2.73667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.96498e+02 2.01451e+02 1.91545e+02
4.20800e+04 2.73667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.96506e+02 2.01447e+02 1.91565e+02
4.21200e+04 2.73667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.96514e+02 2.01444e+02 1.91584e+02
4.21600e+04 2.73667e+02 1.98000e+02 2.00828e+02 1.95172e+02 1.96498e+02 2.01451e+02 1.91545e+02
4.22000e+04 2.74000e+02 1.85000e+02 2.06213e+02 1.63787e+02 1.96456e+02 2.01468e+02 1.91444e+02
4.22400e+04 2.74667e+02 1.85000e+02 2.06213e+02 1.63787e+02 1.96336e+02 2.01518e+02 1.91154e+02
4.22800e+04 2.74667e+02 1.85000e+02 2.06213e+02 1.63787e+02 1.96216e+02 2.01567e+02 1.90865e+02
4.23200e+04 2.74667e+02 1.85000e+02 2.06213e+02 1.63787e+02 1.96096e+02 2.01617e+02 1.90575e+02
4.23600e+04 2.75000e+02 1.97333e+02 2.01105e+02 1.93562e+02 1.96001e+02 2.01657e+02 1.90345e+02
4.24000e+04 2.75000e+02 1.97333e+02 2.01105e+02 1.93562e+02 1.95979e+02 2.01665e+02 1.90293e+02
4.24400e+04 2.75667e+02 1.97333e+02 2.01105e+02 1.93562e+02 1.95958e+02 2.01674e+02 1.90242e+02
4.24800e+04 2.75667e+02 1.97333e+02 2.01105e+02 1.93562e+02 1.95937e+02 2.01683e+02 1.90190e+02
4.25200e+04 2.75667e+02 1.97333e+02 2.01105e+02 1.93562e+02 1.95915e+02 2.01692e+02 1.90139e+02
4.25600e+04 2.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95905e+02 2.01696e+02 1.90113e+02
4.26000e+04 2.76000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95905e+02 2.01696e+02 1.90113e+02
4.26400e+04 2.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95905e+02 2.01696e+02 1.90113e+02
4.26800e+04 2.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95905e+02 2.01696e+02 1.90113e+02
4.27200e+04 2.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95905e+02 2.01696e+02 1.90113e+02
4.27600e+04 2.77000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.95942e+02 2.01681e+02 1.90203e+02
4.28000e+04 2.77000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.95937e+02 2.01683e+02 1.90190e+02
4.28400e+04 2.77667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.95931e+02 2.01685e+02 1.90177e+02
4.28800e+04 2.77667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.95926e+02 2.01688e+02 1.90164e+02
4.29200e+04 2.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96014e+02 2.01651e+02 1.90377e+02
4.29600e+04 2.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96190e+02 2.01578e+02 1.90802e+02
4.30000e+04 2.78000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96366e+02 2.01505e+02 1.91227e+02
4.30400e+04 2.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.30800e+04 2.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.31200e+04 2.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.31600e+04 2.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.32000e+04 2.79000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.32400e+04 2.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96471e+02 2.01462e+02 1.91481e+02
4.32800e+04 2.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96506e+02 2.01447e+02 1.91565e+02
4.33200e+04 2.80000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.96519e+02 2.01442e+02 1.91597e+02
4.33600e+04 2.80000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.96469e+02 2.01463e+02 1.91475e+02
4.34000e+04 2.80000e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.96418e+02 2.01484e+02 1.91352e+02
4.34400e+04 2.80667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.96393e+02 2.01494e+02 1.91293e+02
4.34800e+04 2.80667e+02 1.89333e+02 2.04418e+02 1.74248e+02 1.96377e+02 2.01501e+02 1.91254e+02
4.35200e+04 2.81000e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96433e+02 2.01477e+02 1.91389e+02
4.35600e+04 2.81000e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96489e+02 2.01454e+02 1.91525e+02
4.36000e+04 2.81000e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96541e+02 2.01433e+02 1.91650e+02
4.36400e+04 2.81667e+02 1.98333e+02 2.00690e+02 1.95976e+02 1.96589e+02 2.01413e+02 1.91766e+02
4.36800e+04 2.82000e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96633e+02 2.01395e+02 1.91872e+02
4.37200e+04 2.82000e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96665e+02 2.01381e+02 1.91949e+02
4.37600e+04 2.82000e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96697e+02 2.01368e+02 1.92027e+02
4.38000e+04 2.82000e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96807e+02 2.01323e+02 1.92291e+02
4.38400e+04 2.82667e+02 1.96333e+02 2.01519e+02 1.91148e+02 1.96916e+02 2.01277e+02 1.92555e+02
4.38800e+04 2.83000e+02 1.82333e+02 2.07318e+02 1.57349e+02 1.96969e+02 2.01255e+02 1.92683e+02
4.39200e+04 2.83000e+02 1.82333e+02 2.07318e+02 1.57349e+02 1.96952e+02 2.01263e+02 1.92641e+02
4.39600e+04 2.83000e+02 1.82333e+02 2.07318e+02 1.57349e+02 1.96891e+02 2.01288e+02 1.92493e+02
4.40000e+04 2.83000e+02 1.82333e+02 2.07318e+02 1.57349e+02 1.96829e+02 2.01313e+02 1.92345e+02
4.40400e+04 2.84000e+02 1.84667e+02 2.06351e+02 1.62982e+02 1.96782e+02 2.01333e+02 1.92231e+02
4.40800e+04 2.84000e+02 1.84667e+02 2.06351e+02 1.62982e+02 1.96739e+02 2.01351e+02 1.92128e+02
4.41200e+04 2.84000e+02 1.84667e+02 2.06351e+02 1.62982e+02 1.96617e+02 2.01401e+02 1.91832e+02
4.41600e+04 2.84000e+02 1.84667e+02 2.06351e+02 1.62982e+02 1.96494e+02 2.01452e+02 1.91536e+02
4.42000e+04 2.84333e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96414e+02 2.01485e+02 1.91343e+02
4.42400e+04 2.85000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96334e+02 2.01519e+02 1.91149e+02
4.42800e+04 2.85000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96254e+02 2.01552e+02 1.90956e+02
4.43200e+04 2.85000e+02 1.90000e+02 2.04142e+02 1.75858e+02 1.96174e+02 2.01585e+02 1.90763e+02
4.43600e+04 2.85333e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.96080e+02 2.01624e+02 1.90536e+02
4.44000e+04 2.85333e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.95981e+02 2.01665e+02 1.90298e+02
4.44400e+04 2.86000e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.95883e+02 2.01705e+02 1.90060e+02
4.44800e+04 2.86000e+02 1.87667e+02 2.05109e+02 1.70225e+02 1.95784e+02 2.01746e+02 1.89822e+02
4.45200e+04 2.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95826e+02 2.01729e+02 1.89923e+02
4.45600e+04 2.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95893e+02 2.01701e+02 1.90084e+02
4.46000e+04 2.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95959e+02 2.01674e+02 1.90245e+02
4.46400e+04 2.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96026e+02 2.01646e+02 1.90406e+02
4.46800e+04 2.87000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96117e+02 2.01609e+02 1.90625e+02
4.47200e+04 2.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96215e+02 2.01568e+02 1.90863e+02
4.47600e+04 2.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96314e+02 2.01527e+02 1.91101e+02
4.48000e+04 2.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96413e+02 2.01486e+02 1.91339e+02
4.48400e+04 2.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.48800e+04 2.88000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.49200e+04 2.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.49600e+04 2.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.50000e+04 2.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.50400e+04 2.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.50800e+04 2.89000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.51200e+04 2.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.51600e+04 2.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.52000e+04 2.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.52400e+04 2.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.52800e+04 2.90000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96462e+02 2.01465e+02 1.91459e+02
4.53200e+04 2.90333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96454e+02 2.01469e+02 1.91439e+02
4.53600e+04 2.90333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96443e+02 2.01473e+02 1.91413e+02
4.54000e+04 2.90333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96433e+02 2.01478e+02 1.91388e+02
4.54400e+04 2.91000e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96422e+02 2.01482e+02 1.91362e+02
4.54800e+04 2.91000e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.96411e+02 2.01486e+02 1.91336e+02
4.55200e+04 2.91333e+02 1.82000e+02 2.07456e+02 1.56544e+02 1.96301e+02 2.01532e+02 1.91069e+02
4.55600e+04 2.91333e+02 1.82000e+02 2.07456e+02 1.56544e+02 1.96157e+02 2.01592e+02 1.90721e+02
4.56000e+04 2.91333e+02 1.82000e+02 2.07456e+02 1.56544e+02 1.96013e+02 2.01652e+02 1.90374e+02
4.56400e+04 2.92000e+02 1.82000e+02 2.07456e+02 1.56544e+02 1.95869e+02 2.01711e+02 1.90026e+02
4.56800e+04 2.92333e+02 1.83667e+02 2.06765e+02 1.60568e+02 1.95738e+02 2.01765e+02 1.89711e+02
4.57200e+04 2.92333e+02 1.83667e+02 2.06765e+02 1.60568e+02 1.95607e+02 2.01820e+02 1.89395e+02
4.57600e+04 2.92333e+02 1.83667e+02 2.06765e+02 1.60568e+02 1.95477e+02 2.01874e+02 1.89080e+02
4.58000e+04 2.92667e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95344e+02 2.01929e+02 1.88759e+02
4.58400e+04 2.93333e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95205e+02 2.01986e+02 1.88425e+02
4.58800e+04 2.93333e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.95067e+02 2.02043e+02 1.88090e+02
4.59200e+04 2.93333e+02 1.82667e+02 2.07180e+02 1.58154e+02 1.94928e+02 2.02101e+02 1.87755e+02
4.59600e+04 2.93667e+02 1.96000e+02 2.01657e+02 1.90343e+02 1.94869e+02 2.02125e+02 1.87613e+02
4.60000e+04 2.93667e+02 1.96000e+02 2.01657e+02 1.90343e+02 1.94837e+02 2.02138e+02 1.87536e+02
4.60400e+04 2.94333e+02 1.96000e+02 2.01657e+02 1.90343e+02 1.94815e+02 2.02148e+02 1.87481e+02
4.60800e+04 2.94333e+02 1.96000e+02 2.01657e+02 1.90343e+02 1.94801e+02 2.02153e+02 1.87449e+02
4.61200e+04 2.94333e+02 1.96000e+02 2.01657e+02 1.90343e+02 1.94788e+02 2.02159e+02 1.87417e+02
4.61600e+04 2.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94807e+02 2.02151e+02 1.87462e+02
4.62000e+04 2.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94825e+02 2.02143e+02 1.87507e+02
4.62400e+04 2.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.62800e+04 2.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.63200e+04 2.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.63600e+04 2.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.64000e+04 2.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.64400e+04 2.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.64800e+04 2.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.65200e+04 2.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.65600e+04 2.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.66000e+04 2.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94830e+02 2.02141e+02 1.87519e+02
4.66400e+04 2.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94852e+02 2.02132e+02 1.87572e+02
4.66800e+04 2.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94881e+02 2.02120e+02 1.87642e+02
4.67200e+04 2.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94911e+02 2.02108e+02 1.87713e+02
4.67600e+04 2.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94940e+02 2.02096e+02 1.87784e+02
4.68000e+04 2.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.68400e+04 2.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.68800e+04 2.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.69200e+04 2.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.69600e+04 2.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.70000e+04 2.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94969e+02 2.02084e+02 1.87855e+02
4.70400e+04 2.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94985e+02 2.02077e+02 1.87894e+02
4.70800e+04 2.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95001e+02 2.02071e+02 1.87932e+02
4.71200e+04 2.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95017e+02 2.02064e+02 1.87971e+02
4.71600e+04 2.99667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.94967e+02 2.02085e+02 1.87848e+02
4.72000e+04 2.99667e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.94942e+02 2.02095e+02 1.87789e+02
4.72400e+04 3.00333e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.94995e+02 2.02073e+02 1.87918e+02
4.72800e+04 3.00333e+02 1.91667e+02 2.03452e+02 1.79882e+02 1.95049e+02 2.02051e+02 1.88046e+02
4.73200e+04 3.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95135e+02 2.02015e+02 1.88256e+02
4.73600e+04 3.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95231e+02 2.01976e+02 1.88486e+02
4.74000e+04 3.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95252e+02 2.01967e+02 1.88537e+02
4.74400e+04 3.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95273e+02 2.01958e+02 1.88589e+02
4.74800e+04 3.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95295e+02 2.01949e+02 1.88640e+02
4.75200e+04 3.01667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95297e+02 2.01948e+02 1.88647e+02
4.75600e+04 3.01667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95271e+02 2.01959e+02 1.88582e+02
4.76000e+04 3.01667e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95233e+02 2.01974e+02 1.88492e+02
4.76400e+04 3.02333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95196e+02 2.01990e+02 1.88402e+02
4.76800e+04 3.02333e+02 1.95333e+02 2.01933e+02 1.88734e+02 1.95159e+02 2.02005e+02 1.88312e+02
4.77200e+04 3.02667e+02 1.88000e+02 2.04971e+02 1.71029e+02 1.95063e+02 2.02045e+02 1.88080e+02
4.77600e+04 3.02667e+02 1.88000e+02 2.04971e+02 1.71029e+02 1.95009e+02 2.02067e+02 1.87951e+02
4.78000e+04 3.02667e+02 1.88000e+02 2.04971e+02 1.71029e+02 1.94999e+02 2.02072e+02 1.87926e+02
4.78400e+04 3.03333e+02 1.88000e+02 2.04971e+02 1.71029e+02 1.94988e+02 2.02076e+02 1.87900e+02
4.78800e+04 3.03667e+02 1.88333e+02 2.04832e+02 1.71834e+02 1.94979e+02 2.02080e+02 1.87879e+02
4.79200e+04 3.03667e+02 1.88333e+02 2.04832e+02 1.71834e+02 1.94950e+02 2.02092e+02 1.87808e+02
4.79600e+04 3.03667e+02 1.88333e+02 2.04832e+02 1.71834e+02 1.94857e+02 2.02130e+02 1.87583e+02
4.80000e+04 3.03667e+02 1.88333e+02 2.04832e+02 1.71834e+02 1.94763e+02 2.02169e+02 1.87358e+02
4.80400e+04 3.04667e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.94660e+02 2.02212e+02 1.87108e+02
4.80800e+04 3.04667e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.94553e+02 2.02256e+02 1.86851e+02
4.81200e+04 3.04667e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.94447e+02 2.02300e+02 1.86593e+02
4.81600e+04 3.04667e+02 1.86667e+02 2.05523e+02 1.67810e+02 1.94340e+02 2.02344e+02 1.86336e+02
4.82000e+04 3.05000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94313e+02 2.02355e+02 1.86271e+02
4.82400e+04 3.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94313e+02 2.02355e+02 1.86271e+02
4.82800e+04 3.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94313e+02 2.02355e+02 1.86271e+02
4.83200e+04 3.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94335e+02 2.02347e+02 1.86323e+02
4.83600e+04 3.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94420e+02 2.02311e+02 1.86529e+02
4.84000e+04 3.06000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94505e+02 2.02276e+02 1.86735e+02
4.84400e+04 3.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94591e+02 2.02241e+02 1.86941e+02
4.84800e+04 3.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94676e+02 2.02205e+02 1.87147e+02
4.85200e+04 3.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94689e+02 2.02200e+02 1.87179e+02
4.85600e+04 3.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94703e+02 2.02194e+02 1.87211e+02
4.86000e+04 3.07000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94716e+02 2.02189e+02 1.87243e+02
4.86400e+04 3.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94729e+02 2.02183e+02 1.87275e+02
4.86800e+04 3.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94747e+02 2.02176e+02 1.87317e+02
4.87200e+04 3.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94776e+02 2.02164e+02 1.87388e+02
4.87600e+04 3.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94805e+02 2.02152e+02 1.87459e+02
4.88000e+04 3.08000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94835e+02 2.02140e+02 1.87530e+02
4.88400e+04 3.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94864e+02 2.02127e+02 1.87601e+02
4.88800e+04 3.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.94949e+02 2.02092e+02 1.87807e+02
4.89200e+04 3.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95091e+02 2.02034e+02 1.88148e+02
4.89600e+04 3.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95232e+02 2.01975e+02 1.88489e+02
4.90000e+04 3.09000e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.95339e+02 2.01931e+02 1.88748e+02
4.90400e+04 3.09667e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.95421e+02 2.01897e+02 1.88946e+02
4.90800e+04 3.09667e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.95499e+02 2.01865e+02 1.89133e+02
4.91200e+04 3.09667e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.95576e+02 2.01832e+02 1.89320e+02
4.91600e+04 3.09667e+02 1.94333e+02 2.02347e+02 1.86319e+02 1.95653e+02 2.01800e+02 1.89506e+02
4.92000e+04 3.10000e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.95699e+02 2.01782e+02 1.89616e+02
4.92400e+04 3.10667e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.95744e+02 2.01763e+02 1.89725e+02
4.92800e+04 3.10667e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.95789e+02 2.01744e+02 1.89835e+02
4.93200e+04 3.10667e+02 1.95667e+02 2.01795e+02 1.89538e+02 1.95835e+02 2.01725e+02 1.89944e+02
4.93600e+04 3.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.95911e+02 2.01694e+02 1.90129e+02
4.94000e+04 3.11000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96010e+02 2.01653e+02 1.90367e+02
4.94400e+04 3.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96109e+02 2.01612e+02 1.90605e+02
4.94800e+04 3.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96207e+02 2.01571e+02 1.90844e+02
4.95200e+04 3.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.95600e+04 3.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.96000e+04 3.12000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.96400e+04 3.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.96800e+04 3.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.97200e+04 3.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.97600e+04 3.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.98000e+04 3.13000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.98400e+04 3.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.98800e+04 3.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.99200e+04 3.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02
4.99600e+04 3.14000e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.96232e+02 2.01561e+02 1.90903e+02


==> fig/gym/cartpole-v1_ppo.dat <==
0.00000e+00 0.00000e+00 2.36667e+01 2.57215e+01 2.16119e+01 2.36667e+01 2.57215e+01 2.16119e+01
4.00000e+01 1.33333e+00 3.56667e+01 5.73051e+01 1.40282e+01 2.78000e+01 3.78492e+01 1.77508e+01
8.00000e+01 2.66667e+00 5.56667e+01 8.71451e+01 2.41883e+01 3.78519e+01 5.26366e+01 2.30672e+01
1.20000e+02 3.66667e+00 5.10000e+01 7.71661e+01 2.48339e+01 4.32051e+01 5.75287e+01 2.88815e+01
1.60000e+02 5.00000e+00 4.96667e+01 6.58805e+01 3.34528e+01 4.45686e+01 5.73661e+01 3.17711e+01
2.00000e+02 5.66667e+00 5.43333e+01 6.40744e+01 4.45922e+01 4.57143e+01 5.47737e+01 3.66549e+01
2.40000e+02 8.33333e+00 4.33333e+01 5.80378e+01 2.86288e+01 4.28267e+01 5.10580e+01 3.45953e+01
2.80000e+02 9.00000e+00 4.10000e+01 5.86824e+01 2.33176e+01 4.27012e+01 5.02347e+01 3.51676e+01
3.20000e+02 1.10000e+01 3.26667e+01 3.96109e+01 2.57224e+01 4.07071e+01 4.81451e+01 3.32691e+01
3.60000e+02 1.23333e+01 1.50000e+01 1.79439e+01 1.20561e+01 3.89550e+01 4.56970e+01 3.22130e+01
4.00000e+02 1.43333e+01 3.66667e+01 3.95341e+01 3.37992e+01 3.84634e+01 4.46868e+01 3.22401e+01
4.40000e+02 1.53333e+01 3.20000e+01 4.77480e+01 1.62520e+01 3.82445e+01 4.38095e+01 3.26795e+01
4.80000e+02 1.66667e+01 4.30000e+01 5.85778e+01 2.74222e+01 3.83129e+01 4.39864e+01 3.26394e+01
5.20000e+02 1.73333e+01 5.30000e+01 7.14029e+01 3.45971e+01 3.94969e+01 4.49706e+01 3.40232e+01
5.60000e+02 1.83333e+01 2.86667e+01 3.17579e+01 2.55755e+01 3.97895e+01 4.48881e+01 3.46908e+01
6.00000e+02 1.96667e+01 3.36667e+01 5.16543e+01 1.56790e+01 3.95191e+01 4.51955e+01 3.38427e+01
6.40000e+02 2.13333e+01 7.33333e+01 1.20098e+02 2.65691e+01 4.04821e+01 4.52998e+01 3.56643e+01
6.80000e+02 2.16667e+01 7.03333e+01 1.20041e+02 2.06253e+01 4.22995e+01 4.64890e+01 3.81100e+01
7.20000e+02 2.23333e+01 8.53333e+01 1.23642e+02 4.70246e+01 4.45799e+01 4.95393e+01 3.96205e+01
7.60000e+02 2.26667e+01 8.10000e+01 1.23763e+02 3.82371e+01 4.65281e+01 5.26585e+01 4.03978e+01
8.00000e+02 2.43333e+01 8.40000e+01 1.31861e+02 3.61391e+01 4.79012e+01 5.61532e+01 3.96493e+01
8.40000e+02 2.46667e+01 8.86667e+01 1.32312e+02 4.50216e+01 4.97098e+01 5.95874e+01 3.98322e+01
8.80000e+02 2.53333e+01 1.70333e+02 1.91786e+02 1.48881e+02 5.28876e+01 6.31686e+01 4.26066e+01
9.20000e+02 2.56667e+01 1.35333e+02 2.01163e+02 6.95036e+01 5.75627e+01 6.62481e+01 4.88773e+01
9.60000e+02 2.60000e+01 1.32667e+02 2.02162e+02 6.31717e+01 6.07423e+01 6.64693e+01 5.50152e+01
1.00000e+03 2.63333e+01 1.40333e+02 1.99327e+02 8.13399e+01 6.36667e+01 6.69059e+01 6.04275e+01
1.04000e+03 2.66667e+01 1.06000e+02 1.72473e+02 3.95269e+01 6.62603e+01 6.88706e+01 6.36500e+01
1.08000e+03 2.73333e+01 8.93333e+01 1.40878e+02 3.77883e+01 6.73761e+01 7.16275e+01 6.31248e+01
1.12000e+03 2.80000e+01 1.09667e+02 1.51351e+02 6.79827e+01 6.85192e+01 7.41622e+01 6.28761e+01
1.16000e+03 2.83333e+01 1.17333e+02 1.50402e+02 8.42644e+01 6.99915e+01 7.67856e+01 6.31973e+01
1.20000e+03 2.83333e+01 1.17333e+02 1.50402e+02 8.42644e+01 7.15565e+01 7.92168e+01 6.38962e+01
1.24000e+03 2.93333e+01 1.27000e+02 1.81302e+02 7.26984e+01 7.29813e+01 8.03735e+01 6.55891e+01
1.28000e+03 2.93333e+01 1.27000e+02 1.81302e+02 7.26984e+01 7.46563e+01 8.01583e+01 6.91544e+01
1.32000e+03 3.00000e+01 1.41000e+02 1.79635e+02 1.02365e+02 7.62456e+01 8.00107e+01 7.24806e+01
1.36000e+03 3.03333e+01 1.11333e+02 1.75699e+02 4.69681e+01 7.74866e+01 8.07530e+01 7.42202e+01
1.40000e+03 3.06667e+01 1.18667e+02 1.74883e+02 6.24508e+01 7.86028e+01 8.22244e+01 7.49813e+01
1.44000e+03 3.16667e+01 1.26000e+02 1.86421e+02 6.55793e+01 7.98644e+01 8.38225e+01 7.59062e+01
1.48000e+03 3.16667e+01 1.26000e+02 1.86421e+02 6.55793e+01 8.11029e+01 8.39769e+01 7.82289e+01
1.52000e+03 3.20000e+01 1.53333e+02 1.86493e+02 1.20174e+02 8.29913e+01 8.50777e+01 8.09048e+01
1.56000e+03 3.23333e+01 1.78000e+02 2.09113e+02 1.46887e+02 8.52548e+01 8.74187e+01 8.30909e+01
1.60000e+03 3.23333e+01 1.78000e+02 2.09113e+02 1.46887e+02 8.75590e+01 9.01968e+01 8.49212e+01
1.64000e+03 3.30000e+01 1.89667e+02 2.04280e+02 1.75053e+02 8.99636e+01 9.28980e+01 8.70292e+01
1.68000e+03 3.30000e+01 1.89667e+02 2.04280e+02 1.75053e+02 9.23235e+01 9.54790e+01 8.91680e+01
1.72000e+03 3.30000e+01 1.89667e+02 2.04280e+02 1.75053e+02 9.45742e+01 9.79505e+01 9.11979e+01
1.76000e+03 3.33333e+01 1.89667e+02 2.04280e+02 1.75053e+02 9.67232e+01 1.00318e+02 9.31286e+01
1.80000e+03 3.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 9.88912e+01 1.02552e+02 9.52300e+01
1.84000e+03 3.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.01077e+02 1.04659e+02 9.74954e+01
1.88000e+03 3.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.03171e+02 1.06678e+02 9.96647e+01
1.92000e+03 3.40000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.05178e+02 1.08612e+02 1.01744e+02
1.96000e+03 3.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.07103e+02 1.10467e+02 1.03739e+02
2.00000e+03 3.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.08952e+02 1.12249e+02 1.05655e+02
2.04000e+03 3.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.10729e+02 1.13961e+02 1.07496e+02
2.08000e+03 3.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.12437e+02 1.15608e+02 1.09266e+02
2.12000e+03 3.50000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.14082e+02 1.17193e+02 1.10970e+02
2.16000e+03 3.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.15665e+02 1.18719e+02 1.12611e+02
2.20000e+03 3.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.17192e+02 1.20190e+02 1.14193e+02
2.24000e+03 3.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.18664e+02 1.21609e+02 1.15719e+02
2.28000e+03 3.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.20084e+02 1.22978e+02 1.17190e+02
2.32000e+03 3.60000e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.21456e+02 1.24301e+02 1.18612e+02
2.36000e+03 3.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.22782e+02 1.25578e+02 1.19986e+02
2.40000e+03 3.66667e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.23895e+02 1.26863e+02 1.20927e+02
2.44000e+03 3.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.24805e+02 1.28163e+02 1.21448e+02
2.48000e+03 3.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.25687e+02 1.29429e+02 1.21944e+02
2.52000e+03 3.70000e+01 1.79667e+02 2.08422e+02 1.50911e+02 1.26540e+02 1.30660e+02 1.22420e+02
2.56000e+03 3.76667e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.27435e+02 1.31831e+02 1.23038e+02
2.60000e+03 3.76667e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.28301e+02 1.32967e+02 1.23636e+02
2.64000e+03 3.80000e+01 1.84000e+02 2.06627e+02 1.61373e+02 1.29142e+02 1.34071e+02 1.24213e+02
2.68000e+03 3.83333e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.29927e+02 1.35155e+02 1.24699e+02
2.72000e+03 3.83333e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.30597e+02 1.36244e+02 1.24950e+02
2.76000e+03 3.86667e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.31248e+02 1.37303e+02 1.25193e+02
2.80000e+03 3.86667e+01 1.75667e+02 2.10079e+02 1.41254e+02 1.31880e+02 1.38333e+02 1.25428e+02
2.84000e+03 3.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.32836e+02 1.39198e+02 1.26475e+02
2.88000e+03 3.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.33766e+02 1.40039e+02 1.27493e+02
2.92000e+03 3.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.34670e+02 1.40858e+02 1.28482e+02
2.96000e+03 3.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.35550e+02 1.41655e+02 1.29445e+02
3.00000e+03 3.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.36407e+02 1.42430e+02 1.30383e+02
3.04000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.37241e+02 1.43186e+02 1.31296e+02
3.08000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.38053e+02 1.43920e+02 1.32185e+02
3.12000e+03 4.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.38845e+02 1.44637e+02 1.33052e+02
3.16000e+03 4.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.39616e+02 1.45336e+02 1.33896e+02
3.20000e+03 4.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.40369e+02 1.46017e+02 1.34721e+02
3.24000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.41103e+02 1.46681e+02 1.35524e+02
3.28000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.41819e+02 1.47329e+02 1.36308e+02
3.32000e+03 4.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.42517e+02 1.47962e+02 1.37073e+02
3.36000e+03 4.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.43200e+02 1.48579e+02 1.37820e+02
3.40000e+03 4.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.43866e+02 1.49183e+02 1.38549e+02
3.44000e+03 4.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.44517e+02 1.49772e+02 1.39262e+02
3.48000e+03 4.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.45153e+02 1.50348e+02 1.39958e+02
3.52000e+03 4.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.45774e+02 1.50911e+02 1.40638e+02
3.56000e+03 4.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.46382e+02 1.51461e+02 1.41303e+02
3.60000e+03 4.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.46976e+02 1.51998e+02 1.41954e+02
3.64000e+03 4.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.47557e+02 1.52524e+02 1.42590e+02
3.68000e+03 4.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.48125e+02 1.53039e+02 1.43212e+02
3.72000e+03 4.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.48682e+02 1.53543e+02 1.43821e+02
3.76000e+03 4.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.49226e+02 1.54036e+02 1.44417e+02
3.80000e+03 4.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.49759e+02 1.54518e+02 1.45001e+02
3.84000e+03 4.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.50281e+02 1.54990e+02 1.45572e+02
3.88000e+03 4.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.50793e+02 1.55454e+02 1.46132e+02
3.92000e+03 4.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.51294e+02 1.55907e+02 1.46680e+02
3.96000e+03 4.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.51784e+02 1.56351e+02 1.47218e+02
4.00000e+03 4.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.52265e+02 1.56787e+02 1.47744e+02
4.04000e+03 4.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.52737e+02 1.57214e+02 1.48260e+02
4.08000e+03 4.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.53199e+02 1.57632e+02 1.48765e+02
4.12000e+03 4.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.53652e+02 1.58042e+02 1.49262e+02
4.16000e+03 4.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.54097e+02 1.58445e+02 1.49749e+02
4.20000e+03 4.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.54533e+02 1.58839e+02 1.50226e+02
4.24000e+03 4.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.54961e+02 1.59226e+02 1.50695e+02
4.28000e+03 4.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.55381e+02 1.59607e+02 1.51154e+02
4.32000e+03 4.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.55793e+02 1.59980e+02 1.51606e+02
4.36000e+03 4.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.56198e+02 1.60347e+02 1.52048e+02
4.40000e+03 4.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.56595e+02 1.60707e+02 1.52483e+02
4.44000e+03 4.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.56985e+02 1.61059e+02 1.52911e+02
4.48000e+03 4.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.57368e+02 1.61406e+02 1.53330e+02
4.52000e+03 4.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.57745e+02 1.61747e+02 1.53742e+02
4.56000e+03 4.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.58115e+02 1.62082e+02 1.54147e+02
4.60000e+03 4.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.58478e+02 1.62411e+02 1.54545e+02
4.64000e+03 4.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.58835e+02 1.62734e+02 1.54936e+02
4.68000e+03 4.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.59186e+02 1.63052e+02 1.55321e+02
4.72000e+03 4.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.59531e+02 1.63365e+02 1.55698e+02
4.76000e+03 4.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.59871e+02 1.63672e+02 1.56070e+02
4.80000e+03 4.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.60205e+02 1.63974e+02 1.56435e+02
4.84000e+03 4.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.60532e+02 1.64271e+02 1.56794e+02
4.88000e+03 4.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.60856e+02 1.64563e+02 1.57148e+02
4.92000e+03 4.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.61173e+02 1.64851e+02 1.57495e+02
4.96000e+03 4.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.61485e+02 1.65133e+02 1.57837e+02
5.00000e+03 4.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.62069e+02 1.65692e+02 1.58447e+02
5.04000e+03 5.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.63439e+02 1.67000e+02 1.59878e+02
5.08000e+03 5.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.64635e+02 1.68300e+02 1.60971e+02
5.12000e+03 5.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.65793e+02 1.69641e+02 1.61946e+02
5.16000e+03 5.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.67001e+02 1.70894e+02 1.63108e+02
5.20000e+03 5.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.68197e+02 1.71971e+02 1.64422e+02
5.24000e+03 5.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.69575e+02 1.73415e+02 1.65735e+02
5.28000e+03 5.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.70840e+02 1.74793e+02 1.66887e+02
5.32000e+03 5.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.72230e+02 1.76243e+02 1.68217e+02
5.36000e+03 5.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.73634e+02 1.77659e+02 1.69609e+02
5.40000e+03 5.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.74963e+02 1.78999e+02 1.70927e+02
5.44000e+03 5.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.76275e+02 1.80314e+02 1.72235e+02
5.48000e+03 5.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.77562e+02 1.81668e+02 1.73456e+02
5.52000e+03 5.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.78730e+02 1.82909e+02 1.74551e+02
5.56000e+03 5.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.79981e+02 1.84182e+02 1.75779e+02
5.60000e+03 5.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.81295e+02 1.85612e+02 1.76978e+02
5.64000e+03 5.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.82454e+02 1.86699e+02 1.78209e+02
5.68000e+03 5.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.83479e+02 1.87522e+02 1.79436e+02
5.72000e+03 5.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.84408e+02 1.88324e+02 1.80492e+02
5.76000e+03 5.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.85351e+02 1.89116e+02 1.81587e+02
5.80000e+03 5.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.86357e+02 1.90043e+02 1.82670e+02
5.84000e+03 5.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87266e+02 1.90907e+02 1.83625e+02
5.88000e+03 5.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.87903e+02 1.91393e+02 1.84412e+02
5.92000e+03 5.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.88210e+02 1.91548e+02 1.84872e+02
5.96000e+03 5.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.88733e+02 1.91938e+02 1.85528e+02
6.00000e+03 5.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.89256e+02 1.92414e+02 1.86098e+02
6.04000e+03 5.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.89802e+02 1.92881e+02 1.86723e+02
6.08000e+03 5.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.90629e+02 1.93458e+02 1.87800e+02
6.12000e+03 5.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.91431e+02 1.94046e+02 1.88816e+02
6.16000e+03 5.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92139e+02 1.94522e+02 1.89755e+02
6.20000e+03 5.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.92800e+02 1.95036e+02 1.90564e+02
6.24000e+03 5.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.93471e+02 1.95666e+02 1.91277e+02
6.28000e+03 5.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.94055e+02 1.96578e+02 1.91532e+02
6.32000e+03 5.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.94635e+02 1.97513e+02 1.91758e+02
6.36000e+03 5.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.95285e+02 1.98598e+02 1.91973e+02
6.40000e+03 5.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.95951e+02 1.99714e+02 1.92187e+02
6.44000e+03 5.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.96556e+02 2.00522e+02 1.92590e+02
6.48000e+03 5.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.97148e+02 2.00671e+02 1.93625e+02
6.52000e+03 5.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.97521e+02 2.00923e+02 1.94120e+02
6.56000e+03 5.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.97747e+02 2.00933e+02 1.94560e+02
6.60000e+03 5.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.97923e+02 2.00860e+02 1.94985e+02
6.64000e+03 5.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98029e+02 2.00817e+02 1.95241e+02
6.68000e+03 5.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98111e+02 2.00782e+02 1.95440e+02
6.72000e+03 5.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98194e+02 2.00748e+02 1.95640e+02
6.76000e+03 5.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98277e+02 2.00714e+02 1.95840e+02
6.80000e+03 5.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
6.84000e+03 5.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
6.88000e+03 5.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
6.92000e+03 5.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
6.96000e+03 5.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.00000e+03 5.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.04000e+03 6.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.08000e+03 6.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.12000e+03 6.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.16000e+03 6.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.20000e+03 6.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.24000e+03 6.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.28000e+03 6.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.32000e+03 6.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.36000e+03 6.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98318e+02 2.00697e+02 1.95939e+02
7.40000e+03 6.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98399e+02 2.00663e+02 1.96136e+02
7.44000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98562e+02 2.00596e+02 1.96528e+02
7.48000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98725e+02 2.00528e+02 1.96921e+02
7.52000e+03 6.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.98887e+02 2.00461e+02 1.97314e+02
7.56000e+03 6.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99015e+02 2.00408e+02 1.97623e+02
7.60000e+03 6.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99143e+02 2.00355e+02 1.97932e+02
7.64000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99271e+02 2.00302e+02 1.98241e+02
7.68000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99416e+02 2.00242e+02 1.98590e+02
7.72000e+03 6.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99611e+02 2.00161e+02 1.99060e+02
7.76000e+03 6.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 1.99805e+02 2.00081e+02 1.99530e+02
7.80000e+03 6.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
7.84000e+03 6.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
7.88000e+03 6.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
7.92000e+03 6.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
7.96000e+03 6.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.00000e+03 6.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.04000e+03 6.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.08000e+03 6.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.12000e+03 6.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.16000e+03 6.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.20000e+03 6.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.24000e+03 6.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.28000e+03 6.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.32000e+03 6.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.36000e+03 6.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.40000e+03 6.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.44000e+03 6.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.48000e+03 6.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.52000e+03 6.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.56000e+03 6.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.60000e+03 6.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.64000e+03 6.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.68000e+03 6.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.72000e+03 6.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.76000e+03 6.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.80000e+03 6.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.84000e+03 6.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.88000e+03 6.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.92000e+03 6.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
8.96000e+03 6.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.00000e+03 6.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.04000e+03 7.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.08000e+03 7.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.12000e+03 7.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.16000e+03 7.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.20000e+03 7.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.24000e+03 7.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.28000e+03 7.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.32000e+03 7.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.36000e+03 7.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.40000e+03 7.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.44000e+03 7.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.48000e+03 7.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.52000e+03 7.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.56000e+03 7.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.60000e+03 7.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.64000e+03 7.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.68000e+03 7.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.72000e+03 7.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.76000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.80000e+03 7.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.84000e+03 7.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.88000e+03 7.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.92000e+03 7.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
9.96000e+03 7.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.00000e+04 7.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.00400e+04 7.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.00800e+04 7.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.01200e+04 7.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.01600e+04 7.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.02000e+04 7.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.02400e+04 7.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.02800e+04 7.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.03200e+04 7.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.03600e+04 7.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.04000e+04 7.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.04400e+04 7.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.04800e+04 7.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.05200e+04 7.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.05600e+04 7.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.06000e+04 7.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.06400e+04 7.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.06800e+04 7.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.07200e+04 7.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.07600e+04 7.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.08000e+04 7.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.08400e+04 7.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.08800e+04 7.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.09200e+04 7.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.09600e+04 7.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.10000e+04 7.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.10400e+04 8.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.10800e+04 8.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.11200e+04 8.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.11600e+04 8.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.12000e+04 8.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.12400e+04 8.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.12800e+04 8.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.13200e+04 8.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.13600e+04 8.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.14000e+04 8.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.14400e+04 8.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.14800e+04 8.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.15200e+04 8.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.15600e+04 8.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.16000e+04 8.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.16400e+04 8.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.16800e+04 8.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.17200e+04 8.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.17600e+04 8.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.18000e+04 8.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.18400e+04 8.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.18800e+04 8.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.19200e+04 8.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.19600e+04 8.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.20000e+04 8.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.20400e+04 8.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.20800e+04 8.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.21200e+04 8.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.21600e+04 8.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.22000e+04 8.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.22400e+04 8.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.22800e+04 8.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.23200e+04 8.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.23600e+04 8.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.24000e+04 8.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.24400e+04 8.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.24800e+04 8.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.25200e+04 8.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.25600e+04 8.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.26000e+04 8.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.26400e+04 8.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.26800e+04 8.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.27200e+04 8.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.27600e+04 8.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.28000e+04 8.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.28400e+04 8.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.28800e+04 8.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.29200e+04 8.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.29600e+04 8.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.30000e+04 8.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.30400e+04 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.30800e+04 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.31200e+04 9.03333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.31600e+04 9.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.32000e+04 9.06667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.32400e+04 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.32800e+04 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.33200e+04 9.13333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.33600e+04 9.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.34000e+04 9.16667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.34400e+04 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.34800e+04 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.35200e+04 9.23333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.35600e+04 9.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.36000e+04 9.26667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.36400e+04 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.36800e+04 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.37200e+04 9.33333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.37600e+04 9.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.38000e+04 9.36667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.38400e+04 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.38800e+04 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.39200e+04 9.43333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.39600e+04 9.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.40000e+04 9.46667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.40400e+04 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.40800e+04 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.41200e+04 9.53333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.41600e+04 9.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.42000e+04 9.56667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.42400e+04 9.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.42800e+04 9.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.43200e+04 9.63333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.43600e+04 9.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.44000e+04 9.66667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.44400e+04 9.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.44800e+04 9.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.45200e+04 9.73333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.45600e+04 9.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.46000e+04 9.76667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.46400e+04 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.46800e+04 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.47200e+04 9.83333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.47600e+04 9.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48000e+04 9.86667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48400e+04 9.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.48800e+04 9.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.49200e+04 9.93333e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.49600e+04 9.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50000e+04 9.96667e+01 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50400e+04 1.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.50800e+04 1.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.51200e+04 1.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.51600e+04 1.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52000e+04 1.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52400e+04 1.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.52800e+04 1.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.53200e+04 1.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.53600e+04 1.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54000e+04 1.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54400e+04 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.54800e+04 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.55200e+04 1.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.55600e+04 1.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56000e+04 1.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56400e+04 1.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.56800e+04 1.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.57200e+04 1.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.57600e+04 1.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58000e+04 1.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58400e+04 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.58800e+04 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.59200e+04 1.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.59600e+04 1.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60000e+04 1.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60400e+04 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.60800e+04 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.61200e+04 1.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.61600e+04 1.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62000e+04 1.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62400e+04 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.62800e+04 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.63200e+04 1.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.63600e+04 1.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64000e+04 1.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64400e+04 1.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.64800e+04 1.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.65200e+04 1.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.65600e+04 1.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66000e+04 1.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66400e+04 1.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.66800e+04 1.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.67200e+04 1.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.67600e+04 1.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68000e+04 1.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68400e+04 1.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.68800e+04 1.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.69200e+04 1.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.69600e+04 1.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70000e+04 1.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70400e+04 1.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.70800e+04 1.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.71200e+04 1.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.71600e+04 1.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72000e+04 1.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72400e+04 1.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.72800e+04 1.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.73200e+04 1.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.73600e+04 1.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74000e+04 1.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74400e+04 1.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.74800e+04 1.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.75200e+04 1.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.75600e+04 1.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76000e+04 1.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76400e+04 1.13333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.76800e+04 1.13333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.77200e+04 1.13333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.77600e+04 1.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78000e+04 1.13667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78400e+04 1.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.78800e+04 1.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.79200e+04 1.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.79600e+04 1.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80000e+04 1.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80400e+04 1.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.80800e+04 1.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.81200e+04 1.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.81600e+04 1.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82000e+04 1.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82400e+04 1.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.82800e+04 1.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.83200e+04 1.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.83600e+04 1.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84000e+04 1.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84400e+04 1.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.84800e+04 1.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.85200e+04 1.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.85600e+04 1.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86000e+04 1.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86400e+04 1.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.86800e+04 1.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.87200e+04 1.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.87600e+04 1.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88000e+04 1.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88400e+04 1.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.88800e+04 1.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.89200e+04 1.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.89600e+04 1.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90000e+04 1.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90400e+04 1.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.90800e+04 1.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.91200e+04 1.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.91600e+04 1.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92000e+04 1.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92400e+04 1.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.92800e+04 1.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.93200e+04 1.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.93600e+04 1.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94000e+04 1.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94400e+04 1.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.94800e+04 1.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.95200e+04 1.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.95600e+04 1.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96000e+04 1.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96400e+04 1.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.96800e+04 1.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.97200e+04 1.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.97600e+04 1.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98000e+04 1.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98400e+04 1.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.98800e+04 1.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.99200e+04 1.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
1.99600e+04 1.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00000e+04 1.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00400e+04 1.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.00800e+04 1.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.01200e+04 1.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.01600e+04 1.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02000e+04 1.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02400e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.02800e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.03200e+04 1.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.03600e+04 1.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04000e+04 1.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04400e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.04800e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.05200e+04 1.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.05600e+04 1.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06000e+04 1.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06400e+04 1.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.06800e+04 1.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.07200e+04 1.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.07600e+04 1.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08000e+04 1.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08400e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.08800e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.09200e+04 1.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.09600e+04 1.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10000e+04 1.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10400e+04 1.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.10800e+04 1.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.11200e+04 1.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.11600e+04 1.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12000e+04 1.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12400e+04 1.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.12800e+04 1.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.13200e+04 1.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.13600e+04 1.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14000e+04 1.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14400e+04 1.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.14800e+04 1.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.15200e+04 1.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.15600e+04 1.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16000e+04 1.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16400e+04 1.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.16800e+04 1.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.17200e+04 1.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.17600e+04 1.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18000e+04 1.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18400e+04 1.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.18800e+04 1.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.19200e+04 1.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.19600e+04 1.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20000e+04 1.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20400e+04 1.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.20800e+04 1.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.21200e+04 1.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.21600e+04 1.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22000e+04 1.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22400e+04 1.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.22800e+04 1.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.23200e+04 1.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.23600e+04 1.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24000e+04 1.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24400e+04 1.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.24800e+04 1.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.25200e+04 1.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.25600e+04 1.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26000e+04 1.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26400e+04 1.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.26800e+04 1.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.27200e+04 1.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.27600e+04 1.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28000e+04 1.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28400e+04 1.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.28800e+04 1.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.29200e+04 1.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.29600e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30000e+04 1.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30400e+04 1.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.30800e+04 1.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.31200e+04 1.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.31600e+04 1.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32000e+04 1.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32400e+04 1.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.32800e+04 1.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.33200e+04 1.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.33600e+04 1.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34000e+04 1.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34400e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.34800e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.35200e+04 1.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.35600e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36000e+04 1.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36400e+04 1.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.36800e+04 1.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.37200e+04 1.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.37600e+04 1.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38000e+04 1.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38400e+04 1.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.38800e+04 1.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.39200e+04 1.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.39600e+04 1.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40000e+04 1.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40400e+04 1.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.40800e+04 1.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.41200e+04 1.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.41600e+04 1.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42000e+04 1.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42400e+04 1.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.42800e+04 1.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.43200e+04 1.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.43600e+04 1.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44000e+04 1.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44400e+04 1.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.44800e+04 1.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.45200e+04 1.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.45600e+04 1.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46000e+04 1.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46400e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.46800e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.47200e+04 1.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.47600e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48000e+04 1.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48400e+04 1.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.48800e+04 1.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.49200e+04 1.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.49600e+04 1.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50000e+04 1.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50400e+04 1.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.50800e+04 1.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.51200e+04 1.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.51600e+04 1.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52000e+04 1.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52400e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.52800e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.53200e+04 1.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.53600e+04 1.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54000e+04 1.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54400e+04 1.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.54800e+04 1.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.55200e+04 1.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.55600e+04 1.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56000e+04 1.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56400e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.56800e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.57200e+04 1.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.57600e+04 1.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58000e+04 1.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58400e+04 1.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.58800e+04 1.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.59200e+04 1.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.59600e+04 1.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60000e+04 1.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60400e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.60800e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.61200e+04 1.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.61600e+04 1.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62000e+04 1.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62400e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.62800e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.63200e+04 1.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.63600e+04 1.56667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64000e+04 1.56667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64400e+04 1.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.64800e+04 1.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.65200e+04 1.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.65600e+04 1.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66000e+04 1.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66400e+04 1.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.66800e+04 1.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.67200e+04 1.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.67600e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68000e+04 1.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68400e+04 1.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.68800e+04 1.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.69200e+04 1.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.69600e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70000e+04 1.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70400e+04 1.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.70800e+04 1.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.71200e+04 1.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.71600e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72000e+04 1.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72400e+04 1.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.72800e+04 1.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.73200e+04 1.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.73600e+04 1.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74000e+04 1.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74400e+04 1.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.74800e+04 1.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.75200e+04 1.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.75600e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76000e+04 1.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76400e+04 1.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.76800e+04 1.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.77200e+04 1.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.77600e+04 1.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78000e+04 1.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78400e+04 1.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.78800e+04 1.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.79200e+04 1.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.79600e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80000e+04 1.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80400e+04 1.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.80800e+04 1.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.81200e+04 1.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.81600e+04 1.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82000e+04 1.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82400e+04 1.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.82800e+04 1.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.83200e+04 1.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.83600e+04 1.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84000e+04 1.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84400e+04 1.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.84800e+04 1.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.85200e+04 1.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.85600e+04 1.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86000e+04 1.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86400e+04 1.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.86800e+04 1.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.87200e+04 1.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.87600e+04 1.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88000e+04 1.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88400e+04 1.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.88800e+04 1.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.89200e+04 1.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.89600e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90000e+04 1.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90400e+04 1.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.90800e+04 1.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.91200e+04 1.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.91600e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92000e+04 1.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92400e+04 1.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.92800e+04 1.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.93200e+04 1.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.93600e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94000e+04 1.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94400e+04 1.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.94800e+04 1.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.95200e+04 1.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.95600e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96000e+04 1.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96400e+04 1.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.96800e+04 1.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.97200e+04 1.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.97600e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98000e+04 1.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98400e+04 1.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.98800e+04 1.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.99200e+04 1.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
2.99600e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00000e+04 1.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00400e+04 1.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.00800e+04 1.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.01200e+04 1.75333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.01600e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02000e+04 1.75667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02400e+04 1.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.02800e+04 1.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.03200e+04 1.76333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.03600e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04000e+04 1.76667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04400e+04 1.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.04800e+04 1.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.05200e+04 1.77333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.05600e+04 1.77667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.06000e+04 1.77667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.06400e+04 1.78333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.06800e+04 1.78333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.07200e+04 1.78333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.07600e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.08000e+04 1.78667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.08400e+04 1.79333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.08800e+04 1.79333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.09200e+04 1.79333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.09600e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.10000e+04 1.79667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.10400e+04 1.80333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.10800e+04 1.80333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.11200e+04 1.80333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.11600e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.12000e+04 1.80667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.12400e+04 1.81333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.12800e+04 1.81333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.13200e+04 1.81333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.13600e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.14000e+04 1.81667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.14400e+04 1.82333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.14800e+04 1.82333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.15200e+04 1.82333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.15600e+04 1.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.16000e+04 1.82667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.16400e+04 1.83333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.16800e+04 1.83333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.17200e+04 1.83333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.17600e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.18000e+04 1.83667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.18400e+04 1.84333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.18800e+04 1.84333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.19200e+04 1.84333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.19600e+04 1.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.20000e+04 1.84667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.20400e+04 1.85333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.20800e+04 1.85333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.21200e+04 1.85333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.21600e+04 1.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.22000e+04 1.85667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.22400e+04 1.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.22800e+04 1.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.23200e+04 1.86333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.23600e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.24000e+04 1.86667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.24400e+04 1.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.24800e+04 1.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.25200e+04 1.87333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.25600e+04 1.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.26000e+04 1.87667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.26400e+04 1.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.26800e+04 1.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.27200e+04 1.88333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.27600e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.28000e+04 1.88667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.28400e+04 1.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.28800e+04 1.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.29200e+04 1.89333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.29600e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.30000e+04 1.89667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.30400e+04 1.90333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.30800e+04 1.90333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.31200e+04 1.90333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.31600e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.32000e+04 1.90667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.32400e+04 1.91333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.32800e+04 1.91333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.33200e+04 1.91333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.33600e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.34000e+04 1.91667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.34400e+04 1.92333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.34800e+04 1.92333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.35200e+04 1.92333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.35600e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.36000e+04 1.92667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.36400e+04 1.93333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.36800e+04 1.93333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.37200e+04 1.93333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.37600e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.38000e+04 1.93667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.38400e+04 1.94333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.38800e+04 1.94333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.39200e+04 1.94333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.39600e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.40000e+04 1.94667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.40400e+04 1.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.40800e+04 1.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.41200e+04 1.95333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.41600e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.42000e+04 1.95667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.42400e+04 1.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.42800e+04 1.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.43200e+04 1.96333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.43600e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.44000e+04 1.96667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.44400e+04 1.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.44800e+04 1.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.45200e+04 1.97333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.45600e+04 1.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.46000e+04 1.97667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.46400e+04 1.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.46800e+04 1.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.47200e+04 1.98333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.47600e+04 1.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.48000e+04 1.98667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.48400e+04 1.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.48800e+04 1.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.49200e+04 1.99333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.49600e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.50000e+04 1.99667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.50400e+04 2.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.50800e+04 2.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.51200e+04 2.00333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.51600e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.52000e+04 2.00667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.52400e+04 2.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.52800e+04 2.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.53200e+04 2.01333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.53600e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.54000e+04 2.01667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.54400e+04 2.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.54800e+04 2.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.55200e+04 2.02333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.55600e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.56000e+04 2.02667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.56400e+04 2.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.56800e+04 2.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.57200e+04 2.03333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.57600e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.58000e+04 2.03667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.58400e+04 2.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.58800e+04 2.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.59200e+04 2.04333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.59600e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.60000e+04 2.04667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.60400e+04 2.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.60800e+04 2.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.61200e+04 2.05333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.61600e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.62000e+04 2.05667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.62400e+04 2.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.62800e+04 2.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.63200e+04 2.06333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.63600e+04 2.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.64000e+04 2.06667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.64400e+04 2.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.64800e+04 2.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.65200e+04 2.07333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.65600e+04 2.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.66000e+04 2.07667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.66400e+04 2.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.66800e+04 2.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.67200e+04 2.08333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.67600e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.68000e+04 2.08667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.68400e+04 2.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.68800e+04 2.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.69200e+04 2.09333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.69600e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.70000e+04 2.09667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.70400e+04 2.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.70800e+04 2.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.71200e+04 2.10333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.71600e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.72000e+04 2.10667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.72400e+04 2.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.72800e+04 2.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.73200e+04 2.11333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.73600e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.74000e+04 2.11667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.74400e+04 2.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.74800e+04 2.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.75200e+04 2.12333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.75600e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.76000e+04 2.12667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
3.76400e+04 2.13333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.99989e+02 2.00004e+02 1.99974e+02
3.76800e+04 2.13333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.99979e+02 2.00009e+02 1.99948e+02
3.77200e+04 2.13333e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.99968e+02 2.00013e+02 1.99923e+02
3.77600e+04 2.13667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.99957e+02 2.00018e+02 1.99897e+02
3.78000e+04 2.13667e+02 1.98667e+02 2.00552e+02 1.96781e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.78400e+04 2.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.78800e+04 2.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.79200e+04 2.14333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.79600e+04 2.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.80000e+04 2.14667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.80400e+04 2.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.80800e+04 2.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.81200e+04 2.15333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.81600e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.82000e+04 2.15667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.82400e+04 2.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.82800e+04 2.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.83200e+04 2.16333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.83600e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.84000e+04 2.16667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.84400e+04 2.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.84800e+04 2.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.85200e+04 2.17333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.85600e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.86000e+04 2.17667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.86400e+04 2.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.86800e+04 2.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.87200e+04 2.18333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.87600e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.88000e+04 2.18667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.88400e+04 2.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.88800e+04 2.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.89200e+04 2.19333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.89600e+04 2.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.90000e+04 2.19667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.90400e+04 2.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.90800e+04 2.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.91200e+04 2.20333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.91600e+04 2.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.92000e+04 2.20667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.92400e+04 2.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.92800e+04 2.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.93200e+04 2.21333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.93600e+04 2.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.94000e+04 2.21667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.94400e+04 2.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.94800e+04 2.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.95200e+04 2.22333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.95600e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.96000e+04 2.22667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.96400e+04 2.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.96800e+04 2.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.97200e+04 2.23333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.97600e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.98000e+04 2.23667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.98400e+04 2.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.98800e+04 2.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.99200e+04 2.24333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
3.99600e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.00000e+04 2.24667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.00400e+04 2.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.00800e+04 2.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.01200e+04 2.25333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.01600e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.02000e+04 2.25667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.02400e+04 2.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.02800e+04 2.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.03200e+04 2.26333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.03600e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.04000e+04 2.26667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.04400e+04 2.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.04800e+04 2.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.05200e+04 2.27333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.05600e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.06000e+04 2.27667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.06400e+04 2.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.06800e+04 2.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.07200e+04 2.28333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.07600e+04 2.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.08000e+04 2.28667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.08400e+04 2.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.08800e+04 2.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.09200e+04 2.29333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.09600e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.10000e+04 2.29667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.10400e+04 2.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.10800e+04 2.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.11200e+04 2.30333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.11600e+04 2.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.12000e+04 2.30667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.12400e+04 2.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.12800e+04 2.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.13200e+04 2.31333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.13600e+04 2.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.14000e+04 2.31667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.14400e+04 2.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.14800e+04 2.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.15200e+04 2.32333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.15600e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.16000e+04 2.32667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.16400e+04 2.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.16800e+04 2.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.17200e+04 2.33333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.17600e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.18000e+04 2.33667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.18400e+04 2.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.18800e+04 2.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.19200e+04 2.34333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.19600e+04 2.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.20000e+04 2.34667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.20400e+04 2.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.20800e+04 2.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.21200e+04 2.35333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.21600e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.22000e+04 2.35667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.22400e+04 2.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.22800e+04 2.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.23200e+04 2.36333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.23600e+04 2.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.24000e+04 2.36667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.24400e+04 2.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.24800e+04 2.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.25200e+04 2.37333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.25600e+04 2.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.26000e+04 2.37667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99947e+02 2.00022e+02 1.99871e+02
4.26400e+04 2.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99957e+02 2.00018e+02 1.99897e+02
4.26800e+04 2.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99968e+02 2.00013e+02 1.99923e+02
4.27200e+04 2.38333e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99979e+02 2.00009e+02 1.99948e+02
4.27600e+04 2.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 1.99989e+02 2.00004e+02 1.99974e+02
4.28000e+04 2.38667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.28400e+04 2.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.28800e+04 2.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.29200e+04 2.39333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.29600e+04 2.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30000e+04 2.39667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30400e+04 2.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.30800e+04 2.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.31200e+04 2.40333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.31600e+04 2.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32000e+04 2.40667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32400e+04 2.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.32800e+04 2.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.33200e+04 2.41333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.33600e+04 2.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.34000e+04 2.41667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.34400e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.34800e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.35200e+04 2.42333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.35600e+04 2.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.36000e+04 2.42667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.36400e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.36800e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.37200e+04 2.43333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.37600e+04 2.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.38000e+04 2.43667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.38400e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.38800e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.39200e+04 2.44333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.39600e+04 2.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.40000e+04 2.44667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.40400e+04 2.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.40800e+04 2.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.41200e+04 2.45333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.41600e+04 2.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.42000e+04 2.45667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.42400e+04 2.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.42800e+04 2.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.43200e+04 2.46333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.43600e+04 2.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.44000e+04 2.46667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.44400e+04 2.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.44800e+04 2.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.45200e+04 2.47333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.45600e+04 2.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.46000e+04 2.47667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.46400e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.46800e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.47200e+04 2.48333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.47600e+04 2.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.48000e+04 2.48667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.48400e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.48800e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.49200e+04 2.49333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.49600e+04 2.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.50000e+04 2.49667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.50400e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.50800e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.51200e+04 2.50333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.51600e+04 2.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.52000e+04 2.50667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.52400e+04 2.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.52800e+04 2.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.53200e+04 2.51333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.53600e+04 2.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.54000e+04 2.51667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.54400e+04 2.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.54800e+04 2.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.55200e+04 2.52333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.55600e+04 2.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.56000e+04 2.52667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.56400e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.56800e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.57200e+04 2.53333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.57600e+04 2.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.58000e+04 2.53667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.58400e+04 2.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.58800e+04 2.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.59200e+04 2.54333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.59600e+04 2.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.60000e+04 2.54667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.60400e+04 2.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.60800e+04 2.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.61200e+04 2.55333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.61600e+04 2.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.62000e+04 2.55667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.62400e+04 2.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.62800e+04 2.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.63200e+04 2.56333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.63600e+04 2.56667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.64000e+04 2.56667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.64400e+04 2.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.64800e+04 2.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.65200e+04 2.57333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.65600e+04 2.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.66000e+04 2.57667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.66400e+04 2.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.66800e+04 2.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.67200e+04 2.58333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.67600e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.68000e+04 2.58667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.68400e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.68800e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.69200e+04 2.59333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.69600e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.70000e+04 2.59667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.70400e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.70800e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.71200e+04 2.60333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.71600e+04 2.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.72000e+04 2.60667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.72400e+04 2.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.72800e+04 2.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.73200e+04 2.61333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.73600e+04 2.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.74000e+04 2.61667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.74400e+04 2.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.74800e+04 2.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.75200e+04 2.62333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.75600e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.76000e+04 2.62667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.76400e+04 2.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.76800e+04 2.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.77200e+04 2.63333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.77600e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.78000e+04 2.63667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.78400e+04 2.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.78800e+04 2.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.79200e+04 2.64333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.79600e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.80000e+04 2.64667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.80400e+04 2.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.80800e+04 2.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.81200e+04 2.65333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.81600e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.82000e+04 2.65667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.82400e+04 2.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.82800e+04 2.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.83200e+04 2.66333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.83600e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.84000e+04 2.66667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.84400e+04 2.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.84800e+04 2.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.85200e+04 2.67333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.85600e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.86000e+04 2.67667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.86400e+04 2.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.86800e+04 2.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.87200e+04 2.68333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.87600e+04 2.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.88000e+04 2.68667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.88400e+04 2.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.88800e+04 2.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.89200e+04 2.69333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.89600e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.90000e+04 2.69667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.90400e+04 2.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.90800e+04 2.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.91200e+04 2.70333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.91600e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.92000e+04 2.70667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.92400e+04 2.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.92800e+04 2.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.93200e+04 2.71333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.93600e+04 2.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.94000e+04 2.71667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.94400e+04 2.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.94800e+04 2.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.95200e+04 2.72333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.95600e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.96000e+04 2.72667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.96400e+04 2.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.96800e+04 2.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.97200e+04 2.73333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.97600e+04 2.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.98000e+04 2.73667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.98400e+04 2.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.98800e+04 2.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.99200e+04 2.74333e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02
4.99600e+04 2.74667e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02 2.00000e+02


==> fig/invariant/10_jets.dat <==
0.00000e+00 0.00000e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.60000e+02 0.00000e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
3.20000e+02 0.00000e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
4.80000e+02 1.00000e+00 -3.46100e+00 -3.32308e+00 -3.59892e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
6.40000e+02 1.00000e+00 -3.46100e+00 -3.32308e+00 -3.59892e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
8.00000e+02 2.00000e+00 -3.28088e+00 -3.04535e+00 -3.51642e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
9.60000e+02 2.00000e+00 -3.28088e+00 -3.04535e+00 -3.51642e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.12000e+03 2.00000e+00 -3.28088e+00 -3.04535e+00 -3.51642e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.28000e+03 3.00000e+00 -3.23896e+00 -3.16620e+00 -3.31172e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.44000e+03 3.00000e+00 -3.23896e+00 -3.16620e+00 -3.31172e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.60000e+03 4.00000e+00 -3.19631e+00 -2.96347e+00 -3.42915e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.76000e+03 4.00000e+00 -3.19631e+00 -2.96347e+00 -3.42915e+00 -2.92244e+00 -2.82993e+00 -3.01496e+00
1.92000e+03 4.00000e+00 -3.19631e+00 -2.96347e+00 -3.42915e+00 -2.92245e+00 -2.82992e+00 -3.01497e+00
2.08000e+03 5.00000e+00 -3.72899e+00 -3.57528e+00 -3.88270e+00 -2.92245e+00 -2.82993e+00 -3.01497e+00
2.24000e+03 5.00000e+00 -3.72899e+00 -3.57528e+00 -3.88270e+00 -2.92246e+00 -2.82994e+00 -3.01498e+00
2.40000e+03 6.00000e+00 -3.23323e+00 -2.96144e+00 -3.50502e+00 -2.92247e+00 -2.82996e+00 -3.01499e+00
2.56000e+03 6.00000e+00 -3.23323e+00 -2.96144e+00 -3.50502e+00 -2.92250e+00 -2.82999e+00 -3.01501e+00
2.72000e+03 6.00000e+00 -3.23323e+00 -2.96144e+00 -3.50502e+00 -2.92254e+00 -2.83004e+00 -3.01504e+00
2.88000e+03 7.00000e+00 -3.13813e+00 -2.88083e+00 -3.39542e+00 -2.92260e+00 -2.83011e+00 -3.01509e+00
3.04000e+03 7.00000e+00 -3.13813e+00 -2.88083e+00 -3.39542e+00 -2.92269e+00 -2.83023e+00 -3.01516e+00
3.20000e+03 8.00000e+00 -3.34649e+00 -3.14402e+00 -3.54896e+00 -2.92282e+00 -2.83039e+00 -3.01526e+00
3.36000e+03 8.00000e+00 -3.34649e+00 -3.14402e+00 -3.54896e+00 -2.92301e+00 -2.83061e+00 -3.01540e+00
3.52000e+03 8.00000e+00 -3.34649e+00 -3.14402e+00 -3.54896e+00 -2.92325e+00 -2.83091e+00 -3.01559e+00
3.68000e+03 9.00000e+00 -3.42197e+00 -3.03966e+00 -3.80429e+00 -2.92358e+00 -2.83132e+00 -3.01584e+00
3.84000e+03 9.00000e+00 -3.42197e+00 -3.03966e+00 -3.80429e+00 -2.92400e+00 -2.83185e+00 -3.01615e+00
4.00000e+03 1.00000e+01 -3.02560e+00 -2.76998e+00 -3.28122e+00 -2.92454e+00 -2.83252e+00 -3.01656e+00
4.16000e+03 1.00000e+01 -3.02560e+00 -2.76998e+00 -3.28122e+00 -2.92522e+00 -2.83337e+00 -3.01707e+00
4.32000e+03 1.00000e+01 -3.02560e+00 -2.76998e+00 -3.28122e+00 -2.92605e+00 -2.83441e+00 -3.01770e+00
4.48000e+03 1.10000e+01 -3.22315e+00 -3.09477e+00 -3.35153e+00 -2.92707e+00 -2.83568e+00 -3.01846e+00
4.64000e+03 1.10000e+01 -3.22315e+00 -3.09477e+00 -3.35153e+00 -2.92829e+00 -2.83720e+00 -3.01937e+00
4.80000e+03 1.20000e+01 -3.14410e+00 -3.03500e+00 -3.25320e+00 -2.92973e+00 -2.83901e+00 -3.02044e+00
4.96000e+03 1.20000e+01 -3.14410e+00 -3.03500e+00 -3.25320e+00 -2.93142e+00 -2.84113e+00 -3.02170e+00
5.12000e+03 1.20000e+01 -3.14410e+00 -3.03500e+00 -3.25320e+00 -2.93338e+00 -2.84361e+00 -3.02315e+00
5.28000e+03 1.30000e+01 -3.24109e+00 -2.98373e+00 -3.49844e+00 -2.93563e+00 -2.84645e+00 -3.02481e+00
5.44000e+03 1.30000e+01 -3.24109e+00 -2.98373e+00 -3.49844e+00 -2.93818e+00 -2.84968e+00 -3.02669e+00
5.60000e+03 1.40000e+01 -3.07425e+00 -2.85200e+00 -3.29651e+00 -2.94106e+00 -2.85333e+00 -3.02879e+00
5.76000e+03 1.40000e+01 -3.07425e+00 -2.85200e+00 -3.29651e+00 -2.94428e+00 -2.85741e+00 -3.03114e+00
5.92000e+03 1.40000e+01 -3.07425e+00 -2.85200e+00 -3.29651e+00 -2.94783e+00 -2.86195e+00 -3.03372e+00
6.08000e+03 1.50000e+01 -2.89966e+00 -2.57455e+00 -3.22478e+00 -2.95174e+00 -2.86694e+00 -3.03654e+00
6.24000e+03 1.50000e+01 -2.89966e+00 -2.57455e+00 -3.22478e+00 -2.95601e+00 -2.87241e+00 -3.03960e+00
6.40000e+03 1.60000e+01 -2.74088e+00 -2.53207e+00 -2.94969e+00 -2.96062e+00 -2.87835e+00 -3.04290e+00
6.56000e+03 1.60000e+01 -2.74088e+00 -2.53207e+00 -2.94969e+00 -2.96559e+00 -2.88474e+00 -3.04644e+00
6.72000e+03 1.60000e+01 -2.74088e+00 -2.53207e+00 -2.94969e+00 -2.97090e+00 -2.89160e+00 -3.05019e+00
6.88000e+03 1.70000e+01 -3.37311e+00 -3.10284e+00 -3.64338e+00 -2.97653e+00 -2.89890e+00 -3.05416e+00
7.04000e+03 1.70000e+01 -3.37311e+00 -3.10284e+00 -3.64338e+00 -2.98248e+00 -2.90663e+00 -3.05833e+00
7.20000e+03 1.80000e+01 -2.85220e+00 -2.77612e+00 -2.92828e+00 -2.98872e+00 -2.91476e+00 -3.06268e+00
7.36000e+03 1.80000e+01 -2.85220e+00 -2.77612e+00 -2.92828e+00 -2.99523e+00 -2.92326e+00 -3.06720e+00
7.52000e+03 1.80000e+01 -2.85220e+00 -2.77612e+00 -2.92828e+00 -3.00198e+00 -2.93209e+00 -3.07187e+00
7.68000e+03 1.90000e+01 -3.16397e+00 -2.98600e+00 -3.34194e+00 -3.00895e+00 -2.94123e+00 -3.07667e+00
7.84000e+03 1.90000e+01 -3.16397e+00 -2.98600e+00 -3.34194e+00 -3.01610e+00 -2.95062e+00 -3.08158e+00
8.00000e+03 2.00000e+01 -3.05531e+00 -2.83521e+00 -3.27541e+00 -3.02340e+00 -2.96022e+00 -3.08657e+00
8.16000e+03 2.00000e+01 -3.05531e+00 -2.83521e+00 -3.27541e+00 -3.03081e+00 -2.96999e+00 -3.09164e+00
8.32000e+03 2.00000e+01 -3.05531e+00 -2.83521e+00 -3.27541e+00 -3.03830e+00 -2.97986e+00 -3.09674e+00
8.48000e+03 2.10000e+01 -3.12721e+00 -2.99001e+00 -3.26440e+00 -3.04583e+00 -2.98979e+00 -3.10186e+00
8.64000e+03 2.10000e+01 -3.12721e+00 -2.99001e+00 -3.26440e+00 -3.05335e+00 -2.99971e+00 -3.10699e+00
8.80000e+03 2.20000e+01 -3.06101e+00 -2.79039e+00 -3.33163e+00 -3.06083e+00 -3.00957e+00 -3.11209e+00
8.96000e+03 2.20000e+01 -3.06101e+00 -2.79039e+00 -3.33163e+00 -3.06823e+00 -3.01931e+00 -3.11714e+00
9.12000e+03 2.20000e+01 -3.06101e+00 -2.79039e+00 -3.33163e+00 -3.07550e+00 -3.02888e+00 -3.12213e+00
9.28000e+03 2.30000e+01 -3.25853e+00 -3.04825e+00 -3.46881e+00 -3.08261e+00 -3.03819e+00 -3.12703e+00
9.44000e+03 2.30000e+01 -3.25853e+00 -3.04825e+00 -3.46881e+00 -3.08953e+00 -3.04723e+00 -3.13182e+00
9.60000e+03 2.40000e+01 -2.84126e+00 -2.58811e+00 -3.09441e+00 -3.09621e+00 -3.05592e+00 -3.13649e+00
9.76000e+03 2.40000e+01 -2.84126e+00 -2.58811e+00 -3.09441e+00 -3.10261e+00 -3.06422e+00 -3.14100e+00
9.92000e+03 2.40000e+01 -2.84126e+00 -2.58811e+00 -3.09441e+00 -3.10872e+00 -3.07209e+00 -3.14536e+00
1.00800e+04 2.50000e+01 -3.04932e+00 -3.03870e+00 -3.05994e+00 -3.11451e+00 -3.07949e+00 -3.14952e+00
1.02400e+04 2.50000e+01 -3.04932e+00 -3.03870e+00 -3.05994e+00 -3.11994e+00 -3.08640e+00 -3.15348e+00
1.04000e+04 2.60000e+01 -2.69401e+00 -2.49330e+00 -2.89472e+00 -3.12499e+00 -3.09278e+00 -3.15721e+00
1.05600e+04 2.60000e+01 -2.69401e+00 -2.49330e+00 -2.89472e+00 -3.12966e+00 -3.09862e+00 -3.16071e+00
1.07200e+04 2.60000e+01 -2.69401e+00 -2.49330e+00 -2.89472e+00 -3.13393e+00 -3.10392e+00 -3.16394e+00
1.08800e+04 2.70000e+01 -3.00511e+00 -2.86600e+00 -3.14423e+00 -3.13778e+00 -3.10866e+00 -3.16690e+00
1.10400e+04 2.70000e+01 -3.00511e+00 -2.86600e+00 -3.14423e+00 -3.14122e+00 -3.11287e+00 -3.16957e+00
1.12000e+04 2.80000e+01 -3.03785e+00 -2.84872e+00 -3.22698e+00 -3.14423e+00 -3.11653e+00 -3.17193e+00
1.13600e+04 2.80000e+01 -3.03785e+00 -2.84872e+00 -3.22698e+00 -3.14682e+00 -3.11968e+00 -3.17397e+00
1.15200e+04 2.80000e+01 -3.03785e+00 -2.84872e+00 -3.22698e+00 -3.14901e+00 -3.12232e+00 -3.17569e+00
1.16800e+04 2.90000e+01 -2.87474e+00 -2.71127e+00 -3.03822e+00 -3.15079e+00 -3.12448e+00 -3.17710e+00
1.18400e+04 2.90000e+01 -2.87474e+00 -2.71127e+00 -3.03822e+00 -3.15217e+00 -3.12616e+00 -3.17819e+00
1.20000e+04 3.00000e+01 -2.85155e+00 -2.67965e+00 -3.02345e+00 -3.15318e+00 -3.12741e+00 -3.17895e+00
1.21600e+04 3.00000e+01 -2.85155e+00 -2.67965e+00 -3.02345e+00 -3.15382e+00 -3.12823e+00 -3.17942e+00
1.23200e+04 3.00000e+01 -2.85155e+00 -2.67965e+00 -3.02345e+00 -3.15412e+00 -3.12866e+00 -3.17958e+00
1.24800e+04 3.10000e+01 -2.91019e+00 -2.76374e+00 -3.05664e+00 -3.15408e+00 -3.12869e+00 -3.17947e+00
1.26400e+04 3.10000e+01 -2.91019e+00 -2.76374e+00 -3.05664e+00 -3.15374e+00 -3.12838e+00 -3.17909e+00
1.28000e+04 3.20000e+01 -3.11527e+00 -3.07360e+00 -3.15695e+00 -3.15310e+00 -3.12773e+00 -3.17846e+00
1.29600e+04 3.20000e+01 -3.11527e+00 -3.07360e+00 -3.15695e+00 -3.15218e+00 -3.12676e+00 -3.17760e+00
1.31200e+04 3.20000e+01 -3.11527e+00 -3.07360e+00 -3.15695e+00 -3.15100e+00 -3.12549e+00 -3.17651e+00
1.32800e+04 3.30000e+01 -3.10605e+00 -3.02026e+00 -3.19184e+00 -3.14958e+00 -3.12395e+00 -3.17521e+00
1.34400e+04 3.30000e+01 -3.10605e+00 -3.02026e+00 -3.19184e+00 -3.14793e+00 -3.12215e+00 -3.17371e+00
1.36000e+04 3.40000e+01 -2.93449e+00 -2.64119e+00 -3.22778e+00 -3.14607e+00 -3.12011e+00 -3.17203e+00
1.37600e+04 3.40000e+01 -2.93449e+00 -2.64119e+00 -3.22778e+00 -3.14401e+00 -3.11785e+00 -3.17017e+00
1.39200e+04 3.40000e+01 -2.93449e+00 -2.64119e+00 -3.22778e+00 -3.14176e+00 -3.11537e+00 -3.16815e+00
1.40800e+04 3.50000e+01 -2.97221e+00 -2.70090e+00 -3.24351e+00 -3.13934e+00 -3.11271e+00 -3.16597e+00
1.42400e+04 3.50000e+01 -2.97221e+00 -2.70090e+00 -3.24351e+00 -3.13674e+00 -3.10986e+00 -3.16363e+00
1.44000e+04 3.60000e+01 -2.96129e+00 -2.52008e+00 -3.40250e+00 -3.13400e+00 -3.10683e+00 -3.16117e+00
1.45600e+04 3.60000e+01 -2.96129e+00 -2.52008e+00 -3.40250e+00 -3.13110e+00 -3.10365e+00 -3.15856e+00
1.47200e+04 3.60000e+01 -2.96129e+00 -2.52008e+00 -3.40250e+00 -3.12807e+00 -3.10031e+00 -3.15583e+00
1.48800e+04 3.70000e+01 -3.04180e+00 -2.72815e+00 -3.35544e+00 -3.12490e+00 -3.09682e+00 -3.15298e+00
1.50400e+04 3.70000e+01 -3.04180e+00 -2.72815e+00 -3.35544e+00 -3.12161e+00 -3.09319e+00 -3.15003e+00
1.52000e+04 3.80000e+01 -2.80052e+00 -2.78112e+00 -2.81992e+00 -3.11820e+00 -3.08943e+00 -3.14698e+00
1.53600e+04 3.80000e+01 -2.80052e+00 -2.78112e+00 -2.81992e+00 -3.11469e+00 -3.08554e+00 -3.14384e+00
1.55200e+04 3.80000e+01 -2.80052e+00 -2.78112e+00 -2.81992e+00 -3.11107e+00 -3.08152e+00 -3.14062e+00
1.56800e+04 3.90000e+01 -2.75884e+00 -2.56308e+00 -2.95461e+00 -3.10736e+00 -3.07739e+00 -3.13733e+00
1.58400e+04 3.90000e+01 -2.75884e+00 -2.56308e+00 -2.95461e+00 -3.10357e+00 -3.07315e+00 -3.13399e+00
1.60000e+04 4.00000e+01 -2.60473e+00 -2.49250e+00 -2.71696e+00 -3.09971e+00 -3.06881e+00 -3.13061e+00
1.61600e+04 4.00000e+01 -2.60473e+00 -2.49250e+00 -2.71696e+00 -3.09579e+00 -3.06439e+00 -3.12718e+00
1.63200e+04 4.00000e+01 -2.60473e+00 -2.49250e+00 -2.71696e+00 -3.09181e+00 -3.05989e+00 -3.12374e+00
1.64800e+04 4.10000e+01 -2.61447e+00 -2.58638e+00 -2.64256e+00 -3.08781e+00 -3.05534e+00 -3.12028e+00
1.66400e+04 4.10000e+01 -2.61447e+00 -2.58638e+00 -2.64256e+00 -3.08377e+00 -3.05072e+00 -3.11682e+00
1.68000e+04 4.20000e+01 -2.55209e+00 -2.35552e+00 -2.74865e+00 -3.07973e+00 -3.04609e+00 -3.11337e+00
1.69600e+04 4.20000e+01 -2.55209e+00 -2.35552e+00 -2.74865e+00 -3.07568e+00 -3.04142e+00 -3.10994e+00
1.71200e+04 4.20000e+01 -2.55209e+00 -2.35552e+00 -2.74865e+00 -3.07165e+00 -3.03675e+00 -3.10655e+00
1.72800e+04 4.30000e+01 -2.68711e+00 -2.53452e+00 -2.83969e+00 -3.06764e+00 -3.03209e+00 -3.10319e+00
1.74400e+04 4.30000e+01 -2.68711e+00 -2.53452e+00 -2.83969e+00 -3.06366e+00 -3.02744e+00 -3.09988e+00
1.76000e+04 4.40000e+01 -2.59246e+00 -2.41640e+00 -2.76853e+00 -3.05973e+00 -3.02282e+00 -3.09663e+00
1.77600e+04 4.40000e+01 -2.59246e+00 -2.41640e+00 -2.76853e+00 -3.05585e+00 -3.01824e+00 -3.09346e+00
1.79200e+04 4.40000e+01 -2.59246e+00 -2.41640e+00 -2.76853e+00 -3.05202e+00 -3.01370e+00 -3.09034e+00
1.80800e+04 4.50000e+01 -2.78402e+00 -2.53826e+00 -3.02977e+00 -3.04826e+00 -3.00920e+00 -3.08731e+00
1.82400e+04 4.50000e+01 -2.78402e+00 -2.53826e+00 -3.02977e+00 -3.04456e+00 -3.00475e+00 -3.08437e+00
1.84000e+04 4.60000e+01 -2.77414e+00 -2.64815e+00 -2.90014e+00 -3.04093e+00 -3.00036e+00 -3.08149e+00
1.85600e+04 4.60000e+01 -2.77414e+00 -2.64815e+00 -2.90014e+00 -3.03735e+00 -2.99600e+00 -3.07869e+00
1.87200e+04 4.60000e+01 -2.77414e+00 -2.64815e+00 -2.90014e+00 -3.03383e+00 -2.99169e+00 -3.07596e+00
1.88800e+04 4.70000e+01 -2.79326e+00 -2.54493e+00 -3.04160e+00 -3.03035e+00 -2.98741e+00 -3.07329e+00
1.90400e+04 4.70000e+01 -2.79326e+00 -2.54493e+00 -3.04160e+00 -3.02690e+00 -2.98314e+00 -3.07066e+00
1.92000e+04 4.80000e+01 -2.81435e+00 -2.55356e+00 -3.07515e+00 -3.02348e+00 -2.97889e+00 -3.06806e+00
1.93600e+04 4.80000e+01 -2.81435e+00 -2.55356e+00 -3.07515e+00 -3.02006e+00 -2.97464e+00 -3.06547e+00
1.95200e+04 4.80000e+01 -2.81435e+00 -2.55356e+00 -3.07515e+00 -3.01662e+00 -2.97038e+00 -3.06287e+00
1.96800e+04 4.90000e+01 -2.68481e+00 -2.41879e+00 -2.95083e+00 -3.01316e+00 -2.96608e+00 -3.06023e+00
1.98400e+04 4.90000e+01 -2.68481e+00 -2.41879e+00 -2.95083e+00 -3.00964e+00 -2.96174e+00 -3.05754e+00
2.00000e+04 5.00000e+01 -2.53601e+00 -2.38678e+00 -2.68524e+00 -3.00605e+00 -2.95734e+00 -3.05476e+00
2.01600e+04 5.00000e+01 -2.53601e+00 -2.38678e+00 -2.68524e+00 -3.00237e+00 -2.95288e+00 -3.05186e+00
2.03200e+04 5.00000e+01 -2.53601e+00 -2.38678e+00 -2.68524e+00 -2.99858e+00 -2.94833e+00 -3.04882e+00
2.04800e+04 5.10000e+01 -2.42123e+00 -2.34288e+00 -2.49958e+00 -2.99465e+00 -2.94370e+00 -3.04561e+00
2.06400e+04 5.10000e+01 -2.42123e+00 -2.34288e+00 -2.49958e+00 -2.99059e+00 -2.93897e+00 -3.04221e+00
2.08000e+04 5.20000e+01 -2.45018e+00 -2.35712e+00 -2.54324e+00 -2.98637e+00 -2.93414e+00 -3.03859e+00
2.09600e+04 5.20000e+01 -2.45018e+00 -2.35712e+00 -2.54324e+00 -2.98197e+00 -2.92921e+00 -3.03474e+00
2.11200e+04 5.20000e+01 -2.45018e+00 -2.35712e+00 -2.54324e+00 -2.97740e+00 -2.92417e+00 -3.03063e+00
2.12800e+04 5.30000e+01 -2.56327e+00 -2.28167e+00 -2.84487e+00 -2.97264e+00 -2.91903e+00 -3.02625e+00
2.14400e+04 5.30000e+01 -2.56327e+00 -2.28167e+00 -2.84487e+00 -2.96770e+00 -2.91381e+00 -3.02158e+00
2.16000e+04 5.40000e+01 -2.72610e+00 -2.45810e+00 -2.99411e+00 -2.96256e+00 -2.90850e+00 -3.01662e+00
2.17600e+04 5.40000e+01 -2.72610e+00 -2.45810e+00 -2.99411e+00 -2.95724e+00 -2.90312e+00 -3.01136e+00
2.19200e+04 5.40000e+01 -2.72610e+00 -2.45810e+00 -2.99411e+00 -2.95175e+00 -2.89768e+00 -3.00581e+00
2.20800e+04 5.50000e+01 -2.71784e+00 -2.23990e+00 -3.19577e+00 -2.94608e+00 -2.89220e+00 -2.99996e+00
2.22400e+04 5.50000e+01 -2.71784e+00 -2.23990e+00 -3.19577e+00 -2.94026e+00 -2.88670e+00 -2.99381e+00
2.24000e+04 5.60000e+01 -2.52390e+00 -2.29557e+00 -2.75223e+00 -2.93428e+00 -2.88119e+00 -2.98738e+00
2.25600e+04 5.60000e+01 -2.52390e+00 -2.29557e+00 -2.75223e+00 -2.92817e+00 -2.87567e+00 -2.98068e+00
2.27200e+04 5.60000e+01 -2.52390e+00 -2.29557e+00 -2.75223e+00 -2.92195e+00 -2.87018e+00 -2.97371e+00
2.28800e+04 5.70000e+01 -2.79688e+00 -2.49380e+00 -3.09997e+00 -2.91561e+00 -2.86472e+00 -2.96650e+00
2.30400e+04 5.70000e+01 -2.79688e+00 -2.49380e+00 -3.09997e+00 -2.90918e+00 -2.85930e+00 -2.95906e+00
2.32000e+04 5.80000e+01 -2.44341e+00 -2.32733e+00 -2.55949e+00 -2.90266e+00 -2.85393e+00 -2.95139e+00
2.33600e+04 5.80000e+01 -2.44341e+00 -2.32733e+00 -2.55949e+00 -2.89608e+00 -2.84862e+00 -2.94354e+00
2.35200e+04 5.80000e+01 -2.44341e+00 -2.32733e+00 -2.55949e+00 -2.88944e+00 -2.84336e+00 -2.93552e+00
2.36800e+04 5.90000e+01 -2.57655e+00 -2.19676e+00 -2.95634e+00 -2.88275e+00 -2.83816e+00 -2.92734e+00
2.38400e+04 5.90000e+01 -2.57655e+00 -2.19676e+00 -2.95634e+00 -2.87602e+00 -2.83301e+00 -2.91903e+00
2.40000e+04 6.00000e+01 -2.16842e+00 -1.84966e+00 -2.48718e+00 -2.86927e+00 -2.82792e+00 -2.91062e+00
2.41600e+04 6.00000e+01 -2.16842e+00 -1.84966e+00 -2.48718e+00 -2.86249e+00 -2.82286e+00 -2.90211e+00
2.43200e+04 6.00000e+01 -2.16842e+00 -1.84966e+00 -2.48718e+00 -2.85570e+00 -2.81785e+00 -2.89355e+00
2.44800e+04 6.10000e+01 -2.33162e+00 -2.26240e+00 -2.40084e+00 -2.84890e+00 -2.81285e+00 -2.88496e+00
2.46400e+04 6.10000e+01 -2.33162e+00 -2.26240e+00 -2.40084e+00 -2.84210e+00 -2.80786e+00 -2.87634e+00
2.48000e+04 6.20000e+01 -2.25398e+00 -2.24033e+00 -2.26763e+00 -2.83532e+00 -2.80288e+00 -2.86775e+00
2.49600e+04 6.20000e+01 -2.25398e+00 -2.24033e+00 -2.26763e+00 -2.82854e+00 -2.79790e+00 -2.85919e+00
2.51200e+04 6.20000e+01 -2.25398e+00 -2.24033e+00 -2.26763e+00 -2.82179e+00 -2.79290e+00 -2.85069e+00
2.52800e+04 6.30000e+01 -2.43964e+00 -2.29991e+00 -2.57937e+00 -2.81507e+00 -2.78787e+00 -2.84227e+00
2.54400e+04 6.30000e+01 -2.43964e+00 -2.29991e+00 -2.57937e+00 -2.80838e+00 -2.78280e+00 -2.83396e+00
2.56000e+04 6.40000e+01 -2.32715e+00 -2.26286e+00 -2.39145e+00 -2.80173e+00 -2.77769e+00 -2.82578e+00
2.57600e+04 6.40000e+01 -2.32715e+00 -2.26286e+00 -2.39145e+00 -2.79513e+00 -2.77251e+00 -2.81776e+00
2.59200e+04 6.40000e+01 -2.32715e+00 -2.26286e+00 -2.39145e+00 -2.78859e+00 -2.76725e+00 -2.80993e+00
2.60800e+04 6.50000e+01 -2.21878e+00 -1.95773e+00 -2.47983e+00 -2.78211e+00 -2.76189e+00 -2.80233e+00
2.62400e+04 6.50000e+01 -2.21878e+00 -1.95773e+00 -2.47983e+00 -2.77568e+00 -2.75641e+00 -2.79496e+00
2.64000e+04 6.60000e+01 -2.51479e+00 -2.39625e+00 -2.63333e+00 -2.76933e+00 -2.75079e+00 -2.78787e+00
2.65600e+04 6.60000e+01 -2.51479e+00 -2.39625e+00 -2.63333e+00 -2.76304e+00 -2.74498e+00 -2.78110e+00
2.67200e+04 6.60000e+01 -2.51479e+00 -2.39625e+00 -2.63333e+00 -2.75682e+00 -2.73898e+00 -2.77467e+00
2.68800e+04 6.70000e+01 -2.25237e+00 -2.15336e+00 -2.35138e+00 -2.75067e+00 -2.73277e+00 -2.76857e+00
2.70400e+04 6.70000e+01 -2.25237e+00 -2.15336e+00 -2.35138e+00 -2.74457e+00 -2.72633e+00 -2.76281e+00
2.72000e+04 6.80000e+01 -2.29848e+00 -2.06386e+00 -2.53310e+00 -2.73853e+00 -2.71968e+00 -2.75738e+00
2.73600e+04 6.80000e+01 -2.29848e+00 -2.06386e+00 -2.53310e+00 -2.73253e+00 -2.71282e+00 -2.75224e+00
2.75200e+04 6.80000e+01 -2.29848e+00 -2.06386e+00 -2.53310e+00 -2.72657e+00 -2.70580e+00 -2.74735e+00
2.76800e+04 6.90000e+01 -2.31390e+00 -2.12500e+00 -2.50281e+00 -2.72064e+00 -2.69860e+00 -2.74268e+00
2.78400e+04 6.90000e+01 -2.31390e+00 -2.12500e+00 -2.50281e+00 -2.71472e+00 -2.69128e+00 -2.73816e+00
2.80000e+04 7.00000e+01 -2.53368e+00 -2.18606e+00 -2.88129e+00 -2.70881e+00 -2.68385e+00 -2.73377e+00
2.81600e+04 7.00000e+01 -2.53368e+00 -2.18606e+00 -2.88129e+00 -2.70289e+00 -2.67632e+00 -2.72946e+00
2.83200e+04 7.00000e+01 -2.53368e+00 -2.18606e+00 -2.88129e+00 -2.69694e+00 -2.66870e+00 -2.72518e+00
2.84800e+04 7.10000e+01 -2.22995e+00 -2.03437e+00 -2.42554e+00 -2.69096e+00 -2.66101e+00 -2.72090e+00
2.86400e+04 7.10000e+01 -2.22995e+00 -2.03437e+00 -2.42554e+00 -2.68493e+00 -2.65325e+00 -2.71660e+00
2.88000e+04 7.20000e+01 -2.23958e+00 -1.97812e+00 -2.50104e+00 -2.67883e+00 -2.64543e+00 -2.71223e+00
2.89600e+04 7.20000e+01 -2.23958e+00 -1.97812e+00 -2.50104e+00 -2.67267e+00 -2.63756e+00 -2.70778e+00
2.91200e+04 7.20000e+01 -2.23958e+00 -1.97812e+00 -2.50104e+00 -2.66643e+00 -2.62964e+00 -2.70321e+00
2.92800e+04 7.30000e+01 -2.36642e+00 -2.13725e+00 -2.59559e+00 -2.66009e+00 -2.62167e+00 -2.69852e+00
2.94400e+04 7.30000e+01 -2.36642e+00 -2.13725e+00 -2.59559e+00 -2.65367e+00 -2.61366e+00 -2.69368e+00
2.96000e+04 7.40000e+01 -2.30834e+00 -2.12731e+00 -2.48937e+00 -2.64714e+00 -2.60559e+00 -2.68869e+00
2.97600e+04 7.40000e+01 -2.30834e+00 -2.12731e+00 -2.48937e+00 -2.64051e+00 -2.59750e+00 -2.68353e+00
2.99200e+04 7.40000e+01 -2.30834e+00 -2.12731e+00 -2.48937e+00 -2.63378e+00 -2.58937e+00 -2.67820e+00
3.00800e+04 7.50000e+01 -1.91587e+00 -1.59971e+00 -2.23203e+00 -2.62695e+00 -2.58120e+00 -2.67271e+00
3.02400e+04 7.50000e+01 -1.91587e+00 -1.59971e+00 -2.23203e+00 -2.62002e+00 -2.57300e+00 -2.66705e+00
3.04000e+04 7.60000e+01 -2.18231e+00 -1.89187e+00 -2.47275e+00 -2.61300e+00 -2.56476e+00 -2.66124e+00
3.05600e+04 7.60000e+01 -2.18231e+00 -1.89187e+00 -2.47275e+00 -2.60589e+00 -2.55650e+00 -2.65528e+00
3.07200e+04 7.60000e+01 -2.18231e+00 -1.89187e+00 -2.47275e+00 -2.59870e+00 -2.54821e+00 -2.64919e+00
3.08800e+04 7.70000e+01 -2.28607e+00 -2.12413e+00 -2.44800e+00 -2.59145e+00 -2.53992e+00 -2.64298e+00
3.10400e+04 7.70000e+01 -2.28607e+00 -2.12413e+00 -2.44800e+00 -2.58414e+00 -2.53159e+00 -2.63669e+00
3.12000e+04 7.80000e+01 -2.21357e+00 -2.15663e+00 -2.27051e+00 -2.57678e+00 -2.52325e+00 -2.63031e+00
3.13600e+04 7.80000e+01 -2.21357e+00 -2.15663e+00 -2.27051e+00 -2.56939e+00 -2.51489e+00 -2.62389e+00
3.15200e+04 7.80000e+01 -2.21357e+00 -2.15663e+00 -2.27051e+00 -2.56198e+00 -2.50653e+00 -2.61743e+00
3.16800e+04 7.90000e+01 -2.43947e+00 -2.16054e+00 -2.71840e+00 -2.55455e+00 -2.49815e+00 -2.61095e+00
3.18400e+04 7.90000e+01 -2.43947e+00 -2.16054e+00 -2.71840e+00 -2.54714e+00 -2.48980e+00 -2.60448e+00
3.20000e+04 8.00000e+01 -1.98389e+00 -1.86872e+00 -2.09906e+00 -2.53974e+00 -2.48144e+00 -2.59804e+00
3.21600e+04 8.00000e+01 -1.98389e+00 -1.86872e+00 -2.09906e+00 -2.53237e+00 -2.47311e+00 -2.59164e+00
3.23200e+04 8.00000e+01 -1.98389e+00 -1.86872e+00 -2.09906e+00 -2.52504e+00 -2.46480e+00 -2.58528e+00
3.24800e+04 8.10000e+01 -1.99107e+00 -1.73302e+00 -2.24912e+00 -2.51775e+00 -2.45652e+00 -2.57898e+00
3.26400e+04 8.10000e+01 -1.99107e+00 -1.73302e+00 -2.24912e+00 -2.51052e+00 -2.44830e+00 -2.57273e+00
3.28000e+04 8.20000e+01 -2.14179e+00 -1.89583e+00 -2.38775e+00 -2.50335e+00 -2.44014e+00 -2.56656e+00
3.29600e+04 8.20000e+01 -2.14179e+00 -1.89583e+00 -2.38775e+00 -2.49624e+00 -2.43204e+00 -2.56043e+00
3.31200e+04 8.20000e+01 -2.14179e+00 -1.89583e+00 -2.38775e+00 -2.48920e+00 -2.42403e+00 -2.55438e+00
3.32800e+04 8.30000e+01 -2.16746e+00 -2.09119e+00 -2.24373e+00 -2.48224e+00 -2.41611e+00 -2.54837e+00
3.34400e+04 8.30000e+01 -2.16746e+00 -2.09119e+00 -2.24373e+00 -2.47535e+00 -2.40828e+00 -2.54241e+00
3.36000e+04 8.40000e+01 -2.39134e+00 -2.25786e+00 -2.52483e+00 -2.46853e+00 -2.40057e+00 -2.53649e+00
3.37600e+04 8.40000e+01 -2.39134e+00 -2.25786e+00 -2.52483e+00 -2.46179e+00 -2.39299e+00 -2.53059e+00
3.39200e+04 8.40000e+01 -2.39134e+00 -2.25786e+00 -2.52483e+00 -2.45512e+00 -2.38553e+00 -2.52470e+00
3.40800e+04 8.50000e+01 -2.22053e+00 -1.97716e+00 -2.46390e+00 -2.44852e+00 -2.37822e+00 -2.51883e+00
3.42400e+04 8.50000e+01 -2.22053e+00 -1.97716e+00 -2.46390e+00 -2.44199e+00 -2.37104e+00 -2.51295e+00
3.44000e+04 8.60000e+01 -2.01942e+00 -1.77066e+00 -2.26818e+00 -2.43553e+00 -2.36402e+00 -2.50705e+00
3.45600e+04 8.60000e+01 -2.01942e+00 -1.77066e+00 -2.26818e+00 -2.42914e+00 -2.35715e+00 -2.50113e+00
3.47200e+04 8.60000e+01 -2.01942e+00 -1.77066e+00 -2.26818e+00 -2.42281e+00 -2.35046e+00 -2.49517e+00
3.48800e+04 8.70000e+01 -2.09709e+00 -1.95662e+00 -2.23757e+00 -2.41654e+00 -2.34391e+00 -2.48917e+00
3.50400e+04 8.70000e+01 -2.09709e+00 -1.95662e+00 -2.23757e+00 -2.41033e+00 -2.33753e+00 -2.48312e+00
3.52000e+04 8.80000e+01 -2.51827e+00 -2.27760e+00 -2.75894e+00 -2.40417e+00 -2.33132e+00 -2.47702e+00
3.53600e+04 8.80000e+01 -2.51827e+00 -2.27760e+00 -2.75894e+00 -2.39806e+00 -2.32527e+00 -2.47085e+00
3.55200e+04 8.80000e+01 -2.51827e+00 -2.27760e+00 -2.75894e+00 -2.39200e+00 -2.31938e+00 -2.46462e+00
3.56800e+04 8.90000e+01 -2.26655e+00 -2.07250e+00 -2.46061e+00 -2.38599e+00 -2.31364e+00 -2.45833e+00
3.58400e+04 8.90000e+01 -2.26655e+00 -2.07250e+00 -2.46061e+00 -2.38001e+00 -2.30807e+00 -2.45196e+00
3.60000e+04 9.00000e+01 -1.95423e+00 -1.74600e+00 -2.16246e+00 -2.37409e+00 -2.30265e+00 -2.44553e+00
3.61600e+04 9.00000e+01 -1.95423e+00 -1.74600e+00 -2.16246e+00 -2.36820e+00 -2.29738e+00 -2.43903e+00
3.63200e+04 9.00000e+01 -1.95423e+00 -1.74600e+00 -2.16246e+00 -2.36236e+00 -2.29226e+00 -2.43246e+00
3.64800e+04 9.10000e+01 -2.32143e+00 -2.16490e+00 -2.47796e+00 -2.35656e+00 -2.28729e+00 -2.42583e+00
3.66400e+04 9.10000e+01 -2.32143e+00 -2.16490e+00 -2.47796e+00 -2.35080e+00 -2.28246e+00 -2.41914e+00
3.68000e+04 9.20000e+01 -1.99753e+00 -1.81062e+00 -2.18443e+00 -2.34509e+00 -2.27777e+00 -2.41241e+00
3.69600e+04 9.20000e+01 -1.99753e+00 -1.81062e+00 -2.18443e+00 -2.33943e+00 -2.27323e+00 -2.40564e+00
3.71200e+04 9.20000e+01 -1.99753e+00 -1.81062e+00 -2.18443e+00 -2.33383e+00 -2.26882e+00 -2.39885e+00
3.72800e+04 9.30000e+01 -2.20457e+00 -2.16212e+00 -2.24702e+00 -2.32829e+00 -2.26455e+00 -2.39203e+00
3.74400e+04 9.30000e+01 -2.20457e+00 -2.16212e+00 -2.24702e+00 -2.32281e+00 -2.26042e+00 -2.38520e+00
3.76000e+04 9.40000e+01 -1.71662e+00 -1.60485e+00 -1.82839e+00 -2.31740e+00 -2.25641e+00 -2.37838e+00
3.77600e+04 9.40000e+01 -1.71662e+00 -1.60485e+00 -1.82839e+00 -2.31207e+00 -2.25255e+00 -2.37159e+00
3.79200e+04 9.40000e+01 -1.71662e+00 -1.60485e+00 -1.82839e+00 -2.30682e+00 -2.24881e+00 -2.36483e+00
3.80800e+04 9.50000e+01 -2.09142e+00 -1.83610e+00 -2.34675e+00 -2.30167e+00 -2.24521e+00 -2.35812e+00
3.82400e+04 9.50000e+01 -2.09142e+00 -1.83610e+00 -2.34675e+00 -2.29661e+00 -2.24174e+00 -2.35148e+00
3.84000e+04 9.60000e+01 -1.77047e+00 -1.51965e+00 -2.02128e+00 -2.29167e+00 -2.23842e+00 -2.34492e+00
3.85600e+04 9.60000e+01 -1.77047e+00 -1.51965e+00 -2.02128e+00 -2.28684e+00 -2.23523e+00 -2.33845e+00
3.87200e+04 9.60000e+01 -1.77047e+00 -1.51965e+00 -2.02128e+00 -2.28213e+00 -2.23216e+00 -2.33210e+00
3.88800e+04 9.70000e+01 -2.01827e+00 -1.77846e+00 -2.25808e+00 -2.27755e+00 -2.22925e+00 -2.32586e+00
3.90400e+04 9.70000e+01 -2.01827e+00 -1.77846e+00 -2.25808e+00 -2.27311e+00 -2.22647e+00 -2.31974e+00
3.92000e+04 9.80000e+01 -2.06441e+00 -1.91370e+00 -2.21512e+00 -2.26880e+00 -2.22383e+00 -2.31378e+00
3.93600e+04 9.80000e+01 -2.06441e+00 -1.91370e+00 -2.21512e+00 -2.26464e+00 -2.22132e+00 -2.30796e+00
3.95200e+04 9.80000e+01 -2.06441e+00 -1.91370e+00 -2.21512e+00 -2.26061e+00 -2.21894e+00 -2.30229e+00
3.96800e+04 9.90000e+01 -2.02976e+00 -1.71716e+00 -2.34235e+00 -2.25673e+00 -2.21669e+00 -2.29678e+00
3.98400e+04 9.90000e+01 -2.02976e+00 -1.71716e+00 -2.34235e+00 -2.25299e+00 -2.21457e+00 -2.29142e+00
4.00000e+04 1.00000e+02 -1.76295e+00 -1.58628e+00 -1.93962e+00 -2.24938e+00 -2.21254e+00 -2.28623e+00
4.01600e+04 1.00000e+02 -1.76295e+00 -1.58628e+00 -1.93962e+00 -2.24591e+00 -2.21061e+00 -2.28120e+00
4.03200e+04 1.00000e+02 -1.76295e+00 -1.58628e+00 -1.93962e+00 -2.24254e+00 -2.20876e+00 -2.27633e+00
4.04800e+04 1.01000e+02 -1.67318e+00 -1.50570e+00 -1.84065e+00 -2.23929e+00 -2.20696e+00 -2.27162e+00
4.06400e+04 1.01000e+02 -1.67318e+00 -1.50570e+00 -1.84065e+00 -2.23613e+00 -2.20520e+00 -2.26706e+00
4.08000e+04 1.02000e+02 -1.82127e+00 -1.60248e+00 -2.04005e+00 -2.23305e+00 -2.20344e+00 -2.26267e+00
4.09600e+04 1.02000e+02 -1.82127e+00 -1.60248e+00 -2.04005e+00 -2.23004e+00 -2.20167e+00 -2.25841e+00
4.11200e+04 1.02000e+02 -1.82127e+00 -1.60248e+00 -2.04005e+00 -2.22708e+00 -2.19986e+00 -2.25430e+00
4.12800e+04 1.03000e+02 -1.78330e+00 -1.66356e+00 -1.90303e+00 -2.22415e+00 -2.19797e+00 -2.25032e+00
4.14400e+04 1.03000e+02 -1.78330e+00 -1.66356e+00 -1.90303e+00 -2.22122e+00 -2.19598e+00 -2.24646e+00
4.16000e+04 1.04000e+02 -1.83212e+00 -1.70338e+00 -1.96086e+00 -2.21829e+00 -2.19387e+00 -2.24271e+00
4.17600e+04 1.04000e+02 -1.83212e+00 -1.70338e+00 -1.96086e+00 -2.21533e+00 -2.19161e+00 -2.23905e+00
4.19200e+04 1.04000e+02 -1.83212e+00 -1.70338e+00 -1.96086e+00 -2.21234e+00 -2.18921e+00 -2.23547e+00
4.20800e+04 1.05000e+02 -1.88716e+00 -1.81354e+00 -1.96079e+00 -2.20928e+00 -2.18663e+00 -2.23193e+00
4.22400e+04 1.05000e+02 -1.88716e+00 -1.81354e+00 -1.96079e+00 -2.20614e+00 -2.18388e+00 -2.22840e+00
4.24000e+04 1.06000e+02 -1.88188e+00 -1.69248e+00 -2.07127e+00 -2.20291e+00 -2.18097e+00 -2.22485e+00
4.25600e+04 1.06000e+02 -1.88188e+00 -1.69248e+00 -2.07127e+00 -2.19957e+00 -2.17789e+00 -2.22125e+00
4.27200e+04 1.06000e+02 -1.88188e+00 -1.69248e+00 -2.07127e+00 -2.19611e+00 -2.17464e+00 -2.21757e+00
4.28800e+04 1.07000e+02 -1.70861e+00 -1.62494e+00 -1.79228e+00 -2.19251e+00 -2.17125e+00 -2.21377e+00
4.30400e+04 1.07000e+02 -1.70861e+00 -1.62494e+00 -1.79228e+00 -2.18876e+00 -2.16770e+00 -2.20983e+00
4.32000e+04 1.08000e+02 -1.86054e+00 -1.67927e+00 -2.04180e+00 -2.18486e+00 -2.16400e+00 -2.20572e+00
4.33600e+04 1.08000e+02 -1.86054e+00 -1.67927e+00 -2.04180e+00 -2.18079e+00 -2.16016e+00 -2.20142e+00
4.35200e+04 1.08000e+02 -1.86054e+00 -1.67927e+00 -2.04180e+00 -2.17654e+00 -2.15616e+00 -2.19691e+00
4.36800e+04 1.09000e+02 -1.70930e+00 -1.56035e+00 -1.85825e+00 -2.17211e+00 -2.15201e+00 -2.19221e+00
4.38400e+04 1.09000e+02 -1.70930e+00 -1.56035e+00 -1.85825e+00 -2.16748e+00 -2.14769e+00 -2.18728e+00
4.40000e+04 1.10000e+02 -1.86641e+00 -1.76856e+00 -1.96427e+00 -2.16267e+00 -2.14319e+00 -2.18215e+00
4.41600e+04 1.10000e+02 -1.86641e+00 -1.76856e+00 -1.96427e+00 -2.15766e+00 -2.13851e+00 -2.17681e+00
4.43200e+04 1.10000e+02 -1.86641e+00 -1.76856e+00 -1.96427e+00 -2.15245e+00 -2.13361e+00 -2.17128e+00
4.44800e+04 1.11000e+02 -1.94411e+00 -1.78541e+00 -2.10282e+00 -2.14704e+00 -2.12850e+00 -2.16558e+00
4.46400e+04 1.11000e+02 -1.94411e+00 -1.78541e+00 -2.10282e+00 -2.14143e+00 -2.12315e+00 -2.15971e+00
4.48000e+04 1.12000e+02 -1.80316e+00 -1.54112e+00 -2.06519e+00 -2.13564e+00 -2.11756e+00 -2.15372e+00
4.49600e+04 1.12000e+02 -1.80316e+00 -1.54112e+00 -2.06519e+00 -2.12965e+00 -2.11171e+00 -2.14759e+00
4.51200e+04 1.12000e+02 -1.80316e+00 -1.54112e+00 -2.06519e+00 -2.12348e+00 -2.10559e+00 -2.14137e+00
4.52800e+04 1.13000e+02 -1.80569e+00 -1.70149e+00 -1.90989e+00 -2.11714e+00 -2.09922e+00 -2.13506e+00
4.54400e+04 1.13000e+02 -1.80569e+00 -1.70149e+00 -1.90989e+00 -2.11063e+00 -2.09258e+00 -2.12869e+00
4.56000e+04 1.14000e+02 -1.58575e+00 -1.52783e+00 -1.64368e+00 -2.10398e+00 -2.08570e+00 -2.12226e+00
4.57600e+04 1.14000e+02 -1.58575e+00 -1.52783e+00 -1.64368e+00 -2.09718e+00 -2.07859e+00 -2.11577e+00
4.59200e+04 1.14000e+02 -1.58575e+00 -1.52783e+00 -1.64368e+00 -2.09025e+00 -2.07126e+00 -2.10924e+00
4.60800e+04 1.15000e+02 -1.62645e+00 -1.51231e+00 -1.74060e+00 -2.08321e+00 -2.06374e+00 -2.10268e+00
4.62400e+04 1.15000e+02 -1.62645e+00 -1.51231e+00 -1.74060e+00 -2.07606e+00 -2.05604e+00 -2.09608e+00
4.64000e+04 1.16000e+02 -1.85193e+00 -1.68171e+00 -2.02215e+00 -2.06883e+00 -2.04821e+00 -2.08946e+00
4.65600e+04 1.16000e+02 -1.85193e+00 -1.68171e+00 -2.02215e+00 -2.06153e+00 -2.04024e+00 -2.08282e+00
4.67200e+04 1.16000e+02 -1.85193e+00 -1.68171e+00 -2.02215e+00 -2.05418e+00 -2.03219e+00 -2.07617e+00
4.68800e+04 1.17000e+02 -1.91295e+00 -1.82874e+00 -1.99717e+00 -2.04679e+00 -2.02407e+00 -2.06951e+00
4.70400e+04 1.17000e+02 -1.91295e+00 -1.82874e+00 -1.99717e+00 -2.03938e+00 -2.01590e+00 -2.06286e+00
4.72000e+04 1.18000e+02 -1.97586e+00 -1.70340e+00 -2.24831e+00 -2.03197e+00 -2.00771e+00 -2.05622e+00
4.73600e+04 1.18000e+02 -1.97586e+00 -1.70340e+00 -2.24831e+00 -2.02457e+00 -1.99953e+00 -2.04961e+00
4.75200e+04 1.18000e+02 -1.97586e+00 -1.70340e+00 -2.24831e+00 -2.01720e+00 -1.99137e+00 -2.04303e+00
4.76800e+04 1.19000e+02 -1.57555e+00 -1.34043e+00 -1.81068e+00 -2.00987e+00 -1.98325e+00 -2.03650e+00
4.78400e+04 1.19000e+02 -1.57555e+00 -1.34043e+00 -1.81068e+00 -2.00260e+00 -1.97519e+00 -2.03001e+00
4.80000e+04 1.20000e+02 -1.60547e+00 -1.41683e+00 -1.79412e+00 -1.99541e+00 -1.96722e+00 -2.02359e+00
4.81600e+04 1.20000e+02 -1.60547e+00 -1.41683e+00 -1.79412e+00 -1.98830e+00 -1.95935e+00 -2.01724e+00
4.83200e+04 1.20000e+02 -1.60547e+00 -1.41683e+00 -1.79412e+00 -1.98128e+00 -1.95159e+00 -2.01097e+00
4.84800e+04 1.21000e+02 -1.66786e+00 -1.46555e+00 -1.87017e+00 -1.97437e+00 -1.94395e+00 -2.00478e+00
4.86400e+04 1.21000e+02 -1.66786e+00 -1.46555e+00 -1.87017e+00 -1.96756e+00 -1.93645e+00 -1.99868e+00
4.88000e+04 1.22000e+02 -1.78302e+00 -1.59398e+00 -1.97206e+00 -1.96088e+00 -1.92909e+00 -1.99267e+00
4.89600e+04 1.22000e+02 -1.78302e+00 -1.59398e+00 -1.97206e+00 -1.95432e+00 -1.92188e+00 -1.98677e+00
4.91200e+04 1.22000e+02 -1.78302e+00 -1.59398e+00 -1.97206e+00 -1.94789e+00 -1.91482e+00 -1.98097e+00
4.92800e+04 1.23000e+02 -1.64240e+00 -1.54754e+00 -1.73726e+00 -1.94160e+00 -1.90792e+00 -1.97528e+00
4.94400e+04 1.23000e+02 -1.64240e+00 -1.54754e+00 -1.73726e+00 -1.93544e+00 -1.90118e+00 -1.96969e+00
4.96000e+04 1.24000e+02 -1.62700e+00 -1.45975e+00 -1.79425e+00 -1.92942e+00 -1.89461e+00 -1.96423e+00
4.97600e+04 1.24000e+02 -1.62700e+00 -1.45975e+00 -1.79425e+00 -1.92354e+00 -1.88819e+00 -1.95888e+00
4.99200e+04 1.24000e+02 -1.62700e+00 -1.45975e+00 -1.79425e+00 -1.91780e+00 -1.88194e+00 -1.95366e+00
5.00800e+04 1.25000e+02 -1.62269e+00 -1.41505e+00 -1.83032e+00 -1.91221e+00 -1.87586e+00 -1.94856e+00
5.02400e+04 1.25000e+02 -1.62269e+00 -1.41505e+00 -1.83032e+00 -1.90675e+00 -1.86992e+00 -1.94358e+00
5.04000e+04 1.26000e+02 -1.52466e+00 -1.47356e+00 -1.57576e+00 -1.90145e+00 -1.86415e+00 -1.93874e+00
5.05600e+04 1.26000e+02 -1.52466e+00 -1.47356e+00 -1.57576e+00 -1.89628e+00 -1.85855e+00 -1.93401e+00
5.07200e+04 1.26000e+02 -1.52466e+00 -1.47356e+00 -1.57576e+00 -1.89125e+00 -1.85309e+00 -1.92940e+00
5.08800e+04 1.27000e+02 -1.51422e+00 -1.42696e+00 -1.60148e+00 -1.88635e+00 -1.84778e+00 -1.92492e+00
5.10400e+04 1.27000e+02 -1.51422e+00 -1.42696e+00 -1.60148e+00 -1.88158e+00 -1.84263e+00 -1.92053e+00
5.12000e+04 1.28000e+02 -1.41999e+00 -1.29305e+00 -1.54693e+00 -1.87694e+00 -1.83762e+00 -1.91627e+00
5.13600e+04 1.28000e+02 -1.41999e+00 -1.29305e+00 -1.54693e+00 -1.87242e+00 -1.83275e+00 -1.91210e+00
5.15200e+04 1.28000e+02 -1.41999e+00 -1.29305e+00 -1.54693e+00 -1.86802e+00 -1.82802e+00 -1.90802e+00
5.16800e+04 1.29000e+02 -1.63553e+00 -1.57148e+00 -1.69958e+00 -1.86373e+00 -1.82342e+00 -1.90404e+00
5.18400e+04 1.29000e+02 -1.63553e+00 -1.57148e+00 -1.69958e+00 -1.85953e+00 -1.81893e+00 -1.90012e+00
5.20000e+04 1.30000e+02 -1.62197e+00 -1.18726e+00 -2.05669e+00 -1.85543e+00 -1.81458e+00 -1.89628e+00
5.21600e+04 1.30000e+02 -1.62197e+00 -1.18726e+00 -2.05669e+00 -1.85141e+00 -1.81032e+00 -1.89249e+00
5.23200e+04 1.30000e+02 -1.62197e+00 -1.18726e+00 -2.05669e+00 -1.84746e+00 -1.80617e+00 -1.88875e+00
5.24800e+04 1.31000e+02 -1.60181e+00 -1.48520e+00 -1.71843e+00 -1.84359e+00 -1.80211e+00 -1.88507e+00
5.26400e+04 1.31000e+02 -1.60181e+00 -1.48520e+00 -1.71843e+00 -1.83976e+00 -1.79812e+00 -1.88141e+00
5.28000e+04 1.32000e+02 -1.53664e+00 -1.37419e+00 -1.69910e+00 -1.83599e+00 -1.79420e+00 -1.87777e+00
5.29600e+04 1.32000e+02 -1.53664e+00 -1.37419e+00 -1.69910e+00 -1.83224e+00 -1.79033e+00 -1.87415e+00
5.31200e+04 1.32000e+02 -1.53664e+00 -1.37419e+00 -1.69910e+00 -1.82852e+00 -1.78650e+00 -1.87055e+00
5.32800e+04 1.33000e+02 -1.49578e+00 -1.32564e+00 -1.66592e+00 -1.82481e+00 -1.78268e+00 -1.86693e+00
5.34400e+04 1.33000e+02 -1.49578e+00 -1.32564e+00 -1.66592e+00 -1.82110e+00 -1.77888e+00 -1.86331e+00
5.36000e+04 1.34000e+02 -1.82141e+00 -1.47108e+00 -2.17174e+00 -1.81738e+00 -1.77507e+00 -1.85969e+00
5.37600e+04 1.34000e+02 -1.82141e+00 -1.47108e+00 -2.17174e+00 -1.81363e+00 -1.77124e+00 -1.85602e+00
5.39200e+04 1.34000e+02 -1.82141e+00 -1.47108e+00 -2.17174e+00 -1.80985e+00 -1.76736e+00 -1.85234e+00
5.40800e+04 1.35000e+02 -1.52051e+00 -1.36236e+00 -1.67866e+00 -1.80603e+00 -1.76343e+00 -1.84863e+00
5.42400e+04 1.35000e+02 -1.52051e+00 -1.36236e+00 -1.67866e+00 -1.80215e+00 -1.75942e+00 -1.84487e+00
5.44000e+04 1.36000e+02 -1.64946e+00 -1.39134e+00 -1.90759e+00 -1.79820e+00 -1.75532e+00 -1.84108e+00
5.45600e+04 1.36000e+02 -1.64946e+00 -1.39134e+00 -1.90759e+00 -1.79419e+00 -1.75113e+00 -1.83724e+00
5.47200e+04 1.36000e+02 -1.64946e+00 -1.39134e+00 -1.90759e+00 -1.79009e+00 -1.74683e+00 -1.83336e+00
5.48800e+04 1.37000e+02 -1.47851e+00 -1.34577e+00 -1.61125e+00 -1.78592e+00 -1.74241e+00 -1.82944e+00
5.50400e+04 1.37000e+02 -1.47851e+00 -1.34577e+00 -1.61125e+00 -1.78166e+00 -1.73785e+00 -1.82547e+00
5.52000e+04 1.38000e+02 -1.53095e+00 -1.46675e+00 -1.59515e+00 -1.77731e+00 -1.73316e+00 -1.82147e+00
5.53600e+04 1.38000e+02 -1.53095e+00 -1.46675e+00 -1.59515e+00 -1.77288e+00 -1.72833e+00 -1.81742e+00
5.55200e+04 1.38000e+02 -1.53095e+00 -1.46675e+00 -1.59515e+00 -1.76835e+00 -1.72337e+00 -1.81334e+00
5.56800e+04 1.39000e+02 -1.61933e+00 -1.52190e+00 -1.71676e+00 -1.76374e+00 -1.71826e+00 -1.80922e+00
5.58400e+04 1.39000e+02 -1.61933e+00 -1.52190e+00 -1.71676e+00 -1.75905e+00 -1.71302e+00 -1.80508e+00
5.60000e+04 1.40000e+02 -1.37536e+00 -1.27331e+00 -1.47740e+00 -1.75429e+00 -1.70766e+00 -1.80093e+00
5.61600e+04 1.40000e+02 -1.37536e+00 -1.27331e+00 -1.47740e+00 -1.74946e+00 -1.70217e+00 -1.79675e+00
5.63200e+04 1.40000e+02 -1.37536e+00 -1.27331e+00 -1.47740e+00 -1.74457e+00 -1.69657e+00 -1.79257e+00
5.64800e+04 1.41000e+02 -1.26172e+00 -1.12052e+00 -1.40291e+00 -1.73964e+00 -1.69087e+00 -1.78840e+00
5.66400e+04 1.41000e+02 -1.26172e+00 -1.12052e+00 -1.40291e+00 -1.73466e+00 -1.68508e+00 -1.78424e+00
5.68000e+04 1.42000e+02 -1.43630e+00 -1.36863e+00 -1.50397e+00 -1.72966e+00 -1.67921e+00 -1.78012e+00
5.69600e+04 1.42000e+02 -1.43630e+00 -1.36863e+00 -1.50397e+00 -1.72465e+00 -1.67328e+00 -1.77602e+00
5.71200e+04 1.42000e+02 -1.43630e+00 -1.36863e+00 -1.50397e+00 -1.71964e+00 -1.66730e+00 -1.77198e+00
5.72800e+04 1.43000e+02 -1.47217e+00 -1.39758e+00 -1.54677e+00 -1.71464e+00 -1.66128e+00 -1.76800e+00
5.74400e+04 1.43000e+02 -1.47217e+00 -1.39758e+00 -1.54677e+00 -1.70967e+00 -1.65524e+00 -1.76409e+00
5.76000e+04 1.44000e+02 -1.34417e+00 -1.30545e+00 -1.38289e+00 -1.70473e+00 -1.64919e+00 -1.76027e+00
5.77600e+04 1.44000e+02 -1.34417e+00 -1.30545e+00 -1.38289e+00 -1.69983e+00 -1.64313e+00 -1.75654e+00
5.79200e+04 1.44000e+02 -1.34417e+00 -1.30545e+00 -1.38289e+00 -1.69500e+00 -1.63709e+00 -1.75291e+00
5.80800e+04 1.45000e+02 -1.45248e+00 -1.37889e+00 -1.52606e+00 -1.69023e+00 -1.63108e+00 -1.74939e+00
5.82400e+04 1.45000e+02 -1.45248e+00 -1.37889e+00 -1.52606e+00 -1.68554e+00 -1.62510e+00 -1.74598e+00
5.84000e+04 1.46000e+02 -1.55103e+00 -1.30881e+00 -1.79325e+00 -1.68093e+00 -1.61917e+00 -1.74269e+00
5.85600e+04 1.46000e+02 -1.55103e+00 -1.30881e+00 -1.79325e+00 -1.67639e+00 -1.61328e+00 -1.73950e+00
5.87200e+04 1.46000e+02 -1.55103e+00 -1.30881e+00 -1.79325e+00 -1.67195e+00 -1.60746e+00 -1.73643e+00
5.88800e+04 1.47000e+02 -1.33450e+00 -1.24690e+00 -1.42209e+00 -1.66759e+00 -1.60171e+00 -1.73347e+00
5.90400e+04 1.47000e+02 -1.33450e+00 -1.24690e+00 -1.42209e+00 -1.66332e+00 -1.59603e+00 -1.73060e+00
5.92000e+04 1.48000e+02 -1.53492e+00 -1.38047e+00 -1.68937e+00 -1.65913e+00 -1.59044e+00 -1.72782e+00
5.93600e+04 1.48000e+02 -1.53492e+00 -1.38047e+00 -1.68937e+00 -1.65501e+00 -1.58492e+00 -1.72511e+00
5.95200e+04 1.48000e+02 -1.53492e+00 -1.38047e+00 -1.68937e+00 -1.65097e+00 -1.57947e+00 -1.72246e+00
5.96800e+04 1.49000e+02 -1.46511e+00 -1.31311e+00 -1.61711e+00 -1.64699e+00 -1.57412e+00 -1.71985e+00
5.98400e+04 1.49000e+02 -1.46511e+00 -1.31311e+00 -1.61711e+00 -1.64306e+00 -1.56885e+00 -1.71727e+00
6.00000e+04 1.50000e+02 -1.38845e+00 -1.14884e+00 -1.62806e+00 -1.63918e+00 -1.56365e+00 -1.71471e+00
6.01600e+04 1.50000e+02 -1.38845e+00 -1.14884e+00 -1.62806e+00 -1.63533e+00 -1.55853e+00 -1.71212e+00
6.03200e+04 1.50000e+02 -1.38845e+00 -1.14884e+00 -1.62806e+00 -1.63150e+00 -1.55350e+00 -1.70950e+00
6.04800e+04 1.51000e+02 -1.59590e+00 -1.37699e+00 -1.81481e+00 -1.62769e+00 -1.54854e+00 -1.70684e+00
6.06400e+04 1.51000e+02 -1.59590e+00 -1.37699e+00 -1.81481e+00 -1.62388e+00 -1.54365e+00 -1.70412e+00
6.08000e+04 1.52000e+02 -1.28828e+00 -1.24311e+00 -1.33344e+00 -1.62007e+00 -1.53883e+00 -1.70131e+00
6.09600e+04 1.52000e+02 -1.28828e+00 -1.24311e+00 -1.33344e+00 -1.61624e+00 -1.53407e+00 -1.69841e+00
6.11200e+04 1.52000e+02 -1.28828e+00 -1.24311e+00 -1.33344e+00 -1.61239e+00 -1.52939e+00 -1.69540e+00
6.12800e+04 1.53000e+02 -1.39901e+00 -1.32841e+00 -1.46962e+00 -1.60852e+00 -1.52477e+00 -1.69227e+00
6.14400e+04 1.53000e+02 -1.39901e+00 -1.32841e+00 -1.46962e+00 -1.60461e+00 -1.52021e+00 -1.68901e+00
6.16000e+04 1.54000e+02 -1.45206e+00 -1.38988e+00 -1.51424e+00 -1.60067e+00 -1.51571e+00 -1.68563e+00
6.17600e+04 1.54000e+02 -1.45206e+00 -1.38988e+00 -1.51424e+00 -1.59669e+00 -1.51127e+00 -1.68211e+00
6.19200e+04 1.54000e+02 -1.45206e+00 -1.38988e+00 -1.51424e+00 -1.59267e+00 -1.50688e+00 -1.67846e+00
6.20800e+04 1.55000e+02 -1.45474e+00 -1.26982e+00 -1.63967e+00 -1.58863e+00 -1.50256e+00 -1.67469e+00
6.22400e+04 1.55000e+02 -1.45474e+00 -1.26982e+00 -1.63967e+00 -1.58455e+00 -1.49830e+00 -1.67079e+00
6.24000e+04 1.56000e+02 -1.41068e+00 -1.23003e+00 -1.59134e+00 -1.58043e+00 -1.49410e+00 -1.66677e+00
6.25600e+04 1.56000e+02 -1.41068e+00 -1.23003e+00 -1.59134e+00 -1.57630e+00 -1.48996e+00 -1.66264e+00
6.27200e+04 1.56000e+02 -1.41068e+00 -1.23003e+00 -1.59134e+00 -1.57215e+00 -1.48588e+00 -1.65842e+00
6.28800e+04 1.57000e+02 -1.52568e+00 -1.34573e+00 -1.70563e+00 -1.56799e+00 -1.48186e+00 -1.65412e+00
6.30400e+04 1.57000e+02 -1.52568e+00 -1.34573e+00 -1.70563e+00 -1.56383e+00 -1.47790e+00 -1.64975e+00
6.32000e+04 1.58000e+02 -1.34735e+00 -1.20209e+00 -1.49262e+00 -1.55967e+00 -1.47401e+00 -1.64532e+00
6.33600e+04 1.58000e+02 -1.34735e+00 -1.20209e+00 -1.49262e+00 -1.55552e+00 -1.47018e+00 -1.64086e+00
6.35200e+04 1.58000e+02 -1.34735e+00 -1.20209e+00 -1.49262e+00 -1.55140e+00 -1.46641e+00 -1.63638e+00
6.36800e+04 1.59000e+02 -1.40457e+00 -1.12480e+00 -1.68434e+00 -1.54731e+00 -1.46272e+00 -1.63190e+00
6.38400e+04 1.59000e+02 -1.40457e+00 -1.12480e+00 -1.68434e+00 -1.54325e+00 -1.45909e+00 -1.62741e+00
6.40000e+04 1.60000e+02 -1.32276e+00 -1.16902e+00 -1.47649e+00 -1.53924e+00 -1.45552e+00 -1.62296e+00
6.41600e+04 1.60000e+02 -1.32276e+00 -1.16902e+00 -1.47649e+00 -1.53529e+00 -1.45203e+00 -1.61855e+00
6.43200e+04 1.60000e+02 -1.32276e+00 -1.16902e+00 -1.47649e+00 -1.53139e+00 -1.44860e+00 -1.61419e+00
6.44800e+04 1.61000e+02 -1.30788e+00 -1.25039e+00 -1.36538e+00 -1.52756e+00 -1.44523e+00 -1.60989e+00
6.46400e+04 1.61000e+02 -1.30788e+00 -1.25039e+00 -1.36538e+00 -1.52380e+00 -1.44193e+00 -1.60567e+00
6.48000e+04 1.62000e+02 -1.41242e+00 -1.23975e+00 -1.58509e+00 -1.52012e+00 -1.43870e+00 -1.60153e+00
6.49600e+04 1.62000e+02 -1.41242e+00 -1.23975e+00 -1.58509e+00 -1.51651e+00 -1.43552e+00 -1.59750e+00
6.51200e+04 1.62000e+02 -1.41242e+00 -1.23975e+00 -1.58509e+00 -1.51300e+00 -1.43242e+00 -1.59357e+00
6.52800e+04 1.63000e+02 -1.25991e+00 -1.01046e+00 -1.50936e+00 -1.50956e+00 -1.42938e+00 -1.58974e+00
6.54400e+04 1.63000e+02 -1.25991e+00 -1.01046e+00 -1.50936e+00 -1.50622e+00 -1.42639e+00 -1.58604e+00
6.56000e+04 1.64000e+02 -1.21673e+00 -1.02748e+00 -1.40598e+00 -1.50297e+00 -1.42347e+00 -1.58247e+00
6.57600e+04 1.64000e+02 -1.21673e+00 -1.02748e+00 -1.40598e+00 -1.49981e+00 -1.42060e+00 -1.57901e+00
6.59200e+04 1.64000e+02 -1.21673e+00 -1.02748e+00 -1.40598e+00 -1.49675e+00 -1.41780e+00 -1.57570e+00
6.60800e+04 1.65000e+02 -1.20734e+00 -1.06388e+00 -1.35080e+00 -1.49377e+00 -1.41503e+00 -1.57251e+00
6.62400e+04 1.65000e+02 -1.20734e+00 -1.06388e+00 -1.35080e+00 -1.49089e+00 -1.41232e+00 -1.56946e+00
6.64000e+04 1.66000e+02 -1.48503e+00 -1.33819e+00 -1.63188e+00 -1.48810e+00 -1.40965e+00 -1.56656e+00
6.65600e+04 1.66000e+02 -1.48503e+00 -1.33819e+00 -1.63188e+00 -1.48540e+00 -1.40701e+00 -1.56379e+00
6.67200e+04 1.66000e+02 -1.48503e+00 -1.33819e+00 -1.63188e+00 -1.48278e+00 -1.40440e+00 -1.56116e+00
6.68800e+04 1.67000e+02 -1.29511e+00 -1.24291e+00 -1.34731e+00 -1.48024e+00 -1.40181e+00 -1.55868e+00
6.70400e+04 1.67000e+02 -1.29511e+00 -1.24291e+00 -1.34731e+00 -1.47778e+00 -1.39923e+00 -1.55634e+00
6.72000e+04 1.68000e+02 -1.41114e+00 -1.26109e+00 -1.56119e+00 -1.47539e+00 -1.39665e+00 -1.55413e+00
6.73600e+04 1.68000e+02 -1.41114e+00 -1.26109e+00 -1.56119e+00 -1.47306e+00 -1.39406e+00 -1.55207e+00
6.75200e+04 1.68000e+02 -1.41114e+00 -1.26109e+00 -1.56119e+00 -1.47079e+00 -1.39146e+00 -1.55013e+00
6.76800e+04 1.69000e+02 -1.20856e+00 -1.10473e+00 -1.31239e+00 -1.46857e+00 -1.38882e+00 -1.54832e+00
6.78400e+04 1.69000e+02 -1.20856e+00 -1.10473e+00 -1.31239e+00 -1.46638e+00 -1.38614e+00 -1.54663e+00
6.80000e+04 1.70000e+02 -1.26611e+00 -1.22265e+00 -1.30957e+00 -1.46424e+00 -1.38342e+00 -1.54506e+00
6.81600e+04 1.70000e+02 -1.26611e+00 -1.22265e+00 -1.30957e+00 -1.46211e+00 -1.38063e+00 -1.54359e+00
6.83200e+04 1.70000e+02 -1.26611e+00 -1.22265e+00 -1.30957e+00 -1.46000e+00 -1.37777e+00 -1.54222e+00
6.84800e+04 1.71000e+02 -1.32620e+00 -1.13630e+00 -1.51610e+00 -1.45789e+00 -1.37485e+00 -1.54093e+00
6.86400e+04 1.71000e+02 -1.32620e+00 -1.13630e+00 -1.51610e+00 -1.45577e+00 -1.37184e+00 -1.53970e+00
6.88000e+04 1.72000e+02 -1.27115e+00 -1.12657e+00 -1.41573e+00 -1.45364e+00 -1.36875e+00 -1.53853e+00
6.89600e+04 1.72000e+02 -1.27115e+00 -1.12657e+00 -1.41573e+00 -1.45149e+00 -1.36558e+00 -1.53740e+00
6.91200e+04 1.72000e+02 -1.27115e+00 -1.12657e+00 -1.41573e+00 -1.44931e+00 -1.36233e+00 -1.53629e+00
6.92800e+04 1.73000e+02 -1.15536e+00 -9.54945e-01 -1.35577e+00 -1.44709e+00 -1.35898e+00 -1.53520e+00
6.94400e+04 1.73000e+02 -1.15536e+00 -9.54945e-01 -1.35577e+00 -1.44483e+00 -1.35557e+00 -1.53410e+00
6.96000e+04 1.74000e+02 -1.22222e+00 -1.07601e+00 -1.36843e+00 -1.44252e+00 -1.35207e+00 -1.53298e+00
6.97600e+04 1.74000e+02 -1.22222e+00 -1.07601e+00 -1.36843e+00 -1.44017e+00 -1.34851e+00 -1.53183e+00
6.99200e+04 1.74000e+02 -1.22222e+00 -1.07601e+00 -1.36843e+00 -1.43775e+00 -1.34488e+00 -1.53063e+00
7.00800e+04 1.75000e+02 -1.14020e+00 -9.88464e-01 -1.29194e+00 -1.43528e+00 -1.34120e+00 -1.52936e+00
7.02400e+04 1.75000e+02 -1.14020e+00 -9.88464e-01 -1.29194e+00 -1.43276e+00 -1.33748e+00 -1.52803e+00
7.04000e+04 1.76000e+02 -1.25929e+00 -1.06655e+00 -1.45203e+00 -1.43017e+00 -1.33372e+00 -1.52662e+00
7.05600e+04 1.76000e+02 -1.25929e+00 -1.06655e+00 -1.45203e+00 -1.42753e+00 -1.32993e+00 -1.52513e+00
7.07200e+04 1.76000e+02 -1.25929e+00 -1.06655e+00 -1.45203e+00 -1.42484e+00 -1.32612e+00 -1.52355e+00
7.08800e+04 1.77000e+02 -1.32829e+00 -1.04506e+00 -1.61152e+00 -1.42209e+00 -1.32232e+00 -1.52187e+00
7.10400e+04 1.77000e+02 -1.32829e+00 -1.04506e+00 -1.61152e+00 -1.41929e+00 -1.31850e+00 -1.52008e+00
7.12000e+04 1.78000e+02 -1.20154e+00 -9.84464e-01 -1.41862e+00 -1.41645e+00 -1.31469e+00 -1.51821e+00
7.13600e+04 1.78000e+02 -1.20154e+00 -9.84464e-01 -1.41862e+00 -1.41356e+00 -1.31090e+00 -1.51622e+00
7.15200e+04 1.78000e+02 -1.20154e+00 -9.84464e-01 -1.41862e+00 -1.41064e+00 -1.30714e+00 -1.51414e+00
7.16800e+04 1.79000e+02 -1.25663e+00 -1.07708e+00 -1.43618e+00 -1.40768e+00 -1.30340e+00 -1.51196e+00
7.18400e+04 1.79000e+02 -1.25663e+00 -1.07708e+00 -1.43618e+00 -1.40468e+00 -1.29968e+00 -1.50968e+00
7.20000e+04 1.80000e+02 -1.33996e+00 -1.15915e+00 -1.52077e+00 -1.40165e+00 -1.29599e+00 -1.50731e+00
7.21600e+04 1.80000e+02 -1.33996e+00 -1.15915e+00 -1.52077e+00 -1.39859e+00 -1.29234e+00 -1.50484e+00
7.23200e+04 1.80000e+02 -1.33996e+00 -1.15915e+00 -1.52077e+00 -1.39550e+00 -1.28871e+00 -1.50229e+00
7.24800e+04 1.81000e+02 -1.21841e+00 -9.79556e-01 -1.45727e+00 -1.39239e+00 -1.28511e+00 -1.49967e+00
7.26400e+04 1.81000e+02 -1.21841e+00 -9.79556e-01 -1.45727e+00 -1.38925e+00 -1.28154e+00 -1.49696e+00
7.28000e+04 1.82000e+02 -1.26047e+00 -1.23445e+00 -1.28649e+00 -1.38609e+00 -1.27798e+00 -1.49419e+00
7.29600e+04 1.82000e+02 -1.26047e+00 -1.23445e+00 -1.28649e+00 -1.38290e+00 -1.27445e+00 -1.49135e+00
7.31200e+04 1.82000e+02 -1.26047e+00 -1.23445e+00 -1.28649e+00 -1.37969e+00 -1.27092e+00 -1.48846e+00
7.32800e+04 1.83000e+02 -1.13792e+00 -1.05763e+00 -1.21820e+00 -1.37646e+00 -1.26740e+00 -1.48551e+00
7.34400e+04 1.83000e+02 -1.13792e+00 -1.05763e+00 -1.21820e+00 -1.37321e+00 -1.26388e+00 -1.48253e+00
7.36000e+04 1.84000e+02 -1.17764e+00 -1.06022e+00 -1.29505e+00 -1.36993e+00 -1.26036e+00 -1.47951e+00
7.37600e+04 1.84000e+02 -1.17764e+00 -1.06022e+00 -1.29505e+00 -1.36664e+00 -1.25682e+00 -1.47646e+00
7.39200e+04 1.84000e+02 -1.17764e+00 -1.06022e+00 -1.29505e+00 -1.36334e+00 -1.25327e+00 -1.47340e+00
7.40800e+04 1.85000e+02 -1.32687e+00 -1.19570e+00 -1.45803e+00 -1.36001e+00 -1.24970e+00 -1.47033e+00
7.42400e+04 1.85000e+02 -1.32687e+00 -1.19570e+00 -1.45803e+00 -1.35668e+00 -1.24610e+00 -1.46726e+00
7.44000e+04 1.86000e+02 -1.24225e+00 -1.18789e+00 -1.29660e+00 -1.35334e+00 -1.24249e+00 -1.46419e+00
7.45600e+04 1.86000e+02 -1.24225e+00 -1.18789e+00 -1.29660e+00 -1.35000e+00 -1.23884e+00 -1.46115e+00
7.47200e+04 1.86000e+02 -1.24225e+00 -1.18789e+00 -1.29660e+00 -1.34665e+00 -1.23516e+00 -1.45814e+00
7.48800e+04 1.87000e+02 -1.41235e+00 -1.24058e+00 -1.58412e+00 -1.34331e+00 -1.23145e+00 -1.45518e+00
7.50400e+04 1.87000e+02 -1.41235e+00 -1.24058e+00 -1.58412e+00 -1.33999e+00 -1.22771e+00 -1.45227e+00
7.52000e+04 1.88000e+02 -1.27296e+00 -1.22980e+00 -1.31612e+00 -1.33668e+00 -1.22394e+00 -1.44942e+00
7.53600e+04 1.88000e+02 -1.27296e+00 -1.22980e+00 -1.31612e+00 -1.33339e+00 -1.22014e+00 -1.44663e+00
7.55200e+04 1.88000e+02 -1.27296e+00 -1.22980e+00 -1.31612e+00 -1.33012e+00 -1.21632e+00 -1.44393e+00
7.56800e+04 1.89000e+02 -1.13148e+00 -1.04682e+00 -1.21615e+00 -1.32690e+00 -1.21248e+00 -1.44132e+00
7.58400e+04 1.89000e+02 -1.13148e+00 -1.04682e+00 -1.21615e+00 -1.32370e+00 -1.20862e+00 -1.43879e+00
7.60000e+04 1.90000e+02 -1.15565e+00 -1.07471e+00 -1.23659e+00 -1.32055e+00 -1.20474e+00 -1.43636e+00
7.61600e+04 1.90000e+02 -1.15565e+00 -1.07471e+00 -1.23659e+00 -1.31745e+00 -1.20088e+00 -1.43403e+00
7.63200e+04 1.90000e+02 -1.15565e+00 -1.07471e+00 -1.23659e+00 -1.31440e+00 -1.19701e+00 -1.43179e+00
7.64800e+04 1.91000e+02 -1.08417e+00 -9.71826e-01 -1.19652e+00 -1.31140e+00 -1.19316e+00 -1.42965e+00
7.66400e+04 1.91000e+02 -1.08417e+00 -9.71826e-01 -1.19652e+00 -1.30847e+00 -1.18934e+00 -1.42760e+00
7.68000e+04 1.92000e+02 -1.03957e+00 -9.59405e-01 -1.11973e+00 -1.30560e+00 -1.18556e+00 -1.42563e+00
7.69600e+04 1.92000e+02 -1.03957e+00 -9.59405e-01 -1.11973e+00 -1.30279e+00 -1.18183e+00 -1.42375e+00
7.71200e+04 1.92000e+02 -1.03957e+00 -9.59405e-01 -1.11973e+00 -1.30005e+00 -1.17817e+00 -1.42194e+00
7.72800e+04 1.93000e+02 -1.10898e+00 -1.01580e+00 -1.20215e+00 -1.29739e+00 -1.17459e+00 -1.42019e+00
7.74400e+04 1.93000e+02 -1.10898e+00 -1.01580e+00 -1.20215e+00 -1.29480e+00 -1.17110e+00 -1.41850e+00
7.76000e+04 1.94000e+02 -1.10954e+00 -1.02053e+00 -1.19856e+00 -1.29229e+00 -1.16775e+00 -1.41684e+00
7.77600e+04 1.94000e+02 -1.10954e+00 -1.02053e+00 -1.19856e+00 -1.28987e+00 -1.16451e+00 -1.41522e+00
7.79200e+04 1.94000e+02 -1.10954e+00 -1.02053e+00 -1.19856e+00 -1.28752e+00 -1.16143e+00 -1.41362e+00
7.80800e+04 1.95000e+02 -1.09211e+00 -1.06363e+00 -1.12059e+00 -1.28526e+00 -1.15850e+00 -1.41202e+00
7.82400e+04 1.95000e+02 -1.09211e+00 -1.06363e+00 -1.12059e+00 -1.28309e+00 -1.15575e+00 -1.41043e+00
7.84000e+04 1.96000e+02 -1.07755e+00 -1.02976e+00 -1.12534e+00 -1.28100e+00 -1.15319e+00 -1.40881e+00
7.85600e+04 1.96000e+02 -1.07755e+00 -1.02976e+00 -1.12534e+00 -1.27900e+00 -1.15083e+00 -1.40717e+00
7.87200e+04 1.96000e+02 -1.07755e+00 -1.02976e+00 -1.12534e+00 -1.27708e+00 -1.14867e+00 -1.40548e+00
7.88800e+04 1.97000e+02 -1.15928e+00 -1.00214e+00 -1.31642e+00 -1.27523e+00 -1.14673e+00 -1.40374e+00
7.90400e+04 1.97000e+02 -1.15928e+00 -1.00214e+00 -1.31642e+00 -1.27347e+00 -1.14500e+00 -1.40194e+00
7.92000e+04 1.98000e+02 -1.09034e+00 -1.01797e+00 -1.16271e+00 -1.27177e+00 -1.14348e+00 -1.40007e+00
7.93600e+04 1.98000e+02 -1.09034e+00 -1.01797e+00 -1.16271e+00 -1.27014e+00 -1.14218e+00 -1.39810e+00
7.95200e+04 1.98000e+02 -1.09034e+00 -1.01797e+00 -1.16271e+00 -1.26856e+00 -1.14108e+00 -1.39604e+00
7.96800e+04 1.99000e+02 -1.16578e+00 -1.03694e+00 -1.29461e+00 -1.26702e+00 -1.14016e+00 -1.39387e+00
7.98400e+04 1.99000e+02 -1.16578e+00 -1.03694e+00 -1.29461e+00 -1.26552e+00 -1.13944e+00 -1.39159e+00
8.00000e+04 2.00000e+02 -1.04727e+00 -9.53648e-01 -1.14089e+00 -1.26403e+00 -1.13889e+00 -1.38918e+00
8.01600e+04 2.00000e+02 -1.04727e+00 -9.53648e-01 -1.14089e+00 -1.26257e+00 -1.13849e+00 -1.38664e+00
8.03200e+04 2.00000e+02 -1.04727e+00 -9.53648e-01 -1.14089e+00 -1.26109e+00 -1.13823e+00 -1.38396e+00
8.04800e+04 2.01000e+02 -1.20694e+00 -1.07247e+00 -1.34141e+00 -1.25961e+00 -1.13808e+00 -1.38114e+00
8.06400e+04 2.01000e+02 -1.20694e+00 -1.07247e+00 -1.34141e+00 -1.25809e+00 -1.13803e+00 -1.37816e+00
8.08000e+04 2.02000e+02 -1.16387e+00 -1.06920e+00 -1.25854e+00 -1.25655e+00 -1.13806e+00 -1.37503e+00
8.09600e+04 2.02000e+02 -1.16387e+00 -1.06920e+00 -1.25854e+00 -1.25495e+00 -1.13815e+00 -1.37175e+00
8.11200e+04 2.02000e+02 -1.16387e+00 -1.06920e+00 -1.25854e+00 -1.25329e+00 -1.13827e+00 -1.36831e+00
8.12800e+04 2.03000e+02 -1.12737e+00 -1.07553e+00 -1.17921e+00 -1.25156e+00 -1.13841e+00 -1.36472e+00
8.14400e+04 2.03000e+02 -1.12737e+00 -1.07553e+00 -1.17921e+00 -1.24975e+00 -1.13855e+00 -1.36096e+00
8.16000e+04 2.04000e+02 -1.09168e+00 -1.01013e+00 -1.17322e+00 -1.24786e+00 -1.13867e+00 -1.35706e+00
8.17600e+04 2.04000e+02 -1.09168e+00 -1.01013e+00 -1.17322e+00 -1.24588e+00 -1.13875e+00 -1.35300e+00
8.19200e+04 2.04000e+02 -1.09168e+00 -1.01013e+00 -1.17322e+00 -1.24380e+00 -1.13878e+00 -1.34881e+00
8.20800e+04 2.05000e+02 -1.08864e+00 -1.02068e+00 -1.15660e+00 -1.24162e+00 -1.13875e+00 -1.34448e+00
8.22400e+04 2.05000e+02 -1.08864e+00 -1.02068e+00 -1.15660e+00 -1.23934e+00 -1.13865e+00 -1.34003e+00
8.24000e+04 2.06000e+02 -1.03605e+00 -8.75675e-01 -1.19642e+00 -1.23696e+00 -1.13846e+00 -1.33546e+00
8.25600e+04 2.06000e+02 -1.03605e+00 -8.75675e-01 -1.19642e+00 -1.23449e+00 -1.13819e+00 -1.33079e+00
8.27200e+04 2.06000e+02 -1.03605e+00 -8.75675e-01 -1.19642e+00 -1.23192e+00 -1.13781e+00 -1.32602e+00
8.28800e+04 2.07000e+02 -1.14296e+00 -1.05835e+00 -1.22758e+00 -1.22925e+00 -1.13733e+00 -1.32117e+00
8.30400e+04 2.07000e+02 -1.14296e+00 -1.05835e+00 -1.22758e+00 -1.22651e+00 -1.13675e+00 -1.31627e+00
8.32000e+04 2.08000e+02 -1.20785e+00 -1.15710e+00 -1.25861e+00 -1.22369e+00 -1.13606e+00 -1.31131e+00
8.33600e+04 2.08000e+02 -1.20785e+00 -1.15710e+00 -1.25861e+00 -1.22080e+00 -1.13527e+00 -1.30633e+00
8.35200e+04 2.08000e+02 -1.20785e+00 -1.15710e+00 -1.25861e+00 -1.21785e+00 -1.13437e+00 -1.30133e+00
8.36800e+04 2.09000e+02 -9.44299e-01 -8.75386e-01 -1.01321e+00 -1.21485e+00 -1.13338e+00 -1.29633e+00
8.38400e+04 2.09000e+02 -9.44299e-01 -8.75386e-01 -1.01321e+00 -1.21182e+00 -1.13229e+00 -1.29135e+00
8.40000e+04 2.10000e+02 -1.12599e+00 -9.42669e-01 -1.30932e+00 -1.20875e+00 -1.13110e+00 -1.28640e+00
8.41600e+04 2.10000e+02 -1.12599e+00 -9.42669e-01 -1.30932e+00 -1.20567e+00 -1.12982e+00 -1.28151e+00
8.43200e+04 2.10000e+02 -1.12599e+00 -9.42669e-01 -1.30932e+00 -1.20257e+00 -1.12846e+00 -1.27669e+00
8.44800e+04 2.11000e+02 -1.04268e+00 -9.15713e-01 -1.16964e+00 -1.19948e+00 -1.12701e+00 -1.27195e+00
8.46400e+04 2.11000e+02 -1.04268e+00 -9.15713e-01 -1.16964e+00 -1.19641e+00 -1.12550e+00 -1.26731e+00
8.48000e+04 2.12000e+02 -1.15394e+00 -9.91788e-01 -1.31610e+00 -1.19335e+00 -1.12393e+00 -1.26278e+00
8.49600e+04 2.12000e+02 -1.15394e+00 -9.91788e-01 -1.31610e+00 -1.19032e+00 -1.12227e+00 -1.25837e+00
8.51200e+04 2.12000e+02 -1.15394e+00 -9.91788e-01 -1.31610e+00 -1.18734e+00 -1.12057e+00 -1.25410e+00
8.52800e+04 2.13000e+02 -1.00926e+00 -9.13270e-01 -1.10526e+00 -1.18439e+00 -1.11882e+00 -1.24996e+00
8.54400e+04 2.13000e+02 -1.00926e+00 -9.13270e-01 -1.10526e+00 -1.18149e+00 -1.11702e+00 -1.24597e+00
8.56000e+04 2.14000e+02 -9.78651e-01 -9.12242e-01 -1.04506e+00 -1.17865e+00 -1.11517e+00 -1.24213e+00
8.57600e+04 2.14000e+02 -9.78651e-01 -9.12242e-01 -1.04506e+00 -1.17588e+00 -1.11329e+00 -1.23846e+00
8.59200e+04 2.14000e+02 -9.78651e-01 -9.12242e-01 -1.04506e+00 -1.17316e+00 -1.11139e+00 -1.23493e+00
8.60800e+04 2.15000e+02 -1.01301e+00 -9.13442e-01 -1.11257e+00 -1.17051e+00 -1.10944e+00 -1.23158e+00
8.62400e+04 2.15000e+02 -1.01301e+00 -9.13442e-01 -1.11257e+00 -1.16793e+00 -1.10748e+00 -1.22838e+00
8.64000e+04 2.16000e+02 -1.05757e+00 -1.00634e+00 -1.10880e+00 -1.16542e+00 -1.10551e+00 -1.22533e+00
8.65600e+04 2.16000e+02 -1.05757e+00 -1.00634e+00 -1.10880e+00 -1.16297e+00 -1.10351e+00 -1.22243e+00
8.67200e+04 2.16000e+02 -1.05757e+00 -1.00634e+00 -1.10880e+00 -1.16060e+00 -1.10150e+00 -1.21969e+00
8.68800e+04 2.17000e+02 -9.94561e-01 -8.65123e-01 -1.12400e+00 -1.15829e+00 -1.09949e+00 -1.21708e+00
8.70400e+04 2.17000e+02 -9.94561e-01 -8.65123e-01 -1.12400e+00 -1.15605e+00 -1.09747e+00 -1.21462e+00
8.72000e+04 2.18000e+02 -1.00780e+00 -9.90184e-01 -1.02541e+00 -1.15387e+00 -1.09545e+00 -1.21228e+00
8.73600e+04 2.18000e+02 -1.00780e+00 -9.90184e-01 -1.02541e+00 -1.15175e+00 -1.09342e+00 -1.21007e+00
8.75200e+04 2.18000e+02 -1.00780e+00 -9.90184e-01 -1.02541e+00 -1.14969e+00 -1.09140e+00 -1.20798e+00
8.76800e+04 2.19000e+02 -1.05112e+00 -9.85982e-01 -1.11625e+00 -1.14768e+00 -1.08938e+00 -1.20599e+00
8.78400e+04 2.19000e+02 -1.05112e+00 -9.85982e-01 -1.11625e+00 -1.14573e+00 -1.08735e+00 -1.20410e+00
8.80000e+04 2.20000e+02 -1.08415e+00 -1.00288e+00 -1.16542e+00 -1.14382e+00 -1.08532e+00 -1.20232e+00
8.81600e+04 2.20000e+02 -1.08415e+00 -1.00288e+00 -1.16542e+00 -1.14195e+00 -1.08329e+00 -1.20061e+00
8.83200e+04 2.20000e+02 -1.08415e+00 -1.00288e+00 -1.16542e+00 -1.14012e+00 -1.08125e+00 -1.19898e+00
8.84800e+04 2.21000e+02 -1.04063e+00 -1.02042e+00 -1.06084e+00 -1.13832e+00 -1.07921e+00 -1.19742e+00
8.86400e+04 2.21000e+02 -1.04063e+00 -1.02042e+00 -1.06084e+00 -1.13654e+00 -1.07717e+00 -1.19592e+00
8.88000e+04 2.22000e+02 -1.03110e+00 -9.31543e-01 -1.13066e+00 -1.13479e+00 -1.07511e+00 -1.19446e+00
8.89600e+04 2.22000e+02 -1.03110e+00 -9.31543e-01 -1.13066e+00 -1.13304e+00 -1.07303e+00 -1.19305e+00
8.91200e+04 2.22000e+02 -1.03110e+00 -9.31543e-01 -1.13066e+00 -1.13131e+00 -1.07096e+00 -1.19167e+00
8.92800e+04 2.23000e+02 -1.01541e+00 -9.59042e-01 -1.07177e+00 -1.12959e+00 -1.06886e+00 -1.19031e+00
8.94400e+04 2.23000e+02 -1.01541e+00 -9.59042e-01 -1.07177e+00 -1.12786e+00 -1.06675e+00 -1.18897e+00
8.96000e+04 2.24000e+02 -1.15027e+00 -1.06397e+00 -1.23657e+00 -1.12612e+00 -1.06462e+00 -1.18763e+00
8.97600e+04 2.24000e+02 -1.15027e+00 -1.06397e+00 -1.23657e+00 -1.12438e+00 -1.06247e+00 -1.18628e+00
8.99200e+04 2.24000e+02 -1.15027e+00 -1.06397e+00 -1.23657e+00 -1.12262e+00 -1.06031e+00 -1.18492e+00
9.00800e+04 2.25000e+02 -1.06329e+00 -9.99499e-01 -1.12707e+00 -1.12084e+00 -1.05813e+00 -1.18354e+00
9.02400e+04 2.25000e+02 -1.06329e+00 -9.99499e-01 -1.12707e+00 -1.11904e+00 -1.05594e+00 -1.18214e+00
9.04000e+04 2.26000e+02 -1.09417e+00 -9.12780e-01 -1.27555e+00 -1.11721e+00 -1.05374e+00 -1.18069e+00
9.05600e+04 2.26000e+02 -1.09417e+00 -9.12780e-01 -1.27555e+00 -1.11536e+00 -1.05152e+00 -1.17920e+00
9.07200e+04 2.26000e+02 -1.09417e+00 -9.12780e-01 -1.27555e+00 -1.11349e+00 -1.04931e+00 -1.17767e+00
9.08800e+04 2.27000e+02 -1.02962e+00 -8.83283e-01 -1.17596e+00 -1.11159e+00 -1.04710e+00 -1.17608e+00
9.10400e+04 2.27000e+02 -1.02962e+00 -8.83283e-01 -1.17596e+00 -1.10967e+00 -1.04489e+00 -1.17444e+00
9.12000e+04 2.28000e+02 -9.75387e-01 -8.98878e-01 -1.05190e+00 -1.10771e+00 -1.04269e+00 -1.17274e+00
9.13600e+04 2.28000e+02 -9.75387e-01 -8.98878e-01 -1.05190e+00 -1.10574e+00 -1.04051e+00 -1.17097e+00
9.15200e+04 2.28000e+02 -9.75387e-01 -8.98878e-01 -1.05190e+00 -1.10376e+00 -1.03837e+00 -1.16914e+00
9.16800e+04 2.29000e+02 -9.97760e-01 -9.38254e-01 -1.05727e+00 -1.10175e+00 -1.03625e+00 -1.16725e+00
9.18400e+04 2.29000e+02 -9.97760e-01 -9.38254e-01 -1.05727e+00 -1.09973e+00 -1.03416e+00 -1.16530e+00
9.20000e+04 2.30000e+02 -9.70963e-01 -9.28450e-01 -1.01348e+00 -1.09771e+00 -1.03213e+00 -1.16328e+00
9.21600e+04 2.30000e+02 -9.70963e-01 -9.28450e-01 -1.01348e+00 -1.09569e+00 -1.03016e+00 -1.16121e+00
9.23200e+04 2.30000e+02 -9.70963e-01 -9.28450e-01 -1.01348e+00 -1.09367e+00 -1.02825e+00 -1.15909e+00
9.24800e+04 2.31000e+02 -9.27075e-01 -7.70660e-01 -1.08349e+00 -1.09165e+00 -1.02640e+00 -1.15691e+00
9.26400e+04 2.31000e+02 -9.27075e-01 -7.70660e-01 -1.08349e+00 -1.08966e+00 -1.02462e+00 -1.15470e+00
9.28000e+04 2.32000e+02 -9.95741e-01 -8.60243e-01 -1.13124e+00 -1.08769e+00 -1.02293e+00 -1.15245e+00
9.29600e+04 2.32000e+02 -9.95741e-01 -8.60243e-01 -1.13124e+00 -1.08575e+00 -1.02133e+00 -1.15017e+00
9.31200e+04 2.32000e+02 -9.95741e-01 -8.60243e-01 -1.13124e+00 -1.08384e+00 -1.01981e+00 -1.14787e+00
9.32800e+04 2.33000e+02 -9.08650e-01 -8.51628e-01 -9.65671e-01 -1.08198e+00 -1.01838e+00 -1.14557e+00
9.34400e+04 2.33000e+02 -9.08650e-01 -8.51628e-01 -9.65671e-01 -1.08015e+00 -1.01705e+00 -1.14326e+00
9.36000e+04 2.34000e+02 -9.77614e-01 -9.58759e-01 -9.96468e-01 -1.07839e+00 -1.01581e+00 -1.14096e+00
9.37600e+04 2.34000e+02 -9.77614e-01 -9.58759e-01 -9.96468e-01 -1.07667e+00 -1.01466e+00 -1.13867e+00
9.39200e+04 2.34000e+02 -9.77614e-01 -9.58759e-01 -9.96468e-01 -1.07501e+00 -1.01361e+00 -1.13641e+00
9.40800e+04 2.35000e+02 -9.30599e-01 -8.98917e-01 -9.62281e-01 -1.07341e+00 -1.01264e+00 -1.13419e+00
9.42400e+04 2.35000e+02 -9.30599e-01 -8.98917e-01 -9.62281e-01 -1.07188e+00 -1.01175e+00 -1.13200e+00
9.44000e+04 2.36000e+02 -1.06202e+00 -9.06984e-01 -1.21706e+00 -1.07040e+00 -1.01094e+00 -1.12986e+00
9.45600e+04 2.36000e+02 -1.06202e+00 -9.06984e-01 -1.21706e+00 -1.06899e+00 -1.01020e+00 -1.12778e+00
9.47200e+04 2.36000e+02 -1.06202e+00 -9.06984e-01 -1.21706e+00 -1.06763e+00 -1.00951e+00 -1.12575e+00
9.48800e+04 2.37000e+02 -9.77654e-01 -7.70336e-01 -1.18497e+00 -1.06633e+00 -1.00888e+00 -1.12377e+00
9.50400e+04 2.37000e+02 -9.77654e-01 -7.70336e-01 -1.18497e+00 -1.06508e+00 -1.00829e+00 -1.12187e+00
9.52000e+04 2.38000e+02 -9.53678e-01 -8.54048e-01 -1.05331e+00 -1.06387e+00 -1.00773e+00 -1.12002e+00
9.53600e+04 2.38000e+02 -9.53678e-01 -8.54048e-01 -1.05331e+00 -1.06271e+00 -1.00718e+00 -1.11824e+00
9.55200e+04 2.38000e+02 -9.53678e-01 -8.54048e-01 -1.05331e+00 -1.06158e+00 -1.00663e+00 -1.11652e+00
9.56800e+04 2.39000e+02 -9.31086e-01 -8.49703e-01 -1.01247e+00 -1.06047e+00 -1.00608e+00 -1.11486e+00
9.58400e+04 2.39000e+02 -9.31086e-01 -8.49703e-01 -1.01247e+00 -1.05939e+00 -1.00551e+00 -1.11326e+00
9.60000e+04 2.40000e+02 -9.91455e-01 -9.03530e-01 -1.07938e+00 -1.05831e+00 -1.00491e+00 -1.11171e+00
9.61600e+04 2.40000e+02 -9.91455e-01 -9.03530e-01 -1.07938e+00 -1.05723e+00 -1.00426e+00 -1.11020e+00
9.63200e+04 2.40000e+02 -9.91455e-01 -9.03530e-01 -1.07938e+00 -1.05616e+00 -1.00356e+00 -1.10875e+00
9.64800e+04 2.41000e+02 -9.48288e-01 -8.96785e-01 -9.99792e-01 -1.05506e+00 -1.00280e+00 -1.10732e+00
9.66400e+04 2.41000e+02 -9.48288e-01 -8.96785e-01 -9.99792e-01 -1.05395e+00 -1.00197e+00 -1.10593e+00
9.68000e+04 2.42000e+02 -9.63493e-01 -8.80234e-01 -1.04675e+00 -1.05282e+00 -1.00106e+00 -1.10457e+00
9.69600e+04 2.42000e+02 -9.63493e-01 -8.80234e-01 -1.04675e+00 -1.05164e+00 -1.00007e+00 -1.10322e+00
9.71200e+04 2.42000e+02 -9.63493e-01 -8.80234e-01 -1.04675e+00 -1.05043e+00 -9.98993e-01 -1.10187e+00
9.72800e+04 2.43000e+02 -8.09330e-01 -7.69672e-01 -8.48987e-01 -1.04918e+00 -9.97826e-01 -1.10054e+00
9.74400e+04 2.43000e+02 -8.09330e-01 -7.69672e-01 -8.48987e-01 -1.04789e+00 -9.96566e-01 -1.09921e+00
9.76000e+04 2.44000e+02 -9.52614e-01 -9.24002e-01 -9.81226e-01 -1.04655e+00 -9.95213e-01 -1.09789e+00
9.77600e+04 2.44000e+02 -9.52614e-01 -9.24002e-01 -9.81226e-01 -1.04516e+00 -9.93766e-01 -1.09655e+00
9.79200e+04 2.44000e+02 -9.52614e-01 -9.24002e-01 -9.81226e-01 -1.04372e+00 -9.92227e-01 -1.09521e+00
9.80800e+04 2.45000e+02 -9.47837e-01 -9.03204e-01 -9.92470e-01 -1.04223e+00 -9.90595e-01 -1.09387e+00
9.82400e+04 2.45000e+02 -9.47837e-01 -9.03204e-01 -9.92470e-01 -1.04069e+00 -9.88873e-01 -1.09251e+00
9.84000e+04 2.46000e+02 -8.86208e-01 -6.94940e-01 -1.07748e+00 -1.03911e+00 -9.87066e-01 -1.09115e+00
9.85600e+04 2.46000e+02 -8.86208e-01 -6.94940e-01 -1.07748e+00 -1.03748e+00 -9.85173e-01 -1.08979e+00
9.87200e+04 2.46000e+02 -8.86208e-01 -6.94940e-01 -1.07748e+00 -1.03581e+00 -9.83201e-01 -1.08842e+00
9.88800e+04 2.47000e+02 -9.85404e-01 -8.72595e-01 -1.09821e+00 -1.03411e+00 -9.81153e-01 -1.08706e+00
9.90400e+04 2.47000e+02 -9.85404e-01 -8.72595e-01 -1.09821e+00 -1.03236e+00 -9.79032e-01 -1.08569e+00
9.92000e+04 2.48000e+02 -8.53195e-01 -7.22524e-01 -9.83866e-01 -1.03058e+00 -9.76846e-01 -1.08432e+00
9.93600e+04 2.48000e+02 -8.53195e-01 -7.22524e-01 -9.83866e-01 -1.02878e+00 -9.74598e-01 -1.08297e+00
9.95200e+04 2.48000e+02 -8.53195e-01 -7.22524e-01 -9.83866e-01 -1.02695e+00 -9.72294e-01 -1.08161e+00
9.96800e+04 2.49000e+02 -9.56899e-01 -8.02883e-01 -1.11092e+00 -1.02510e+00 -9.69939e-01 -1.08027e+00
9.98400e+04 2.49000e+02 -9.56899e-01 -8.02883e-01 -1.11092e+00 -1.02323e+00 -9.67538e-01 -1.07892e+00
1.00000e+05 2.50000e+02 -1.00297e+00 -9.50482e-01 -1.05547e+00 -1.02135e+00 -9.65099e-01 -1.07759e+00
1.00160e+05 2.50000e+02 -1.00297e+00 -9.50482e-01 -1.05547e+00 -1.01945e+00 -9.62629e-01 -1.07627e+00
1.00320e+05 2.50000e+02 -1.00297e+00 -9.50482e-01 -1.05547e+00 -1.01754e+00 -9.60128e-01 -1.07495e+00
1.00480e+05 2.51000e+02 -9.87674e-01 -9.07306e-01 -1.06804e+00 -1.01562e+00 -9.57608e-01 -1.07363e+00
1.00640e+05 2.51000e+02 -9.87674e-01 -9.07306e-01 -1.06804e+00 -1.01369e+00 -9.55072e-01 -1.07231e+00
1.00800e+05 2.52000e+02 -8.86652e-01 -8.14909e-01 -9.58395e-01 -1.01175e+00 -9.52524e-01 -1.07098e+00
1.00960e+05 2.52000e+02 -8.86652e-01 -8.14909e-01 -9.58395e-01 -1.00981e+00 -9.49973e-01 -1.06965e+00
1.01120e+05 2.52000e+02 -8.86652e-01 -8.14909e-01 -9.58395e-01 -1.00786e+00 -9.47421e-01 -1.06830e+00
1.01280e+05 2.53000e+02 -8.53660e-01 -7.97313e-01 -9.10007e-01 -1.00591e+00 -9.44874e-01 -1.06695e+00
1.01440e+05 2.53000e+02 -8.53660e-01 -7.97313e-01 -9.10007e-01 -1.00396e+00 -9.42335e-01 -1.06558e+00
1.01600e+05 2.54000e+02 -8.06848e-01 -7.70242e-01 -8.43453e-01 -1.00200e+00 -9.39810e-01 -1.06420e+00
1.01760e+05 2.54000e+02 -8.06848e-01 -7.70242e-01 -8.43453e-01 -1.00004e+00 -9.37300e-01 -1.06279e+00
1.01920e+05 2.54000e+02 -8.06848e-01 -7.70242e-01 -8.43453e-01 -9.98082e-01 -9.34807e-01 -1.06136e+00
1.02080e+05 2.55000e+02 -9.08297e-01 -8.31878e-01 -9.84716e-01 -9.96123e-01 -9.32338e-01 -1.05991e+00
1.02240e+05 2.55000e+02 -9.08297e-01 -8.31878e-01 -9.84716e-01 -9.94165e-01 -9.29890e-01 -1.05844e+00
1.02400e+05 2.56000e+02 -8.20322e-01 -7.51950e-01 -8.88694e-01 -9.92209e-01 -9.27470e-01 -1.05695e+00
1.02560e+05 2.56000e+02 -8.20322e-01 -7.51950e-01 -8.88694e-01 -9.90262e-01 -9.25078e-01 -1.05545e+00
1.02720e+05 2.56000e+02 -8.20322e-01 -7.51950e-01 -8.88694e-01 -9.88317e-01 -9.22713e-01 -1.05392e+00
1.02880e+05 2.57000e+02 -9.06375e-01 -8.36085e-01 -9.76665e-01 -9.86385e-01 -9.20382e-01 -1.05239e+00
1.03040e+05 2.57000e+02 -9.06375e-01 -8.36085e-01 -9.76665e-01 -9.84467e-01 -9.18084e-01 -1.05085e+00
1.03200e+05 2.58000e+02 -9.22697e-01 -7.68365e-01 -1.07703e+00 -9.82565e-01 -9.15822e-01 -1.04931e+00
1.03360e+05 2.58000e+02 -9.22697e-01 -7.68365e-01 -1.07703e+00 -9.80681e-01 -9.13597e-01 -1.04777e+00
1.03520e+05 2.58000e+02 -9.22697e-01 -7.68365e-01 -1.07703e+00 -9.78814e-01 -9.11409e-01 -1.04622e+00
1.03680e+05 2.59000e+02 -8.42839e-01 -7.99229e-01 -8.86448e-01 -9.76976e-01 -9.09264e-01 -1.04469e+00
1.03840e+05 2.59000e+02 -8.42839e-01 -7.99229e-01 -8.86448e-01 -9.75156e-01 -9.07159e-01 -1.04315e+00
1.04000e+05 2.60000e+02 -8.66208e-01 -7.47436e-01 -9.84980e-01 -9.73369e-01 -9.05101e-01 -1.04164e+00
1.04160e+05 2.60000e+02 -8.66208e-01 -7.47436e-01 -9.84980e-01 -9.71603e-01 -9.03085e-01 -1.04012e+00
1.04320e+05 2.60000e+02 -8.66208e-01 -7.47436e-01 -9.84980e-01 -9.69868e-01 -9.01119e-01 -1.03862e+00
1.04480e+05 2.61000e+02 -8.32180e-01 -8.17138e-01 -8.47222e-01 -9.68161e-01 -8.99201e-01 -1.03712e+00
1.04640e+05 2.61000e+02 -8.32180e-01 -8.17138e-01 -8.47222e-01 -9.66474e-01 -8.97330e-01 -1.03562e+00
1.04800e+05 2.62000e+02 -8.37475e-01 -7.62020e-01 -9.12929e-01 -9.64821e-01 -8.95512e-01 -1.03413e+00
1.04960e+05 2.62000e+02 -8.37475e-01 -7.62020e-01 -9.12929e-01 -9.63183e-01 -8.93743e-01 -1.03262e+00
1.05120e+05 2.62000e+02 -8.37475e-01 -7.62020e-01 -9.12929e-01 -9.61570e-01 -8.92027e-01 -1.03111e+00
1.05280e+05 2.63000e+02 -8.03679e-01 -6.76223e-01 -9.31135e-01 -9.59973e-01 -8.90362e-01 -1.02958e+00
1.05440e+05 2.63000e+02 -8.03679e-01 -6.76223e-01 -9.31135e-01 -9.58393e-01 -8.88750e-01 -1.02804e+00
1.05600e+05 2.64000e+02 -9.30362e-01 -8.98775e-01 -9.61949e-01 -9.56819e-01 -8.87189e-01 -1.02645e+00
1.05760e+05 2.64000e+02 -9.30362e-01 -8.98775e-01 -9.61949e-01 -9.55257e-01 -8.85680e-01 -1.02483e+00
1.05920e+05 2.64000e+02 -9.30362e-01 -8.98775e-01 -9.61949e-01 -9.53701e-01 -8.84222e-01 -1.02318e+00
1.06080e+05 2.65000e+02 -7.48147e-01 -6.68406e-01 -8.27888e-01 -9.52146e-01 -8.82813e-01 -1.02148e+00
1.06240e+05 2.65000e+02 -7.48147e-01 -6.68406e-01 -8.27888e-01 -9.50590e-01 -8.81454e-01 -1.01973e+00
1.06400e+05 2.66000e+02 -8.23030e-01 -7.47056e-01 -8.99004e-01 -9.49030e-01 -8.80141e-01 -1.01792e+00
1.06560e+05 2.66000e+02 -8.23030e-01 -7.47056e-01 -8.99004e-01 -9.47461e-01 -8.78872e-01 -1.01605e+00
1.06720e+05 2.66000e+02 -8.23030e-01 -7.47056e-01 -8.99004e-01 -9.45883e-01 -8.77644e-01 -1.01412e+00
1.06880e+05 2.67000e+02 -8.75702e-01 -8.57921e-01 -8.93483e-01 -9.44294e-01 -8.76455e-01 -1.01213e+00
1.07040e+05 2.67000e+02 -8.75702e-01 -8.57921e-01 -8.93483e-01 -9.42690e-01 -8.75300e-01 -1.01008e+00
1.07200e+05 2.68000e+02 -8.11457e-01 -7.46355e-01 -8.76559e-01 -9.41070e-01 -8.74175e-01 -1.00797e+00
1.07360e+05 2.68000e+02 -8.11457e-01 -7.46355e-01 -8.76559e-01 -9.39432e-01 -8.73075e-01 -1.00579e+00
1.07520e+05 2.68000e+02 -8.11457e-01 -7.46355e-01 -8.76559e-01 -9.37776e-01 -8.71995e-01 -1.00356e+00
1.07680e+05 2.69000e+02 -8.29320e-01 -7.26914e-01 -9.31726e-01 -9.36101e-01 -8.70931e-01 -1.00127e+00
1.07840e+05 2.69000e+02 -8.29320e-01 -7.26914e-01 -9.31726e-01 -9.34405e-01 -8.69875e-01 -9.98934e-01
1.08000e+05 2.70000e+02 -8.82075e-01 -7.99869e-01 -9.64281e-01 -9.32687e-01 -8.68824e-01 -9.96550e-01
1.08160e+05 2.70000e+02 -8.82075e-01 -7.99869e-01 -9.64281e-01 -9.30948e-01 -8.67772e-01 -9.94123e-01
1.08320e+05 2.70000e+02 -8.82075e-01 -7.99869e-01 -9.64281e-01 -9.29187e-01 -8.66712e-01 -9.91662e-01
1.08480e+05 2.71000e+02 -8.79251e-01 -7.62533e-01 -9.95969e-01 -9.27404e-01 -8.65640e-01 -9.89167e-01
1.08640e+05 2.71000e+02 -8.79251e-01 -7.62533e-01 -9.95969e-01 -9.25599e-01 -8.64552e-01 -9.86646e-01
1.08800e+05 2.72000e+02 -8.80665e-01 -7.27288e-01 -1.03404e+00 -9.23773e-01 -8.63444e-01 -9.84101e-01
1.08960e+05 2.72000e+02 -8.80665e-01 -7.27288e-01 -1.03404e+00 -9.21925e-01 -8.62311e-01 -9.81540e-01
1.09120e+05 2.72000e+02 -8.80665e-01 -7.27288e-01 -1.03404e+00 -9.20058e-01 -8.61152e-01 -9.78964e-01
1.09280e+05 2.73000e+02 -8.29658e-01 -7.48150e-01 -9.11165e-01 -9.18170e-01 -8.59965e-01 -9.76376e-01
1.09440e+05 2.73000e+02 -8.29658e-01 -7.48150e-01 -9.11165e-01 -9.16264e-01 -8.58748e-01 -9.73781e-01
1.09600e+05 2.74000e+02 -7.60643e-01 -7.03215e-01 -8.18071e-01 -9.14341e-01 -8.57501e-01 -9.71181e-01
1.09760e+05 2.74000e+02 -7.60643e-01 -7.03215e-01 -8.18071e-01 -9.12401e-01 -8.56225e-01 -9.68577e-01
1.09920e+05 2.74000e+02 -7.60643e-01 -7.03215e-01 -8.18071e-01 -9.10447e-01 -8.54921e-01 -9.65973e-01
1.10080e+05 2.75000e+02 -7.47645e-01 -6.81639e-01 -8.13651e-01 -9.08481e-01 -8.53592e-01 -9.63370e-01
1.10240e+05 2.75000e+02 -7.47645e-01 -6.81639e-01 -8.13651e-01 -9.06504e-01 -8.52239e-01 -9.60769e-01
1.10400e+05 2.76000e+02 -7.88173e-01 -7.13355e-01 -8.62991e-01 -9.04520e-01 -8.50867e-01 -9.58173e-01
1.10560e+05 2.76000e+02 -7.88173e-01 -7.13355e-01 -8.62991e-01 -9.02531e-01 -8.49477e-01 -9.55584e-01
1.10720e+05 2.76000e+02 -7.88173e-01 -7.13355e-01 -8.62991e-01 -9.00540e-01 -8.48074e-01 -9.53005e-01
1.10880e+05 2.77000e+02 -8.08773e-01 -6.39552e-01 -9.77993e-01 -8.98551e-01 -8.46663e-01 -9.50438e-01
1.11040e+05 2.77000e+02 -8.08773e-01 -6.39552e-01 -9.77993e-01 -8.96567e-01 -8.45246e-01 -9.47888e-01
1.11200e+05 2.78000e+02 -8.16345e-01 -6.93822e-01 -9.38868e-01 -8.94592e-01 -8.43827e-01 -9.45358e-01
1.11360e+05 2.78000e+02 -8.16345e-01 -6.93822e-01 -9.38868e-01 -8.92631e-01 -8.42409e-01 -9.42853e-01
1.11520e+05 2.78000e+02 -8.16345e-01 -6.93822e-01 -9.38868e-01 -8.90686e-01 -8.40995e-01 -9.40378e-01
1.11680e+05 2.79000e+02 -8.00460e-01 -7.38172e-01 -8.62748e-01 -8.88763e-01 -8.39588e-01 -9.37939e-01
1.11840e+05 2.79000e+02 -8.00460e-01 -7.38172e-01 -8.62748e-01 -8.86865e-01 -8.38188e-01 -9.35542e-01
1.12000e+05 2.80000e+02 -8.18360e-01 -7.18337e-01 -9.18383e-01 -8.84994e-01 -8.36796e-01 -9.33192e-01
1.12160e+05 2.80000e+02 -8.18360e-01 -7.18337e-01 -9.18383e-01 -8.83155e-01 -8.35413e-01 -9.30897e-01
1.12320e+05 2.80000e+02 -8.18360e-01 -7.18337e-01 -9.18383e-01 -8.81349e-01 -8.34038e-01 -9.28660e-01
1.12480e+05 2.81000e+02 -7.84102e-01 -7.51977e-01 -8.16228e-01 -8.79578e-01 -8.32669e-01 -9.26487e-01
1.12640e+05 2.81000e+02 -7.84102e-01 -7.51977e-01 -8.16228e-01 -8.77844e-01 -8.31304e-01 -9.24384e-01
1.12800e+05 2.82000e+02 -7.35568e-01 -6.73613e-01 -7.97524e-01 -8.76147e-01 -8.29941e-01 -9.22353e-01
1.12960e+05 2.82000e+02 -7.35568e-01 -6.73613e-01 -7.97524e-01 -8.74487e-01 -8.28576e-01 -9.20397e-01
1.13120e+05 2.82000e+02 -7.35568e-01 -6.73613e-01 -7.97524e-01 -8.72863e-01 -8.27207e-01 -9.18519e-01
1.13280e+05 2.83000e+02 -7.54912e-01 -6.58495e-01 -8.51328e-01 -8.71275e-01 -8.25831e-01 -9.16719e-01
1.13440e+05 2.83000e+02 -7.54912e-01 -6.58495e-01 -8.51328e-01 -8.69719e-01 -8.24442e-01 -9.14996e-01
1.13600e+05 2.84000e+02 -8.44535e-01 -7.66502e-01 -9.22568e-01 -8.68196e-01 -8.23041e-01 -9.13351e-01
1.13760e+05 2.84000e+02 -8.44535e-01 -7.66502e-01 -9.22568e-01 -8.66701e-01 -8.21622e-01 -9.11779e-01
1.13920e+05 2.84000e+02 -8.44535e-01 -7.66502e-01 -9.22568e-01 -8.65232e-01 -8.20185e-01 -9.10278e-01
1.14080e+05 2.85000e+02 -8.56368e-01 -7.77732e-01 -9.35004e-01 -8.63786e-01 -8.18728e-01 -9.08843e-01
1.14240e+05 2.85000e+02 -8.56368e-01 -7.77732e-01 -9.35004e-01 -8.62360e-01 -8.17252e-01 -9.07468e-01
1.14400e+05 2.86000e+02 -8.02142e-01 -6.76488e-01 -9.27797e-01 -8.60951e-01 -8.15754e-01 -9.06148e-01
1.14560e+05 2.86000e+02 -8.02142e-01 -6.76488e-01 -9.27797e-01 -8.59557e-01 -8.14238e-01 -9.04875e-01
1.14720e+05 2.86000e+02 -8.02142e-01 -6.76488e-01 -9.27797e-01 -8.58173e-01 -8.12703e-01 -9.03642e-01
1.14880e+05 2.87000e+02 -8.11262e-01 -7.02228e-01 -9.20295e-01 -8.56797e-01 -8.11151e-01 -9.02443e-01
1.15040e+05 2.87000e+02 -8.11262e-01 -7.02228e-01 -9.20295e-01 -8.55428e-01 -8.09584e-01 -9.01271e-01
1.15200e+05 2.88000e+02 -7.40175e-01 -7.08147e-01 -7.72202e-01 -8.54061e-01 -8.08005e-01 -9.00117e-01
1.15360e+05 2.88000e+02 -7.40175e-01 -7.08147e-01 -7.72202e-01 -8.52696e-01 -8.06414e-01 -8.98978e-01
1.15520e+05 2.88000e+02 -7.40175e-01 -7.08147e-01 -7.72202e-01 -8.51329e-01 -8.04814e-01 -8.97844e-01
1.15680e+05 2.89000e+02 -8.54129e-01 -7.31868e-01 -9.76389e-01 -8.49960e-01 -8.03206e-01 -8.96714e-01
1.15840e+05 2.89000e+02 -8.54129e-01 -7.31868e-01 -9.76389e-01 -8.48587e-01 -8.01594e-01 -8.95581e-01
1.16000e+05 2.90000e+02 -7.59670e-01 -7.32928e-01 -7.86412e-01 -8.47209e-01 -7.99976e-01 -8.94443e-01
1.16160e+05 2.90000e+02 -7.59670e-01 -7.32928e-01 -7.86412e-01 -8.45827e-01 -7.98356e-01 -8.93298e-01
1.16320e+05 2.90000e+02 -7.59670e-01 -7.32928e-01 -7.86412e-01 -8.44438e-01 -7.96732e-01 -8.92144e-01
1.16480e+05 2.91000e+02 -8.00750e-01 -6.73196e-01 -9.28303e-01 -8.43045e-01 -7.95108e-01 -8.90982e-01
1.16640e+05 2.91000e+02 -8.00750e-01 -6.73196e-01 -9.28303e-01 -8.41648e-01 -7.93483e-01 -8.89813e-01
1.16800e+05 2.92000e+02 -7.95170e-01 -7.30608e-01 -8.59731e-01 -8.40248e-01 -7.91859e-01 -8.88637e-01
1.16960e+05 2.92000e+02 -7.95170e-01 -7.30608e-01 -8.59731e-01 -8.38847e-01 -7.90237e-01 -8.87457e-01
1.17120e+05 2.92000e+02 -7.95170e-01 -7.30608e-01 -8.59731e-01 -8.37447e-01 -7.88618e-01 -8.86277e-01
1.17280e+05 2.93000e+02 -7.96103e-01 -7.06654e-01 -8.85552e-01 -8.36050e-01 -7.87002e-01 -8.85098e-01
1.17440e+05 2.93000e+02 -7.96103e-01 -7.06654e-01 -8.85552e-01 -8.34659e-01 -7.85391e-01 -8.83927e-01
1.17600e+05 2.94000e+02 -7.72570e-01 -7.22815e-01 -8.22324e-01 -8.33276e-01 -7.83787e-01 -8.82765e-01
1.17760e+05 2.94000e+02 -7.72570e-01 -7.22815e-01 -8.22324e-01 -8.31905e-01 -7.82192e-01 -8.81617e-01
1.17920e+05 2.94000e+02 -7.72570e-01 -7.22815e-01 -8.22324e-01 -8.30548e-01 -7.80607e-01 -8.80488e-01
1.18080e+05 2.95000e+02 -6.74583e-01 -5.89326e-01 -7.59839e-01 -8.29208e-01 -7.79036e-01 -8.79381e-01
1.18240e+05 2.95000e+02 -6.74583e-01 -5.89326e-01 -7.59839e-01 -8.27889e-01 -7.77480e-01 -8.78298e-01
1.18400e+05 2.96000e+02 -7.53331e-01 -6.69503e-01 -8.37158e-01 -8.26593e-01 -7.75942e-01 -8.77243e-01
1.18560e+05 2.96000e+02 -7.53331e-01 -6.69503e-01 -8.37158e-01 -8.25321e-01 -7.74424e-01 -8.76219e-01
1.18720e+05 2.96000e+02 -7.53331e-01 -6.69503e-01 -8.37158e-01 -8.24079e-01 -7.72930e-01 -8.75228e-01
1.18880e+05 2.97000e+02 -7.39123e-01 -6.97293e-01 -7.80952e-01 -8.22866e-01 -7.71462e-01 -8.74271e-01
1.19040e+05 2.97000e+02 -7.39123e-01 -6.97293e-01 -7.80952e-01 -8.21685e-01 -7.70021e-01 -8.73350e-01
1.19200e+05 2.98000e+02 -8.08162e-01 -7.25669e-01 -8.90656e-01 -8.20538e-01 -7.68612e-01 -8.72464e-01
1.19360e+05 2.98000e+02 -8.08162e-01 -7.25669e-01 -8.90656e-01 -8.19425e-01 -7.67236e-01 -8.71614e-01
1.19520e+05 2.98000e+02 -8.08162e-01 -7.25669e-01 -8.90656e-01 -8.18348e-01 -7.65895e-01 -8.70801e-01
1.19680e+05 2.99000e+02 -8.17336e-01 -7.69131e-01 -8.65541e-01 -8.17306e-01 -7.64593e-01 -8.70020e-01
1.19840e+05 2.99000e+02 -8.17336e-01 -7.69131e-01 -8.65541e-01 -8.16300e-01 -7.63328e-01 -8.69272e-01
1.20000e+05 3.00000e+02 -7.28994e-01 -6.97056e-01 -7.60932e-01 -8.15330e-01 -7.62104e-01 -8.68555e-01
1.20160e+05 3.00000e+02 -7.28994e-01 -6.97056e-01 -7.60932e-01 -8.14394e-01 -7.60922e-01 -8.67865e-01
1.20320e+05 3.00000e+02 -7.28994e-01 -6.97056e-01 -7.60932e-01 -8.13490e-01 -7.59783e-01 -8.67197e-01
1.20480e+05 3.01000e+02 -7.13788e-01 -6.71861e-01 -7.55715e-01 -8.12618e-01 -7.58685e-01 -8.66550e-01
1.20640e+05 3.01000e+02 -7.13788e-01 -6.71861e-01 -7.55715e-01 -8.11773e-01 -7.57628e-01 -8.65918e-01
1.20800e+05 3.02000e+02 -7.40603e-01 -6.85940e-01 -7.95265e-01 -8.10955e-01 -7.56614e-01 -8.65296e-01
1.20960e+05 3.02000e+02 -7.40603e-01 -6.85940e-01 -7.95265e-01 -8.10158e-01 -7.55638e-01 -8.64679e-01
1.21120e+05 3.02000e+02 -7.40603e-01 -6.85940e-01 -7.95265e-01 -8.09381e-01 -7.54701e-01 -8.64062e-01
1.21280e+05 3.03000e+02 -7.02105e-01 -6.06681e-01 -7.97530e-01 -8.08620e-01 -7.53800e-01 -8.63439e-01
1.21440e+05 3.03000e+02 -7.02105e-01 -6.06681e-01 -7.97530e-01 -8.07870e-01 -7.52933e-01 -8.62807e-01
1.21600e+05 3.04000e+02 -7.89436e-01 -6.76375e-01 -9.02496e-01 -8.07128e-01 -7.52099e-01 -8.62158e-01
1.21760e+05 3.04000e+02 -7.89436e-01 -6.76375e-01 -9.02496e-01 -8.06391e-01 -7.51294e-01 -8.61488e-01
1.21920e+05 3.04000e+02 -7.89436e-01 -6.76375e-01 -9.02496e-01 -8.05655e-01 -7.50516e-01 -8.60794e-01
1.22080e+05 3.05000e+02 -7.63497e-01 -6.75304e-01 -8.51690e-01 -8.04916e-01 -7.49762e-01 -8.60071e-01
1.22240e+05 3.05000e+02 -7.63497e-01 -6.75304e-01 -8.51690e-01 -8.04172e-01 -7.49030e-01 -8.59314e-01
1.22400e+05 3.06000e+02 -6.28478e-01 -5.84617e-01 -6.72339e-01 -8.03420e-01 -7.48318e-01 -8.58522e-01
1.22560e+05 3.06000e+02 -6.28478e-01 -5.84617e-01 -6.72339e-01 -8.02658e-01 -7.47623e-01 -8.57693e-01
1.22720e+05 3.06000e+02 -6.28478e-01 -5.84617e-01 -6.72339e-01 -8.01882e-01 -7.46941e-01 -8.56823e-01
1.22880e+05 3.07000e+02 -7.25844e-01 -6.43076e-01 -8.08612e-01 -8.01093e-01 -7.46272e-01 -8.55914e-01
1.23040e+05 3.07000e+02 -7.25844e-01 -6.43076e-01 -8.08612e-01 -8.00287e-01 -7.45612e-01 -8.54962e-01
1.23200e+05 3.08000e+02 -7.41026e-01 -5.72473e-01 -9.09580e-01 -7.99464e-01 -7.44959e-01 -8.53969e-01
1.23360e+05 3.08000e+02 -7.41026e-01 -5.72473e-01 -9.09580e-01 -7.98622e-01 -7.44310e-01 -8.52934e-01
1.23520e+05 3.08000e+02 -7.41026e-01 -5.72473e-01 -9.09580e-01 -7.97761e-01 -7.43663e-01 -8.51860e-01
1.23680e+05 3.09000e+02 -7.98163e-01 -7.15479e-01 -8.80847e-01 -7.96881e-01 -7.43014e-01 -8.50747e-01
1.23840e+05 3.09000e+02 -7.98163e-01 -7.15479e-01 -8.80847e-01 -7.95980e-01 -7.42361e-01 -8.49598e-01
1.24000e+05 3.10000e+02 -7.44306e-01 -5.77548e-01 -9.11065e-01 -7.95058e-01 -7.41701e-01 -8.48415e-01
1.24160e+05 3.10000e+02 -7.44306e-01 -5.77548e-01 -9.11065e-01 -7.94116e-01 -7.41030e-01 -8.47202e-01
1.24320e+05 3.10000e+02 -7.44306e-01 -5.77548e-01 -9.11065e-01 -7.93153e-01 -7.40345e-01 -8.45962e-01
1.24480e+05 3.11000e+02 -8.33386e-01 -6.82093e-01 -9.84679e-01 -7.92170e-01 -7.39642e-01 -8.44698e-01
1.24640e+05 3.11000e+02 -8.33386e-01 -6.82093e-01 -9.84679e-01 -7.91166e-01 -7.38918e-01 -8.43414e-01
1.24800e+05 3.12000e+02 -7.00966e-01 -6.42604e-01 -7.59328e-01 -7.90142e-01 -7.38169e-01 -8.42115e-01
1.24960e+05 3.12000e+02 -7.00966e-01 -6.42604e-01 -7.59328e-01 -7.89098e-01 -7.37392e-01 -8.40804e-01
1.25120e+05 3.12000e+02 -7.00966e-01 -6.42604e-01 -7.59328e-01 -7.88035e-01 -7.36582e-01 -8.39487e-01
1.25280e+05 3.13000e+02 -7.06821e-01 -6.01920e-01 -8.11722e-01 -7.86951e-01 -7.35735e-01 -8.38166e-01
1.25440e+05 3.13000e+02 -7.06821e-01 -6.01920e-01 -8.11722e-01 -7.85848e-01 -7.34849e-01 -8.36848e-01
1.25600e+05 3.14000e+02 -7.39862e-01 -6.73433e-01 -8.06291e-01 -7.84727e-01 -7.33919e-01 -8.35535e-01
1.25760e+05 3.14000e+02 -7.39862e-01 -6.73433e-01 -8.06291e-01 -7.83588e-01 -7.32944e-01 -8.34232e-01
1.25920e+05 3.14000e+02 -7.39862e-01 -6.73433e-01 -8.06291e-01 -7.82431e-01 -7.31919e-01 -8.32943e-01
1.26080e+05 3.15000e+02 -7.04419e-01 -5.85975e-01 -8.22862e-01 -7.81259e-01 -7.30845e-01 -8.31673e-01
1.26240e+05 3.15000e+02 -7.04419e-01 -5.85975e-01 -8.22862e-01 -7.80072e-01 -7.29718e-01 -8.30426e-01
1.26400e+05 3.16000e+02 -8.19646e-01 -7.54983e-01 -8.84309e-01 -7.78872e-01 -7.28540e-01 -8.29205e-01
1.26560e+05 3.16000e+02 -8.19646e-01 -7.54983e-01 -8.84309e-01 -7.77662e-01 -7.27309e-01 -8.28014e-01
1.26720e+05 3.16000e+02 -8.19646e-01 -7.54983e-01 -8.84309e-01 -7.76444e-01 -7.26030e-01 -8.26858e-01
1.26880e+05 3.17000e+02 -7.16836e-01 -6.93472e-01 -7.40200e-01 -7.75220e-01 -7.24701e-01 -8.25739e-01
1.27040e+05 3.17000e+02 -7.16836e-01 -6.93472e-01 -7.40200e-01 -7.73994e-01 -7.23327e-01 -8.24661e-01
1.27200e+05 3.18000e+02 -6.99780e-01 -6.76733e-01 -7.22827e-01 -7.72769e-01 -7.21911e-01 -8.23627e-01
1.27360e+05 3.18000e+02 -6.99780e-01 -6.76733e-01 -7.22827e-01 -7.71549e-01 -7.20459e-01 -8.22639e-01
1.27520e+05 3.18000e+02 -6.99780e-01 -6.76733e-01 -7.22827e-01 -7.70336e-01 -7.18972e-01 -8.21700e-01
1.27680e+05 3.19000e+02 -7.50220e-01 -6.85923e-01 -8.14517e-01 -7.69136e-01 -7.17459e-01 -8.20812e-01
1.27840e+05 3.19000e+02 -7.50220e-01 -6.85923e-01 -8.14517e-01 -7.67949e-01 -7.15922e-01 -8.19977e-01
1.28000e+05 3.20000e+02 -6.91051e-01 -6.57214e-01 -7.24888e-01 -7.66782e-01 -7.14369e-01 -8.19195e-01
1.28160e+05 3.20000e+02 -6.91051e-01 -6.57214e-01 -7.24888e-01 -7.65635e-01 -7.12804e-01 -8.18466e-01
1.28320e+05 3.20000e+02 -6.91051e-01 -6.57214e-01 -7.24888e-01 -7.64512e-01 -7.11231e-01 -8.17793e-01
1.28480e+05 3.21000e+02 -7.39640e-01 -6.33679e-01 -8.45601e-01 -7.63417e-01 -7.09659e-01 -8.17174e-01
1.28640e+05 3.21000e+02 -7.39640e-01 -6.33679e-01 -8.45601e-01 -7.62350e-01 -7.08091e-01 -8.16609e-01
1.28800e+05 3.22000e+02 -6.39742e-01 -6.12295e-01 -6.67189e-01 -7.61314e-01 -7.06531e-01 -8.16097e-01
1.28960e+05 3.22000e+02 -6.39742e-01 -6.12295e-01 -6.67189e-01 -7.60312e-01 -7.04987e-01 -8.15637e-01
1.29120e+05 3.22000e+02 -6.39742e-01 -6.12295e-01 -6.67189e-01 -7.59343e-01 -7.03461e-01 -8.15224e-01
1.29280e+05 3.23000e+02 -6.71286e-01 -5.80971e-01 -7.61602e-01 -7.58409e-01 -7.01959e-01 -8.14859e-01
1.29440e+05 3.23000e+02 -6.71286e-01 -5.80971e-01 -7.61602e-01 -7.57511e-01 -7.00485e-01 -8.14536e-01
1.29600e+05 3.24000e+02 -7.09917e-01 -5.93825e-01 -8.26008e-01 -7.56648e-01 -6.99044e-01 -8.14253e-01
1.29760e+05 3.24000e+02 -7.09917e-01 -5.93825e-01 -8.26008e-01 -7.55822e-01 -6.97638e-01 -8.14005e-01
1.29920e+05 3.24000e+02 -7.09917e-01 -5.93825e-01 -8.26008e-01 -7.55030e-01 -6.96272e-01 -8.13788e-01
1.30080e+05 3.25000e+02 -7.57498e-01 -7.44053e-01 -7.70942e-01 -7.54273e-01 -6.94950e-01 -8.13596e-01
1.30240e+05 3.25000e+02 -7.57498e-01 -7.44053e-01 -7.70942e-01 -7.53550e-01 -6.93674e-01 -8.13425e-01
1.30400e+05 3.26000e+02 -7.74025e-01 -6.83636e-01 -8.64414e-01 -7.52858e-01 -6.92446e-01 -8.13269e-01
1.30560e+05 3.26000e+02 -7.74025e-01 -6.83636e-01 -8.64414e-01 -7.52196e-01 -6.91269e-01 -8.13123e-01
1.30720e+05 3.26000e+02 -7.74025e-01 -6.83636e-01 -8.64414e-01 -7.51562e-01 -6.90143e-01 -8.12980e-01
1.30880e+05 3.27000e+02 -7.32519e-01 -6.53740e-01 -8.11298e-01 -7.50953e-01 -6.89071e-01 -8.12836e-01
1.31040e+05 3.27000e+02 -7.32519e-01 -6.53740e-01 -8.11298e-01 -7.50367e-01 -6.88051e-01 -8.12684e-01
1.31200e+05 3.28000e+02 -6.40100e-01 -5.42081e-01 -7.38118e-01 -7.49801e-01 -6.87082e-01 -8.12520e-01
1.31360e+05 3.28000e+02 -6.40100e-01 -5.42081e-01 -7.38118e-01 -7.49251e-01 -6.86165e-01 -8.12337e-01
1.31520e+05 3.28000e+02 -6.40100e-01 -5.42081e-01 -7.38118e-01 -7.48713e-01 -6.85296e-01 -8.12131e-01
1.31680e+05 3.29000e+02 -7.11986e-01 -6.29557e-01 -7.94416e-01 -7.48185e-01 -6.84473e-01 -8.11898e-01
1.31840e+05 3.29000e+02 -7.11986e-01 -6.29557e-01 -7.94416e-01 -7.47663e-01 -6.83693e-01 -8.11633e-01
1.32000e+05 3.30000e+02 -7.51430e-01 -6.81221e-01 -8.21639e-01 -7.47141e-01 -6.82951e-01 -8.11331e-01
1.32160e+05 3.30000e+02 -7.51430e-01 -6.81221e-01 -8.21639e-01 -7.46619e-01 -6.82246e-01 -8.10991e-01
1.32320e+05 3.30000e+02 -7.51430e-01 -6.81221e-01 -8.21639e-01 -7.46091e-01 -6.81572e-01 -8.10610e-01
1.32480e+05 3.31000e+02 -7.38594e-01 -6.32515e-01 -8.44672e-01 -7.45555e-01 -6.80924e-01 -8.10185e-01
1.32640e+05 3.31000e+02 -7.38594e-01 -6.32515e-01 -8.44672e-01 -7.45008e-01 -6.80301e-01 -8.09715e-01
1.32800e+05 3.32000e+02 -6.87883e-01 -6.25674e-01 -7.50093e-01 -7.44448e-01 -6.79697e-01 -8.09200e-01
1.32960e+05 3.32000e+02 -6.87883e-01 -6.25674e-01 -7.50093e-01 -7.43874e-01 -6.79110e-01 -8.08638e-01
1.33120e+05 3.32000e+02 -6.87883e-01 -6.25674e-01 -7.50093e-01 -7.43283e-01 -6.78536e-01 -8.08031e-01
1.33280e+05 3.33000e+02 -7.05695e-01 -6.99543e-01 -7.11847e-01 -7.42676e-01 -6.77972e-01 -8.07379e-01
1.33440e+05 3.33000e+02 -7.05695e-01 -6.99543e-01 -7.11847e-01 -7.42051e-01 -6.77418e-01 -8.06684e-01
1.33600e+05 3.34000e+02 -6.92059e-01 -6.12451e-01 -7.71667e-01 -7.41409e-01 -6.76870e-01 -8.05949e-01
1.33760e+05 3.34000e+02 -6.92059e-01 -6.12451e-01 -7.71667e-01 -7.40751e-01 -6.76327e-01 -8.05175e-01
1.33920e+05 3.34000e+02 -6.92059e-01 -6.12451e-01 -7.71667e-01 -7.40077e-01 -6.75789e-01 -8.04365e-01
1.34080e+05 3.35000e+02 -7.41131e-01 -5.76674e-01 -9.05588e-01 -7.39388e-01 -6.75253e-01 -8.03523e-01
1.34240e+05 3.35000e+02 -7.41131e-01 -5.76674e-01 -9.05588e-01 -7.38687e-01 -6.74721e-01 -8.02653e-01
1.34400e+05 3.36000e+02 -6.96213e-01 -6.07307e-01 -7.85119e-01 -7.37975e-01 -6.74192e-01 -8.01758e-01
1.34560e+05 3.36000e+02 -6.96213e-01 -6.07307e-01 -7.85119e-01 -7.37254e-01 -6.73665e-01 -8.00842e-01
1.34720e+05 3.36000e+02 -6.96213e-01 -6.07307e-01 -7.85119e-01 -7.36526e-01 -6.73141e-01 -7.99911e-01
1.34880e+05 3.37000e+02 -6.71045e-01 -6.47320e-01 -6.94770e-01 -7.35794e-01 -6.72619e-01 -7.98968e-01
1.35040e+05 3.37000e+02 -6.71045e-01 -6.47320e-01 -6.94770e-01 -7.35059e-01 -6.72101e-01 -7.98018e-01
1.35200e+05 3.38000e+02 -7.04488e-01 -5.95660e-01 -8.13315e-01 -7.34326e-01 -6.71587e-01 -7.97065e-01
1.35360e+05 3.38000e+02 -7.04488e-01 -5.95660e-01 -8.13315e-01 -7.33594e-01 -6.71077e-01 -7.96111e-01
1.35520e+05 3.38000e+02 -7.04488e-01 -5.95660e-01 -8.13315e-01 -7.32868e-01 -6.70572e-01 -7.95163e-01
1.35680e+05 3.39000e+02 -6.71070e-01 -6.14068e-01 -7.28073e-01 -7.32147e-01 -6.70073e-01 -7.94222e-01
1.35840e+05 3.39000e+02 -6.71070e-01 -6.14068e-01 -7.28073e-01 -7.31437e-01 -6.69581e-01 -7.93293e-01
1.36000e+05 3.40000e+02 -7.27138e-01 -7.01714e-01 -7.52562e-01 -7.30736e-01 -6.69096e-01 -7.92375e-01
1.36160e+05 3.40000e+02 -7.27138e-01 -7.01714e-01 -7.52562e-01 -7.30047e-01 -6.68620e-01 -7.91474e-01
1.36320e+05 3.40000e+02 -7.27138e-01 -7.01714e-01 -7.52562e-01 -7.29372e-01 -6.68153e-01 -7.90591e-01
1.36480e+05 3.41000e+02 -6.64860e-01 -6.53400e-01 -6.76319e-01 -7.28711e-01 -6.67696e-01 -7.89725e-01
1.36640e+05 3.41000e+02 -6.64860e-01 -6.53400e-01 -6.76319e-01 -7.28065e-01 -6.67249e-01 -7.88880e-01
1.36800e+05 3.42000e+02 -5.90148e-01 -5.56012e-01 -6.24283e-01 -7.27434e-01 -6.66814e-01 -7.88055e-01
1.36960e+05 3.42000e+02 -5.90148e-01 -5.56012e-01 -6.24283e-01 -7.26820e-01 -6.66390e-01 -7.87251e-01
1.37120e+05 3.42000e+02 -5.90148e-01 -5.56012e-01 -6.24283e-01 -7.26222e-01 -6.65977e-01 -7.86468e-01
1.37280e+05 3.43000e+02 -7.15837e-01 -6.51432e-01 -7.80242e-01 -7.25640e-01 -6.65575e-01 -7.85705e-01
1.37440e+05 3.43000e+02 -7.15837e-01 -6.51432e-01 -7.80242e-01 -7.25073e-01 -6.65185e-01 -7.84962e-01
1.37600e+05 3.44000e+02 -7.59524e-01 -6.79193e-01 -8.39855e-01 -7.24521e-01 -6.64804e-01 -7.84238e-01
1.37760e+05 3.44000e+02 -7.59524e-01 -6.79193e-01 -8.39855e-01 -7.23983e-01 -6.64433e-01 -7.83532e-01
1.37920e+05 3.44000e+02 -7.59524e-01 -6.79193e-01 -8.39855e-01 -7.23457e-01 -6.64071e-01 -7.82843e-01
1.38080e+05 3.45000e+02 -7.34477e-01 -6.78044e-01 -7.90909e-01 -7.22942e-01 -6.63716e-01 -7.82169e-01
1.38240e+05 3.45000e+02 -7.34477e-01 -6.78044e-01 -7.90909e-01 -7.22438e-01 -6.63368e-01 -7.81508e-01
1.38400e+05 3.46000e+02 -6.39258e-01 -6.17450e-01 -6.61066e-01 -7.21942e-01 -6.63026e-01 -7.80858e-01
1.38560e+05 3.46000e+02 -6.39258e-01 -6.17450e-01 -6.61066e-01 -7.21453e-01 -6.62688e-01 -7.80218e-01
1.38720e+05 3.46000e+02 -6.39258e-01 -6.17450e-01 -6.61066e-01 -7.20968e-01 -6.62353e-01 -7.79582e-01
1.38880e+05 3.47000e+02 -6.64746e-01 -5.54483e-01 -7.75009e-01 -7.20486e-01 -6.62021e-01 -7.78950e-01
1.39040e+05 3.47000e+02 -6.64746e-01 -5.54483e-01 -7.75009e-01 -7.20004e-01 -6.61690e-01 -7.78318e-01
1.39200e+05 3.48000e+02 -6.61854e-01 -6.28491e-01 -6.95217e-01 -7.19521e-01 -6.61361e-01 -7.77682e-01
1.39360e+05 3.48000e+02 -6.61854e-01 -6.28491e-01 -6.95217e-01 -7.19034e-01 -6.61031e-01 -7.77037e-01
1.39520e+05 3.48000e+02 -6.61854e-01 -6.28491e-01 -6.95217e-01 -7.18542e-01 -6.60702e-01 -7.76383e-01
1.39680e+05 3.49000e+02 -6.91246e-01 -5.60572e-01 -8.21920e-01 -7.18042e-01 -6.60371e-01 -7.75713e-01
1.39840e+05 3.49000e+02 -6.91246e-01 -5.60572e-01 -8.21920e-01 -7.17533e-01 -6.60040e-01 -7.75027e-01
1.40000e+05 3.50000e+02 -6.76679e-01 -6.19275e-01 -7.34083e-01 -7.17013e-01 -6.59708e-01 -7.74319e-01
1.40160e+05 3.50000e+02 -6.76679e-01 -6.19275e-01 -7.34083e-01 -7.16482e-01 -6.59375e-01 -7.73588e-01
1.40320e+05 3.50000e+02 -6.76679e-01 -6.19275e-01 -7.34083e-01 -7.15937e-01 -6.59043e-01 -7.72832e-01
1.40480e+05 3.51000e+02 -7.27962e-01 -6.37989e-01 -8.17934e-01 -7.15380e-01 -6.58711e-01 -7.72050e-01
1.40640e+05 3.51000e+02 -7.27962e-01 -6.37989e-01 -8.17934e-01 -7.14809e-01 -6.58379e-01 -7.71239e-01
1.40800e+05 3.52000e+02 -7.42274e-01 -6.24818e-01 -8.59731e-01 -7.14225e-01 -6.58049e-01 -7.70400e-01
1.40960e+05 3.52000e+02 -7.42274e-01 -6.24818e-01 -8.59731e-01 -7.13627e-01 -6.57722e-01 -7.69533e-01
1.41120e+05 3.52000e+02 -7.42274e-01 -6.24818e-01 -8.59731e-01 -7.13018e-01 -6.57397e-01 -7.68638e-01
1.41280e+05 3.53000e+02 -6.64495e-01 -5.85069e-01 -7.43921e-01 -7.12396e-01 -6.57076e-01 -7.67716e-01
1.41440e+05 3.53000e+02 -6.64495e-01 -5.85069e-01 -7.43921e-01 -7.11764e-01 -6.56758e-01 -7.66769e-01
1.41600e+05 3.54000e+02 -7.07483e-01 -6.47071e-01 -7.67894e-01 -7.11122e-01 -6.56444e-01 -7.65799e-01
1.41760e+05 3.54000e+02 -7.07483e-01 -6.47071e-01 -7.67894e-01 -7.10471e-01 -6.56134e-01 -7.64808e-01
1.41920e+05 3.54000e+02 -7.07483e-01 -6.47071e-01 -7.67894e-01 -7.09813e-01 -6.55828e-01 -7.63798e-01
1.42080e+05 3.55000e+02 -6.42391e-01 -5.84677e-01 -7.00105e-01 -7.09148e-01 -6.55524e-01 -7.62772e-01
1.42240e+05 3.55000e+02 -6.42391e-01 -5.84677e-01 -7.00105e-01 -7.08479e-01 -6.55222e-01 -7.61735e-01
1.42400e+05 3.56000e+02 -6.07531e-01 -5.44503e-01 -6.70558e-01 -7.07806e-01 -6.54922e-01 -7.60689e-01
1.42560e+05 3.56000e+02 -6.07531e-01 -5.44503e-01 -6.70558e-01 -7.07130e-01 -6.54622e-01 -7.59639e-01
1.42720e+05 3.56000e+02 -6.07531e-01 -5.44503e-01 -6.70558e-01 -7.06454e-01 -6.54320e-01 -7.58588e-01
1.42880e+05 3.57000e+02 -6.65727e-01 -6.16323e-01 -7.15131e-01 -7.05779e-01 -6.54015e-01 -7.57542e-01
1.43040e+05 3.57000e+02 -6.65727e-01 -6.16323e-01 -7.15131e-01 -7.05105e-01 -6.53705e-01 -7.56505e-01
1.43200e+05 3.58000e+02 -6.79067e-01 -5.46643e-01 -8.11492e-01 -7.04435e-01 -6.53389e-01 -7.55482e-01
1.43360e+05 3.58000e+02 -6.79067e-01 -5.46643e-01 -8.11492e-01 -7.03772e-01 -6.53064e-01 -7.54479e-01
1.43520e+05 3.58000e+02 -6.79067e-01 -5.46643e-01 -8.11492e-01 -7.03115e-01 -6.52729e-01 -7.53501e-01
1.43680e+05 3.59000e+02 -6.40284e-01 -6.06687e-01 -6.73880e-01 -7.02468e-01 -6.52383e-01 -7.52553e-01
1.43840e+05 3.59000e+02 -6.40284e-01 -6.06687e-01 -6.73880e-01 -7.01832e-01 -6.52023e-01 -7.51640e-01
1.44000e+05 3.60000e+02 -7.97808e-01 -7.21256e-01 -8.74361e-01 -7.01208e-01 -6.51648e-01 -7.50768e-01
1.44160e+05 3.60000e+02 -7.97808e-01 -7.21256e-01 -8.74361e-01 -7.00598e-01 -6.51257e-01 -7.49939e-01
1.44320e+05 3.60000e+02 -7.97808e-01 -7.21256e-01 -8.74361e-01 -7.00004e-01 -6.50847e-01 -7.49161e-01
1.44480e+05 3.61000e+02 -6.55331e-01 -5.71332e-01 -7.39330e-01 -6.99426e-01 -6.50419e-01 -7.48433e-01
1.44640e+05 3.61000e+02 -6.55331e-01 -5.71332e-01 -7.39330e-01 -6.98865e-01 -6.49972e-01 -7.47759e-01
1.44800e+05 3.62000e+02 -6.42658e-01 -5.86803e-01 -6.98513e-01 -6.98322e-01 -6.49503e-01 -7.47141e-01
1.44960e+05 3.62000e+02 -6.42658e-01 -5.86803e-01 -6.98513e-01 -6.97796e-01 -6.49014e-01 -7.46578e-01
1.45120e+05 3.62000e+02 -6.42658e-01 -5.86803e-01 -6.98513e-01 -6.97288e-01 -6.48504e-01 -7.46071e-01
1.45280e+05 3.63000e+02 -7.37874e-01 -6.50307e-01 -8.25440e-01 -6.96795e-01 -6.47971e-01 -7.45619e-01
1.45440e+05 3.63000e+02 -7.37874e-01 -6.50307e-01 -8.25440e-01 -6.96318e-01 -6.47417e-01 -7.45219e-01
1.45600e+05 3.64000e+02 -7.34363e-01 -6.84217e-01 -7.84509e-01 -6.95855e-01 -6.46843e-01 -7.44867e-01
1.45760e+05 3.64000e+02 -7.34363e-01 -6.84217e-01 -7.84509e-01 -6.95404e-01 -6.46246e-01 -7.44562e-01
1.45920e+05 3.64000e+02 -7.34363e-01 -6.84217e-01 -7.84509e-01 -6.94963e-01 -6.45630e-01 -7.44297e-01
1.46080e+05 3.65000e+02 -6.33537e-01 -5.78139e-01 -6.88936e-01 -6.94532e-01 -6.44995e-01 -7.44069e-01
1.46240e+05 3.65000e+02 -6.33537e-01 -5.78139e-01 -6.88936e-01 -6.94107e-01 -6.44342e-01 -7.43871e-01
1.46400e+05 3.66000e+02 -6.72822e-01 -5.58684e-01 -7.86960e-01 -6.93687e-01 -6.43672e-01 -7.43702e-01
1.46560e+05 3.66000e+02 -6.72822e-01 -5.58684e-01 -7.86960e-01 -6.93270e-01 -6.42988e-01 -7.43553e-01
1.46720e+05 3.66000e+02 -6.72822e-01 -5.58684e-01 -7.86960e-01 -6.92856e-01 -6.42292e-01 -7.43420e-01
1.46880e+05 3.67000e+02 -6.71026e-01 -6.00952e-01 -7.41100e-01 -6.92443e-01 -6.41585e-01 -7.43300e-01
1.47040e+05 3.67000e+02 -6.71026e-01 -6.00952e-01 -7.41100e-01 -6.92030e-01 -6.40872e-01 -7.43188e-01
1.47200e+05 3.68000e+02 -6.64372e-01 -6.55320e-01 -6.73425e-01 -6.91616e-01 -6.40153e-01 -7.43079e-01
1.47360e+05 3.68000e+02 -6.64372e-01 -6.55320e-01 -6.73425e-01 -6.91203e-01 -6.39433e-01 -7.42973e-01
1.47520e+05 3.68000e+02 -6.64372e-01 -6.55320e-01 -6.73425e-01 -6.90789e-01 -6.38713e-01 -7.42865e-01
1.47680e+05 3.69000e+02 -6.64598e-01 -5.94961e-01 -7.34235e-01 -6.90376e-01 -6.37998e-01 -7.42755e-01
1.47840e+05 3.69000e+02 -6.64598e-01 -5.94961e-01 -7.34235e-01 -6.89964e-01 -6.37288e-01 -7.42640e-01
1.48000e+05 3.70000e+02 -6.74538e-01 -6.14390e-01 -7.34686e-01 -6.89555e-01 -6.36589e-01 -7.42521e-01
1.48160e+05 3.70000e+02 -6.74538e-01 -6.14390e-01 -7.34686e-01 -6.89150e-01 -6.35902e-01 -7.42398e-01
1.48320e+05 3.70000e+02 -6.74538e-01 -6.14390e-01 -7.34686e-01 -6.88750e-01 -6.35230e-01 -7.42271e-01
1.48480e+05 3.71000e+02 -6.46483e-01 -5.19911e-01 -7.73054e-01 -6.88358e-01 -6.34574e-01 -7.42142e-01
1.48640e+05 3.71000e+02 -6.46483e-01 -5.19911e-01 -7.73054e-01 -6.87975e-01 -6.33938e-01 -7.42012e-01
1.48800e+05 3.72000e+02 -6.79813e-01 -6.35191e-01 -7.24436e-01 -6.87602e-01 -6.33323e-01 -7.41881e-01
1.48960e+05 3.72000e+02 -6.79813e-01 -6.35191e-01 -7.24436e-01 -6.87242e-01 -6.32730e-01 -7.41754e-01
1.49120e+05 3.72000e+02 -6.79813e-01 -6.35191e-01 -7.24436e-01 -6.86894e-01 -6.32160e-01 -7.41629e-01
1.49280e+05 3.73000e+02 -7.09444e-01 -6.27229e-01 -7.91659e-01 -6.86562e-01 -6.31614e-01 -7.41509e-01
1.49440e+05 3.73000e+02 -7.09444e-01 -6.27229e-01 -7.91659e-01 -6.86245e-01 -6.31093e-01 -7.41396e-01
1.49600e+05 3.74000e+02 -6.67804e-01 -6.35248e-01 -7.00361e-01 -6.85944e-01 -6.30597e-01 -7.41291e-01
1.49760e+05 3.74000e+02 -6.67804e-01 -6.35248e-01 -7.00361e-01 -6.85660e-01 -6.30126e-01 -7.41193e-01
1.49920e+05 3.74000e+02 -6.67804e-01 -6.35248e-01 -7.00361e-01 -6.85392e-01 -6.29679e-01 -7.41105e-01
1.50080e+05 3.75000e+02 -7.06444e-01 -6.64944e-01 -7.47943e-01 -6.85140e-01 -6.29256e-01 -7.41024e-01
1.50240e+05 3.75000e+02 -7.06444e-01 -6.64944e-01 -7.47943e-01 -6.84904e-01 -6.28856e-01 -7.40951e-01
1.50400e+05 3.76000e+02 -6.74519e-01 -5.60428e-01 -7.88610e-01 -6.84682e-01 -6.28478e-01 -7.40886e-01
1.50560e+05 3.76000e+02 -6.74519e-01 -5.60428e-01 -7.88610e-01 -6.84473e-01 -6.28121e-01 -7.40825e-01
1.50720e+05 3.76000e+02 -6.74519e-01 -5.60428e-01 -7.88610e-01 -6.84277e-01 -6.27784e-01 -7.40770e-01
1.50880e+05 3.77000e+02 -6.72940e-01 -6.04964e-01 -7.40915e-01 -6.84090e-01 -6.27465e-01 -7.40715e-01
1.51040e+05 3.77000e+02 -6.72940e-01 -6.04964e-01 -7.40915e-01 -6.83912e-01 -6.27164e-01 -7.40661e-01
1.51200e+05 3.78000e+02 -7.44195e-01 -6.57455e-01 -8.30935e-01 -6.83742e-01 -6.26879e-01 -7.40604e-01
1.51360e+05 3.78000e+02 -7.44195e-01 -6.57455e-01 -8.30935e-01 -6.83576e-01 -6.26609e-01 -7.40543e-01
1.51520e+05 3.78000e+02 -7.44195e-01 -6.57455e-01 -8.30935e-01 -6.83413e-01 -6.26353e-01 -7.40474e-01
1.51680e+05 3.79000e+02 -6.68523e-01 -6.41845e-01 -6.95202e-01 -6.83253e-01 -6.26110e-01 -7.40397e-01
1.51840e+05 3.79000e+02 -6.68523e-01 -6.41845e-01 -6.95202e-01 -6.83094e-01 -6.25879e-01 -7.40308e-01
1.52000e+05 3.80000e+02 -6.66240e-01 -6.06689e-01 -7.25790e-01 -6.82933e-01 -6.25659e-01 -7.40207e-01
1.52160e+05 3.80000e+02 -6.66240e-01 -6.06689e-01 -7.25790e-01 -6.82771e-01 -6.25449e-01 -7.40093e-01
1.52320e+05 3.80000e+02 -6.66240e-01 -6.06689e-01 -7.25790e-01 -6.82607e-01 -6.25250e-01 -7.39963e-01
1.52480e+05 3.81000e+02 -6.25979e-01 -5.74001e-01 -6.77957e-01 -6.82439e-01 -6.25060e-01 -7.39818e-01
1.52640e+05 3.81000e+02 -6.25979e-01 -5.74001e-01 -6.77957e-01 -6.82269e-01 -6.24880e-01 -7.39658e-01
1.52800e+05 3.82000e+02 -6.68090e-01 -5.93494e-01 -7.42686e-01 -6.82096e-01 -6.24710e-01 -7.39482e-01
1.52960e+05 3.82000e+02 -6.68090e-01 -5.93494e-01 -7.42686e-01 -6.81920e-01 -6.24548e-01 -7.39291e-01
1.53120e+05 3.82000e+02 -6.68090e-01 -5.93494e-01 -7.42686e-01 -6.81742e-01 -6.24397e-01 -7.39087e-01
1.53280e+05 3.83000e+02 -7.01407e-01 -6.73961e-01 -7.28852e-01 -6.81564e-01 -6.24256e-01 -7.38872e-01
1.53440e+05 3.83000e+02 -7.01407e-01 -6.73961e-01 -7.28852e-01 -6.81385e-01 -6.24124e-01 -7.38646e-01
1.53600e+05 3.84000e+02 -6.75654e-01 -6.16116e-01 -7.35191e-01 -6.81208e-01 -6.24005e-01 -7.38411e-01
1.53760e+05 3.84000e+02 -6.75654e-01 -6.16116e-01 -7.35191e-01 -6.81033e-01 -6.23897e-01 -7.38170e-01
1.53920e+05 3.84000e+02 -6.75654e-01 -6.16116e-01 -7.35191e-01 -6.80863e-01 -6.23800e-01 -7.37926e-01
1.54080e+05 3.85000e+02 -5.84272e-01 -5.24710e-01 -6.43835e-01 -6.80698e-01 -6.23718e-01 -7.37679e-01
1.54240e+05 3.85000e+02 -5.84272e-01 -5.24710e-01 -6.43835e-01 -6.80541e-01 -6.23649e-01 -7.37433e-01
1.54400e+05 3.86000e+02 -6.43081e-01 -5.87044e-01 -6.99118e-01 -6.80392e-01 -6.23596e-01 -7.37189e-01
1.54560e+05 3.86000e+02 -6.43081e-01 -5.87044e-01 -6.99118e-01 -6.80253e-01 -6.23557e-01 -7.36949e-01
1.54720e+05 3.86000e+02 -6.43081e-01 -5.87044e-01 -6.99118e-01 -6.80124e-01 -6.23535e-01 -7.36714e-01
1.54880e+05 3.87000e+02 -6.76173e-01 -6.05539e-01 -7.46807e-01 -6.80007e-01 -6.23529e-01 -7.36485e-01
1.55040e+05 3.87000e+02 -6.76173e-01 -6.05539e-01 -7.46807e-01 -6.79901e-01 -6.23539e-01 -7.36264e-01
1.55200e+05 3.88000e+02 -6.05239e-01 -5.42805e-01 -6.67674e-01 -6.79808e-01 -6.23567e-01 -7.36049e-01
1.55360e+05 3.88000e+02 -6.05239e-01 -5.42805e-01 -6.67674e-01 -6.79726e-01 -6.23611e-01 -7.35841e-01
1.55520e+05 3.88000e+02 -6.05239e-01 -5.42805e-01 -6.67674e-01 -6.79655e-01 -6.23673e-01 -7.35637e-01
1.55680e+05 3.89000e+02 -7.05870e-01 -6.58736e-01 -7.53004e-01 -6.79595e-01 -6.23751e-01 -7.35439e-01
1.55840e+05 3.89000e+02 -7.05870e-01 -6.58736e-01 -7.53004e-01 -6.79545e-01 -6.23845e-01 -7.35244e-01
1.56000e+05 3.90000e+02 -6.60353e-01 -5.82374e-01 -7.38332e-01 -6.79502e-01 -6.23955e-01 -7.35049e-01
1.56160e+05 3.90000e+02 -6.60353e-01 -5.82374e-01 -7.38332e-01 -6.79466e-01 -6.24080e-01 -7.34852e-01
1.56320e+05 3.90000e+02 -6.60353e-01 -5.82374e-01 -7.38332e-01 -6.79435e-01 -6.24219e-01 -7.34651e-01
1.56480e+05 3.91000e+02 -6.72034e-01 -5.70220e-01 -7.73847e-01 -6.79406e-01 -6.24371e-01 -7.34442e-01
1.56640e+05 3.91000e+02 -6.72034e-01 -5.70220e-01 -7.73847e-01 -6.79378e-01 -6.24534e-01 -7.34222e-01
1.56800e+05 3.92000e+02 -5.91717e-01 -5.69787e-01 -6.13647e-01 -6.79347e-01 -6.24706e-01 -7.33988e-01
1.56960e+05 3.92000e+02 -5.91717e-01 -5.69787e-01 -6.13647e-01 -6.79311e-01 -6.24886e-01 -7.33735e-01
1.57120e+05 3.92000e+02 -5.91717e-01 -5.69787e-01 -6.13647e-01 -6.79266e-01 -6.25072e-01 -7.33461e-01
1.57280e+05 3.93000e+02 -6.19659e-01 -5.36227e-01 -7.03090e-01 -6.79212e-01 -6.25262e-01 -7.33162e-01
1.57440e+05 3.93000e+02 -6.19659e-01 -5.36227e-01 -7.03090e-01 -6.79143e-01 -6.25452e-01 -7.32835e-01
1.57600e+05 3.94000e+02 -6.52496e-01 -5.68197e-01 -7.36795e-01 -6.79059e-01 -6.25640e-01 -7.32478e-01
1.57760e+05 3.94000e+02 -6.52496e-01 -5.68197e-01 -7.36795e-01 -6.78956e-01 -6.25824e-01 -7.32088e-01
1.57920e+05 3.94000e+02 -6.52496e-01 -5.68197e-01 -7.36795e-01 -6.78831e-01 -6.26000e-01 -7.31662e-01
1.58080e+05 3.95000e+02 -6.10998e-01 -5.34057e-01 -6.87939e-01 -6.78683e-01 -6.26165e-01 -7.31201e-01
1.58240e+05 3.95000e+02 -6.10998e-01 -5.34057e-01 -6.87939e-01 -6.78511e-01 -6.26317e-01 -7.30704e-01
1.58400e+05 3.96000e+02 -5.60120e-01 -4.86780e-01 -6.33459e-01 -6.78312e-01 -6.26453e-01 -7.30171e-01
1.58560e+05 3.96000e+02 -5.60120e-01 -4.86780e-01 -6.33459e-01 -6.78085e-01 -6.26569e-01 -7.29601e-01
1.58720e+05 3.96000e+02 -5.60120e-01 -4.86780e-01 -6.33459e-01 -6.77830e-01 -6.26664e-01 -7.28996e-01
1.58880e+05 3.97000e+02 -6.50245e-01 -5.77232e-01 -7.23258e-01 -6.77545e-01 -6.26733e-01 -7.28357e-01
1.59040e+05 3.97000e+02 -6.50245e-01 -5.77232e-01 -7.23258e-01 -6.77231e-01 -6.26774e-01 -7.27689e-01
1.59200e+05 3.98000e+02 -6.76739e-01 -5.91344e-01 -7.62135e-01 -6.76888e-01 -6.26785e-01 -7.26992e-01
1.59360e+05 3.98000e+02 -6.76739e-01 -5.91344e-01 -7.62135e-01 -6.76516e-01 -6.26762e-01 -7.26270e-01
1.59520e+05 3.98000e+02 -6.76739e-01 -5.91344e-01 -7.62135e-01 -6.76115e-01 -6.26704e-01 -7.25526e-01
1.59680e+05 3.99000e+02 -6.20246e-01 -5.82387e-01 -6.58105e-01 -6.75686e-01 -6.26608e-01 -7.24765e-01
1.59840e+05 3.99000e+02 -6.20246e-01 -5.82387e-01 -6.58105e-01 -6.75230e-01 -6.26471e-01 -7.23990e-01
1.60000e+05 4.00000e+02 -6.22164e-01 -5.15949e-01 -7.28379e-01 -6.74747e-01 -6.26290e-01 -7.23204e-01
1.60160e+05 4.00000e+02 -6.22164e-01 -5.15949e-01 -7.28379e-01 -6.74237e-01 -6.26064e-01 -7.22411e-01
1.60320e+05 4.00000e+02 -6.22164e-01 -5.15949e-01 -7.28379e-01 -6.73702e-01 -6.25790e-01 -7.21614e-01
1.60480e+05 4.01000e+02 -6.77763e-01 -6.51680e-01 -7.03847e-01 -6.73142e-01 -6.25467e-01 -7.20818e-01
1.60640e+05 4.01000e+02 -6.77763e-01 -6.51680e-01 -7.03847e-01 -6.72557e-01 -6.25092e-01 -7.20023e-01
1.60800e+05 4.02000e+02 -5.97902e-01 -5.47350e-01 -6.48454e-01 -6.71948e-01 -6.24663e-01 -7.19233e-01
1.60960e+05 4.02000e+02 -5.97902e-01 -5.47350e-01 -6.48454e-01 -6.71315e-01 -6.24180e-01 -7.18450e-01
1.61120e+05 4.02000e+02 -5.97902e-01 -5.47350e-01 -6.48454e-01 -6.70658e-01 -6.23641e-01 -7.17675e-01
1.61280e+05 4.03000e+02 -5.91051e-01 -5.42137e-01 -6.39965e-01 -6.69977e-01 -6.23044e-01 -7.16910e-01
1.61440e+05 4.03000e+02 -5.91051e-01 -5.42137e-01 -6.39965e-01 -6.69274e-01 -6.22391e-01 -7.16156e-01
1.61600e+05 4.04000e+02 -6.07996e-01 -5.22964e-01 -6.93029e-01 -6.68547e-01 -6.21681e-01 -7.15413e-01
1.61760e+05 4.04000e+02 -6.07996e-01 -5.22964e-01 -6.93029e-01 -6.67798e-01 -6.20915e-01 -7.14682e-01
1.61920e+05 4.04000e+02 -6.07996e-01 -5.22964e-01 -6.93029e-01 -6.67027e-01 -6.20091e-01 -7.13963e-01
1.62080e+05 4.05000e+02 -5.66130e-01 -5.51656e-01 -5.80603e-01 -6.66235e-01 -6.19215e-01 -7.13256e-01
1.62240e+05 4.05000e+02 -5.66130e-01 -5.51656e-01 -5.80603e-01 -6.65423e-01 -6.18286e-01 -7.12560e-01
1.62400e+05 4.06000e+02 -6.03554e-01 -5.77932e-01 -6.29176e-01 -6.64591e-01 -6.17307e-01 -7.11876e-01
1.62560e+05 4.06000e+02 -6.03554e-01 -5.77932e-01 -6.29176e-01 -6.63743e-01 -6.16282e-01 -7.11204e-01
1.62720e+05 4.06000e+02 -6.03554e-01 -5.77932e-01 -6.29176e-01 -6.62877e-01 -6.15213e-01 -7.10542e-01
1.62880e+05 4.07000e+02 -6.45834e-01 -5.99421e-01 -6.92248e-01 -6.61998e-01 -6.14105e-01 -7.09890e-01
1.63040e+05 4.07000e+02 -6.45834e-01 -5.99421e-01 -6.92248e-01 -6.61105e-01 -6.12962e-01 -7.09248e-01
1.63200e+05 4.08000e+02 -6.07960e-01 -5.24078e-01 -6.91843e-01 -6.60202e-01 -6.11790e-01 -7.08614e-01
1.63360e+05 4.08000e+02 -6.07960e-01 -5.24078e-01 -6.91843e-01 -6.59290e-01 -6.10593e-01 -7.07988e-01
1.63520e+05 4.08000e+02 -6.07960e-01 -5.24078e-01 -6.91843e-01 -6.58372e-01 -6.09376e-01 -7.07367e-01
1.63680e+05 4.09000e+02 -6.49297e-01 -6.03134e-01 -6.95460e-01 -6.57448e-01 -6.08145e-01 -7.06751e-01
1.63840e+05 4.09000e+02 -6.49297e-01 -6.03134e-01 -6.95460e-01 -6.56522e-01 -6.06906e-01 -7.06137e-01
1.64000e+05 4.10000e+02 -6.39944e-01 -5.87023e-01 -6.92865e-01 -6.55593e-01 -6.05663e-01 -7.05523e-01
1.64160e+05 4.10000e+02 -6.39944e-01 -5.87023e-01 -6.92865e-01 -6.54665e-01 -6.04423e-01 -7.04907e-01
1.64320e+05 4.10000e+02 -6.39944e-01 -5.87023e-01 -6.92865e-01 -6.53738e-01 -6.03190e-01 -7.04285e-01
1.64480e+05 4.11000e+02 -6.30100e-01 -5.82825e-01 -6.77376e-01 -6.52812e-01 -6.01969e-01 -7.03656e-01
1.64640e+05 4.11000e+02 -6.30100e-01 -5.82825e-01 -6.77376e-01 -6.51889e-01 -6.00765e-01 -7.03014e-01
1.64800e+05 4.12000e+02 -6.14392e-01 -5.42855e-01 -6.85929e-01 -6.50970e-01 -5.99582e-01 -7.02357e-01
1.64960e+05 4.12000e+02 -6.14392e-01 -5.42855e-01 -6.85929e-01 -6.50053e-01 -5.98425e-01 -7.01681e-01
1.65120e+05 4.12000e+02 -6.14392e-01 -5.42855e-01 -6.85929e-01 -6.49139e-01 -5.97296e-01 -7.00983e-01
1.65280e+05 4.13000e+02 -6.05719e-01 -5.67322e-01 -6.44116e-01 -6.48229e-01 -5.96200e-01 -7.00259e-01
1.65440e+05 4.13000e+02 -6.05719e-01 -5.67322e-01 -6.44116e-01 -6.47322e-01 -5.95140e-01 -6.99504e-01
1.65600e+05 4.14000e+02 -6.00833e-01 -5.20083e-01 -6.81584e-01 -6.46419e-01 -5.94119e-01 -6.98718e-01
1.65760e+05 4.14000e+02 -6.00833e-01 -5.20083e-01 -6.81584e-01 -6.45517e-01 -5.93139e-01 -6.97896e-01
1.65920e+05 4.14000e+02 -6.00833e-01 -5.20083e-01 -6.81584e-01 -6.44620e-01 -5.92203e-01 -6.97037e-01
1.66080e+05 4.15000e+02 -5.79081e-01 -5.26766e-01 -6.31396e-01 -6.43725e-01 -5.91313e-01 -6.96137e-01
1.66240e+05 4.15000e+02 -5.79081e-01 -5.26766e-01 -6.31396e-01 -6.42835e-01 -5.90471e-01 -6.95199e-01
1.66400e+05 4.16000e+02 -5.93824e-01 -5.18088e-01 -6.69560e-01 -6.41949e-01 -5.89677e-01 -6.94220e-01
1.66560e+05 4.16000e+02 -5.93824e-01 -5.18088e-01 -6.69560e-01 -6.41068e-01 -5.88934e-01 -6.93202e-01
1.66720e+05 4.16000e+02 -5.93824e-01 -5.18088e-01 -6.69560e-01 -6.40194e-01 -5.88242e-01 -6.92146e-01
1.66880e+05 4.17000e+02 -6.06354e-01 -5.69107e-01 -6.43601e-01 -6.39327e-01 -5.87601e-01 -6.91053e-01
1.67040e+05 4.17000e+02 -6.06354e-01 -5.69107e-01 -6.43601e-01 -6.38469e-01 -5.87012e-01 -6.89927e-01
1.67200e+05 4.18000e+02 -6.34465e-01 -6.13168e-01 -6.55762e-01 -6.37622e-01 -5.86473e-01 -6.88771e-01
1.67360e+05 4.18000e+02 -6.34465e-01 -6.13168e-01 -6.55762e-01 -6.36788e-01 -5.85986e-01 -6.87590e-01
1.67520e+05 4.18000e+02 -6.34465e-01 -6.13168e-01 -6.55762e-01 -6.35967e-01 -5.85547e-01 -6.86388e-01
1.67680e+05 4.19000e+02 -5.55562e-01 -5.09576e-01 -6.01548e-01 -6.35162e-01 -5.85156e-01 -6.85169e-01
1.67840e+05 4.19000e+02 -5.55562e-01 -5.09576e-01 -6.01548e-01 -6.34375e-01 -5.84809e-01 -6.83940e-01
1.68000e+05 4.20000e+02 -6.32277e-01 -5.38503e-01 -7.26051e-01 -6.33605e-01 -5.84506e-01 -6.82705e-01
1.68160e+05 4.20000e+02 -6.32277e-01 -5.38503e-01 -7.26051e-01 -6.32855e-01 -5.84243e-01 -6.81468e-01
1.68320e+05 4.20000e+02 -6.32277e-01 -5.38503e-01 -7.26051e-01 -6.32126e-01 -5.84015e-01 -6.80237e-01
1.68480e+05 4.21000e+02 -5.29998e-01 -5.10106e-01 -5.49889e-01 -6.31419e-01 -5.83822e-01 -6.79015e-01
1.68640e+05 4.21000e+02 -5.29998e-01 -5.10106e-01 -5.49889e-01 -6.30733e-01 -5.83657e-01 -6.77808e-01
1.68800e+05 4.22000e+02 -6.64567e-01 -5.84861e-01 -7.44273e-01 -6.30068e-01 -5.83517e-01 -6.76620e-01
1.68960e+05 4.22000e+02 -6.64567e-01 -5.84861e-01 -7.44273e-01 -6.29425e-01 -5.83397e-01 -6.75453e-01
1.69120e+05 4.22000e+02 -6.64567e-01 -5.84861e-01 -7.44273e-01 -6.28803e-01 -5.83293e-01 -6.74312e-01
1.69280e+05 4.23000e+02 -5.46445e-01 -4.92977e-01 -5.99912e-01 -6.28200e-01 -5.83201e-01 -6.73199e-01
1.69440e+05 4.23000e+02 -5.46445e-01 -4.92977e-01 -5.99912e-01 -6.27617e-01 -5.83117e-01 -6.72117e-01
1.69600e+05 4.24000e+02 -6.33865e-01 -5.63819e-01 -7.03911e-01 -6.27051e-01 -5.83035e-01 -6.71066e-01
1.69760e+05 4.24000e+02 -6.33865e-01 -5.63819e-01 -7.03911e-01 -6.26501e-01 -5.82953e-01 -6.70048e-01
1.69920e+05 4.24000e+02 -6.33865e-01 -5.63819e-01 -7.03911e-01 -6.25966e-01 -5.82867e-01 -6.69064e-01
1.70080e+05 4.25000e+02 -6.16202e-01 -5.59324e-01 -6.73080e-01 -6.25443e-01 -5.82774e-01 -6.68113e-01
1.70240e+05 4.25000e+02 -6.16202e-01 -5.59324e-01 -6.73080e-01 -6.24932e-01 -5.82670e-01 -6.67194e-01
1.70400e+05 4.26000e+02 -5.59588e-01 -5.36856e-01 -5.82320e-01 -6.24429e-01 -5.82553e-01 -6.66306e-01
1.70560e+05 4.26000e+02 -5.59588e-01 -5.36856e-01 -5.82320e-01 -6.23934e-01 -5.82421e-01 -6.65448e-01
1.70720e+05 4.26000e+02 -5.59588e-01 -5.36856e-01 -5.82320e-01 -6.23445e-01 -5.82271e-01 -6.64619e-01
1.70880e+05 4.27000e+02 -6.10221e-01 -5.19933e-01 -7.00510e-01 -6.22959e-01 -5.82103e-01 -6.63815e-01
1.71040e+05 4.27000e+02 -6.10221e-01 -5.19933e-01 -7.00510e-01 -6.22475e-01 -5.81914e-01 -6.63036e-01
1.71200e+05 4.28000e+02 -5.78787e-01 -5.23794e-01 -6.33780e-01 -6.21992e-01 -5.81704e-01 -6.62279e-01
1.71360e+05 4.28000e+02 -5.78787e-01 -5.23794e-01 -6.33780e-01 -6.21507e-01 -5.81474e-01 -6.61541e-01
1.71520e+05 4.28000e+02 -5.78787e-01 -5.23794e-01 -6.33780e-01 -6.21020e-01 -5.81221e-01 -6.60820e-01
1.71680e+05 4.29000e+02 -6.95731e-01 -6.10586e-01 -7.80875e-01 -6.20530e-01 -5.80947e-01 -6.60114e-01
1.71840e+05 4.29000e+02 -6.95731e-01 -6.10586e-01 -7.80875e-01 -6.20036e-01 -5.80652e-01 -6.59419e-01
1.72000e+05 4.30000e+02 -6.74758e-01 -6.31925e-01 -7.17591e-01 -6.19537e-01 -5.80338e-01 -6.58735e-01
1.72160e+05 4.30000e+02 -6.74758e-01 -6.31925e-01 -7.17591e-01 -6.19032e-01 -5.80006e-01 -6.58059e-01
1.72320e+05 4.30000e+02 -6.74758e-01 -6.31925e-01 -7.17591e-01 -6.18522e-01 -5.79656e-01 -6.57388e-01
1.72480e+05 4.31000e+02 -6.06679e-01 -5.54263e-01 -6.59094e-01 -6.18006e-01 -5.79291e-01 -6.56720e-01
1.72640e+05 4.31000e+02 -6.06679e-01 -5.54263e-01 -6.59094e-01 -6.17484e-01 -5.78914e-01 -6.56055e-01
1.72800e+05 4.32000e+02 -5.14150e-01 -4.90460e-01 -5.37839e-01 -6.16958e-01 -5.78526e-01 -6.55390e-01
1.72960e+05 4.32000e+02 -5.14150e-01 -4.90460e-01 -5.37839e-01 -6.16427e-01 -5.78132e-01 -6.54722e-01
1.73120e+05 4.32000e+02 -5.14150e-01 -4.90460e-01 -5.37839e-01 -6.15891e-01 -5.77732e-01 -6.54051e-01
1.73280e+05 4.33000e+02 -6.62264e-01 -5.74197e-01 -7.50330e-01 -6.15353e-01 -5.77331e-01 -6.53376e-01
1.73440e+05 4.33000e+02 -6.62264e-01 -5.74197e-01 -7.50330e-01 -6.14813e-01 -5.76930e-01 -6.52695e-01
1.73600e+05 4.34000e+02 -5.94768e-01 -5.30840e-01 -6.58696e-01 -6.14272e-01 -5.76534e-01 -6.52009e-01
1.73760e+05 4.34000e+02 -5.94768e-01 -5.30840e-01 -6.58696e-01 -6.13731e-01 -5.76145e-01 -6.51318e-01
1.73920e+05 4.34000e+02 -5.94768e-01 -5.30840e-01 -6.58696e-01 -6.13194e-01 -5.75765e-01 -6.50622e-01
1.74080e+05 4.35000e+02 -5.84384e-01 -5.35638e-01 -6.33130e-01 -6.12660e-01 -5.75399e-01 -6.49922e-01
1.74240e+05 4.35000e+02 -5.84384e-01 -5.35638e-01 -6.33130e-01 -6.12133e-01 -5.75049e-01 -6.49218e-01
1.74400e+05 4.36000e+02 -6.65927e-01 -6.46024e-01 -6.85829e-01 -6.11615e-01 -5.74718e-01 -6.48513e-01
1.74560e+05 4.36000e+02 -6.65927e-01 -6.46024e-01 -6.85829e-01 -6.11109e-01 -5.74410e-01 -6.47809e-01
1.74720e+05 4.36000e+02 -6.65927e-01 -6.46024e-01 -6.85829e-01 -6.10616e-01 -5.74125e-01 -6.47107e-01
1.74880e+05 4.37000e+02 -5.46130e-01 -5.13057e-01 -5.79203e-01 -6.10141e-01 -5.73869e-01 -6.46412e-01
1.75040e+05 4.37000e+02 -5.46130e-01 -5.13057e-01 -5.79203e-01 -6.09683e-01 -5.73643e-01 -6.45724e-01
1.75200e+05 4.38000e+02 -5.58029e-01 -5.31125e-01 -5.84933e-01 -6.09248e-01 -5.73449e-01 -6.45047e-01
1.75360e+05 4.38000e+02 -5.58029e-01 -5.31125e-01 -5.84933e-01 -6.08836e-01 -5.73289e-01 -6.44384e-01
1.75520e+05 4.38000e+02 -5.58029e-01 -5.31125e-01 -5.84933e-01 -6.08450e-01 -5.73163e-01 -6.43737e-01
1.75680e+05 4.39000e+02 -5.89243e-01 -5.22224e-01 -6.56262e-01 -6.08092e-01 -5.73075e-01 -6.43109e-01
1.75840e+05 4.39000e+02 -5.89243e-01 -5.22224e-01 -6.56262e-01 -6.07763e-01 -5.73021e-01 -6.42505e-01
1.76000e+05 4.40000e+02 -5.53256e-01 -5.42037e-01 -5.64475e-01 -6.07464e-01 -5.73004e-01 -6.41925e-01
1.76160e+05 4.40000e+02 -5.53256e-01 -5.42037e-01 -5.64475e-01 -6.07197e-01 -5.73022e-01 -6.41372e-01
1.76320e+05 4.40000e+02 -5.53256e-01 -5.42037e-01 -5.64475e-01 -6.06961e-01 -5.73072e-01 -6.40850e-01
1.76480e+05 4.41000e+02 -6.07709e-01 -5.96458e-01 -6.18960e-01 -6.06757e-01 -5.73154e-01 -6.40360e-01
1.76640e+05 4.41000e+02 -6.07709e-01 -5.96458e-01 -6.18960e-01 -6.06584e-01 -5.73266e-01 -6.39902e-01
1.76800e+05 4.42000e+02 -6.21621e-01 -5.95382e-01 -6.47861e-01 -6.06442e-01 -5.73403e-01 -6.39481e-01
1.76960e+05 4.42000e+02 -6.21621e-01 -5.95382e-01 -6.47861e-01 -6.06329e-01 -5.73564e-01 -6.39095e-01
1.77120e+05 4.42000e+02 -6.21621e-01 -5.95382e-01 -6.47861e-01 -6.06245e-01 -5.73744e-01 -6.38745e-01
1.77280e+05 4.43000e+02 -5.40479e-01 -4.93739e-01 -5.87219e-01 -6.06186e-01 -5.73942e-01 -6.38431e-01
1.77440e+05 4.43000e+02 -5.40479e-01 -4.93739e-01 -5.87219e-01 -6.06152e-01 -5.74153e-01 -6.38151e-01
1.77600e+05 4.44000e+02 -5.24406e-01 -4.77477e-01 -5.71335e-01 -6.06139e-01 -5.74374e-01 -6.37905e-01
1.77760e+05 4.44000e+02 -5.24406e-01 -4.77477e-01 -5.71335e-01 -6.06145e-01 -5.74601e-01 -6.37689e-01
1.77920e+05 4.44000e+02 -5.24406e-01 -4.77477e-01 -5.71335e-01 -6.06166e-01 -5.74831e-01 -6.37501e-01
1.78080e+05 4.45000e+02 -5.74120e-01 -5.42635e-01 -6.05606e-01 -6.06200e-01 -5.75063e-01 -6.37337e-01
1.78240e+05 4.45000e+02 -5.74120e-01 -5.42635e-01 -6.05606e-01 -6.06242e-01 -5.75292e-01 -6.37192e-01
1.78400e+05 4.46000e+02 -5.94309e-01 -5.66589e-01 -6.22028e-01 -6.06288e-01 -5.75516e-01 -6.37060e-01
1.78560e+05 4.46000e+02 -5.94309e-01 -5.66589e-01 -6.22028e-01 -6.06337e-01 -5.75734e-01 -6.36939e-01
1.78720e+05 4.46000e+02 -5.94309e-01 -5.66589e-01 -6.22028e-01 -6.06382e-01 -5.75944e-01 -6.36820e-01
1.78880e+05 4.47000e+02 -5.79440e-01 -4.89196e-01 -6.69684e-01 -6.06422e-01 -5.76143e-01 -6.36700e-01
1.79040e+05 4.47000e+02 -5.79440e-01 -4.89196e-01 -6.69684e-01 -6.06451e-01 -5.76332e-01 -6.36570e-01
1.79200e+05 4.48000e+02 -6.63154e-01 -6.24152e-01 -7.02155e-01 -6.06468e-01 -5.76509e-01 -6.36427e-01
1.79360e+05 4.48000e+02 -6.63154e-01 -6.24152e-01 -7.02155e-01 -6.06468e-01 -5.76674e-01 -6.36262e-01
1.79520e+05 4.48000e+02 -6.63154e-01 -6.24152e-01 -7.02155e-01 -6.06449e-01 -5.76825e-01 -6.36073e-01
1.79680e+05 4.49000e+02 -6.08232e-01 -5.91065e-01 -6.25399e-01 -6.06407e-01 -5.76964e-01 -6.35851e-01
1.79840e+05 4.49000e+02 -6.08232e-01 -5.91065e-01 -6.25399e-01 -6.06341e-01 -5.77088e-01 -6.35593e-01
1.80000e+05 4.50000e+02 -5.39852e-01 -5.22963e-01 -5.56741e-01 -6.06246e-01 -5.77198e-01 -6.35295e-01
1.80160e+05 4.50000e+02 -5.39852e-01 -5.22963e-01 -5.56741e-01 -6.06123e-01 -5.77294e-01 -6.34952e-01
1.80320e+05 4.50000e+02 -5.39852e-01 -5.22963e-01 -5.56741e-01 -6.05968e-01 -5.77374e-01 -6.34561e-01
1.80480e+05 4.51000e+02 -5.17072e-01 -4.76359e-01 -5.57785e-01 -6.05780e-01 -5.77440e-01 -6.34119e-01
1.80640e+05 4.51000e+02 -5.17072e-01 -4.76359e-01 -5.57785e-01 -6.05557e-01 -5.77490e-01 -6.33625e-01
1.80800e+05 4.52000e+02 -5.65654e-01 -5.32706e-01 -5.98602e-01 -6.05300e-01 -5.77522e-01 -6.33077e-01
1.80960e+05 4.52000e+02 -5.65654e-01 -5.32706e-01 -5.98602e-01 -6.05007e-01 -5.77537e-01 -6.32477e-01
1.81120e+05 4.52000e+02 -5.65654e-01 -5.32706e-01 -5.98602e-01 -6.04678e-01 -5.77534e-01 -6.31822e-01
1.81280e+05 4.53000e+02 -5.94460e-01 -5.22272e-01 -6.66647e-01 -6.04314e-01 -5.77510e-01 -6.31118e-01
1.81440e+05 4.53000e+02 -5.94460e-01 -5.22272e-01 -6.66647e-01 -6.03916e-01 -5.77466e-01 -6.30366e-01
1.81600e+05 4.54000e+02 -6.13828e-01 -5.19544e-01 -7.08112e-01 -6.03484e-01 -5.77401e-01 -6.29568e-01
1.81760e+05 4.54000e+02 -6.13828e-01 -5.19544e-01 -7.08112e-01 -6.03022e-01 -5.77311e-01 -6.28732e-01
1.81920e+05 4.54000e+02 -6.13828e-01 -5.19544e-01 -7.08112e-01 -6.02530e-01 -5.77198e-01 -6.27862e-01
1.82080e+05 4.55000e+02 -5.75283e-01 -5.18144e-01 -6.32423e-01 -6.02011e-01 -5.77059e-01 -6.26964e-01
1.82240e+05 4.55000e+02 -5.75283e-01 -5.18144e-01 -6.32423e-01 -6.01468e-01 -5.76892e-01 -6.26044e-01
1.82400e+05 4.56000e+02 -5.94921e-01 -5.78644e-01 -6.11198e-01 -6.00905e-01 -5.76698e-01 -6.25111e-01
1.82560e+05 4.56000e+02 -5.94921e-01 -5.78644e-01 -6.11198e-01 -6.00323e-01 -5.76476e-01 -6.24170e-01
1.82720e+05 4.56000e+02 -5.94921e-01 -5.78644e-01 -6.11198e-01 -5.99726e-01 -5.76223e-01 -6.23230e-01
1.82880e+05 4.57000e+02 -6.15137e-01 -5.63877e-01 -6.66397e-01 -5.99118e-01 -5.75939e-01 -6.22297e-01
1.83040e+05 4.57000e+02 -6.15137e-01 -5.63877e-01 -6.66397e-01 -5.98500e-01 -5.75624e-01 -6.21377e-01
1.83200e+05 4.58000e+02 -5.01416e-01 -4.31286e-01 -5.71547e-01 -5.97877e-01 -5.75278e-01 -6.20476e-01
1.83360e+05 4.58000e+02 -5.01416e-01 -4.31286e-01 -5.71547e-01 -5.97250e-01 -5.74900e-01 -6.19600e-01
1.83520e+05 4.58000e+02 -5.01416e-01 -4.31286e-01 -5.71547e-01 -5.96622e-01 -5.74491e-01 -6.18753e-01
1.83680e+05 4.59000e+02 -5.84264e-01 -5.11944e-01 -6.56585e-01 -5.95995e-01 -5.74051e-01 -6.17940e-01
1.83840e+05 4.59000e+02 -5.84264e-01 -5.11944e-01 -6.56585e-01 -5.95372e-01 -5.73583e-01 -6.17161e-01
1.84000e+05 4.60000e+02 -6.17937e-01 -5.81226e-01 -6.54649e-01 -5.94753e-01 -5.73086e-01 -6.16421e-01
1.84160e+05 4.60000e+02 -6.17937e-01 -5.81226e-01 -6.54649e-01 -5.94142e-01 -5.72566e-01 -6.15717e-01
1.84320e+05 4.60000e+02 -6.17937e-01 -5.81226e-01 -6.54649e-01 -5.93538e-01 -5.72023e-01 -6.15053e-01
1.84480e+05 4.61000e+02 -6.16705e-01 -5.79691e-01 -6.53719e-01 -5.92944e-01 -5.71463e-01 -6.14426e-01
1.84640e+05 4.61000e+02 -6.16705e-01 -5.79691e-01 -6.53719e-01 -5.92362e-01 -5.70888e-01 -6.13835e-01
1.84800e+05 4.62000e+02 -5.56013e-01 -5.14930e-01 -5.97096e-01 -5.91791e-01 -5.70303e-01 -6.13278e-01
1.84960e+05 4.62000e+02 -5.56013e-01 -5.14930e-01 -5.97096e-01 -5.91233e-01 -5.69714e-01 -6.12752e-01
1.85120e+05 4.62000e+02 -5.56013e-01 -5.14930e-01 -5.97096e-01 -5.90689e-01 -5.69123e-01 -6.12255e-01
1.85280e+05 4.63000e+02 -5.60449e-01 -5.33434e-01 -5.87464e-01 -5.90161e-01 -5.68537e-01 -6.11785e-01
1.85440e+05 4.63000e+02 -5.60449e-01 -5.33434e-01 -5.87464e-01 -5.89647e-01 -5.67958e-01 -6.11336e-01
1.85600e+05 4.64000e+02 -5.59828e-01 -5.31366e-01 -5.88290e-01 -5.89150e-01 -5.67391e-01 -6.10909e-01
1.85760e+05 4.64000e+02 -5.59828e-01 -5.31366e-01 -5.88290e-01 -5.88669e-01 -5.66838e-01 -6.10501e-01
1.85920e+05 4.64000e+02 -5.59828e-01 -5.31366e-01 -5.88290e-01 -5.88206e-01 -5.66302e-01 -6.10110e-01
1.86080e+05 4.65000e+02 -5.57589e-01 -4.75334e-01 -6.39843e-01 -5.87760e-01 -5.65786e-01 -6.09735e-01
1.86240e+05 4.65000e+02 -5.57589e-01 -4.75334e-01 -6.39843e-01 -5.87333e-01 -5.65290e-01 -6.09375e-01
1.86400e+05 4.66000e+02 -6.12247e-01 -5.30246e-01 -6.94249e-01 -5.86922e-01 -5.64814e-01 -6.09030e-01
1.86560e+05 4.66000e+02 -6.12247e-01 -5.30246e-01 -6.94249e-01 -5.86530e-01 -5.64359e-01 -6.08701e-01
1.86720e+05 4.66000e+02 -6.12247e-01 -5.30246e-01 -6.94249e-01 -5.86157e-01 -5.63925e-01 -6.08389e-01
1.86880e+05 4.67000e+02 -6.01918e-01 -5.17681e-01 -6.86155e-01 -5.85801e-01 -5.63508e-01 -6.08094e-01
1.87040e+05 4.67000e+02 -6.01918e-01 -5.17681e-01 -6.86155e-01 -5.85464e-01 -5.63109e-01 -6.07820e-01
1.87200e+05 4.68000e+02 -5.54583e-01 -5.42713e-01 -5.66453e-01 -5.85145e-01 -5.62725e-01 -6.07565e-01
1.87360e+05 4.68000e+02 -5.54583e-01 -5.42713e-01 -5.66453e-01 -5.84844e-01 -5.62354e-01 -6.07333e-01
1.87520e+05 4.68000e+02 -5.54583e-01 -5.42713e-01 -5.66453e-01 -5.84560e-01 -5.61994e-01 -6.07126e-01
1.87680e+05 4.69000e+02 -6.44744e-01 -6.12884e-01 -6.76605e-01 -5.84294e-01 -5.61644e-01 -6.06944e-01
1.87840e+05 4.69000e+02 -6.44744e-01 -6.12884e-01 -6.76605e-01 -5.84044e-01 -5.61299e-01 -6.06788e-01
1.88000e+05 4.70000e+02 -5.89972e-01 -5.29017e-01 -6.50928e-01 -5.83810e-01 -5.60959e-01 -6.06661e-01
1.88160e+05 4.70000e+02 -5.89972e-01 -5.29017e-01 -6.50928e-01 -5.83592e-01 -5.60623e-01 -6.06561e-01
1.88320e+05 4.70000e+02 -5.89972e-01 -5.29017e-01 -6.50928e-01 -5.83388e-01 -5.60287e-01 -6.06489e-01
1.88480e+05 4.71000e+02 -5.85068e-01 -5.15324e-01 -6.54812e-01 -5.83198e-01 -5.59951e-01 -6.06444e-01
1.88640e+05 4.71000e+02 -5.85068e-01 -5.15324e-01 -6.54812e-01 -5.83020e-01 -5.59614e-01 -6.06427e-01
1.88800e+05 4.72000e+02 -6.39357e-01 -5.83689e-01 -6.95025e-01 -5.82854e-01 -5.59274e-01 -6.06434e-01
1.88960e+05 4.72000e+02 -6.39357e-01 -5.83689e-01 -6.95025e-01 -5.82698e-01 -5.58931e-01 -6.06466e-01
1.89120e+05 4.72000e+02 -6.39357e-01 -5.83689e-01 -6.95025e-01 -5.82553e-01 -5.58585e-01 -6.06520e-01
1.89280e+05 4.73000e+02 -6.34859e-01 -6.21622e-01 -6.48096e-01 -5.82416e-01 -5.58236e-01 -6.06595e-01
1.89440e+05 4.73000e+02 -6.34859e-01 -6.21622e-01 -6.48096e-01 -5.82286e-01 -5.57884e-01 -6.06688e-01
1.89600e+05 4.74000e+02 -6.18821e-01 -5.93982e-01 -6.43659e-01 -5.82164e-01 -5.57531e-01 -6.06797e-01
1.89760e+05 4.74000e+02 -6.18821e-01 -5.93982e-01 -6.43659e-01 -5.82049e-01 -5.57177e-01 -6.06921e-01
1.89920e+05 4.74000e+02 -6.18821e-01 -5.93982e-01 -6.43659e-01 -5.81940e-01 -5.56825e-01 -6.07055e-01
1.90080e+05 4.75000e+02 -5.62984e-01 -5.10509e-01 -6.15459e-01 -5.81837e-01 -5.56476e-01 -6.07199e-01
1.90240e+05 4.75000e+02 -5.62984e-01 -5.10509e-01 -6.15459e-01 -5.81741e-01 -5.56131e-01 -6.07351e-01
1.90400e+05 4.76000e+02 -5.71167e-01 -5.13875e-01 -6.28460e-01 -5.81652e-01 -5.55795e-01 -6.07509e-01
1.90560e+05 4.76000e+02 -5.71167e-01 -5.13875e-01 -6.28460e-01 -5.81570e-01 -5.55469e-01 -6.07671e-01
1.90720e+05 4.76000e+02 -5.71167e-01 -5.13875e-01 -6.28460e-01 -5.81496e-01 -5.55154e-01 -6.07838e-01
1.90880e+05 4.77000e+02 -5.38950e-01 -5.32653e-01 -5.45247e-01 -5.81431e-01 -5.54855e-01 -6.08007e-01
1.91040e+05 4.77000e+02 -5.38950e-01 -5.32653e-01 -5.45247e-01 -5.81377e-01 -5.54573e-01 -6.08181e-01
1.91200e+05 4.78000e+02 -5.71809e-01 -5.32038e-01 -6.11581e-01 -5.81334e-01 -5.54310e-01 -6.08358e-01
1.91360e+05 4.78000e+02 -5.71809e-01 -5.32038e-01 -6.11581e-01 -5.81305e-01 -5.54068e-01 -6.08542e-01
1.91520e+05 4.78000e+02 -5.71809e-01 -5.32038e-01 -6.11581e-01 -5.81291e-01 -5.53850e-01 -6.08731e-01
1.91680e+05 4.79000e+02 -5.90293e-01 -5.42759e-01 -6.37828e-01 -5.81293e-01 -5.53657e-01 -6.08929e-01
1.91840e+05 4.79000e+02 -5.90293e-01 -5.42759e-01 -6.37828e-01 -5.81314e-01 -5.53491e-01 -6.09137e-01
1.92000e+05 4.80000e+02 -6.01389e-01 -5.56209e-01 -6.46570e-01 -5.81356e-01 -5.53355e-01 -6.09358e-01
1.92160e+05 4.80000e+02 -6.01389e-01 -5.56209e-01 -6.46570e-01 -5.81420e-01 -5.53249e-01 -6.09592e-01
1.92320e+05 4.80000e+02 -6.01389e-01 -5.56209e-01 -6.46570e-01 -5.81508e-01 -5.53174e-01 -6.09843e-01
1.92480e+05 4.81000e+02 -5.90366e-01 -5.44663e-01 -6.36069e-01 -5.81621e-01 -5.53131e-01 -6.10111e-01
1.92640e+05 4.81000e+02 -5.90366e-01 -5.44663e-01 -6.36069e-01 -5.81760e-01 -5.53123e-01 -6.10398e-01
1.92800e+05 4.82000e+02 -5.69972e-01 -5.22242e-01 -6.17702e-01 -5.81926e-01 -5.53148e-01 -6.10704e-01
1.92960e+05 4.82000e+02 -5.69972e-01 -5.22242e-01 -6.17702e-01 -5.82118e-01 -5.53208e-01 -6.11028e-01
1.93120e+05 4.82000e+02 -5.69972e-01 -5.22242e-01 -6.17702e-01 -5.82337e-01 -5.53302e-01 -6.11371e-01
1.93280e+05 4.83000e+02 -5.84097e-01 -5.46915e-01 -6.21280e-01 -5.82581e-01 -5.53430e-01 -6.11731e-01
1.93440e+05 4.83000e+02 -5.84097e-01 -5.46915e-01 -6.21280e-01 -5.82849e-01 -5.53594e-01 -6.12105e-01
1.93600e+05 4.84000e+02 -5.53918e-01 -5.03118e-01 -6.04718e-01 -5.83140e-01 -5.53789e-01 -6.12490e-01
1.93760e+05 4.84000e+02 -5.53918e-01 -5.03118e-01 -6.04718e-01 -5.83451e-01 -5.54017e-01 -6.12885e-01
1.93920e+05 4.84000e+02 -5.53918e-01 -5.03118e-01 -6.04718e-01 -5.83779e-01 -5.54275e-01 -6.13283e-01
1.94080e+05 4.85000e+02 -6.13908e-01 -5.76006e-01 -6.51809e-01 -5.84122e-01 -5.54563e-01 -6.13681e-01
1.94240e+05 4.85000e+02 -6.13908e-01 -5.76006e-01 -6.51809e-01 -5.84476e-01 -5.54879e-01 -6.14074e-01
1.94400e+05 4.86000e+02 -5.59624e-01 -5.25089e-01 -5.94159e-01 -5.84838e-01 -5.55219e-01 -6.14457e-01
1.94560e+05 4.86000e+02 -5.59624e-01 -5.25089e-01 -5.94159e-01 -5.85204e-01 -5.55584e-01 -6.14825e-01
1.94720e+05 4.86000e+02 -5.59624e-01 -5.25089e-01 -5.94159e-01 -5.85571e-01 -5.55970e-01 -6.15173e-01
1.94880e+05 4.87000e+02 -5.60881e-01 -5.48595e-01 -5.73166e-01 -5.85936e-01 -5.56377e-01 -6.15495e-01
1.95040e+05 4.87000e+02 -5.60881e-01 -5.48595e-01 -5.73166e-01 -5.86294e-01 -5.56801e-01 -6.15787e-01
1.95200e+05 4.88000e+02 -5.87167e-01 -5.14368e-01 -6.59966e-01 -5.86642e-01 -5.57240e-01 -6.16043e-01
1.95360e+05 4.88000e+02 -5.87167e-01 -5.14368e-01 -6.59966e-01 -5.86978e-01 -5.57694e-01 -6.16262e-01
1.95520e+05 4.88000e+02 -5.87167e-01 -5.14368e-01 -6.59966e-01 -5.87297e-01 -5.58158e-01 -6.16437e-01
1.95680e+05 4.89000e+02 -5.77666e-01 -5.27049e-01 -6.28284e-01 -5.87599e-01 -5.58633e-01 -6.16566e-01
1.95840e+05 4.89000e+02 -5.77666e-01 -5.27049e-01 -6.28284e-01 -5.87880e-01 -5.59115e-01 -6.16646e-01
1.96000e+05 4.90000e+02 -5.86183e-01 -5.15796e-01 -6.56569e-01 -5.88139e-01 -5.59602e-01 -6.16676e-01
1.96160e+05 4.90000e+02 -5.86183e-01 -5.15796e-01 -6.56569e-01 -5.88374e-01 -5.60094e-01 -6.16653e-01
1.96320e+05 4.90000e+02 -5.86183e-01 -5.15796e-01 -6.56569e-01 -5.88582e-01 -5.60587e-01 -6.16577e-01
1.96480e+05 4.91000e+02 -5.93209e-01 -5.63934e-01 -6.22483e-01 -5.88765e-01 -5.61081e-01 -6.16449e-01
1.96640e+05 4.91000e+02 -5.93209e-01 -5.63934e-01 -6.22483e-01 -5.88920e-01 -5.61573e-01 -6.16266e-01
1.96800e+05 4.92000e+02 -5.90324e-01 -5.71086e-01 -6.09562e-01 -5.89046e-01 -5.62061e-01 -6.16032e-01
1.96960e+05 4.92000e+02 -5.90324e-01 -5.71086e-01 -6.09562e-01 -5.89145e-01 -5.62544e-01 -6.15746e-01
1.97120e+05 4.92000e+02 -5.90324e-01 -5.71086e-01 -6.09562e-01 -5.89215e-01 -5.63018e-01 -6.15413e-01
1.97280e+05 4.93000e+02 -6.14613e-01 -5.75940e-01 -6.53287e-01 -5.89257e-01 -5.63483e-01 -6.15031e-01
1.97440e+05 4.93000e+02 -6.14613e-01 -5.75940e-01 -6.53287e-01 -5.89272e-01 -5.63938e-01 -6.14606e-01
1.97600e+05 4.94000e+02 -5.63938e-01 -5.14700e-01 -6.13176e-01 -5.89259e-01 -5.64379e-01 -6.14140e-01
1.97760e+05 4.94000e+02 -5.63938e-01 -5.14700e-01 -6.13176e-01 -5.89221e-01 -5.64804e-01 -6.13637e-01
1.97920e+05 4.94000e+02 -5.63938e-01 -5.14700e-01 -6.13176e-01 -5.89156e-01 -5.65213e-01 -6.13100e-01
1.98080e+05 4.95000e+02 -5.77143e-01 -5.52898e-01 -6.01389e-01 -5.89068e-01 -5.65603e-01 -6.12533e-01
1.98240e+05 4.95000e+02 -5.77143e-01 -5.52898e-01 -6.01389e-01 -5.88956e-01 -5.65971e-01 -6.11941e-01
1.98400e+05 4.96000e+02 -5.40980e-01 -4.60835e-01 -6.21126e-01 -5.88822e-01 -5.66318e-01 -6.11327e-01
1.98560e+05 4.96000e+02 -5.40980e-01 -4.60835e-01 -6.21126e-01 -5.88669e-01 -5.66641e-01 -6.10696e-01
1.98720e+05 4.96000e+02 -5.40980e-01 -4.60835e-01 -6.21126e-01 -5.88496e-01 -5.66938e-01 -6.10054e-01
1.98880e+05 4.97000e+02 -5.38617e-01 -4.98527e-01 -5.78706e-01 -5.88307e-01 -5.67209e-01 -6.09405e-01
1.99040e+05 4.97000e+02 -5.38617e-01 -4.98527e-01 -5.78706e-01 -5.88102e-01 -5.67452e-01 -6.08752e-01
1.99200e+05 4.98000e+02 -5.84489e-01 -5.66616e-01 -6.02362e-01 -5.87884e-01 -5.67667e-01 -6.08101e-01
1.99360e+05 4.98000e+02 -5.84489e-01 -5.66616e-01 -6.02362e-01 -5.87655e-01 -5.67853e-01 -6.07456e-01
1.99520e+05 4.98000e+02 -5.84489e-01 -5.66616e-01 -6.02362e-01 -5.87417e-01 -5.68010e-01 -6.06823e-01
1.99680e+05 4.99000e+02 -5.53146e-01 -5.23636e-01 -5.82657e-01 -5.87172e-01 -5.68139e-01 -6.06204e-01
1.99840e+05 4.99000e+02 -5.53146e-01 -5.23636e-01 -5.82657e-01 -5.86921e-01 -5.68238e-01 -6.05604e-01


==> fig/invariant/10_jets_invariant.dat <==
0.00000e+00 0.00000e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.60000e+02 0.00000e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
3.20000e+02 0.00000e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
4.80000e+02 1.00000e+00 -3.22941e+00 -3.01994e+00 -3.43889e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
6.40000e+02 1.00000e+00 -3.22941e+00 -3.01994e+00 -3.43889e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
8.00000e+02 2.00000e+00 -2.50360e+00 -2.14102e+00 -2.86619e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
9.60000e+02 2.00000e+00 -2.50360e+00 -2.14102e+00 -2.86619e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.12000e+03 2.00000e+00 -2.50360e+00 -2.14102e+00 -2.86619e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.28000e+03 3.00000e+00 -2.19884e+00 -1.85807e+00 -2.53962e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.44000e+03 3.00000e+00 -2.19884e+00 -1.85807e+00 -2.53962e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.60000e+03 4.00000e+00 -1.80768e+00 -1.56693e+00 -2.04842e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.76000e+03 4.00000e+00 -1.80768e+00 -1.56693e+00 -2.04842e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
1.92000e+03 4.00000e+00 -1.80768e+00 -1.56693e+00 -2.04842e+00 -3.66836e+00 -3.37708e+00 -3.95963e+00
2.08000e+03 5.00000e+00 -1.31395e+00 -1.27331e+00 -1.35459e+00 -3.66835e+00 -3.37708e+00 -3.95962e+00
2.24000e+03 5.00000e+00 -1.31395e+00 -1.27331e+00 -1.35459e+00 -3.66834e+00 -3.37707e+00 -3.95961e+00
2.40000e+03 6.00000e+00 -1.16315e+00 -9.57784e-01 -1.36851e+00 -3.66833e+00 -3.37706e+00 -3.95959e+00
2.56000e+03 6.00000e+00 -1.16315e+00 -9.57784e-01 -1.36851e+00 -3.66829e+00 -3.37703e+00 -3.95955e+00
2.72000e+03 6.00000e+00 -1.16315e+00 -9.57784e-01 -1.36851e+00 -3.66824e+00 -3.37699e+00 -3.95949e+00
2.88000e+03 7.00000e+00 -1.15228e+00 -9.21814e-01 -1.38274e+00 -3.66815e+00 -3.37692e+00 -3.95938e+00
3.04000e+03 7.00000e+00 -1.15228e+00 -9.21814e-01 -1.38274e+00 -3.66802e+00 -3.37682e+00 -3.95922e+00
3.20000e+03 8.00000e+00 -9.71666e-01 -7.91538e-01 -1.15179e+00 -3.66780e+00 -3.37664e+00 -3.95896e+00
3.36000e+03 8.00000e+00 -9.71666e-01 -7.91538e-01 -1.15179e+00 -3.66750e+00 -3.37639e+00 -3.95860e+00
3.52000e+03 8.00000e+00 -9.71666e-01 -7.91538e-01 -1.15179e+00 -3.66706e+00 -3.37603e+00 -3.95809e+00
3.68000e+03 9.00000e+00 -8.44055e-01 -8.36751e-01 -8.51358e-01 -3.66644e+00 -3.37551e+00 -3.95737e+00
3.84000e+03 9.00000e+00 -8.44055e-01 -8.36751e-01 -8.51358e-01 -3.66559e+00 -3.37480e+00 -3.95639e+00
4.00000e+03 1.00000e+01 -7.98298e-01 -6.92792e-01 -9.03804e-01 -3.66446e+00 -3.37385e+00 -3.95508e+00
4.16000e+03 1.00000e+01 -7.98298e-01 -6.92792e-01 -9.03804e-01 -3.66298e+00 -3.37259e+00 -3.95336e+00
4.32000e+03 1.00000e+01 -7.98298e-01 -6.92792e-01 -9.03804e-01 -3.66106e+00 -3.37095e+00 -3.95117e+00
4.48000e+03 1.10000e+01 -8.01954e-01 -7.31961e-01 -8.71948e-01 -3.65862e+00 -3.36886e+00 -3.94837e+00
4.64000e+03 1.10000e+01 -8.01954e-01 -7.31961e-01 -8.71948e-01 -3.65556e+00 -3.36624e+00 -3.94488e+00
4.80000e+03 1.20000e+01 -8.32239e-01 -8.02068e-01 -8.62410e-01 -3.65178e+00 -3.36298e+00 -3.94058e+00
4.96000e+03 1.20000e+01 -8.32239e-01 -8.02068e-01 -8.62410e-01 -3.64717e+00 -3.35900e+00 -3.93533e+00
5.12000e+03 1.20000e+01 -8.32239e-01 -8.02068e-01 -8.62410e-01 -3.64161e+00 -3.35419e+00 -3.92902e+00
5.28000e+03 1.30000e+01 -7.24556e-01 -6.84087e-01 -7.65025e-01 -3.63498e+00 -3.34845e+00 -3.92151e+00
5.44000e+03 1.30000e+01 -7.24556e-01 -6.84087e-01 -7.65025e-01 -3.62716e+00 -3.34166e+00 -3.91265e+00
5.60000e+03 1.40000e+01 -6.81448e-01 -6.32836e-01 -7.30060e-01 -3.61802e+00 -3.33372e+00 -3.90232e+00
5.76000e+03 1.40000e+01 -6.81448e-01 -6.32836e-01 -7.30060e-01 -3.60745e+00 -3.32452e+00 -3.89038e+00
5.92000e+03 1.40000e+01 -6.81448e-01 -6.32836e-01 -7.30060e-01 -3.59531e+00 -3.31395e+00 -3.87668e+00
6.08000e+03 1.50000e+01 -7.01127e-01 -6.89162e-01 -7.13093e-01 -3.58151e+00 -3.30192e+00 -3.86110e+00
6.24000e+03 1.50000e+01 -7.01127e-01 -6.89162e-01 -7.13093e-01 -3.56592e+00 -3.28832e+00 -3.84352e+00
6.40000e+03 1.60000e+01 -6.89956e-01 -6.38591e-01 -7.41321e-01 -3.54845e+00 -3.27307e+00 -3.82384e+00
6.56000e+03 1.60000e+01 -6.89956e-01 -6.38591e-01 -7.41321e-01 -3.52901e+00 -3.25608e+00 -3.80195e+00
6.72000e+03 1.60000e+01 -6.89956e-01 -6.38591e-01 -7.41321e-01 -3.50752e+00 -3.23728e+00 -3.77777e+00
6.88000e+03 1.70000e+01 -6.74517e-01 -6.37100e-01 -7.11934e-01 -3.48392e+00 -3.21663e+00 -3.75121e+00
7.04000e+03 1.70000e+01 -6.74517e-01 -6.37100e-01 -7.11934e-01 -3.45815e+00 -3.19406e+00 -3.72225e+00
7.20000e+03 1.80000e+01 -7.05843e-01 -6.33476e-01 -7.78209e-01 -3.43018e+00 -3.16953e+00 -3.69083e+00
7.36000e+03 1.80000e+01 -7.05843e-01 -6.33476e-01 -7.78209e-01 -3.39998e+00 -3.14303e+00 -3.65693e+00
7.52000e+03 1.80000e+01 -7.05843e-01 -6.33476e-01 -7.78209e-01 -3.36756e+00 -3.11456e+00 -3.62056e+00
7.68000e+03 1.90000e+01 -6.18809e-01 -5.80582e-01 -6.57036e-01 -3.33292e+00 -3.08411e+00 -3.58173e+00
7.84000e+03 1.90000e+01 -6.18809e-01 -5.80582e-01 -6.57036e-01 -3.29608e+00 -3.05169e+00 -3.54047e+00
8.00000e+03 2.00000e+01 -6.77004e-01 -6.63479e-01 -6.90528e-01 -3.25710e+00 -3.01735e+00 -3.49685e+00
8.16000e+03 2.00000e+01 -6.77004e-01 -6.63479e-01 -6.90528e-01 -3.21603e+00 -2.98113e+00 -3.45093e+00
8.32000e+03 2.00000e+01 -6.77004e-01 -6.63479e-01 -6.90528e-01 -3.17292e+00 -2.94307e+00 -3.40278e+00
8.48000e+03 2.10000e+01 -6.83482e-01 -6.12428e-01 -7.54537e-01 -3.12789e+00 -2.90326e+00 -3.35252e+00
8.64000e+03 2.10000e+01 -6.83482e-01 -6.12428e-01 -7.54537e-01 -3.08102e+00 -2.86177e+00 -3.30027e+00
8.80000e+03 2.20000e+01 -7.25977e-01 -6.98609e-01 -7.53344e-01 -3.03242e+00 -2.81869e+00 -3.24614e+00
8.96000e+03 2.20000e+01 -7.25977e-01 -6.98609e-01 -7.53344e-01 -2.98221e+00 -2.77413e+00 -3.19029e+00
9.12000e+03 2.20000e+01 -7.25977e-01 -6.98609e-01 -7.53344e-01 -2.93051e+00 -2.72818e+00 -3.13284e+00
9.28000e+03 2.30000e+01 -6.93178e-01 -6.62639e-01 -7.23717e-01 -2.87747e+00 -2.68095e+00 -3.07398e+00
9.44000e+03 2.30000e+01 -6.93178e-01 -6.62639e-01 -7.23717e-01 -2.82322e+00 -2.63259e+00 -3.01384e+00
9.60000e+03 2.40000e+01 -6.24756e-01 -5.42114e-01 -7.07399e-01 -2.76791e+00 -2.58320e+00 -2.95261e+00
9.76000e+03 2.40000e+01 -6.24756e-01 -5.42114e-01 -7.07399e-01 -2.71168e+00 -2.53291e+00 -2.89045e+00
9.92000e+03 2.40000e+01 -6.24756e-01 -5.42114e-01 -7.07399e-01 -2.65470e+00 -2.48187e+00 -2.82753e+00
1.00800e+04 2.50000e+01 -6.57644e-01 -6.20343e-01 -6.94946e-01 -2.59711e+00 -2.43019e+00 -2.76403e+00
1.02400e+04 2.50000e+01 -6.57644e-01 -6.20343e-01 -6.94946e-01 -2.53906e+00 -2.37801e+00 -2.70012e+00
1.04000e+04 2.60000e+01 -6.21057e-01 -5.58420e-01 -6.83695e-01 -2.48071e+00 -2.32547e+00 -2.63595e+00
1.05600e+04 2.60000e+01 -6.21057e-01 -5.58420e-01 -6.83695e-01 -2.42220e+00 -2.27269e+00 -2.57171e+00
1.07200e+04 2.60000e+01 -6.21057e-01 -5.58420e-01 -6.83695e-01 -2.36368e+00 -2.21982e+00 -2.50755e+00
1.08800e+04 2.70000e+01 -6.26994e-01 -5.05925e-01 -7.48063e-01 -2.30529e+00 -2.16696e+00 -2.44362e+00
1.10400e+04 2.70000e+01 -6.26994e-01 -5.05925e-01 -7.48063e-01 -2.24716e+00 -2.11425e+00 -2.38006e+00
1.12000e+04 2.80000e+01 -6.32305e-01 -5.62391e-01 -7.02218e-01 -2.18942e+00 -2.06181e+00 -2.31703e+00
1.13600e+04 2.80000e+01 -6.32305e-01 -5.62391e-01 -7.02218e-01 -2.13219e+00 -2.00973e+00 -2.25465e+00
1.15200e+04 2.80000e+01 -6.32305e-01 -5.62391e-01 -7.02218e-01 -2.07559e+00 -1.95815e+00 -2.19304e+00
1.16800e+04 2.90000e+01 -6.13090e-01 -5.22028e-01 -7.04152e-01 -2.01974e+00 -1.90715e+00 -2.13233e+00
1.18400e+04 2.90000e+01 -6.13090e-01 -5.22028e-01 -7.04152e-01 -1.96472e+00 -1.85685e+00 -2.07260e+00
1.20000e+04 3.00000e+01 -6.62086e-01 -5.28381e-01 -7.95792e-01 -1.91064e+00 -1.80732e+00 -2.01397e+00
1.21600e+04 3.00000e+01 -6.62086e-01 -5.28381e-01 -7.95792e-01 -1.85758e+00 -1.75864e+00 -1.95652e+00
1.23200e+04 3.00000e+01 -6.62086e-01 -5.28381e-01 -7.95792e-01 -1.80561e+00 -1.71091e+00 -1.90032e+00
1.24800e+04 3.10000e+01 -6.73291e-01 -6.08663e-01 -7.37920e-01 -1.75482e+00 -1.66418e+00 -1.84546e+00
1.26400e+04 3.10000e+01 -6.73291e-01 -6.08663e-01 -7.37920e-01 -1.70524e+00 -1.61851e+00 -1.79196e+00
1.28000e+04 3.20000e+01 -7.47158e-01 -6.53012e-01 -8.41305e-01 -1.65694e+00 -1.57397e+00 -1.73992e+00
1.29600e+04 3.20000e+01 -7.47158e-01 -6.53012e-01 -8.41305e-01 -1.60997e+00 -1.53061e+00 -1.68933e+00
1.31200e+04 3.20000e+01 -7.47158e-01 -6.53012e-01 -8.41305e-01 -1.56436e+00 -1.48847e+00 -1.64025e+00
1.32800e+04 3.30000e+01 -6.28086e-01 -5.36339e-01 -7.19834e-01 -1.52014e+00 -1.44758e+00 -1.59270e+00
1.34400e+04 3.30000e+01 -6.28086e-01 -5.36339e-01 -7.19834e-01 -1.47733e+00 -1.40797e+00 -1.54668e+00
1.36000e+04 3.40000e+01 -6.81302e-01 -5.18098e-01 -8.44506e-01 -1.43594e+00 -1.36967e+00 -1.50222e+00
1.37600e+04 3.40000e+01 -6.81302e-01 -5.18098e-01 -8.44506e-01 -1.39600e+00 -1.33270e+00 -1.45930e+00
1.39200e+04 3.40000e+01 -6.81302e-01 -5.18098e-01 -8.44506e-01 -1.35749e+00 -1.29706e+00 -1.41792e+00
1.40800e+04 3.50000e+01 -6.76438e-01 -5.63219e-01 -7.89658e-01 -1.32042e+00 -1.26277e+00 -1.37807e+00
1.42400e+04 3.50000e+01 -6.76438e-01 -5.63219e-01 -7.89658e-01 -1.28478e+00 -1.22983e+00 -1.33972e+00
1.44000e+04 3.60000e+01 -7.66896e-01 -5.86628e-01 -9.47165e-01 -1.25055e+00 -1.19824e+00 -1.30287e+00
1.45600e+04 3.60000e+01 -7.66896e-01 -5.86628e-01 -9.47165e-01 -1.21773e+00 -1.16798e+00 -1.26747e+00
1.47200e+04 3.60000e+01 -7.66896e-01 -5.86628e-01 -9.47165e-01 -1.18628e+00 -1.13905e+00 -1.23350e+00
1.48800e+04 3.70000e+01 -6.07908e-01 -4.85629e-01 -7.30186e-01 -1.15618e+00 -1.11143e+00 -1.20093e+00
1.50400e+04 3.70000e+01 -6.07908e-01 -4.85629e-01 -7.30186e-01 -1.12742e+00 -1.08511e+00 -1.16972e+00
1.52000e+04 3.80000e+01 -6.63115e-01 -6.11187e-01 -7.15043e-01 -1.09995e+00 -1.06008e+00 -1.13982e+00
1.53600e+04 3.80000e+01 -6.63115e-01 -6.11187e-01 -7.15043e-01 -1.07375e+00 -1.03629e+00 -1.11122e+00
1.55200e+04 3.80000e+01 -6.63115e-01 -6.11187e-01 -7.15043e-01 -1.04879e+00 -1.01374e+00 -1.08385e+00
1.56800e+04 3.90000e+01 -5.73477e-01 -5.24007e-01 -6.22947e-01 -1.02503e+00 -9.92389e-01 -1.05768e+00
1.58400e+04 3.90000e+01 -5.73477e-01 -5.24007e-01 -6.22947e-01 -1.00244e+00 -9.72215e-01 -1.03267e+00
1.60000e+04 4.00000e+01 -6.63454e-01 -6.30814e-01 -6.96094e-01 -9.80981e-01 -9.53188e-01 -1.00877e+00
1.61600e+04 4.00000e+01 -6.63454e-01 -6.30814e-01 -6.96094e-01 -9.60620e-01 -9.35276e-01 -9.85964e-01
1.63200e+04 4.00000e+01 -6.63454e-01 -6.30814e-01 -6.96094e-01 -9.41318e-01 -9.18449e-01 -9.64186e-01
1.64800e+04 4.10000e+01 -5.64398e-01 -4.90507e-01 -6.38288e-01 -9.23040e-01 -9.02675e-01 -9.43406e-01
1.66400e+04 4.10000e+01 -5.64398e-01 -4.90507e-01 -6.38288e-01 -9.05751e-01 -8.87918e-01 -9.23583e-01
1.68000e+04 4.20000e+01 -6.30296e-01 -5.83050e-01 -6.77542e-01 -8.89414e-01 -8.74148e-01 -9.04680e-01
1.69600e+04 4.20000e+01 -6.30296e-01 -5.83050e-01 -6.77542e-01 -8.73994e-01 -8.61329e-01 -8.86659e-01
1.71200e+04 4.20000e+01 -6.30296e-01 -5.83050e-01 -6.77542e-01 -8.59457e-01 -8.49427e-01 -8.69487e-01
1.72800e+04 4.30000e+01 -6.19625e-01 -5.29994e-01 -7.09255e-01 -8.45766e-01 -8.38405e-01 -8.53128e-01
1.74400e+04 4.30000e+01 -6.19625e-01 -5.29994e-01 -7.09255e-01 -8.32889e-01 -8.28219e-01 -8.37559e-01
1.76000e+04 4.40000e+01 -6.03165e-01 -5.09462e-01 -6.96868e-01 -8.20790e-01 -8.18781e-01 -8.22798e-01
1.77600e+04 4.40000e+01 -6.03165e-01 -5.09462e-01 -6.96868e-01 -8.09436e-01 -8.08224e-01 -8.10647e-01
1.79200e+04 4.40000e+01 -6.03165e-01 -5.09462e-01 -6.96868e-01 -7.98793e-01 -7.94966e-01 -8.02620e-01
1.80800e+04 4.50000e+01 -5.65913e-01 -4.86320e-01 -6.45507e-01 -7.88829e-01 -7.82192e-01 -7.95466e-01
1.82400e+04 4.50000e+01 -5.65913e-01 -4.86320e-01 -6.45507e-01 -7.79511e-01 -7.70021e-01 -7.89000e-01
1.84000e+04 4.60000e+01 -6.49294e-01 -6.13020e-01 -6.85568e-01 -7.70806e-01 -7.58440e-01 -7.83171e-01
1.85600e+04 4.60000e+01 -6.49294e-01 -6.13020e-01 -6.85568e-01 -7.62682e-01 -7.47426e-01 -7.77937e-01
1.87200e+04 4.60000e+01 -6.49294e-01 -6.13020e-01 -6.85568e-01 -7.55107e-01 -7.36956e-01 -7.73258e-01
1.88800e+04 4.70000e+01 -6.41682e-01 -5.14324e-01 -7.69039e-01 -7.48050e-01 -7.27007e-01 -7.69094e-01
1.90400e+04 4.70000e+01 -6.41682e-01 -5.14324e-01 -7.69039e-01 -7.41480e-01 -7.17555e-01 -7.65405e-01
1.92000e+04 4.80000e+01 -6.33165e-01 -5.33263e-01 -7.33067e-01 -7.35367e-01 -7.08579e-01 -7.62155e-01
1.93600e+04 4.80000e+01 -6.33165e-01 -5.33263e-01 -7.33067e-01 -7.29680e-01 -7.00059e-01 -7.59302e-01
1.95200e+04 4.80000e+01 -6.33165e-01 -5.33263e-01 -7.33067e-01 -7.24391e-01 -6.91974e-01 -7.56808e-01
1.96800e+04 4.90000e+01 -6.02582e-01 -5.11505e-01 -6.93659e-01 -7.19471e-01 -6.84303e-01 -7.54638e-01
1.98400e+04 4.90000e+01 -6.02582e-01 -5.11505e-01 -6.93659e-01 -7.14891e-01 -6.77030e-01 -7.52752e-01
2.00000e+04 5.00000e+01 -6.29747e-01 -6.04010e-01 -6.55484e-01 -7.10626e-01 -6.70134e-01 -7.51118e-01
2.01600e+04 5.00000e+01 -6.29747e-01 -6.04010e-01 -6.55484e-01 -7.06649e-01 -6.63598e-01 -7.49700e-01
2.03200e+04 5.00000e+01 -6.29747e-01 -6.04010e-01 -6.55484e-01 -7.02936e-01 -6.57405e-01 -7.48467e-01
2.04800e+04 5.10000e+01 -6.00227e-01 -5.07856e-01 -6.92598e-01 -6.99463e-01 -6.51539e-01 -7.47386e-01
2.06400e+04 5.10000e+01 -6.00227e-01 -5.07856e-01 -6.92598e-01 -6.96207e-01 -6.45983e-01 -7.46431e-01
2.08000e+04 5.20000e+01 -6.00503e-01 -4.84534e-01 -7.16471e-01 -6.93148e-01 -6.40721e-01 -7.45575e-01
2.09600e+04 5.20000e+01 -6.00503e-01 -4.84534e-01 -7.16471e-01 -6.90266e-01 -6.35740e-01 -7.44791e-01
2.11200e+04 5.20000e+01 -6.00503e-01 -4.84534e-01 -7.16471e-01 -6.87542e-01 -6.31024e-01 -7.44059e-01
2.12800e+04 5.30000e+01 -5.62655e-01 -4.75301e-01 -6.50009e-01 -6.84959e-01 -6.26560e-01 -7.43358e-01
2.14400e+04 5.30000e+01 -5.62655e-01 -4.75301e-01 -6.50009e-01 -6.82503e-01 -6.22334e-01 -7.42671e-01
2.16000e+04 5.40000e+01 -5.80630e-01 -5.22874e-01 -6.38387e-01 -6.80158e-01 -6.18335e-01 -7.41982e-01
2.17600e+04 5.40000e+01 -5.80630e-01 -5.22874e-01 -6.38387e-01 -6.77914e-01 -6.14550e-01 -7.41278e-01
2.19200e+04 5.40000e+01 -5.80630e-01 -5.22874e-01 -6.38387e-01 -6.75758e-01 -6.10969e-01 -7.40547e-01
2.20800e+04 5.50000e+01 -5.41804e-01 -5.26414e-01 -5.57195e-01 -6.73681e-01 -6.07582e-01 -7.39780e-01
2.22400e+04 5.50000e+01 -5.41804e-01 -5.26414e-01 -5.57195e-01 -6.71674e-01 -6.04378e-01 -7.38969e-01
2.24000e+04 5.60000e+01 -6.09189e-01 -5.03863e-01 -7.14516e-01 -6.69730e-01 -6.01349e-01 -7.38110e-01
2.25600e+04 5.60000e+01 -6.09189e-01 -5.03863e-01 -7.14516e-01 -6.67842e-01 -5.98487e-01 -7.37197e-01
2.27200e+04 5.60000e+01 -6.09189e-01 -5.03863e-01 -7.14516e-01 -6.66006e-01 -5.95783e-01 -7.36229e-01
2.28800e+04 5.70000e+01 -6.69545e-01 -5.48041e-01 -7.91049e-01 -6.64216e-01 -5.93228e-01 -7.35204e-01
2.30400e+04 5.70000e+01 -6.69545e-01 -5.48041e-01 -7.91049e-01 -6.62470e-01 -5.90818e-01 -7.34121e-01
2.32000e+04 5.80000e+01 -6.06859e-01 -5.13466e-01 -7.00251e-01 -6.60763e-01 -5.88543e-01 -7.32983e-01
2.33600e+04 5.80000e+01 -6.06859e-01 -5.13466e-01 -7.00251e-01 -6.59094e-01 -5.86397e-01 -7.31792e-01
2.35200e+04 5.80000e+01 -6.06859e-01 -5.13466e-01 -7.00251e-01 -6.57460e-01 -5.84372e-01 -7.30548e-01
2.36800e+04 5.90000e+01 -6.11749e-01 -5.35915e-01 -6.87583e-01 -6.55860e-01 -5.82462e-01 -7.29257e-01
2.38400e+04 5.90000e+01 -6.11749e-01 -5.35915e-01 -6.87583e-01 -6.54290e-01 -5.80658e-01 -7.27922e-01
2.40000e+04 6.00000e+01 -6.33593e-01 -5.31081e-01 -7.36106e-01 -6.52750e-01 -5.78954e-01 -7.26546e-01
2.41600e+04 6.00000e+01 -6.33593e-01 -5.31081e-01 -7.36106e-01 -6.51238e-01 -5.77341e-01 -7.25134e-01
2.43200e+04 6.00000e+01 -6.33593e-01 -5.31081e-01 -7.36106e-01 -6.49752e-01 -5.75815e-01 -7.23689e-01
2.44800e+04 6.10000e+01 -5.45476e-01 -4.90968e-01 -5.99985e-01 -6.48291e-01 -5.74366e-01 -7.22216e-01
2.46400e+04 6.10000e+01 -5.45476e-01 -4.90968e-01 -5.99985e-01 -6.46853e-01 -5.72988e-01 -7.20718e-01
2.48000e+04 6.20000e+01 -6.24171e-01 -6.02271e-01 -6.46071e-01 -6.45437e-01 -5.71676e-01 -7.19199e-01
2.49600e+04 6.20000e+01 -6.24171e-01 -6.02271e-01 -6.46071e-01 -6.44041e-01 -5.70422e-01 -7.17661e-01
2.51200e+04 6.20000e+01 -6.24171e-01 -6.02271e-01 -6.46071e-01 -6.42664e-01 -5.69222e-01 -7.16107e-01
2.52800e+04 6.30000e+01 -6.25463e-01 -5.97670e-01 -6.53256e-01 -6.41305e-01 -5.68070e-01 -7.14541e-01
2.54400e+04 6.30000e+01 -6.25463e-01 -5.97670e-01 -6.53256e-01 -6.39963e-01 -5.66961e-01 -7.12965e-01
2.56000e+04 6.40000e+01 -5.00527e-01 -4.50218e-01 -5.50836e-01 -6.38637e-01 -5.65894e-01 -7.11381e-01
2.57600e+04 6.40000e+01 -5.00527e-01 -4.50218e-01 -5.50836e-01 -6.37328e-01 -5.64864e-01 -7.09793e-01
2.59200e+04 6.40000e+01 -5.00527e-01 -4.50218e-01 -5.50836e-01 -6.36035e-01 -5.63868e-01 -7.08202e-01
2.60800e+04 6.50000e+01 -5.46877e-01 -5.18971e-01 -5.74784e-01 -6.34757e-01 -5.62904e-01 -7.06610e-01
2.62400e+04 6.50000e+01 -5.46877e-01 -5.18971e-01 -5.74784e-01 -6.33498e-01 -5.61972e-01 -7.05023e-01
2.64000e+04 6.60000e+01 -4.64537e-01 -4.52370e-01 -4.76704e-01 -6.32255e-01 -5.61069e-01 -7.03442e-01
2.65600e+04 6.60000e+01 -4.64537e-01 -4.52370e-01 -4.76704e-01 -6.31032e-01 -5.60195e-01 -7.01870e-01
2.67200e+04 6.60000e+01 -4.64537e-01 -4.52370e-01 -4.76704e-01 -6.29830e-01 -5.59348e-01 -7.00311e-01
2.68800e+04 6.70000e+01 -5.03378e-01 -4.53926e-01 -5.52829e-01 -6.28648e-01 -5.58529e-01 -6.98768e-01
2.70400e+04 6.70000e+01 -5.03378e-01 -4.53926e-01 -5.52829e-01 -6.27490e-01 -5.57735e-01 -6.97245e-01
2.72000e+04 6.80000e+01 -5.15472e-01 -4.78790e-01 -5.52154e-01 -6.26357e-01 -5.56969e-01 -6.95744e-01
2.73600e+04 6.80000e+01 -5.15472e-01 -4.78790e-01 -5.52154e-01 -6.25249e-01 -5.56229e-01 -6.94269e-01
2.75200e+04 6.80000e+01 -5.15472e-01 -4.78790e-01 -5.52154e-01 -6.24169e-01 -5.55514e-01 -6.92824e-01
2.76800e+04 6.90000e+01 -5.32614e-01 -4.50623e-01 -6.14606e-01 -6.23117e-01 -5.54824e-01 -6.91410e-01
2.78400e+04 6.90000e+01 -5.32614e-01 -4.50623e-01 -6.14606e-01 -6.22094e-01 -5.54159e-01 -6.90030e-01
2.80000e+04 7.00000e+01 -6.47733e-01 -6.03417e-01 -6.92049e-01 -6.21100e-01 -5.53517e-01 -6.88683e-01
2.81600e+04 7.00000e+01 -6.47733e-01 -6.03417e-01 -6.92049e-01 -6.20136e-01 -5.52900e-01 -6.87372e-01
2.83200e+04 7.00000e+01 -6.47733e-01 -6.03417e-01 -6.92049e-01 -6.19200e-01 -5.52305e-01 -6.86095e-01
2.84800e+04 7.10000e+01 -5.09679e-01 -4.55341e-01 -5.64017e-01 -6.18291e-01 -5.51730e-01 -6.84851e-01
2.86400e+04 7.10000e+01 -5.09679e-01 -4.55341e-01 -5.64017e-01 -6.17406e-01 -5.51175e-01 -6.83638e-01
2.88000e+04 7.20000e+01 -5.67194e-01 -5.05238e-01 -6.29150e-01 -6.16544e-01 -5.50638e-01 -6.82450e-01
2.89600e+04 7.20000e+01 -5.67194e-01 -5.05238e-01 -6.29150e-01 -6.15700e-01 -5.50116e-01 -6.81285e-01
2.91200e+04 7.20000e+01 -5.67194e-01 -5.05238e-01 -6.29150e-01 -6.14871e-01 -5.49608e-01 -6.80135e-01
2.92800e+04 7.30000e+01 -5.22581e-01 -5.17658e-01 -5.27504e-01 -6.14052e-01 -5.49110e-01 -6.78995e-01
2.94400e+04 7.30000e+01 -5.22581e-01 -5.17658e-01 -5.27504e-01 -6.13238e-01 -5.48620e-01 -6.77856e-01
2.96000e+04 7.40000e+01 -5.58402e-01 -5.41286e-01 -5.75519e-01 -6.12423e-01 -5.48136e-01 -6.76711e-01
2.97600e+04 7.40000e+01 -5.58402e-01 -5.41286e-01 -5.75519e-01 -6.11603e-01 -5.47654e-01 -6.75552e-01
2.99200e+04 7.40000e+01 -5.58402e-01 -5.41286e-01 -5.75519e-01 -6.10770e-01 -5.47172e-01 -6.74368e-01
3.00800e+04 7.50000e+01 -5.79165e-01 -5.71957e-01 -5.86373e-01 -6.09919e-01 -5.46687e-01 -6.73152e-01
3.02400e+04 7.50000e+01 -5.79165e-01 -5.71957e-01 -5.86373e-01 -6.09046e-01 -5.46196e-01 -6.71896e-01
3.04000e+04 7.60000e+01 -6.36725e-01 -5.86456e-01 -6.86994e-01 -6.08145e-01 -5.45700e-01 -6.70590e-01
3.05600e+04 7.60000e+01 -6.36725e-01 -5.86456e-01 -6.86994e-01 -6.07211e-01 -5.45194e-01 -6.69227e-01
3.07200e+04 7.60000e+01 -6.36725e-01 -5.86456e-01 -6.86994e-01 -6.06241e-01 -5.44679e-01 -6.67802e-01
3.08800e+04 7.70000e+01 -6.05923e-01 -5.55818e-01 -6.56028e-01 -6.05231e-01 -5.44154e-01 -6.66307e-01
3.10400e+04 7.70000e+01 -6.05923e-01 -5.55818e-01 -6.56028e-01 -6.04179e-01 -5.43619e-01 -6.64739e-01
3.12000e+04 7.80000e+01 -5.47442e-01 -5.04141e-01 -5.90743e-01 -6.03083e-01 -5.43074e-01 -6.63092e-01
3.13600e+04 7.80000e+01 -5.47442e-01 -5.04141e-01 -5.90743e-01 -6.01943e-01 -5.42521e-01 -6.61366e-01
3.15200e+04 7.80000e+01 -5.47442e-01 -5.04141e-01 -5.90743e-01 -6.00759e-01 -5.41961e-01 -6.59557e-01
3.16800e+04 7.90000e+01 -5.94668e-01 -5.02323e-01 -6.87013e-01 -5.99532e-01 -5.41396e-01 -6.57667e-01
3.18400e+04 7.90000e+01 -5.94668e-01 -5.02323e-01 -6.87013e-01 -5.98262e-01 -5.40827e-01 -6.55697e-01
3.20000e+04 8.00000e+01 -5.41271e-01 -4.81369e-01 -6.01173e-01 -5.96954e-01 -5.40259e-01 -6.53648e-01
3.21600e+04 8.00000e+01 -5.41271e-01 -4.81369e-01 -6.01173e-01 -5.95609e-01 -5.39694e-01 -6.51525e-01
3.23200e+04 8.00000e+01 -5.41271e-01 -4.81369e-01 -6.01173e-01 -5.94233e-01 -5.39135e-01 -6.49332e-01
3.24800e+04 8.10000e+01 -5.27059e-01 -5.13822e-01 -5.40295e-01 -5.92830e-01 -5.38586e-01 -6.47074e-01
3.26400e+04 8.10000e+01 -5.27059e-01 -5.13822e-01 -5.40295e-01 -5.91404e-01 -5.38050e-01 -6.44759e-01
3.28000e+04 8.20000e+01 -5.39535e-01 -5.12403e-01 -5.66666e-01 -5.89963e-01 -5.37533e-01 -6.42393e-01
3.29600e+04 8.20000e+01 -5.39535e-01 -5.12403e-01 -5.66666e-01 -5.88512e-01 -5.37039e-01 -6.39985e-01
3.31200e+04 8.20000e+01 -5.39535e-01 -5.12403e-01 -5.66666e-01 -5.87057e-01 -5.36571e-01 -6.37544e-01
3.32800e+04 8.30000e+01 -5.02968e-01 -4.57000e-01 -5.48935e-01 -5.85606e-01 -5.36135e-01 -6.35078e-01
3.34400e+04 8.30000e+01 -5.02968e-01 -4.57000e-01 -5.48935e-01 -5.84166e-01 -5.35734e-01 -6.32597e-01
3.36000e+04 8.40000e+01 -5.35136e-01 -5.18763e-01 -5.51509e-01 -5.82743e-01 -5.35374e-01 -6.30112e-01
3.37600e+04 8.40000e+01 -5.35136e-01 -5.18763e-01 -5.51509e-01 -5.81344e-01 -5.35058e-01 -6.27630e-01
3.39200e+04 8.40000e+01 -5.35136e-01 -5.18763e-01 -5.51509e-01 -5.79976e-01 -5.34791e-01 -6.25162e-01
3.40800e+04 8.50000e+01 -5.05041e-01 -4.36450e-01 -5.73631e-01 -5.78647e-01 -5.34577e-01 -6.22716e-01
3.42400e+04 8.50000e+01 -5.05041e-01 -4.36450e-01 -5.73631e-01 -5.77360e-01 -5.34419e-01 -6.20302e-01
3.44000e+04 8.60000e+01 -5.22230e-01 -5.01746e-01 -5.42714e-01 -5.76124e-01 -5.34321e-01 -6.17926e-01
3.45600e+04 8.60000e+01 -5.22230e-01 -5.01746e-01 -5.42714e-01 -5.74940e-01 -5.34285e-01 -6.15596e-01
3.47200e+04 8.60000e+01 -5.22230e-01 -5.01746e-01 -5.42714e-01 -5.73815e-01 -5.34312e-01 -6.13318e-01
3.48800e+04 8.70000e+01 -5.53662e-01 -5.19232e-01 -5.88091e-01 -5.72750e-01 -5.34405e-01 -6.11095e-01
3.50400e+04 8.70000e+01 -5.53662e-01 -5.19232e-01 -5.88091e-01 -5.71749e-01 -5.34565e-01 -6.08934e-01
3.52000e+04 8.80000e+01 -5.69716e-01 -5.28753e-01 -6.10678e-01 -5.70813e-01 -5.34790e-01 -6.06836e-01
3.53600e+04 8.80000e+01 -5.69716e-01 -5.28753e-01 -6.10678e-01 -5.69942e-01 -5.35080e-01 -6.04804e-01
3.55200e+04 8.80000e+01 -5.69716e-01 -5.28753e-01 -6.10678e-01 -5.69136e-01 -5.35433e-01 -6.02840e-01
3.56800e+04 8.90000e+01 -5.71453e-01 -5.00126e-01 -6.42780e-01 -5.68393e-01 -5.35845e-01 -6.00942e-01
3.58400e+04 8.90000e+01 -5.71453e-01 -5.00126e-01 -6.42780e-01 -5.67711e-01 -5.36312e-01 -5.99110e-01
3.60000e+04 9.00000e+01 -5.34936e-01 -4.85498e-01 -5.84374e-01 -5.67087e-01 -5.36830e-01 -5.97344e-01
3.61600e+04 9.00000e+01 -5.34936e-01 -4.85498e-01 -5.84374e-01 -5.66518e-01 -5.37393e-01 -5.95642e-01
3.63200e+04 9.00000e+01 -5.34936e-01 -4.85498e-01 -5.84374e-01 -5.65997e-01 -5.37994e-01 -5.94000e-01
3.64800e+04 9.10000e+01 -6.63600e-01 -5.60832e-01 -7.66368e-01 -5.65521e-01 -5.38626e-01 -5.92416e-01
3.66400e+04 9.10000e+01 -6.63600e-01 -5.60832e-01 -7.66368e-01 -5.65084e-01 -5.39281e-01 -5.90888e-01
3.68000e+04 9.20000e+01 -6.70119e-01 -5.78148e-01 -7.62090e-01 -5.64681e-01 -5.39950e-01 -5.89411e-01
3.69600e+04 9.20000e+01 -6.70119e-01 -5.78148e-01 -7.62090e-01 -5.64304e-01 -5.40624e-01 -5.87984e-01
3.71200e+04 9.20000e+01 -6.70119e-01 -5.78148e-01 -7.62090e-01 -5.63950e-01 -5.41296e-01 -5.86604e-01
3.72800e+04 9.30000e+01 -6.58718e-01 -5.03066e-01 -8.14369e-01 -5.63610e-01 -5.41953e-01 -5.85267e-01
3.74400e+04 9.30000e+01 -6.58718e-01 -5.03066e-01 -8.14369e-01 -5.63281e-01 -5.42589e-01 -5.83974e-01
3.76000e+04 9.40000e+01 -6.34942e-01 -5.81729e-01 -6.88155e-01 -5.62957e-01 -5.43191e-01 -5.82723e-01
3.77600e+04 9.40000e+01 -6.34942e-01 -5.81729e-01 -6.88155e-01 -5.62633e-01 -5.43752e-01 -5.81514e-01
3.79200e+04 9.40000e+01 -6.34942e-01 -5.81729e-01 -6.88155e-01 -5.62306e-01 -5.44262e-01 -5.80350e-01
3.80800e+04 9.50000e+01 -6.28089e-01 -5.28944e-01 -7.27233e-01 -5.61971e-01 -5.44713e-01 -5.79230e-01
3.82400e+04 9.50000e+01 -6.28089e-01 -5.28944e-01 -7.27233e-01 -5.61627e-01 -5.45096e-01 -5.78158e-01
3.84000e+04 9.60000e+01 -6.64343e-01 -5.78962e-01 -7.49724e-01 -5.61271e-01 -5.45405e-01 -5.77138e-01
3.85600e+04 9.60000e+01 -6.64343e-01 -5.78962e-01 -7.49724e-01 -5.60904e-01 -5.45632e-01 -5.76175e-01
3.87200e+04 9.60000e+01 -6.64343e-01 -5.78962e-01 -7.49724e-01 -5.60524e-01 -5.45776e-01 -5.75273e-01
3.88800e+04 9.70000e+01 -6.19689e-01 -5.22038e-01 -7.17340e-01 -5.60135e-01 -5.45831e-01 -5.74439e-01
3.90400e+04 9.70000e+01 -6.19689e-01 -5.22038e-01 -7.17340e-01 -5.59736e-01 -5.45797e-01 -5.73676e-01
3.92000e+04 9.80000e+01 -5.82678e-01 -5.59862e-01 -6.05494e-01 -5.59333e-01 -5.45675e-01 -5.72991e-01
3.93600e+04 9.80000e+01 -5.82678e-01 -5.59862e-01 -6.05494e-01 -5.58929e-01 -5.45469e-01 -5.72389e-01
3.95200e+04 9.80000e+01 -5.82678e-01 -5.59862e-01 -6.05494e-01 -5.58529e-01 -5.45185e-01 -5.71874e-01
3.96800e+04 9.90000e+01 -5.38350e-01 -4.87237e-01 -5.89463e-01 -5.58140e-01 -5.44830e-01 -5.71451e-01
3.98400e+04 9.90000e+01 -5.38350e-01 -4.87237e-01 -5.89463e-01 -5.57768e-01 -5.44412e-01 -5.71125e-01
4.00000e+04 1.00000e+02 -6.43931e-01 -5.65674e-01 -7.22188e-01 -5.57421e-01 -5.43942e-01 -5.70899e-01
4.01600e+04 1.00000e+02 -6.43931e-01 -5.65674e-01 -7.22188e-01 -5.57105e-01 -5.43430e-01 -5.70780e-01
4.03200e+04 1.00000e+02 -6.43931e-01 -5.65674e-01 -7.22188e-01 -5.56829e-01 -5.42888e-01 -5.70769e-01
4.04800e+04 1.01000e+02 -5.74447e-01 -5.26190e-01 -6.22705e-01 -5.56601e-01 -5.42327e-01 -5.70875e-01
4.06400e+04 1.01000e+02 -5.74447e-01 -5.26190e-01 -6.22705e-01 -5.56429e-01 -5.41758e-01 -5.71099e-01
4.08000e+04 1.02000e+02 -6.15179e-01 -5.47631e-01 -6.82726e-01 -5.56321e-01 -5.41191e-01 -5.71450e-01
4.09600e+04 1.02000e+02 -6.15179e-01 -5.47631e-01 -6.82726e-01 -5.56283e-01 -5.40636e-01 -5.71930e-01
4.11200e+04 1.02000e+02 -6.15179e-01 -5.47631e-01 -6.82726e-01 -5.56323e-01 -5.40102e-01 -5.72545e-01
4.12800e+04 1.03000e+02 -5.72053e-01 -4.63745e-01 -6.80361e-01 -5.56448e-01 -5.39598e-01 -5.73298e-01
4.14400e+04 1.03000e+02 -5.72053e-01 -4.63745e-01 -6.80361e-01 -5.56660e-01 -5.39129e-01 -5.74191e-01
4.16000e+04 1.04000e+02 -5.54988e-01 -5.18886e-01 -5.91090e-01 -5.56966e-01 -5.38703e-01 -5.75228e-01
4.17600e+04 1.04000e+02 -5.54988e-01 -5.18886e-01 -5.91090e-01 -5.57367e-01 -5.38326e-01 -5.76408e-01
4.19200e+04 1.04000e+02 -5.54988e-01 -5.18886e-01 -5.91090e-01 -5.57866e-01 -5.38001e-01 -5.77731e-01
4.20800e+04 1.05000e+02 -5.29340e-01 -4.68509e-01 -5.90172e-01 -5.58463e-01 -5.37735e-01 -5.79191e-01
4.22400e+04 1.05000e+02 -5.29340e-01 -4.68509e-01 -5.90172e-01 -5.59156e-01 -5.37527e-01 -5.80786e-01
4.24000e+04 1.06000e+02 -5.46024e-01 -5.33457e-01 -5.58591e-01 -5.59946e-01 -5.37382e-01 -5.82509e-01
4.25600e+04 1.06000e+02 -5.46024e-01 -5.33457e-01 -5.58591e-01 -5.60827e-01 -5.37301e-01 -5.84353e-01
4.27200e+04 1.06000e+02 -5.46024e-01 -5.33457e-01 -5.58591e-01 -5.61796e-01 -5.37284e-01 -5.86308e-01
4.28800e+04 1.07000e+02 -5.66572e-01 -5.20664e-01 -6.12481e-01 -5.62847e-01 -5.37330e-01 -5.88364e-01
4.30400e+04 1.07000e+02 -5.66572e-01 -5.20664e-01 -6.12481e-01 -5.63974e-01 -5.37440e-01 -5.90509e-01
4.32000e+04 1.08000e+02 -6.06491e-01 -5.43625e-01 -6.69357e-01 -5.65171e-01 -5.37611e-01 -5.92730e-01
4.33600e+04 1.08000e+02 -6.06491e-01 -5.43625e-01 -6.69357e-01 -5.66429e-01 -5.37842e-01 -5.95015e-01
4.35200e+04 1.08000e+02 -6.06491e-01 -5.43625e-01 -6.69357e-01 -5.67739e-01 -5.38128e-01 -5.97350e-01
4.36800e+04 1.09000e+02 -5.53943e-01 -5.35507e-01 -5.72378e-01 -5.69093e-01 -5.38467e-01 -5.99718e-01
4.38400e+04 1.09000e+02 -5.53943e-01 -5.35507e-01 -5.72378e-01 -5.70482e-01 -5.38855e-01 -6.02108e-01
4.40000e+04 1.10000e+02 -6.29957e-01 -5.78342e-01 -6.81572e-01 -5.71895e-01 -5.39285e-01 -6.04505e-01
4.41600e+04 1.10000e+02 -6.29957e-01 -5.78342e-01 -6.81572e-01 -5.73323e-01 -5.39754e-01 -6.06892e-01
4.43200e+04 1.10000e+02 -6.29957e-01 -5.78342e-01 -6.81572e-01 -5.74756e-01 -5.40255e-01 -6.09257e-01
4.44800e+04 1.11000e+02 -6.02238e-01 -5.36774e-01 -6.67702e-01 -5.76184e-01 -5.40784e-01 -6.11585e-01
4.46400e+04 1.11000e+02 -6.02238e-01 -5.36774e-01 -6.67702e-01 -5.77598e-01 -5.41332e-01 -6.13864e-01
4.48000e+04 1.12000e+02 -5.69590e-01 -4.68755e-01 -6.70425e-01 -5.78987e-01 -5.41893e-01 -6.16081e-01
4.49600e+04 1.12000e+02 -5.69590e-01 -4.68755e-01 -6.70425e-01 -5.80343e-01 -5.42463e-01 -6.18223e-01
4.51200e+04 1.12000e+02 -5.69590e-01 -4.68755e-01 -6.70425e-01 -5.81657e-01 -5.43034e-01 -6.20281e-01
4.52800e+04 1.13000e+02 -6.29225e-01 -5.48086e-01 -7.10363e-01 -5.82920e-01 -5.43600e-01 -6.22241e-01
4.54400e+04 1.13000e+02 -6.29225e-01 -5.48086e-01 -7.10363e-01 -5.84126e-01 -5.44156e-01 -6.24096e-01
4.56000e+04 1.14000e+02 -6.26324e-01 -4.77103e-01 -7.75545e-01 -5.85266e-01 -5.44696e-01 -6.25837e-01
4.57600e+04 1.14000e+02 -6.26324e-01 -4.77103e-01 -7.75545e-01 -5.86336e-01 -5.45217e-01 -6.27455e-01
4.59200e+04 1.14000e+02 -6.26324e-01 -4.77103e-01 -7.75545e-01 -5.87330e-01 -5.45717e-01 -6.28943e-01
4.60800e+04 1.15000e+02 -5.37593e-01 -4.48103e-01 -6.27084e-01 -5.88243e-01 -5.46190e-01 -6.30297e-01
4.62400e+04 1.15000e+02 -5.37593e-01 -4.48103e-01 -6.27084e-01 -5.89073e-01 -5.46637e-01 -6.31510e-01
4.64000e+04 1.16000e+02 -6.32587e-01 -4.83651e-01 -7.81522e-01 -5.89817e-01 -5.47056e-01 -6.32578e-01
4.65600e+04 1.16000e+02 -6.32587e-01 -4.83651e-01 -7.81522e-01 -5.90475e-01 -5.47449e-01 -6.33500e-01
4.67200e+04 1.16000e+02 -6.32587e-01 -4.83651e-01 -7.81522e-01 -5.91045e-01 -5.47817e-01 -6.34273e-01
4.68800e+04 1.17000e+02 -5.59085e-01 -4.92972e-01 -6.25197e-01 -5.91528e-01 -5.48163e-01 -6.34894e-01
4.70400e+04 1.17000e+02 -5.59085e-01 -4.92972e-01 -6.25197e-01 -5.91927e-01 -5.48490e-01 -6.35364e-01
4.72000e+04 1.18000e+02 -5.93168e-01 -5.12303e-01 -6.74034e-01 -5.92244e-01 -5.48804e-01 -6.35684e-01
4.73600e+04 1.18000e+02 -5.93168e-01 -5.12303e-01 -6.74034e-01 -5.92482e-01 -5.49111e-01 -6.35853e-01
4.75200e+04 1.18000e+02 -5.93168e-01 -5.12303e-01 -6.74034e-01 -5.92646e-01 -5.49416e-01 -6.35875e-01
4.76800e+04 1.19000e+02 -6.04376e-01 -5.58956e-01 -6.49796e-01 -5.92739e-01 -5.49729e-01 -6.35750e-01
4.78400e+04 1.19000e+02 -6.04376e-01 -5.58956e-01 -6.49796e-01 -5.92769e-01 -5.50056e-01 -6.35482e-01
4.80000e+04 1.20000e+02 -5.96883e-01 -5.48984e-01 -6.44782e-01 -5.92740e-01 -5.50406e-01 -6.35075e-01
4.81600e+04 1.20000e+02 -5.96883e-01 -5.48984e-01 -6.44782e-01 -5.92659e-01 -5.50789e-01 -6.34529e-01
4.83200e+04 1.20000e+02 -5.96883e-01 -5.48984e-01 -6.44782e-01 -5.92532e-01 -5.51213e-01 -6.33851e-01
4.84800e+04 1.21000e+02 -5.81744e-01 -4.98892e-01 -6.64596e-01 -5.92366e-01 -5.51688e-01 -6.33044e-01
4.86400e+04 1.21000e+02 -5.81744e-01 -4.98892e-01 -6.64596e-01 -5.92166e-01 -5.52223e-01 -6.32110e-01
4.88000e+04 1.22000e+02 -5.63486e-01 -5.14649e-01 -6.12323e-01 -5.91941e-01 -5.52825e-01 -6.31057e-01
4.89600e+04 1.22000e+02 -5.63486e-01 -5.14649e-01 -6.12323e-01 -5.91695e-01 -5.53503e-01 -6.29886e-01
4.91200e+04 1.22000e+02 -5.63486e-01 -5.14649e-01 -6.12323e-01 -5.91434e-01 -5.54263e-01 -6.28605e-01
4.92800e+04 1.23000e+02 -5.37033e-01 -4.81397e-01 -5.92669e-01 -5.91164e-01 -5.55110e-01 -6.27219e-01
4.94400e+04 1.23000e+02 -5.37033e-01 -4.81397e-01 -5.92669e-01 -5.90891e-01 -5.56049e-01 -6.25733e-01
4.96000e+04 1.24000e+02 -5.54818e-01 -5.08879e-01 -6.00757e-01 -5.90618e-01 -5.57080e-01 -6.24157e-01
4.97600e+04 1.24000e+02 -5.54818e-01 -5.08879e-01 -6.00757e-01 -5.90351e-01 -5.58205e-01 -6.22497e-01
4.99200e+04 1.24000e+02 -5.54818e-01 -5.08879e-01 -6.00757e-01 -5.90092e-01 -5.59420e-01 -6.20764e-01
5.00800e+04 1.25000e+02 -5.74649e-01 -5.42704e-01 -6.06594e-01 -5.89845e-01 -5.60720e-01 -6.18970e-01
5.02400e+04 1.25000e+02 -5.74649e-01 -5.42704e-01 -6.06594e-01 -5.89614e-01 -5.62097e-01 -6.17130e-01
5.04000e+04 1.26000e+02 -5.52059e-01 -4.90907e-01 -6.13211e-01 -5.89399e-01 -5.63538e-01 -6.15260e-01
5.05600e+04 1.26000e+02 -5.52059e-01 -4.90907e-01 -6.13211e-01 -5.89202e-01 -5.65025e-01 -6.13380e-01
5.07200e+04 1.26000e+02 -5.52059e-01 -4.90907e-01 -6.13211e-01 -5.89025e-01 -5.66534e-01 -6.11517e-01
5.08800e+04 1.27000e+02 -5.39826e-01 -4.84386e-01 -5.95267e-01 -5.88869e-01 -5.68036e-01 -6.09702e-01
5.10400e+04 1.27000e+02 -5.39826e-01 -4.84386e-01 -5.95267e-01 -5.88734e-01 -5.69492e-01 -6.07976e-01
5.12000e+04 1.28000e+02 -5.92902e-01 -5.65990e-01 -6.19814e-01 -5.88618e-01 -5.70852e-01 -6.06384e-01
5.13600e+04 1.28000e+02 -5.92902e-01 -5.65990e-01 -6.19814e-01 -5.88523e-01 -5.72058e-01 -6.04988e-01
5.15200e+04 1.28000e+02 -5.92902e-01 -5.65990e-01 -6.19814e-01 -5.88445e-01 -5.73036e-01 -6.03854e-01
5.16800e+04 1.29000e+02 -5.57882e-01 -5.22278e-01 -5.93486e-01 -5.88384e-01 -5.73718e-01 -6.03051e-01
5.18400e+04 1.29000e+02 -5.57882e-01 -5.22278e-01 -5.93486e-01 -5.88338e-01 -5.74041e-01 -6.02635e-01
5.20000e+04 1.30000e+02 -6.33778e-01 -6.11996e-01 -6.55560e-01 -5.88304e-01 -5.73974e-01 -6.02634e-01
5.21600e+04 1.30000e+02 -6.33778e-01 -6.11996e-01 -6.55560e-01 -5.88280e-01 -5.73524e-01 -6.03037e-01
5.23200e+04 1.30000e+02 -6.33778e-01 -6.11996e-01 -6.55560e-01 -5.88263e-01 -5.72735e-01 -6.03791e-01
5.24800e+04 1.31000e+02 -5.60296e-01 -5.09915e-01 -6.10677e-01 -5.88250e-01 -5.71673e-01 -6.04827e-01
5.26400e+04 1.31000e+02 -5.60296e-01 -5.09915e-01 -6.10677e-01 -5.88237e-01 -5.70407e-01 -6.06067e-01
5.28000e+04 1.32000e+02 -5.17754e-01 -4.59979e-01 -5.75528e-01 -5.88221e-01 -5.69001e-01 -6.07441e-01
5.29600e+04 1.32000e+02 -5.17754e-01 -4.59979e-01 -5.75528e-01 -5.88199e-01 -5.67508e-01 -6.08890e-01
5.31200e+04 1.32000e+02 -5.17754e-01 -4.59979e-01 -5.75528e-01 -5.88168e-01 -5.65968e-01 -6.10367e-01
5.32800e+04 1.33000e+02 -5.53427e-01 -4.79816e-01 -6.27038e-01 -5.88123e-01 -5.64414e-01 -6.11832e-01
5.34400e+04 1.33000e+02 -5.53427e-01 -4.79816e-01 -6.27038e-01 -5.88063e-01 -5.62870e-01 -6.13256e-01
5.36000e+04 1.34000e+02 -5.72517e-01 -5.18056e-01 -6.26978e-01 -5.87984e-01 -5.61354e-01 -6.14614e-01
5.37600e+04 1.34000e+02 -5.72517e-01 -5.18056e-01 -6.26978e-01 -5.87884e-01 -5.59879e-01 -6.15889e-01
5.39200e+04 1.34000e+02 -5.72517e-01 -5.18056e-01 -6.26978e-01 -5.87761e-01 -5.58457e-01 -6.17065e-01
5.40800e+04 1.35000e+02 -5.60702e-01 -4.93815e-01 -6.27589e-01 -5.87613e-01 -5.57096e-01 -6.18131e-01
5.42400e+04 1.35000e+02 -5.60702e-01 -4.93815e-01 -6.27589e-01 -5.87440e-01 -5.55801e-01 -6.19078e-01
5.44000e+04 1.36000e+02 -5.27157e-01 -4.91470e-01 -5.62843e-01 -5.87239e-01 -5.54578e-01 -6.19900e-01
5.45600e+04 1.36000e+02 -5.27157e-01 -4.91470e-01 -5.62843e-01 -5.87010e-01 -5.53428e-01 -6.20593e-01
5.47200e+04 1.36000e+02 -5.27157e-01 -4.91470e-01 -5.62843e-01 -5.86755e-01 -5.52355e-01 -6.21155e-01
5.48800e+04 1.37000e+02 -6.00012e-01 -5.72723e-01 -6.27301e-01 -5.86471e-01 -5.51360e-01 -6.21582e-01
5.50400e+04 1.37000e+02 -6.00012e-01 -5.72723e-01 -6.27301e-01 -5.86163e-01 -5.50447e-01 -6.21878e-01
5.52000e+04 1.38000e+02 -6.51076e-01 -6.01810e-01 -7.00343e-01 -5.85829e-01 -5.49615e-01 -6.22042e-01
5.53600e+04 1.38000e+02 -6.51076e-01 -6.01810e-01 -7.00343e-01 -5.85470e-01 -5.48865e-01 -6.22075e-01
5.55200e+04 1.38000e+02 -6.51076e-01 -6.01810e-01 -7.00343e-01 -5.85089e-01 -5.48197e-01 -6.21982e-01
5.56800e+04 1.39000e+02 -6.10829e-01 -5.21972e-01 -6.99685e-01 -5.84688e-01 -5.47611e-01 -6.21764e-01
5.58400e+04 1.39000e+02 -6.10829e-01 -5.21972e-01 -6.99685e-01 -5.84267e-01 -5.47109e-01 -6.21424e-01
5.60000e+04 1.40000e+02 -5.76168e-01 -5.29362e-01 -6.22975e-01 -5.83829e-01 -5.46690e-01 -6.20968e-01
5.61600e+04 1.40000e+02 -5.76168e-01 -5.29362e-01 -6.22975e-01 -5.83374e-01 -5.46352e-01 -6.20397e-01
5.63200e+04 1.40000e+02 -5.76168e-01 -5.29362e-01 -6.22975e-01 -5.82906e-01 -5.46096e-01 -6.19717e-01
5.64800e+04 1.41000e+02 -6.16262e-01 -5.78274e-01 -6.54250e-01 -5.82426e-01 -5.45921e-01 -6.18931e-01
5.66400e+04 1.41000e+02 -6.16262e-01 -5.78274e-01 -6.54250e-01 -5.81935e-01 -5.45826e-01 -6.18044e-01
5.68000e+04 1.42000e+02 -5.19502e-01 -4.56622e-01 -5.82382e-01 -5.81435e-01 -5.45810e-01 -6.17061e-01
5.69600e+04 1.42000e+02 -5.19502e-01 -4.56622e-01 -5.82382e-01 -5.80928e-01 -5.45871e-01 -6.15985e-01
5.71200e+04 1.42000e+02 -5.19502e-01 -4.56622e-01 -5.82382e-01 -5.80416e-01 -5.46009e-01 -6.14822e-01
5.72800e+04 1.43000e+02 -6.31411e-01 -5.44025e-01 -7.18797e-01 -5.79899e-01 -5.46221e-01 -6.13577e-01
5.74400e+04 1.43000e+02 -6.31411e-01 -5.44025e-01 -7.18797e-01 -5.79381e-01 -5.46506e-01 -6.12256e-01
5.76000e+04 1.44000e+02 -6.15445e-01 -5.62645e-01 -6.68245e-01 -5.78863e-01 -5.46860e-01 -6.10865e-01
5.77600e+04 1.44000e+02 -6.15445e-01 -5.62645e-01 -6.68245e-01 -5.78347e-01 -5.47282e-01 -6.09412e-01
5.79200e+04 1.44000e+02 -6.15445e-01 -5.62645e-01 -6.68245e-01 -5.77836e-01 -5.47769e-01 -6.07903e-01
5.80800e+04 1.45000e+02 -5.70234e-01 -4.83485e-01 -6.56982e-01 -5.77332e-01 -5.48317e-01 -6.06347e-01
5.82400e+04 1.45000e+02 -5.70234e-01 -4.83485e-01 -6.56982e-01 -5.76838e-01 -5.48923e-01 -6.04754e-01
5.84000e+04 1.46000e+02 -5.35385e-01 -4.96525e-01 -5.74244e-01 -5.76358e-01 -5.49584e-01 -6.03132e-01
5.85600e+04 1.46000e+02 -5.35385e-01 -4.96525e-01 -5.74244e-01 -5.75892e-01 -5.50294e-01 -6.01491e-01
5.87200e+04 1.46000e+02 -5.35385e-01 -4.96525e-01 -5.74244e-01 -5.75447e-01 -5.51050e-01 -5.99843e-01
5.88800e+04 1.47000e+02 -6.72331e-01 -6.36700e-01 -7.07961e-01 -5.75023e-01 -5.51847e-01 -5.98199e-01
5.90400e+04 1.47000e+02 -6.72331e-01 -6.36700e-01 -7.07961e-01 -5.74624e-01 -5.52678e-01 -5.96570e-01
5.92000e+04 1.48000e+02 -6.61206e-01 -6.26316e-01 -6.96095e-01 -5.74253e-01 -5.53539e-01 -5.94966e-01
5.93600e+04 1.48000e+02 -6.61206e-01 -6.26316e-01 -6.96095e-01 -5.73912e-01 -5.54424e-01 -5.93399e-01
5.95200e+04 1.48000e+02 -6.61206e-01 -6.26316e-01 -6.96095e-01 -5.73604e-01 -5.55328e-01 -5.91880e-01
5.96800e+04 1.49000e+02 -6.31640e-01 -5.31140e-01 -7.32140e-01 -5.73331e-01 -5.56242e-01 -5.90421e-01
5.98400e+04 1.49000e+02 -6.31640e-01 -5.31140e-01 -7.32140e-01 -5.73096e-01 -5.57164e-01 -5.89029e-01
6.00000e+04 1.50000e+02 -6.71880e-01 -6.44788e-01 -6.98972e-01 -5.72900e-01 -5.58085e-01 -5.87715e-01
6.01600e+04 1.50000e+02 -6.71880e-01 -6.44788e-01 -6.98972e-01 -5.72744e-01 -5.58998e-01 -5.86490e-01
6.03200e+04 1.50000e+02 -6.71880e-01 -6.44788e-01 -6.98972e-01 -5.72629e-01 -5.59900e-01 -5.85358e-01
6.04800e+04 1.51000e+02 -6.87026e-01 -5.56852e-01 -8.17199e-01 -5.72556e-01 -5.60782e-01 -5.84330e-01
6.06400e+04 1.51000e+02 -6.87026e-01 -5.56852e-01 -8.17199e-01 -5.72525e-01 -5.61641e-01 -5.83409e-01
6.08000e+04 1.52000e+02 -6.69198e-01 -5.75985e-01 -7.62411e-01 -5.72536e-01 -5.62470e-01 -5.82602e-01
6.09600e+04 1.52000e+02 -6.69198e-01 -5.75985e-01 -7.62411e-01 -5.72589e-01 -5.63267e-01 -5.81910e-01
6.11200e+04 1.52000e+02 -6.69198e-01 -5.75985e-01 -7.62411e-01 -5.72683e-01 -5.64027e-01 -5.81339e-01
6.12800e+04 1.53000e+02 -7.19186e-01 -4.75938e-01 -9.62433e-01 -5.72818e-01 -5.64750e-01 -5.80886e-01
6.14400e+04 1.53000e+02 -7.19186e-01 -4.75938e-01 -9.62433e-01 -5.72992e-01 -5.65434e-01 -5.80550e-01
6.16000e+04 1.54000e+02 -7.02665e-01 -6.19932e-01 -7.85398e-01 -5.73207e-01 -5.66083e-01 -5.80330e-01
6.17600e+04 1.54000e+02 -7.02665e-01 -6.19932e-01 -7.85398e-01 -5.73460e-01 -5.66700e-01 -5.80219e-01
6.19200e+04 1.54000e+02 -7.02665e-01 -6.19932e-01 -7.85398e-01 -5.73751e-01 -5.67290e-01 -5.80211e-01
6.20800e+04 1.55000e+02 -6.58727e-01 -5.24237e-01 -7.93217e-01 -5.74080e-01 -5.67862e-01 -5.80298e-01
6.22400e+04 1.55000e+02 -6.58727e-01 -5.24237e-01 -7.93217e-01 -5.74447e-01 -5.68421e-01 -5.80473e-01
6.24000e+04 1.56000e+02 -6.05725e-01 -5.00684e-01 -7.10765e-01 -5.74852e-01 -5.68978e-01 -5.80727e-01
6.25600e+04 1.56000e+02 -6.05725e-01 -5.00684e-01 -7.10765e-01 -5.75297e-01 -5.69541e-01 -5.81052e-01
6.27200e+04 1.56000e+02 -6.05725e-01 -5.00684e-01 -7.10765e-01 -5.75781e-01 -5.70118e-01 -5.81444e-01
6.28800e+04 1.57000e+02 -6.24707e-01 -5.44720e-01 -7.04694e-01 -5.76306e-01 -5.70716e-01 -5.81896e-01
6.30400e+04 1.57000e+02 -6.24707e-01 -5.44720e-01 -7.04694e-01 -5.76874e-01 -5.71342e-01 -5.82405e-01
6.32000e+04 1.58000e+02 -5.03125e-01 -4.69035e-01 -5.37216e-01 -5.77486e-01 -5.72003e-01 -5.82968e-01
6.33600e+04 1.58000e+02 -5.03125e-01 -4.69035e-01 -5.37216e-01 -5.78145e-01 -5.72705e-01 -5.83585e-01
6.35200e+04 1.58000e+02 -5.03125e-01 -4.69035e-01 -5.37216e-01 -5.78853e-01 -5.73453e-01 -5.84253e-01
6.36800e+04 1.59000e+02 -5.46839e-01 -5.08621e-01 -5.85057e-01 -5.79613e-01 -5.74253e-01 -5.84974e-01
6.38400e+04 1.59000e+02 -5.46839e-01 -5.08621e-01 -5.85057e-01 -5.80428e-01 -5.75107e-01 -5.85749e-01
6.40000e+04 1.60000e+02 -5.28416e-01 -4.90857e-01 -5.65974e-01 -5.81299e-01 -5.76016e-01 -5.86581e-01
6.41600e+04 1.60000e+02 -5.28416e-01 -4.90857e-01 -5.65974e-01 -5.82230e-01 -5.76984e-01 -5.87476e-01
6.43200e+04 1.60000e+02 -5.28416e-01 -4.90857e-01 -5.65974e-01 -5.83222e-01 -5.78003e-01 -5.88442e-01
6.44800e+04 1.61000e+02 -5.18983e-01 -4.59791e-01 -5.78176e-01 -5.84278e-01 -5.79066e-01 -5.89490e-01
6.46400e+04 1.61000e+02 -5.18983e-01 -4.59791e-01 -5.78176e-01 -5.85399e-01 -5.80162e-01 -5.90637e-01
6.48000e+04 1.62000e+02 -5.94925e-01 -5.75568e-01 -6.14281e-01 -5.86586e-01 -5.81270e-01 -5.91903e-01
6.49600e+04 1.62000e+02 -5.94925e-01 -5.75568e-01 -6.14281e-01 -5.87838e-01 -5.82367e-01 -5.93310e-01
6.51200e+04 1.62000e+02 -5.94925e-01 -5.75568e-01 -6.14281e-01 -5.89155e-01 -5.83430e-01 -5.94880e-01
6.52800e+04 1.63000e+02 -5.81484e-01 -5.01618e-01 -6.61349e-01 -5.90534e-01 -5.84433e-01 -5.96635e-01
6.54400e+04 1.63000e+02 -5.81484e-01 -5.01618e-01 -6.61349e-01 -5.91972e-01 -5.85359e-01 -5.98585e-01
6.56000e+04 1.64000e+02 -5.31624e-01 -4.68905e-01 -5.94343e-01 -5.93464e-01 -5.86196e-01 -6.00732e-01
6.57600e+04 1.64000e+02 -5.31624e-01 -4.68905e-01 -5.94343e-01 -5.95006e-01 -5.86940e-01 -6.03072e-01
6.59200e+04 1.64000e+02 -5.31624e-01 -4.68905e-01 -5.94343e-01 -5.96590e-01 -5.87588e-01 -6.05591e-01
6.60800e+04 1.65000e+02 -5.85473e-01 -5.13816e-01 -6.57129e-01 -5.98207e-01 -5.88143e-01 -6.08270e-01
6.62400e+04 1.65000e+02 -5.85473e-01 -5.13816e-01 -6.57129e-01 -5.99848e-01 -5.88610e-01 -6.11087e-01
6.64000e+04 1.66000e+02 -5.11066e-01 -4.73740e-01 -5.48392e-01 -6.01505e-01 -5.88992e-01 -6.14018e-01
6.65600e+04 1.66000e+02 -5.11066e-01 -4.73740e-01 -5.48392e-01 -6.03164e-01 -5.89292e-01 -6.17036e-01
6.67200e+04 1.66000e+02 -5.11066e-01 -4.73740e-01 -5.48392e-01 -6.04814e-01 -5.89514e-01 -6.20115e-01
6.68800e+04 1.67000e+02 -5.33371e-01 -4.91945e-01 -5.74797e-01 -6.06443e-01 -5.89661e-01 -6.23226e-01
6.70400e+04 1.67000e+02 -5.33371e-01 -4.91945e-01 -5.74797e-01 -6.08038e-01 -5.89736e-01 -6.26340e-01
6.72000e+04 1.68000e+02 -5.66859e-01 -5.06826e-01 -6.26892e-01 -6.09586e-01 -5.89742e-01 -6.29430e-01
6.73600e+04 1.68000e+02 -5.66859e-01 -5.06826e-01 -6.26892e-01 -6.11074e-01 -5.89682e-01 -6.32465e-01
6.75200e+04 1.68000e+02 -5.66859e-01 -5.06826e-01 -6.26892e-01 -6.12490e-01 -5.89559e-01 -6.35421e-01
6.76800e+04 1.69000e+02 -6.24392e-01 -5.19896e-01 -7.28888e-01 -6.13821e-01 -5.89374e-01 -6.38268e-01
6.78400e+04 1.69000e+02 -6.24392e-01 -5.19896e-01 -7.28888e-01 -6.15057e-01 -5.89133e-01 -6.40982e-01
6.80000e+04 1.70000e+02 -6.14831e-01 -5.42637e-01 -6.87026e-01 -6.16188e-01 -5.88837e-01 -6.43538e-01
6.81600e+04 1.70000e+02 -6.14831e-01 -5.42637e-01 -6.87026e-01 -6.17203e-01 -5.88490e-01 -6.45915e-01
6.83200e+04 1.70000e+02 -6.14831e-01 -5.42637e-01 -6.87026e-01 -6.18095e-01 -5.88097e-01 -6.48094e-01
6.84800e+04 1.71000e+02 -6.37882e-01 -4.03410e-01 -8.72354e-01 -6.18857e-01 -5.87660e-01 -6.50055e-01
6.86400e+04 1.71000e+02 -6.37882e-01 -4.03410e-01 -8.72354e-01 -6.19484e-01 -5.87183e-01 -6.51785e-01
6.88000e+04 1.72000e+02 -6.41164e-01 -5.18877e-01 -7.63451e-01 -6.19970e-01 -5.86670e-01 -6.53270e-01
6.89600e+04 1.72000e+02 -6.41164e-01 -5.18877e-01 -7.63451e-01 -6.20313e-01 -5.86126e-01 -6.54500e-01
6.91200e+04 1.72000e+02 -6.41164e-01 -5.18877e-01 -7.63451e-01 -6.20511e-01 -5.85553e-01 -6.55468e-01
6.92800e+04 1.73000e+02 -6.55891e-01 -4.73114e-01 -8.38668e-01 -6.20563e-01 -5.84956e-01 -6.56170e-01
6.94400e+04 1.73000e+02 -6.55891e-01 -4.73114e-01 -8.38668e-01 -6.20471e-01 -5.84339e-01 -6.56602e-01
6.96000e+04 1.74000e+02 -5.26791e-01 -4.54902e-01 -5.98680e-01 -6.20236e-01 -5.83707e-01 -6.56765e-01
6.97600e+04 1.74000e+02 -5.26791e-01 -4.54902e-01 -5.98680e-01 -6.19862e-01 -5.83063e-01 -6.56661e-01
6.99200e+04 1.74000e+02 -5.26791e-01 -4.54902e-01 -5.98680e-01 -6.19354e-01 -5.82412e-01 -6.56296e-01
7.00800e+04 1.75000e+02 -5.78883e-01 -4.31154e-01 -7.26612e-01 -6.18717e-01 -5.81758e-01 -6.55675e-01
7.02400e+04 1.75000e+02 -5.78883e-01 -4.31154e-01 -7.26612e-01 -6.17958e-01 -5.81107e-01 -6.54808e-01
7.04000e+04 1.76000e+02 -5.68992e-01 -4.56887e-01 -6.81096e-01 -6.17085e-01 -5.80465e-01 -6.53705e-01
7.05600e+04 1.76000e+02 -5.68992e-01 -4.56887e-01 -6.81096e-01 -6.16107e-01 -5.79835e-01 -6.52378e-01
7.07200e+04 1.76000e+02 -5.68992e-01 -4.56887e-01 -6.81096e-01 -6.15033e-01 -5.79226e-01 -6.50841e-01
7.08800e+04 1.77000e+02 -6.06461e-01 -4.70000e-01 -7.42923e-01 -6.13875e-01 -5.78643e-01 -6.49108e-01
7.10400e+04 1.77000e+02 -6.06461e-01 -4.70000e-01 -7.42923e-01 -6.12644e-01 -5.78092e-01 -6.47196e-01
7.12000e+04 1.78000e+02 -5.27653e-01 -4.86129e-01 -5.69177e-01 -6.11351e-01 -5.77579e-01 -6.45122e-01
7.13600e+04 1.78000e+02 -5.27653e-01 -4.86129e-01 -5.69177e-01 -6.10008e-01 -5.77112e-01 -6.42905e-01
7.15200e+04 1.78000e+02 -5.27653e-01 -4.86129e-01 -5.69177e-01 -6.08629e-01 -5.76694e-01 -6.40563e-01
7.16800e+04 1.79000e+02 -5.87415e-01 -5.46562e-01 -6.28268e-01 -6.07225e-01 -5.76331e-01 -6.38119e-01
7.18400e+04 1.79000e+02 -5.87415e-01 -5.46562e-01 -6.28268e-01 -6.05809e-01 -5.76023e-01 -6.35595e-01
7.20000e+04 1.80000e+02 -5.64602e-01 -4.92135e-01 -6.37069e-01 -6.04393e-01 -5.75772e-01 -6.33015e-01
7.21600e+04 1.80000e+02 -5.64602e-01 -4.92135e-01 -6.37069e-01 -6.02989e-01 -5.75571e-01 -6.30408e-01
7.23200e+04 1.80000e+02 -5.64602e-01 -4.92135e-01 -6.37069e-01 -6.01608e-01 -5.75414e-01 -6.27802e-01
7.24800e+04 1.81000e+02 -6.04413e-01 -5.64658e-01 -6.44168e-01 -6.00259e-01 -5.75284e-01 -6.25234e-01
7.26400e+04 1.81000e+02 -6.04413e-01 -5.64658e-01 -6.44168e-01 -5.98952e-01 -5.75160e-01 -6.22744e-01
7.28000e+04 1.82000e+02 -6.00187e-01 -5.48082e-01 -6.52293e-01 -5.97695e-01 -5.75014e-01 -6.20376e-01
7.29600e+04 1.82000e+02 -6.00187e-01 -5.48082e-01 -6.52293e-01 -5.96495e-01 -5.74804e-01 -6.18186e-01
7.31200e+04 1.82000e+02 -6.00187e-01 -5.48082e-01 -6.52293e-01 -5.95358e-01 -5.74482e-01 -6.16233e-01
7.32800e+04 1.83000e+02 -6.31499e-01 -6.25182e-01 -6.37815e-01 -5.94288e-01 -5.73996e-01 -6.14580e-01
7.34400e+04 1.83000e+02 -6.31499e-01 -6.25182e-01 -6.37815e-01 -5.93289e-01 -5.73291e-01 -6.13288e-01
7.36000e+04 1.84000e+02 -6.26901e-01 -5.90731e-01 -6.63070e-01 -5.92364e-01 -5.72322e-01 -6.12405e-01
7.37600e+04 1.84000e+02 -6.26901e-01 -5.90731e-01 -6.63070e-01 -5.91512e-01 -5.71060e-01 -6.11964e-01
7.39200e+04 1.84000e+02 -6.26901e-01 -5.90731e-01 -6.63070e-01 -5.90734e-01 -5.69501e-01 -6.11968e-01
7.40800e+04 1.85000e+02 -5.54537e-01 -4.72740e-01 -6.36333e-01 -5.90030e-01 -5.67660e-01 -6.12400e-01
7.42400e+04 1.85000e+02 -5.54537e-01 -4.72740e-01 -6.36333e-01 -5.89396e-01 -5.65571e-01 -6.13222e-01
7.44000e+04 1.86000e+02 -5.46474e-01 -5.22564e-01 -5.70384e-01 -5.88831e-01 -5.63276e-01 -6.14385e-01
7.45600e+04 1.86000e+02 -5.46474e-01 -5.22564e-01 -5.70384e-01 -5.88330e-01 -5.60822e-01 -6.15839e-01
7.47200e+04 1.86000e+02 -5.46474e-01 -5.22564e-01 -5.70384e-01 -5.87891e-01 -5.58250e-01 -6.17532e-01
7.48800e+04 1.87000e+02 -4.76030e-01 -4.37549e-01 -5.14510e-01 -5.87509e-01 -5.55600e-01 -6.19418e-01
7.50400e+04 1.87000e+02 -4.76030e-01 -4.37549e-01 -5.14510e-01 -5.87179e-01 -5.52904e-01 -6.21454e-01
7.52000e+04 1.88000e+02 -5.44775e-01 -4.83627e-01 -6.05924e-01 -5.86897e-01 -5.50194e-01 -6.23600e-01
7.53600e+04 1.88000e+02 -5.44775e-01 -4.83627e-01 -6.05924e-01 -5.86658e-01 -5.47493e-01 -6.25824e-01
7.55200e+04 1.88000e+02 -5.44775e-01 -4.83627e-01 -6.05924e-01 -5.86459e-01 -5.44825e-01 -6.28092e-01
7.56800e+04 1.89000e+02 -5.35117e-01 -4.76984e-01 -5.93250e-01 -5.86295e-01 -5.42210e-01 -6.30379e-01
7.58400e+04 1.89000e+02 -5.35117e-01 -4.76984e-01 -5.93250e-01 -5.86161e-01 -5.39666e-01 -6.32657e-01
7.60000e+04 1.90000e+02 -5.61161e-01 -4.68919e-01 -6.53403e-01 -5.86056e-01 -5.37206e-01 -6.34905e-01
7.61600e+04 1.90000e+02 -5.61161e-01 -4.68919e-01 -6.53403e-01 -5.85975e-01 -5.34848e-01 -6.37102e-01
7.63200e+04 1.90000e+02 -5.61161e-01 -4.68919e-01 -6.53403e-01 -5.85916e-01 -5.32602e-01 -6.39230e-01
7.64800e+04 1.91000e+02 -6.04912e-01 -5.76717e-01 -6.33107e-01 -5.85875e-01 -5.30480e-01 -6.41270e-01
7.66400e+04 1.91000e+02 -6.04912e-01 -5.76717e-01 -6.33107e-01 -5.85851e-01 -5.28491e-01 -6.43211e-01
7.68000e+04 1.92000e+02 -6.24310e-01 -5.32414e-01 -7.16205e-01 -5.85841e-01 -5.26645e-01 -6.45037e-01
7.69600e+04 1.92000e+02 -6.24310e-01 -5.32414e-01 -7.16205e-01 -5.85842e-01 -5.24946e-01 -6.46738e-01
7.71200e+04 1.92000e+02 -6.24310e-01 -5.32414e-01 -7.16205e-01 -5.85852e-01 -5.23401e-01 -6.48303e-01
7.72800e+04 1.93000e+02 -6.47576e-01 -5.45321e-01 -7.49831e-01 -5.85868e-01 -5.22014e-01 -6.49723e-01
7.74400e+04 1.93000e+02 -6.47576e-01 -5.45321e-01 -7.49831e-01 -5.85888e-01 -5.20785e-01 -6.50991e-01
7.76000e+04 1.94000e+02 -5.31449e-01 -4.50136e-01 -6.12762e-01 -5.85909e-01 -5.19714e-01 -6.52103e-01
7.77600e+04 1.94000e+02 -5.31449e-01 -4.50136e-01 -6.12762e-01 -5.85926e-01 -5.18802e-01 -6.53051e-01
7.79200e+04 1.94000e+02 -5.31449e-01 -4.50136e-01 -6.12762e-01 -5.85939e-01 -5.18044e-01 -6.53833e-01
7.80800e+04 1.95000e+02 -5.82417e-01 -5.09790e-01 -6.55045e-01 -5.85941e-01 -5.17436e-01 -6.54447e-01
7.82400e+04 1.95000e+02 -5.82417e-01 -5.09790e-01 -6.55045e-01 -5.85932e-01 -5.16973e-01 -6.54891e-01
7.84000e+04 1.96000e+02 -6.18162e-01 -5.48325e-01 -6.87999e-01 -5.85906e-01 -5.16647e-01 -6.55166e-01
7.85600e+04 1.96000e+02 -6.18162e-01 -5.48325e-01 -6.87999e-01 -5.85861e-01 -5.16451e-01 -6.55271e-01
7.87200e+04 1.96000e+02 -6.18162e-01 -5.48325e-01 -6.87999e-01 -5.85794e-01 -5.16378e-01 -6.55211e-01
7.88800e+04 1.97000e+02 -5.37899e-01 -4.73484e-01 -6.02313e-01 -5.85702e-01 -5.16415e-01 -6.54989e-01
7.90400e+04 1.97000e+02 -5.37899e-01 -4.73484e-01 -6.02313e-01 -5.85583e-01 -5.16557e-01 -6.54610e-01
7.92000e+04 1.98000e+02 -5.75198e-01 -4.96947e-01 -6.53449e-01 -5.85436e-01 -5.16792e-01 -6.54080e-01
7.93600e+04 1.98000e+02 -5.75198e-01 -4.96947e-01 -6.53449e-01 -5.85259e-01 -5.17110e-01 -6.53407e-01
7.95200e+04 1.98000e+02 -5.75198e-01 -4.96947e-01 -6.53449e-01 -5.85051e-01 -5.17503e-01 -6.52600e-01
7.96800e+04 1.99000e+02 -6.11602e-01 -5.12630e-01 -7.10574e-01 -5.84815e-01 -5.17962e-01 -6.51667e-01
7.98400e+04 1.99000e+02 -6.11602e-01 -5.12630e-01 -7.10574e-01 -5.84549e-01 -5.18476e-01 -6.50621e-01
8.00000e+04 2.00000e+02 -5.97372e-01 -5.35639e-01 -6.59105e-01 -5.84255e-01 -5.19039e-01 -6.49472e-01
8.01600e+04 2.00000e+02 -5.97372e-01 -5.35639e-01 -6.59105e-01 -5.83938e-01 -5.19641e-01 -6.48234e-01
8.03200e+04 2.00000e+02 -5.97372e-01 -5.35639e-01 -6.59105e-01 -5.83597e-01 -5.20275e-01 -6.46919e-01
8.04800e+04 2.01000e+02 -5.71391e-01 -4.93328e-01 -6.49454e-01 -5.83238e-01 -5.20934e-01 -6.45542e-01
8.06400e+04 2.01000e+02 -5.71391e-01 -4.93328e-01 -6.49454e-01 -5.82863e-01 -5.21612e-01 -6.44115e-01
8.08000e+04 2.02000e+02 -5.17876e-01 -4.94779e-01 -5.40973e-01 -5.82476e-01 -5.22300e-01 -6.42653e-01
8.09600e+04 2.02000e+02 -5.17876e-01 -4.94779e-01 -5.40973e-01 -5.82082e-01 -5.22993e-01 -6.41170e-01
8.11200e+04 2.02000e+02 -5.17876e-01 -4.94779e-01 -5.40973e-01 -5.81684e-01 -5.23687e-01 -6.39680e-01
8.12800e+04 2.03000e+02 -5.71124e-01 -5.49986e-01 -5.92262e-01 -5.81285e-01 -5.24374e-01 -6.38196e-01
8.14400e+04 2.03000e+02 -5.71124e-01 -5.49986e-01 -5.92262e-01 -5.80891e-01 -5.25050e-01 -6.36731e-01
8.16000e+04 2.04000e+02 -5.33395e-01 -5.00991e-01 -5.65799e-01 -5.80504e-01 -5.25711e-01 -6.35297e-01
8.17600e+04 2.04000e+02 -5.33395e-01 -5.00991e-01 -5.65799e-01 -5.80129e-01 -5.26353e-01 -6.33904e-01
8.19200e+04 2.04000e+02 -5.33395e-01 -5.00991e-01 -5.65799e-01 -5.79768e-01 -5.26971e-01 -6.32564e-01
8.20800e+04 2.05000e+02 -5.48738e-01 -5.20595e-01 -5.76881e-01 -5.79425e-01 -5.27563e-01 -6.31286e-01
8.22400e+04 2.05000e+02 -5.48738e-01 -5.20595e-01 -5.76881e-01 -5.79101e-01 -5.28125e-01 -6.30077e-01
8.24000e+04 2.06000e+02 -6.29659e-01 -5.73215e-01 -6.86104e-01 -5.78799e-01 -5.28655e-01 -6.28944e-01
8.25600e+04 2.06000e+02 -6.29659e-01 -5.73215e-01 -6.86104e-01 -5.78522e-01 -5.29153e-01 -6.27891e-01
8.27200e+04 2.06000e+02 -6.29659e-01 -5.73215e-01 -6.86104e-01 -5.78270e-01 -5.29616e-01 -6.26924e-01
8.28800e+04 2.07000e+02 -5.98345e-01 -5.65844e-01 -6.30846e-01 -5.78043e-01 -5.30045e-01 -6.26042e-01
8.30400e+04 2.07000e+02 -5.98345e-01 -5.65844e-01 -6.30846e-01 -5.77844e-01 -5.30441e-01 -6.25247e-01
8.32000e+04 2.08000e+02 -6.12984e-01 -5.80128e-01 -6.45839e-01 -5.77671e-01 -5.30803e-01 -6.24538e-01
8.33600e+04 2.08000e+02 -6.12984e-01 -5.80128e-01 -6.45839e-01 -5.77523e-01 -5.31134e-01 -6.23912e-01
8.35200e+04 2.08000e+02 -6.12984e-01 -5.80128e-01 -6.45839e-01 -5.77401e-01 -5.31436e-01 -6.23366e-01
8.36800e+04 2.09000e+02 -4.96605e-01 -3.92803e-01 -6.00408e-01 -5.77302e-01 -5.31710e-01 -6.22894e-01
8.38400e+04 2.09000e+02 -4.96605e-01 -3.92803e-01 -6.00408e-01 -5.77225e-01 -5.31960e-01 -6.22490e-01
8.40000e+04 2.10000e+02 -5.73987e-01 -5.53794e-01 -5.94179e-01 -5.77167e-01 -5.32187e-01 -6.22147e-01
8.41600e+04 2.10000e+02 -5.73987e-01 -5.53794e-01 -5.94179e-01 -5.77126e-01 -5.32394e-01 -6.21858e-01
8.43200e+04 2.10000e+02 -5.73987e-01 -5.53794e-01 -5.94179e-01 -5.77099e-01 -5.32585e-01 -6.21614e-01
8.44800e+04 2.11000e+02 -5.52659e-01 -4.80472e-01 -6.24847e-01 -5.77084e-01 -5.32761e-01 -6.21407e-01
8.46400e+04 2.11000e+02 -5.52659e-01 -4.80472e-01 -6.24847e-01 -5.77078e-01 -5.32925e-01 -6.21231e-01
8.48000e+04 2.12000e+02 -5.80170e-01 -5.40910e-01 -6.19430e-01 -5.77077e-01 -5.33078e-01 -6.21076e-01
8.49600e+04 2.12000e+02 -5.80170e-01 -5.40910e-01 -6.19430e-01 -5.77080e-01 -5.33224e-01 -6.20936e-01
8.51200e+04 2.12000e+02 -5.80170e-01 -5.40910e-01 -6.19430e-01 -5.77083e-01 -5.33365e-01 -6.20802e-01
8.52800e+04 2.13000e+02 -5.30926e-01 -4.60672e-01 -6.01179e-01 -5.77085e-01 -5.33501e-01 -6.20669e-01
8.54400e+04 2.13000e+02 -5.30926e-01 -4.60672e-01 -6.01179e-01 -5.77084e-01 -5.33634e-01 -6.20533e-01
8.56000e+04 2.14000e+02 -5.80560e-01 -5.73781e-01 -5.87338e-01 -5.77078e-01 -5.33768e-01 -6.20388e-01
8.57600e+04 2.14000e+02 -5.80560e-01 -5.73781e-01 -5.87338e-01 -5.77064e-01 -5.33900e-01 -6.20229e-01
8.59200e+04 2.14000e+02 -5.80560e-01 -5.73781e-01 -5.87338e-01 -5.77044e-01 -5.34034e-01 -6.20054e-01
8.60800e+04 2.15000e+02 -5.97546e-01 -5.67679e-01 -6.27413e-01 -5.77016e-01 -5.34169e-01 -6.19862e-01
8.62400e+04 2.15000e+02 -5.97546e-01 -5.67679e-01 -6.27413e-01 -5.76978e-01 -5.34308e-01 -6.19648e-01
8.64000e+04 2.16000e+02 -5.31703e-01 -4.90693e-01 -5.72714e-01 -5.76931e-01 -5.34450e-01 -6.19412e-01
8.65600e+04 2.16000e+02 -5.31703e-01 -4.90693e-01 -5.72714e-01 -5.76875e-01 -5.34596e-01 -6.19154e-01
8.67200e+04 2.16000e+02 -5.31703e-01 -4.90693e-01 -5.72714e-01 -5.76809e-01 -5.34747e-01 -6.18871e-01
8.68800e+04 2.17000e+02 -5.66588e-01 -5.46761e-01 -5.86415e-01 -5.76734e-01 -5.34902e-01 -6.18566e-01
8.70400e+04 2.17000e+02 -5.66588e-01 -5.46761e-01 -5.86415e-01 -5.76649e-01 -5.35061e-01 -6.18237e-01
8.72000e+04 2.18000e+02 -5.83114e-01 -4.98944e-01 -6.67283e-01 -5.76555e-01 -5.35226e-01 -6.17884e-01
8.73600e+04 2.18000e+02 -5.83114e-01 -4.98944e-01 -6.67283e-01 -5.76451e-01 -5.35396e-01 -6.17507e-01
8.75200e+04 2.18000e+02 -5.83114e-01 -4.98944e-01 -6.67283e-01 -5.76339e-01 -5.35571e-01 -6.17106e-01
8.76800e+04 2.19000e+02 -5.80547e-01 -5.25830e-01 -6.35264e-01 -5.76217e-01 -5.35752e-01 -6.16683e-01
8.78400e+04 2.19000e+02 -5.80547e-01 -5.25830e-01 -6.35264e-01 -5.76087e-01 -5.35938e-01 -6.16236e-01
8.80000e+04 2.20000e+02 -5.77117e-01 -4.94301e-01 -6.59933e-01 -5.75948e-01 -5.36130e-01 -6.15766e-01
8.81600e+04 2.20000e+02 -5.77117e-01 -4.94301e-01 -6.59933e-01 -5.75800e-01 -5.36328e-01 -6.15273e-01
8.83200e+04 2.20000e+02 -5.77117e-01 -4.94301e-01 -6.59933e-01 -5.75644e-01 -5.36532e-01 -6.14757e-01
8.84800e+04 2.21000e+02 -5.84962e-01 -4.75533e-01 -6.94392e-01 -5.75479e-01 -5.36741e-01 -6.14218e-01
8.86400e+04 2.21000e+02 -5.84962e-01 -4.75533e-01 -6.94392e-01 -5.75307e-01 -5.36958e-01 -6.13655e-01
8.88000e+04 2.22000e+02 -5.51287e-01 -4.89364e-01 -6.13210e-01 -5.75126e-01 -5.37182e-01 -6.13071e-01
8.89600e+04 2.22000e+02 -5.51287e-01 -4.89364e-01 -6.13210e-01 -5.74938e-01 -5.37412e-01 -6.12464e-01
8.91200e+04 2.22000e+02 -5.51287e-01 -4.89364e-01 -6.13210e-01 -5.74742e-01 -5.37650e-01 -6.11835e-01
8.92800e+04 2.23000e+02 -5.70785e-01 -4.97027e-01 -6.44543e-01 -5.74540e-01 -5.37894e-01 -6.11186e-01
8.94400e+04 2.23000e+02 -5.70785e-01 -4.97027e-01 -6.44543e-01 -5.74331e-01 -5.38145e-01 -6.10516e-01
8.96000e+04 2.24000e+02 -5.68485e-01 -5.64497e-01 -5.72473e-01 -5.74115e-01 -5.38403e-01 -6.09827e-01
8.97600e+04 2.24000e+02 -5.68485e-01 -5.64497e-01 -5.72473e-01 -5.73895e-01 -5.38669e-01 -6.09121e-01
8.99200e+04 2.24000e+02 -5.68485e-01 -5.64497e-01 -5.72473e-01 -5.73670e-01 -5.38941e-01 -6.08399e-01
9.00800e+04 2.25000e+02 -5.85899e-01 -4.96984e-01 -6.74815e-01 -5.73441e-01 -5.39220e-01 -6.07662e-01
9.02400e+04 2.25000e+02 -5.85899e-01 -4.96984e-01 -6.74815e-01 -5.73209e-01 -5.39504e-01 -6.06914e-01
9.04000e+04 2.26000e+02 -5.60173e-01 -4.99998e-01 -6.20347e-01 -5.72976e-01 -5.39794e-01 -6.06158e-01
9.05600e+04 2.26000e+02 -5.60173e-01 -4.99998e-01 -6.20347e-01 -5.72742e-01 -5.40089e-01 -6.05395e-01
9.07200e+04 2.26000e+02 -5.60173e-01 -4.99998e-01 -6.20347e-01 -5.72508e-01 -5.40385e-01 -6.04631e-01
9.08800e+04 2.27000e+02 -5.22427e-01 -4.47503e-01 -5.97351e-01 -5.72277e-01 -5.40684e-01 -6.03870e-01
9.10400e+04 2.27000e+02 -5.22427e-01 -4.47503e-01 -5.97351e-01 -5.72049e-01 -5.40980e-01 -6.03117e-01
9.12000e+04 2.28000e+02 -6.38086e-01 -6.05796e-01 -6.70377e-01 -5.71824e-01 -5.41272e-01 -6.02377e-01
9.13600e+04 2.28000e+02 -6.38086e-01 -6.05796e-01 -6.70377e-01 -5.71606e-01 -5.41555e-01 -6.01656e-01
9.15200e+04 2.28000e+02 -6.38086e-01 -6.05796e-01 -6.70377e-01 -5.71394e-01 -5.41827e-01 -6.00961e-01
9.16800e+04 2.29000e+02 -6.05719e-01 -4.90222e-01 -7.21215e-01 -5.71189e-01 -5.42080e-01 -6.00298e-01
9.18400e+04 2.29000e+02 -6.05719e-01 -4.90222e-01 -7.21215e-01 -5.70993e-01 -5.42309e-01 -5.99677e-01
9.20000e+04 2.30000e+02 -5.53768e-01 -4.84980e-01 -6.22556e-01 -5.70807e-01 -5.42510e-01 -5.99105e-01
9.21600e+04 2.30000e+02 -5.53768e-01 -4.84980e-01 -6.22556e-01 -5.70632e-01 -5.42675e-01 -5.98589e-01
9.23200e+04 2.30000e+02 -5.53768e-01 -4.84980e-01 -6.22556e-01 -5.70467e-01 -5.42797e-01 -5.98137e-01
9.24800e+04 2.31000e+02 -5.89025e-01 -5.45847e-01 -6.32203e-01 -5.70314e-01 -5.42871e-01 -5.97758e-01
9.26400e+04 2.31000e+02 -5.89025e-01 -5.45847e-01 -6.32203e-01 -5.70173e-01 -5.42890e-01 -5.97456e-01
9.28000e+04 2.32000e+02 -6.31110e-01 -5.78642e-01 -6.83578e-01 -5.70044e-01 -5.42850e-01 -5.97237e-01
9.29600e+04 2.32000e+02 -6.31110e-01 -5.78642e-01 -6.83578e-01 -5.69926e-01 -5.42747e-01 -5.97106e-01
9.31200e+04 2.32000e+02 -6.31110e-01 -5.78642e-01 -6.83578e-01 -5.69821e-01 -5.42578e-01 -5.97065e-01
9.32800e+04 2.33000e+02 -6.10864e-01 -5.85280e-01 -6.36447e-01 -5.69728e-01 -5.42342e-01 -5.97114e-01
9.34400e+04 2.33000e+02 -6.10864e-01 -5.85280e-01 -6.36447e-01 -5.69647e-01 -5.42041e-01 -5.97253e-01
9.36000e+04 2.34000e+02 -5.76875e-01 -5.32553e-01 -6.21196e-01 -5.69577e-01 -5.41676e-01 -5.97478e-01
9.37600e+04 2.34000e+02 -5.76875e-01 -5.32553e-01 -6.21196e-01 -5.69519e-01 -5.41252e-01 -5.97786e-01
9.39200e+04 2.34000e+02 -5.76875e-01 -5.32553e-01 -6.21196e-01 -5.69472e-01 -5.40772e-01 -5.98172e-01
9.40800e+04 2.35000e+02 -5.77223e-01 -5.16944e-01 -6.37502e-01 -5.69436e-01 -5.40242e-01 -5.98629e-01
9.42400e+04 2.35000e+02 -5.77223e-01 -5.16944e-01 -6.37502e-01 -5.69411e-01 -5.39672e-01 -5.99149e-01
9.44000e+04 2.36000e+02 -5.73618e-01 -5.56142e-01 -5.91094e-01 -5.69396e-01 -5.39067e-01 -5.99726e-01
9.45600e+04 2.36000e+02 -5.73618e-01 -5.56142e-01 -5.91094e-01 -5.69393e-01 -5.38435e-01 -6.00352e-01
9.47200e+04 2.36000e+02 -5.73618e-01 -5.56142e-01 -5.91094e-01 -5.69401e-01 -5.37783e-01 -6.01019e-01
9.48800e+04 2.37000e+02 -5.00685e-01 -4.65691e-01 -5.35679e-01 -5.69421e-01 -5.37121e-01 -6.01721e-01
9.50400e+04 2.37000e+02 -5.00685e-01 -4.65691e-01 -5.35679e-01 -5.69453e-01 -5.36454e-01 -6.02452e-01
9.52000e+04 2.38000e+02 -6.23494e-01 -5.99641e-01 -6.47346e-01 -5.69497e-01 -5.35789e-01 -6.03205e-01
9.53600e+04 2.38000e+02 -6.23494e-01 -5.99641e-01 -6.47346e-01 -5.69556e-01 -5.35135e-01 -6.03977e-01
9.55200e+04 2.38000e+02 -6.23494e-01 -5.99641e-01 -6.47346e-01 -5.69629e-01 -5.34497e-01 -6.04761e-01
9.56800e+04 2.39000e+02 -5.92898e-01 -5.75360e-01 -6.10436e-01 -5.69717e-01 -5.33882e-01 -6.05553e-01
9.58400e+04 2.39000e+02 -5.92898e-01 -5.75360e-01 -6.10436e-01 -5.69822e-01 -5.33293e-01 -6.06352e-01
9.60000e+04 2.40000e+02 -5.87403e-01 -5.62020e-01 -6.12786e-01 -5.69944e-01 -5.32737e-01 -6.07152e-01
9.61600e+04 2.40000e+02 -5.87403e-01 -5.62020e-01 -6.12786e-01 -5.70085e-01 -5.32218e-01 -6.07952e-01
9.63200e+04 2.40000e+02 -5.87403e-01 -5.62020e-01 -6.12786e-01 -5.70245e-01 -5.31741e-01 -6.08749e-01
9.64800e+04 2.41000e+02 -6.23093e-01 -5.60751e-01 -6.85434e-01 -5.70424e-01 -5.31308e-01 -6.09540e-01
9.66400e+04 2.41000e+02 -6.23093e-01 -5.60751e-01 -6.85434e-01 -5.70624e-01 -5.30923e-01 -6.10324e-01
9.68000e+04 2.42000e+02 -5.69901e-01 -5.01688e-01 -6.38115e-01 -5.70843e-01 -5.30589e-01 -6.11097e-01
9.69600e+04 2.42000e+02 -5.69901e-01 -5.01688e-01 -6.38115e-01 -5.71083e-01 -5.30307e-01 -6.11858e-01
9.71200e+04 2.42000e+02 -5.69901e-01 -5.01688e-01 -6.38115e-01 -5.71342e-01 -5.30080e-01 -6.12605e-01
9.72800e+04 2.43000e+02 -5.99146e-01 -5.85044e-01 -6.13247e-01 -5.71620e-01 -5.29907e-01 -6.13334e-01
9.74400e+04 2.43000e+02 -5.99146e-01 -5.85044e-01 -6.13247e-01 -5.71916e-01 -5.29790e-01 -6.14041e-01
9.76000e+04 2.44000e+02 -6.03476e-01 -5.50915e-01 -6.56037e-01 -5.72227e-01 -5.29729e-01 -6.14725e-01
9.77600e+04 2.44000e+02 -6.03476e-01 -5.50915e-01 -6.56037e-01 -5.72554e-01 -5.29724e-01 -6.15383e-01
9.79200e+04 2.44000e+02 -6.03476e-01 -5.50915e-01 -6.56037e-01 -5.72892e-01 -5.29774e-01 -6.16010e-01
9.80800e+04 2.45000e+02 -6.27386e-01 -5.55422e-01 -6.99349e-01 -5.73242e-01 -5.29880e-01 -6.16603e-01
9.82400e+04 2.45000e+02 -6.27386e-01 -5.55422e-01 -6.99349e-01 -5.73600e-01 -5.30041e-01 -6.17159e-01
9.84000e+04 2.46000e+02 -5.60908e-01 -4.58537e-01 -6.63279e-01 -5.73964e-01 -5.30256e-01 -6.17673e-01
9.85600e+04 2.46000e+02 -5.60908e-01 -4.58537e-01 -6.63279e-01 -5.74334e-01 -5.30524e-01 -6.18144e-01
9.87200e+04 2.46000e+02 -5.60908e-01 -4.58537e-01 -6.63279e-01 -5.74705e-01 -5.30844e-01 -6.18567e-01
9.88800e+04 2.47000e+02 -6.29543e-01 -5.63899e-01 -6.95188e-01 -5.75078e-01 -5.31217e-01 -6.18939e-01
9.90400e+04 2.47000e+02 -6.29543e-01 -5.63899e-01 -6.95188e-01 -5.75450e-01 -5.31643e-01 -6.19256e-01
9.92000e+04 2.48000e+02 -5.93907e-01 -5.65709e-01 -6.22105e-01 -5.75819e-01 -5.32120e-01 -6.19518e-01
9.93600e+04 2.48000e+02 -5.93907e-01 -5.65709e-01 -6.22105e-01 -5.76185e-01 -5.32649e-01 -6.19720e-01
9.95200e+04 2.48000e+02 -5.93907e-01 -5.65709e-01 -6.22105e-01 -5.76546e-01 -5.33230e-01 -6.19862e-01
9.96800e+04 2.49000e+02 -6.40561e-01 -6.04090e-01 -6.77033e-01 -5.76902e-01 -5.33863e-01 -6.19941e-01
9.98400e+04 2.49000e+02 -6.40561e-01 -6.04090e-01 -6.77033e-01 -5.77252e-01 -5.34547e-01 -6.19957e-01
1.00000e+05 2.50000e+02 -6.00623e-01 -5.36403e-01 -6.64843e-01 -5.77597e-01 -5.35285e-01 -6.19909e-01
1.00160e+05 2.50000e+02 -6.00623e-01 -5.36403e-01 -6.64843e-01 -5.77935e-01 -5.36075e-01 -6.19796e-01
1.00320e+05 2.50000e+02 -6.00623e-01 -5.36403e-01 -6.64843e-01 -5.78269e-01 -5.36918e-01 -6.19620e-01
1.00480e+05 2.51000e+02 -5.43282e-01 -4.73735e-01 -6.12829e-01 -5.78597e-01 -5.37814e-01 -6.19379e-01
1.00640e+05 2.51000e+02 -5.43282e-01 -4.73735e-01 -6.12829e-01 -5.78921e-01 -5.38766e-01 -6.19076e-01
1.00800e+05 2.52000e+02 -5.32037e-01 -5.05000e-01 -5.59074e-01 -5.79241e-01 -5.39772e-01 -6.18711e-01
1.00960e+05 2.52000e+02 -5.32037e-01 -5.05000e-01 -5.59074e-01 -5.79559e-01 -5.40833e-01 -6.18285e-01
1.01120e+05 2.52000e+02 -5.32037e-01 -5.05000e-01 -5.59074e-01 -5.79875e-01 -5.41950e-01 -6.17801e-01
1.01280e+05 2.53000e+02 -5.70428e-01 -4.99709e-01 -6.41146e-01 -5.80191e-01 -5.43124e-01 -6.17258e-01
1.01440e+05 2.53000e+02 -5.70428e-01 -4.99709e-01 -6.41146e-01 -5.80508e-01 -5.44355e-01 -6.16661e-01
1.01600e+05 2.54000e+02 -5.34500e-01 -4.88327e-01 -5.80674e-01 -5.80827e-01 -5.45642e-01 -6.16012e-01
1.01760e+05 2.54000e+02 -5.34500e-01 -4.88327e-01 -5.80674e-01 -5.81149e-01 -5.46985e-01 -6.15312e-01
1.01920e+05 2.54000e+02 -5.34500e-01 -4.88327e-01 -5.80674e-01 -5.81475e-01 -5.48385e-01 -6.14566e-01
1.02080e+05 2.55000e+02 -5.46404e-01 -5.13932e-01 -5.78877e-01 -5.81807e-01 -5.49838e-01 -6.13776e-01
1.02240e+05 2.55000e+02 -5.46404e-01 -5.13932e-01 -5.78877e-01 -5.82146e-01 -5.51344e-01 -6.12947e-01
1.02400e+05 2.56000e+02 -6.64106e-01 -6.42249e-01 -6.85963e-01 -5.82492e-01 -5.52901e-01 -6.12082e-01
1.02560e+05 2.56000e+02 -6.64106e-01 -6.42249e-01 -6.85963e-01 -5.82845e-01 -5.54505e-01 -6.11186e-01
1.02720e+05 2.56000e+02 -6.64106e-01 -6.42249e-01 -6.85963e-01 -5.83207e-01 -5.56151e-01 -6.10264e-01
1.02880e+05 2.57000e+02 -5.28437e-01 -5.17406e-01 -5.39469e-01 -5.83577e-01 -5.57834e-01 -6.09320e-01
1.03040e+05 2.57000e+02 -5.28437e-01 -5.17406e-01 -5.39469e-01 -5.83954e-01 -5.59548e-01 -6.08360e-01
1.03200e+05 2.58000e+02 -5.79621e-01 -5.71710e-01 -5.87533e-01 -5.84338e-01 -5.61288e-01 -6.07389e-01
1.03360e+05 2.58000e+02 -5.79621e-01 -5.71710e-01 -5.87533e-01 -5.84728e-01 -5.63044e-01 -6.06413e-01
1.03520e+05 2.58000e+02 -5.79621e-01 -5.71710e-01 -5.87533e-01 -5.85122e-01 -5.64809e-01 -6.05435e-01
1.03680e+05 2.59000e+02 -5.95894e-01 -5.58243e-01 -6.33545e-01 -5.85517e-01 -5.66572e-01 -6.04461e-01
1.03840e+05 2.59000e+02 -5.95894e-01 -5.58243e-01 -6.33545e-01 -5.85911e-01 -5.68326e-01 -6.03496e-01
1.04000e+05 2.60000e+02 -5.64761e-01 -5.11852e-01 -6.17671e-01 -5.86301e-01 -5.70059e-01 -6.02544e-01
1.04160e+05 2.60000e+02 -5.64761e-01 -5.11852e-01 -6.17671e-01 -5.86684e-01 -5.71759e-01 -6.01610e-01
1.04320e+05 2.60000e+02 -5.64761e-01 -5.11852e-01 -6.17671e-01 -5.87057e-01 -5.73418e-01 -6.00696e-01
1.04480e+05 2.61000e+02 -6.03216e-01 -5.90735e-01 -6.15696e-01 -5.87416e-01 -5.75023e-01 -5.99809e-01
1.04640e+05 2.61000e+02 -6.03216e-01 -5.90735e-01 -6.15696e-01 -5.87757e-01 -5.76563e-01 -5.98952e-01
1.04800e+05 2.62000e+02 -5.73902e-01 -5.16142e-01 -6.31662e-01 -5.88077e-01 -5.78025e-01 -5.98129e-01
1.04960e+05 2.62000e+02 -5.73902e-01 -5.16142e-01 -6.31662e-01 -5.88373e-01 -5.79396e-01 -5.97350e-01
1.05120e+05 2.62000e+02 -5.73902e-01 -5.16142e-01 -6.31662e-01 -5.88641e-01 -5.80663e-01 -5.96619e-01
1.05280e+05 2.63000e+02 -6.48554e-01 -6.33521e-01 -6.63588e-01 -5.88879e-01 -5.81811e-01 -5.95946e-01
1.05440e+05 2.63000e+02 -6.48554e-01 -6.33521e-01 -6.63588e-01 -5.89083e-01 -5.82822e-01 -5.95344e-01
1.05600e+05 2.64000e+02 -6.31259e-01 -5.50142e-01 -7.12376e-01 -5.89252e-01 -5.83676e-01 -5.94828e-01
1.05760e+05 2.64000e+02 -6.31259e-01 -5.50142e-01 -7.12376e-01 -5.89384e-01 -5.84355e-01 -5.94413e-01
1.05920e+05 2.64000e+02 -6.31259e-01 -5.50142e-01 -7.12376e-01 -5.89478e-01 -5.84840e-01 -5.94115e-01
1.06080e+05 2.65000e+02 -6.35016e-01 -5.75746e-01 -6.94287e-01 -5.89532e-01 -5.85125e-01 -5.93940e-01
1.06240e+05 2.65000e+02 -6.35016e-01 -5.75746e-01 -6.94287e-01 -5.89548e-01 -5.85216e-01 -5.93881e-01
1.06400e+05 2.66000e+02 -6.28060e-01 -5.40338e-01 -7.15782e-01 -5.89525e-01 -5.85134e-01 -5.93916e-01
1.06560e+05 2.66000e+02 -6.28060e-01 -5.40338e-01 -7.15782e-01 -5.89463e-01 -5.84912e-01 -5.94014e-01
1.06720e+05 2.66000e+02 -6.28060e-01 -5.40338e-01 -7.15782e-01 -5.89364e-01 -5.84584e-01 -5.94145e-01
1.06880e+05 2.67000e+02 -6.19607e-01 -5.26562e-01 -7.12651e-01 -5.89231e-01 -5.84179e-01 -5.94283e-01
1.07040e+05 2.67000e+02 -6.19607e-01 -5.26562e-01 -7.12651e-01 -5.89063e-01 -5.83720e-01 -5.94407e-01
1.07200e+05 2.68000e+02 -5.67427e-01 -4.75246e-01 -6.59608e-01 -5.88866e-01 -5.83225e-01 -5.94507e-01
1.07360e+05 2.68000e+02 -5.67427e-01 -4.75246e-01 -6.59608e-01 -5.88641e-01 -5.82706e-01 -5.94575e-01
1.07520e+05 2.68000e+02 -5.67427e-01 -4.75246e-01 -6.59608e-01 -5.88392e-01 -5.82175e-01 -5.94609e-01
1.07680e+05 2.69000e+02 -5.44307e-01 -5.00692e-01 -5.87921e-01 -5.88123e-01 -5.81637e-01 -5.94609e-01
1.07840e+05 2.69000e+02 -5.44307e-01 -5.00692e-01 -5.87921e-01 -5.87837e-01 -5.81098e-01 -5.94576e-01
1.08000e+05 2.70000e+02 -5.69802e-01 -5.45836e-01 -5.93767e-01 -5.87540e-01 -5.80564e-01 -5.94515e-01
1.08160e+05 2.70000e+02 -5.69802e-01 -5.45836e-01 -5.93767e-01 -5.87236e-01 -5.80040e-01 -5.94432e-01
1.08320e+05 2.70000e+02 -5.69802e-01 -5.45836e-01 -5.93767e-01 -5.86930e-01 -5.79529e-01 -5.94331e-01
1.08480e+05 2.71000e+02 -5.82174e-01 -5.39790e-01 -6.24558e-01 -5.86627e-01 -5.79037e-01 -5.94217e-01
1.08640e+05 2.71000e+02 -5.82174e-01 -5.39790e-01 -6.24558e-01 -5.86332e-01 -5.78567e-01 -5.94096e-01
1.08800e+05 2.72000e+02 -6.29491e-01 -5.83069e-01 -6.75913e-01 -5.86050e-01 -5.78126e-01 -5.93973e-01
1.08960e+05 2.72000e+02 -6.29491e-01 -5.83069e-01 -6.75913e-01 -5.85786e-01 -5.77719e-01 -5.93854e-01
1.09120e+05 2.72000e+02 -6.29491e-01 -5.83069e-01 -6.75913e-01 -5.85546e-01 -5.77352e-01 -5.93741e-01
1.09280e+05 2.73000e+02 -6.11156e-01 -5.09826e-01 -7.12486e-01 -5.85334e-01 -5.77031e-01 -5.93637e-01
1.09440e+05 2.73000e+02 -6.11156e-01 -5.09826e-01 -7.12486e-01 -5.85153e-01 -5.76761e-01 -5.93546e-01
1.09600e+05 2.74000e+02 -6.21494e-01 -5.84140e-01 -6.58848e-01 -5.85008e-01 -5.76549e-01 -5.93467e-01
1.09760e+05 2.74000e+02 -6.21494e-01 -5.84140e-01 -6.58848e-01 -5.84902e-01 -5.76402e-01 -5.93401e-01
1.09920e+05 2.74000e+02 -6.21494e-01 -5.84140e-01 -6.58848e-01 -5.84836e-01 -5.76322e-01 -5.93349e-01
1.10080e+05 2.75000e+02 -5.64027e-01 -4.62120e-01 -6.65933e-01 -5.84813e-01 -5.76317e-01 -5.93309e-01
1.10240e+05 2.75000e+02 -5.64027e-01 -4.62120e-01 -6.65933e-01 -5.84833e-01 -5.76388e-01 -5.93278e-01
1.10400e+05 2.76000e+02 -5.85395e-01 -5.22480e-01 -6.48310e-01 -5.84897e-01 -5.76537e-01 -5.93256e-01
1.10560e+05 2.76000e+02 -5.85395e-01 -5.22480e-01 -6.48310e-01 -5.85004e-01 -5.76767e-01 -5.93240e-01
1.10720e+05 2.76000e+02 -5.85395e-01 -5.22480e-01 -6.48310e-01 -5.85152e-01 -5.77074e-01 -5.93231e-01
1.10880e+05 2.77000e+02 -5.53626e-01 -5.16241e-01 -5.91011e-01 -5.85341e-01 -5.77456e-01 -5.93225e-01
1.11040e+05 2.77000e+02 -5.53626e-01 -5.16241e-01 -5.91011e-01 -5.85567e-01 -5.77908e-01 -5.93225e-01
1.11200e+05 2.78000e+02 -5.94660e-01 -5.56626e-01 -6.32694e-01 -5.85827e-01 -5.78423e-01 -5.93230e-01
1.11360e+05 2.78000e+02 -5.94660e-01 -5.56626e-01 -6.32694e-01 -5.86118e-01 -5.78990e-01 -5.93246e-01
1.11520e+05 2.78000e+02 -5.94660e-01 -5.56626e-01 -6.32694e-01 -5.86437e-01 -5.79598e-01 -5.93275e-01
1.11680e+05 2.79000e+02 -6.35141e-01 -5.52639e-01 -7.17642e-01 -5.86779e-01 -5.80233e-01 -5.93326e-01
1.11840e+05 2.79000e+02 -6.35141e-01 -5.52639e-01 -7.17642e-01 -5.87142e-01 -5.80877e-01 -5.93407e-01
1.12000e+05 2.80000e+02 -6.15388e-01 -5.67868e-01 -6.62907e-01 -5.87520e-01 -5.81511e-01 -5.93529e-01
1.12160e+05 2.80000e+02 -6.15388e-01 -5.67868e-01 -6.62907e-01 -5.87912e-01 -5.82117e-01 -5.93706e-01
1.12320e+05 2.80000e+02 -6.15388e-01 -5.67868e-01 -6.62907e-01 -5.88311e-01 -5.82674e-01 -5.93949e-01
1.12480e+05 2.81000e+02 -5.36136e-01 -4.87750e-01 -5.84522e-01 -5.88716e-01 -5.83166e-01 -5.94267e-01
1.12640e+05 2.81000e+02 -5.36136e-01 -4.87750e-01 -5.84522e-01 -5.89123e-01 -5.83579e-01 -5.94667e-01
1.12800e+05 2.82000e+02 -6.19824e-01 -5.04479e-01 -7.35168e-01 -5.89527e-01 -5.83908e-01 -5.95146e-01
1.12960e+05 2.82000e+02 -6.19824e-01 -5.04479e-01 -7.35168e-01 -5.89928e-01 -5.84156e-01 -5.95700e-01
1.13120e+05 2.82000e+02 -6.19824e-01 -5.04479e-01 -7.35168e-01 -5.90321e-01 -5.84328e-01 -5.96314e-01
1.13280e+05 2.83000e+02 -5.01070e-01 -4.70746e-01 -5.31395e-01 -5.90704e-01 -5.84436e-01 -5.96972e-01
1.13440e+05 2.83000e+02 -5.01070e-01 -4.70746e-01 -5.31395e-01 -5.91075e-01 -5.84491e-01 -5.97659e-01
1.13600e+05 2.84000e+02 -5.08201e-01 -4.80710e-01 -5.35693e-01 -5.91432e-01 -5.84505e-01 -5.98359e-01
1.13760e+05 2.84000e+02 -5.08201e-01 -4.80710e-01 -5.35693e-01 -5.91773e-01 -5.84487e-01 -5.99059e-01
1.13920e+05 2.84000e+02 -5.08201e-01 -4.80710e-01 -5.35693e-01 -5.92096e-01 -5.84445e-01 -5.99748e-01
1.14080e+05 2.85000e+02 -5.61441e-01 -4.79884e-01 -6.42998e-01 -5.92401e-01 -5.84384e-01 -6.00418e-01
1.14240e+05 2.85000e+02 -5.61441e-01 -4.79884e-01 -6.42998e-01 -5.92686e-01 -5.84307e-01 -6.01065e-01
1.14400e+05 2.86000e+02 -5.15845e-01 -4.66487e-01 -5.65203e-01 -5.92950e-01 -5.84216e-01 -6.01685e-01
1.14560e+05 2.86000e+02 -5.15845e-01 -4.66487e-01 -5.65203e-01 -5.93194e-01 -5.84110e-01 -6.02278e-01
1.14720e+05 2.86000e+02 -5.15845e-01 -4.66487e-01 -5.65203e-01 -5.93416e-01 -5.83984e-01 -6.02848e-01
1.14880e+05 2.87000e+02 -4.87227e-01 -4.82496e-01 -4.91958e-01 -5.93617e-01 -5.83838e-01 -6.03397e-01
1.15040e+05 2.87000e+02 -4.87227e-01 -4.82496e-01 -4.91958e-01 -5.93797e-01 -5.83662e-01 -6.03931e-01
1.15200e+05 2.88000e+02 -5.87762e-01 -5.50746e-01 -6.24778e-01 -5.93955e-01 -5.83453e-01 -6.04456e-01
1.15360e+05 2.88000e+02 -5.87762e-01 -5.50746e-01 -6.24778e-01 -5.94091e-01 -5.83204e-01 -6.04979e-01
1.15520e+05 2.88000e+02 -5.87762e-01 -5.50746e-01 -6.24778e-01 -5.94206e-01 -5.82907e-01 -6.05505e-01
1.15680e+05 2.89000e+02 -5.48260e-01 -5.02183e-01 -5.94336e-01 -5.94299e-01 -5.82556e-01 -6.06041e-01
1.15840e+05 2.89000e+02 -5.48260e-01 -5.02183e-01 -5.94336e-01 -5.94368e-01 -5.82145e-01 -6.06591e-01
1.16000e+05 2.90000e+02 -6.24319e-01 -5.58104e-01 -6.90533e-01 -5.94415e-01 -5.81671e-01 -6.07159e-01
1.16160e+05 2.90000e+02 -6.24319e-01 -5.58104e-01 -6.90533e-01 -5.94438e-01 -5.81130e-01 -6.07746e-01
1.16320e+05 2.90000e+02 -6.24319e-01 -5.58104e-01 -6.90533e-01 -5.94434e-01 -5.80518e-01 -6.08350e-01
1.16480e+05 2.91000e+02 -5.07071e-01 -4.39970e-01 -5.74171e-01 -5.94404e-01 -5.79837e-01 -6.08970e-01
1.16640e+05 2.91000e+02 -5.07071e-01 -4.39970e-01 -5.74171e-01 -5.94344e-01 -5.79085e-01 -6.09603e-01
1.16800e+05 2.92000e+02 -4.81780e-01 -4.55942e-01 -5.07618e-01 -5.94252e-01 -5.78264e-01 -6.10240e-01
1.16960e+05 2.92000e+02 -4.81780e-01 -4.55942e-01 -5.07618e-01 -5.94127e-01 -5.77377e-01 -6.10878e-01
1.17120e+05 2.92000e+02 -4.81780e-01 -4.55942e-01 -5.07618e-01 -5.93967e-01 -5.76426e-01 -6.11507e-01
1.17280e+05 2.93000e+02 -6.30256e-01 -5.56336e-01 -7.04175e-01 -5.93766e-01 -5.75414e-01 -6.12118e-01
1.17440e+05 2.93000e+02 -6.30256e-01 -5.56336e-01 -7.04175e-01 -5.93525e-01 -5.74346e-01 -6.12704e-01
1.17600e+05 2.94000e+02 -6.23167e-01 -5.60956e-01 -6.85378e-01 -5.93240e-01 -5.73224e-01 -6.13255e-01
1.17760e+05 2.94000e+02 -6.23167e-01 -5.60956e-01 -6.85378e-01 -5.92908e-01 -5.72054e-01 -6.13762e-01
1.17920e+05 2.94000e+02 -6.23167e-01 -5.60956e-01 -6.85378e-01 -5.92529e-01 -5.70839e-01 -6.14219e-01
1.18080e+05 2.95000e+02 -6.15145e-01 -5.57271e-01 -6.73019e-01 -5.92100e-01 -5.69583e-01 -6.14617e-01
1.18240e+05 2.95000e+02 -6.15145e-01 -5.57271e-01 -6.73019e-01 -5.91620e-01 -5.68292e-01 -6.14949e-01
1.18400e+05 2.96000e+02 -5.47311e-01 -4.18493e-01 -6.76130e-01 -5.91089e-01 -5.66969e-01 -6.15209e-01
1.18560e+05 2.96000e+02 -5.47311e-01 -4.18493e-01 -6.76130e-01 -5.90506e-01 -5.65619e-01 -6.15394e-01
1.18720e+05 2.96000e+02 -5.47311e-01 -4.18493e-01 -6.76130e-01 -5.89872e-01 -5.64245e-01 -6.15499e-01
1.18880e+05 2.97000e+02 -6.42705e-01 -5.99702e-01 -6.85708e-01 -5.89188e-01 -5.62855e-01 -6.15521e-01
1.19040e+05 2.97000e+02 -6.42705e-01 -5.99702e-01 -6.85708e-01 -5.88456e-01 -5.61452e-01 -6.15460e-01
1.19200e+05 2.98000e+02 -6.08616e-01 -5.75065e-01 -6.42167e-01 -5.87676e-01 -5.60039e-01 -6.15312e-01
1.19360e+05 2.98000e+02 -6.08616e-01 -5.75065e-01 -6.42167e-01 -5.86852e-01 -5.58624e-01 -6.15080e-01
1.19520e+05 2.98000e+02 -6.08616e-01 -5.75065e-01 -6.42167e-01 -5.85987e-01 -5.57212e-01 -6.14762e-01
1.19680e+05 2.99000e+02 -6.41721e-01 -6.14643e-01 -6.68799e-01 -5.85085e-01 -5.55806e-01 -6.14363e-01
1.19840e+05 2.99000e+02 -6.41721e-01 -6.14643e-01 -6.68799e-01 -5.84149e-01 -5.54415e-01 -6.13884e-01
1.20000e+05 3.00000e+02 -6.20482e-01 -5.33695e-01 -7.07269e-01 -5.83186e-01 -5.53044e-01 -6.13327e-01
1.20160e+05 3.00000e+02 -6.20482e-01 -5.33695e-01 -7.07269e-01 -5.82199e-01 -5.51701e-01 -6.12697e-01
1.20320e+05 3.00000e+02 -6.20482e-01 -5.33695e-01 -7.07269e-01 -5.81194e-01 -5.50392e-01 -6.11996e-01
1.20480e+05 3.01000e+02 -5.36080e-01 -4.56269e-01 -6.15890e-01 -5.80178e-01 -5.49127e-01 -6.11230e-01
1.20640e+05 3.01000e+02 -5.36080e-01 -4.56269e-01 -6.15890e-01 -5.79157e-01 -5.47913e-01 -6.10401e-01
1.20800e+05 3.02000e+02 -5.66999e-01 -5.48751e-01 -5.85247e-01 -5.78136e-01 -5.46758e-01 -6.09515e-01
1.20960e+05 3.02000e+02 -5.66999e-01 -5.48751e-01 -5.85247e-01 -5.77124e-01 -5.45673e-01 -6.08575e-01
1.21120e+05 3.02000e+02 -5.66999e-01 -5.48751e-01 -5.85247e-01 -5.76126e-01 -5.44667e-01 -6.07585e-01
1.21280e+05 3.03000e+02 -6.31625e-01 -5.97544e-01 -6.65705e-01 -5.75150e-01 -5.43748e-01 -6.06552e-01
1.21440e+05 3.03000e+02 -6.31625e-01 -5.97544e-01 -6.65705e-01 -5.74203e-01 -5.42926e-01 -6.05479e-01
1.21600e+05 3.04000e+02 -5.70268e-01 -5.21843e-01 -6.18692e-01 -5.73291e-01 -5.42211e-01 -6.04371e-01
1.21760e+05 3.04000e+02 -5.70268e-01 -5.21843e-01 -6.18692e-01 -5.72421e-01 -5.41611e-01 -6.03232e-01
1.21920e+05 3.04000e+02 -5.70268e-01 -5.21843e-01 -6.18692e-01 -5.71600e-01 -5.41132e-01 -6.02068e-01
1.22080e+05 3.05000e+02 -6.27908e-01 -5.65090e-01 -6.90726e-01 -5.70833e-01 -5.40782e-01 -6.00885e-01
1.22240e+05 3.05000e+02 -6.27908e-01 -5.65090e-01 -6.90726e-01 -5.70127e-01 -5.40565e-01 -5.99689e-01
1.22400e+05 3.06000e+02 -5.92129e-01 -4.61788e-01 -7.22470e-01 -5.69487e-01 -5.40488e-01 -5.98485e-01
1.22560e+05 3.06000e+02 -5.92129e-01 -4.61788e-01 -7.22470e-01 -5.68916e-01 -5.40552e-01 -5.97281e-01
1.22720e+05 3.06000e+02 -5.92129e-01 -4.61788e-01 -7.22470e-01 -5.68420e-01 -5.40758e-01 -5.96081e-01
1.22880e+05 3.07000e+02 -5.31826e-01 -4.80562e-01 -5.83090e-01 -5.68000e-01 -5.41107e-01 -5.94894e-01
1.23040e+05 3.07000e+02 -5.31826e-01 -4.80562e-01 -5.83090e-01 -5.67661e-01 -5.41597e-01 -5.93725e-01
1.23200e+05 3.08000e+02 -5.47747e-01 -4.85559e-01 -6.09935e-01 -5.67403e-01 -5.42225e-01 -5.92581e-01
1.23360e+05 3.08000e+02 -5.47747e-01 -4.85559e-01 -6.09935e-01 -5.67227e-01 -5.42984e-01 -5.91470e-01
1.23520e+05 3.08000e+02 -5.47747e-01 -4.85559e-01 -6.09935e-01 -5.67133e-01 -5.43871e-01 -5.90395e-01
1.23680e+05 3.09000e+02 -5.60823e-01 -4.94601e-01 -6.27045e-01 -5.67121e-01 -5.44878e-01 -5.89365e-01
1.23840e+05 3.09000e+02 -5.60823e-01 -4.94601e-01 -6.27045e-01 -5.67189e-01 -5.45995e-01 -5.88383e-01
1.24000e+05 3.10000e+02 -6.45255e-01 -5.62974e-01 -7.27535e-01 -5.67335e-01 -5.47213e-01 -5.87456e-01
1.24160e+05 3.10000e+02 -6.45255e-01 -5.62974e-01 -7.27535e-01 -5.67556e-01 -5.48524e-01 -5.86588e-01
1.24320e+05 3.10000e+02 -6.45255e-01 -5.62974e-01 -7.27535e-01 -5.67848e-01 -5.49915e-01 -5.85782e-01
1.24480e+05 3.11000e+02 -5.98778e-01 -4.96495e-01 -7.01061e-01 -5.68208e-01 -5.51375e-01 -5.85040e-01
1.24640e+05 3.11000e+02 -5.98778e-01 -4.96495e-01 -7.01061e-01 -5.68631e-01 -5.52895e-01 -5.84366e-01
1.24800e+05 3.12000e+02 -5.84511e-01 -5.34904e-01 -6.34118e-01 -5.69112e-01 -5.54463e-01 -5.83761e-01
1.24960e+05 3.12000e+02 -5.84511e-01 -5.34904e-01 -6.34118e-01 -5.69646e-01 -5.56067e-01 -5.83226e-01
1.25120e+05 3.12000e+02 -5.84511e-01 -5.34904e-01 -6.34118e-01 -5.70228e-01 -5.57697e-01 -5.82759e-01
1.25280e+05 3.13000e+02 -5.88337e-01 -5.43738e-01 -6.32936e-01 -5.70851e-01 -5.59342e-01 -5.82361e-01
1.25440e+05 3.13000e+02 -5.88337e-01 -5.43738e-01 -6.32936e-01 -5.71510e-01 -5.60993e-01 -5.82027e-01
1.25600e+05 3.14000e+02 -5.43656e-01 -4.77832e-01 -6.09481e-01 -5.72198e-01 -5.62638e-01 -5.81759e-01
1.25760e+05 3.14000e+02 -5.43656e-01 -4.77832e-01 -6.09481e-01 -5.72909e-01 -5.64269e-01 -5.81549e-01
1.25920e+05 3.14000e+02 -5.43656e-01 -4.77832e-01 -6.09481e-01 -5.73637e-01 -5.65877e-01 -5.81397e-01
1.26080e+05 3.15000e+02 -6.04988e-01 -5.50199e-01 -6.59776e-01 -5.74376e-01 -5.67451e-01 -5.81300e-01
1.26240e+05 3.15000e+02 -6.04988e-01 -5.50199e-01 -6.59776e-01 -5.75119e-01 -5.68982e-01 -5.81257e-01
1.26400e+05 3.16000e+02 -6.58436e-01 -5.82770e-01 -7.34103e-01 -5.75862e-01 -5.70456e-01 -5.81268e-01
1.26560e+05 3.16000e+02 -6.58436e-01 -5.82770e-01 -7.34103e-01 -5.76598e-01 -5.71857e-01 -5.81340e-01
1.26720e+05 3.16000e+02 -6.58436e-01 -5.82770e-01 -7.34103e-01 -5.77324e-01 -5.73161e-01 -5.81486e-01
1.26880e+05 3.17000e+02 -6.03015e-01 -5.37333e-01 -6.68697e-01 -5.78034e-01 -5.74335e-01 -5.81732e-01
1.27040e+05 3.17000e+02 -6.03015e-01 -5.37333e-01 -6.68697e-01 -5.78724e-01 -5.75334e-01 -5.82113e-01
1.27200e+05 3.18000e+02 -5.53340e-01 -5.40244e-01 -5.66437e-01 -5.79391e-01 -5.76114e-01 -5.82667e-01
1.27360e+05 3.18000e+02 -5.53340e-01 -5.40244e-01 -5.66437e-01 -5.80031e-01 -5.76650e-01 -5.83412e-01
1.27520e+05 3.18000e+02 -5.53340e-01 -5.40244e-01 -5.66437e-01 -5.80643e-01 -5.76952e-01 -5.84333e-01
1.27680e+05 3.19000e+02 -6.08392e-01 -5.47192e-01 -6.69592e-01 -5.81224e-01 -5.77054e-01 -5.85394e-01
1.27840e+05 3.19000e+02 -6.08392e-01 -5.47192e-01 -6.69592e-01 -5.81773e-01 -5.76997e-01 -5.86549e-01
1.28000e+05 3.20000e+02 -4.89662e-01 -4.58442e-01 -5.20883e-01 -5.82289e-01 -5.76812e-01 -5.87766e-01
1.28160e+05 3.20000e+02 -4.89662e-01 -4.58442e-01 -5.20883e-01 -5.82771e-01 -5.76521e-01 -5.89021e-01
1.28320e+05 3.20000e+02 -4.89662e-01 -4.58442e-01 -5.20883e-01 -5.83220e-01 -5.76140e-01 -5.90299e-01
1.28480e+05 3.21000e+02 -6.23116e-01 -5.72880e-01 -6.73351e-01 -5.83635e-01 -5.75683e-01 -5.91587e-01
1.28640e+05 3.21000e+02 -6.23116e-01 -5.72880e-01 -6.73351e-01 -5.84017e-01 -5.75155e-01 -5.92879e-01
1.28800e+05 3.22000e+02 -5.95375e-01 -5.43882e-01 -6.46868e-01 -5.84368e-01 -5.74569e-01 -5.94167e-01
1.28960e+05 3.22000e+02 -5.95375e-01 -5.43882e-01 -6.46868e-01 -5.84689e-01 -5.73931e-01 -5.95447e-01
1.29120e+05 3.22000e+02 -5.95375e-01 -5.43882e-01 -6.46868e-01 -5.84982e-01 -5.73250e-01 -5.96714e-01
1.29280e+05 3.23000e+02 -5.43572e-01 -4.80010e-01 -6.07134e-01 -5.85249e-01 -5.72534e-01 -5.97964e-01
1.29440e+05 3.23000e+02 -5.43572e-01 -4.80010e-01 -6.07134e-01 -5.85492e-01 -5.71791e-01 -5.99192e-01
1.29600e+05 3.24000e+02 -5.69513e-01 -5.14635e-01 -6.24390e-01 -5.85713e-01 -5.71030e-01 -6.00396e-01
1.29760e+05 3.24000e+02 -5.69513e-01 -5.14635e-01 -6.24390e-01 -5.85914e-01 -5.70257e-01 -6.01570e-01
1.29920e+05 3.24000e+02 -5.69513e-01 -5.14635e-01 -6.24390e-01 -5.86098e-01 -5.69483e-01 -6.02713e-01
1.30080e+05 3.25000e+02 -6.44419e-01 -6.04885e-01 -6.83952e-01 -5.86267e-01 -5.68714e-01 -6.03820e-01
1.30240e+05 3.25000e+02 -6.44419e-01 -6.04885e-01 -6.83952e-01 -5.86422e-01 -5.67958e-01 -6.04887e-01
1.30400e+05 3.26000e+02 -5.80848e-01 -5.27428e-01 -6.34268e-01 -5.86566e-01 -5.67221e-01 -6.05911e-01
1.30560e+05 3.26000e+02 -5.80848e-01 -5.27428e-01 -6.34268e-01 -5.86700e-01 -5.66511e-01 -6.06889e-01
1.30720e+05 3.26000e+02 -5.80848e-01 -5.27428e-01 -6.34268e-01 -5.86825e-01 -5.65834e-01 -6.07816e-01
1.30880e+05 3.27000e+02 -5.85262e-01 -5.25736e-01 -6.44787e-01 -5.86942e-01 -5.65192e-01 -6.08691e-01
1.31040e+05 3.27000e+02 -5.85262e-01 -5.25736e-01 -6.44787e-01 -5.87051e-01 -5.64593e-01 -6.09509e-01
1.31200e+05 3.28000e+02 -6.04199e-01 -5.51828e-01 -6.56570e-01 -5.87154e-01 -5.64040e-01 -6.10267e-01
1.31360e+05 3.28000e+02 -6.04199e-01 -5.51828e-01 -6.56570e-01 -5.87249e-01 -5.63535e-01 -6.10963e-01
1.31520e+05 3.28000e+02 -6.04199e-01 -5.51828e-01 -6.56570e-01 -5.87337e-01 -5.63081e-01 -6.11593e-01
1.31680e+05 3.29000e+02 -6.31263e-01 -5.93994e-01 -6.68531e-01 -5.87418e-01 -5.62681e-01 -6.12155e-01
1.31840e+05 3.29000e+02 -6.31263e-01 -5.93994e-01 -6.68531e-01 -5.87491e-01 -5.62334e-01 -6.12648e-01
1.32000e+05 3.30000e+02 -6.69813e-01 -6.24089e-01 -7.15538e-01 -5.87555e-01 -5.62043e-01 -6.13068e-01
1.32160e+05 3.30000e+02 -6.69813e-01 -6.24089e-01 -7.15538e-01 -5.87611e-01 -5.61806e-01 -6.13415e-01
1.32320e+05 3.30000e+02 -6.69813e-01 -6.24089e-01 -7.15538e-01 -5.87657e-01 -5.61626e-01 -6.13688e-01
1.32480e+05 3.31000e+02 -6.67379e-01 -6.09543e-01 -7.25214e-01 -5.87692e-01 -5.61499e-01 -6.13885e-01
1.32640e+05 3.31000e+02 -6.67379e-01 -6.09543e-01 -7.25214e-01 -5.87717e-01 -5.61428e-01 -6.14007e-01
1.32800e+05 3.32000e+02 -5.57491e-01 -5.26269e-01 -5.88713e-01 -5.87731e-01 -5.61408e-01 -6.14054e-01
1.32960e+05 3.32000e+02 -5.57491e-01 -5.26269e-01 -5.88713e-01 -5.87735e-01 -5.61443e-01 -6.14027e-01
1.33120e+05 3.32000e+02 -5.57491e-01 -5.26269e-01 -5.88713e-01 -5.87727e-01 -5.61527e-01 -6.13928e-01
1.33280e+05 3.33000e+02 -7.04371e-01 -6.20115e-01 -7.88628e-01 -5.87710e-01 -5.61662e-01 -6.13758e-01
1.33440e+05 3.33000e+02 -7.04371e-01 -6.20115e-01 -7.88628e-01 -5.87682e-01 -5.61845e-01 -6.13519e-01
1.33600e+05 3.34000e+02 -5.68922e-01 -4.96095e-01 -6.41748e-01 -5.87646e-01 -5.62077e-01 -6.13216e-01
1.33760e+05 3.34000e+02 -5.68922e-01 -4.96095e-01 -6.41748e-01 -5.87603e-01 -5.62355e-01 -6.12851e-01
1.33920e+05 3.34000e+02 -5.68922e-01 -4.96095e-01 -6.41748e-01 -5.87554e-01 -5.62679e-01 -6.12428e-01
1.34080e+05 3.35000e+02 -6.85249e-01 -5.89312e-01 -7.81187e-01 -5.87500e-01 -5.63049e-01 -6.11952e-01
1.34240e+05 3.35000e+02 -6.85249e-01 -5.89312e-01 -7.81187e-01 -5.87446e-01 -5.63464e-01 -6.11428e-01
1.34400e+05 3.36000e+02 -6.14703e-01 -5.65728e-01 -6.63677e-01 -5.87393e-01 -5.63923e-01 -6.10863e-01
1.34560e+05 3.36000e+02 -6.14703e-01 -5.65728e-01 -6.63677e-01 -5.87344e-01 -5.64427e-01 -6.10260e-01
1.34720e+05 3.36000e+02 -6.14703e-01 -5.65728e-01 -6.63677e-01 -5.87302e-01 -5.64974e-01 -6.09630e-01
1.34880e+05 3.37000e+02 -6.32134e-01 -5.28744e-01 -7.35525e-01 -5.87271e-01 -5.65564e-01 -6.08977e-01
1.35040e+05 3.37000e+02 -6.32134e-01 -5.28744e-01 -7.35525e-01 -5.87254e-01 -5.66199e-01 -6.08310e-01
1.35200e+05 3.38000e+02 -7.11078e-01 -6.53067e-01 -7.69089e-01 -5.87256e-01 -5.66875e-01 -6.07637e-01
1.35360e+05 3.38000e+02 -7.11078e-01 -6.53067e-01 -7.69089e-01 -5.87279e-01 -5.67592e-01 -6.06966e-01
1.35520e+05 3.38000e+02 -7.11078e-01 -6.53067e-01 -7.69089e-01 -5.87328e-01 -5.68349e-01 -6.06307e-01
1.35680e+05 3.39000e+02 -6.75771e-01 -5.64393e-01 -7.87148e-01 -5.87407e-01 -5.69145e-01 -6.05669e-01
1.35840e+05 3.39000e+02 -6.75771e-01 -5.64393e-01 -7.87148e-01 -5.87518e-01 -5.69975e-01 -6.05061e-01
1.36000e+05 3.40000e+02 -6.75784e-01 -5.90272e-01 -7.61297e-01 -5.87665e-01 -5.70837e-01 -6.04494e-01
1.36160e+05 3.40000e+02 -6.75784e-01 -5.90272e-01 -7.61297e-01 -5.87852e-01 -5.71726e-01 -6.03978e-01
1.36320e+05 3.40000e+02 -6.75784e-01 -5.90272e-01 -7.61297e-01 -5.88080e-01 -5.72637e-01 -6.03523e-01
1.36480e+05 3.41000e+02 -6.32660e-01 -5.49160e-01 -7.16160e-01 -5.88353e-01 -5.73564e-01 -6.03141e-01
1.36640e+05 3.41000e+02 -6.32660e-01 -5.49160e-01 -7.16160e-01 -5.88672e-01 -5.74500e-01 -6.02843e-01
1.36800e+05 3.42000e+02 -6.83373e-01 -6.13084e-01 -7.53661e-01 -5.89038e-01 -5.75436e-01 -6.02641e-01
1.36960e+05 3.42000e+02 -6.83373e-01 -6.13084e-01 -7.53661e-01 -5.89455e-01 -5.76364e-01 -6.02545e-01
1.37120e+05 3.42000e+02 -6.83373e-01 -6.13084e-01 -7.53661e-01 -5.89920e-01 -5.77274e-01 -6.02567e-01
1.37280e+05 3.43000e+02 -7.16813e-01 -6.03110e-01 -8.30515e-01 -5.90437e-01 -5.78159e-01 -6.02715e-01
1.37440e+05 3.43000e+02 -7.16813e-01 -6.03110e-01 -8.30515e-01 -5.91005e-01 -5.79010e-01 -6.03000e-01
1.37600e+05 3.44000e+02 -7.05360e-01 -5.69721e-01 -8.40999e-01 -5.91623e-01 -5.79822e-01 -6.03425e-01
1.37760e+05 3.44000e+02 -7.05360e-01 -5.69721e-01 -8.40999e-01 -5.92292e-01 -5.80591e-01 -6.03993e-01
1.37920e+05 3.44000e+02 -7.05360e-01 -5.69721e-01 -8.40999e-01 -5.93011e-01 -5.81318e-01 -6.04704e-01
1.38080e+05 3.45000e+02 -6.08180e-01 -5.88794e-01 -6.27567e-01 -5.93780e-01 -5.82006e-01 -6.05554e-01
1.38240e+05 3.45000e+02 -6.08180e-01 -5.88794e-01 -6.27567e-01 -5.94598e-01 -5.82661e-01 -6.06534e-01
1.38400e+05 3.46000e+02 -7.08541e-01 -6.11248e-01 -8.05833e-01 -5.95463e-01 -5.83292e-01 -6.07635e-01
1.38560e+05 3.46000e+02 -7.08541e-01 -6.11248e-01 -8.05833e-01 -5.96376e-01 -5.83907e-01 -6.08845e-01
1.38720e+05 3.46000e+02 -7.08541e-01 -6.11248e-01 -8.05833e-01 -5.97334e-01 -5.84516e-01 -6.10152e-01
1.38880e+05 3.47000e+02 -6.29059e-01 -4.81947e-01 -7.76170e-01 -5.98337e-01 -5.85130e-01 -6.11545e-01
1.39040e+05 3.47000e+02 -6.29059e-01 -4.81947e-01 -7.76170e-01 -5.99384e-01 -5.85757e-01 -6.13011e-01
1.39200e+05 3.48000e+02 -6.19566e-01 -5.60949e-01 -6.78183e-01 -6.00473e-01 -5.86405e-01 -6.14540e-01
1.39360e+05 3.48000e+02 -6.19566e-01 -5.60949e-01 -6.78183e-01 -6.01603e-01 -5.87082e-01 -6.16124e-01
1.39520e+05 3.48000e+02 -6.19566e-01 -5.60949e-01 -6.78183e-01 -6.02773e-01 -5.87793e-01 -6.17753e-01
1.39680e+05 3.49000e+02 -6.97745e-01 -6.26940e-01 -7.68549e-01 -6.03981e-01 -5.88540e-01 -6.19421e-01
1.39840e+05 3.49000e+02 -6.97745e-01 -6.26940e-01 -7.68549e-01 -6.05226e-01 -5.89327e-01 -6.21125e-01
1.40000e+05 3.50000e+02 -6.49606e-01 -5.69052e-01 -7.30160e-01 -6.06507e-01 -5.90154e-01 -6.22860e-01
1.40160e+05 3.50000e+02 -6.49606e-01 -5.69052e-01 -7.30160e-01 -6.07822e-01 -5.91021e-01 -6.24623e-01
1.40320e+05 3.50000e+02 -6.49606e-01 -5.69052e-01 -7.30160e-01 -6.09170e-01 -5.91926e-01 -6.26414e-01
1.40480e+05 3.51000e+02 -6.53175e-01 -5.80524e-01 -7.25827e-01 -6.10548e-01 -5.92864e-01 -6.28233e-01
1.40640e+05 3.51000e+02 -6.53175e-01 -5.80524e-01 -7.25827e-01 -6.11956e-01 -5.93833e-01 -6.30080e-01
1.40800e+05 3.52000e+02 -6.93830e-01 -6.28775e-01 -7.58885e-01 -6.13391e-01 -5.94824e-01 -6.31958e-01
1.40960e+05 3.52000e+02 -6.93830e-01 -6.28775e-01 -7.58885e-01 -6.14850e-01 -5.95831e-01 -6.33869e-01
1.41120e+05 3.52000e+02 -6.93830e-01 -6.28775e-01 -7.58885e-01 -6.16331e-01 -5.96845e-01 -6.35817e-01
1.41280e+05 3.53000e+02 -6.21448e-01 -5.01375e-01 -7.41522e-01 -6.17831e-01 -5.97857e-01 -6.37806e-01
1.41440e+05 3.53000e+02 -6.21448e-01 -5.01375e-01 -7.41522e-01 -6.19347e-01 -5.98857e-01 -6.39838e-01
1.41600e+05 3.54000e+02 -6.75016e-01 -6.06768e-01 -7.43264e-01 -6.20876e-01 -5.99833e-01 -6.41919e-01
1.41760e+05 3.54000e+02 -6.75016e-01 -6.06768e-01 -7.43264e-01 -6.22415e-01 -6.00777e-01 -6.44052e-01
1.41920e+05 3.54000e+02 -6.75016e-01 -6.06768e-01 -7.43264e-01 -6.23958e-01 -6.01678e-01 -6.46239e-01
1.42080e+05 3.55000e+02 -6.92737e-01 -6.46564e-01 -7.38909e-01 -6.25503e-01 -6.02524e-01 -6.48483e-01
1.42240e+05 3.55000e+02 -6.92737e-01 -6.46564e-01 -7.38909e-01 -6.27046e-01 -6.03309e-01 -6.50783e-01
1.42400e+05 3.56000e+02 -6.40254e-01 -6.17985e-01 -6.62523e-01 -6.28582e-01 -6.04024e-01 -6.53139e-01
1.42560e+05 3.56000e+02 -6.40254e-01 -6.17985e-01 -6.62523e-01 -6.30106e-01 -6.04664e-01 -6.55549e-01
1.42720e+05 3.56000e+02 -6.40254e-01 -6.17985e-01 -6.62523e-01 -6.31616e-01 -6.05223e-01 -6.58010e-01
1.42880e+05 3.57000e+02 -5.88332e-01 -5.41314e-01 -6.35351e-01 -6.33107e-01 -6.05698e-01 -6.60516e-01
1.43040e+05 3.57000e+02 -5.88332e-01 -5.41314e-01 -6.35351e-01 -6.34574e-01 -6.06088e-01 -6.63060e-01
1.43200e+05 3.58000e+02 -6.92969e-01 -6.20912e-01 -7.65026e-01 -6.36015e-01 -6.06393e-01 -6.65637e-01
1.43360e+05 3.58000e+02 -6.92969e-01 -6.20912e-01 -7.65026e-01 -6.37425e-01 -6.06614e-01 -6.68236e-01
1.43520e+05 3.58000e+02 -6.92969e-01 -6.20912e-01 -7.65026e-01 -6.38801e-01 -6.06752e-01 -6.70850e-01
1.43680e+05 3.59000e+02 -6.51255e-01 -5.59275e-01 -7.43236e-01 -6.40140e-01 -6.06813e-01 -6.73467e-01
1.43840e+05 3.59000e+02 -6.51255e-01 -5.59275e-01 -7.43236e-01 -6.41440e-01 -6.06800e-01 -6.76080e-01
1.44000e+05 3.60000e+02 -6.71771e-01 -5.98137e-01 -7.45405e-01 -6.42698e-01 -6.06718e-01 -6.78678e-01
1.44160e+05 3.60000e+02 -6.71771e-01 -5.98137e-01 -7.45405e-01 -6.43911e-01 -6.06573e-01 -6.81250e-01
1.44320e+05 3.60000e+02 -6.71771e-01 -5.98137e-01 -7.45405e-01 -6.45079e-01 -6.06373e-01 -6.83786e-01
1.44480e+05 3.61000e+02 -6.34058e-01 -6.09986e-01 -6.58130e-01 -6.46200e-01 -6.06124e-01 -6.86276e-01
1.44640e+05 3.61000e+02 -6.34058e-01 -6.09986e-01 -6.58130e-01 -6.47272e-01 -6.05833e-01 -6.88711e-01
1.44800e+05 3.62000e+02 -6.68014e-01 -6.48277e-01 -6.87751e-01 -6.48295e-01 -6.05508e-01 -6.91082e-01
1.44960e+05 3.62000e+02 -6.68014e-01 -6.48277e-01 -6.87751e-01 -6.49269e-01 -6.05157e-01 -6.93380e-01
1.45120e+05 3.62000e+02 -6.68014e-01 -6.48277e-01 -6.87751e-01 -6.50192e-01 -6.04788e-01 -6.95596e-01
1.45280e+05 3.63000e+02 -6.67715e-01 -5.76852e-01 -7.58578e-01 -6.51065e-01 -6.04407e-01 -6.97723e-01
1.45440e+05 3.63000e+02 -6.67715e-01 -5.76852e-01 -7.58578e-01 -6.51888e-01 -6.04024e-01 -6.99752e-01
1.45600e+05 3.64000e+02 -5.76278e-01 -4.47012e-01 -7.05545e-01 -6.52662e-01 -6.03644e-01 -7.01679e-01
1.45760e+05 3.64000e+02 -5.76278e-01 -4.47012e-01 -7.05545e-01 -6.53385e-01 -6.03275e-01 -7.03495e-01
1.45920e+05 3.64000e+02 -5.76278e-01 -4.47012e-01 -7.05545e-01 -6.54060e-01 -6.02924e-01 -7.05197e-01
1.46080e+05 3.65000e+02 -6.23631e-01 -5.30264e-01 -7.16997e-01 -6.54687e-01 -6.02595e-01 -7.06778e-01
1.46240e+05 3.65000e+02 -6.23631e-01 -5.30264e-01 -7.16997e-01 -6.55266e-01 -6.02297e-01 -7.08236e-01
1.46400e+05 3.66000e+02 -6.33067e-01 -5.55969e-01 -7.10166e-01 -6.55799e-01 -6.02033e-01 -7.09566e-01
1.46560e+05 3.66000e+02 -6.33067e-01 -5.55969e-01 -7.10166e-01 -6.56287e-01 -6.01809e-01 -7.10765e-01
1.46720e+05 3.66000e+02 -6.33067e-01 -5.55969e-01 -7.10166e-01 -6.56731e-01 -6.01629e-01 -7.11832e-01
1.46880e+05 3.67000e+02 -6.91485e-01 -5.99365e-01 -7.83606e-01 -6.57131e-01 -6.01497e-01 -7.12766e-01
1.47040e+05 3.67000e+02 -6.91485e-01 -5.99365e-01 -7.83606e-01 -6.57491e-01 -6.01418e-01 -7.13564e-01
1.47200e+05 3.68000e+02 -6.32316e-01 -5.80475e-01 -6.84158e-01 -6.57811e-01 -6.01394e-01 -7.14228e-01
1.47360e+05 3.68000e+02 -6.32316e-01 -5.80475e-01 -6.84158e-01 -6.58091e-01 -6.01428e-01 -7.14755e-01
1.47520e+05 3.68000e+02 -6.32316e-01 -5.80475e-01 -6.84158e-01 -6.58336e-01 -6.01523e-01 -7.15148e-01
1.47680e+05 3.69000e+02 -6.25771e-01 -5.83675e-01 -6.67866e-01 -6.58544e-01 -6.01682e-01 -7.15407e-01
1.47840e+05 3.69000e+02 -6.25771e-01 -5.83675e-01 -6.67866e-01 -6.58719e-01 -6.01906e-01 -7.15533e-01
1.48000e+05 3.70000e+02 -5.82506e-01 -5.51672e-01 -6.13340e-01 -6.58861e-01 -6.02197e-01 -7.15525e-01
1.48160e+05 3.70000e+02 -5.82506e-01 -5.51672e-01 -6.13340e-01 -6.58971e-01 -6.02556e-01 -7.15387e-01
1.48320e+05 3.70000e+02 -5.82506e-01 -5.51672e-01 -6.13340e-01 -6.59051e-01 -6.02985e-01 -7.15118e-01
1.48480e+05 3.71000e+02 -6.10227e-01 -5.49038e-01 -6.71415e-01 -6.59102e-01 -6.03483e-01 -7.14721e-01
1.48640e+05 3.71000e+02 -6.10227e-01 -5.49038e-01 -6.71415e-01 -6.59123e-01 -6.04051e-01 -7.14195e-01
1.48800e+05 3.72000e+02 -5.90604e-01 -5.26967e-01 -6.54241e-01 -6.59117e-01 -6.04691e-01 -7.13544e-01
1.48960e+05 3.72000e+02 -5.90604e-01 -5.26967e-01 -6.54241e-01 -6.59083e-01 -6.05399e-01 -7.12767e-01
1.49120e+05 3.72000e+02 -5.90604e-01 -5.26967e-01 -6.54241e-01 -6.59023e-01 -6.06178e-01 -7.11868e-01
1.49280e+05 3.73000e+02 -6.52318e-01 -5.51763e-01 -7.52873e-01 -6.58936e-01 -6.07025e-01 -7.10848e-01
1.49440e+05 3.73000e+02 -6.52318e-01 -5.51763e-01 -7.52873e-01 -6.58824e-01 -6.07940e-01 -7.09708e-01
1.49600e+05 3.74000e+02 -6.33313e-01 -5.49281e-01 -7.17346e-01 -6.58686e-01 -6.08919e-01 -7.08454e-01
1.49760e+05 3.74000e+02 -6.33313e-01 -5.49281e-01 -7.17346e-01 -6.58524e-01 -6.09961e-01 -7.07087e-01
1.49920e+05 3.74000e+02 -6.33313e-01 -5.49281e-01 -7.17346e-01 -6.58337e-01 -6.11062e-01 -7.05611e-01
1.50080e+05 3.75000e+02 -7.09704e-01 -6.36274e-01 -7.83134e-01 -6.58126e-01 -6.12220e-01 -7.04032e-01
1.50240e+05 3.75000e+02 -7.09704e-01 -6.36274e-01 -7.83134e-01 -6.57890e-01 -6.13427e-01 -7.02354e-01
1.50400e+05 3.76000e+02 -5.64493e-01 -5.28928e-01 -6.00058e-01 -6.57632e-01 -6.14679e-01 -7.00584e-01
1.50560e+05 3.76000e+02 -5.64493e-01 -5.28928e-01 -6.00058e-01 -6.57350e-01 -6.15970e-01 -6.98730e-01
1.50720e+05 3.76000e+02 -5.64493e-01 -5.28928e-01 -6.00058e-01 -6.57044e-01 -6.17291e-01 -6.96798e-01
1.50880e+05 3.77000e+02 -5.90931e-01 -5.27337e-01 -6.54525e-01 -6.56716e-01 -6.18634e-01 -6.94798e-01
1.51040e+05 3.77000e+02 -5.90931e-01 -5.27337e-01 -6.54525e-01 -6.56364e-01 -6.19989e-01 -6.92739e-01
1.51200e+05 3.78000e+02 -6.21288e-01 -5.42914e-01 -6.99662e-01 -6.55988e-01 -6.21344e-01 -6.90632e-01
1.51360e+05 3.78000e+02 -6.21288e-01 -5.42914e-01 -6.99662e-01 -6.55589e-01 -6.22689e-01 -6.88489e-01
1.51520e+05 3.78000e+02 -6.21288e-01 -5.42914e-01 -6.99662e-01 -6.55167e-01 -6.24010e-01 -6.86323e-01
1.51680e+05 3.79000e+02 -5.53218e-01 -5.15044e-01 -5.91392e-01 -6.54721e-01 -6.25294e-01 -6.84148e-01
1.51840e+05 3.79000e+02 -5.53218e-01 -5.15044e-01 -5.91392e-01 -6.54252e-01 -6.26523e-01 -6.81980e-01
1.52000e+05 3.80000e+02 -5.78636e-01 -5.28836e-01 -6.28435e-01 -6.53759e-01 -6.27683e-01 -6.79835e-01
1.52160e+05 3.80000e+02 -5.78636e-01 -5.28836e-01 -6.28435e-01 -6.53244e-01 -6.28756e-01 -6.77733e-01
1.52320e+05 3.80000e+02 -5.78636e-01 -5.28836e-01 -6.28435e-01 -6.52707e-01 -6.29722e-01 -6.75693e-01
1.52480e+05 3.81000e+02 -6.40519e-01 -5.62880e-01 -7.18158e-01 -6.52150e-01 -6.30562e-01 -6.73737e-01
1.52640e+05 3.81000e+02 -6.40519e-01 -5.62880e-01 -7.18158e-01 -6.51572e-01 -6.31256e-01 -6.71888e-01
1.52800e+05 3.82000e+02 -5.74476e-01 -4.93267e-01 -6.55685e-01 -6.50976e-01 -6.31782e-01 -6.70169e-01
1.52960e+05 3.82000e+02 -5.74476e-01 -4.93267e-01 -6.55685e-01 -6.50362e-01 -6.32123e-01 -6.68601e-01
1.53120e+05 3.82000e+02 -5.74476e-01 -4.93267e-01 -6.55685e-01 -6.49732e-01 -6.32262e-01 -6.67202e-01
1.53280e+05 3.83000e+02 -6.03755e-01 -5.47767e-01 -6.59742e-01 -6.49087e-01 -6.32188e-01 -6.65987e-01
1.53440e+05 3.83000e+02 -6.03755e-01 -5.47767e-01 -6.59742e-01 -6.48429e-01 -6.31901e-01 -6.64958e-01
1.53600e+05 3.84000e+02 -5.55035e-01 -4.97448e-01 -6.12623e-01 -6.47760e-01 -6.31406e-01 -6.64114e-01
1.53760e+05 3.84000e+02 -5.55035e-01 -4.97448e-01 -6.12623e-01 -6.47080e-01 -6.30721e-01 -6.63439e-01
1.53920e+05 3.84000e+02 -5.55035e-01 -4.97448e-01 -6.12623e-01 -6.46391e-01 -6.29866e-01 -6.62915e-01
1.54080e+05 3.85000e+02 -6.36494e-01 -5.22591e-01 -7.50397e-01 -6.45692e-01 -6.28871e-01 -6.62513e-01
1.54240e+05 3.85000e+02 -6.36494e-01 -5.22591e-01 -7.50397e-01 -6.44986e-01 -6.27765e-01 -6.62207e-01
1.54400e+05 3.86000e+02 -6.03106e-01 -5.31298e-01 -6.74914e-01 -6.44272e-01 -6.26578e-01 -6.61966e-01
1.54560e+05 3.86000e+02 -6.03106e-01 -5.31298e-01 -6.74914e-01 -6.43551e-01 -6.25338e-01 -6.61764e-01
1.54720e+05 3.86000e+02 -6.03106e-01 -5.31298e-01 -6.74914e-01 -6.42823e-01 -6.24070e-01 -6.61575e-01
1.54880e+05 3.87000e+02 -6.43026e-01 -6.16589e-01 -6.69463e-01 -6.42087e-01 -6.22795e-01 -6.61380e-01
1.55040e+05 3.87000e+02 -6.43026e-01 -6.16589e-01 -6.69463e-01 -6.41343e-01 -6.21529e-01 -6.61157e-01
1.55200e+05 3.88000e+02 -6.22641e-01 -6.03839e-01 -6.41443e-01 -6.40592e-01 -6.20291e-01 -6.60892e-01
1.55360e+05 3.88000e+02 -6.22641e-01 -6.03839e-01 -6.41443e-01 -6.39831e-01 -6.19091e-01 -6.60571e-01
1.55520e+05 3.88000e+02 -6.22641e-01 -6.03839e-01 -6.41443e-01 -6.39061e-01 -6.17943e-01 -6.60180e-01
1.55680e+05 3.89000e+02 -6.67102e-01 -6.40085e-01 -6.94119e-01 -6.38281e-01 -6.16852e-01 -6.59710e-01
1.55840e+05 3.89000e+02 -6.67102e-01 -6.40085e-01 -6.94119e-01 -6.37491e-01 -6.15827e-01 -6.59154e-01
1.56000e+05 3.90000e+02 -6.57700e-01 -5.61326e-01 -7.54075e-01 -6.36689e-01 -6.14874e-01 -6.58504e-01
1.56160e+05 3.90000e+02 -6.57700e-01 -5.61326e-01 -7.54075e-01 -6.35875e-01 -6.13995e-01 -6.57755e-01
1.56320e+05 3.90000e+02 -6.57700e-01 -5.61326e-01 -7.54075e-01 -6.35050e-01 -6.13196e-01 -6.56904e-01
1.56480e+05 3.91000e+02 -5.57635e-01 -5.31498e-01 -5.83772e-01 -6.34212e-01 -6.12477e-01 -6.55948e-01
1.56640e+05 3.91000e+02 -5.57635e-01 -5.31498e-01 -5.83772e-01 -6.33363e-01 -6.11840e-01 -6.54886e-01
1.56800e+05 3.92000e+02 -5.87707e-01 -5.44208e-01 -6.31206e-01 -6.32502e-01 -6.11284e-01 -6.53720e-01
1.56960e+05 3.92000e+02 -5.87707e-01 -5.44208e-01 -6.31206e-01 -6.31631e-01 -6.10810e-01 -6.52452e-01
1.57120e+05 3.92000e+02 -5.87707e-01 -5.44208e-01 -6.31206e-01 -6.30750e-01 -6.10414e-01 -6.51085e-01
1.57280e+05 3.93000e+02 -5.97327e-01 -5.76501e-01 -6.18152e-01 -6.29860e-01 -6.10095e-01 -6.49626e-01
1.57440e+05 3.93000e+02 -5.97327e-01 -5.76501e-01 -6.18152e-01 -6.28965e-01 -6.09848e-01 -6.48082e-01
1.57600e+05 3.94000e+02 -5.81847e-01 -4.94136e-01 -6.69558e-01 -6.28066e-01 -6.09670e-01 -6.46463e-01
1.57760e+05 3.94000e+02 -5.81847e-01 -4.94136e-01 -6.69558e-01 -6.27166e-01 -6.09553e-01 -6.44779e-01
1.57920e+05 3.94000e+02 -5.81847e-01 -4.94136e-01 -6.69558e-01 -6.26268e-01 -6.09491e-01 -6.43044e-01
1.58080e+05 3.95000e+02 -5.90937e-01 -5.30247e-01 -6.51628e-01 -6.25374e-01 -6.09473e-01 -6.41275e-01
1.58240e+05 3.95000e+02 -5.90937e-01 -5.30247e-01 -6.51628e-01 -6.24490e-01 -6.09491e-01 -6.39488e-01
1.58400e+05 3.96000e+02 -6.16238e-01 -5.47498e-01 -6.84978e-01 -6.23618e-01 -6.09529e-01 -6.37706e-01
1.58560e+05 3.96000e+02 -6.16238e-01 -5.47498e-01 -6.84978e-01 -6.22762e-01 -6.09571e-01 -6.35953e-01
1.58720e+05 3.96000e+02 -6.16238e-01 -5.47498e-01 -6.84978e-01 -6.21926e-01 -6.09595e-01 -6.34257e-01
1.58880e+05 3.97000e+02 -6.99804e-01 -5.42443e-01 -8.57165e-01 -6.21113e-01 -6.09576e-01 -6.32650e-01
1.59040e+05 3.97000e+02 -6.99804e-01 -5.42443e-01 -8.57165e-01 -6.20328e-01 -6.09485e-01 -6.31171e-01
1.59200e+05 3.98000e+02 -5.78439e-01 -5.69289e-01 -5.87589e-01 -6.19573e-01 -6.09290e-01 -6.29857e-01
1.59360e+05 3.98000e+02 -5.78439e-01 -5.69289e-01 -5.87589e-01 -6.18852e-01 -6.08960e-01 -6.28744e-01
1.59520e+05 3.98000e+02 -5.78439e-01 -5.69289e-01 -5.87589e-01 -6.18166e-01 -6.08468e-01 -6.27863e-01
1.59680e+05 3.99000e+02 -5.88001e-01 -5.23201e-01 -6.52800e-01 -6.17516e-01 -6.07804e-01 -6.27229e-01
1.59840e+05 3.99000e+02 -5.88001e-01 -5.23201e-01 -6.52800e-01 -6.16906e-01 -6.06970e-01 -6.26841e-01
1.60000e+05 4.00000e+02 -5.72314e-01 -4.60143e-01 -6.84485e-01 -6.16334e-01 -6.05986e-01 -6.26682e-01
1.60160e+05 4.00000e+02 -5.72314e-01 -4.60143e-01 -6.84485e-01 -6.15801e-01 -6.04881e-01 -6.26721e-01
1.60320e+05 4.00000e+02 -5.72314e-01 -4.60143e-01 -6.84485e-01 -6.15308e-01 -6.03689e-01 -6.26927e-01
1.60480e+05 4.01000e+02 -6.00047e-01 -5.48896e-01 -6.51198e-01 -6.14852e-01 -6.02439e-01 -6.27265e-01
1.60640e+05 4.01000e+02 -6.00047e-01 -5.48896e-01 -6.51198e-01 -6.14433e-01 -6.01159e-01 -6.27708e-01
1.60800e+05 4.02000e+02 -6.30316e-01 -5.79467e-01 -6.81166e-01 -6.14050e-01 -5.99869e-01 -6.28231e-01
1.60960e+05 4.02000e+02 -6.30316e-01 -5.79467e-01 -6.81166e-01 -6.13699e-01 -5.98586e-01 -6.28812e-01
1.61120e+05 4.02000e+02 -6.30316e-01 -5.79467e-01 -6.81166e-01 -6.13381e-01 -5.97323e-01 -6.29439e-01
1.61280e+05 4.03000e+02 -6.76324e-01 -6.41396e-01 -7.11252e-01 -6.13091e-01 -5.96085e-01 -6.30096e-01
1.61440e+05 4.03000e+02 -6.76324e-01 -6.41396e-01 -7.11252e-01 -6.12828e-01 -5.94881e-01 -6.30775e-01
1.61600e+05 4.04000e+02 -5.42326e-01 -5.22710e-01 -5.61941e-01 -6.12590e-01 -5.93711e-01 -6.31470e-01
1.61760e+05 4.04000e+02 -5.42326e-01 -5.22710e-01 -5.61941e-01 -6.12375e-01 -5.92577e-01 -6.32173e-01
1.61920e+05 4.04000e+02 -5.42326e-01 -5.22710e-01 -5.61941e-01 -6.12181e-01 -5.91480e-01 -6.32881e-01
1.62080e+05 4.05000e+02 -5.96192e-01 -4.90673e-01 -7.01711e-01 -6.12005e-01 -5.90418e-01 -6.33591e-01
1.62240e+05 4.05000e+02 -5.96192e-01 -4.90673e-01 -7.01711e-01 -6.11845e-01 -5.89388e-01 -6.34301e-01
1.62400e+05 4.06000e+02 -6.92576e-01 -6.42686e-01 -7.42467e-01 -6.11699e-01 -5.88389e-01 -6.35009e-01
1.62560e+05 4.06000e+02 -6.92576e-01 -6.42686e-01 -7.42467e-01 -6.11566e-01 -5.87417e-01 -6.35715e-01
1.62720e+05 4.06000e+02 -6.92576e-01 -6.42686e-01 -7.42467e-01 -6.11444e-01 -5.86470e-01 -6.36418e-01
1.62880e+05 4.07000e+02 -6.12568e-01 -5.34671e-01 -6.90465e-01 -6.11331e-01 -5.85543e-01 -6.37118e-01
1.63040e+05 4.07000e+02 -6.12568e-01 -5.34671e-01 -6.90465e-01 -6.11225e-01 -5.84634e-01 -6.37815e-01
1.63200e+05 4.08000e+02 -6.84314e-01 -6.47070e-01 -7.21559e-01 -6.11126e-01 -5.83742e-01 -6.38510e-01
1.63360e+05 4.08000e+02 -6.84314e-01 -6.47070e-01 -7.21559e-01 -6.11031e-01 -5.82861e-01 -6.39201e-01
1.63520e+05 4.08000e+02 -6.84314e-01 -6.47070e-01 -7.21559e-01 -6.10940e-01 -5.81991e-01 -6.39890e-01
1.63680e+05 4.09000e+02 -6.55901e-01 -6.15162e-01 -6.96639e-01 -6.10853e-01 -5.81131e-01 -6.40576e-01
1.63840e+05 4.09000e+02 -6.55901e-01 -6.15162e-01 -6.96639e-01 -6.10768e-01 -5.80279e-01 -6.41258e-01
1.64000e+05 4.10000e+02 -6.29818e-01 -5.32069e-01 -7.27566e-01 -6.10685e-01 -5.79433e-01 -6.41936e-01
1.64160e+05 4.10000e+02 -6.29818e-01 -5.32069e-01 -7.27566e-01 -6.10604e-01 -5.78598e-01 -6.42609e-01
1.64320e+05 4.10000e+02 -6.29818e-01 -5.32069e-01 -7.27566e-01 -6.10523e-01 -5.77770e-01 -6.43275e-01
1.64480e+05 4.11000e+02 -5.88661e-01 -5.38317e-01 -6.39005e-01 -6.10444e-01 -5.76955e-01 -6.43932e-01
1.64640e+05 4.11000e+02 -5.88661e-01 -5.38317e-01 -6.39005e-01 -6.10366e-01 -5.76153e-01 -6.44578e-01
1.64800e+05 4.12000e+02 -6.20558e-01 -5.41393e-01 -6.99722e-01 -6.10290e-01 -5.75368e-01 -6.45212e-01
1.64960e+05 4.12000e+02 -6.20558e-01 -5.41393e-01 -6.99722e-01 -6.10217e-01 -5.74604e-01 -6.45830e-01
1.65120e+05 4.12000e+02 -6.20558e-01 -5.41393e-01 -6.99722e-01 -6.10148e-01 -5.73864e-01 -6.46431e-01
1.65280e+05 4.13000e+02 -5.86425e-01 -5.54562e-01 -6.18287e-01 -6.10083e-01 -5.73154e-01 -6.47011e-01
1.65440e+05 4.13000e+02 -5.86425e-01 -5.54562e-01 -6.18287e-01 -6.10024e-01 -5.72479e-01 -6.47569e-01
1.65600e+05 4.14000e+02 -5.76238e-01 -5.46952e-01 -6.05524e-01 -6.09973e-01 -5.71844e-01 -6.48102e-01
1.65760e+05 4.14000e+02 -5.76238e-01 -5.46952e-01 -6.05524e-01 -6.09932e-01 -5.71254e-01 -6.48610e-01
1.65920e+05 4.14000e+02 -5.76238e-01 -5.46952e-01 -6.05524e-01 -6.09902e-01 -5.70714e-01 -6.49090e-01
1.66080e+05 4.15000e+02 -5.67660e-01 -4.77498e-01 -6.57821e-01 -6.09887e-01 -5.70231e-01 -6.49542e-01
1.66240e+05 4.15000e+02 -5.67660e-01 -4.77498e-01 -6.57821e-01 -6.09887e-01 -5.69808e-01 -6.49966e-01
1.66400e+05 4.16000e+02 -6.38368e-01 -5.90292e-01 -6.86443e-01 -6.09905e-01 -5.69448e-01 -6.50362e-01
1.66560e+05 4.16000e+02 -6.38368e-01 -5.90292e-01 -6.86443e-01 -6.09945e-01 -5.69158e-01 -6.50731e-01
1.66720e+05 4.16000e+02 -6.38368e-01 -5.90292e-01 -6.86443e-01 -6.10006e-01 -5.68939e-01 -6.51074e-01
1.66880e+05 4.17000e+02 -6.11347e-01 -5.76914e-01 -6.45780e-01 -6.10092e-01 -5.68792e-01 -6.51392e-01
1.67040e+05 4.17000e+02 -6.11347e-01 -5.76914e-01 -6.45780e-01 -6.10204e-01 -5.68721e-01 -6.51686e-01
1.67200e+05 4.18000e+02 -6.35930e-01 -5.93667e-01 -6.78192e-01 -6.10342e-01 -5.68724e-01 -6.51960e-01
1.67360e+05 4.18000e+02 -6.35930e-01 -5.93667e-01 -6.78192e-01 -6.10507e-01 -5.68800e-01 -6.52214e-01
1.67520e+05 4.18000e+02 -6.35930e-01 -5.93667e-01 -6.78192e-01 -6.10700e-01 -5.68949e-01 -6.52451e-01
1.67680e+05 4.19000e+02 -5.95425e-01 -5.72053e-01 -6.18796e-01 -6.10920e-01 -5.69167e-01 -6.52672e-01
1.67840e+05 4.19000e+02 -5.95425e-01 -5.72053e-01 -6.18796e-01 -6.11165e-01 -5.69451e-01 -6.52879e-01
1.68000e+05 4.20000e+02 -6.61242e-01 -5.94582e-01 -7.27902e-01 -6.11435e-01 -5.69796e-01 -6.53074e-01
1.68160e+05 4.20000e+02 -6.61242e-01 -5.94582e-01 -7.27902e-01 -6.11726e-01 -5.70197e-01 -6.53255e-01
1.68320e+05 4.20000e+02 -6.61242e-01 -5.94582e-01 -7.27902e-01 -6.12037e-01 -5.70649e-01 -6.53425e-01
1.68480e+05 4.21000e+02 -7.03022e-01 -6.56869e-01 -7.49174e-01 -6.12364e-01 -5.71144e-01 -6.53585e-01
1.68640e+05 4.21000e+02 -7.03022e-01 -6.56869e-01 -7.49174e-01 -6.12705e-01 -5.71676e-01 -6.53733e-01
1.68800e+05 4.22000e+02 -6.24418e-01 -5.84023e-01 -6.64812e-01 -6.13054e-01 -5.72237e-01 -6.53870e-01
1.68960e+05 4.22000e+02 -6.24418e-01 -5.84023e-01 -6.64812e-01 -6.13408e-01 -5.72821e-01 -6.53994e-01
1.69120e+05 4.22000e+02 -6.24418e-01 -5.84023e-01 -6.64812e-01 -6.13763e-01 -5.73421e-01 -6.54104e-01
1.69280e+05 4.23000e+02 -5.66836e-01 -4.97072e-01 -6.36600e-01 -6.14114e-01 -5.74030e-01 -6.54199e-01
1.69440e+05 4.23000e+02 -5.66836e-01 -4.97072e-01 -6.36600e-01 -6.14459e-01 -5.74641e-01 -6.54278e-01
1.69600e+05 4.24000e+02 -6.32647e-01 -5.73259e-01 -6.92035e-01 -6.14793e-01 -5.75249e-01 -6.54338e-01
1.69760e+05 4.24000e+02 -6.32647e-01 -5.73259e-01 -6.92035e-01 -6.15113e-01 -5.75847e-01 -6.54379e-01
1.69920e+05 4.24000e+02 -6.32647e-01 -5.73259e-01 -6.92035e-01 -6.15416e-01 -5.76433e-01 -6.54399e-01
1.70080e+05 4.25000e+02 -6.29562e-01 -5.90722e-01 -6.68402e-01 -6.15699e-01 -5.77001e-01 -6.54396e-01
1.70240e+05 4.25000e+02 -6.29562e-01 -5.90722e-01 -6.68402e-01 -6.15960e-01 -5.77551e-01 -6.54369e-01
1.70400e+05 4.26000e+02 -5.86562e-01 -5.18550e-01 -6.54575e-01 -6.16198e-01 -5.78077e-01 -6.54318e-01
1.70560e+05 4.26000e+02 -5.86562e-01 -5.18550e-01 -6.54575e-01 -6.16412e-01 -5.78581e-01 -6.54242e-01
1.70720e+05 4.26000e+02 -5.86562e-01 -5.18550e-01 -6.54575e-01 -6.16602e-01 -5.79062e-01 -6.54142e-01
1.70880e+05 4.27000e+02 -5.96250e-01 -5.71602e-01 -6.20898e-01 -6.16768e-01 -5.79519e-01 -6.54017e-01
1.71040e+05 4.27000e+02 -5.96250e-01 -5.71602e-01 -6.20898e-01 -6.16912e-01 -5.79956e-01 -6.53869e-01
1.71200e+05 4.28000e+02 -6.16946e-01 -5.59456e-01 -6.74436e-01 -6.17035e-01 -5.80372e-01 -6.53698e-01
1.71360e+05 4.28000e+02 -6.16946e-01 -5.59456e-01 -6.74436e-01 -6.17139e-01 -5.80771e-01 -6.53506e-01
1.71520e+05 4.28000e+02 -6.16946e-01 -5.59456e-01 -6.74436e-01 -6.17225e-01 -5.81155e-01 -6.53295e-01
1.71680e+05 4.29000e+02 -6.00901e-01 -5.91699e-01 -6.10104e-01 -6.17298e-01 -5.81529e-01 -6.53067e-01
1.71840e+05 4.29000e+02 -6.00901e-01 -5.91699e-01 -6.10104e-01 -6.17359e-01 -5.81894e-01 -6.52824e-01
1.72000e+05 4.30000e+02 -6.21490e-01 -5.62116e-01 -6.80864e-01 -6.17411e-01 -5.82255e-01 -6.52567e-01
1.72160e+05 4.30000e+02 -6.21490e-01 -5.62116e-01 -6.80864e-01 -6.17457e-01 -5.82615e-01 -6.52299e-01
1.72320e+05 4.30000e+02 -6.21490e-01 -5.62116e-01 -6.80864e-01 -6.17499e-01 -5.82978e-01 -6.52021e-01
1.72480e+05 4.31000e+02 -6.02996e-01 -5.68003e-01 -6.37990e-01 -6.17541e-01 -5.83347e-01 -6.51734e-01
1.72640e+05 4.31000e+02 -6.02996e-01 -5.68003e-01 -6.37990e-01 -6.17582e-01 -5.83725e-01 -6.51440e-01
1.72800e+05 4.32000e+02 -6.16398e-01 -5.60625e-01 -6.72171e-01 -6.17627e-01 -5.84117e-01 -6.51138e-01
1.72960e+05 4.32000e+02 -6.16398e-01 -5.60625e-01 -6.72171e-01 -6.17676e-01 -5.84523e-01 -6.50829e-01
1.73120e+05 4.32000e+02 -6.16398e-01 -5.60625e-01 -6.72171e-01 -6.17730e-01 -5.84947e-01 -6.50514e-01
1.73280e+05 4.33000e+02 -5.97483e-01 -5.56821e-01 -6.38145e-01 -6.17790e-01 -5.85390e-01 -6.50190e-01
1.73440e+05 4.33000e+02 -5.97483e-01 -5.56821e-01 -6.38145e-01 -6.17856e-01 -5.85855e-01 -6.49858e-01
1.73600e+05 4.34000e+02 -5.76291e-01 -5.43314e-01 -6.09268e-01 -6.17928e-01 -5.86341e-01 -6.49515e-01
1.73760e+05 4.34000e+02 -5.76291e-01 -5.43314e-01 -6.09268e-01 -6.18005e-01 -5.86849e-01 -6.49161e-01
1.73920e+05 4.34000e+02 -5.76291e-01 -5.43314e-01 -6.09268e-01 -6.18086e-01 -5.87381e-01 -6.48792e-01
1.74080e+05 4.35000e+02 -5.44676e-01 -4.57112e-01 -6.32240e-01 -6.18171e-01 -5.87934e-01 -6.48409e-01
1.74240e+05 4.35000e+02 -5.44676e-01 -4.57112e-01 -6.32240e-01 -6.18258e-01 -5.88507e-01 -6.48008e-01
1.74400e+05 4.36000e+02 -5.18582e-01 -5.07628e-01 -5.29537e-01 -6.18345e-01 -5.89101e-01 -6.47590e-01
1.74560e+05 4.36000e+02 -5.18582e-01 -5.07628e-01 -5.29537e-01 -6.18431e-01 -5.89711e-01 -6.47150e-01
1.74720e+05 4.36000e+02 -5.18582e-01 -5.07628e-01 -5.29537e-01 -6.18514e-01 -5.90336e-01 -6.46691e-01
1.74880e+05 4.37000e+02 -5.44452e-01 -4.73057e-01 -6.15847e-01 -6.18592e-01 -5.90973e-01 -6.46211e-01
1.75040e+05 4.37000e+02 -5.44452e-01 -4.73057e-01 -6.15847e-01 -6.18663e-01 -5.91618e-01 -6.45708e-01
1.75200e+05 4.38000e+02 -6.90898e-01 -6.44070e-01 -7.37725e-01 -6.18726e-01 -5.92266e-01 -6.45186e-01
1.75360e+05 4.38000e+02 -6.90898e-01 -6.44070e-01 -7.37725e-01 -6.18779e-01 -5.92914e-01 -6.44643e-01
1.75520e+05 4.38000e+02 -6.90898e-01 -6.44070e-01 -7.37725e-01 -6.18820e-01 -5.93559e-01 -6.44081e-01
1.75680e+05 4.39000e+02 -6.37866e-01 -5.00944e-01 -7.74789e-01 -6.18847e-01 -5.94192e-01 -6.43502e-01
1.75840e+05 4.39000e+02 -6.37866e-01 -5.00944e-01 -7.74789e-01 -6.18859e-01 -5.94813e-01 -6.42906e-01
1.76000e+05 4.40000e+02 -6.57890e-01 -6.00257e-01 -7.15523e-01 -6.18855e-01 -5.95414e-01 -6.42296e-01
1.76160e+05 4.40000e+02 -6.57890e-01 -6.00257e-01 -7.15523e-01 -6.18832e-01 -5.95991e-01 -6.41673e-01
1.76320e+05 4.40000e+02 -6.57890e-01 -6.00257e-01 -7.15523e-01 -6.18789e-01 -5.96539e-01 -6.41038e-01
1.76480e+05 4.41000e+02 -6.71685e-01 -6.28411e-01 -7.14959e-01 -6.18724e-01 -5.97055e-01 -6.40393e-01
1.76640e+05 4.41000e+02 -6.71685e-01 -6.28411e-01 -7.14959e-01 -6.18636e-01 -5.97534e-01 -6.39737e-01
1.76800e+05 4.42000e+02 -6.43923e-01 -5.92594e-01 -6.95252e-01 -6.18521e-01 -5.97973e-01 -6.39070e-01
1.76960e+05 4.42000e+02 -6.43923e-01 -5.92594e-01 -6.95252e-01 -6.18380e-01 -5.98368e-01 -6.38392e-01
1.77120e+05 4.42000e+02 -6.43923e-01 -5.92594e-01 -6.95252e-01 -6.18210e-01 -5.98717e-01 -6.37703e-01
1.77280e+05 4.43000e+02 -6.01519e-01 -5.80137e-01 -6.22902e-01 -6.18008e-01 -5.99017e-01 -6.37000e-01
1.77440e+05 4.43000e+02 -6.01519e-01 -5.80137e-01 -6.22902e-01 -6.17775e-01 -5.99269e-01 -6.36280e-01
1.77600e+05 4.44000e+02 -6.09707e-01 -5.93558e-01 -6.25856e-01 -6.17507e-01 -5.99470e-01 -6.35545e-01
1.77760e+05 4.44000e+02 -6.09707e-01 -5.93558e-01 -6.25856e-01 -6.17206e-01 -5.99621e-01 -6.34791e-01
1.77920e+05 4.44000e+02 -6.09707e-01 -5.93558e-01 -6.25856e-01 -6.16869e-01 -5.99722e-01 -6.34016e-01
1.78080e+05 4.45000e+02 -7.07455e-01 -6.09409e-01 -8.05501e-01 -6.16499e-01 -5.99777e-01 -6.33222e-01
1.78240e+05 4.45000e+02 -7.07455e-01 -6.09409e-01 -8.05501e-01 -6.16095e-01 -5.99784e-01 -6.32406e-01
1.78400e+05 4.46000e+02 -5.56659e-01 -4.96248e-01 -6.17070e-01 -6.15660e-01 -5.99749e-01 -6.31571e-01
1.78560e+05 4.46000e+02 -5.56659e-01 -4.96248e-01 -6.17070e-01 -6.15195e-01 -5.99672e-01 -6.30718e-01
1.78720e+05 4.46000e+02 -5.56659e-01 -4.96248e-01 -6.17070e-01 -6.14704e-01 -5.99557e-01 -6.29851e-01
1.78880e+05 4.47000e+02 -6.13957e-01 -5.31052e-01 -6.96863e-01 -6.14191e-01 -5.99405e-01 -6.28976e-01
1.79040e+05 4.47000e+02 -6.13957e-01 -5.31052e-01 -6.96863e-01 -6.13659e-01 -5.99221e-01 -6.28098e-01
1.79200e+05 4.48000e+02 -7.22834e-01 -5.30732e-01 -9.14935e-01 -6.13115e-01 -5.99004e-01 -6.27226e-01
1.79360e+05 4.48000e+02 -7.22834e-01 -5.30732e-01 -9.14935e-01 -6.12563e-01 -5.98758e-01 -6.26369e-01
1.79520e+05 4.48000e+02 -7.22834e-01 -5.30732e-01 -9.14935e-01 -6.12010e-01 -5.98482e-01 -6.25537e-01
1.79680e+05 4.49000e+02 -6.12006e-01 -5.47732e-01 -6.76279e-01 -6.11461e-01 -5.98178e-01 -6.24745e-01
1.79840e+05 4.49000e+02 -6.12006e-01 -5.47732e-01 -6.76279e-01 -6.10923e-01 -5.97843e-01 -6.24003e-01
1.80000e+05 4.50000e+02 -6.74322e-01 -6.30685e-01 -7.17959e-01 -6.10402e-01 -5.97478e-01 -6.23326e-01
1.80160e+05 4.50000e+02 -6.74322e-01 -6.30685e-01 -7.17959e-01 -6.09904e-01 -5.97083e-01 -6.22726e-01
1.80320e+05 4.50000e+02 -6.74322e-01 -6.30685e-01 -7.17959e-01 -6.09435e-01 -5.96655e-01 -6.22215e-01
1.80480e+05 4.51000e+02 -6.72638e-01 -5.37826e-01 -8.07450e-01 -6.09001e-01 -5.96195e-01 -6.21806e-01
1.80640e+05 4.51000e+02 -6.72638e-01 -5.37826e-01 -8.07450e-01 -6.08606e-01 -5.95704e-01 -6.21507e-01
1.80800e+05 4.52000e+02 -6.52937e-01 -5.60541e-01 -7.45333e-01 -6.08255e-01 -5.95184e-01 -6.21325e-01
1.80960e+05 4.52000e+02 -6.52937e-01 -5.60541e-01 -7.45333e-01 -6.07952e-01 -5.94638e-01 -6.21266e-01
1.81120e+05 4.52000e+02 -6.52937e-01 -5.60541e-01 -7.45333e-01 -6.07700e-01 -5.94071e-01 -6.21329e-01
1.81280e+05 4.53000e+02 -5.80931e-01 -5.56893e-01 -6.04970e-01 -6.07503e-01 -5.93489e-01 -6.21517e-01
1.81440e+05 4.53000e+02 -5.80931e-01 -5.56893e-01 -6.04970e-01 -6.07362e-01 -5.92898e-01 -6.21826e-01
1.81600e+05 4.54000e+02 -5.73578e-01 -5.15218e-01 -6.31939e-01 -6.07279e-01 -5.92305e-01 -6.22253e-01
1.81760e+05 4.54000e+02 -5.73578e-01 -5.15218e-01 -6.31939e-01 -6.07254e-01 -5.91717e-01 -6.22791e-01
1.81920e+05 4.54000e+02 -5.73578e-01 -5.15218e-01 -6.31939e-01 -6.07289e-01 -5.91141e-01 -6.23437e-01
1.82080e+05 4.55000e+02 -5.91817e-01 -5.75013e-01 -6.08621e-01 -6.07383e-01 -5.90582e-01 -6.24184e-01
1.82240e+05 4.55000e+02 -5.91817e-01 -5.75013e-01 -6.08621e-01 -6.07536e-01 -5.90047e-01 -6.25026e-01
1.82400e+05 4.56000e+02 -5.80880e-01 -5.10805e-01 -6.50955e-01 -6.07748e-01 -5.89538e-01 -6.25958e-01
1.82560e+05 4.56000e+02 -5.80880e-01 -5.10805e-01 -6.50955e-01 -6.08015e-01 -5.89059e-01 -6.26972e-01
1.82720e+05 4.56000e+02 -5.80880e-01 -5.10805e-01 -6.50955e-01 -6.08339e-01 -5.88611e-01 -6.28066e-01
1.82880e+05 4.57000e+02 -5.17536e-01 -4.88751e-01 -5.46321e-01 -6.08716e-01 -5.88198e-01 -6.29235e-01
1.83040e+05 4.57000e+02 -5.17536e-01 -4.88751e-01 -5.46321e-01 -6.09146e-01 -5.87817e-01 -6.30474e-01
1.83200e+05 4.58000e+02 -5.86262e-01 -4.76294e-01 -6.96231e-01 -6.09625e-01 -5.87470e-01 -6.31780e-01
1.83360e+05 4.58000e+02 -5.86262e-01 -4.76294e-01 -6.96231e-01 -6.10151e-01 -5.87153e-01 -6.33148e-01
1.83520e+05 4.58000e+02 -5.86262e-01 -4.76294e-01 -6.96231e-01 -6.10721e-01 -5.86865e-01 -6.34577e-01
1.83680e+05 4.59000e+02 -6.01265e-01 -4.77725e-01 -7.24806e-01 -6.11333e-01 -5.86605e-01 -6.36060e-01
1.83840e+05 4.59000e+02 -6.01265e-01 -4.77725e-01 -7.24806e-01 -6.11982e-01 -5.86368e-01 -6.37596e-01
1.84000e+05 4.60000e+02 -6.11738e-01 -4.85707e-01 -7.37770e-01 -6.12665e-01 -5.86152e-01 -6.39178e-01
1.84160e+05 4.60000e+02 -6.11738e-01 -4.85707e-01 -7.37770e-01 -6.13378e-01 -5.85953e-01 -6.40803e-01
1.84320e+05 4.60000e+02 -6.11738e-01 -4.85707e-01 -7.37770e-01 -6.14115e-01 -5.85768e-01 -6.42462e-01
1.84480e+05 4.61000e+02 -5.63580e-01 -5.02251e-01 -6.24909e-01 -6.14872e-01 -5.85593e-01 -6.44150e-01
1.84640e+05 4.61000e+02 -5.63580e-01 -5.02251e-01 -6.24909e-01 -6.15642e-01 -5.85425e-01 -6.45859e-01
1.84800e+05 4.62000e+02 -6.11512e-01 -5.61468e-01 -6.61556e-01 -6.16421e-01 -5.85262e-01 -6.47580e-01
1.84960e+05 4.62000e+02 -6.11512e-01 -5.61468e-01 -6.61556e-01 -6.17201e-01 -5.85098e-01 -6.49304e-01
1.85120e+05 4.62000e+02 -6.11512e-01 -5.61468e-01 -6.61556e-01 -6.17976e-01 -5.84933e-01 -6.51018e-01
1.85280e+05 4.63000e+02 -5.63096e-01 -5.53206e-01 -5.72986e-01 -6.18738e-01 -5.84762e-01 -6.52715e-01
1.85440e+05 4.63000e+02 -5.63096e-01 -5.53206e-01 -5.72986e-01 -6.19481e-01 -5.84582e-01 -6.54381e-01
1.85600e+05 4.64000e+02 -5.96656e-01 -5.29689e-01 -6.63623e-01 -6.20198e-01 -5.84390e-01 -6.56005e-01
1.85760e+05 4.64000e+02 -5.96656e-01 -5.29689e-01 -6.63623e-01 -6.20881e-01 -5.84185e-01 -6.57576e-01
1.85920e+05 4.64000e+02 -5.96656e-01 -5.29689e-01 -6.63623e-01 -6.21523e-01 -5.83962e-01 -6.59083e-01
1.86080e+05 4.65000e+02 -5.70295e-01 -5.29882e-01 -6.10708e-01 -6.22117e-01 -5.83721e-01 -6.60514e-01
1.86240e+05 4.65000e+02 -5.70295e-01 -5.29882e-01 -6.10708e-01 -6.22658e-01 -5.83457e-01 -6.61860e-01
1.86400e+05 4.66000e+02 -5.87675e-01 -5.48341e-01 -6.27009e-01 -6.23140e-01 -5.83170e-01 -6.63110e-01
1.86560e+05 4.66000e+02 -5.87675e-01 -5.48341e-01 -6.27009e-01 -6.23556e-01 -5.82857e-01 -6.64256e-01
1.86720e+05 4.66000e+02 -5.87675e-01 -5.48341e-01 -6.27009e-01 -6.23904e-01 -5.82517e-01 -6.65291e-01
1.86880e+05 4.67000e+02 -6.21205e-01 -5.61073e-01 -6.81338e-01 -6.24177e-01 -5.82148e-01 -6.66206e-01
1.87040e+05 4.67000e+02 -6.21205e-01 -5.61073e-01 -6.81338e-01 -6.24375e-01 -5.81753e-01 -6.66998e-01
1.87200e+05 4.68000e+02 -5.87367e-01 -5.59413e-01 -6.15320e-01 -6.24494e-01 -5.81328e-01 -6.67660e-01
1.87360e+05 4.68000e+02 -5.87367e-01 -5.59413e-01 -6.15320e-01 -6.24533e-01 -5.80875e-01 -6.68190e-01
1.87520e+05 4.68000e+02 -5.87367e-01 -5.59413e-01 -6.15320e-01 -6.24491e-01 -5.80396e-01 -6.68586e-01
1.87680e+05 4.69000e+02 -5.58436e-01 -5.05688e-01 -6.11184e-01 -6.24368e-01 -5.79891e-01 -6.68845e-01
1.87840e+05 4.69000e+02 -5.58436e-01 -5.05688e-01 -6.11184e-01 -6.24165e-01 -5.79362e-01 -6.68968e-01
1.88000e+05 4.70000e+02 -6.04394e-01 -5.96799e-01 -6.11988e-01 -6.23884e-01 -5.78811e-01 -6.68957e-01
1.88160e+05 4.70000e+02 -6.04394e-01 -5.96799e-01 -6.11988e-01 -6.23527e-01 -5.78241e-01 -6.68813e-01
1.88320e+05 4.70000e+02 -6.04394e-01 -5.96799e-01 -6.11988e-01 -6.23096e-01 -5.77653e-01 -6.68540e-01
1.88480e+05 4.71000e+02 -5.84987e-01 -5.16300e-01 -6.53674e-01 -6.22596e-01 -5.77051e-01 -6.68141e-01
1.88640e+05 4.71000e+02 -5.84987e-01 -5.16300e-01 -6.53674e-01 -6.22029e-01 -5.76436e-01 -6.67621e-01
1.88800e+05 4.72000e+02 -5.26429e-01 -4.82177e-01 -5.70681e-01 -6.21399e-01 -5.75811e-01 -6.66988e-01
1.88960e+05 4.72000e+02 -5.26429e-01 -4.82177e-01 -5.70681e-01 -6.20713e-01 -5.75179e-01 -6.66247e-01
1.89120e+05 4.72000e+02 -5.26429e-01 -4.82177e-01 -5.70681e-01 -6.19974e-01 -5.74542e-01 -6.65407e-01
1.89280e+05 4.73000e+02 -6.36433e-01 -5.74227e-01 -6.98638e-01 -6.19188e-01 -5.73900e-01 -6.64476e-01
1.89440e+05 4.73000e+02 -6.36433e-01 -5.74227e-01 -6.98638e-01 -6.18360e-01 -5.73256e-01 -6.63463e-01
1.89600e+05 4.74000e+02 -5.97757e-01 -5.73383e-01 -6.22130e-01 -6.17494e-01 -5.72612e-01 -6.62377e-01
1.89760e+05 4.74000e+02 -5.97757e-01 -5.73383e-01 -6.22130e-01 -6.16597e-01 -5.71968e-01 -6.61227e-01
1.89920e+05 4.74000e+02 -5.97757e-01 -5.73383e-01 -6.22130e-01 -6.15674e-01 -5.71325e-01 -6.60023e-01
1.90080e+05 4.75000e+02 -5.55580e-01 -5.39177e-01 -5.71983e-01 -6.14730e-01 -5.70686e-01 -6.58775e-01
1.90240e+05 4.75000e+02 -5.55580e-01 -5.39177e-01 -5.71983e-01 -6.13771e-01 -5.70050e-01 -6.57492e-01
1.90400e+05 4.76000e+02 -5.79965e-01 -4.48127e-01 -7.11803e-01 -6.12800e-01 -5.69419e-01 -6.56181e-01
1.90560e+05 4.76000e+02 -5.79965e-01 -4.48127e-01 -7.11803e-01 -6.11823e-01 -5.68793e-01 -6.54853e-01
1.90720e+05 4.76000e+02 -5.79965e-01 -4.48127e-01 -7.11803e-01 -6.10844e-01 -5.68175e-01 -6.53513e-01
1.90880e+05 4.77000e+02 -6.44766e-01 -5.88804e-01 -7.00729e-01 -6.09867e-01 -5.67564e-01 -6.52169e-01
1.91040e+05 4.77000e+02 -6.44766e-01 -5.88804e-01 -7.00729e-01 -6.08895e-01 -5.66963e-01 -6.50826e-01
1.91200e+05 4.78000e+02 -5.93275e-01 -5.44814e-01 -6.41736e-01 -6.07932e-01 -5.66373e-01 -6.49491e-01
1.91360e+05 4.78000e+02 -5.93275e-01 -5.44814e-01 -6.41736e-01 -6.06981e-01 -5.65796e-01 -6.48167e-01
1.91520e+05 4.78000e+02 -5.93275e-01 -5.44814e-01 -6.41736e-01 -6.06045e-01 -5.65232e-01 -6.46859e-01
1.91680e+05 4.79000e+02 -6.35022e-01 -5.48857e-01 -7.21188e-01 -6.05127e-01 -5.64685e-01 -6.45569e-01
1.91840e+05 4.79000e+02 -6.35022e-01 -5.48857e-01 -7.21188e-01 -6.04227e-01 -5.64154e-01 -6.44300e-01
1.92000e+05 4.80000e+02 -6.09542e-01 -5.09375e-01 -7.09709e-01 -6.03348e-01 -5.63640e-01 -6.43055e-01
1.92160e+05 4.80000e+02 -6.09542e-01 -5.09375e-01 -7.09709e-01 -6.02491e-01 -5.63147e-01 -6.41835e-01
1.92320e+05 4.80000e+02 -6.09542e-01 -5.09375e-01 -7.09709e-01 -6.01657e-01 -5.62674e-01 -6.40641e-01
1.92480e+05 4.81000e+02 -6.04393e-01 -5.55902e-01 -6.52885e-01 -6.00848e-01 -5.62221e-01 -6.39476e-01
1.92640e+05 4.81000e+02 -6.04393e-01 -5.55902e-01 -6.52885e-01 -6.00065e-01 -5.61791e-01 -6.38339e-01
1.92800e+05 4.82000e+02 -7.00346e-01 -6.22502e-01 -7.78191e-01 -5.99307e-01 -5.61382e-01 -6.37232e-01
1.92960e+05 4.82000e+02 -7.00346e-01 -6.22502e-01 -7.78191e-01 -5.98576e-01 -5.60995e-01 -6.36156e-01
1.93120e+05 4.82000e+02 -7.00346e-01 -6.22502e-01 -7.78191e-01 -5.97872e-01 -5.60632e-01 -6.35112e-01
1.93280e+05 4.83000e+02 -6.00133e-01 -5.64385e-01 -6.35881e-01 -5.97196e-01 -5.60290e-01 -6.34101e-01
1.93440e+05 4.83000e+02 -6.00133e-01 -5.64385e-01 -6.35881e-01 -5.96547e-01 -5.59969e-01 -6.33124e-01
1.93600e+05 4.84000e+02 -5.81619e-01 -5.41765e-01 -6.21473e-01 -5.95927e-01 -5.59671e-01 -6.32184e-01
1.93760e+05 4.84000e+02 -5.81619e-01 -5.41765e-01 -6.21473e-01 -5.95336e-01 -5.59392e-01 -6.31281e-01
1.93920e+05 4.84000e+02 -5.81619e-01 -5.41765e-01 -6.21473e-01 -5.94776e-01 -5.59134e-01 -6.30417e-01
1.94080e+05 4.85000e+02 -4.98814e-01 -4.65737e-01 -5.31891e-01 -5.94246e-01 -5.58896e-01 -6.29596e-01
1.94240e+05 4.85000e+02 -4.98814e-01 -4.65737e-01 -5.31891e-01 -5.93747e-01 -5.58675e-01 -6.28820e-01
1.94400e+05 4.86000e+02 -5.46760e-01 -4.99065e-01 -5.94456e-01 -5.93282e-01 -5.58474e-01 -6.28090e-01
1.94560e+05 4.86000e+02 -5.46760e-01 -4.99065e-01 -5.94456e-01 -5.92850e-01 -5.58288e-01 -6.27411e-01
1.94720e+05 4.86000e+02 -5.46760e-01 -4.99065e-01 -5.94456e-01 -5.92453e-01 -5.58121e-01 -6.26785e-01
1.94880e+05 4.87000e+02 -5.32302e-01 -5.14623e-01 -5.49981e-01 -5.92093e-01 -5.57969e-01 -6.26217e-01
1.95040e+05 4.87000e+02 -5.32302e-01 -5.14623e-01 -5.49981e-01 -5.91770e-01 -5.57833e-01 -6.25707e-01
1.95200e+05 4.88000e+02 -5.57558e-01 -5.19782e-01 -5.95334e-01 -5.91487e-01 -5.57713e-01 -6.25260e-01
1.95360e+05 4.88000e+02 -5.57558e-01 -5.19782e-01 -5.95334e-01 -5.91244e-01 -5.57610e-01 -6.24878e-01
1.95520e+05 4.88000e+02 -5.57558e-01 -5.19782e-01 -5.95334e-01 -5.91043e-01 -5.57522e-01 -6.24565e-01
1.95680e+05 4.89000e+02 -5.79045e-01 -5.73702e-01 -5.84387e-01 -5.90886e-01 -5.57453e-01 -6.24320e-01
1.95840e+05 4.89000e+02 -5.79045e-01 -5.73702e-01 -5.84387e-01 -5.90773e-01 -5.57401e-01 -6.24144e-01
1.96000e+05 4.90000e+02 -6.05051e-01 -5.96518e-01 -6.13584e-01 -5.90704e-01 -5.57368e-01 -6.24040e-01
1.96160e+05 4.90000e+02 -6.05051e-01 -5.96518e-01 -6.13584e-01 -5.90680e-01 -5.57356e-01 -6.24004e-01
1.96320e+05 4.90000e+02 -6.05051e-01 -5.96518e-01 -6.13584e-01 -5.90700e-01 -5.57366e-01 -6.24034e-01
1.96480e+05 4.91000e+02 -5.54681e-01 -5.31360e-01 -5.78002e-01 -5.90763e-01 -5.57397e-01 -6.24128e-01
1.96640e+05 4.91000e+02 -5.54681e-01 -5.31360e-01 -5.78002e-01 -5.90867e-01 -5.57453e-01 -6.24280e-01
1.96800e+05 4.92000e+02 -6.47206e-01 -5.62911e-01 -7.31500e-01 -5.91009e-01 -5.57533e-01 -6.24486e-01
1.96960e+05 4.92000e+02 -6.47206e-01 -5.62911e-01 -7.31500e-01 -5.91187e-01 -5.57637e-01 -6.24737e-01
1.97120e+05 4.92000e+02 -6.47206e-01 -5.62911e-01 -7.31500e-01 -5.91396e-01 -5.57764e-01 -6.25028e-01
1.97280e+05 4.93000e+02 -6.61724e-01 -6.15719e-01 -7.07729e-01 -5.91632e-01 -5.57915e-01 -6.25348e-01
1.97440e+05 4.93000e+02 -6.61724e-01 -6.15719e-01 -7.07729e-01 -5.91889e-01 -5.58089e-01 -6.25689e-01
1.97600e+05 4.94000e+02 -6.13962e-01 -5.52711e-01 -6.75213e-01 -5.92162e-01 -5.58282e-01 -6.26042e-01
1.97760e+05 4.94000e+02 -6.13962e-01 -5.52711e-01 -6.75213e-01 -5.92445e-01 -5.58493e-01 -6.26396e-01
1.97920e+05 4.94000e+02 -6.13962e-01 -5.52711e-01 -6.75213e-01 -5.92730e-01 -5.58719e-01 -6.26742e-01
1.98080e+05 4.95000e+02 -5.63476e-01 -4.96887e-01 -6.30066e-01 -5.93013e-01 -5.58957e-01 -6.27070e-01
1.98240e+05 4.95000e+02 -5.63476e-01 -4.96887e-01 -6.30066e-01 -5.93287e-01 -5.59204e-01 -6.27371e-01
1.98400e+05 4.96000e+02 -6.20182e-01 -5.53648e-01 -6.86715e-01 -5.93545e-01 -5.59455e-01 -6.27636e-01
1.98560e+05 4.96000e+02 -6.20182e-01 -5.53648e-01 -6.86715e-01 -5.93783e-01 -5.59708e-01 -6.27857e-01
1.98720e+05 4.96000e+02 -6.20182e-01 -5.53648e-01 -6.86715e-01 -5.93994e-01 -5.59959e-01 -6.28028e-01
1.98880e+05 4.97000e+02 -6.19754e-01 -5.88225e-01 -6.51283e-01 -5.94174e-01 -5.60205e-01 -6.28142e-01
1.99040e+05 4.97000e+02 -6.19754e-01 -5.88225e-01 -6.51283e-01 -5.94318e-01 -5.60442e-01 -6.28195e-01
1.99200e+05 4.98000e+02 -6.06694e-01 -5.92016e-01 -6.21371e-01 -5.94426e-01 -5.60667e-01 -6.28184e-01
1.99360e+05 4.98000e+02 -6.06694e-01 -5.92016e-01 -6.21371e-01 -5.94493e-01 -5.60881e-01 -6.28105e-01
1.99520e+05 4.98000e+02 -6.06694e-01 -5.92016e-01 -6.21371e-01 -5.94520e-01 -5.61078e-01 -6.27961e-01
1.99680e+05 4.99000e+02 -6.34142e-01 -5.55510e-01 -7.12774e-01 -5.94505e-01 -5.61260e-01 -6.27750e-01
1.99840e+05 4.99000e+02 -6.34142e-01 -5.55510e-01 -7.12774e-01 -5.94450e-01 -5.61425e-01 -6.27475e-01


==> fig/invariant/1_jet.dat <==
0.00000e+00 0.00000e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01 -6.21327e-01 -5.90787e-01 -6.51867e-01
1.60000e+02 0.00000e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01 -6.21327e-01 -5.90787e-01 -6.51867e-01
3.20000e+02 0.00000e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01 -6.21327e-01 -5.90787e-01 -6.51867e-01
4.80000e+02 1.00000e+00 -1.64738e+00 -1.35146e+00 -1.94331e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
6.40000e+02 1.00000e+00 -1.64738e+00 -1.35146e+00 -1.94331e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
8.00000e+02 2.00000e+00 -1.09774e+00 -7.97745e-01 -1.39773e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
9.60000e+02 2.00000e+00 -1.09774e+00 -7.97745e-01 -1.39773e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
1.12000e+03 2.00000e+00 -1.09774e+00 -7.97745e-01 -1.39773e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
1.28000e+03 3.00000e+00 -1.26306e+00 -9.42690e-01 -1.58343e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
1.44000e+03 3.00000e+00 -1.26306e+00 -9.42690e-01 -1.58343e+00 -6.21327e-01 -5.90787e-01 -6.51867e-01
1.60000e+03 4.00000e+00 -8.15778e-01 -6.22031e-01 -1.00952e+00 -6.21328e-01 -5.90788e-01 -6.51868e-01
1.76000e+03 4.00000e+00 -8.15778e-01 -6.22031e-01 -1.00952e+00 -6.21329e-01 -5.90789e-01 -6.51869e-01
1.92000e+03 4.00000e+00 -8.15778e-01 -6.22031e-01 -1.00952e+00 -6.21333e-01 -5.90794e-01 -6.51872e-01
2.08000e+03 5.00000e+00 -1.16556e+00 -8.80526e-01 -1.45060e+00 -6.21341e-01 -5.90804e-01 -6.51879e-01
2.24000e+03 5.00000e+00 -1.16556e+00 -8.80526e-01 -1.45060e+00 -6.21356e-01 -5.90821e-01 -6.51891e-01
2.40000e+03 6.00000e+00 -1.04301e+00 -9.78029e-01 -1.10800e+00 -6.21383e-01 -5.90853e-01 -6.51914e-01
2.56000e+03 6.00000e+00 -1.04301e+00 -9.78029e-01 -1.10800e+00 -6.21429e-01 -5.90905e-01 -6.51953e-01
2.72000e+03 6.00000e+00 -1.04301e+00 -9.78029e-01 -1.10800e+00 -6.21501e-01 -5.90988e-01 -6.52015e-01
2.88000e+03 7.00000e+00 -1.21703e+00 -1.07011e+00 -1.36395e+00 -6.21612e-01 -5.91115e-01 -6.52110e-01
3.04000e+03 7.00000e+00 -1.21703e+00 -1.07011e+00 -1.36395e+00 -6.21776e-01 -5.91301e-01 -6.52251e-01
3.20000e+03 8.00000e+00 -1.10371e+00 -8.18530e-01 -1.38890e+00 -6.22008e-01 -5.91564e-01 -6.52452e-01
3.36000e+03 8.00000e+00 -1.10371e+00 -8.18530e-01 -1.38890e+00 -6.22329e-01 -5.91926e-01 -6.52732e-01
3.52000e+03 8.00000e+00 -1.10371e+00 -8.18530e-01 -1.38890e+00 -6.22760e-01 -5.92410e-01 -6.53110e-01
3.68000e+03 9.00000e+00 -8.87475e-01 -7.53881e-01 -1.02107e+00 -6.23326e-01 -5.93043e-01 -6.53609e-01
3.84000e+03 9.00000e+00 -8.87475e-01 -7.53881e-01 -1.02107e+00 -6.24053e-01 -5.93855e-01 -6.54251e-01
4.00000e+03 1.00000e+01 -6.45454e-01 -5.01417e-01 -7.89491e-01 -6.24969e-01 -5.94876e-01 -6.55061e-01
4.16000e+03 1.00000e+01 -6.45454e-01 -5.01417e-01 -7.89491e-01 -6.26102e-01 -5.96136e-01 -6.56067e-01
4.32000e+03 1.00000e+01 -6.45454e-01 -5.01417e-01 -7.89491e-01 -6.27481e-01 -5.97669e-01 -6.57294e-01
4.48000e+03 1.10000e+01 -7.59805e-01 -5.86800e-01 -9.32809e-01 -6.29137e-01 -5.99506e-01 -6.58768e-01
4.64000e+03 1.10000e+01 -7.59805e-01 -5.86800e-01 -9.32809e-01 -6.31095e-01 -6.01677e-01 -6.60514e-01
4.80000e+03 1.20000e+01 -9.86025e-01 -6.98713e-01 -1.27334e+00 -6.33384e-01 -6.04213e-01 -6.62555e-01
4.96000e+03 1.20000e+01 -9.86025e-01 -6.98713e-01 -1.27334e+00 -6.36028e-01 -6.07140e-01 -6.64916e-01
5.12000e+03 1.20000e+01 -9.86025e-01 -6.98713e-01 -1.27334e+00 -6.39050e-01 -6.10484e-01 -6.67617e-01
5.28000e+03 1.30000e+01 -7.88220e-01 -7.11589e-01 -8.64852e-01 -6.42469e-01 -6.14264e-01 -6.70674e-01
5.44000e+03 1.30000e+01 -7.88220e-01 -7.11589e-01 -8.64852e-01 -6.46300e-01 -6.18497e-01 -6.74103e-01
5.60000e+03 1.40000e+01 -9.64645e-01 -9.42470e-01 -9.86820e-01 -6.50556e-01 -6.23197e-01 -6.77915e-01
5.76000e+03 1.40000e+01 -9.64645e-01 -9.42470e-01 -9.86820e-01 -6.55244e-01 -6.28369e-01 -6.82119e-01
5.92000e+03 1.40000e+01 -9.64645e-01 -9.42470e-01 -9.86820e-01 -6.60366e-01 -6.34017e-01 -6.86716e-01
6.08000e+03 1.50000e+01 -9.15355e-01 -7.57581e-01 -1.07313e+00 -6.65922e-01 -6.40138e-01 -6.91705e-01
6.24000e+03 1.50000e+01 -9.15355e-01 -7.57581e-01 -1.07313e+00 -6.71902e-01 -6.46723e-01 -6.97081e-01
6.40000e+03 1.60000e+01 -7.07980e-01 -3.80519e-01 -1.03544e+00 -6.78294e-01 -6.53759e-01 -7.02829e-01
6.56000e+03 1.60000e+01 -7.07980e-01 -3.80519e-01 -1.03544e+00 -6.85081e-01 -6.61229e-01 -7.08934e-01
6.72000e+03 1.60000e+01 -7.07980e-01 -3.80519e-01 -1.03544e+00 -6.92239e-01 -6.69107e-01 -7.15371e-01
6.88000e+03 1.70000e+01 -7.40387e-01 -5.80431e-01 -9.00343e-01 -6.99741e-01 -6.77368e-01 -7.22114e-01
7.04000e+03 1.70000e+01 -7.40387e-01 -5.80431e-01 -9.00343e-01 -7.07553e-01 -6.85979e-01 -7.29128e-01
7.20000e+03 1.80000e+01 -9.60581e-01 -6.73806e-01 -1.24736e+00 -7.15642e-01 -6.94907e-01 -7.36377e-01
7.36000e+03 1.80000e+01 -9.60581e-01 -6.73806e-01 -1.24736e+00 -7.23965e-01 -7.04111e-01 -7.43819e-01
7.52000e+03 1.80000e+01 -9.60581e-01 -6.73806e-01 -1.24736e+00 -7.32483e-01 -7.13554e-01 -7.51411e-01
7.68000e+03 1.90000e+01 -8.47331e-01 -6.89321e-01 -1.00534e+00 -7.41149e-01 -7.23191e-01 -7.59107e-01
7.84000e+03 1.90000e+01 -8.47331e-01 -6.89321e-01 -1.00534e+00 -7.49919e-01 -7.32977e-01 -7.66861e-01
8.00000e+03 2.00000e+01 -8.02564e-01 -7.23453e-01 -8.81675e-01 -7.58745e-01 -7.42864e-01 -7.74626e-01
8.16000e+03 2.00000e+01 -8.02564e-01 -7.23453e-01 -8.81675e-01 -7.67582e-01 -7.52805e-01 -7.82360e-01
8.32000e+03 2.00000e+01 -8.02564e-01 -7.23453e-01 -8.81675e-01 -7.76383e-01 -7.62745e-01 -7.90021e-01
8.48000e+03 2.10000e+01 -6.67171e-01 -4.15091e-01 -9.19251e-01 -7.85103e-01 -7.72631e-01 -7.97576e-01
8.64000e+03 2.10000e+01 -6.67171e-01 -4.15091e-01 -9.19251e-01 -7.93699e-01 -7.82402e-01 -8.04995e-01
8.80000e+03 2.20000e+01 -7.74318e-01 -5.21927e-01 -1.02671e+00 -8.02128e-01 -7.91993e-01 -8.12263e-01
8.96000e+03 2.20000e+01 -7.74318e-01 -5.21927e-01 -1.02671e+00 -8.10353e-01 -8.01328e-01 -8.19378e-01
9.12000e+03 2.20000e+01 -7.74318e-01 -5.21927e-01 -1.02671e+00 -8.18336e-01 -8.10315e-01 -8.26356e-01
9.28000e+03 2.30000e+01 -7.47912e-01 -7.00421e-01 -7.95402e-01 -8.26044e-01 -8.18847e-01 -8.33242e-01
9.44000e+03 2.30000e+01 -7.47912e-01 -7.00421e-01 -7.95402e-01 -8.33448e-01 -8.26797e-01 -8.40099e-01
9.60000e+03 2.40000e+01 -5.90959e-01 -5.18783e-01 -6.63135e-01 -8.40521e-01 -8.34052e-01 -8.46989e-01
9.76000e+03 2.40000e+01 -5.90959e-01 -5.18783e-01 -6.63135e-01 -8.47239e-01 -8.40552e-01 -8.53926e-01
9.92000e+03 2.40000e+01 -5.90959e-01 -5.18783e-01 -6.63135e-01 -8.53585e-01 -8.46320e-01 -8.60849e-01
1.00800e+04 2.50000e+01 -4.83430e-01 -3.56680e-01 -6.10180e-01 -8.59540e-01 -8.51428e-01 -8.67651e-01
1.02400e+04 2.50000e+01 -4.83430e-01 -3.56680e-01 -6.10180e-01 -8.65093e-01 -8.55958e-01 -8.74228e-01
1.04000e+04 2.60000e+01 -5.94106e-01 -5.09767e-01 -6.78446e-01 -8.70236e-01 -8.59976e-01 -8.80496e-01
1.05600e+04 2.60000e+01 -5.94106e-01 -5.09767e-01 -6.78446e-01 -8.74961e-01 -8.63528e-01 -8.86393e-01
1.07200e+04 2.60000e+01 -5.94106e-01 -5.09767e-01 -6.78446e-01 -8.79265e-01 -8.66648e-01 -8.91882e-01
1.08800e+04 2.70000e+01 -6.02804e-01 -4.29477e-01 -7.76131e-01 -8.83148e-01 -8.69358e-01 -8.96938e-01
1.10400e+04 2.70000e+01 -6.02804e-01 -4.29477e-01 -7.76131e-01 -8.86611e-01 -8.71674e-01 -9.01549e-01
1.12000e+04 2.80000e+01 -6.13853e-01 -4.96746e-01 -7.30960e-01 -8.89658e-01 -8.73606e-01 -9.05710e-01
1.13600e+04 2.80000e+01 -6.13853e-01 -4.96746e-01 -7.30960e-01 -8.92295e-01 -8.75163e-01 -9.09427e-01
1.15200e+04 2.80000e+01 -6.13853e-01 -4.96746e-01 -7.30960e-01 -8.94528e-01 -8.76347e-01 -9.12709e-01
1.16800e+04 2.90000e+01 -5.97620e-01 -5.35033e-01 -6.60208e-01 -8.96365e-01 -8.77160e-01 -9.15570e-01
1.18400e+04 2.90000e+01 -5.97620e-01 -5.35033e-01 -6.60208e-01 -8.97814e-01 -8.77599e-01 -9.18028e-01
1.20000e+04 3.00000e+01 -5.61287e-01 -3.81863e-01 -7.40712e-01 -8.98885e-01 -8.77661e-01 -9.20108e-01
1.21600e+04 3.00000e+01 -5.61287e-01 -3.81863e-01 -7.40712e-01 -8.99586e-01 -8.77340e-01 -9.21831e-01
1.23200e+04 3.00000e+01 -5.61287e-01 -3.81863e-01 -7.40712e-01 -8.99927e-01 -8.76632e-01 -9.23223e-01
1.24800e+04 3.10000e+01 -5.11564e-01 -2.97916e-01 -7.25211e-01 -8.99917e-01 -8.75529e-01 -9.24305e-01
1.26400e+04 3.10000e+01 -5.11564e-01 -2.97916e-01 -7.25211e-01 -8.99565e-01 -8.74029e-01 -9.25101e-01
1.28000e+04 3.20000e+01 -5.36499e-01 -4.57791e-01 -6.15206e-01 -8.98877e-01 -8.72126e-01 -9.25629e-01
1.29600e+04 3.20000e+01 -5.36499e-01 -4.57791e-01 -6.15206e-01 -8.97863e-01 -8.69819e-01 -9.25906e-01
1.31200e+04 3.20000e+01 -5.36499e-01 -4.57791e-01 -6.15206e-01 -8.96529e-01 -8.67114e-01 -9.25944e-01
1.32800e+04 3.30000e+01 -6.42498e-01 -2.82645e-01 -1.00235e+00 -8.94882e-01 -8.64015e-01 -9.25749e-01
1.34400e+04 3.30000e+01 -6.42498e-01 -2.82645e-01 -1.00235e+00 -8.92928e-01 -8.60531e-01 -9.25325e-01
1.36000e+04 3.40000e+01 -5.60079e-01 -4.61242e-01 -6.58916e-01 -8.90674e-01 -8.56675e-01 -9.24673e-01
1.37600e+04 3.40000e+01 -5.60079e-01 -4.61242e-01 -6.58916e-01 -8.88126e-01 -8.52463e-01 -9.23789e-01
1.39200e+04 3.40000e+01 -5.60079e-01 -4.61242e-01 -6.58916e-01 -8.85290e-01 -8.47912e-01 -9.22668e-01
1.40800e+04 3.50000e+01 -5.21898e-01 -3.61130e-01 -6.82665e-01 -8.82172e-01 -8.43043e-01 -9.21302e-01
1.42400e+04 3.50000e+01 -5.21898e-01 -3.61130e-01 -6.82665e-01 -8.78780e-01 -8.37877e-01 -9.19682e-01
1.44000e+04 3.60000e+01 -7.66404e-01 -7.32612e-01 -8.00196e-01 -8.75118e-01 -8.32438e-01 -9.17798e-01
1.45600e+04 3.60000e+01 -7.66404e-01 -7.32612e-01 -8.00196e-01 -8.71196e-01 -8.26750e-01 -9.15642e-01
1.47200e+04 3.60000e+01 -7.66404e-01 -7.32612e-01 -8.00196e-01 -8.67020e-01 -8.20838e-01 -9.13203e-01
1.48800e+04 3.70000e+01 -4.86793e-01 -3.15792e-01 -6.57793e-01 -8.62600e-01 -8.14726e-01 -9.10474e-01
1.50400e+04 3.70000e+01 -4.86793e-01 -3.15792e-01 -6.57793e-01 -8.57945e-01 -8.08443e-01 -9.07448e-01
1.52000e+04 3.80000e+01 -5.59148e-01 -3.57724e-01 -7.60572e-01 -8.53064e-01 -8.02011e-01 -9.04117e-01
1.53600e+04 3.80000e+01 -5.59148e-01 -3.57724e-01 -7.60572e-01 -8.47968e-01 -7.95460e-01 -9.00476e-01
1.55200e+04 3.80000e+01 -5.59148e-01 -3.57724e-01 -7.60572e-01 -8.42667e-01 -7.88813e-01 -8.96522e-01
1.56800e+04 3.90000e+01 -5.75879e-01 -5.62788e-01 -5.88970e-01 -8.37176e-01 -7.82098e-01 -8.92254e-01
1.58400e+04 3.90000e+01 -5.75879e-01 -5.62788e-01 -5.88970e-01 -8.31505e-01 -7.75341e-01 -8.87670e-01
1.60000e+04 4.00000e+01 -4.35079e-01 -4.17448e-01 -4.52709e-01 -8.25670e-01 -7.68566e-01 -8.82773e-01
1.61600e+04 4.00000e+01 -4.35079e-01 -4.17448e-01 -4.52709e-01 -8.19683e-01 -7.61799e-01 -8.77567e-01
1.63200e+04 4.00000e+01 -4.35079e-01 -4.17448e-01 -4.52709e-01 -8.13561e-01 -7.55063e-01 -8.72058e-01
1.64800e+04 4.10000e+01 -3.80950e-01 -2.76308e-01 -4.85593e-01 -8.07318e-01 -7.48381e-01 -8.66255e-01
1.66400e+04 4.10000e+01 -3.80950e-01 -2.76308e-01 -4.85593e-01 -8.00973e-01 -7.41775e-01 -8.60170e-01
1.68000e+04 4.20000e+01 -4.18862e-01 -3.54514e-01 -4.83210e-01 -7.94539e-01 -7.35263e-01 -8.53815e-01
1.69600e+04 4.20000e+01 -4.18862e-01 -3.54514e-01 -4.83210e-01 -7.88036e-01 -7.28865e-01 -8.47207e-01
1.71200e+04 4.20000e+01 -4.18862e-01 -3.54514e-01 -4.83210e-01 -7.81480e-01 -7.22596e-01 -8.40364e-01
1.72800e+04 4.30000e+01 -4.18097e-01 -2.26001e-01 -6.10192e-01 -7.74888e-01 -7.16468e-01 -8.33308e-01
1.74400e+04 4.30000e+01 -4.18097e-01 -2.26001e-01 -6.10192e-01 -7.68278e-01 -7.10493e-01 -8.26062e-01
1.76000e+04 4.40000e+01 -4.36333e-01 -3.49925e-01 -5.22741e-01 -7.61666e-01 -7.04681e-01 -8.18651e-01
1.77600e+04 4.40000e+01 -4.36333e-01 -3.49925e-01 -5.22741e-01 -7.55069e-01 -6.99035e-01 -8.11102e-01
1.79200e+04 4.40000e+01 -4.36333e-01 -3.49925e-01 -5.22741e-01 -7.48502e-01 -6.93560e-01 -8.03444e-01
1.80800e+04 4.50000e+01 -4.52771e-01 -2.54240e-01 -6.51302e-01 -7.41980e-01 -6.88256e-01 -7.95703e-01
1.82400e+04 4.50000e+01 -4.52771e-01 -2.54240e-01 -6.51302e-01 -7.35516e-01 -6.83120e-01 -7.87911e-01
1.84000e+04 4.60000e+01 -3.43671e-01 -3.16904e-01 -3.70437e-01 -7.29122e-01 -6.78148e-01 -7.80096e-01
1.85600e+04 4.60000e+01 -3.43671e-01 -3.16904e-01 -3.70437e-01 -7.22809e-01 -6.73331e-01 -7.72287e-01
1.87200e+04 4.60000e+01 -3.43671e-01 -3.16904e-01 -3.70437e-01 -7.16586e-01 -6.68662e-01 -7.64511e-01
1.88800e+04 4.70000e+01 -3.50149e-01 -2.24814e-01 -4.75484e-01 -7.10461e-01 -6.64128e-01 -7.56794e-01
1.90400e+04 4.70000e+01 -3.50149e-01 -2.24814e-01 -4.75484e-01 -7.04437e-01 -6.59713e-01 -7.49161e-01
1.92000e+04 4.80000e+01 -3.60105e-01 -3.10666e-01 -4.09544e-01 -6.98519e-01 -6.55403e-01 -7.41635e-01
1.93600e+04 4.80000e+01 -3.60105e-01 -3.10666e-01 -4.09544e-01 -6.92709e-01 -6.51182e-01 -7.34235e-01
1.95200e+04 4.80000e+01 -3.60105e-01 -3.10666e-01 -4.09544e-01 -6.87005e-01 -6.47031e-01 -7.26980e-01
1.96800e+04 4.90000e+01 -4.23154e-01 -3.17516e-01 -5.28792e-01 -6.81408e-01 -6.42932e-01 -7.19884e-01
1.98400e+04 4.90000e+01 -4.23154e-01 -3.17516e-01 -5.28792e-01 -6.75913e-01 -6.38867e-01 -7.12959e-01
2.00000e+04 5.00000e+01 -4.72052e-01 -2.50977e-01 -6.93127e-01 -6.70516e-01 -6.34818e-01 -7.06214e-01
2.01600e+04 5.00000e+01 -4.72052e-01 -2.50977e-01 -6.93127e-01 -6.65210e-01 -6.30767e-01 -6.99653e-01
2.03200e+04 5.00000e+01 -4.72052e-01 -2.50977e-01 -6.93127e-01 -6.59990e-01 -6.26700e-01 -6.93280e-01
2.04800e+04 5.10000e+01 -3.96745e-01 -3.13203e-01 -4.80287e-01 -6.54847e-01 -6.22602e-01 -6.87092e-01
2.06400e+04 5.10000e+01 -3.96745e-01 -3.13203e-01 -4.80287e-01 -6.49774e-01 -6.18462e-01 -6.81086e-01
2.08000e+04 5.20000e+01 -3.54697e-01 -2.41251e-01 -4.68143e-01 -6.44761e-01 -6.14270e-01 -6.75252e-01
2.09600e+04 5.20000e+01 -3.54697e-01 -2.41251e-01 -4.68143e-01 -6.39800e-01 -6.10019e-01 -6.69581e-01
2.11200e+04 5.20000e+01 -3.54697e-01 -2.41251e-01 -4.68143e-01 -6.34882e-01 -6.05704e-01 -6.64060e-01
2.12800e+04 5.30000e+01 -3.47305e-01 -3.16433e-01 -3.78177e-01 -6.29997e-01 -6.01323e-01 -6.58672e-01
2.14400e+04 5.30000e+01 -3.47305e-01 -3.16433e-01 -3.78177e-01 -6.25138e-01 -5.96874e-01 -6.53402e-01
2.16000e+04 5.40000e+01 -4.12963e-01 -2.73339e-01 -5.52586e-01 -6.20296e-01 -5.92360e-01 -6.48233e-01
2.17600e+04 5.40000e+01 -4.12963e-01 -2.73339e-01 -5.52586e-01 -6.15465e-01 -5.87782e-01 -6.43147e-01
2.19200e+04 5.40000e+01 -4.12963e-01 -2.73339e-01 -5.52586e-01 -6.10636e-01 -5.83144e-01 -6.38127e-01
2.20800e+04 5.50000e+01 -4.26923e-01 -3.66218e-01 -4.87628e-01 -6.05804e-01 -5.78449e-01 -6.33159e-01
2.22400e+04 5.50000e+01 -4.26923e-01 -3.66218e-01 -4.87628e-01 -6.00964e-01 -5.73700e-01 -6.28228e-01
2.24000e+04 5.60000e+01 -3.55674e-01 -2.54200e-01 -4.57148e-01 -5.96113e-01 -5.68901e-01 -6.23324e-01
2.25600e+04 5.60000e+01 -3.55674e-01 -2.54200e-01 -4.57148e-01 -5.91247e-01 -5.64057e-01 -6.18438e-01
2.27200e+04 5.60000e+01 -3.55674e-01 -2.54200e-01 -4.57148e-01 -5.86367e-01 -5.59172e-01 -6.13561e-01
2.28800e+04 5.70000e+01 -3.76662e-01 -3.32953e-01 -4.20372e-01 -5.81469e-01 -5.54248e-01 -6.08691e-01
2.30400e+04 5.70000e+01 -3.76662e-01 -3.32953e-01 -4.20372e-01 -5.76557e-01 -5.49289e-01 -6.03824e-01
2.32000e+04 5.80000e+01 -3.69880e-01 -3.38504e-01 -4.01256e-01 -5.71630e-01 -5.44300e-01 -5.98961e-01
2.33600e+04 5.80000e+01 -3.69880e-01 -3.38504e-01 -4.01256e-01 -5.66693e-01 -5.39282e-01 -5.94104e-01
2.35200e+04 5.80000e+01 -3.69880e-01 -3.38504e-01 -4.01256e-01 -5.61747e-01 -5.34240e-01 -5.89255e-01
2.36800e+04 5.90000e+01 -3.19018e-01 -2.68198e-01 -3.69839e-01 -5.56798e-01 -5.29177e-01 -5.84420e-01
2.38400e+04 5.90000e+01 -3.19018e-01 -2.68198e-01 -3.69839e-01 -5.51851e-01 -5.24097e-01 -5.79604e-01
2.40000e+04 6.00000e+01 -3.95382e-01 -2.91111e-01 -4.99652e-01 -5.46910e-01 -5.19004e-01 -5.74816e-01
2.41600e+04 6.00000e+01 -3.95382e-01 -2.91111e-01 -4.99652e-01 -5.41982e-01 -5.13903e-01 -5.70061e-01
2.43200e+04 6.00000e+01 -3.95382e-01 -2.91111e-01 -4.99652e-01 -5.37072e-01 -5.08797e-01 -5.65347e-01
2.44800e+04 6.10000e+01 -3.99720e-01 -3.49322e-01 -4.50117e-01 -5.32189e-01 -5.03694e-01 -5.60684e-01
2.46400e+04 6.10000e+01 -3.99720e-01 -3.49322e-01 -4.50117e-01 -5.27337e-01 -4.98597e-01 -5.56077e-01
2.48000e+04 6.20000e+01 -4.01115e-01 -3.05878e-01 -4.96352e-01 -5.22525e-01 -4.93514e-01 -5.51536e-01
2.49600e+04 6.20000e+01 -4.01115e-01 -3.05878e-01 -4.96352e-01 -5.17757e-01 -4.88450e-01 -5.47065e-01
2.51200e+04 6.20000e+01 -4.01115e-01 -3.05878e-01 -4.96352e-01 -5.13042e-01 -4.83412e-01 -5.42672e-01
2.52800e+04 6.30000e+01 -4.39728e-01 -3.81594e-01 -4.97861e-01 -5.08385e-01 -4.78408e-01 -5.38362e-01
2.54400e+04 6.30000e+01 -4.39728e-01 -3.81594e-01 -4.97861e-01 -5.03792e-01 -4.73446e-01 -5.34137e-01
2.56000e+04 6.40000e+01 -3.22569e-01 -3.21546e-01 -3.23592e-01 -4.99268e-01 -4.68534e-01 -5.30003e-01
2.57600e+04 6.40000e+01 -3.22569e-01 -3.21546e-01 -3.23592e-01 -4.94819e-01 -4.63678e-01 -5.25960e-01
2.59200e+04 6.40000e+01 -3.22569e-01 -3.21546e-01 -3.23592e-01 -4.90449e-01 -4.58888e-01 -5.22009e-01
2.60800e+04 6.50000e+01 -3.64410e-01 -2.49683e-01 -4.79138e-01 -4.86162e-01 -4.54172e-01 -5.18151e-01
2.62400e+04 6.50000e+01 -3.64410e-01 -2.49683e-01 -4.79138e-01 -4.81961e-01 -4.49539e-01 -5.14383e-01
2.64000e+04 6.60000e+01 -2.61559e-01 -2.45333e-01 -2.77785e-01 -4.77850e-01 -4.44996e-01 -5.10704e-01
2.65600e+04 6.60000e+01 -2.61559e-01 -2.45333e-01 -2.77785e-01 -4.73832e-01 -4.40551e-01 -5.07113e-01
2.67200e+04 6.60000e+01 -2.61559e-01 -2.45333e-01 -2.77785e-01 -4.69908e-01 -4.36211e-01 -5.03605e-01
2.68800e+04 6.70000e+01 -4.08543e-01 -2.96396e-01 -5.20690e-01 -4.66081e-01 -4.31983e-01 -5.00178e-01
2.70400e+04 6.70000e+01 -4.08543e-01 -2.96396e-01 -5.20690e-01 -4.62351e-01 -4.27874e-01 -4.96829e-01
2.72000e+04 6.80000e+01 -3.39344e-01 -2.70954e-01 -4.07733e-01 -4.58721e-01 -4.23887e-01 -4.93555e-01
2.73600e+04 6.80000e+01 -3.39344e-01 -2.70954e-01 -4.07733e-01 -4.55191e-01 -4.20029e-01 -4.90353e-01
2.75200e+04 6.80000e+01 -3.39344e-01 -2.70954e-01 -4.07733e-01 -4.51762e-01 -4.16304e-01 -4.87220e-01
2.76800e+04 6.90000e+01 -3.34290e-01 -2.94595e-01 -3.73985e-01 -4.48435e-01 -4.12714e-01 -4.84156e-01
2.78400e+04 6.90000e+01 -3.34290e-01 -2.94595e-01 -3.73985e-01 -4.45209e-01 -4.09262e-01 -4.81157e-01
2.80000e+04 7.00000e+01 -3.14069e-01 -2.85343e-01 -3.42794e-01 -4.42086e-01 -4.05950e-01 -4.78222e-01
2.81600e+04 7.00000e+01 -3.14069e-01 -2.85343e-01 -3.42794e-01 -4.39065e-01 -4.02778e-01 -4.75351e-01
2.83200e+04 7.00000e+01 -3.14069e-01 -2.85343e-01 -3.42794e-01 -4.36145e-01 -3.99748e-01 -4.72542e-01
2.84800e+04 7.10000e+01 -2.70855e-01 -2.08568e-01 -3.33142e-01 -4.33325e-01 -3.96856e-01 -4.69794e-01
2.86400e+04 7.10000e+01 -2.70855e-01 -2.08568e-01 -3.33142e-01 -4.30605e-01 -3.94104e-01 -4.67106e-01
2.88000e+04 7.20000e+01 -3.94926e-01 -3.34795e-01 -4.55057e-01 -4.27982e-01 -3.91487e-01 -4.64477e-01
2.89600e+04 7.20000e+01 -3.94926e-01 -3.34795e-01 -4.55057e-01 -4.25455e-01 -3.89003e-01 -4.61907e-01
2.91200e+04 7.20000e+01 -3.94926e-01 -3.34795e-01 -4.55057e-01 -4.23022e-01 -3.86650e-01 -4.59394e-01
2.92800e+04 7.30000e+01 -3.71443e-01 -2.24386e-01 -5.18501e-01 -4.20679e-01 -3.84422e-01 -4.56937e-01
2.94400e+04 7.30000e+01 -3.71443e-01 -2.24386e-01 -5.18501e-01 -4.18424e-01 -3.82315e-01 -4.54533e-01
2.96000e+04 7.40000e+01 -2.86959e-01 -2.76752e-01 -2.97167e-01 -4.16253e-01 -3.80324e-01 -4.52182e-01
2.97600e+04 7.40000e+01 -2.86959e-01 -2.76752e-01 -2.97167e-01 -4.14163e-01 -3.78444e-01 -4.49882e-01
2.99200e+04 7.40000e+01 -2.86959e-01 -2.76752e-01 -2.97167e-01 -4.12148e-01 -3.76667e-01 -4.47629e-01
3.00800e+04 7.50000e+01 -2.99975e-01 -2.51419e-01 -3.48530e-01 -4.10205e-01 -3.74987e-01 -4.45424e-01
3.02400e+04 7.50000e+01 -2.99975e-01 -2.51419e-01 -3.48530e-01 -4.08329e-01 -3.73398e-01 -4.43260e-01
3.04000e+04 7.60000e+01 -3.21738e-01 -3.06622e-01 -3.36854e-01 -4.06516e-01 -3.71893e-01 -4.41138e-01
3.05600e+04 7.60000e+01 -3.21738e-01 -3.06622e-01 -3.36854e-01 -4.04759e-01 -3.70465e-01 -4.39053e-01
3.07200e+04 7.60000e+01 -3.21738e-01 -3.06622e-01 -3.36854e-01 -4.03055e-01 -3.69107e-01 -4.37003e-01
3.08800e+04 7.70000e+01 -2.66559e-01 -2.35934e-01 -2.97184e-01 -4.01397e-01 -3.67810e-01 -4.34984e-01
3.10400e+04 7.70000e+01 -2.66559e-01 -2.35934e-01 -2.97184e-01 -3.99783e-01 -3.66570e-01 -4.32996e-01
3.12000e+04 7.80000e+01 -2.82793e-01 -2.10326e-01 -3.55259e-01 -3.98205e-01 -3.65377e-01 -4.31033e-01
3.13600e+04 7.80000e+01 -2.82793e-01 -2.10326e-01 -3.55259e-01 -3.96660e-01 -3.64225e-01 -4.29094e-01
3.15200e+04 7.80000e+01 -2.82793e-01 -2.10326e-01 -3.55259e-01 -3.95143e-01 -3.63107e-01 -4.27180e-01
3.16800e+04 7.90000e+01 -3.73164e-01 -2.46742e-01 -4.99586e-01 -3.93650e-01 -3.62015e-01 -4.25286e-01
3.18400e+04 7.90000e+01 -3.73164e-01 -2.46742e-01 -4.99586e-01 -3.92178e-01 -3.60944e-01 -4.23413e-01
3.20000e+04 8.00000e+01 -4.50134e-01 -2.97721e-01 -6.02547e-01 -3.90723e-01 -3.59885e-01 -4.21560e-01
3.21600e+04 8.00000e+01 -4.50134e-01 -2.97721e-01 -6.02547e-01 -3.89281e-01 -3.58833e-01 -4.19728e-01
3.23200e+04 8.00000e+01 -4.50134e-01 -2.97721e-01 -6.02547e-01 -3.87850e-01 -3.57782e-01 -4.17917e-01
3.24800e+04 8.10000e+01 -3.48611e-01 -3.21340e-01 -3.75882e-01 -3.86427e-01 -3.56726e-01 -4.16127e-01
3.26400e+04 8.10000e+01 -3.48611e-01 -3.21340e-01 -3.75882e-01 -3.85009e-01 -3.55659e-01 -4.14360e-01
3.28000e+04 8.20000e+01 -3.38803e-01 -2.78238e-01 -3.99368e-01 -3.83596e-01 -3.54575e-01 -4.12617e-01
3.29600e+04 8.20000e+01 -3.38803e-01 -2.78238e-01 -3.99368e-01 -3.82185e-01 -3.53472e-01 -4.10897e-01
3.31200e+04 8.20000e+01 -3.38803e-01 -2.78238e-01 -3.99368e-01 -3.80773e-01 -3.52343e-01 -4.09203e-01
3.32800e+04 8.30000e+01 -2.83295e-01 -2.44214e-01 -3.22376e-01 -3.79361e-01 -3.51186e-01 -4.07535e-01
3.34400e+04 8.30000e+01 -2.83295e-01 -2.44214e-01 -3.22376e-01 -3.77946e-01 -3.49998e-01 -4.05894e-01
3.36000e+04 8.40000e+01 -3.62929e-01 -3.39232e-01 -3.86627e-01 -3.76528e-01 -3.48777e-01 -4.04280e-01
3.37600e+04 8.40000e+01 -3.62929e-01 -3.39232e-01 -3.86627e-01 -3.75106e-01 -3.47521e-01 -4.02692e-01
3.39200e+04 8.40000e+01 -3.62929e-01 -3.39232e-01 -3.86627e-01 -3.73681e-01 -3.46230e-01 -4.01132e-01
3.40800e+04 8.50000e+01 -2.60220e-01 -2.05437e-01 -3.15003e-01 -3.72251e-01 -3.44906e-01 -3.99597e-01
3.42400e+04 8.50000e+01 -2.60220e-01 -2.05437e-01 -3.15003e-01 -3.70819e-01 -3.43548e-01 -3.98090e-01
3.44000e+04 8.60000e+01 -2.95829e-01 -2.15690e-01 -3.75967e-01 -3.69384e-01 -3.42160e-01 -3.96608e-01
3.45600e+04 8.60000e+01 -2.95829e-01 -2.15690e-01 -3.75967e-01 -3.67950e-01 -3.40746e-01 -3.95153e-01
3.47200e+04 8.60000e+01 -2.95829e-01 -2.15690e-01 -3.75967e-01 -3.66516e-01 -3.39307e-01 -3.93725e-01
3.48800e+04 8.70000e+01 -2.85771e-01 -2.63926e-01 -3.07616e-01 -3.65088e-01 -3.37851e-01 -3.92325e-01
3.50400e+04 8.70000e+01 -2.85771e-01 -2.63926e-01 -3.07616e-01 -3.63667e-01 -3.36381e-01 -3.90953e-01
3.52000e+04 8.80000e+01 -2.61823e-01 -1.93617e-01 -3.30028e-01 -3.62257e-01 -3.34902e-01 -3.89611e-01
3.53600e+04 8.80000e+01 -2.61823e-01 -1.93617e-01 -3.30028e-01 -3.60861e-01 -3.33422e-01 -3.88299e-01
3.55200e+04 8.80000e+01 -2.61823e-01 -1.93617e-01 -3.30028e-01 -3.59483e-01 -3.31946e-01 -3.87020e-01
3.56800e+04 8.90000e+01 -3.27929e-01 -2.68958e-01 -3.86899e-01 -3.58128e-01 -3.30479e-01 -3.85777e-01
3.58400e+04 8.90000e+01 -3.27929e-01 -2.68958e-01 -3.86899e-01 -3.56798e-01 -3.29028e-01 -3.84568e-01
3.60000e+04 9.00000e+01 -2.26017e-01 -2.00300e-01 -2.51733e-01 -3.55499e-01 -3.27600e-01 -3.83397e-01
3.61600e+04 9.00000e+01 -2.26017e-01 -2.00300e-01 -2.51733e-01 -3.54232e-01 -3.26199e-01 -3.82265e-01
3.63200e+04 9.00000e+01 -2.26017e-01 -2.00300e-01 -2.51733e-01 -3.53001e-01 -3.24832e-01 -3.81171e-01
3.64800e+04 9.10000e+01 -2.91104e-01 -1.40949e-01 -4.41260e-01 -3.51809e-01 -3.23502e-01 -3.80116e-01
3.66400e+04 9.10000e+01 -2.91104e-01 -1.40949e-01 -4.41260e-01 -3.50657e-01 -3.22214e-01 -3.79100e-01
3.68000e+04 9.20000e+01 -2.81747e-01 -2.72672e-01 -2.90822e-01 -3.49547e-01 -3.20973e-01 -3.78120e-01
3.69600e+04 9.20000e+01 -2.81747e-01 -2.72672e-01 -2.90822e-01 -3.48479e-01 -3.19783e-01 -3.77175e-01
3.71200e+04 9.20000e+01 -2.81747e-01 -2.72672e-01 -2.90822e-01 -3.47453e-01 -3.18645e-01 -3.76262e-01
3.72800e+04 9.30000e+01 -4.01531e-01 -3.58256e-01 -4.44807e-01 -3.46469e-01 -3.17561e-01 -3.75377e-01
3.74400e+04 9.30000e+01 -4.01531e-01 -3.58256e-01 -4.44807e-01 -3.45525e-01 -3.16532e-01 -3.74517e-01
3.76000e+04 9.40000e+01 -3.43256e-01 -2.63425e-01 -4.23088e-01 -3.44618e-01 -3.15560e-01 -3.73676e-01
3.77600e+04 9.40000e+01 -3.43256e-01 -2.63425e-01 -4.23088e-01 -3.43747e-01 -3.14644e-01 -3.72850e-01
3.79200e+04 9.40000e+01 -3.43256e-01 -2.63425e-01 -4.23088e-01 -3.42907e-01 -3.13781e-01 -3.72034e-01
3.80800e+04 9.50000e+01 -2.51113e-01 -2.22971e-01 -2.79256e-01 -3.42096e-01 -3.12969e-01 -3.71222e-01
3.82400e+04 9.50000e+01 -2.51113e-01 -2.22971e-01 -2.79256e-01 -3.41308e-01 -3.12206e-01 -3.70411e-01
3.84000e+04 9.60000e+01 -3.99785e-01 -3.13007e-01 -4.86562e-01 -3.40540e-01 -3.11487e-01 -3.69593e-01
3.85600e+04 9.60000e+01 -3.99785e-01 -3.13007e-01 -4.86562e-01 -3.39787e-01 -3.10809e-01 -3.68765e-01
3.87200e+04 9.60000e+01 -3.99785e-01 -3.13007e-01 -4.86562e-01 -3.39043e-01 -3.10165e-01 -3.67922e-01
3.88800e+04 9.70000e+01 -2.35488e-01 -2.23182e-01 -2.47794e-01 -3.38306e-01 -3.09552e-01 -3.67060e-01
3.90400e+04 9.70000e+01 -2.35488e-01 -2.23182e-01 -2.47794e-01 -3.37569e-01 -3.08961e-01 -3.66176e-01
3.92000e+04 9.80000e+01 -2.98961e-01 -1.93924e-01 -4.03997e-01 -3.36828e-01 -3.08388e-01 -3.65269e-01
3.93600e+04 9.80000e+01 -2.98961e-01 -1.93924e-01 -4.03997e-01 -3.36082e-01 -3.07827e-01 -3.64336e-01
3.95200e+04 9.80000e+01 -2.98961e-01 -1.93924e-01 -4.03997e-01 -3.35324e-01 -3.07272e-01 -3.63376e-01
3.96800e+04 9.90000e+01 -2.61016e-01 -2.38879e-01 -2.83153e-01 -3.34555e-01 -3.06719e-01 -3.62390e-01
3.98400e+04 9.90000e+01 -2.61016e-01 -2.38879e-01 -2.83153e-01 -3.33771e-01 -3.06162e-01 -3.61379e-01
4.00000e+04 1.00000e+02 -3.23069e-01 -2.69129e-01 -3.77009e-01 -3.32970e-01 -3.05598e-01 -3.60342e-01
4.01600e+04 1.00000e+02 -3.23069e-01 -2.69129e-01 -3.77009e-01 -3.32154e-01 -3.05024e-01 -3.59285e-01
4.03200e+04 1.00000e+02 -3.23069e-01 -2.69129e-01 -3.77009e-01 -3.31322e-01 -3.04437e-01 -3.58207e-01
4.04800e+04 1.01000e+02 -2.89861e-01 -2.49850e-01 -3.29873e-01 -3.30475e-01 -3.03836e-01 -3.57113e-01
4.06400e+04 1.01000e+02 -2.89861e-01 -2.49850e-01 -3.29873e-01 -3.29614e-01 -3.03220e-01 -3.56009e-01
4.08000e+04 1.02000e+02 -2.84658e-01 -2.05020e-01 -3.64297e-01 -3.28742e-01 -3.02589e-01 -3.54895e-01
4.09600e+04 1.02000e+02 -2.84658e-01 -2.05020e-01 -3.64297e-01 -3.27862e-01 -3.01945e-01 -3.53778e-01
4.11200e+04 1.02000e+02 -2.84658e-01 -2.05020e-01 -3.64297e-01 -3.26975e-01 -3.01288e-01 -3.52662e-01
4.12800e+04 1.03000e+02 -2.83467e-01 -1.79783e-01 -3.87152e-01 -3.26086e-01 -3.00621e-01 -3.51551e-01
4.14400e+04 1.03000e+02 -2.83467e-01 -1.79783e-01 -3.87152e-01 -3.25198e-01 -2.99946e-01 -3.50450e-01
4.16000e+04 1.04000e+02 -2.89787e-01 -2.31869e-01 -3.47704e-01 -3.24314e-01 -2.99266e-01 -3.49362e-01
4.17600e+04 1.04000e+02 -2.89787e-01 -2.31869e-01 -3.47704e-01 -3.23438e-01 -2.98584e-01 -3.48291e-01
4.19200e+04 1.04000e+02 -2.89787e-01 -2.31869e-01 -3.47704e-01 -3.22571e-01 -2.97902e-01 -3.47241e-01
4.20800e+04 1.05000e+02 -2.74492e-01 -2.44769e-01 -3.04216e-01 -3.21719e-01 -2.97224e-01 -3.46215e-01
4.22400e+04 1.05000e+02 -2.74492e-01 -2.44769e-01 -3.04216e-01 -3.20882e-01 -2.96551e-01 -3.45214e-01
4.24000e+04 1.06000e+02 -1.82110e-01 -1.64601e-01 -1.99619e-01 -3.20065e-01 -2.95888e-01 -3.44241e-01
4.25600e+04 1.06000e+02 -1.82110e-01 -1.64601e-01 -1.99619e-01 -3.19266e-01 -2.95236e-01 -3.43296e-01
4.27200e+04 1.06000e+02 -1.82110e-01 -1.64601e-01 -1.99619e-01 -3.18490e-01 -2.94598e-01 -3.42381e-01
4.28800e+04 1.07000e+02 -3.20820e-01 -2.73164e-01 -3.68477e-01 -3.17736e-01 -2.93976e-01 -3.41495e-01
4.30400e+04 1.07000e+02 -3.20820e-01 -2.73164e-01 -3.68477e-01 -3.17005e-01 -2.93372e-01 -3.40638e-01
4.32000e+04 1.08000e+02 -2.44739e-01 -2.09975e-01 -2.79502e-01 -3.16298e-01 -2.92787e-01 -3.39809e-01
4.33600e+04 1.08000e+02 -2.44739e-01 -2.09975e-01 -2.79502e-01 -3.15614e-01 -2.92221e-01 -3.39006e-01
4.35200e+04 1.08000e+02 -2.44739e-01 -2.09975e-01 -2.79502e-01 -3.14953e-01 -2.91675e-01 -3.38230e-01
4.36800e+04 1.09000e+02 -1.86979e-01 -1.60921e-01 -2.13037e-01 -3.14314e-01 -2.91150e-01 -3.37478e-01
4.38400e+04 1.09000e+02 -1.86979e-01 -1.60921e-01 -2.13037e-01 -3.13696e-01 -2.90645e-01 -3.36748e-01
4.40000e+04 1.10000e+02 -2.63028e-01 -2.40980e-01 -2.85077e-01 -3.13098e-01 -2.90158e-01 -3.36038e-01
4.41600e+04 1.10000e+02 -2.63028e-01 -2.40980e-01 -2.85077e-01 -3.12518e-01 -2.89689e-01 -3.35346e-01
4.43200e+04 1.10000e+02 -2.63028e-01 -2.40980e-01 -2.85077e-01 -3.11953e-01 -2.89236e-01 -3.34671e-01
4.44800e+04 1.11000e+02 -3.03574e-01 -2.17298e-01 -3.89850e-01 -3.11403e-01 -2.88797e-01 -3.34009e-01
4.46400e+04 1.11000e+02 -3.03574e-01 -2.17298e-01 -3.89850e-01 -3.10864e-01 -2.88369e-01 -3.33359e-01
4.48000e+04 1.12000e+02 -2.32471e-01 -1.66956e-01 -2.97986e-01 -3.10334e-01 -2.87950e-01 -3.32718e-01
4.49600e+04 1.12000e+02 -2.32471e-01 -1.66956e-01 -2.97986e-01 -3.09811e-01 -2.87538e-01 -3.32084e-01
4.51200e+04 1.12000e+02 -2.32471e-01 -1.66956e-01 -2.97986e-01 -3.09291e-01 -2.87129e-01 -3.31453e-01
4.52800e+04 1.13000e+02 -2.95582e-01 -2.10010e-01 -3.81155e-01 -3.08771e-01 -2.86720e-01 -3.30823e-01
4.54400e+04 1.13000e+02 -2.95582e-01 -2.10010e-01 -3.81155e-01 -3.08250e-01 -2.86309e-01 -3.30190e-01
4.56000e+04 1.14000e+02 -2.36525e-01 -1.94157e-01 -2.78893e-01 -3.07723e-01 -2.85894e-01 -3.29552e-01
4.57600e+04 1.14000e+02 -2.36525e-01 -1.94157e-01 -2.78893e-01 -3.07187e-01 -2.85470e-01 -3.28904e-01
4.59200e+04 1.14000e+02 -2.36525e-01 -1.94157e-01 -2.78893e-01 -3.06640e-01 -2.85037e-01 -3.28243e-01
4.60800e+04 1.15000e+02 -2.44045e-01 -2.10813e-01 -2.77277e-01 -3.06079e-01 -2.84591e-01 -3.27567e-01
4.62400e+04 1.15000e+02 -2.44045e-01 -2.10813e-01 -2.77277e-01 -3.05500e-01 -2.84130e-01 -3.26870e-01
4.64000e+04 1.16000e+02 -2.10262e-01 -1.32422e-01 -2.88102e-01 -3.04901e-01 -2.83654e-01 -3.26148e-01
4.65600e+04 1.16000e+02 -2.10262e-01 -1.32422e-01 -2.88102e-01 -3.04279e-01 -2.83159e-01 -3.25399e-01
4.67200e+04 1.16000e+02 -2.10262e-01 -1.32422e-01 -2.88102e-01 -3.03633e-01 -2.82646e-01 -3.24620e-01
4.68800e+04 1.17000e+02 -2.87599e-01 -2.14772e-01 -3.60426e-01 -3.02959e-01 -2.82112e-01 -3.23806e-01
4.70400e+04 1.17000e+02 -2.87599e-01 -2.14772e-01 -3.60426e-01 -3.02258e-01 -2.81560e-01 -3.22956e-01
4.72000e+04 1.18000e+02 -2.59144e-01 -2.14200e-01 -3.04088e-01 -3.01526e-01 -2.80986e-01 -3.22067e-01
4.73600e+04 1.18000e+02 -2.59144e-01 -2.14200e-01 -3.04088e-01 -3.00765e-01 -2.80394e-01 -3.21136e-01
4.75200e+04 1.18000e+02 -2.59144e-01 -2.14200e-01 -3.04088e-01 -2.99973e-01 -2.79782e-01 -3.20163e-01
4.76800e+04 1.19000e+02 -3.10765e-01 -2.50318e-01 -3.71212e-01 -2.99150e-01 -2.79153e-01 -3.19147e-01
4.78400e+04 1.19000e+02 -3.10765e-01 -2.50318e-01 -3.71212e-01 -2.98297e-01 -2.78509e-01 -3.18086e-01
4.80000e+04 1.20000e+02 -1.97157e-01 -1.49714e-01 -2.44600e-01 -2.97415e-01 -2.77848e-01 -3.16981e-01
4.81600e+04 1.20000e+02 -1.97157e-01 -1.49714e-01 -2.44600e-01 -2.96504e-01 -2.77177e-01 -3.15831e-01
4.83200e+04 1.20000e+02 -1.97157e-01 -1.49714e-01 -2.44600e-01 -2.95567e-01 -2.76495e-01 -3.14639e-01
4.84800e+04 1.21000e+02 -2.46545e-01 -1.87462e-01 -3.05629e-01 -2.94605e-01 -2.75805e-01 -3.13405e-01
4.86400e+04 1.21000e+02 -2.46545e-01 -1.87462e-01 -3.05629e-01 -2.93620e-01 -2.75108e-01 -3.12132e-01
4.88000e+04 1.22000e+02 -2.42260e-01 -1.64343e-01 -3.20177e-01 -2.92614e-01 -2.74408e-01 -3.10821e-01
4.89600e+04 1.22000e+02 -2.42260e-01 -1.64343e-01 -3.20177e-01 -2.91590e-01 -2.73705e-01 -3.09475e-01
4.91200e+04 1.22000e+02 -2.42260e-01 -1.64343e-01 -3.20177e-01 -2.90550e-01 -2.73001e-01 -3.08099e-01
4.92800e+04 1.23000e+02 -2.43633e-01 -2.09019e-01 -2.78246e-01 -2.89497e-01 -2.72298e-01 -3.06696e-01
4.94400e+04 1.23000e+02 -2.43633e-01 -2.09019e-01 -2.78246e-01 -2.88433e-01 -2.71597e-01 -3.05269e-01
4.96000e+04 1.24000e+02 -2.78627e-01 -1.63832e-01 -3.93422e-01 -2.87361e-01 -2.70897e-01 -3.03826e-01
4.97600e+04 1.24000e+02 -2.78627e-01 -1.63832e-01 -3.93422e-01 -2.86285e-01 -2.70201e-01 -3.02368e-01
4.99200e+04 1.24000e+02 -2.78627e-01 -1.63832e-01 -3.93422e-01 -2.85206e-01 -2.69509e-01 -3.00902e-01
5.00800e+04 1.25000e+02 -2.21717e-01 -1.83450e-01 -2.59984e-01 -2.84127e-01 -2.68820e-01 -2.99434e-01
5.02400e+04 1.25000e+02 -2.21717e-01 -1.83450e-01 -2.59984e-01 -2.83052e-01 -2.68136e-01 -2.97968e-01
5.04000e+04 1.26000e+02 -2.28174e-01 -1.93246e-01 -2.63102e-01 -2.81983e-01 -2.67455e-01 -2.96512e-01
5.05600e+04 1.26000e+02 -2.28174e-01 -1.93246e-01 -2.63102e-01 -2.80923e-01 -2.66777e-01 -2.95068e-01
5.07200e+04 1.26000e+02 -2.28174e-01 -1.93246e-01 -2.63102e-01 -2.79873e-01 -2.66103e-01 -2.93643e-01
5.08800e+04 1.27000e+02 -2.69416e-01 -2.05241e-01 -3.33590e-01 -2.78836e-01 -2.65431e-01 -2.92242e-01
5.10400e+04 1.27000e+02 -2.69416e-01 -2.05241e-01 -3.33590e-01 -2.77815e-01 -2.64762e-01 -2.90869e-01
5.12000e+04 1.28000e+02 -2.76919e-01 -2.43130e-01 -3.10708e-01 -2.76811e-01 -2.64094e-01 -2.89528e-01
5.13600e+04 1.28000e+02 -2.76919e-01 -2.43130e-01 -3.10708e-01 -2.75825e-01 -2.63428e-01 -2.88222e-01
5.15200e+04 1.28000e+02 -2.76919e-01 -2.43130e-01 -3.10708e-01 -2.74859e-01 -2.62763e-01 -2.86955e-01
5.16800e+04 1.29000e+02 -2.85205e-01 -2.62432e-01 -3.07978e-01 -2.73914e-01 -2.62099e-01 -2.85730e-01
5.18400e+04 1.29000e+02 -2.85205e-01 -2.62432e-01 -3.07978e-01 -2.72991e-01 -2.61435e-01 -2.84547e-01
5.20000e+04 1.30000e+02 -2.28054e-01 -2.13031e-01 -2.43076e-01 -2.72090e-01 -2.60772e-01 -2.83409e-01
5.21600e+04 1.30000e+02 -2.28054e-01 -2.13031e-01 -2.43076e-01 -2.71213e-01 -2.60110e-01 -2.82315e-01
5.23200e+04 1.30000e+02 -2.28054e-01 -2.13031e-01 -2.43076e-01 -2.70358e-01 -2.59450e-01 -2.81267e-01
5.24800e+04 1.31000e+02 -2.42833e-01 -2.33393e-01 -2.52273e-01 -2.69527e-01 -2.58791e-01 -2.80263e-01
5.26400e+04 1.31000e+02 -2.42833e-01 -2.33393e-01 -2.52273e-01 -2.68720e-01 -2.58135e-01 -2.79304e-01
5.28000e+04 1.32000e+02 -2.44955e-01 -1.72021e-01 -3.17889e-01 -2.67935e-01 -2.57482e-01 -2.78388e-01
5.29600e+04 1.32000e+02 -2.44955e-01 -1.72021e-01 -3.17889e-01 -2.67173e-01 -2.56831e-01 -2.77514e-01
5.31200e+04 1.32000e+02 -2.44955e-01 -1.72021e-01 -3.17889e-01 -2.66433e-01 -2.56184e-01 -2.76682e-01
5.32800e+04 1.33000e+02 -2.70823e-01 -2.08907e-01 -3.32739e-01 -2.65716e-01 -2.55539e-01 -2.75892e-01
5.34400e+04 1.33000e+02 -2.70823e-01 -2.08907e-01 -3.32739e-01 -2.65020e-01 -2.54898e-01 -2.75141e-01
5.36000e+04 1.34000e+02 -2.64955e-01 -2.00682e-01 -3.29228e-01 -2.64345e-01 -2.54260e-01 -2.74430e-01
5.37600e+04 1.34000e+02 -2.64955e-01 -2.00682e-01 -3.29228e-01 -2.63691e-01 -2.53626e-01 -2.73757e-01
5.39200e+04 1.34000e+02 -2.64955e-01 -2.00682e-01 -3.29228e-01 -2.63059e-01 -2.52995e-01 -2.73122e-01
5.40800e+04 1.35000e+02 -2.55407e-01 -2.19926e-01 -2.90889e-01 -2.62447e-01 -2.52369e-01 -2.72525e-01
5.42400e+04 1.35000e+02 -2.55407e-01 -2.19926e-01 -2.90889e-01 -2.61856e-01 -2.51748e-01 -2.71965e-01
5.44000e+04 1.36000e+02 -2.41033e-01 -2.04205e-01 -2.77861e-01 -2.61286e-01 -2.51133e-01 -2.71439e-01
5.45600e+04 1.36000e+02 -2.41033e-01 -2.04205e-01 -2.77861e-01 -2.60736e-01 -2.50526e-01 -2.70947e-01
5.47200e+04 1.36000e+02 -2.41033e-01 -2.04205e-01 -2.77861e-01 -2.60208e-01 -2.49928e-01 -2.70488e-01
5.48800e+04 1.37000e+02 -2.37140e-01 -1.88455e-01 -2.85825e-01 -2.59701e-01 -2.49343e-01 -2.70059e-01
5.50400e+04 1.37000e+02 -2.37140e-01 -1.88455e-01 -2.85825e-01 -2.59215e-01 -2.48771e-01 -2.69659e-01
5.52000e+04 1.38000e+02 -1.80835e-01 -1.58974e-01 -2.02696e-01 -2.58750e-01 -2.48216e-01 -2.69284e-01
5.53600e+04 1.38000e+02 -1.80835e-01 -1.58974e-01 -2.02696e-01 -2.58308e-01 -2.47682e-01 -2.68934e-01
5.55200e+04 1.38000e+02 -1.80835e-01 -1.58974e-01 -2.02696e-01 -2.57886e-01 -2.47169e-01 -2.68604e-01
5.56800e+04 1.39000e+02 -2.74347e-01 -2.08865e-01 -3.39830e-01 -2.57487e-01 -2.46682e-01 -2.68292e-01
5.58400e+04 1.39000e+02 -2.74347e-01 -2.08865e-01 -3.39830e-01 -2.57109e-01 -2.46223e-01 -2.67996e-01
5.60000e+04 1.40000e+02 -2.10012e-01 -1.45015e-01 -2.75009e-01 -2.56753e-01 -2.45795e-01 -2.67712e-01
5.61600e+04 1.40000e+02 -2.10012e-01 -1.45015e-01 -2.75009e-01 -2.56419e-01 -2.45399e-01 -2.67439e-01
5.63200e+04 1.40000e+02 -2.10012e-01 -1.45015e-01 -2.75009e-01 -2.56106e-01 -2.45038e-01 -2.67175e-01
5.64800e+04 1.41000e+02 -2.17099e-01 -1.69485e-01 -2.64712e-01 -2.55815e-01 -2.44713e-01 -2.66916e-01
5.66400e+04 1.41000e+02 -2.17099e-01 -1.69485e-01 -2.64712e-01 -2.55544e-01 -2.44426e-01 -2.66662e-01
5.68000e+04 1.42000e+02 -2.81863e-01 -2.21837e-01 -3.41890e-01 -2.55293e-01 -2.44176e-01 -2.66410e-01
5.69600e+04 1.42000e+02 -2.81863e-01 -2.21837e-01 -3.41890e-01 -2.55062e-01 -2.43964e-01 -2.66161e-01
5.71200e+04 1.42000e+02 -2.81863e-01 -2.21837e-01 -3.41890e-01 -2.54850e-01 -2.43788e-01 -2.65912e-01
5.72800e+04 1.43000e+02 -2.15330e-01 -1.94916e-01 -2.35744e-01 -2.54655e-01 -2.43646e-01 -2.65665e-01
5.74400e+04 1.43000e+02 -2.15330e-01 -1.94916e-01 -2.35744e-01 -2.54477e-01 -2.43536e-01 -2.65418e-01
5.76000e+04 1.44000e+02 -2.42802e-01 -1.88901e-01 -2.96703e-01 -2.54314e-01 -2.43453e-01 -2.65175e-01
5.77600e+04 1.44000e+02 -2.42802e-01 -1.88901e-01 -2.96703e-01 -2.54164e-01 -2.43394e-01 -2.64935e-01
5.79200e+04 1.44000e+02 -2.42802e-01 -1.88901e-01 -2.96703e-01 -2.54026e-01 -2.43350e-01 -2.64702e-01
5.80800e+04 1.45000e+02 -2.17873e-01 -2.07697e-01 -2.28049e-01 -2.53898e-01 -2.43316e-01 -2.64479e-01
5.82400e+04 1.45000e+02 -2.17873e-01 -2.07697e-01 -2.28049e-01 -2.53777e-01 -2.43284e-01 -2.64269e-01
5.84000e+04 1.46000e+02 -2.41297e-01 -2.18450e-01 -2.64144e-01 -2.53661e-01 -2.43244e-01 -2.64077e-01
5.85600e+04 1.46000e+02 -2.41297e-01 -2.18450e-01 -2.64144e-01 -2.53548e-01 -2.43188e-01 -2.63908e-01
5.87200e+04 1.46000e+02 -2.41297e-01 -2.18450e-01 -2.64144e-01 -2.53436e-01 -2.43106e-01 -2.63766e-01
5.88800e+04 1.47000e+02 -2.23576e-01 -1.83669e-01 -2.63482e-01 -2.53322e-01 -2.42988e-01 -2.63656e-01
5.90400e+04 1.47000e+02 -2.23576e-01 -1.83669e-01 -2.63482e-01 -2.53204e-01 -2.42827e-01 -2.63582e-01
5.92000e+04 1.48000e+02 -2.46388e-01 -2.21801e-01 -2.70974e-01 -2.53080e-01 -2.42615e-01 -2.63545e-01
5.93600e+04 1.48000e+02 -2.46388e-01 -2.21801e-01 -2.70974e-01 -2.52948e-01 -2.42348e-01 -2.63549e-01
5.95200e+04 1.48000e+02 -2.46388e-01 -2.21801e-01 -2.70974e-01 -2.52806e-01 -2.42022e-01 -2.63590e-01
5.96800e+04 1.49000e+02 -2.30013e-01 -1.67761e-01 -2.92265e-01 -2.52653e-01 -2.41638e-01 -2.63668e-01
5.98400e+04 1.49000e+02 -2.30013e-01 -1.67761e-01 -2.92265e-01 -2.52486e-01 -2.41196e-01 -2.63776e-01
6.00000e+04 1.50000e+02 -2.44072e-01 -2.06555e-01 -2.81588e-01 -2.52305e-01 -2.40700e-01 -2.63909e-01
6.01600e+04 1.50000e+02 -2.44072e-01 -2.06555e-01 -2.81588e-01 -2.52108e-01 -2.40154e-01 -2.64062e-01
6.03200e+04 1.50000e+02 -2.44072e-01 -2.06555e-01 -2.81588e-01 -2.51895e-01 -2.39565e-01 -2.64226e-01
6.04800e+04 1.51000e+02 -2.34576e-01 -1.64317e-01 -3.04835e-01 -2.51666e-01 -2.38938e-01 -2.64394e-01
6.06400e+04 1.51000e+02 -2.34576e-01 -1.64317e-01 -3.04835e-01 -2.51420e-01 -2.38282e-01 -2.64558e-01
6.08000e+04 1.52000e+02 -2.08460e-01 -1.69736e-01 -2.47184e-01 -2.51156e-01 -2.37601e-01 -2.64711e-01
6.09600e+04 1.52000e+02 -2.08460e-01 -1.69736e-01 -2.47184e-01 -2.50876e-01 -2.36904e-01 -2.64848e-01
6.11200e+04 1.52000e+02 -2.08460e-01 -1.69736e-01 -2.47184e-01 -2.50579e-01 -2.36196e-01 -2.64962e-01
6.12800e+04 1.53000e+02 -2.36661e-01 -1.67019e-01 -3.06303e-01 -2.50266e-01 -2.35482e-01 -2.65051e-01
6.14400e+04 1.53000e+02 -2.36661e-01 -1.67019e-01 -3.06303e-01 -2.49939e-01 -2.34768e-01 -2.65109e-01
6.16000e+04 1.54000e+02 -2.31206e-01 -2.03861e-01 -2.58550e-01 -2.49596e-01 -2.34057e-01 -2.65134e-01
6.17600e+04 1.54000e+02 -2.31206e-01 -2.03861e-01 -2.58550e-01 -2.49240e-01 -2.33355e-01 -2.65125e-01
6.19200e+04 1.54000e+02 -2.31206e-01 -2.03861e-01 -2.58550e-01 -2.48872e-01 -2.32663e-01 -2.65081e-01
6.20800e+04 1.55000e+02 -2.27762e-01 -2.10858e-01 -2.44666e-01 -2.48492e-01 -2.31984e-01 -2.64999e-01
6.22400e+04 1.55000e+02 -2.27762e-01 -2.10858e-01 -2.44666e-01 -2.48102e-01 -2.31321e-01 -2.64884e-01
6.24000e+04 1.56000e+02 -1.65229e-01 -1.32695e-01 -1.97763e-01 -2.47704e-01 -2.30674e-01 -2.64734e-01
6.25600e+04 1.56000e+02 -1.65229e-01 -1.32695e-01 -1.97763e-01 -2.47299e-01 -2.30046e-01 -2.64551e-01
6.27200e+04 1.56000e+02 -1.65229e-01 -1.32695e-01 -1.97763e-01 -2.46888e-01 -2.29438e-01 -2.64338e-01
6.28800e+04 1.57000e+02 -1.81924e-01 -1.73964e-01 -1.89884e-01 -2.46472e-01 -2.28849e-01 -2.64096e-01
6.30400e+04 1.57000e+02 -1.81924e-01 -1.73964e-01 -1.89884e-01 -2.46054e-01 -2.28279e-01 -2.63828e-01
6.32000e+04 1.58000e+02 -1.86162e-01 -1.57467e-01 -2.14857e-01 -2.45634e-01 -2.27730e-01 -2.63537e-01
6.33600e+04 1.58000e+02 -1.86162e-01 -1.57467e-01 -2.14857e-01 -2.45212e-01 -2.27200e-01 -2.63225e-01
6.35200e+04 1.58000e+02 -1.86162e-01 -1.57467e-01 -2.14857e-01 -2.44792e-01 -2.26688e-01 -2.62896e-01
6.36800e+04 1.59000e+02 -2.15749e-01 -1.36989e-01 -2.94508e-01 -2.44374e-01 -2.26194e-01 -2.62553e-01
6.38400e+04 1.59000e+02 -2.15749e-01 -1.36989e-01 -2.94508e-01 -2.43958e-01 -2.25716e-01 -2.62199e-01
6.40000e+04 1.60000e+02 -2.14768e-01 -1.95382e-01 -2.34155e-01 -2.43545e-01 -2.25254e-01 -2.61836e-01
6.41600e+04 1.60000e+02 -2.14768e-01 -1.95382e-01 -2.34155e-01 -2.43136e-01 -2.24805e-01 -2.61468e-01
6.43200e+04 1.60000e+02 -2.14768e-01 -1.95382e-01 -2.34155e-01 -2.42732e-01 -2.24368e-01 -2.61096e-01
6.44800e+04 1.61000e+02 -2.58693e-01 -1.82883e-01 -3.34503e-01 -2.42332e-01 -2.23942e-01 -2.60722e-01
6.46400e+04 1.61000e+02 -2.58693e-01 -1.82883e-01 -3.34503e-01 -2.41936e-01 -2.23523e-01 -2.60349e-01
6.48000e+04 1.62000e+02 -2.98671e-01 -2.42137e-01 -3.55206e-01 -2.41545e-01 -2.23112e-01 -2.59978e-01
6.49600e+04 1.62000e+02 -2.98671e-01 -2.42137e-01 -3.55206e-01 -2.41157e-01 -2.22705e-01 -2.59609e-01
6.51200e+04 1.62000e+02 -2.98671e-01 -2.42137e-01 -3.55206e-01 -2.40771e-01 -2.22299e-01 -2.59244e-01
6.52800e+04 1.63000e+02 -1.84169e-01 -1.41886e-01 -2.26452e-01 -2.40387e-01 -2.21893e-01 -2.58882e-01
6.54400e+04 1.63000e+02 -1.84169e-01 -1.41886e-01 -2.26452e-01 -2.40003e-01 -2.21483e-01 -2.58523e-01
6.56000e+04 1.64000e+02 -3.04345e-01 -2.72831e-01 -3.35859e-01 -2.39617e-01 -2.21069e-01 -2.58166e-01
6.57600e+04 1.64000e+02 -3.04345e-01 -2.72831e-01 -3.35859e-01 -2.39229e-01 -2.20647e-01 -2.57811e-01
6.59200e+04 1.64000e+02 -3.04345e-01 -2.72831e-01 -3.35859e-01 -2.38835e-01 -2.20214e-01 -2.57455e-01
6.60800e+04 1.65000e+02 -1.93107e-01 -1.54655e-01 -2.31558e-01 -2.38434e-01 -2.19769e-01 -2.57098e-01
6.62400e+04 1.65000e+02 -1.93107e-01 -1.54655e-01 -2.31558e-01 -2.38024e-01 -2.19310e-01 -2.56737e-01
6.64000e+04 1.66000e+02 -1.65988e-01 -1.35081e-01 -1.96895e-01 -2.37603e-01 -2.18835e-01 -2.56371e-01
6.65600e+04 1.66000e+02 -1.65988e-01 -1.35081e-01 -1.96895e-01 -2.37171e-01 -2.18343e-01 -2.55999e-01
6.67200e+04 1.66000e+02 -1.65988e-01 -1.35081e-01 -1.96895e-01 -2.36726e-01 -2.17833e-01 -2.55619e-01
6.68800e+04 1.67000e+02 -2.32726e-01 -1.63550e-01 -3.01902e-01 -2.36267e-01 -2.17305e-01 -2.55229e-01
6.70400e+04 1.67000e+02 -2.32726e-01 -1.63550e-01 -3.01902e-01 -2.35794e-01 -2.16759e-01 -2.54829e-01
6.72000e+04 1.68000e+02 -1.88811e-01 -1.41631e-01 -2.35992e-01 -2.35307e-01 -2.16196e-01 -2.54418e-01
6.73600e+04 1.68000e+02 -1.88811e-01 -1.41631e-01 -2.35992e-01 -2.34807e-01 -2.15618e-01 -2.53995e-01
6.75200e+04 1.68000e+02 -1.88811e-01 -1.41631e-01 -2.35992e-01 -2.34294e-01 -2.15028e-01 -2.53560e-01
6.76800e+04 1.69000e+02 -2.21340e-01 -2.10330e-01 -2.32349e-01 -2.33771e-01 -2.14428e-01 -2.53114e-01
6.78400e+04 1.69000e+02 -2.21340e-01 -2.10330e-01 -2.32349e-01 -2.33240e-01 -2.13823e-01 -2.52657e-01
6.80000e+04 1.70000e+02 -2.68611e-01 -2.41665e-01 -2.95557e-01 -2.32703e-01 -2.13216e-01 -2.52190e-01
6.81600e+04 1.70000e+02 -2.68611e-01 -2.41665e-01 -2.95557e-01 -2.32164e-01 -2.12613e-01 -2.51715e-01
6.83200e+04 1.70000e+02 -2.68611e-01 -2.41665e-01 -2.95557e-01 -2.31624e-01 -2.12017e-01 -2.51231e-01
6.84800e+04 1.71000e+02 -1.84253e-01 -1.55772e-01 -2.12734e-01 -2.31087e-01 -2.11435e-01 -2.50739e-01
6.86400e+04 1.71000e+02 -1.84253e-01 -1.55772e-01 -2.12734e-01 -2.30557e-01 -2.10870e-01 -2.50243e-01
6.88000e+04 1.72000e+02 -2.55621e-01 -2.21781e-01 -2.89461e-01 -2.30036e-01 -2.10329e-01 -2.49743e-01
6.89600e+04 1.72000e+02 -2.55621e-01 -2.21781e-01 -2.89461e-01 -2.29528e-01 -2.09816e-01 -2.49239e-01
6.91200e+04 1.72000e+02 -2.55621e-01 -2.21781e-01 -2.89461e-01 -2.29034e-01 -2.09335e-01 -2.48733e-01
6.92800e+04 1.73000e+02 -2.27888e-01 -1.87494e-01 -2.68282e-01 -2.28558e-01 -2.08891e-01 -2.48225e-01
6.94400e+04 1.73000e+02 -2.27888e-01 -1.87494e-01 -2.68282e-01 -2.28101e-01 -2.08487e-01 -2.47716e-01
6.96000e+04 1.74000e+02 -2.33134e-01 -1.34832e-01 -3.31437e-01 -2.27666e-01 -2.08124e-01 -2.47207e-01
6.97600e+04 1.74000e+02 -2.33134e-01 -1.34832e-01 -3.31437e-01 -2.27252e-01 -2.07807e-01 -2.46698e-01
6.99200e+04 1.74000e+02 -2.33134e-01 -1.34832e-01 -3.31437e-01 -2.26861e-01 -2.07534e-01 -2.46188e-01
7.00800e+04 1.75000e+02 -1.73046e-01 -1.25144e-01 -2.20948e-01 -2.26494e-01 -2.07310e-01 -2.45679e-01
7.02400e+04 1.75000e+02 -1.73046e-01 -1.25144e-01 -2.20948e-01 -2.26150e-01 -2.07130e-01 -2.45170e-01
7.04000e+04 1.76000e+02 -2.57342e-01 -1.68921e-01 -3.45763e-01 -2.25829e-01 -2.06997e-01 -2.44661e-01
7.05600e+04 1.76000e+02 -2.57342e-01 -1.68921e-01 -3.45763e-01 -2.25531e-01 -2.06909e-01 -2.44153e-01
7.07200e+04 1.76000e+02 -2.57342e-01 -1.68921e-01 -3.45763e-01 -2.25254e-01 -2.06864e-01 -2.43645e-01
7.08800e+04 1.77000e+02 -2.21098e-01 -1.92932e-01 -2.49264e-01 -2.24999e-01 -2.06861e-01 -2.43137e-01
7.10400e+04 1.77000e+02 -2.21098e-01 -1.92932e-01 -2.49264e-01 -2.24763e-01 -2.06898e-01 -2.42629e-01
7.12000e+04 1.78000e+02 -2.22873e-01 -1.46549e-01 -2.99197e-01 -2.24546e-01 -2.06973e-01 -2.42120e-01
7.13600e+04 1.78000e+02 -2.22873e-01 -1.46549e-01 -2.99197e-01 -2.24347e-01 -2.07082e-01 -2.41612e-01
7.15200e+04 1.78000e+02 -2.22873e-01 -1.46549e-01 -2.99197e-01 -2.24164e-01 -2.07226e-01 -2.41103e-01
7.16800e+04 1.79000e+02 -1.82298e-01 -1.27984e-01 -2.36612e-01 -2.23997e-01 -2.07400e-01 -2.40593e-01
7.18400e+04 1.79000e+02 -1.82298e-01 -1.27984e-01 -2.36612e-01 -2.23844e-01 -2.07604e-01 -2.40083e-01
7.20000e+04 1.80000e+02 -2.28893e-01 -1.90348e-01 -2.67438e-01 -2.23704e-01 -2.07836e-01 -2.39572e-01
7.21600e+04 1.80000e+02 -2.28893e-01 -1.90348e-01 -2.67438e-01 -2.23577e-01 -2.08095e-01 -2.39059e-01
7.23200e+04 1.80000e+02 -2.28893e-01 -1.90348e-01 -2.67438e-01 -2.23461e-01 -2.08378e-01 -2.38543e-01
7.24800e+04 1.81000e+02 -1.95689e-01 -1.18628e-01 -2.72750e-01 -2.23356e-01 -2.08686e-01 -2.38026e-01
7.26400e+04 1.81000e+02 -1.95689e-01 -1.18628e-01 -2.72750e-01 -2.23260e-01 -2.09016e-01 -2.37504e-01
7.28000e+04 1.82000e+02 -2.09572e-01 -1.78548e-01 -2.40597e-01 -2.23174e-01 -2.09370e-01 -2.36979e-01
7.29600e+04 1.82000e+02 -2.09572e-01 -1.78548e-01 -2.40597e-01 -2.23097e-01 -2.09746e-01 -2.36449e-01
7.31200e+04 1.82000e+02 -2.09572e-01 -1.78548e-01 -2.40597e-01 -2.23028e-01 -2.10142e-01 -2.35913e-01
7.32800e+04 1.83000e+02 -2.02270e-01 -1.65703e-01 -2.38836e-01 -2.22966e-01 -2.10558e-01 -2.35374e-01
7.34400e+04 1.83000e+02 -2.02270e-01 -1.65703e-01 -2.38836e-01 -2.22911e-01 -2.10993e-01 -2.34829e-01
7.36000e+04 1.84000e+02 -2.74888e-01 -2.48992e-01 -3.00784e-01 -2.22863e-01 -2.11446e-01 -2.34280e-01
7.37600e+04 1.84000e+02 -2.74888e-01 -2.48992e-01 -3.00784e-01 -2.22820e-01 -2.11913e-01 -2.33727e-01
7.39200e+04 1.84000e+02 -2.74888e-01 -2.48992e-01 -3.00784e-01 -2.22782e-01 -2.12392e-01 -2.33172e-01
7.40800e+04 1.85000e+02 -2.52860e-01 -2.23209e-01 -2.82510e-01 -2.22749e-01 -2.12880e-01 -2.32618e-01
7.42400e+04 1.85000e+02 -2.52860e-01 -2.23209e-01 -2.82510e-01 -2.22719e-01 -2.13374e-01 -2.32065e-01
7.44000e+04 1.86000e+02 -2.45128e-01 -2.06686e-01 -2.83570e-01 -2.22693e-01 -2.13868e-01 -2.31517e-01
7.45600e+04 1.86000e+02 -2.45128e-01 -2.06686e-01 -2.83570e-01 -2.22668e-01 -2.14357e-01 -2.30979e-01
7.47200e+04 1.86000e+02 -2.45128e-01 -2.06686e-01 -2.83570e-01 -2.22644e-01 -2.14833e-01 -2.30455e-01
7.48800e+04 1.87000e+02 -1.99092e-01 -1.71705e-01 -2.26479e-01 -2.22620e-01 -2.15290e-01 -2.29950e-01
7.50400e+04 1.87000e+02 -1.99092e-01 -1.71705e-01 -2.26479e-01 -2.22596e-01 -2.15718e-01 -2.29473e-01
7.52000e+04 1.88000e+02 -1.88222e-01 -1.49521e-01 -2.26923e-01 -2.22569e-01 -2.16108e-01 -2.29030e-01
7.53600e+04 1.88000e+02 -1.88222e-01 -1.49521e-01 -2.26923e-01 -2.22539e-01 -2.16447e-01 -2.28631e-01
7.55200e+04 1.88000e+02 -1.88222e-01 -1.49521e-01 -2.26923e-01 -2.22505e-01 -2.16725e-01 -2.28285e-01
7.56800e+04 1.89000e+02 -2.26366e-01 -1.79247e-01 -2.73484e-01 -2.22467e-01 -2.16930e-01 -2.28003e-01
7.58400e+04 1.89000e+02 -2.26366e-01 -1.79247e-01 -2.73484e-01 -2.22423e-01 -2.17055e-01 -2.27790e-01
7.60000e+04 1.90000e+02 -2.07505e-01 -1.86152e-01 -2.28857e-01 -2.22372e-01 -2.17091e-01 -2.27654e-01
7.61600e+04 1.90000e+02 -2.07505e-01 -1.86152e-01 -2.28857e-01 -2.22316e-01 -2.17040e-01 -2.27592e-01
7.63200e+04 1.90000e+02 -2.07505e-01 -1.86152e-01 -2.28857e-01 -2.22253e-01 -2.16903e-01 -2.27603e-01
7.64800e+04 1.91000e+02 -1.99424e-01 -1.72504e-01 -2.26344e-01 -2.22185e-01 -2.16692e-01 -2.27677e-01
7.66400e+04 1.91000e+02 -1.99424e-01 -1.72504e-01 -2.26344e-01 -2.22110e-01 -2.16416e-01 -2.27804e-01
7.68000e+04 1.92000e+02 -1.73371e-01 -1.32443e-01 -2.14299e-01 -2.22031e-01 -2.16089e-01 -2.27972e-01
7.69600e+04 1.92000e+02 -1.73371e-01 -1.32443e-01 -2.14299e-01 -2.21947e-01 -2.15725e-01 -2.28170e-01
7.71200e+04 1.92000e+02 -1.73371e-01 -1.32443e-01 -2.14299e-01 -2.21861e-01 -2.15336e-01 -2.28386e-01
7.72800e+04 1.93000e+02 -2.15729e-01 -1.80862e-01 -2.50596e-01 -2.21774e-01 -2.14934e-01 -2.28613e-01
7.74400e+04 1.93000e+02 -2.15729e-01 -1.80862e-01 -2.50596e-01 -2.21685e-01 -2.14529e-01 -2.28841e-01
7.76000e+04 1.94000e+02 -2.11915e-01 -1.17546e-01 -3.06284e-01 -2.21597e-01 -2.14129e-01 -2.29065e-01
7.77600e+04 1.94000e+02 -2.11915e-01 -1.17546e-01 -3.06284e-01 -2.21511e-01 -2.13743e-01 -2.29279e-01
7.79200e+04 1.94000e+02 -2.11915e-01 -1.17546e-01 -3.06284e-01 -2.21428e-01 -2.13378e-01 -2.29478e-01
7.80800e+04 1.95000e+02 -1.98234e-01 -1.78773e-01 -2.17695e-01 -2.21349e-01 -2.13039e-01 -2.29658e-01
7.82400e+04 1.95000e+02 -1.98234e-01 -1.78773e-01 -2.17695e-01 -2.21274e-01 -2.12732e-01 -2.29817e-01
7.84000e+04 1.96000e+02 -2.27245e-01 -1.27001e-01 -3.27489e-01 -2.21205e-01 -2.12460e-01 -2.29950e-01
7.85600e+04 1.96000e+02 -2.27245e-01 -1.27001e-01 -3.27489e-01 -2.21142e-01 -2.12228e-01 -2.30056e-01
7.87200e+04 1.96000e+02 -2.27245e-01 -1.27001e-01 -3.27489e-01 -2.21084e-01 -2.12037e-01 -2.30130e-01
7.88800e+04 1.97000e+02 -2.59364e-01 -1.86637e-01 -3.32092e-01 -2.21031e-01 -2.11890e-01 -2.30172e-01
7.90400e+04 1.97000e+02 -2.59364e-01 -1.86637e-01 -3.32092e-01 -2.20982e-01 -2.11786e-01 -2.30178e-01
7.92000e+04 1.98000e+02 -2.33309e-01 -1.96898e-01 -2.69720e-01 -2.20938e-01 -2.11728e-01 -2.30148e-01
7.93600e+04 1.98000e+02 -2.33309e-01 -1.96898e-01 -2.69720e-01 -2.20896e-01 -2.11713e-01 -2.30080e-01
7.95200e+04 1.98000e+02 -2.33309e-01 -1.96898e-01 -2.69720e-01 -2.20856e-01 -2.11741e-01 -2.29972e-01
7.96800e+04 1.99000e+02 -2.15998e-01 -1.99405e-01 -2.32590e-01 -2.20816e-01 -2.11810e-01 -2.29823e-01
7.98400e+04 1.99000e+02 -2.15998e-01 -1.99405e-01 -2.32590e-01 -2.20774e-01 -2.11916e-01 -2.29633e-01
8.00000e+04 2.00000e+02 -2.26539e-01 -1.34646e-01 -3.18431e-01 -2.20729e-01 -2.12057e-01 -2.29401e-01
8.01600e+04 2.00000e+02 -2.26539e-01 -1.34646e-01 -3.18431e-01 -2.20679e-01 -2.12231e-01 -2.29127e-01
8.03200e+04 2.00000e+02 -2.26539e-01 -1.34646e-01 -3.18431e-01 -2.20622e-01 -2.12433e-01 -2.28812e-01
8.04800e+04 2.01000e+02 -1.86115e-01 -1.20163e-01 -2.52067e-01 -2.20557e-01 -2.12658e-01 -2.28456e-01
8.06400e+04 2.01000e+02 -1.86115e-01 -1.20163e-01 -2.52067e-01 -2.20483e-01 -2.12905e-01 -2.28061e-01
8.08000e+04 2.02000e+02 -2.13280e-01 -1.92758e-01 -2.33801e-01 -2.20397e-01 -2.13167e-01 -2.27627e-01
8.09600e+04 2.02000e+02 -2.13280e-01 -1.92758e-01 -2.33801e-01 -2.20300e-01 -2.13442e-01 -2.27157e-01
8.11200e+04 2.02000e+02 -2.13280e-01 -1.92758e-01 -2.33801e-01 -2.20190e-01 -2.13725e-01 -2.26654e-01
8.12800e+04 2.03000e+02 -2.07742e-01 -1.32112e-01 -2.83372e-01 -2.20067e-01 -2.14013e-01 -2.26122e-01
8.14400e+04 2.03000e+02 -2.07742e-01 -1.32112e-01 -2.83372e-01 -2.19932e-01 -2.14302e-01 -2.25563e-01
8.16000e+04 2.04000e+02 -1.97116e-01 -1.32982e-01 -2.61250e-01 -2.19785e-01 -2.14586e-01 -2.24985e-01
8.17600e+04 2.04000e+02 -1.97116e-01 -1.32982e-01 -2.61250e-01 -2.19627e-01 -2.14859e-01 -2.24395e-01
8.19200e+04 2.04000e+02 -1.97116e-01 -1.32982e-01 -2.61250e-01 -2.19459e-01 -2.15115e-01 -2.23803e-01
8.20800e+04 2.05000e+02 -2.03881e-01 -1.83991e-01 -2.23772e-01 -2.19282e-01 -2.15344e-01 -2.23220e-01
8.22400e+04 2.05000e+02 -2.03881e-01 -1.83991e-01 -2.23772e-01 -2.19098e-01 -2.15529e-01 -2.22666e-01
8.24000e+04 2.06000e+02 -2.44465e-01 -1.53006e-01 -3.35923e-01 -2.18908e-01 -2.15653e-01 -2.22163e-01
8.25600e+04 2.06000e+02 -2.44465e-01 -1.53006e-01 -3.35923e-01 -2.18715e-01 -2.15690e-01 -2.21739e-01
8.27200e+04 2.06000e+02 -2.44465e-01 -1.53006e-01 -3.35923e-01 -2.18520e-01 -2.15613e-01 -2.21428e-01
8.28800e+04 2.07000e+02 -2.40800e-01 -1.69434e-01 -3.12166e-01 -2.18326e-01 -2.15400e-01 -2.21252e-01
8.30400e+04 2.07000e+02 -2.40800e-01 -1.69434e-01 -3.12166e-01 -2.18134e-01 -2.15049e-01 -2.21218e-01
8.32000e+04 2.08000e+02 -1.99761e-01 -1.57840e-01 -2.41682e-01 -2.17946e-01 -2.14575e-01 -2.21317e-01
8.33600e+04 2.08000e+02 -1.99761e-01 -1.57840e-01 -2.41682e-01 -2.17763e-01 -2.14000e-01 -2.21526e-01
8.35200e+04 2.08000e+02 -1.99761e-01 -1.57840e-01 -2.41682e-01 -2.17587e-01 -2.13352e-01 -2.21823e-01
8.36800e+04 2.09000e+02 -2.66757e-01 -2.29899e-01 -3.03615e-01 -2.17419e-01 -2.12649e-01 -2.22189e-01
8.38400e+04 2.09000e+02 -2.66757e-01 -2.29899e-01 -3.03615e-01 -2.17260e-01 -2.11907e-01 -2.22612e-01
8.40000e+04 2.10000e+02 -2.09682e-01 -1.73613e-01 -2.45752e-01 -2.17109e-01 -2.11136e-01 -2.23083e-01
8.41600e+04 2.10000e+02 -2.09682e-01 -1.73613e-01 -2.45752e-01 -2.16969e-01 -2.10344e-01 -2.23593e-01
8.43200e+04 2.10000e+02 -2.09682e-01 -1.73613e-01 -2.45752e-01 -2.16838e-01 -2.09537e-01 -2.24139e-01
8.44800e+04 2.11000e+02 -2.11553e-01 -1.81470e-01 -2.41637e-01 -2.16716e-01 -2.08717e-01 -2.24715e-01
8.46400e+04 2.11000e+02 -2.11553e-01 -1.81470e-01 -2.41637e-01 -2.16604e-01 -2.07890e-01 -2.25319e-01
8.48000e+04 2.12000e+02 -2.19753e-01 -1.95213e-01 -2.44292e-01 -2.16501e-01 -2.07055e-01 -2.25947e-01
8.49600e+04 2.12000e+02 -2.19753e-01 -1.95213e-01 -2.44292e-01 -2.16406e-01 -2.06215e-01 -2.26596e-01
8.51200e+04 2.12000e+02 -2.19753e-01 -1.95213e-01 -2.44292e-01 -2.16319e-01 -2.05375e-01 -2.27263e-01
8.52800e+04 2.13000e+02 -1.81949e-01 -1.64842e-01 -1.99056e-01 -2.16239e-01 -2.04534e-01 -2.27945e-01
8.54400e+04 2.13000e+02 -1.81949e-01 -1.64842e-01 -1.99056e-01 -2.16167e-01 -2.03696e-01 -2.28638e-01
8.56000e+04 2.14000e+02 -1.90100e-01 -1.44707e-01 -2.35494e-01 -2.16101e-01 -2.02863e-01 -2.29339e-01
8.57600e+04 2.14000e+02 -1.90100e-01 -1.44707e-01 -2.35494e-01 -2.16041e-01 -2.02038e-01 -2.30045e-01
8.59200e+04 2.14000e+02 -1.90100e-01 -1.44707e-01 -2.35494e-01 -2.15988e-01 -2.01226e-01 -2.30751e-01
8.60800e+04 2.15000e+02 -1.96008e-01 -1.81978e-01 -2.10039e-01 -2.15941e-01 -2.00427e-01 -2.31454e-01
8.62400e+04 2.15000e+02 -1.96008e-01 -1.81978e-01 -2.10039e-01 -2.15900e-01 -1.99648e-01 -2.32152e-01
8.64000e+04 2.16000e+02 -1.91021e-01 -1.54488e-01 -2.27555e-01 -2.15866e-01 -1.98892e-01 -2.32839e-01
8.65600e+04 2.16000e+02 -1.91021e-01 -1.54488e-01 -2.27555e-01 -2.15838e-01 -1.98162e-01 -2.33513e-01
8.67200e+04 2.16000e+02 -1.91021e-01 -1.54488e-01 -2.27555e-01 -2.15817e-01 -1.97463e-01 -2.34171e-01
8.68800e+04 2.17000e+02 -2.27777e-01 -2.07308e-01 -2.48246e-01 -2.15804e-01 -1.96799e-01 -2.34808e-01
8.70400e+04 2.17000e+02 -2.27777e-01 -2.07308e-01 -2.48246e-01 -2.15798e-01 -1.96173e-01 -2.35423e-01
8.72000e+04 2.18000e+02 -1.95590e-01 -9.66156e-02 -2.94565e-01 -2.15800e-01 -1.95588e-01 -2.36012e-01
8.73600e+04 2.18000e+02 -1.95590e-01 -9.66156e-02 -2.94565e-01 -2.15810e-01 -1.95047e-01 -2.36572e-01
8.75200e+04 2.18000e+02 -1.95590e-01 -9.66156e-02 -2.94565e-01 -2.15828e-01 -1.94553e-01 -2.37102e-01
8.76800e+04 2.19000e+02 -2.25848e-01 -1.97734e-01 -2.53963e-01 -2.15853e-01 -1.94108e-01 -2.37598e-01
8.78400e+04 2.19000e+02 -2.25848e-01 -1.97734e-01 -2.53963e-01 -2.15886e-01 -1.93712e-01 -2.38060e-01
8.80000e+04 2.20000e+02 -2.32087e-01 -1.26182e-01 -3.37993e-01 -2.15925e-01 -1.93367e-01 -2.38483e-01
8.81600e+04 2.20000e+02 -2.32087e-01 -1.26182e-01 -3.37993e-01 -2.15970e-01 -1.93071e-01 -2.38869e-01
8.83200e+04 2.20000e+02 -2.32087e-01 -1.26182e-01 -3.37993e-01 -2.16020e-01 -1.92826e-01 -2.39213e-01
8.84800e+04 2.21000e+02 -1.92197e-01 -1.83983e-01 -2.00412e-01 -2.16073e-01 -1.92629e-01 -2.39517e-01
8.86400e+04 2.21000e+02 -1.92197e-01 -1.83983e-01 -2.00412e-01 -2.16127e-01 -1.92477e-01 -2.39777e-01
8.88000e+04 2.22000e+02 -1.73036e-01 -1.43833e-01 -2.02239e-01 -2.16182e-01 -1.92370e-01 -2.39994e-01
8.89600e+04 2.22000e+02 -1.73036e-01 -1.43833e-01 -2.02239e-01 -2.16235e-01 -1.92302e-01 -2.40168e-01
8.91200e+04 2.22000e+02 -1.73036e-01 -1.43833e-01 -2.02239e-01 -2.16284e-01 -1.92271e-01 -2.40297e-01
8.92800e+04 2.23000e+02 -2.46081e-01 -2.30755e-01 -2.61407e-01 -2.16327e-01 -1.92272e-01 -2.40383e-01
8.94400e+04 2.23000e+02 -2.46081e-01 -2.30755e-01 -2.61407e-01 -2.16364e-01 -1.92302e-01 -2.40425e-01
8.96000e+04 2.24000e+02 -2.27065e-01 -1.81153e-01 -2.72977e-01 -2.16390e-01 -1.92355e-01 -2.40425e-01
8.97600e+04 2.24000e+02 -2.27065e-01 -1.81153e-01 -2.72977e-01 -2.16406e-01 -1.92427e-01 -2.40386e-01
8.99200e+04 2.24000e+02 -2.27065e-01 -1.81153e-01 -2.72977e-01 -2.16410e-01 -1.92513e-01 -2.40307e-01
9.00800e+04 2.25000e+02 -1.65020e-01 -1.46333e-01 -1.83708e-01 -2.16401e-01 -1.92609e-01 -2.40192e-01
9.02400e+04 2.25000e+02 -1.65020e-01 -1.46333e-01 -1.83708e-01 -2.16376e-01 -1.92710e-01 -2.40042e-01
9.04000e+04 2.26000e+02 -1.74100e-01 -1.36533e-01 -2.11667e-01 -2.16337e-01 -1.92812e-01 -2.39862e-01
9.05600e+04 2.26000e+02 -1.74100e-01 -1.36533e-01 -2.11667e-01 -2.16281e-01 -1.92910e-01 -2.39652e-01
9.07200e+04 2.26000e+02 -1.74100e-01 -1.36533e-01 -2.11667e-01 -2.16209e-01 -1.93002e-01 -2.39416e-01
9.08800e+04 2.27000e+02 -2.25080e-01 -1.96280e-01 -2.53880e-01 -2.16121e-01 -1.93085e-01 -2.39158e-01
9.10400e+04 2.27000e+02 -2.25080e-01 -1.96280e-01 -2.53880e-01 -2.16017e-01 -1.93155e-01 -2.38880e-01
9.12000e+04 2.28000e+02 -1.75638e-01 -1.50430e-01 -2.00847e-01 -2.15898e-01 -1.93212e-01 -2.38585e-01
9.13600e+04 2.28000e+02 -1.75638e-01 -1.50430e-01 -2.00847e-01 -2.15764e-01 -1.93251e-01 -2.38277e-01
9.15200e+04 2.28000e+02 -1.75638e-01 -1.50430e-01 -2.00847e-01 -2.15616e-01 -1.93276e-01 -2.37956e-01
9.16800e+04 2.29000e+02 -2.04760e-01 -1.62503e-01 -2.47017e-01 -2.15455e-01 -1.93282e-01 -2.37628e-01
9.18400e+04 2.29000e+02 -2.04760e-01 -1.62503e-01 -2.47017e-01 -2.15282e-01 -1.93271e-01 -2.37293e-01
9.20000e+04 2.30000e+02 -1.55313e-01 -7.58363e-02 -2.34790e-01 -2.15098e-01 -1.93242e-01 -2.36954e-01
9.21600e+04 2.30000e+02 -1.55313e-01 -7.58363e-02 -2.34790e-01 -2.14905e-01 -1.93197e-01 -2.36613e-01
9.23200e+04 2.30000e+02 -1.55313e-01 -7.58363e-02 -2.34790e-01 -2.14703e-01 -1.93135e-01 -2.36272e-01
9.24800e+04 2.31000e+02 -1.71287e-01 -1.30126e-01 -2.12448e-01 -2.14494e-01 -1.93057e-01 -2.35931e-01
9.26400e+04 2.31000e+02 -1.71287e-01 -1.30126e-01 -2.12448e-01 -2.14279e-01 -1.92964e-01 -2.35593e-01
9.28000e+04 2.32000e+02 -2.32625e-01 -1.95287e-01 -2.69963e-01 -2.14059e-01 -1.92859e-01 -2.35259e-01
9.29600e+04 2.32000e+02 -2.32625e-01 -1.95287e-01 -2.69963e-01 -2.13834e-01 -1.92740e-01 -2.34928e-01
9.31200e+04 2.32000e+02 -2.32625e-01 -1.95287e-01 -2.69963e-01 -2.13605e-01 -1.92610e-01 -2.34600e-01
9.32800e+04 2.33000e+02 -1.67345e-01 -1.35595e-01 -1.99095e-01 -2.13374e-01 -1.92470e-01 -2.34278e-01
9.34400e+04 2.33000e+02 -1.67345e-01 -1.35595e-01 -1.99095e-01 -2.13140e-01 -1.92321e-01 -2.33959e-01
9.36000e+04 2.34000e+02 -2.56600e-01 -2.18624e-01 -2.94576e-01 -2.12903e-01 -1.92164e-01 -2.33642e-01
9.37600e+04 2.34000e+02 -2.56600e-01 -2.18624e-01 -2.94576e-01 -2.12665e-01 -1.92002e-01 -2.33328e-01
9.39200e+04 2.34000e+02 -2.56600e-01 -2.18624e-01 -2.94576e-01 -2.12423e-01 -1.91833e-01 -2.33013e-01
9.40800e+04 2.35000e+02 -1.79102e-01 -1.69676e-01 -1.88529e-01 -2.12179e-01 -1.91661e-01 -2.32698e-01
9.42400e+04 2.35000e+02 -1.79102e-01 -1.69676e-01 -1.88529e-01 -2.11932e-01 -1.91486e-01 -2.32378e-01
9.44000e+04 2.36000e+02 -1.98907e-01 -1.74091e-01 -2.23723e-01 -2.11680e-01 -1.91308e-01 -2.32052e-01
9.45600e+04 2.36000e+02 -1.98907e-01 -1.74091e-01 -2.23723e-01 -2.11424e-01 -1.91130e-01 -2.31718e-01
9.47200e+04 2.36000e+02 -1.98907e-01 -1.74091e-01 -2.23723e-01 -2.11163e-01 -1.90951e-01 -2.31375e-01
9.48800e+04 2.37000e+02 -2.78245e-01 -2.27420e-01 -3.29071e-01 -2.10896e-01 -1.90773e-01 -2.31018e-01
9.50400e+04 2.37000e+02 -2.78245e-01 -2.27420e-01 -3.29071e-01 -2.10621e-01 -1.90595e-01 -2.30646e-01
9.52000e+04 2.38000e+02 -1.80311e-01 -1.38571e-01 -2.22051e-01 -2.10339e-01 -1.90419e-01 -2.30258e-01
9.53600e+04 2.38000e+02 -1.80311e-01 -1.38571e-01 -2.22051e-01 -2.10048e-01 -1.90244e-01 -2.29851e-01
9.55200e+04 2.38000e+02 -1.80311e-01 -1.38571e-01 -2.22051e-01 -2.09748e-01 -1.90071e-01 -2.29424e-01
9.56800e+04 2.39000e+02 -1.31704e-01 -1.26934e-01 -1.36475e-01 -2.09438e-01 -1.89899e-01 -2.28977e-01
9.58400e+04 2.39000e+02 -1.31704e-01 -1.26934e-01 -1.36475e-01 -2.09118e-01 -1.89728e-01 -2.28508e-01
9.60000e+04 2.40000e+02 -1.54092e-01 -1.24883e-01 -1.83300e-01 -2.08788e-01 -1.89559e-01 -2.28018e-01
9.61600e+04 2.40000e+02 -1.54092e-01 -1.24883e-01 -1.83300e-01 -2.08449e-01 -1.89390e-01 -2.27508e-01
9.63200e+04 2.40000e+02 -1.54092e-01 -1.24883e-01 -1.83300e-01 -2.08100e-01 -1.89221e-01 -2.26978e-01
9.64800e+04 2.41000e+02 -2.06860e-01 -1.95414e-01 -2.18306e-01 -2.07743e-01 -1.89054e-01 -2.26431e-01
9.66400e+04 2.41000e+02 -2.06860e-01 -1.95414e-01 -2.18306e-01 -2.07378e-01 -1.88887e-01 -2.25869e-01
9.68000e+04 2.42000e+02 -1.99561e-01 -1.70695e-01 -2.28426e-01 -2.07006e-01 -1.88719e-01 -2.25294e-01
9.69600e+04 2.42000e+02 -1.99561e-01 -1.70695e-01 -2.28426e-01 -2.06631e-01 -1.88552e-01 -2.24710e-01
9.71200e+04 2.42000e+02 -1.99561e-01 -1.70695e-01 -2.28426e-01 -2.06252e-01 -1.88384e-01 -2.24120e-01
9.72800e+04 2.43000e+02 -2.60261e-01 -1.94555e-01 -3.25968e-01 -2.05872e-01 -1.88216e-01 -2.23528e-01
9.74400e+04 2.43000e+02 -2.60261e-01 -1.94555e-01 -3.25968e-01 -2.05493e-01 -1.88048e-01 -2.22939e-01
9.76000e+04 2.44000e+02 -2.47755e-01 -1.90227e-01 -3.05283e-01 -2.05117e-01 -1.87880e-01 -2.22355e-01
9.77600e+04 2.44000e+02 -2.47755e-01 -1.90227e-01 -3.05283e-01 -2.04746e-01 -1.87711e-01 -2.21781e-01
9.79200e+04 2.44000e+02 -2.47755e-01 -1.90227e-01 -3.05283e-01 -2.04382e-01 -1.87541e-01 -2.21223e-01
9.80800e+04 2.45000e+02 -2.19128e-01 -1.98159e-01 -2.40097e-01 -2.04026e-01 -1.87371e-01 -2.20682e-01
9.82400e+04 2.45000e+02 -2.19128e-01 -1.98159e-01 -2.40097e-01 -2.03680e-01 -1.87199e-01 -2.20162e-01
9.84000e+04 2.46000e+02 -1.90295e-01 -1.41187e-01 -2.39404e-01 -2.03346e-01 -1.87026e-01 -2.19665e-01
9.85600e+04 2.46000e+02 -1.90295e-01 -1.41187e-01 -2.39404e-01 -2.03023e-01 -1.86851e-01 -2.19195e-01
9.87200e+04 2.46000e+02 -1.90295e-01 -1.41187e-01 -2.39404e-01 -2.02713e-01 -1.86673e-01 -2.18753e-01
9.88800e+04 2.47000e+02 -2.09116e-01 -1.77074e-01 -2.41158e-01 -2.02416e-01 -1.86493e-01 -2.18338e-01
9.90400e+04 2.47000e+02 -2.09116e-01 -1.77074e-01 -2.41158e-01 -2.02132e-01 -1.86310e-01 -2.17954e-01
9.92000e+04 2.48000e+02 -1.88054e-01 -1.08708e-01 -2.67401e-01 -2.01860e-01 -1.86123e-01 -2.17598e-01
9.93600e+04 2.48000e+02 -1.88054e-01 -1.08708e-01 -2.67401e-01 -2.01602e-01 -1.85932e-01 -2.17272e-01
9.95200e+04 2.48000e+02 -1.88054e-01 -1.08708e-01 -2.67401e-01 -2.01357e-01 -1.85739e-01 -2.16974e-01
9.96800e+04 2.49000e+02 -1.34155e-01 -1.10971e-01 -1.57338e-01 -2.01124e-01 -1.85542e-01 -2.16705e-01
9.98400e+04 2.49000e+02 -1.34155e-01 -1.10971e-01 -1.57338e-01 -2.00903e-01 -1.85345e-01 -2.16461e-01
1.00000e+05 2.50000e+02 -2.31776e-01 -1.67882e-01 -2.95671e-01 -2.00694e-01 -1.85146e-01 -2.16242e-01
1.00160e+05 2.50000e+02 -2.31776e-01 -1.67882e-01 -2.95671e-01 -2.00498e-01 -1.84949e-01 -2.16048e-01
1.00320e+05 2.50000e+02 -2.31776e-01 -1.67882e-01 -2.95671e-01 -2.00315e-01 -1.84754e-01 -2.15875e-01
1.00480e+05 2.51000e+02 -1.79264e-01 -1.44548e-01 -2.13979e-01 -2.00145e-01 -1.84566e-01 -2.15724e-01
1.00640e+05 2.51000e+02 -1.79264e-01 -1.44548e-01 -2.13979e-01 -1.99988e-01 -1.84387e-01 -2.15590e-01
1.00800e+05 2.52000e+02 -1.94986e-01 -1.27807e-01 -2.62166e-01 -1.99847e-01 -1.84219e-01 -2.15474e-01
1.00960e+05 2.52000e+02 -1.94986e-01 -1.27807e-01 -2.62166e-01 -1.99720e-01 -1.84066e-01 -2.15374e-01
1.01120e+05 2.52000e+02 -1.94986e-01 -1.27807e-01 -2.62166e-01 -1.99610e-01 -1.83932e-01 -2.15287e-01
1.01280e+05 2.53000e+02 -2.40913e-01 -1.58647e-01 -3.23179e-01 -1.99516e-01 -1.83819e-01 -2.15212e-01
1.01440e+05 2.53000e+02 -2.40913e-01 -1.58647e-01 -3.23179e-01 -1.99439e-01 -1.83731e-01 -2.15148e-01
1.01600e+05 2.54000e+02 -1.68491e-01 -1.21907e-01 -2.15076e-01 -1.99382e-01 -1.83671e-01 -2.15092e-01
1.01760e+05 2.54000e+02 -1.68491e-01 -1.21907e-01 -2.15076e-01 -1.99342e-01 -1.83642e-01 -2.15041e-01
1.01920e+05 2.54000e+02 -1.68491e-01 -1.21907e-01 -2.15076e-01 -1.99320e-01 -1.83645e-01 -2.14996e-01
1.02080e+05 2.55000e+02 -1.82362e-01 -1.51413e-01 -2.13312e-01 -1.99317e-01 -1.83682e-01 -2.14953e-01
1.02240e+05 2.55000e+02 -1.82362e-01 -1.51413e-01 -2.13312e-01 -1.99332e-01 -1.83754e-01 -2.14910e-01
1.02400e+05 2.56000e+02 -1.39920e-01 -1.19071e-01 -1.60769e-01 -1.99364e-01 -1.83861e-01 -2.14867e-01
1.02560e+05 2.56000e+02 -1.39920e-01 -1.19071e-01 -1.60769e-01 -1.99411e-01 -1.84003e-01 -2.14820e-01
1.02720e+05 2.56000e+02 -1.39920e-01 -1.19071e-01 -1.60769e-01 -1.99474e-01 -1.84178e-01 -2.14770e-01
1.02880e+05 2.57000e+02 -2.03751e-01 -1.33839e-01 -2.73663e-01 -1.99549e-01 -1.84384e-01 -2.14713e-01
1.03040e+05 2.57000e+02 -2.03751e-01 -1.33839e-01 -2.73663e-01 -1.99635e-01 -1.84621e-01 -2.14649e-01
1.03200e+05 2.58000e+02 -1.57000e-01 -1.01560e-01 -2.12439e-01 -1.99731e-01 -1.84884e-01 -2.14577e-01
1.03360e+05 2.58000e+02 -1.57000e-01 -1.01560e-01 -2.12439e-01 -1.99834e-01 -1.85172e-01 -2.14496e-01
1.03520e+05 2.58000e+02 -1.57000e-01 -1.01560e-01 -2.12439e-01 -1.99942e-01 -1.85480e-01 -2.14405e-01
1.03680e+05 2.59000e+02 -1.88744e-01 -1.66222e-01 -2.11266e-01 -2.00054e-01 -1.85804e-01 -2.14304e-01
1.03840e+05 2.59000e+02 -1.88744e-01 -1.66222e-01 -2.11266e-01 -2.00166e-01 -1.86142e-01 -2.14190e-01
1.04000e+05 2.60000e+02 -1.68846e-01 -1.24179e-01 -2.13513e-01 -2.00278e-01 -1.86490e-01 -2.14065e-01
1.04160e+05 2.60000e+02 -1.68846e-01 -1.24179e-01 -2.13513e-01 -2.00386e-01 -1.86845e-01 -2.13927e-01
1.04320e+05 2.60000e+02 -1.68846e-01 -1.24179e-01 -2.13513e-01 -2.00490e-01 -1.87203e-01 -2.13776e-01
1.04480e+05 2.61000e+02 -1.82382e-01 -1.27974e-01 -2.36790e-01 -2.00586e-01 -1.87560e-01 -2.13611e-01
1.04640e+05 2.61000e+02 -1.82382e-01 -1.27974e-01 -2.36790e-01 -2.00673e-01 -1.87914e-01 -2.13432e-01
1.04800e+05 2.62000e+02 -1.61078e-01 -1.42660e-01 -1.79496e-01 -2.00750e-01 -1.88263e-01 -2.13237e-01
1.04960e+05 2.62000e+02 -1.61078e-01 -1.42660e-01 -1.79496e-01 -2.00814e-01 -1.88604e-01 -2.13025e-01
1.05120e+05 2.62000e+02 -1.61078e-01 -1.42660e-01 -1.79496e-01 -2.00864e-01 -1.88934e-01 -2.12795e-01
1.05280e+05 2.63000e+02 -1.77485e-01 -1.34758e-01 -2.20211e-01 -2.00899e-01 -1.89252e-01 -2.12546e-01
1.05440e+05 2.63000e+02 -1.77485e-01 -1.34758e-01 -2.20211e-01 -2.00917e-01 -1.89559e-01 -2.12275e-01
1.05600e+05 2.64000e+02 -1.57314e-01 -1.23559e-01 -1.91069e-01 -2.00916e-01 -1.89851e-01 -2.11980e-01
1.05760e+05 2.64000e+02 -1.57314e-01 -1.23559e-01 -1.91069e-01 -2.00894e-01 -1.90129e-01 -2.11660e-01
1.05920e+05 2.64000e+02 -1.57314e-01 -1.23559e-01 -1.91069e-01 -2.00852e-01 -1.90391e-01 -2.11312e-01
1.06080e+05 2.65000e+02 -2.26001e-01 -1.89413e-01 -2.62588e-01 -2.00787e-01 -1.90639e-01 -2.10935e-01
1.06240e+05 2.65000e+02 -2.26001e-01 -1.89413e-01 -2.62588e-01 -2.00699e-01 -1.90873e-01 -2.10525e-01
1.06400e+05 2.66000e+02 -2.04070e-01 -1.60275e-01 -2.47865e-01 -2.00586e-01 -1.91091e-01 -2.10081e-01
1.06560e+05 2.66000e+02 -2.04070e-01 -1.60275e-01 -2.47865e-01 -2.00449e-01 -1.91296e-01 -2.09602e-01
1.06720e+05 2.66000e+02 -2.04070e-01 -1.60275e-01 -2.47865e-01 -2.00286e-01 -1.91487e-01 -2.09086e-01
1.06880e+05 2.67000e+02 -1.90956e-01 -1.68307e-01 -2.13605e-01 -2.00097e-01 -1.91664e-01 -2.08530e-01
1.07040e+05 2.67000e+02 -1.90956e-01 -1.68307e-01 -2.13605e-01 -1.99882e-01 -1.91829e-01 -2.07935e-01
1.07200e+05 2.68000e+02 -1.98269e-01 -1.59029e-01 -2.37509e-01 -1.99640e-01 -1.91980e-01 -2.07300e-01
1.07360e+05 2.68000e+02 -1.98269e-01 -1.59029e-01 -2.37509e-01 -1.99372e-01 -1.92120e-01 -2.06624e-01
1.07520e+05 2.68000e+02 -1.98269e-01 -1.59029e-01 -2.37509e-01 -1.99077e-01 -1.92246e-01 -2.05909e-01
1.07680e+05 2.69000e+02 -1.54744e-01 -1.43519e-01 -1.65969e-01 -1.98757e-01 -1.92359e-01 -2.05155e-01
1.07840e+05 2.69000e+02 -1.54744e-01 -1.43519e-01 -1.65969e-01 -1.98412e-01 -1.92459e-01 -2.04365e-01
1.08000e+05 2.70000e+02 -1.98973e-01 -1.74019e-01 -2.23928e-01 -1.98042e-01 -1.92545e-01 -2.03540e-01
1.08160e+05 2.70000e+02 -1.98973e-01 -1.74019e-01 -2.23928e-01 -1.97649e-01 -1.92616e-01 -2.02683e-01
1.08320e+05 2.70000e+02 -1.98973e-01 -1.74019e-01 -2.23928e-01 -1.97234e-01 -1.92669e-01 -2.01799e-01
1.08480e+05 2.71000e+02 -2.06714e-01 -1.78173e-01 -2.35256e-01 -1.96799e-01 -1.92704e-01 -2.00894e-01
1.08640e+05 2.71000e+02 -2.06714e-01 -1.78173e-01 -2.35256e-01 -1.96345e-01 -1.92717e-01 -1.99973e-01
1.08800e+05 2.72000e+02 -1.58993e-01 -1.11350e-01 -2.06636e-01 -1.95874e-01 -1.92701e-01 -1.99047e-01
1.08960e+05 2.72000e+02 -1.58993e-01 -1.11350e-01 -2.06636e-01 -1.95388e-01 -1.92649e-01 -1.98128e-01
1.09120e+05 2.72000e+02 -1.58993e-01 -1.11350e-01 -2.06636e-01 -1.94891e-01 -1.92546e-01 -1.97236e-01
1.09280e+05 2.73000e+02 -1.58339e-01 -1.33285e-01 -1.83392e-01 -1.94384e-01 -1.92368e-01 -1.96400e-01
1.09440e+05 2.73000e+02 -1.58339e-01 -1.33285e-01 -1.83392e-01 -1.93870e-01 -1.92079e-01 -1.95660e-01
1.09600e+05 2.74000e+02 -1.89303e-01 -1.51552e-01 -2.27054e-01 -1.93352e-01 -1.91644e-01 -1.95060e-01
1.09760e+05 2.74000e+02 -1.89303e-01 -1.51552e-01 -2.27054e-01 -1.92833e-01 -1.91048e-01 -1.94617e-01
1.09920e+05 2.74000e+02 -1.89303e-01 -1.51552e-01 -2.27054e-01 -1.92316e-01 -1.90318e-01 -1.94313e-01
1.10080e+05 2.75000e+02 -2.43100e-01 -1.77029e-01 -3.09171e-01 -1.91803e-01 -1.89501e-01 -1.94104e-01
1.10240e+05 2.75000e+02 -2.43100e-01 -1.77029e-01 -3.09171e-01 -1.91297e-01 -1.88639e-01 -1.93956e-01
1.10400e+05 2.76000e+02 -1.68989e-01 -1.45555e-01 -1.92422e-01 -1.90802e-01 -1.87761e-01 -1.93844e-01
1.10560e+05 2.76000e+02 -1.68989e-01 -1.45555e-01 -1.92422e-01 -1.90320e-01 -1.86884e-01 -1.93755e-01
1.10720e+05 2.76000e+02 -1.68989e-01 -1.45555e-01 -1.92422e-01 -1.89852e-01 -1.86023e-01 -1.93681e-01
1.10880e+05 2.77000e+02 -1.58805e-01 -1.21979e-01 -1.95631e-01 -1.89401e-01 -1.85186e-01 -1.93617e-01
1.11040e+05 2.77000e+02 -1.58805e-01 -1.21979e-01 -1.95631e-01 -1.88969e-01 -1.84379e-01 -1.93560e-01
1.11200e+05 2.78000e+02 -1.62460e-01 -1.13594e-01 -2.11325e-01 -1.88558e-01 -1.83608e-01 -1.93507e-01
1.11360e+05 2.78000e+02 -1.62460e-01 -1.13594e-01 -2.11325e-01 -1.88167e-01 -1.82876e-01 -1.93459e-01
1.11520e+05 2.78000e+02 -1.62460e-01 -1.13594e-01 -2.11325e-01 -1.87799e-01 -1.82185e-01 -1.93413e-01
1.11680e+05 2.79000e+02 -1.71085e-01 -1.54841e-01 -1.87329e-01 -1.87454e-01 -1.81538e-01 -1.93371e-01
1.11840e+05 2.79000e+02 -1.71085e-01 -1.54841e-01 -1.87329e-01 -1.87133e-01 -1.80934e-01 -1.93331e-01
1.12000e+05 2.80000e+02 -1.36601e-01 -1.13882e-01 -1.59320e-01 -1.86834e-01 -1.80375e-01 -1.93293e-01
1.12160e+05 2.80000e+02 -1.36601e-01 -1.13882e-01 -1.59320e-01 -1.86559e-01 -1.79861e-01 -1.93258e-01
1.12320e+05 2.80000e+02 -1.36601e-01 -1.13882e-01 -1.59320e-01 -1.86307e-01 -1.79390e-01 -1.93225e-01
1.12480e+05 2.81000e+02 -1.80710e-01 -1.42496e-01 -2.18924e-01 -1.86078e-01 -1.78962e-01 -1.93194e-01
1.12640e+05 2.81000e+02 -1.80710e-01 -1.42496e-01 -2.18924e-01 -1.85870e-01 -1.78576e-01 -1.93164e-01
1.12800e+05 2.82000e+02 -1.41456e-01 -8.69952e-02 -1.95916e-01 -1.85684e-01 -1.78232e-01 -1.93136e-01
1.12960e+05 2.82000e+02 -1.41456e-01 -8.69952e-02 -1.95916e-01 -1.85517e-01 -1.77927e-01 -1.93107e-01
1.13120e+05 2.82000e+02 -1.41456e-01 -8.69952e-02 -1.95916e-01 -1.85369e-01 -1.77659e-01 -1.93080e-01
1.13280e+05 2.83000e+02 -1.61793e-01 -1.41160e-01 -1.82426e-01 -1.85240e-01 -1.77429e-01 -1.93052e-01
1.13440e+05 2.83000e+02 -1.61793e-01 -1.41160e-01 -1.82426e-01 -1.85127e-01 -1.77233e-01 -1.93021e-01
1.13600e+05 2.84000e+02 -1.80588e-01 -1.60563e-01 -2.00612e-01 -1.85029e-01 -1.77071e-01 -1.92987e-01
1.13760e+05 2.84000e+02 -1.80588e-01 -1.60563e-01 -2.00612e-01 -1.84945e-01 -1.76941e-01 -1.92949e-01
1.13920e+05 2.84000e+02 -1.80588e-01 -1.60563e-01 -2.00612e-01 -1.84872e-01 -1.76840e-01 -1.92904e-01
1.14080e+05 2.85000e+02 -1.91488e-01 -1.40932e-01 -2.42044e-01 -1.84810e-01 -1.76769e-01 -1.92851e-01
1.14240e+05 2.85000e+02 -1.91488e-01 -1.40932e-01 -2.42044e-01 -1.84755e-01 -1.76723e-01 -1.92787e-01
1.14400e+05 2.86000e+02 -1.36154e-01 -1.14258e-01 -1.58050e-01 -1.84707e-01 -1.76703e-01 -1.92711e-01
1.14560e+05 2.86000e+02 -1.36154e-01 -1.14258e-01 -1.58050e-01 -1.84663e-01 -1.76705e-01 -1.92621e-01
1.14720e+05 2.86000e+02 -1.36154e-01 -1.14258e-01 -1.58050e-01 -1.84620e-01 -1.76726e-01 -1.92514e-01
1.14880e+05 2.87000e+02 -1.85736e-01 -1.77665e-01 -1.93807e-01 -1.84576e-01 -1.76764e-01 -1.92388e-01
1.15040e+05 2.87000e+02 -1.85736e-01 -1.77665e-01 -1.93807e-01 -1.84529e-01 -1.76818e-01 -1.92240e-01
1.15200e+05 2.88000e+02 -1.69336e-01 -1.26614e-01 -2.12057e-01 -1.84477e-01 -1.76883e-01 -1.92071e-01
1.15360e+05 2.88000e+02 -1.69336e-01 -1.26614e-01 -2.12057e-01 -1.84417e-01 -1.76958e-01 -1.91877e-01
1.15520e+05 2.88000e+02 -1.69336e-01 -1.26614e-01 -2.12057e-01 -1.84348e-01 -1.77039e-01 -1.91656e-01
1.15680e+05 2.89000e+02 -1.46549e-01 -1.03425e-01 -1.89673e-01 -1.84266e-01 -1.77123e-01 -1.91409e-01
1.15840e+05 2.89000e+02 -1.46549e-01 -1.03425e-01 -1.89673e-01 -1.84170e-01 -1.77207e-01 -1.91133e-01
1.16000e+05 2.90000e+02 -1.93065e-01 -1.77989e-01 -2.08142e-01 -1.84059e-01 -1.77289e-01 -1.90829e-01
1.16160e+05 2.90000e+02 -1.93065e-01 -1.77989e-01 -2.08142e-01 -1.83930e-01 -1.77364e-01 -1.90496e-01
1.16320e+05 2.90000e+02 -1.93065e-01 -1.77989e-01 -2.08142e-01 -1.83783e-01 -1.77432e-01 -1.90133e-01
1.16480e+05 2.91000e+02 -1.62706e-01 -1.40483e-01 -1.84930e-01 -1.83615e-01 -1.77489e-01 -1.89742e-01
1.16640e+05 2.91000e+02 -1.62706e-01 -1.40483e-01 -1.84930e-01 -1.83428e-01 -1.77533e-01 -1.89323e-01
1.16800e+05 2.92000e+02 -1.91553e-01 -1.43485e-01 -2.39622e-01 -1.83220e-01 -1.77563e-01 -1.88877e-01
1.16960e+05 2.92000e+02 -1.91553e-01 -1.43485e-01 -2.39622e-01 -1.82991e-01 -1.77576e-01 -1.88406e-01
1.17120e+05 2.92000e+02 -1.91553e-01 -1.43485e-01 -2.39622e-01 -1.82740e-01 -1.77570e-01 -1.87910e-01
1.17280e+05 2.93000e+02 -1.57771e-01 -1.19641e-01 -1.95901e-01 -1.82470e-01 -1.77545e-01 -1.87394e-01
1.17440e+05 2.93000e+02 -1.57771e-01 -1.19641e-01 -1.95901e-01 -1.82179e-01 -1.77499e-01 -1.86860e-01
1.17600e+05 2.94000e+02 -1.78801e-01 -1.50556e-01 -2.07046e-01 -1.81870e-01 -1.77431e-01 -1.86309e-01
1.17760e+05 2.94000e+02 -1.78801e-01 -1.50556e-01 -2.07046e-01 -1.81543e-01 -1.77339e-01 -1.85747e-01
1.17920e+05 2.94000e+02 -1.78801e-01 -1.50556e-01 -2.07046e-01 -1.81199e-01 -1.77221e-01 -1.85178e-01
1.18080e+05 2.95000e+02 -1.75041e-01 -1.36821e-01 -2.13261e-01 -1.80840e-01 -1.77074e-01 -1.84606e-01
1.18240e+05 2.95000e+02 -1.75041e-01 -1.36821e-01 -2.13261e-01 -1.80468e-01 -1.76897e-01 -1.84039e-01
1.18400e+05 2.96000e+02 -2.03380e-01 -1.60729e-01 -2.46031e-01 -1.80084e-01 -1.76686e-01 -1.83481e-01
1.18560e+05 2.96000e+02 -2.03380e-01 -1.60729e-01 -2.46031e-01 -1.79690e-01 -1.76436e-01 -1.82944e-01
1.18720e+05 2.96000e+02 -2.03380e-01 -1.60729e-01 -2.46031e-01 -1.79288e-01 -1.76142e-01 -1.82434e-01
1.18880e+05 2.97000e+02 -1.66072e-01 -1.49905e-01 -1.82240e-01 -1.78880e-01 -1.75799e-01 -1.81961e-01
1.19040e+05 2.97000e+02 -1.66072e-01 -1.49905e-01 -1.82240e-01 -1.78468e-01 -1.75403e-01 -1.81532e-01
1.19200e+05 2.98000e+02 -1.29344e-01 -1.12663e-01 -1.46026e-01 -1.78054e-01 -1.74954e-01 -1.81154e-01
1.19360e+05 2.98000e+02 -1.29344e-01 -1.12663e-01 -1.46026e-01 -1.77639e-01 -1.74450e-01 -1.80828e-01
1.19520e+05 2.98000e+02 -1.29344e-01 -1.12663e-01 -1.46026e-01 -1.77227e-01 -1.73895e-01 -1.80559e-01
1.19680e+05 2.99000e+02 -1.46527e-01 -1.23117e-01 -1.69937e-01 -1.76818e-01 -1.73296e-01 -1.80341e-01
1.19840e+05 2.99000e+02 -1.46527e-01 -1.23117e-01 -1.69937e-01 -1.76415e-01 -1.72658e-01 -1.80173e-01
1.20000e+05 3.00000e+02 -1.48436e-01 -1.14783e-01 -1.82089e-01 -1.76020e-01 -1.71990e-01 -1.80050e-01
1.20160e+05 3.00000e+02 -1.48436e-01 -1.14783e-01 -1.82089e-01 -1.75633e-01 -1.71298e-01 -1.79968e-01
1.20320e+05 3.00000e+02 -1.48436e-01 -1.14783e-01 -1.82089e-01 -1.75258e-01 -1.70591e-01 -1.79924e-01
1.20480e+05 3.01000e+02 -2.13708e-01 -1.46402e-01 -2.81014e-01 -1.74894e-01 -1.69873e-01 -1.79916e-01
1.20640e+05 3.01000e+02 -2.13708e-01 -1.46402e-01 -2.81014e-01 -1.74545e-01 -1.69149e-01 -1.79940e-01
1.20800e+05 3.02000e+02 -1.75447e-01 -1.29132e-01 -2.21761e-01 -1.74210e-01 -1.68426e-01 -1.79994e-01
1.20960e+05 3.02000e+02 -1.75447e-01 -1.29132e-01 -2.21761e-01 -1.73891e-01 -1.67707e-01 -1.80076e-01
1.21120e+05 3.02000e+02 -1.75447e-01 -1.29132e-01 -2.21761e-01 -1.73590e-01 -1.66994e-01 -1.80185e-01
1.21280e+05 3.03000e+02 -1.60458e-01 -1.46839e-01 -1.74077e-01 -1.73306e-01 -1.66293e-01 -1.80319e-01
1.21440e+05 3.03000e+02 -1.60458e-01 -1.46839e-01 -1.74077e-01 -1.73041e-01 -1.65604e-01 -1.80478e-01
1.21600e+05 3.04000e+02 -1.57603e-01 -1.11813e-01 -2.03393e-01 -1.72793e-01 -1.64930e-01 -1.80657e-01
1.21760e+05 3.04000e+02 -1.57603e-01 -1.11813e-01 -2.03393e-01 -1.72565e-01 -1.64273e-01 -1.80857e-01
1.21920e+05 3.04000e+02 -1.57603e-01 -1.11813e-01 -2.03393e-01 -1.72355e-01 -1.63635e-01 -1.81076e-01
1.22080e+05 3.05000e+02 -1.38589e-01 -1.07363e-01 -1.69815e-01 -1.72164e-01 -1.63017e-01 -1.81310e-01
1.22240e+05 3.05000e+02 -1.38589e-01 -1.07363e-01 -1.69815e-01 -1.71989e-01 -1.62419e-01 -1.81558e-01
1.22400e+05 3.06000e+02 -1.27353e-01 -1.01487e-01 -1.53219e-01 -1.71830e-01 -1.61844e-01 -1.81817e-01
1.22560e+05 3.06000e+02 -1.27353e-01 -1.01487e-01 -1.53219e-01 -1.71687e-01 -1.61290e-01 -1.82084e-01
1.22720e+05 3.06000e+02 -1.27353e-01 -1.01487e-01 -1.53219e-01 -1.71558e-01 -1.60759e-01 -1.82357e-01
1.22880e+05 3.07000e+02 -1.75586e-01 -1.59064e-01 -1.92108e-01 -1.71441e-01 -1.60251e-01 -1.82632e-01
1.23040e+05 3.07000e+02 -1.75586e-01 -1.59064e-01 -1.92108e-01 -1.71336e-01 -1.59764e-01 -1.82908e-01
1.23200e+05 3.08000e+02 -2.04782e-01 -1.16743e-01 -2.92822e-01 -1.71241e-01 -1.59300e-01 -1.83182e-01
1.23360e+05 3.08000e+02 -2.04782e-01 -1.16743e-01 -2.92822e-01 -1.71155e-01 -1.58858e-01 -1.83452e-01
1.23520e+05 3.08000e+02 -2.04782e-01 -1.16743e-01 -2.92822e-01 -1.71075e-01 -1.58437e-01 -1.83714e-01
1.23680e+05 3.09000e+02 -2.17889e-01 -1.47616e-01 -2.88162e-01 -1.71002e-01 -1.58037e-01 -1.83967e-01
1.23840e+05 3.09000e+02 -2.17889e-01 -1.47616e-01 -2.88162e-01 -1.70933e-01 -1.57657e-01 -1.84209e-01
1.24000e+05 3.10000e+02 -1.79534e-01 -1.04579e-01 -2.54489e-01 -1.70867e-01 -1.57295e-01 -1.84439e-01
1.24160e+05 3.10000e+02 -1.79534e-01 -1.04579e-01 -2.54489e-01 -1.70804e-01 -1.56953e-01 -1.84655e-01
1.24320e+05 3.10000e+02 -1.79534e-01 -1.04579e-01 -2.54489e-01 -1.70742e-01 -1.56629e-01 -1.84855e-01
1.24480e+05 3.11000e+02 -1.94678e-01 -1.74140e-01 -2.15216e-01 -1.70678e-01 -1.56320e-01 -1.85037e-01
1.24640e+05 3.11000e+02 -1.94678e-01 -1.74140e-01 -2.15216e-01 -1.70614e-01 -1.56028e-01 -1.85200e-01
1.24800e+05 3.12000e+02 -1.44533e-01 -1.15031e-01 -1.74036e-01 -1.70547e-01 -1.55751e-01 -1.85343e-01
1.24960e+05 3.12000e+02 -1.44533e-01 -1.15031e-01 -1.74036e-01 -1.70476e-01 -1.55488e-01 -1.85465e-01
1.25120e+05 3.12000e+02 -1.44533e-01 -1.15031e-01 -1.74036e-01 -1.70401e-01 -1.55239e-01 -1.85564e-01
1.25280e+05 3.13000e+02 -2.04533e-01 -1.95176e-01 -2.13889e-01 -1.70321e-01 -1.55003e-01 -1.85639e-01
1.25440e+05 3.13000e+02 -2.04533e-01 -1.95176e-01 -2.13889e-01 -1.70235e-01 -1.54781e-01 -1.85689e-01
1.25600e+05 3.14000e+02 -1.72782e-01 -1.41153e-01 -2.04412e-01 -1.70143e-01 -1.54573e-01 -1.85714e-01
1.25760e+05 3.14000e+02 -1.72782e-01 -1.41153e-01 -2.04412e-01 -1.70045e-01 -1.54377e-01 -1.85714e-01
1.25920e+05 3.14000e+02 -1.72782e-01 -1.41153e-01 -2.04412e-01 -1.69941e-01 -1.54195e-01 -1.85687e-01
1.26080e+05 3.15000e+02 -1.72502e-01 -1.55054e-01 -1.89950e-01 -1.69831e-01 -1.54026e-01 -1.85636e-01
1.26240e+05 3.15000e+02 -1.72502e-01 -1.55054e-01 -1.89950e-01 -1.69715e-01 -1.53871e-01 -1.85559e-01
1.26400e+05 3.16000e+02 -1.55513e-01 -1.34232e-01 -1.76794e-01 -1.69596e-01 -1.53732e-01 -1.85461e-01
1.26560e+05 3.16000e+02 -1.55513e-01 -1.34232e-01 -1.76794e-01 -1.69474e-01 -1.53607e-01 -1.85341e-01
1.26720e+05 3.16000e+02 -1.55513e-01 -1.34232e-01 -1.76794e-01 -1.69351e-01 -1.53499e-01 -1.85203e-01
1.26880e+05 3.17000e+02 -1.47420e-01 -1.14120e-01 -1.80719e-01 -1.69228e-01 -1.53406e-01 -1.85049e-01
1.27040e+05 3.17000e+02 -1.47420e-01 -1.14120e-01 -1.80719e-01 -1.69107e-01 -1.53329e-01 -1.84885e-01
1.27200e+05 3.18000e+02 -1.52573e-01 -8.78625e-02 -2.17283e-01 -1.68990e-01 -1.53268e-01 -1.84713e-01
1.27360e+05 3.18000e+02 -1.52573e-01 -8.78625e-02 -2.17283e-01 -1.68880e-01 -1.53222e-01 -1.84537e-01
1.27520e+05 3.18000e+02 -1.52573e-01 -8.78625e-02 -2.17283e-01 -1.68778e-01 -1.53192e-01 -1.84364e-01
1.27680e+05 3.19000e+02 -1.54342e-01 -1.31898e-01 -1.76786e-01 -1.68686e-01 -1.53175e-01 -1.84197e-01
1.27840e+05 3.19000e+02 -1.54342e-01 -1.31898e-01 -1.76786e-01 -1.68606e-01 -1.53171e-01 -1.84041e-01
1.28000e+05 3.20000e+02 -1.62000e-01 -1.15037e-01 -2.08963e-01 -1.68541e-01 -1.53180e-01 -1.83902e-01
1.28160e+05 3.20000e+02 -1.62000e-01 -1.15037e-01 -2.08963e-01 -1.68491e-01 -1.53198e-01 -1.83783e-01
1.28320e+05 3.20000e+02 -1.62000e-01 -1.15037e-01 -2.08963e-01 -1.68458e-01 -1.53225e-01 -1.83690e-01
1.28480e+05 3.21000e+02 -1.37294e-01 -1.21509e-01 -1.53079e-01 -1.68442e-01 -1.53259e-01 -1.83626e-01
1.28640e+05 3.21000e+02 -1.37294e-01 -1.21509e-01 -1.53079e-01 -1.68446e-01 -1.53298e-01 -1.83595e-01
1.28800e+05 3.22000e+02 -1.44543e-01 -1.21327e-01 -1.67760e-01 -1.68470e-01 -1.53340e-01 -1.83599e-01
1.28960e+05 3.22000e+02 -1.44543e-01 -1.21327e-01 -1.67760e-01 -1.68511e-01 -1.53383e-01 -1.83639e-01
1.29120e+05 3.22000e+02 -1.44543e-01 -1.21327e-01 -1.67760e-01 -1.68573e-01 -1.53427e-01 -1.83718e-01
1.29280e+05 3.23000e+02 -1.82034e-01 -1.28932e-01 -2.35137e-01 -1.68652e-01 -1.53469e-01 -1.83835e-01
1.29440e+05 3.23000e+02 -1.82034e-01 -1.28932e-01 -2.35137e-01 -1.68748e-01 -1.53508e-01 -1.83989e-01
1.29600e+05 3.24000e+02 -1.81215e-01 -1.55766e-01 -2.06665e-01 -1.68860e-01 -1.53542e-01 -1.84178e-01
1.29760e+05 3.24000e+02 -1.81215e-01 -1.55766e-01 -2.06665e-01 -1.68985e-01 -1.53570e-01 -1.84401e-01
1.29920e+05 3.24000e+02 -1.81215e-01 -1.55766e-01 -2.06665e-01 -1.69123e-01 -1.53592e-01 -1.84654e-01
1.30080e+05 3.25000e+02 -1.55378e-01 -1.50990e-01 -1.59766e-01 -1.69269e-01 -1.53605e-01 -1.84934e-01
1.30240e+05 3.25000e+02 -1.55378e-01 -1.50990e-01 -1.59766e-01 -1.69423e-01 -1.53609e-01 -1.85237e-01
1.30400e+05 3.26000e+02 -1.33390e-01 -9.87820e-02 -1.67998e-01 -1.69581e-01 -1.53603e-01 -1.85558e-01
1.30560e+05 3.26000e+02 -1.33390e-01 -9.87820e-02 -1.67998e-01 -1.69739e-01 -1.53587e-01 -1.85892e-01
1.30720e+05 3.26000e+02 -1.33390e-01 -9.87820e-02 -1.67998e-01 -1.69896e-01 -1.53557e-01 -1.86234e-01
1.30880e+05 3.27000e+02 -1.67671e-01 -1.32231e-01 -2.03111e-01 -1.70048e-01 -1.53516e-01 -1.86580e-01
1.31040e+05 3.27000e+02 -1.67671e-01 -1.32231e-01 -2.03111e-01 -1.70192e-01 -1.53460e-01 -1.86924e-01
1.31200e+05 3.28000e+02 -1.69249e-01 -8.75271e-02 -2.50971e-01 -1.70326e-01 -1.53389e-01 -1.87262e-01
1.31360e+05 3.28000e+02 -1.69249e-01 -8.75271e-02 -2.50971e-01 -1.70446e-01 -1.53303e-01 -1.87589e-01
1.31520e+05 3.28000e+02 -1.69249e-01 -8.75271e-02 -2.50971e-01 -1.70550e-01 -1.53200e-01 -1.87900e-01
1.31680e+05 3.29000e+02 -1.84363e-01 -1.37129e-01 -2.31597e-01 -1.70637e-01 -1.53082e-01 -1.88192e-01
1.31840e+05 3.29000e+02 -1.84363e-01 -1.37129e-01 -2.31597e-01 -1.70704e-01 -1.52946e-01 -1.88461e-01
1.32000e+05 3.30000e+02 -1.96797e-01 -1.49385e-01 -2.44209e-01 -1.70749e-01 -1.52793e-01 -1.88704e-01
1.32160e+05 3.30000e+02 -1.96797e-01 -1.49385e-01 -2.44209e-01 -1.70771e-01 -1.52624e-01 -1.88918e-01
1.32320e+05 3.30000e+02 -1.96797e-01 -1.49385e-01 -2.44209e-01 -1.70769e-01 -1.52438e-01 -1.89100e-01
1.32480e+05 3.31000e+02 -1.92367e-01 -1.17349e-01 -2.67385e-01 -1.70743e-01 -1.52236e-01 -1.89250e-01
1.32640e+05 3.31000e+02 -1.92367e-01 -1.17349e-01 -2.67385e-01 -1.70693e-01 -1.52020e-01 -1.89366e-01
1.32800e+05 3.32000e+02 -1.51396e-01 -1.03560e-01 -1.99232e-01 -1.70617e-01 -1.51791e-01 -1.89444e-01
1.32960e+05 3.32000e+02 -1.51396e-01 -1.03560e-01 -1.99232e-01 -1.70518e-01 -1.51549e-01 -1.89487e-01
1.33120e+05 3.32000e+02 -1.51396e-01 -1.03560e-01 -1.99232e-01 -1.70395e-01 -1.51298e-01 -1.89491e-01
1.33280e+05 3.33000e+02 -1.82792e-01 -1.72236e-01 -1.93348e-01 -1.70249e-01 -1.51038e-01 -1.89459e-01
1.33440e+05 3.33000e+02 -1.82792e-01 -1.72236e-01 -1.93348e-01 -1.70081e-01 -1.50773e-01 -1.89389e-01
1.33600e+05 3.34000e+02 -2.11330e-01 -1.68233e-01 -2.54427e-01 -1.69893e-01 -1.50503e-01 -1.89283e-01
1.33760e+05 3.34000e+02 -2.11330e-01 -1.68233e-01 -2.54427e-01 -1.69687e-01 -1.50233e-01 -1.89141e-01
1.33920e+05 3.34000e+02 -2.11330e-01 -1.68233e-01 -2.54427e-01 -1.69464e-01 -1.49963e-01 -1.88965e-01
1.34080e+05 3.35000e+02 -2.07021e-01 -1.48233e-01 -2.65809e-01 -1.69227e-01 -1.49697e-01 -1.88756e-01
1.34240e+05 3.35000e+02 -2.07021e-01 -1.48233e-01 -2.65809e-01 -1.68977e-01 -1.49437e-01 -1.88517e-01
1.34400e+05 3.36000e+02 -1.75629e-01 -1.50885e-01 -2.00372e-01 -1.68718e-01 -1.49186e-01 -1.88249e-01
1.34560e+05 3.36000e+02 -1.75629e-01 -1.50885e-01 -2.00372e-01 -1.68451e-01 -1.48946e-01 -1.87956e-01
1.34720e+05 3.36000e+02 -1.75629e-01 -1.50885e-01 -2.00372e-01 -1.68180e-01 -1.48720e-01 -1.87641e-01
1.34880e+05 3.37000e+02 -1.54075e-01 -9.42675e-02 -2.13882e-01 -1.67908e-01 -1.48508e-01 -1.87307e-01
1.35040e+05 3.37000e+02 -1.54075e-01 -9.42675e-02 -2.13882e-01 -1.67636e-01 -1.48313e-01 -1.86959e-01
1.35200e+05 3.38000e+02 -1.53312e-01 -1.35912e-01 -1.70712e-01 -1.67368e-01 -1.48136e-01 -1.86601e-01
1.35360e+05 3.38000e+02 -1.53312e-01 -1.35912e-01 -1.70712e-01 -1.67108e-01 -1.47978e-01 -1.86237e-01
1.35520e+05 3.38000e+02 -1.53312e-01 -1.35912e-01 -1.70712e-01 -1.66856e-01 -1.47840e-01 -1.85872e-01
1.35680e+05 3.39000e+02 -1.37262e-01 -1.27494e-01 -1.47029e-01 -1.66618e-01 -1.47723e-01 -1.85514e-01
1.35840e+05 3.39000e+02 -1.37262e-01 -1.27494e-01 -1.47029e-01 -1.66395e-01 -1.47626e-01 -1.85164e-01
1.36000e+05 3.40000e+02 -1.56788e-01 -1.49627e-01 -1.63949e-01 -1.66190e-01 -1.47547e-01 -1.84833e-01
1.36160e+05 3.40000e+02 -1.56788e-01 -1.49627e-01 -1.63949e-01 -1.66004e-01 -1.47486e-01 -1.84522e-01
1.36320e+05 3.40000e+02 -1.56788e-01 -1.49627e-01 -1.63949e-01 -1.65842e-01 -1.47443e-01 -1.84241e-01
1.36480e+05 3.41000e+02 -1.84001e-01 -1.45000e-01 -2.23001e-01 -1.65704e-01 -1.47415e-01 -1.83993e-01
1.36640e+05 3.41000e+02 -1.84001e-01 -1.45000e-01 -2.23001e-01 -1.65593e-01 -1.47400e-01 -1.83786e-01
1.36800e+05 3.42000e+02 -1.71345e-01 -1.24961e-01 -2.17729e-01 -1.65510e-01 -1.47396e-01 -1.83624e-01
1.36960e+05 3.42000e+02 -1.71345e-01 -1.24961e-01 -2.17729e-01 -1.65457e-01 -1.47401e-01 -1.83512e-01
1.37120e+05 3.42000e+02 -1.71345e-01 -1.24961e-01 -2.17729e-01 -1.65434e-01 -1.47414e-01 -1.83455e-01
1.37280e+05 3.43000e+02 -1.32490e-01 -8.51336e-02 -1.79847e-01 -1.65443e-01 -1.47432e-01 -1.83454e-01
1.37440e+05 3.43000e+02 -1.32490e-01 -8.51336e-02 -1.79847e-01 -1.65483e-01 -1.47451e-01 -1.83514e-01
1.37600e+05 3.44000e+02 -1.20194e-01 -1.07840e-01 -1.32548e-01 -1.65554e-01 -1.47472e-01 -1.83636e-01
1.37760e+05 3.44000e+02 -1.20194e-01 -1.07840e-01 -1.32548e-01 -1.65656e-01 -1.47493e-01 -1.83819e-01
1.37920e+05 3.44000e+02 -1.20194e-01 -1.07840e-01 -1.32548e-01 -1.65787e-01 -1.47513e-01 -1.84062e-01
1.38080e+05 3.45000e+02 -1.68226e-01 -1.20179e-01 -2.16273e-01 -1.65946e-01 -1.47530e-01 -1.84363e-01
1.38240e+05 3.45000e+02 -1.68226e-01 -1.20179e-01 -2.16273e-01 -1.66131e-01 -1.47544e-01 -1.84718e-01
1.38400e+05 3.46000e+02 -2.11221e-01 -1.66630e-01 -2.55812e-01 -1.66340e-01 -1.47557e-01 -1.85123e-01
1.38560e+05 3.46000e+02 -2.11221e-01 -1.66630e-01 -2.55812e-01 -1.66570e-01 -1.47566e-01 -1.85573e-01
1.38720e+05 3.46000e+02 -2.11221e-01 -1.66630e-01 -2.55812e-01 -1.66817e-01 -1.47572e-01 -1.86062e-01
1.38880e+05 3.47000e+02 -1.76625e-01 -1.16479e-01 -2.36771e-01 -1.67079e-01 -1.47576e-01 -1.86583e-01
1.39040e+05 3.47000e+02 -1.76625e-01 -1.16479e-01 -2.36771e-01 -1.67353e-01 -1.47577e-01 -1.87128e-01
1.39200e+05 3.48000e+02 -1.43450e-01 -1.06690e-01 -1.80211e-01 -1.67634e-01 -1.47577e-01 -1.87691e-01
1.39360e+05 3.48000e+02 -1.43450e-01 -1.06690e-01 -1.80211e-01 -1.67921e-01 -1.47576e-01 -1.88266e-01
1.39520e+05 3.48000e+02 -1.43450e-01 -1.06690e-01 -1.80211e-01 -1.68207e-01 -1.47571e-01 -1.88842e-01
1.39680e+05 3.49000e+02 -1.43029e-01 -1.21502e-01 -1.64557e-01 -1.68490e-01 -1.47565e-01 -1.89416e-01
1.39840e+05 3.49000e+02 -1.43029e-01 -1.21502e-01 -1.64557e-01 -1.68767e-01 -1.47556e-01 -1.89978e-01
1.40000e+05 3.50000e+02 -1.71346e-01 -1.62315e-01 -1.80377e-01 -1.69034e-01 -1.47544e-01 -1.90524e-01
1.40160e+05 3.50000e+02 -1.71346e-01 -1.62315e-01 -1.80377e-01 -1.69288e-01 -1.47528e-01 -1.91048e-01
1.40320e+05 3.50000e+02 -1.71346e-01 -1.62315e-01 -1.80377e-01 -1.69525e-01 -1.47508e-01 -1.91542e-01
1.40480e+05 3.51000e+02 -1.88228e-01 -1.68879e-01 -2.07577e-01 -1.69743e-01 -1.47483e-01 -1.92003e-01
1.40640e+05 3.51000e+02 -1.88228e-01 -1.68879e-01 -2.07577e-01 -1.69939e-01 -1.47453e-01 -1.92425e-01
1.40800e+05 3.52000e+02 -1.96864e-01 -1.56955e-01 -2.36774e-01 -1.70113e-01 -1.47419e-01 -1.92806e-01
1.40960e+05 3.52000e+02 -1.96864e-01 -1.56955e-01 -2.36774e-01 -1.70261e-01 -1.47379e-01 -1.93143e-01
1.41120e+05 3.52000e+02 -1.96864e-01 -1.56955e-01 -2.36774e-01 -1.70382e-01 -1.47333e-01 -1.93432e-01
1.41280e+05 3.53000e+02 -1.67778e-01 -1.37254e-01 -1.98302e-01 -1.70477e-01 -1.47282e-01 -1.93671e-01
1.41440e+05 3.53000e+02 -1.67778e-01 -1.37254e-01 -1.98302e-01 -1.70543e-01 -1.47226e-01 -1.93860e-01
1.41600e+05 3.54000e+02 -1.75085e-01 -1.42654e-01 -2.07517e-01 -1.70581e-01 -1.47165e-01 -1.93998e-01
1.41760e+05 3.54000e+02 -1.75085e-01 -1.42654e-01 -2.07517e-01 -1.70593e-01 -1.47101e-01 -1.94084e-01
1.41920e+05 3.54000e+02 -1.75085e-01 -1.42654e-01 -2.07517e-01 -1.70576e-01 -1.47033e-01 -1.94119e-01
1.42080e+05 3.55000e+02 -1.60927e-01 -1.35170e-01 -1.86685e-01 -1.70534e-01 -1.46965e-01 -1.94104e-01
1.42240e+05 3.55000e+02 -1.60927e-01 -1.35170e-01 -1.86685e-01 -1.70467e-01 -1.46895e-01 -1.94039e-01
1.42400e+05 3.56000e+02 -2.17089e-01 -1.63760e-01 -2.70418e-01 -1.70377e-01 -1.46827e-01 -1.93927e-01
1.42560e+05 3.56000e+02 -2.17089e-01 -1.63760e-01 -2.70418e-01 -1.70265e-01 -1.46761e-01 -1.93769e-01
1.42720e+05 3.56000e+02 -2.17089e-01 -1.63760e-01 -2.70418e-01 -1.70133e-01 -1.46698e-01 -1.93567e-01
1.42880e+05 3.57000e+02 -2.21953e-01 -1.76416e-01 -2.67491e-01 -1.69983e-01 -1.46642e-01 -1.93325e-01
1.43040e+05 3.57000e+02 -2.21953e-01 -1.76416e-01 -2.67491e-01 -1.69818e-01 -1.46593e-01 -1.93044e-01
1.43200e+05 3.58000e+02 -1.82210e-01 -1.57326e-01 -2.07095e-01 -1.69641e-01 -1.46553e-01 -1.92728e-01
1.43360e+05 3.58000e+02 -1.82210e-01 -1.57326e-01 -2.07095e-01 -1.69452e-01 -1.46524e-01 -1.92380e-01
1.43520e+05 3.58000e+02 -1.82210e-01 -1.57326e-01 -2.07095e-01 -1.69256e-01 -1.46508e-01 -1.92004e-01
1.43680e+05 3.59000e+02 -1.30233e-01 -1.23709e-01 -1.36757e-01 -1.69054e-01 -1.46507e-01 -1.91601e-01
1.43840e+05 3.59000e+02 -1.30233e-01 -1.23709e-01 -1.36757e-01 -1.68850e-01 -1.46524e-01 -1.91176e-01
1.44000e+05 3.60000e+02 -1.42344e-01 -1.32373e-01 -1.52315e-01 -1.68645e-01 -1.46558e-01 -1.90733e-01
1.44160e+05 3.60000e+02 -1.42344e-01 -1.32373e-01 -1.52315e-01 -1.68443e-01 -1.46612e-01 -1.90274e-01
1.44320e+05 3.60000e+02 -1.42344e-01 -1.32373e-01 -1.52315e-01 -1.68247e-01 -1.46688e-01 -1.89805e-01
1.44480e+05 3.61000e+02 -2.23069e-01 -1.69045e-01 -2.77094e-01 -1.68057e-01 -1.46788e-01 -1.89326e-01
1.44640e+05 3.61000e+02 -2.23069e-01 -1.69045e-01 -2.77094e-01 -1.67877e-01 -1.46911e-01 -1.88843e-01
1.44800e+05 3.62000e+02 -2.20129e-01 -1.91022e-01 -2.49236e-01 -1.67710e-01 -1.47061e-01 -1.88359e-01
1.44960e+05 3.62000e+02 -2.20129e-01 -1.91022e-01 -2.49236e-01 -1.67557e-01 -1.47237e-01 -1.87877e-01
1.45120e+05 3.62000e+02 -2.20129e-01 -1.91022e-01 -2.49236e-01 -1.67421e-01 -1.47441e-01 -1.87402e-01
1.45280e+05 3.63000e+02 -1.56896e-01 -1.11867e-01 -2.01926e-01 -1.67304e-01 -1.47672e-01 -1.86936e-01
1.45440e+05 3.63000e+02 -1.56896e-01 -1.11867e-01 -2.01926e-01 -1.67207e-01 -1.47932e-01 -1.86483e-01
1.45600e+05 3.64000e+02 -1.32417e-01 -9.29741e-02 -1.71859e-01 -1.67132e-01 -1.48219e-01 -1.86046e-01
1.45760e+05 3.64000e+02 -1.32417e-01 -9.29741e-02 -1.71859e-01 -1.67082e-01 -1.48534e-01 -1.85629e-01
1.45920e+05 3.64000e+02 -1.32417e-01 -9.29741e-02 -1.71859e-01 -1.67056e-01 -1.48876e-01 -1.85235e-01
1.46080e+05 3.65000e+02 -1.41261e-01 -1.31173e-01 -1.51350e-01 -1.67055e-01 -1.49244e-01 -1.84866e-01
1.46240e+05 3.65000e+02 -1.41261e-01 -1.31173e-01 -1.51350e-01 -1.67081e-01 -1.49636e-01 -1.84526e-01
1.46400e+05 3.66000e+02 -1.50779e-01 -1.34269e-01 -1.67288e-01 -1.67134e-01 -1.50052e-01 -1.84216e-01
1.46560e+05 3.66000e+02 -1.50779e-01 -1.34269e-01 -1.67288e-01 -1.67213e-01 -1.50487e-01 -1.83939e-01
1.46720e+05 3.66000e+02 -1.50779e-01 -1.34269e-01 -1.67288e-01 -1.67318e-01 -1.50940e-01 -1.83697e-01
1.46880e+05 3.67000e+02 -1.62874e-01 -1.41536e-01 -1.84212e-01 -1.67450e-01 -1.51409e-01 -1.83491e-01
1.47040e+05 3.67000e+02 -1.62874e-01 -1.41536e-01 -1.84212e-01 -1.67606e-01 -1.51890e-01 -1.83323e-01
1.47200e+05 3.68000e+02 -1.38909e-01 -1.21710e-01 -1.56108e-01 -1.67787e-01 -1.52379e-01 -1.83194e-01
1.47360e+05 3.68000e+02 -1.38909e-01 -1.21710e-01 -1.56108e-01 -1.67990e-01 -1.52875e-01 -1.83105e-01
1.47520e+05 3.68000e+02 -1.38909e-01 -1.21710e-01 -1.56108e-01 -1.68215e-01 -1.53373e-01 -1.83057e-01
1.47680e+05 3.69000e+02 -2.22233e-01 -1.62690e-01 -2.81776e-01 -1.68460e-01 -1.53870e-01 -1.83050e-01
1.47840e+05 3.69000e+02 -2.22233e-01 -1.62690e-01 -2.81776e-01 -1.68723e-01 -1.54363e-01 -1.83083e-01
1.48000e+05 3.70000e+02 -1.44336e-01 -8.62454e-02 -2.02428e-01 -1.69001e-01 -1.54847e-01 -1.83155e-01
1.48160e+05 3.70000e+02 -1.44336e-01 -8.62454e-02 -2.02428e-01 -1.69293e-01 -1.55320e-01 -1.83266e-01
1.48320e+05 3.70000e+02 -1.44336e-01 -8.62454e-02 -2.02428e-01 -1.69596e-01 -1.55779e-01 -1.83414e-01
1.48480e+05 3.71000e+02 -1.52496e-01 -1.16616e-01 -1.88376e-01 -1.69908e-01 -1.56220e-01 -1.83596e-01
1.48640e+05 3.71000e+02 -1.52496e-01 -1.16616e-01 -1.88376e-01 -1.70225e-01 -1.56641e-01 -1.83809e-01
1.48800e+05 3.72000e+02 -1.68426e-01 -1.40226e-01 -1.96627e-01 -1.70544e-01 -1.57038e-01 -1.84051e-01
1.48960e+05 3.72000e+02 -1.68426e-01 -1.40226e-01 -1.96627e-01 -1.70864e-01 -1.57411e-01 -1.84318e-01
1.49120e+05 3.72000e+02 -1.68426e-01 -1.40226e-01 -1.96627e-01 -1.71180e-01 -1.57755e-01 -1.84605e-01
1.49280e+05 3.73000e+02 -1.90656e-01 -1.20922e-01 -2.60390e-01 -1.71489e-01 -1.58071e-01 -1.84907e-01
1.49440e+05 3.73000e+02 -1.90656e-01 -1.20922e-01 -2.60390e-01 -1.71787e-01 -1.58355e-01 -1.85219e-01
1.49600e+05 3.74000e+02 -1.31558e-01 -1.19890e-01 -1.43225e-01 -1.72074e-01 -1.58608e-01 -1.85540e-01
1.49760e+05 3.74000e+02 -1.31558e-01 -1.19890e-01 -1.43225e-01 -1.72344e-01 -1.58827e-01 -1.85861e-01
1.49920e+05 3.74000e+02 -1.31558e-01 -1.19890e-01 -1.43225e-01 -1.72596e-01 -1.59013e-01 -1.86179e-01
1.50080e+05 3.75000e+02 -2.14980e-01 -1.11943e-01 -3.18017e-01 -1.72826e-01 -1.59165e-01 -1.86488e-01
1.50240e+05 3.75000e+02 -2.14980e-01 -1.11943e-01 -3.18017e-01 -1.73034e-01 -1.59283e-01 -1.86785e-01
1.50400e+05 3.76000e+02 -1.76140e-01 -1.53215e-01 -1.99064e-01 -1.73216e-01 -1.59368e-01 -1.87065e-01
1.50560e+05 3.76000e+02 -1.76140e-01 -1.53215e-01 -1.99064e-01 -1.73373e-01 -1.59421e-01 -1.87324e-01
1.50720e+05 3.76000e+02 -1.76140e-01 -1.53215e-01 -1.99064e-01 -1.73501e-01 -1.59443e-01 -1.87559e-01
1.50880e+05 3.77000e+02 -1.64222e-01 -1.56017e-01 -1.72427e-01 -1.73600e-01 -1.59433e-01 -1.87768e-01
1.51040e+05 3.77000e+02 -1.64222e-01 -1.56017e-01 -1.72427e-01 -1.73671e-01 -1.59395e-01 -1.87946e-01
1.51200e+05 3.78000e+02 -1.91706e-01 -1.38757e-01 -2.44654e-01 -1.73711e-01 -1.59329e-01 -1.88094e-01
1.51360e+05 3.78000e+02 -1.91706e-01 -1.38757e-01 -2.44654e-01 -1.73723e-01 -1.59237e-01 -1.88210e-01
1.51520e+05 3.78000e+02 -1.91706e-01 -1.38757e-01 -2.44654e-01 -1.73707e-01 -1.59121e-01 -1.88292e-01
1.51680e+05 3.79000e+02 -1.79301e-01 -1.40704e-01 -2.17898e-01 -1.73662e-01 -1.58982e-01 -1.88343e-01
1.51840e+05 3.79000e+02 -1.79301e-01 -1.40704e-01 -2.17898e-01 -1.73591e-01 -1.58821e-01 -1.88362e-01
1.52000e+05 3.80000e+02 -1.54355e-01 -1.37269e-01 -1.71441e-01 -1.73495e-01 -1.58638e-01 -1.88352e-01
1.52160e+05 3.80000e+02 -1.54355e-01 -1.37269e-01 -1.71441e-01 -1.73375e-01 -1.58437e-01 -1.88314e-01
1.52320e+05 3.80000e+02 -1.54355e-01 -1.37269e-01 -1.71441e-01 -1.73234e-01 -1.58217e-01 -1.88252e-01
1.52480e+05 3.81000e+02 -1.40618e-01 -1.39755e-01 -1.41482e-01 -1.73073e-01 -1.57978e-01 -1.88169e-01
1.52640e+05 3.81000e+02 -1.40618e-01 -1.39755e-01 -1.41482e-01 -1.72896e-01 -1.57721e-01 -1.88070e-01
1.52800e+05 3.82000e+02 -1.65971e-01 -1.56470e-01 -1.75473e-01 -1.72703e-01 -1.57447e-01 -1.87959e-01
1.52960e+05 3.82000e+02 -1.65971e-01 -1.56470e-01 -1.75473e-01 -1.72498e-01 -1.57156e-01 -1.87841e-01
1.53120e+05 3.82000e+02 -1.65971e-01 -1.56470e-01 -1.75473e-01 -1.72284e-01 -1.56848e-01 -1.87719e-01
1.53280e+05 3.83000e+02 -1.40945e-01 -1.32307e-01 -1.49584e-01 -1.72062e-01 -1.56525e-01 -1.87600e-01
1.53440e+05 3.83000e+02 -1.40945e-01 -1.32307e-01 -1.49584e-01 -1.71837e-01 -1.56187e-01 -1.87487e-01
1.53600e+05 3.84000e+02 -1.55589e-01 -1.39562e-01 -1.71616e-01 -1.71609e-01 -1.55834e-01 -1.87384e-01
1.53760e+05 3.84000e+02 -1.55589e-01 -1.39562e-01 -1.71616e-01 -1.71383e-01 -1.55469e-01 -1.87297e-01
1.53920e+05 3.84000e+02 -1.55589e-01 -1.39562e-01 -1.71616e-01 -1.71160e-01 -1.55094e-01 -1.87226e-01
1.54080e+05 3.85000e+02 -1.40872e-01 -1.32096e-01 -1.49647e-01 -1.70943e-01 -1.54710e-01 -1.87175e-01
1.54240e+05 3.85000e+02 -1.40872e-01 -1.32096e-01 -1.49647e-01 -1.70733e-01 -1.54320e-01 -1.87146e-01
1.54400e+05 3.86000e+02 -1.87907e-01 -1.74172e-01 -2.01641e-01 -1.70533e-01 -1.53928e-01 -1.87138e-01
1.54560e+05 3.86000e+02 -1.87907e-01 -1.74172e-01 -2.01641e-01 -1.70344e-01 -1.53535e-01 -1.87154e-01
1.54720e+05 3.86000e+02 -1.87907e-01 -1.74172e-01 -2.01641e-01 -1.70168e-01 -1.53144e-01 -1.87192e-01
1.54880e+05 3.87000e+02 -1.47566e-01 -8.76050e-02 -2.07526e-01 -1.70005e-01 -1.52760e-01 -1.87250e-01
1.55040e+05 3.87000e+02 -1.47566e-01 -8.76050e-02 -2.07526e-01 -1.69857e-01 -1.52386e-01 -1.87327e-01
1.55200e+05 3.88000e+02 -1.80625e-01 -1.58782e-01 -2.02469e-01 -1.69722e-01 -1.52024e-01 -1.87420e-01
1.55360e+05 3.88000e+02 -1.80625e-01 -1.58782e-01 -2.02469e-01 -1.69602e-01 -1.51677e-01 -1.87528e-01
1.55520e+05 3.88000e+02 -1.80625e-01 -1.58782e-01 -2.02469e-01 -1.69497e-01 -1.51349e-01 -1.87645e-01
1.55680e+05 3.89000e+02 -1.69877e-01 -1.34582e-01 -2.05171e-01 -1.69404e-01 -1.51040e-01 -1.87768e-01
1.55840e+05 3.89000e+02 -1.69877e-01 -1.34582e-01 -2.05171e-01 -1.69323e-01 -1.50753e-01 -1.87893e-01
1.56000e+05 3.90000e+02 -1.57435e-01 -1.31595e-01 -1.83275e-01 -1.69253e-01 -1.50490e-01 -1.88016e-01
1.56160e+05 3.90000e+02 -1.57435e-01 -1.31595e-01 -1.83275e-01 -1.69192e-01 -1.50251e-01 -1.88132e-01
1.56320e+05 3.90000e+02 -1.57435e-01 -1.31595e-01 -1.83275e-01 -1.69139e-01 -1.50039e-01 -1.88239e-01
1.56480e+05 3.91000e+02 -1.55962e-01 -1.26423e-01 -1.85501e-01 -1.69090e-01 -1.49851e-01 -1.88330e-01
1.56640e+05 3.91000e+02 -1.55962e-01 -1.26423e-01 -1.85501e-01 -1.69046e-01 -1.49690e-01 -1.88403e-01
1.56800e+05 3.92000e+02 -2.12467e-01 -1.48423e-01 -2.76510e-01 -1.69003e-01 -1.49553e-01 -1.88453e-01
1.56960e+05 3.92000e+02 -2.12467e-01 -1.48423e-01 -2.76510e-01 -1.68960e-01 -1.49442e-01 -1.88479e-01
1.57120e+05 3.92000e+02 -2.12467e-01 -1.48423e-01 -2.76510e-01 -1.68915e-01 -1.49354e-01 -1.88476e-01
1.57280e+05 3.93000e+02 -1.85681e-01 -9.87936e-02 -2.72569e-01 -1.68866e-01 -1.49288e-01 -1.88444e-01
1.57440e+05 3.93000e+02 -1.85681e-01 -9.87936e-02 -2.72569e-01 -1.68811e-01 -1.49244e-01 -1.88378e-01
1.57600e+05 3.94000e+02 -1.75753e-01 -1.36179e-01 -2.15327e-01 -1.68749e-01 -1.49219e-01 -1.88279e-01
1.57760e+05 3.94000e+02 -1.75753e-01 -1.36179e-01 -2.15327e-01 -1.68679e-01 -1.49213e-01 -1.88146e-01
1.57920e+05 3.94000e+02 -1.75753e-01 -1.36179e-01 -2.15327e-01 -1.68601e-01 -1.49224e-01 -1.87978e-01
1.58080e+05 3.95000e+02 -1.65684e-01 -1.30882e-01 -2.00486e-01 -1.68512e-01 -1.49249e-01 -1.87775e-01
1.58240e+05 3.95000e+02 -1.65684e-01 -1.30882e-01 -2.00486e-01 -1.68414e-01 -1.49289e-01 -1.87539e-01
1.58400e+05 3.96000e+02 -1.72620e-01 -1.37764e-01 -2.07477e-01 -1.68305e-01 -1.49341e-01 -1.87269e-01
1.58560e+05 3.96000e+02 -1.72620e-01 -1.37764e-01 -2.07477e-01 -1.68187e-01 -1.49405e-01 -1.86968e-01
1.58720e+05 3.96000e+02 -1.72620e-01 -1.37764e-01 -2.07477e-01 -1.68059e-01 -1.49480e-01 -1.86638e-01
1.58880e+05 3.97000e+02 -1.99549e-01 -1.34981e-01 -2.64116e-01 -1.67922e-01 -1.49565e-01 -1.86280e-01
1.59040e+05 3.97000e+02 -1.99549e-01 -1.34981e-01 -2.64116e-01 -1.67778e-01 -1.49659e-01 -1.85896e-01
1.59200e+05 3.98000e+02 -1.79765e-01 -1.18480e-01 -2.41050e-01 -1.67627e-01 -1.49763e-01 -1.85490e-01
1.59360e+05 3.98000e+02 -1.79765e-01 -1.18480e-01 -2.41050e-01 -1.67471e-01 -1.49876e-01 -1.85066e-01
1.59520e+05 3.98000e+02 -1.79765e-01 -1.18480e-01 -2.41050e-01 -1.67311e-01 -1.49998e-01 -1.84624e-01
1.59680e+05 3.99000e+02 -1.94188e-01 -1.12482e-01 -2.75895e-01 -1.67149e-01 -1.50128e-01 -1.84170e-01
1.59840e+05 3.99000e+02 -1.94188e-01 -1.12482e-01 -2.75895e-01 -1.66988e-01 -1.50269e-01 -1.83707e-01
1.60000e+05 4.00000e+02 -2.31849e-01 -1.32308e-01 -3.31390e-01 -1.66829e-01 -1.50419e-01 -1.83239e-01
1.60160e+05 4.00000e+02 -2.31849e-01 -1.32308e-01 -3.31390e-01 -1.66674e-01 -1.50579e-01 -1.82768e-01
1.60320e+05 4.00000e+02 -2.31849e-01 -1.32308e-01 -3.31390e-01 -1.66525e-01 -1.50749e-01 -1.82301e-01
1.60480e+05 4.01000e+02 -1.94691e-01 -1.83466e-01 -2.05916e-01 -1.66384e-01 -1.50928e-01 -1.81840e-01
1.60640e+05 4.01000e+02 -1.94691e-01 -1.83466e-01 -2.05916e-01 -1.66254e-01 -1.51116e-01 -1.81391e-01
1.60800e+05 4.02000e+02 -2.21572e-01 -1.60687e-01 -2.82457e-01 -1.66136e-01 -1.51313e-01 -1.80959e-01
1.60960e+05 4.02000e+02 -2.21572e-01 -1.60687e-01 -2.82457e-01 -1.66031e-01 -1.51517e-01 -1.80546e-01
1.61120e+05 4.02000e+02 -2.21572e-01 -1.60687e-01 -2.82457e-01 -1.65943e-01 -1.51726e-01 -1.80159e-01
1.61280e+05 4.03000e+02 -1.92814e-01 -1.72446e-01 -2.13181e-01 -1.65871e-01 -1.51938e-01 -1.79805e-01
1.61440e+05 4.03000e+02 -1.92814e-01 -1.72446e-01 -2.13181e-01 -1.65819e-01 -1.52150e-01 -1.79487e-01
1.61600e+05 4.04000e+02 -2.31398e-01 -1.38777e-01 -3.24019e-01 -1.65786e-01 -1.52359e-01 -1.79213e-01
1.61760e+05 4.04000e+02 -2.31398e-01 -1.38777e-01 -3.24019e-01 -1.65775e-01 -1.52560e-01 -1.78990e-01
1.61920e+05 4.04000e+02 -2.31398e-01 -1.38777e-01 -3.24019e-01 -1.65785e-01 -1.52748e-01 -1.78823e-01
1.62080e+05 4.05000e+02 -2.40591e-01 -1.92146e-01 -2.89037e-01 -1.65820e-01 -1.52918e-01 -1.78721e-01
1.62240e+05 4.05000e+02 -2.40591e-01 -1.92146e-01 -2.89037e-01 -1.65878e-01 -1.53065e-01 -1.78690e-01
1.62400e+05 4.06000e+02 -1.57908e-01 -1.35753e-01 -1.80063e-01 -1.65961e-01 -1.53183e-01 -1.78739e-01
1.62560e+05 4.06000e+02 -1.57908e-01 -1.35753e-01 -1.80063e-01 -1.66071e-01 -1.53267e-01 -1.78874e-01
1.62720e+05 4.06000e+02 -1.57908e-01 -1.35753e-01 -1.80063e-01 -1.66207e-01 -1.53312e-01 -1.79101e-01
1.62880e+05 4.07000e+02 -1.86815e-01 -1.56267e-01 -2.17363e-01 -1.66370e-01 -1.53316e-01 -1.79424e-01
1.63040e+05 4.07000e+02 -1.86815e-01 -1.56267e-01 -2.17363e-01 -1.66561e-01 -1.53275e-01 -1.79846e-01
1.63200e+05 4.08000e+02 -1.62897e-01 -1.01021e-01 -2.24772e-01 -1.66780e-01 -1.53190e-01 -1.80370e-01
1.63360e+05 4.08000e+02 -1.62897e-01 -1.01021e-01 -2.24772e-01 -1.67029e-01 -1.53063e-01 -1.80996e-01
1.63520e+05 4.08000e+02 -1.62897e-01 -1.01021e-01 -2.24772e-01 -1.67308e-01 -1.52894e-01 -1.81721e-01
1.63680e+05 4.09000e+02 -1.60854e-01 -1.54514e-01 -1.67193e-01 -1.67617e-01 -1.52691e-01 -1.82543e-01
1.63840e+05 4.09000e+02 -1.60854e-01 -1.54514e-01 -1.67193e-01 -1.67957e-01 -1.52457e-01 -1.83457e-01
1.64000e+05 4.10000e+02 -1.98959e-01 -1.50254e-01 -2.47664e-01 -1.68329e-01 -1.52199e-01 -1.84458e-01
1.64160e+05 4.10000e+02 -1.98959e-01 -1.50254e-01 -2.47664e-01 -1.68732e-01 -1.51924e-01 -1.85540e-01
1.64320e+05 4.10000e+02 -1.98959e-01 -1.50254e-01 -2.47664e-01 -1.69168e-01 -1.51639e-01 -1.86697e-01
1.64480e+05 4.11000e+02 -1.68494e-01 -1.39010e-01 -1.97977e-01 -1.69636e-01 -1.51350e-01 -1.87922e-01
1.64640e+05 4.11000e+02 -1.68494e-01 -1.39010e-01 -1.97977e-01 -1.70135e-01 -1.51063e-01 -1.89207e-01
1.64800e+05 4.12000e+02 -1.40487e-01 -9.11188e-02 -1.89855e-01 -1.70667e-01 -1.50788e-01 -1.90546e-01
1.64960e+05 4.12000e+02 -1.40487e-01 -9.11188e-02 -1.89855e-01 -1.71230e-01 -1.50528e-01 -1.91932e-01
1.65120e+05 4.12000e+02 -1.40487e-01 -9.11188e-02 -1.89855e-01 -1.71823e-01 -1.50290e-01 -1.93357e-01
1.65280e+05 4.13000e+02 -1.46977e-01 -1.00866e-01 -1.93088e-01 -1.72446e-01 -1.50078e-01 -1.94814e-01
1.65440e+05 4.13000e+02 -1.46977e-01 -1.00866e-01 -1.93088e-01 -1.73096e-01 -1.49897e-01 -1.96295e-01
1.65600e+05 4.14000e+02 -1.76518e-01 -1.14799e-01 -2.38237e-01 -1.73771e-01 -1.49750e-01 -1.97792e-01
1.65760e+05 4.14000e+02 -1.76518e-01 -1.14799e-01 -2.38237e-01 -1.74469e-01 -1.49640e-01 -1.99298e-01
1.65920e+05 4.14000e+02 -1.76518e-01 -1.14799e-01 -2.38237e-01 -1.75188e-01 -1.49571e-01 -2.00805e-01
1.66080e+05 4.15000e+02 -2.19088e-01 -1.80963e-01 -2.57213e-01 -1.75924e-01 -1.49543e-01 -2.02306e-01
1.66240e+05 4.15000e+02 -2.19088e-01 -1.80963e-01 -2.57213e-01 -1.76674e-01 -1.49558e-01 -2.03790e-01
1.66400e+05 4.16000e+02 -1.57103e-01 -1.24373e-01 -1.89833e-01 -1.77432e-01 -1.49615e-01 -2.05250e-01
1.66560e+05 4.16000e+02 -1.57103e-01 -1.24373e-01 -1.89833e-01 -1.78197e-01 -1.49717e-01 -2.06678e-01
1.66720e+05 4.16000e+02 -1.57103e-01 -1.24373e-01 -1.89833e-01 -1.78963e-01 -1.49860e-01 -2.08066e-01
1.66880e+05 4.17000e+02 -1.52304e-01 -1.12476e-01 -1.92132e-01 -1.79726e-01 -1.50046e-01 -2.09407e-01
1.67040e+05 4.17000e+02 -1.52304e-01 -1.12476e-01 -1.92132e-01 -1.80481e-01 -1.50271e-01 -2.10692e-01
1.67200e+05 4.18000e+02 -1.42664e-01 -1.19585e-01 -1.65743e-01 -1.81224e-01 -1.50533e-01 -2.11915e-01
1.67360e+05 4.18000e+02 -1.42664e-01 -1.19585e-01 -1.65743e-01 -1.81949e-01 -1.50831e-01 -2.13067e-01
1.67520e+05 4.18000e+02 -1.42664e-01 -1.19585e-01 -1.65743e-01 -1.82652e-01 -1.51160e-01 -2.14143e-01
1.67680e+05 4.19000e+02 -2.20484e-01 -1.75264e-01 -2.65704e-01 -1.83328e-01 -1.51518e-01 -2.15138e-01
1.67840e+05 4.19000e+02 -2.20484e-01 -1.75264e-01 -2.65704e-01 -1.83974e-01 -1.51900e-01 -2.16047e-01
1.68000e+05 4.20000e+02 -1.69195e-01 -1.51275e-01 -1.87116e-01 -1.84583e-01 -1.52300e-01 -2.16866e-01
1.68160e+05 4.20000e+02 -1.69195e-01 -1.51275e-01 -1.87116e-01 -1.85155e-01 -1.52717e-01 -2.17593e-01
1.68320e+05 4.20000e+02 -1.69195e-01 -1.51275e-01 -1.87116e-01 -1.85684e-01 -1.53143e-01 -2.18225e-01
1.68480e+05 4.21000e+02 -2.03440e-01 -1.40316e-01 -2.66564e-01 -1.86168e-01 -1.53575e-01 -2.18761e-01
1.68640e+05 4.21000e+02 -2.03440e-01 -1.40316e-01 -2.66564e-01 -1.86603e-01 -1.54005e-01 -2.19201e-01
1.68800e+05 4.22000e+02 -1.45873e-01 -1.42070e-01 -1.49676e-01 -1.86989e-01 -1.54431e-01 -2.19548e-01
1.68960e+05 4.22000e+02 -1.45873e-01 -1.42070e-01 -1.49676e-01 -1.87324e-01 -1.54846e-01 -2.19801e-01
1.69120e+05 4.22000e+02 -1.45873e-01 -1.42070e-01 -1.49676e-01 -1.87605e-01 -1.55246e-01 -2.19965e-01
1.69280e+05 4.23000e+02 -1.95018e-01 -1.44490e-01 -2.45546e-01 -1.87834e-01 -1.55626e-01 -2.20042e-01
1.69440e+05 4.23000e+02 -1.95018e-01 -1.44490e-01 -2.45546e-01 -1.88009e-01 -1.55982e-01 -2.20036e-01
1.69600e+05 4.24000e+02 -1.47788e-01 -1.35988e-01 -1.59587e-01 -1.88131e-01 -1.56310e-01 -2.19951e-01
1.69760e+05 4.24000e+02 -1.47788e-01 -1.35988e-01 -1.59587e-01 -1.88200e-01 -1.56608e-01 -2.19792e-01
1.69920e+05 4.24000e+02 -1.47788e-01 -1.35988e-01 -1.59587e-01 -1.88218e-01 -1.56874e-01 -2.19562e-01
1.70080e+05 4.25000e+02 -1.84885e-01 -1.45380e-01 -2.24390e-01 -1.88187e-01 -1.57105e-01 -2.19269e-01
1.70240e+05 4.25000e+02 -1.84885e-01 -1.45380e-01 -2.24390e-01 -1.88108e-01 -1.57301e-01 -2.18915e-01
1.70400e+05 4.26000e+02 -1.66529e-01 -1.37992e-01 -1.95066e-01 -1.87984e-01 -1.57461e-01 -2.18506e-01
1.70560e+05 4.26000e+02 -1.66529e-01 -1.37992e-01 -1.95066e-01 -1.87817e-01 -1.57586e-01 -2.18048e-01
1.70720e+05 4.26000e+02 -1.66529e-01 -1.37992e-01 -1.95066e-01 -1.87610e-01 -1.57677e-01 -2.17543e-01
1.70880e+05 4.27000e+02 -2.28166e-01 -1.55037e-01 -3.01295e-01 -1.87367e-01 -1.57737e-01 -2.16997e-01
1.71040e+05 4.27000e+02 -2.28166e-01 -1.55037e-01 -3.01295e-01 -1.87090e-01 -1.57768e-01 -2.16413e-01
1.71200e+05 4.28000e+02 -1.62610e-01 -1.09561e-01 -2.15659e-01 -1.86784e-01 -1.57772e-01 -2.15796e-01
1.71360e+05 4.28000e+02 -1.62610e-01 -1.09561e-01 -2.15659e-01 -1.86451e-01 -1.57754e-01 -2.15149e-01
1.71520e+05 4.28000e+02 -1.62610e-01 -1.09561e-01 -2.15659e-01 -1.86096e-01 -1.57717e-01 -2.14476e-01
1.71680e+05 4.29000e+02 -1.95930e-01 -1.41091e-01 -2.50769e-01 -1.85722e-01 -1.57664e-01 -2.13779e-01
1.71840e+05 4.29000e+02 -1.95930e-01 -1.41091e-01 -2.50769e-01 -1.85331e-01 -1.57601e-01 -2.13061e-01
1.72000e+05 4.30000e+02 -1.93289e-01 -1.54061e-01 -2.32516e-01 -1.84929e-01 -1.57532e-01 -2.12325e-01
1.72160e+05 4.30000e+02 -1.93289e-01 -1.54061e-01 -2.32516e-01 -1.84517e-01 -1.57461e-01 -2.11573e-01
1.72320e+05 4.30000e+02 -1.93289e-01 -1.54061e-01 -2.32516e-01 -1.84099e-01 -1.57392e-01 -2.10806e-01
1.72480e+05 4.31000e+02 -1.50719e-01 -1.47181e-01 -1.54257e-01 -1.83678e-01 -1.57330e-01 -2.10027e-01
1.72640e+05 4.31000e+02 -1.50719e-01 -1.47181e-01 -1.54257e-01 -1.83257e-01 -1.57277e-01 -2.09237e-01
1.72800e+05 4.32000e+02 -1.65332e-01 -1.28715e-01 -2.01949e-01 -1.82838e-01 -1.57237e-01 -2.08439e-01
1.72960e+05 4.32000e+02 -1.65332e-01 -1.28715e-01 -2.01949e-01 -1.82423e-01 -1.57213e-01 -2.07634e-01
1.73120e+05 4.32000e+02 -1.65332e-01 -1.28715e-01 -2.01949e-01 -1.82016e-01 -1.57208e-01 -2.06824e-01
1.73280e+05 4.33000e+02 -1.41163e-01 -1.26497e-01 -1.55828e-01 -1.81617e-01 -1.57223e-01 -2.06011e-01
1.73440e+05 4.33000e+02 -1.41163e-01 -1.26497e-01 -1.55828e-01 -1.81229e-01 -1.57259e-01 -2.05199e-01
1.73600e+05 4.34000e+02 -1.89189e-01 -1.58495e-01 -2.19883e-01 -1.80853e-01 -1.57317e-01 -2.04389e-01
1.73760e+05 4.34000e+02 -1.89189e-01 -1.58495e-01 -2.19883e-01 -1.80492e-01 -1.57397e-01 -2.03586e-01
1.73920e+05 4.34000e+02 -1.89189e-01 -1.58495e-01 -2.19883e-01 -1.80146e-01 -1.57498e-01 -2.02793e-01
1.74080e+05 4.35000e+02 -1.70513e-01 -1.39500e-01 -2.01525e-01 -1.79817e-01 -1.57619e-01 -2.02015e-01
1.74240e+05 4.35000e+02 -1.70513e-01 -1.39500e-01 -2.01525e-01 -1.79505e-01 -1.57757e-01 -2.01254e-01
1.74400e+05 4.36000e+02 -1.40106e-01 -1.16476e-01 -1.63736e-01 -1.79213e-01 -1.57910e-01 -2.00517e-01
1.74560e+05 4.36000e+02 -1.40106e-01 -1.16476e-01 -1.63736e-01 -1.78941e-01 -1.58075e-01 -1.99807e-01
1.74720e+05 4.36000e+02 -1.40106e-01 -1.16476e-01 -1.63736e-01 -1.78689e-01 -1.58248e-01 -1.99130e-01
1.74880e+05 4.37000e+02 -1.91070e-01 -1.38920e-01 -2.43221e-01 -1.78458e-01 -1.58425e-01 -1.98490e-01
1.75040e+05 4.37000e+02 -1.91070e-01 -1.38920e-01 -2.43221e-01 -1.78248e-01 -1.58603e-01 -1.97893e-01
1.75200e+05 4.38000e+02 -1.74292e-01 -1.18393e-01 -2.30192e-01 -1.78058e-01 -1.58775e-01 -1.97341e-01
1.75360e+05 4.38000e+02 -1.74292e-01 -1.18393e-01 -2.30192e-01 -1.77889e-01 -1.58941e-01 -1.96838e-01
1.75520e+05 4.38000e+02 -1.74292e-01 -1.18393e-01 -2.30192e-01 -1.77740e-01 -1.59092e-01 -1.96388e-01
1.75680e+05 4.39000e+02 -1.55803e-01 -1.20932e-01 -1.90673e-01 -1.77610e-01 -1.59228e-01 -1.95992e-01
1.75840e+05 4.39000e+02 -1.55803e-01 -1.20932e-01 -1.90673e-01 -1.77497e-01 -1.59343e-01 -1.95651e-01
1.76000e+05 4.40000e+02 -1.43077e-01 -1.08304e-01 -1.77851e-01 -1.77402e-01 -1.59437e-01 -1.95367e-01
1.76160e+05 4.40000e+02 -1.43077e-01 -1.08304e-01 -1.77851e-01 -1.77321e-01 -1.59506e-01 -1.95136e-01
1.76320e+05 4.40000e+02 -1.43077e-01 -1.08304e-01 -1.77851e-01 -1.77254e-01 -1.59550e-01 -1.94959e-01
1.76480e+05 4.41000e+02 -1.57482e-01 -1.47536e-01 -1.67427e-01 -1.77199e-01 -1.59567e-01 -1.94831e-01
1.76640e+05 4.41000e+02 -1.57482e-01 -1.47536e-01 -1.67427e-01 -1.77152e-01 -1.59558e-01 -1.94746e-01
1.76800e+05 4.42000e+02 -1.78905e-01 -1.31258e-01 -2.26552e-01 -1.77114e-01 -1.59525e-01 -1.94702e-01
1.76960e+05 4.42000e+02 -1.78905e-01 -1.31258e-01 -2.26552e-01 -1.77081e-01 -1.59470e-01 -1.94693e-01
1.77120e+05 4.42000e+02 -1.78905e-01 -1.31258e-01 -2.26552e-01 -1.77052e-01 -1.59393e-01 -1.94711e-01
1.77280e+05 4.43000e+02 -1.90332e-01 -1.69353e-01 -2.11311e-01 -1.77024e-01 -1.59297e-01 -1.94751e-01
1.77440e+05 4.43000e+02 -1.90332e-01 -1.69353e-01 -2.11311e-01 -1.76996e-01 -1.59186e-01 -1.94806e-01
1.77600e+05 4.44000e+02 -1.71556e-01 -1.27287e-01 -2.15825e-01 -1.76966e-01 -1.59062e-01 -1.94870e-01
1.77760e+05 4.44000e+02 -1.71556e-01 -1.27287e-01 -2.15825e-01 -1.76932e-01 -1.58926e-01 -1.94938e-01
1.77920e+05 4.44000e+02 -1.71556e-01 -1.27287e-01 -2.15825e-01 -1.76893e-01 -1.58782e-01 -1.95004e-01
1.78080e+05 4.45000e+02 -1.66656e-01 -1.46642e-01 -1.86669e-01 -1.76846e-01 -1.58631e-01 -1.95061e-01
1.78240e+05 4.45000e+02 -1.66656e-01 -1.46642e-01 -1.86669e-01 -1.76792e-01 -1.58475e-01 -1.95108e-01
1.78400e+05 4.46000e+02 -1.54808e-01 -1.11933e-01 -1.97683e-01 -1.76728e-01 -1.58316e-01 -1.95139e-01
1.78560e+05 4.46000e+02 -1.54808e-01 -1.11933e-01 -1.97683e-01 -1.76653e-01 -1.58154e-01 -1.95152e-01
1.78720e+05 4.46000e+02 -1.54808e-01 -1.11933e-01 -1.97683e-01 -1.76567e-01 -1.57992e-01 -1.95143e-01
1.78880e+05 4.47000e+02 -2.11718e-01 -1.44994e-01 -2.78443e-01 -1.76469e-01 -1.57828e-01 -1.95110e-01
1.79040e+05 4.47000e+02 -2.11718e-01 -1.44994e-01 -2.78443e-01 -1.76359e-01 -1.57665e-01 -1.95053e-01
1.79200e+05 4.48000e+02 -1.19124e-01 -1.10361e-01 -1.27887e-01 -1.76236e-01 -1.57503e-01 -1.94969e-01
1.79360e+05 4.48000e+02 -1.19124e-01 -1.10361e-01 -1.27887e-01 -1.76100e-01 -1.57342e-01 -1.94858e-01
1.79520e+05 4.48000e+02 -1.19124e-01 -1.10361e-01 -1.27887e-01 -1.75950e-01 -1.57182e-01 -1.94718e-01
1.79680e+05 4.49000e+02 -2.21979e-01 -1.35283e-01 -3.08675e-01 -1.75788e-01 -1.57026e-01 -1.94550e-01
1.79840e+05 4.49000e+02 -2.21979e-01 -1.35283e-01 -3.08675e-01 -1.75613e-01 -1.56872e-01 -1.94354e-01
1.80000e+05 4.50000e+02 -1.25556e-01 -1.15306e-01 -1.35806e-01 -1.75427e-01 -1.56723e-01 -1.94131e-01
1.80160e+05 4.50000e+02 -1.25556e-01 -1.15306e-01 -1.35806e-01 -1.75230e-01 -1.56579e-01 -1.93880e-01
1.80320e+05 4.50000e+02 -1.25556e-01 -1.15306e-01 -1.35806e-01 -1.75022e-01 -1.56442e-01 -1.93603e-01
1.80480e+05 4.51000e+02 -1.29645e-01 -1.11635e-01 -1.47655e-01 -1.74806e-01 -1.56313e-01 -1.93299e-01
1.80640e+05 4.51000e+02 -1.29645e-01 -1.11635e-01 -1.47655e-01 -1.74582e-01 -1.56193e-01 -1.92970e-01
1.80800e+05 4.52000e+02 -1.74727e-01 -1.18911e-01 -2.30542e-01 -1.74351e-01 -1.56085e-01 -1.92618e-01
1.80960e+05 4.52000e+02 -1.74727e-01 -1.18911e-01 -2.30542e-01 -1.74116e-01 -1.55989e-01 -1.92243e-01
1.81120e+05 4.52000e+02 -1.74727e-01 -1.18911e-01 -2.30542e-01 -1.73877e-01 -1.55907e-01 -1.91846e-01
1.81280e+05 4.53000e+02 -1.41628e-01 -1.25300e-01 -1.57956e-01 -1.73635e-01 -1.55840e-01 -1.91430e-01
1.81440e+05 4.53000e+02 -1.41628e-01 -1.25300e-01 -1.57956e-01 -1.73393e-01 -1.55790e-01 -1.90996e-01
1.81600e+05 4.54000e+02 -1.24882e-01 -1.10440e-01 -1.39323e-01 -1.73151e-01 -1.55756e-01 -1.90547e-01
1.81760e+05 4.54000e+02 -1.24882e-01 -1.10440e-01 -1.39323e-01 -1.72912e-01 -1.55740e-01 -1.90084e-01
1.81920e+05 4.54000e+02 -1.24882e-01 -1.10440e-01 -1.39323e-01 -1.72676e-01 -1.55741e-01 -1.89612e-01
1.82080e+05 4.55000e+02 -1.42041e-01 -6.83759e-02 -2.15705e-01 -1.72445e-01 -1.55757e-01 -1.89132e-01
1.82240e+05 4.55000e+02 -1.42041e-01 -6.83759e-02 -2.15705e-01 -1.72219e-01 -1.55789e-01 -1.88649e-01
1.82400e+05 4.56000e+02 -2.27840e-01 -9.51825e-02 -3.60498e-01 -1.72000e-01 -1.55835e-01 -1.88164e-01
1.82560e+05 4.56000e+02 -2.27840e-01 -9.51825e-02 -3.60498e-01 -1.71787e-01 -1.55892e-01 -1.87682e-01
1.82720e+05 4.56000e+02 -2.27840e-01 -9.51825e-02 -3.60498e-01 -1.71582e-01 -1.55958e-01 -1.87206e-01
1.82880e+05 4.57000e+02 -2.16480e-01 -1.30501e-01 -3.02459e-01 -1.71384e-01 -1.56028e-01 -1.86740e-01
1.83040e+05 4.57000e+02 -2.16480e-01 -1.30501e-01 -3.02459e-01 -1.71194e-01 -1.56100e-01 -1.86289e-01
1.83200e+05 4.58000e+02 -1.59158e-01 -7.67121e-02 -2.41604e-01 -1.71012e-01 -1.56169e-01 -1.85855e-01
1.83360e+05 4.58000e+02 -1.59158e-01 -7.67121e-02 -2.41604e-01 -1.70836e-01 -1.56229e-01 -1.85443e-01
1.83520e+05 4.58000e+02 -1.59158e-01 -7.67121e-02 -2.41604e-01 -1.70666e-01 -1.56276e-01 -1.85055e-01
1.83680e+05 4.59000e+02 -1.80673e-01 -1.29709e-01 -2.31638e-01 -1.70500e-01 -1.56307e-01 -1.84694e-01
1.83840e+05 4.59000e+02 -1.80673e-01 -1.29709e-01 -2.31638e-01 -1.70339e-01 -1.56317e-01 -1.84361e-01
1.84000e+05 4.60000e+02 -1.23950e-01 -1.00875e-01 -1.47024e-01 -1.70179e-01 -1.56301e-01 -1.84057e-01
1.84160e+05 4.60000e+02 -1.23950e-01 -1.00875e-01 -1.47024e-01 -1.70020e-01 -1.56257e-01 -1.83784e-01
1.84320e+05 4.60000e+02 -1.23950e-01 -1.00875e-01 -1.47024e-01 -1.69861e-01 -1.56183e-01 -1.83539e-01
1.84480e+05 4.61000e+02 -1.73223e-01 -1.34338e-01 -2.12108e-01 -1.69700e-01 -1.56077e-01 -1.83322e-01
1.84640e+05 4.61000e+02 -1.73223e-01 -1.34338e-01 -2.12108e-01 -1.69535e-01 -1.55939e-01 -1.83131e-01
1.84800e+05 4.62000e+02 -1.95738e-01 -1.35232e-01 -2.56243e-01 -1.69367e-01 -1.55772e-01 -1.82962e-01
1.84960e+05 4.62000e+02 -1.95738e-01 -1.35232e-01 -2.56243e-01 -1.69193e-01 -1.55576e-01 -1.82810e-01
1.85120e+05 4.62000e+02 -1.95738e-01 -1.35232e-01 -2.56243e-01 -1.69013e-01 -1.55353e-01 -1.82674e-01
1.85280e+05 4.63000e+02 -1.58198e-01 -1.34595e-01 -1.81801e-01 -1.68828e-01 -1.55110e-01 -1.82546e-01
1.85440e+05 4.63000e+02 -1.58198e-01 -1.34595e-01 -1.81801e-01 -1.68637e-01 -1.54849e-01 -1.82425e-01
1.85600e+05 4.64000e+02 -1.42425e-01 -1.06786e-01 -1.78065e-01 -1.68440e-01 -1.54575e-01 -1.82305e-01
1.85760e+05 4.64000e+02 -1.42425e-01 -1.06786e-01 -1.78065e-01 -1.68238e-01 -1.54292e-01 -1.82185e-01
1.85920e+05 4.64000e+02 -1.42425e-01 -1.06786e-01 -1.78065e-01 -1.68033e-01 -1.54006e-01 -1.82060e-01
1.86080e+05 4.65000e+02 -1.95306e-01 -7.80961e-02 -3.12516e-01 -1.67826e-01 -1.53722e-01 -1.81930e-01
1.86240e+05 4.65000e+02 -1.95306e-01 -7.80961e-02 -3.12516e-01 -1.67617e-01 -1.53442e-01 -1.81793e-01
1.86400e+05 4.66000e+02 -1.18731e-01 -9.84444e-02 -1.39018e-01 -1.67410e-01 -1.53170e-01 -1.81649e-01
1.86560e+05 4.66000e+02 -1.18731e-01 -9.84444e-02 -1.39018e-01 -1.67204e-01 -1.52908e-01 -1.81500e-01
1.86720e+05 4.66000e+02 -1.18731e-01 -9.84444e-02 -1.39018e-01 -1.67003e-01 -1.52658e-01 -1.81348e-01
1.86880e+05 4.67000e+02 -1.66199e-01 -1.02536e-01 -2.29861e-01 -1.66807e-01 -1.52418e-01 -1.81196e-01
1.87040e+05 4.67000e+02 -1.66199e-01 -1.02536e-01 -2.29861e-01 -1.66618e-01 -1.52187e-01 -1.81049e-01
1.87200e+05 4.68000e+02 -2.04024e-01 -1.90357e-01 -2.17692e-01 -1.66439e-01 -1.51964e-01 -1.80913e-01
1.87360e+05 4.68000e+02 -2.04024e-01 -1.90357e-01 -2.17692e-01 -1.66270e-01 -1.51745e-01 -1.80795e-01
1.87520e+05 4.68000e+02 -2.04024e-01 -1.90357e-01 -2.17692e-01 -1.66113e-01 -1.51523e-01 -1.80702e-01
1.87680e+05 4.69000e+02 -1.73011e-01 -1.66835e-01 -1.79188e-01 -1.65968e-01 -1.51295e-01 -1.80641e-01
1.87840e+05 4.69000e+02 -1.73011e-01 -1.66835e-01 -1.79188e-01 -1.65837e-01 -1.51054e-01 -1.80620e-01
1.88000e+05 4.70000e+02 -1.67721e-01 -9.18199e-02 -2.43621e-01 -1.65720e-01 -1.50793e-01 -1.80647e-01
1.88160e+05 4.70000e+02 -1.67721e-01 -9.18199e-02 -2.43621e-01 -1.65618e-01 -1.50506e-01 -1.80730e-01
1.88320e+05 4.70000e+02 -1.67721e-01 -9.18199e-02 -2.43621e-01 -1.65531e-01 -1.50187e-01 -1.80875e-01
1.88480e+05 4.71000e+02 -1.57673e-01 -1.44757e-01 -1.70588e-01 -1.65459e-01 -1.49832e-01 -1.81086e-01
1.88640e+05 4.71000e+02 -1.57673e-01 -1.44757e-01 -1.70588e-01 -1.65401e-01 -1.49435e-01 -1.81366e-01
1.88800e+05 4.72000e+02 -1.48922e-01 -1.09133e-01 -1.88711e-01 -1.65356e-01 -1.48995e-01 -1.81718e-01
1.88960e+05 4.72000e+02 -1.48922e-01 -1.09133e-01 -1.88711e-01 -1.65325e-01 -1.48510e-01 -1.82141e-01
1.89120e+05 4.72000e+02 -1.48922e-01 -1.09133e-01 -1.88711e-01 -1.65306e-01 -1.47981e-01 -1.82632e-01
1.89280e+05 4.73000e+02 -1.88266e-01 -1.47114e-01 -2.29419e-01 -1.65299e-01 -1.47411e-01 -1.83187e-01
1.89440e+05 4.73000e+02 -1.88266e-01 -1.47114e-01 -2.29419e-01 -1.65301e-01 -1.46799e-01 -1.83803e-01
1.89600e+05 4.74000e+02 -1.46014e-01 -1.29488e-01 -1.62539e-01 -1.65313e-01 -1.46153e-01 -1.84473e-01
1.89760e+05 4.74000e+02 -1.46014e-01 -1.29488e-01 -1.62539e-01 -1.65333e-01 -1.45477e-01 -1.85190e-01
1.89920e+05 4.74000e+02 -1.46014e-01 -1.29488e-01 -1.62539e-01 -1.65360e-01 -1.44774e-01 -1.85947e-01
1.90080e+05 4.75000e+02 -1.60478e-01 -1.47736e-01 -1.73220e-01 -1.65393e-01 -1.44052e-01 -1.86734e-01
1.90240e+05 4.75000e+02 -1.60478e-01 -1.47736e-01 -1.73220e-01 -1.65431e-01 -1.43315e-01 -1.87546e-01
1.90400e+05 4.76000e+02 -1.54542e-01 -1.33255e-01 -1.75828e-01 -1.65473e-01 -1.42571e-01 -1.88374e-01
1.90560e+05 4.76000e+02 -1.54542e-01 -1.33255e-01 -1.75828e-01 -1.65518e-01 -1.41824e-01 -1.89212e-01
1.90720e+05 4.76000e+02 -1.54542e-01 -1.33255e-01 -1.75828e-01 -1.65566e-01 -1.41081e-01 -1.90050e-01
1.90880e+05 4.77000e+02 -2.21083e-01 -1.65160e-01 -2.77006e-01 -1.65615e-01 -1.40347e-01 -1.90883e-01
1.91040e+05 4.77000e+02 -2.21083e-01 -1.65160e-01 -2.77006e-01 -1.65667e-01 -1.39628e-01 -1.91705e-01
1.91200e+05 4.78000e+02 -1.55967e-01 -1.07162e-01 -2.04772e-01 -1.65719e-01 -1.38929e-01 -1.92509e-01
1.91360e+05 4.78000e+02 -1.55967e-01 -1.07162e-01 -2.04772e-01 -1.65771e-01 -1.38253e-01 -1.93288e-01
1.91520e+05 4.78000e+02 -1.55967e-01 -1.07162e-01 -2.04772e-01 -1.65823e-01 -1.37608e-01 -1.94039e-01
1.91680e+05 4.79000e+02 -1.37242e-01 -1.11050e-01 -1.63434e-01 -1.65875e-01 -1.36996e-01 -1.94755e-01
1.91840e+05 4.79000e+02 -1.37242e-01 -1.11050e-01 -1.63434e-01 -1.65926e-01 -1.36421e-01 -1.95432e-01
1.92000e+05 4.80000e+02 -1.93608e-01 -1.83383e-01 -2.03832e-01 -1.65977e-01 -1.35888e-01 -1.96066e-01
1.92160e+05 4.80000e+02 -1.93608e-01 -1.83383e-01 -2.03832e-01 -1.66026e-01 -1.35399e-01 -1.96653e-01
1.92320e+05 4.80000e+02 -1.93608e-01 -1.83383e-01 -2.03832e-01 -1.66073e-01 -1.34957e-01 -1.97189e-01
1.92480e+05 4.81000e+02 -2.30483e-01 -1.19736e-01 -3.41229e-01 -1.66118e-01 -1.34566e-01 -1.97671e-01
1.92640e+05 4.81000e+02 -2.30483e-01 -1.19736e-01 -3.41229e-01 -1.66161e-01 -1.34226e-01 -1.98096e-01
1.92800e+05 4.82000e+02 -1.32080e-01 -1.07466e-01 -1.56694e-01 -1.66202e-01 -1.33940e-01 -1.98464e-01
1.92960e+05 4.82000e+02 -1.32080e-01 -1.07466e-01 -1.56694e-01 -1.66240e-01 -1.33710e-01 -1.98770e-01
1.93120e+05 4.82000e+02 -1.32080e-01 -1.07466e-01 -1.56694e-01 -1.66275e-01 -1.33534e-01 -1.99016e-01
1.93280e+05 4.83000e+02 -1.19853e-01 -1.04893e-01 -1.34813e-01 -1.66308e-01 -1.33414e-01 -1.99201e-01
1.93440e+05 4.83000e+02 -1.19853e-01 -1.04893e-01 -1.34813e-01 -1.66337e-01 -1.33350e-01 -1.99324e-01
1.93600e+05 4.84000e+02 -1.51247e-01 -1.23708e-01 -1.78785e-01 -1.66364e-01 -1.33341e-01 -1.99387e-01
1.93760e+05 4.84000e+02 -1.51247e-01 -1.23708e-01 -1.78785e-01 -1.66388e-01 -1.33385e-01 -1.99391e-01
1.93920e+05 4.84000e+02 -1.51247e-01 -1.23708e-01 -1.78785e-01 -1.66409e-01 -1.33482e-01 -1.99337e-01
1.94080e+05 4.85000e+02 -1.75175e-01 -1.39490e-01 -2.10859e-01 -1.66429e-01 -1.33629e-01 -1.99228e-01
1.94240e+05 4.85000e+02 -1.75175e-01 -1.39490e-01 -2.10859e-01 -1.66446e-01 -1.33825e-01 -1.99067e-01
1.94400e+05 4.86000e+02 -1.53407e-01 -1.30213e-01 -1.76601e-01 -1.66463e-01 -1.34069e-01 -1.98856e-01
1.94560e+05 4.86000e+02 -1.53407e-01 -1.30213e-01 -1.76601e-01 -1.66478e-01 -1.34358e-01 -1.98599e-01
1.94720e+05 4.86000e+02 -1.53407e-01 -1.30213e-01 -1.76601e-01 -1.66493e-01 -1.34689e-01 -1.98297e-01
1.94880e+05 4.87000e+02 -1.90818e-01 -1.66793e-01 -2.14843e-01 -1.66509e-01 -1.35062e-01 -1.97957e-01
1.95040e+05 4.87000e+02 -1.90818e-01 -1.66793e-01 -2.14843e-01 -1.66526e-01 -1.35473e-01 -1.97579e-01
1.95200e+05 4.88000e+02 -1.90911e-01 -1.40593e-01 -2.41228e-01 -1.66544e-01 -1.35921e-01 -1.97167e-01
1.95360e+05 4.88000e+02 -1.90911e-01 -1.40593e-01 -2.41228e-01 -1.66565e-01 -1.36406e-01 -1.96723e-01
1.95520e+05 4.88000e+02 -1.90911e-01 -1.40593e-01 -2.41228e-01 -1.66588e-01 -1.36925e-01 -1.96252e-01
1.95680e+05 4.89000e+02 -1.57446e-01 -1.42651e-01 -1.72241e-01 -1.66614e-01 -1.37476e-01 -1.95753e-01
1.95840e+05 4.89000e+02 -1.57446e-01 -1.42651e-01 -1.72241e-01 -1.66643e-01 -1.38057e-01 -1.95230e-01
1.96000e+05 4.90000e+02 -1.58659e-01 -1.16268e-01 -2.01051e-01 -1.66676e-01 -1.38668e-01 -1.94683e-01
1.96160e+05 4.90000e+02 -1.58659e-01 -1.16268e-01 -2.01051e-01 -1.66711e-01 -1.39306e-01 -1.94115e-01
1.96320e+05 4.90000e+02 -1.58659e-01 -1.16268e-01 -2.01051e-01 -1.66748e-01 -1.39970e-01 -1.93525e-01
1.96480e+05 4.91000e+02 -1.60486e-01 -1.19404e-01 -2.01568e-01 -1.66787e-01 -1.40659e-01 -1.92915e-01
1.96640e+05 4.91000e+02 -1.60486e-01 -1.19404e-01 -2.01568e-01 -1.66827e-01 -1.41368e-01 -1.92287e-01
1.96800e+05 4.92000e+02 -1.29756e-01 -1.10769e-01 -1.48744e-01 -1.66869e-01 -1.42098e-01 -1.91640e-01
1.96960e+05 4.92000e+02 -1.29756e-01 -1.10769e-01 -1.48744e-01 -1.66909e-01 -1.42843e-01 -1.90975e-01
1.97120e+05 4.92000e+02 -1.29756e-01 -1.10769e-01 -1.48744e-01 -1.66949e-01 -1.43604e-01 -1.90293e-01
1.97280e+05 4.93000e+02 -1.32737e-01 -1.11122e-01 -1.54352e-01 -1.66987e-01 -1.44376e-01 -1.89598e-01
1.97440e+05 4.93000e+02 -1.32737e-01 -1.11122e-01 -1.54352e-01 -1.67022e-01 -1.45155e-01 -1.88889e-01
1.97600e+05 4.94000e+02 -1.23547e-01 -9.75115e-02 -1.49583e-01 -1.67054e-01 -1.45940e-01 -1.88168e-01
1.97760e+05 4.94000e+02 -1.23547e-01 -9.75115e-02 -1.49583e-01 -1.67082e-01 -1.46724e-01 -1.87440e-01
1.97920e+05 4.94000e+02 -1.23547e-01 -9.75115e-02 -1.49583e-01 -1.67106e-01 -1.47507e-01 -1.86706e-01
1.98080e+05 4.95000e+02 -1.18622e-01 -1.03808e-01 -1.33435e-01 -1.67126e-01 -1.48282e-01 -1.85970e-01
1.98240e+05 4.95000e+02 -1.18622e-01 -1.03808e-01 -1.33435e-01 -1.67141e-01 -1.49044e-01 -1.85238e-01
1.98400e+05 4.96000e+02 -1.80680e-01 -1.49266e-01 -2.12094e-01 -1.67151e-01 -1.49790e-01 -1.84512e-01
1.98560e+05 4.96000e+02 -1.80680e-01 -1.49266e-01 -2.12094e-01 -1.67156e-01 -1.50515e-01 -1.83797e-01
1.98720e+05 4.96000e+02 -1.80680e-01 -1.49266e-01 -2.12094e-01 -1.67156e-01 -1.51214e-01 -1.83099e-01
1.98880e+05 4.97000e+02 -2.28646e-01 -1.24236e-01 -3.33055e-01 -1.67152e-01 -1.51882e-01 -1.82422e-01
1.99040e+05 4.97000e+02 -2.28646e-01 -1.24236e-01 -3.33055e-01 -1.67142e-01 -1.52514e-01 -1.81771e-01
1.99200e+05 4.98000e+02 -2.10239e-01 -1.35535e-01 -2.84942e-01 -1.67127e-01 -1.53106e-01 -1.81148e-01
1.99360e+05 4.98000e+02 -2.10239e-01 -1.35535e-01 -2.84942e-01 -1.67107e-01 -1.53655e-01 -1.80559e-01
1.99520e+05 4.98000e+02 -2.10239e-01 -1.35535e-01 -2.84942e-01 -1.67081e-01 -1.54156e-01 -1.80005e-01
1.99680e+05 4.99000e+02 -2.07741e-01 -1.69121e-01 -2.46361e-01 -1.67048e-01 -1.54609e-01 -1.79488e-01
1.99840e+05 4.99000e+02 -2.07741e-01 -1.69121e-01 -2.46361e-01 -1.67009e-01 -1.55010e-01 -1.79008e-01


==> fig/invariant/20_jets.dat <==
0.00000e+00 0.00000e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.60000e+02 0.00000e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
3.20000e+02 0.00000e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
4.80000e+02 1.00000e+00 -3.56027e+00 -3.46055e+00 -3.66000e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
6.40000e+02 1.00000e+00 -3.56027e+00 -3.46055e+00 -3.66000e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
8.00000e+02 2.00000e+00 -3.68323e+00 -3.46249e+00 -3.90397e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
9.60000e+02 2.00000e+00 -3.68323e+00 -3.46249e+00 -3.90397e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.12000e+03 2.00000e+00 -3.68323e+00 -3.46249e+00 -3.90397e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.28000e+03 3.00000e+00 -3.81896e+00 -3.56255e+00 -4.07537e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.44000e+03 3.00000e+00 -3.81896e+00 -3.56255e+00 -4.07537e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.60000e+03 4.00000e+00 -3.96237e+00 -3.85064e+00 -4.07410e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.76000e+03 4.00000e+00 -3.96237e+00 -3.85064e+00 -4.07410e+00 -3.87936e+00 -3.85841e+00 -3.90031e+00
1.92000e+03 4.00000e+00 -3.96237e+00 -3.85064e+00 -4.07410e+00 -3.87935e+00 -3.85840e+00 -3.90030e+00
2.08000e+03 5.00000e+00 -3.92369e+00 -3.83520e+00 -4.01219e+00 -3.87935e+00 -3.85840e+00 -3.90030e+00
2.24000e+03 5.00000e+00 -3.92369e+00 -3.83520e+00 -4.01219e+00 -3.87935e+00 -3.85840e+00 -3.90030e+00
2.40000e+03 6.00000e+00 -3.80365e+00 -3.63441e+00 -3.97289e+00 -3.87934e+00 -3.85839e+00 -3.90029e+00
2.56000e+03 6.00000e+00 -3.80365e+00 -3.63441e+00 -3.97289e+00 -3.87932e+00 -3.85837e+00 -3.90027e+00
2.72000e+03 6.00000e+00 -3.80365e+00 -3.63441e+00 -3.97289e+00 -3.87930e+00 -3.85835e+00 -3.90025e+00
2.88000e+03 7.00000e+00 -3.76740e+00 -3.62653e+00 -3.90828e+00 -3.87926e+00 -3.85831e+00 -3.90022e+00
3.04000e+03 7.00000e+00 -3.76740e+00 -3.62653e+00 -3.90828e+00 -3.87921e+00 -3.85826e+00 -3.90016e+00
3.20000e+03 8.00000e+00 -3.54606e+00 -3.38108e+00 -3.71104e+00 -3.87914e+00 -3.85819e+00 -3.90009e+00
3.36000e+03 8.00000e+00 -3.54606e+00 -3.38108e+00 -3.71104e+00 -3.87904e+00 -3.85809e+00 -3.90000e+00
3.52000e+03 8.00000e+00 -3.54606e+00 -3.38108e+00 -3.71104e+00 -3.87891e+00 -3.85796e+00 -3.89986e+00
3.68000e+03 9.00000e+00 -3.92575e+00 -3.70295e+00 -4.14855e+00 -3.87874e+00 -3.85780e+00 -3.89969e+00
3.84000e+03 9.00000e+00 -3.92575e+00 -3.70295e+00 -4.14855e+00 -3.87853e+00 -3.85759e+00 -3.89948e+00
4.00000e+03 1.00000e+01 -4.18581e+00 -4.05788e+00 -4.31374e+00 -3.87827e+00 -3.85734e+00 -3.89921e+00
4.16000e+03 1.00000e+01 -4.18581e+00 -4.05788e+00 -4.31374e+00 -3.87796e+00 -3.85703e+00 -3.89889e+00
4.32000e+03 1.00000e+01 -4.18581e+00 -4.05788e+00 -4.31374e+00 -3.87758e+00 -3.85666e+00 -3.89850e+00
4.48000e+03 1.10000e+01 -4.26004e+00 -3.73747e+00 -4.78261e+00 -3.87714e+00 -3.85622e+00 -3.89806e+00
4.64000e+03 1.10000e+01 -4.26004e+00 -3.73747e+00 -4.78261e+00 -3.87663e+00 -3.85572e+00 -3.89754e+00
4.80000e+03 1.20000e+01 -3.70633e+00 -3.51420e+00 -3.89845e+00 -3.87605e+00 -3.85514e+00 -3.89696e+00
4.96000e+03 1.20000e+01 -3.70633e+00 -3.51420e+00 -3.89845e+00 -3.87540e+00 -3.85448e+00 -3.89632e+00
5.12000e+03 1.20000e+01 -3.70633e+00 -3.51420e+00 -3.89845e+00 -3.87467e+00 -3.85373e+00 -3.89561e+00
5.28000e+03 1.30000e+01 -3.49816e+00 -3.40541e+00 -3.59091e+00 -3.87387e+00 -3.85289e+00 -3.89485e+00
5.44000e+03 1.30000e+01 -3.49816e+00 -3.40541e+00 -3.59091e+00 -3.87300e+00 -3.85195e+00 -3.89404e+00
5.60000e+03 1.40000e+01 -3.72597e+00 -3.64182e+00 -3.81012e+00 -3.87205e+00 -3.85091e+00 -3.89318e+00
5.76000e+03 1.40000e+01 -3.72597e+00 -3.64182e+00 -3.81012e+00 -3.87103e+00 -3.84977e+00 -3.89229e+00
5.92000e+03 1.40000e+01 -3.72597e+00 -3.64182e+00 -3.81012e+00 -3.86995e+00 -3.84853e+00 -3.89136e+00
6.08000e+03 1.50000e+01 -3.82315e+00 -3.62671e+00 -4.01960e+00 -3.86880e+00 -3.84718e+00 -3.89041e+00
6.24000e+03 1.50000e+01 -3.82315e+00 -3.62671e+00 -4.01960e+00 -3.86759e+00 -3.84575e+00 -3.88944e+00
6.40000e+03 1.60000e+01 -3.87215e+00 -3.71722e+00 -4.02709e+00 -3.86634e+00 -3.84423e+00 -3.88846e+00
6.56000e+03 1.60000e+01 -3.87215e+00 -3.71722e+00 -4.02709e+00 -3.86505e+00 -3.84264e+00 -3.88746e+00
6.72000e+03 1.60000e+01 -3.87215e+00 -3.71722e+00 -4.02709e+00 -3.86372e+00 -3.84100e+00 -3.88645e+00
6.88000e+03 1.70000e+01 -3.75784e+00 -3.54869e+00 -3.96699e+00 -3.86238e+00 -3.83933e+00 -3.88543e+00
7.04000e+03 1.70000e+01 -3.75784e+00 -3.54869e+00 -3.96699e+00 -3.86102e+00 -3.83766e+00 -3.88439e+00
7.20000e+03 1.80000e+01 -3.72788e+00 -3.45219e+00 -4.00358e+00 -3.85967e+00 -3.83600e+00 -3.88334e+00
7.36000e+03 1.80000e+01 -3.72788e+00 -3.45219e+00 -4.00358e+00 -3.85833e+00 -3.83440e+00 -3.88227e+00
7.52000e+03 1.80000e+01 -3.72788e+00 -3.45219e+00 -4.00358e+00 -3.85702e+00 -3.83285e+00 -3.88118e+00
7.68000e+03 1.90000e+01 -4.03126e+00 -3.87681e+00 -4.18571e+00 -3.85574e+00 -3.83140e+00 -3.88007e+00
7.84000e+03 1.90000e+01 -4.03126e+00 -3.87681e+00 -4.18571e+00 -3.85450e+00 -3.83007e+00 -3.87893e+00
8.00000e+03 2.00000e+01 -3.82749e+00 -3.62702e+00 -4.02796e+00 -3.85332e+00 -3.82888e+00 -3.87776e+00
8.16000e+03 2.00000e+01 -3.82749e+00 -3.62702e+00 -4.02796e+00 -3.85220e+00 -3.82783e+00 -3.87657e+00
8.32000e+03 2.00000e+01 -3.82749e+00 -3.62702e+00 -4.02796e+00 -3.85114e+00 -3.82695e+00 -3.87534e+00
8.48000e+03 2.10000e+01 -3.65907e+00 -3.58881e+00 -3.72933e+00 -3.85016e+00 -3.82624e+00 -3.87407e+00
8.64000e+03 2.10000e+01 -3.65907e+00 -3.58881e+00 -3.72933e+00 -3.84924e+00 -3.82570e+00 -3.87278e+00
8.80000e+03 2.20000e+01 -3.78043e+00 -3.67341e+00 -3.88746e+00 -3.84839e+00 -3.82533e+00 -3.87145e+00
8.96000e+03 2.20000e+01 -3.78043e+00 -3.67341e+00 -3.88746e+00 -3.84761e+00 -3.82513e+00 -3.87010e+00
9.12000e+03 2.20000e+01 -3.78043e+00 -3.67341e+00 -3.88746e+00 -3.84690e+00 -3.82509e+00 -3.86872e+00
9.28000e+03 2.30000e+01 -3.60683e+00 -3.52339e+00 -3.69026e+00 -3.84625e+00 -3.82518e+00 -3.86732e+00
9.44000e+03 2.30000e+01 -3.60683e+00 -3.52339e+00 -3.69026e+00 -3.84565e+00 -3.82541e+00 -3.86590e+00
9.60000e+03 2.40000e+01 -4.02998e+00 -3.76454e+00 -4.29542e+00 -3.84510e+00 -3.82574e+00 -3.86446e+00
9.76000e+03 2.40000e+01 -4.02998e+00 -3.76454e+00 -4.29542e+00 -3.84459e+00 -3.82617e+00 -3.86302e+00
9.92000e+03 2.40000e+01 -4.02998e+00 -3.76454e+00 -4.29542e+00 -3.84412e+00 -3.82666e+00 -3.86159e+00
1.00800e+04 2.50000e+01 -3.65344e+00 -3.40055e+00 -3.90633e+00 -3.84368e+00 -3.82719e+00 -3.86016e+00
1.02400e+04 2.50000e+01 -3.65344e+00 -3.40055e+00 -3.90633e+00 -3.84325e+00 -3.82773e+00 -3.85877e+00
1.04000e+04 2.60000e+01 -3.47980e+00 -3.22008e+00 -3.73951e+00 -3.84284e+00 -3.82824e+00 -3.85744e+00
1.05600e+04 2.60000e+01 -3.47980e+00 -3.22008e+00 -3.73951e+00 -3.84243e+00 -3.82869e+00 -3.85618e+00
1.07200e+04 2.60000e+01 -3.47980e+00 -3.22008e+00 -3.73951e+00 -3.84202e+00 -3.82904e+00 -3.85501e+00
1.08800e+04 2.70000e+01 -3.47100e+00 -3.36652e+00 -3.57547e+00 -3.84161e+00 -3.82924e+00 -3.85398e+00
1.10400e+04 2.70000e+01 -3.47100e+00 -3.36652e+00 -3.57547e+00 -3.84118e+00 -3.82926e+00 -3.85311e+00
1.12000e+04 2.80000e+01 -3.88770e+00 -3.66702e+00 -4.10837e+00 -3.84075e+00 -3.82906e+00 -3.85243e+00
1.13600e+04 2.80000e+01 -3.88770e+00 -3.66702e+00 -4.10837e+00 -3.84028e+00 -3.82861e+00 -3.85195e+00
1.15200e+04 2.80000e+01 -3.88770e+00 -3.66702e+00 -4.10837e+00 -3.83979e+00 -3.82793e+00 -3.85166e+00
1.16800e+04 2.90000e+01 -3.98675e+00 -3.90269e+00 -4.07082e+00 -3.83928e+00 -3.82701e+00 -3.85155e+00
1.18400e+04 2.90000e+01 -3.98675e+00 -3.90269e+00 -4.07082e+00 -3.83873e+00 -3.82589e+00 -3.85157e+00
1.20000e+04 3.00000e+01 -3.53537e+00 -3.33313e+00 -3.73761e+00 -3.83815e+00 -3.82461e+00 -3.85169e+00
1.21600e+04 3.00000e+01 -3.53537e+00 -3.33313e+00 -3.73761e+00 -3.83752e+00 -3.82319e+00 -3.85185e+00
1.23200e+04 3.00000e+01 -3.53537e+00 -3.33313e+00 -3.73761e+00 -3.83686e+00 -3.82168e+00 -3.85204e+00
1.24800e+04 3.10000e+01 -3.65185e+00 -3.42191e+00 -3.88179e+00 -3.83615e+00 -3.82010e+00 -3.85220e+00
1.26400e+04 3.10000e+01 -3.65185e+00 -3.42191e+00 -3.88179e+00 -3.83539e+00 -3.81848e+00 -3.85230e+00
1.28000e+04 3.20000e+01 -3.84857e+00 -3.58850e+00 -4.10864e+00 -3.83458e+00 -3.81683e+00 -3.85233e+00
1.29600e+04 3.20000e+01 -3.84857e+00 -3.58850e+00 -4.10864e+00 -3.83371e+00 -3.81518e+00 -3.85224e+00
1.31200e+04 3.20000e+01 -3.84857e+00 -3.58850e+00 -4.10864e+00 -3.83278e+00 -3.81354e+00 -3.85201e+00
1.32800e+04 3.30000e+01 -3.52453e+00 -3.39941e+00 -3.64964e+00 -3.83178e+00 -3.81192e+00 -3.85164e+00
1.34400e+04 3.30000e+01 -3.52453e+00 -3.39941e+00 -3.64964e+00 -3.83072e+00 -3.81032e+00 -3.85111e+00
1.36000e+04 3.40000e+01 -3.74713e+00 -3.49303e+00 -4.00123e+00 -3.82958e+00 -3.80875e+00 -3.85040e+00
1.37600e+04 3.40000e+01 -3.74713e+00 -3.49303e+00 -4.00123e+00 -3.82835e+00 -3.80722e+00 -3.84949e+00
1.39200e+04 3.40000e+01 -3.74713e+00 -3.49303e+00 -4.00123e+00 -3.82705e+00 -3.80572e+00 -3.84838e+00
1.40800e+04 3.50000e+01 -3.70381e+00 -3.53632e+00 -3.87130e+00 -3.82565e+00 -3.80426e+00 -3.84704e+00
1.42400e+04 3.50000e+01 -3.70381e+00 -3.53632e+00 -3.87130e+00 -3.82417e+00 -3.80284e+00 -3.84550e+00
1.44000e+04 3.60000e+01 -3.56029e+00 -3.36905e+00 -3.75154e+00 -3.82260e+00 -3.80146e+00 -3.84373e+00
1.45600e+04 3.60000e+01 -3.56029e+00 -3.36905e+00 -3.75154e+00 -3.82093e+00 -3.80012e+00 -3.84174e+00
1.47200e+04 3.60000e+01 -3.56029e+00 -3.36905e+00 -3.75154e+00 -3.81917e+00 -3.79881e+00 -3.83952e+00
1.48800e+04 3.70000e+01 -3.62973e+00 -3.41223e+00 -3.84723e+00 -3.81732e+00 -3.79754e+00 -3.83710e+00
1.50400e+04 3.70000e+01 -3.62973e+00 -3.41223e+00 -3.84723e+00 -3.81538e+00 -3.79629e+00 -3.83446e+00
1.52000e+04 3.80000e+01 -3.80501e+00 -3.75517e+00 -3.85485e+00 -3.81335e+00 -3.79508e+00 -3.83162e+00
1.53600e+04 3.80000e+01 -3.80501e+00 -3.75517e+00 -3.85485e+00 -3.81123e+00 -3.79387e+00 -3.82859e+00
1.55200e+04 3.80000e+01 -3.80501e+00 -3.75517e+00 -3.85485e+00 -3.80904e+00 -3.79269e+00 -3.82539e+00
1.56800e+04 3.90000e+01 -3.18735e+00 -3.09604e+00 -3.27866e+00 -3.80677e+00 -3.79150e+00 -3.82203e+00
1.58400e+04 3.90000e+01 -3.18735e+00 -3.09604e+00 -3.27866e+00 -3.80442e+00 -3.79031e+00 -3.81853e+00
1.60000e+04 4.00000e+01 -3.55481e+00 -3.25328e+00 -3.85635e+00 -3.80201e+00 -3.78911e+00 -3.81491e+00
1.61600e+04 4.00000e+01 -3.55481e+00 -3.25328e+00 -3.85635e+00 -3.79954e+00 -3.78788e+00 -3.81121e+00
1.63200e+04 4.00000e+01 -3.55481e+00 -3.25328e+00 -3.85635e+00 -3.79702e+00 -3.78661e+00 -3.80743e+00
1.64800e+04 4.10000e+01 -3.62940e+00 -3.49627e+00 -3.76254e+00 -3.79445e+00 -3.78528e+00 -3.80361e+00
1.66400e+04 4.10000e+01 -3.62940e+00 -3.49627e+00 -3.76254e+00 -3.79183e+00 -3.78386e+00 -3.79980e+00
1.68000e+04 4.20000e+01 -3.56573e+00 -3.33455e+00 -3.79690e+00 -3.78918e+00 -3.78232e+00 -3.79605e+00
1.69600e+04 4.20000e+01 -3.56573e+00 -3.33455e+00 -3.79690e+00 -3.78650e+00 -3.78059e+00 -3.79240e+00
1.71200e+04 4.20000e+01 -3.56573e+00 -3.33455e+00 -3.79690e+00 -3.78379e+00 -3.77859e+00 -3.78899e+00
1.72800e+04 4.30000e+01 -3.78734e+00 -3.61318e+00 -3.96150e+00 -3.78106e+00 -3.77622e+00 -3.78590e+00
1.74400e+04 4.30000e+01 -3.78734e+00 -3.61318e+00 -3.96150e+00 -3.77830e+00 -3.77340e+00 -3.78320e+00
1.76000e+04 4.40000e+01 -3.62204e+00 -3.59367e+00 -3.65041e+00 -3.77553e+00 -3.77020e+00 -3.78087e+00
1.77600e+04 4.40000e+01 -3.62204e+00 -3.59367e+00 -3.65041e+00 -3.77275e+00 -3.76668e+00 -3.77882e+00
1.79200e+04 4.40000e+01 -3.62204e+00 -3.59367e+00 -3.65041e+00 -3.76995e+00 -3.76298e+00 -3.77692e+00
1.80800e+04 4.50000e+01 -3.51430e+00 -3.44686e+00 -3.58175e+00 -3.76714e+00 -3.75916e+00 -3.77512e+00
1.82400e+04 4.50000e+01 -3.51430e+00 -3.44686e+00 -3.58175e+00 -3.76431e+00 -3.75528e+00 -3.77334e+00
1.84000e+04 4.60000e+01 -3.70836e+00 -3.46675e+00 -3.94997e+00 -3.76147e+00 -3.75136e+00 -3.77157e+00
1.85600e+04 4.60000e+01 -3.70836e+00 -3.46675e+00 -3.94997e+00 -3.75860e+00 -3.74741e+00 -3.76979e+00
1.87200e+04 4.60000e+01 -3.70836e+00 -3.46675e+00 -3.94997e+00 -3.75571e+00 -3.74346e+00 -3.76797e+00
1.88800e+04 4.70000e+01 -3.69208e+00 -3.62258e+00 -3.76157e+00 -3.75280e+00 -3.73948e+00 -3.76612e+00
1.90400e+04 4.70000e+01 -3.69208e+00 -3.62258e+00 -3.76157e+00 -3.74985e+00 -3.73551e+00 -3.76420e+00
1.92000e+04 4.80000e+01 -3.74275e+00 -3.65265e+00 -3.83285e+00 -3.74687e+00 -3.73152e+00 -3.76222e+00
1.93600e+04 4.80000e+01 -3.74275e+00 -3.65265e+00 -3.83285e+00 -3.74385e+00 -3.72752e+00 -3.76018e+00
1.95200e+04 4.80000e+01 -3.74275e+00 -3.65265e+00 -3.83285e+00 -3.74078e+00 -3.72351e+00 -3.75806e+00
1.96800e+04 4.90000e+01 -3.76336e+00 -3.46227e+00 -4.06446e+00 -3.73767e+00 -3.71948e+00 -3.75587e+00
1.98400e+04 4.90000e+01 -3.76336e+00 -3.46227e+00 -4.06446e+00 -3.73452e+00 -3.71544e+00 -3.75360e+00
2.00000e+04 5.00000e+01 -3.40468e+00 -3.30506e+00 -3.50430e+00 -3.73132e+00 -3.71138e+00 -3.75125e+00
2.01600e+04 5.00000e+01 -3.40468e+00 -3.30506e+00 -3.50430e+00 -3.72807e+00 -3.70730e+00 -3.74883e+00
2.03200e+04 5.00000e+01 -3.40468e+00 -3.30506e+00 -3.50430e+00 -3.72477e+00 -3.70320e+00 -3.74634e+00
2.04800e+04 5.10000e+01 -3.70997e+00 -3.63388e+00 -3.78606e+00 -3.72143e+00 -3.69909e+00 -3.74378e+00
2.06400e+04 5.10000e+01 -3.70997e+00 -3.63388e+00 -3.78606e+00 -3.71806e+00 -3.69496e+00 -3.74116e+00
2.08000e+04 5.20000e+01 -3.32019e+00 -3.06994e+00 -3.57044e+00 -3.71466e+00 -3.69083e+00 -3.73848e+00
2.09600e+04 5.20000e+01 -3.32019e+00 -3.06994e+00 -3.57044e+00 -3.71123e+00 -3.68669e+00 -3.73576e+00
2.11200e+04 5.20000e+01 -3.32019e+00 -3.06994e+00 -3.57044e+00 -3.70778e+00 -3.68255e+00 -3.73300e+00
2.12800e+04 5.30000e+01 -3.52004e+00 -3.35971e+00 -3.68037e+00 -3.70432e+00 -3.67843e+00 -3.73021e+00
2.14400e+04 5.30000e+01 -3.52004e+00 -3.35971e+00 -3.68037e+00 -3.70087e+00 -3.67434e+00 -3.72741e+00
2.16000e+04 5.40000e+01 -3.48557e+00 -3.32541e+00 -3.64572e+00 -3.69743e+00 -3.67027e+00 -3.72460e+00
2.17600e+04 5.40000e+01 -3.48557e+00 -3.32541e+00 -3.64572e+00 -3.69402e+00 -3.66626e+00 -3.72179e+00
2.19200e+04 5.40000e+01 -3.48557e+00 -3.32541e+00 -3.64572e+00 -3.69065e+00 -3.66230e+00 -3.71900e+00
2.20800e+04 5.50000e+01 -3.47014e+00 -3.24100e+00 -3.69928e+00 -3.68732e+00 -3.65841e+00 -3.71624e+00
2.22400e+04 5.50000e+01 -3.47014e+00 -3.24100e+00 -3.69928e+00 -3.68406e+00 -3.65460e+00 -3.71352e+00
2.24000e+04 5.60000e+01 -3.55296e+00 -3.36697e+00 -3.73895e+00 -3.68087e+00 -3.65089e+00 -3.71086e+00
2.25600e+04 5.60000e+01 -3.55296e+00 -3.36697e+00 -3.73895e+00 -3.67777e+00 -3.64728e+00 -3.70826e+00
2.27200e+04 5.60000e+01 -3.55296e+00 -3.36697e+00 -3.73895e+00 -3.67475e+00 -3.64378e+00 -3.70573e+00
2.28800e+04 5.70000e+01 -3.73400e+00 -3.55276e+00 -3.91524e+00 -3.67184e+00 -3.64040e+00 -3.70328e+00
2.30400e+04 5.70000e+01 -3.73400e+00 -3.55276e+00 -3.91524e+00 -3.66904e+00 -3.63716e+00 -3.70092e+00
2.32000e+04 5.80000e+01 -3.35183e+00 -3.17745e+00 -3.52621e+00 -3.66634e+00 -3.63404e+00 -3.69865e+00
2.33600e+04 5.80000e+01 -3.35183e+00 -3.17745e+00 -3.52621e+00 -3.66377e+00 -3.63106e+00 -3.69647e+00
2.35200e+04 5.80000e+01 -3.35183e+00 -3.17745e+00 -3.52621e+00 -3.66130e+00 -3.62822e+00 -3.69439e+00
2.36800e+04 5.90000e+01 -3.43635e+00 -3.19292e+00 -3.67977e+00 -3.65895e+00 -3.62549e+00 -3.69241e+00
2.38400e+04 5.90000e+01 -3.43635e+00 -3.19292e+00 -3.67977e+00 -3.65671e+00 -3.62290e+00 -3.69051e+00
2.40000e+04 6.00000e+01 -3.58191e+00 -3.37765e+00 -3.78617e+00 -3.65457e+00 -3.62043e+00 -3.68871e+00
2.41600e+04 6.00000e+01 -3.58191e+00 -3.37765e+00 -3.78617e+00 -3.65253e+00 -3.61807e+00 -3.68699e+00
2.43200e+04 6.00000e+01 -3.58191e+00 -3.37765e+00 -3.78617e+00 -3.65057e+00 -3.61579e+00 -3.68536e+00
2.44800e+04 6.10000e+01 -3.13697e+00 -3.00631e+00 -3.26763e+00 -3.64870e+00 -3.61359e+00 -3.68380e+00
2.46400e+04 6.10000e+01 -3.13697e+00 -3.00631e+00 -3.26763e+00 -3.64688e+00 -3.61146e+00 -3.68231e+00
2.48000e+04 6.20000e+01 -3.40143e+00 -3.18535e+00 -3.61751e+00 -3.64512e+00 -3.60937e+00 -3.68088e+00
2.49600e+04 6.20000e+01 -3.40143e+00 -3.18535e+00 -3.61751e+00 -3.64340e+00 -3.60730e+00 -3.67951e+00
2.51200e+04 6.20000e+01 -3.40143e+00 -3.18535e+00 -3.61751e+00 -3.64171e+00 -3.60524e+00 -3.67818e+00
2.52800e+04 6.30000e+01 -3.53033e+00 -3.16926e+00 -3.89141e+00 -3.64003e+00 -3.60316e+00 -3.67690e+00
2.54400e+04 6.30000e+01 -3.53033e+00 -3.16926e+00 -3.89141e+00 -3.63836e+00 -3.60106e+00 -3.67566e+00
2.56000e+04 6.40000e+01 -3.64320e+00 -3.46770e+00 -3.81870e+00 -3.63668e+00 -3.59891e+00 -3.67445e+00
2.57600e+04 6.40000e+01 -3.64320e+00 -3.46770e+00 -3.81870e+00 -3.63498e+00 -3.59668e+00 -3.67328e+00
2.59200e+04 6.40000e+01 -3.64320e+00 -3.46770e+00 -3.81870e+00 -3.63325e+00 -3.59439e+00 -3.67211e+00
2.60800e+04 6.50000e+01 -3.61221e+00 -3.52925e+00 -3.69516e+00 -3.63148e+00 -3.59200e+00 -3.67096e+00
2.62400e+04 6.50000e+01 -3.61221e+00 -3.52925e+00 -3.69516e+00 -3.62967e+00 -3.58951e+00 -3.66982e+00
2.64000e+04 6.60000e+01 -3.40962e+00 -3.26037e+00 -3.55888e+00 -3.62779e+00 -3.58691e+00 -3.66868e+00
2.65600e+04 6.60000e+01 -3.40962e+00 -3.26037e+00 -3.55888e+00 -3.62586e+00 -3.58419e+00 -3.66754e+00
2.67200e+04 6.60000e+01 -3.40962e+00 -3.26037e+00 -3.55888e+00 -3.62386e+00 -3.58135e+00 -3.66638e+00
2.68800e+04 6.70000e+01 -3.56487e+00 -3.35440e+00 -3.77534e+00 -3.62179e+00 -3.57837e+00 -3.66521e+00
2.70400e+04 6.70000e+01 -3.56487e+00 -3.35440e+00 -3.77534e+00 -3.61963e+00 -3.57526e+00 -3.66400e+00
2.72000e+04 6.80000e+01 -3.41415e+00 -3.20992e+00 -3.61838e+00 -3.61739e+00 -3.57201e+00 -3.66277e+00
2.73600e+04 6.80000e+01 -3.41415e+00 -3.20992e+00 -3.61838e+00 -3.61506e+00 -3.56862e+00 -3.66150e+00
2.75200e+04 6.80000e+01 -3.41415e+00 -3.20992e+00 -3.61838e+00 -3.61264e+00 -3.56509e+00 -3.66019e+00
2.76800e+04 6.90000e+01 -3.27049e+00 -3.11996e+00 -3.42102e+00 -3.61012e+00 -3.56141e+00 -3.65884e+00
2.78400e+04 6.90000e+01 -3.27049e+00 -3.11996e+00 -3.42102e+00 -3.60752e+00 -3.55758e+00 -3.65745e+00
2.80000e+04 7.00000e+01 -3.23663e+00 -3.10976e+00 -3.36350e+00 -3.60481e+00 -3.55361e+00 -3.65602e+00
2.81600e+04 7.00000e+01 -3.23663e+00 -3.10976e+00 -3.36350e+00 -3.60202e+00 -3.54949e+00 -3.65455e+00
2.83200e+04 7.00000e+01 -3.23663e+00 -3.10976e+00 -3.36350e+00 -3.59913e+00 -3.54523e+00 -3.65303e+00
2.84800e+04 7.10000e+01 -3.38427e+00 -3.33307e+00 -3.43547e+00 -3.59616e+00 -3.54083e+00 -3.65149e+00
2.86400e+04 7.10000e+01 -3.38427e+00 -3.33307e+00 -3.43547e+00 -3.59311e+00 -3.53630e+00 -3.64992e+00
2.88000e+04 7.20000e+01 -3.27691e+00 -3.09887e+00 -3.45495e+00 -3.58999e+00 -3.53164e+00 -3.64833e+00
2.89600e+04 7.20000e+01 -3.27691e+00 -3.09887e+00 -3.45495e+00 -3.58680e+00 -3.52687e+00 -3.64672e+00
2.91200e+04 7.20000e+01 -3.27691e+00 -3.09887e+00 -3.45495e+00 -3.58355e+00 -3.52199e+00 -3.64511e+00
2.92800e+04 7.30000e+01 -3.39489e+00 -3.20635e+00 -3.58342e+00 -3.58026e+00 -3.51702e+00 -3.64350e+00
2.94400e+04 7.30000e+01 -3.39489e+00 -3.20635e+00 -3.58342e+00 -3.57694e+00 -3.51198e+00 -3.64190e+00
2.96000e+04 7.40000e+01 -3.56889e+00 -3.36893e+00 -3.76886e+00 -3.57359e+00 -3.50687e+00 -3.64031e+00
2.97600e+04 7.40000e+01 -3.56889e+00 -3.36893e+00 -3.76886e+00 -3.57023e+00 -3.50171e+00 -3.63874e+00
2.99200e+04 7.40000e+01 -3.56889e+00 -3.36893e+00 -3.76886e+00 -3.56686e+00 -3.49653e+00 -3.63718e+00
3.00800e+04 7.50000e+01 -3.52660e+00 -3.29991e+00 -3.75330e+00 -3.56349e+00 -3.49133e+00 -3.63566e+00
3.02400e+04 7.50000e+01 -3.52660e+00 -3.29991e+00 -3.75330e+00 -3.56014e+00 -3.48613e+00 -3.63414e+00
3.04000e+04 7.60000e+01 -3.21947e+00 -3.10138e+00 -3.33756e+00 -3.55680e+00 -3.48096e+00 -3.63264e+00
3.05600e+04 7.60000e+01 -3.21947e+00 -3.10138e+00 -3.33756e+00 -3.55349e+00 -3.47582e+00 -3.63115e+00
3.07200e+04 7.60000e+01 -3.21947e+00 -3.10138e+00 -3.33756e+00 -3.55020e+00 -3.47074e+00 -3.62967e+00
3.08800e+04 7.70000e+01 -3.19955e+00 -2.96929e+00 -3.42981e+00 -3.54694e+00 -3.46571e+00 -3.62817e+00
3.10400e+04 7.70000e+01 -3.19955e+00 -2.96929e+00 -3.42981e+00 -3.54371e+00 -3.46077e+00 -3.62666e+00
3.12000e+04 7.80000e+01 -3.60886e+00 -3.40358e+00 -3.81414e+00 -3.54051e+00 -3.45591e+00 -3.62511e+00
3.13600e+04 7.80000e+01 -3.60886e+00 -3.40358e+00 -3.81414e+00 -3.53733e+00 -3.45114e+00 -3.62352e+00
3.15200e+04 7.80000e+01 -3.60886e+00 -3.40358e+00 -3.81414e+00 -3.53417e+00 -3.44647e+00 -3.62187e+00
3.16800e+04 7.90000e+01 -3.64794e+00 -3.28140e+00 -4.01449e+00 -3.53103e+00 -3.44192e+00 -3.62015e+00
3.18400e+04 7.90000e+01 -3.64794e+00 -3.28140e+00 -4.01449e+00 -3.52791e+00 -3.43747e+00 -3.61834e+00
3.20000e+04 8.00000e+01 -3.24844e+00 -3.18036e+00 -3.31653e+00 -3.52479e+00 -3.43314e+00 -3.61645e+00
3.21600e+04 8.00000e+01 -3.24844e+00 -3.18036e+00 -3.31653e+00 -3.52168e+00 -3.42892e+00 -3.61444e+00
3.23200e+04 8.00000e+01 -3.24844e+00 -3.18036e+00 -3.31653e+00 -3.51857e+00 -3.42482e+00 -3.61232e+00
3.24800e+04 8.10000e+01 -3.19690e+00 -3.07397e+00 -3.31984e+00 -3.51546e+00 -3.42083e+00 -3.61009e+00
3.26400e+04 8.10000e+01 -3.19690e+00 -3.07397e+00 -3.31984e+00 -3.51233e+00 -3.41694e+00 -3.60772e+00
3.28000e+04 8.20000e+01 -3.28321e+00 -3.11415e+00 -3.45227e+00 -3.50921e+00 -3.41317e+00 -3.60524e+00
3.29600e+04 8.20000e+01 -3.28321e+00 -3.11415e+00 -3.45227e+00 -3.50607e+00 -3.40949e+00 -3.60265e+00
3.31200e+04 8.20000e+01 -3.28321e+00 -3.11415e+00 -3.45227e+00 -3.50292e+00 -3.40592e+00 -3.59992e+00
3.32800e+04 8.30000e+01 -3.35538e+00 -3.03659e+00 -3.67417e+00 -3.49977e+00 -3.40244e+00 -3.59710e+00
3.34400e+04 8.30000e+01 -3.35538e+00 -3.03659e+00 -3.67417e+00 -3.49660e+00 -3.39903e+00 -3.59417e+00
3.36000e+04 8.40000e+01 -3.31659e+00 -3.11889e+00 -3.51429e+00 -3.49343e+00 -3.39571e+00 -3.59116e+00
3.37600e+04 8.40000e+01 -3.31659e+00 -3.11889e+00 -3.51429e+00 -3.49026e+00 -3.39245e+00 -3.58808e+00
3.39200e+04 8.40000e+01 -3.31659e+00 -3.11889e+00 -3.51429e+00 -3.48709e+00 -3.38925e+00 -3.58493e+00
3.40800e+04 8.50000e+01 -3.32865e+00 -3.15447e+00 -3.50282e+00 -3.48393e+00 -3.38611e+00 -3.58175e+00
3.42400e+04 8.50000e+01 -3.32865e+00 -3.15447e+00 -3.50282e+00 -3.48078e+00 -3.38301e+00 -3.57855e+00
3.44000e+04 8.60000e+01 -3.39194e+00 -3.08797e+00 -3.69591e+00 -3.47765e+00 -3.37995e+00 -3.57534e+00
3.45600e+04 8.60000e+01 -3.39194e+00 -3.08797e+00 -3.69591e+00 -3.47454e+00 -3.37692e+00 -3.57215e+00
3.47200e+04 8.60000e+01 -3.39194e+00 -3.08797e+00 -3.69591e+00 -3.47145e+00 -3.37392e+00 -3.56898e+00
3.48800e+04 8.70000e+01 -3.56064e+00 -3.41796e+00 -3.70331e+00 -3.46841e+00 -3.37094e+00 -3.56588e+00
3.50400e+04 8.70000e+01 -3.56064e+00 -3.41796e+00 -3.70331e+00 -3.46540e+00 -3.36797e+00 -3.56282e+00
3.52000e+04 8.80000e+01 -3.33823e+00 -3.08920e+00 -3.58726e+00 -3.46244e+00 -3.36502e+00 -3.55985e+00
3.53600e+04 8.80000e+01 -3.33823e+00 -3.08920e+00 -3.58726e+00 -3.45952e+00 -3.36207e+00 -3.55697e+00
3.55200e+04 8.80000e+01 -3.33823e+00 -3.08920e+00 -3.58726e+00 -3.45665e+00 -3.35912e+00 -3.55418e+00
3.56800e+04 8.90000e+01 -3.48591e+00 -3.26424e+00 -3.70758e+00 -3.45383e+00 -3.35617e+00 -3.55149e+00
3.58400e+04 8.90000e+01 -3.48591e+00 -3.26424e+00 -3.70758e+00 -3.45106e+00 -3.35321e+00 -3.54891e+00
3.60000e+04 9.00000e+01 -3.19354e+00 -3.06428e+00 -3.32280e+00 -3.44835e+00 -3.35025e+00 -3.54644e+00
3.61600e+04 9.00000e+01 -3.19354e+00 -3.06428e+00 -3.32280e+00 -3.44568e+00 -3.34729e+00 -3.54407e+00
3.63200e+04 9.00000e+01 -3.19354e+00 -3.06428e+00 -3.32280e+00 -3.44306e+00 -3.34430e+00 -3.54182e+00
3.64800e+04 9.10000e+01 -3.19340e+00 -2.99655e+00 -3.39024e+00 -3.44048e+00 -3.34132e+00 -3.53965e+00
3.66400e+04 9.10000e+01 -3.19340e+00 -2.99655e+00 -3.39024e+00 -3.43795e+00 -3.33832e+00 -3.53758e+00
3.68000e+04 9.20000e+01 -3.48133e+00 -3.17707e+00 -3.78559e+00 -3.43546e+00 -3.33533e+00 -3.53559e+00
3.69600e+04 9.20000e+01 -3.48133e+00 -3.17707e+00 -3.78559e+00 -3.43301e+00 -3.33233e+00 -3.53369e+00
3.71200e+04 9.20000e+01 -3.48133e+00 -3.17707e+00 -3.78559e+00 -3.43059e+00 -3.32932e+00 -3.53185e+00
3.72800e+04 9.30000e+01 -3.16313e+00 -2.91912e+00 -3.40714e+00 -3.42820e+00 -3.32633e+00 -3.53007e+00
3.74400e+04 9.30000e+01 -3.16313e+00 -2.91912e+00 -3.40714e+00 -3.42586e+00 -3.32336e+00 -3.52835e+00
3.76000e+04 9.40000e+01 -3.35854e+00 -3.10815e+00 -3.60894e+00 -3.42354e+00 -3.32041e+00 -3.52667e+00
3.77600e+04 9.40000e+01 -3.35854e+00 -3.10815e+00 -3.60894e+00 -3.42126e+00 -3.31750e+00 -3.52502e+00
3.79200e+04 9.40000e+01 -3.35854e+00 -3.10815e+00 -3.60894e+00 -3.41902e+00 -3.31462e+00 -3.52341e+00
3.80800e+04 9.50000e+01 -3.30436e+00 -2.99600e+00 -3.61272e+00 -3.41681e+00 -3.31181e+00 -3.52181e+00
3.82400e+04 9.50000e+01 -3.30436e+00 -2.99600e+00 -3.61272e+00 -3.41463e+00 -3.30905e+00 -3.52022e+00
3.84000e+04 9.60000e+01 -3.18911e+00 -3.05217e+00 -3.32606e+00 -3.41250e+00 -3.30637e+00 -3.51863e+00
3.85600e+04 9.60000e+01 -3.18911e+00 -3.05217e+00 -3.32606e+00 -3.41041e+00 -3.30378e+00 -3.51705e+00
3.87200e+04 9.60000e+01 -3.18911e+00 -3.05217e+00 -3.32606e+00 -3.40837e+00 -3.30128e+00 -3.51546e+00
3.88800e+04 9.70000e+01 -3.21861e+00 -3.13195e+00 -3.30526e+00 -3.40637e+00 -3.29888e+00 -3.51385e+00
3.90400e+04 9.70000e+01 -3.21861e+00 -3.13195e+00 -3.30526e+00 -3.40442e+00 -3.29661e+00 -3.51222e+00
3.92000e+04 9.80000e+01 -3.23221e+00 -3.11479e+00 -3.34962e+00 -3.40251e+00 -3.29446e+00 -3.51057e+00
3.93600e+04 9.80000e+01 -3.23221e+00 -3.11479e+00 -3.34962e+00 -3.40066e+00 -3.29243e+00 -3.50889e+00
3.95200e+04 9.80000e+01 -3.23221e+00 -3.11479e+00 -3.34962e+00 -3.39885e+00 -3.29053e+00 -3.50716e+00
3.96800e+04 9.90000e+01 -3.52889e+00 -3.29710e+00 -3.76068e+00 -3.39709e+00 -3.28877e+00 -3.50540e+00
3.98400e+04 9.90000e+01 -3.52889e+00 -3.29710e+00 -3.76068e+00 -3.39537e+00 -3.28714e+00 -3.50360e+00
4.00000e+04 1.00000e+02 -3.50054e+00 -3.39949e+00 -3.60159e+00 -3.39370e+00 -3.28565e+00 -3.50175e+00
4.01600e+04 1.00000e+02 -3.50054e+00 -3.39949e+00 -3.60159e+00 -3.39206e+00 -3.28429e+00 -3.49984e+00
4.03200e+04 1.00000e+02 -3.50054e+00 -3.39949e+00 -3.60159e+00 -3.39047e+00 -3.28305e+00 -3.49789e+00
4.04800e+04 1.01000e+02 -3.25106e+00 -3.14034e+00 -3.36178e+00 -3.38890e+00 -3.28191e+00 -3.49589e+00
4.06400e+04 1.01000e+02 -3.25106e+00 -3.14034e+00 -3.36178e+00 -3.38735e+00 -3.28088e+00 -3.49383e+00
4.08000e+04 1.02000e+02 -3.02544e+00 -2.89313e+00 -3.15775e+00 -3.38583e+00 -3.27994e+00 -3.49172e+00
4.09600e+04 1.02000e+02 -3.02544e+00 -2.89313e+00 -3.15775e+00 -3.38432e+00 -3.27908e+00 -3.48956e+00
4.11200e+04 1.02000e+02 -3.02544e+00 -2.89313e+00 -3.15775e+00 -3.38282e+00 -3.27827e+00 -3.48737e+00
4.12800e+04 1.03000e+02 -3.16340e+00 -2.84030e+00 -3.48650e+00 -3.38132e+00 -3.27751e+00 -3.48512e+00
4.14400e+04 1.03000e+02 -3.16340e+00 -2.84030e+00 -3.48650e+00 -3.37981e+00 -3.27679e+00 -3.48283e+00
4.16000e+04 1.04000e+02 -3.28282e+00 -3.11521e+00 -3.45044e+00 -3.37829e+00 -3.27607e+00 -3.48051e+00
4.17600e+04 1.04000e+02 -3.28282e+00 -3.11521e+00 -3.45044e+00 -3.37676e+00 -3.27536e+00 -3.47816e+00
4.19200e+04 1.04000e+02 -3.28282e+00 -3.11521e+00 -3.45044e+00 -3.37521e+00 -3.27464e+00 -3.47577e+00
4.20800e+04 1.05000e+02 -3.19271e+00 -2.99288e+00 -3.39254e+00 -3.37363e+00 -3.27390e+00 -3.47336e+00
4.22400e+04 1.05000e+02 -3.19271e+00 -2.99288e+00 -3.39254e+00 -3.37202e+00 -3.27311e+00 -3.47093e+00
4.24000e+04 1.06000e+02 -3.05134e+00 -2.91607e+00 -3.18662e+00 -3.37039e+00 -3.27229e+00 -3.46849e+00
4.25600e+04 1.06000e+02 -3.05134e+00 -2.91607e+00 -3.18662e+00 -3.36873e+00 -3.27143e+00 -3.46603e+00
4.27200e+04 1.06000e+02 -3.05134e+00 -2.91607e+00 -3.18662e+00 -3.36704e+00 -3.27051e+00 -3.46357e+00
4.28800e+04 1.07000e+02 -3.44070e+00 -3.31619e+00 -3.56521e+00 -3.36533e+00 -3.26955e+00 -3.46110e+00
4.30400e+04 1.07000e+02 -3.44070e+00 -3.31619e+00 -3.56521e+00 -3.36358e+00 -3.26853e+00 -3.45864e+00
4.32000e+04 1.08000e+02 -3.39676e+00 -3.22154e+00 -3.57198e+00 -3.36182e+00 -3.26747e+00 -3.45617e+00
4.33600e+04 1.08000e+02 -3.39676e+00 -3.22154e+00 -3.57198e+00 -3.36003e+00 -3.26637e+00 -3.45370e+00
4.35200e+04 1.08000e+02 -3.39676e+00 -3.22154e+00 -3.57198e+00 -3.35823e+00 -3.26522e+00 -3.45124e+00
4.36800e+04 1.09000e+02 -3.28740e+00 -3.17324e+00 -3.40156e+00 -3.35641e+00 -3.26405e+00 -3.44877e+00
4.38400e+04 1.09000e+02 -3.28740e+00 -3.17324e+00 -3.40156e+00 -3.35457e+00 -3.26284e+00 -3.44630e+00
4.40000e+04 1.10000e+02 -3.25468e+00 -3.05162e+00 -3.45774e+00 -3.35273e+00 -3.26162e+00 -3.44384e+00
4.41600e+04 1.10000e+02 -3.25468e+00 -3.05162e+00 -3.45774e+00 -3.35087e+00 -3.26037e+00 -3.44136e+00
4.43200e+04 1.10000e+02 -3.25468e+00 -3.05162e+00 -3.45774e+00 -3.34899e+00 -3.25911e+00 -3.43888e+00
4.44800e+04 1.11000e+02 -3.31355e+00 -3.14981e+00 -3.47729e+00 -3.34710e+00 -3.25784e+00 -3.43637e+00
4.46400e+04 1.11000e+02 -3.31355e+00 -3.14981e+00 -3.47729e+00 -3.34520e+00 -3.25657e+00 -3.43384e+00
4.48000e+04 1.12000e+02 -3.26211e+00 -3.14890e+00 -3.37532e+00 -3.34328e+00 -3.25527e+00 -3.43130e+00
4.49600e+04 1.12000e+02 -3.26211e+00 -3.14890e+00 -3.37532e+00 -3.34134e+00 -3.25398e+00 -3.42871e+00
4.51200e+04 1.12000e+02 -3.26211e+00 -3.14890e+00 -3.37532e+00 -3.33939e+00 -3.25268e+00 -3.42610e+00
4.52800e+04 1.13000e+02 -3.38099e+00 -3.22466e+00 -3.53732e+00 -3.33741e+00 -3.25137e+00 -3.42344e+00
4.54400e+04 1.13000e+02 -3.38099e+00 -3.22466e+00 -3.53732e+00 -3.33540e+00 -3.25006e+00 -3.42074e+00
4.56000e+04 1.14000e+02 -3.33001e+00 -3.12749e+00 -3.53253e+00 -3.33337e+00 -3.24874e+00 -3.41800e+00
4.57600e+04 1.14000e+02 -3.33001e+00 -3.12749e+00 -3.53253e+00 -3.33132e+00 -3.24742e+00 -3.41521e+00
4.59200e+04 1.14000e+02 -3.33001e+00 -3.12749e+00 -3.53253e+00 -3.32924e+00 -3.24610e+00 -3.41238e+00
4.60800e+04 1.15000e+02 -3.14210e+00 -3.06685e+00 -3.21734e+00 -3.32714e+00 -3.24478e+00 -3.40950e+00
4.62400e+04 1.15000e+02 -3.14210e+00 -3.06685e+00 -3.21734e+00 -3.32502e+00 -3.24346e+00 -3.40658e+00
4.64000e+04 1.16000e+02 -3.21378e+00 -3.01821e+00 -3.40936e+00 -3.32288e+00 -3.24216e+00 -3.40361e+00
4.65600e+04 1.16000e+02 -3.21378e+00 -3.01821e+00 -3.40936e+00 -3.32074e+00 -3.24087e+00 -3.40061e+00
4.67200e+04 1.16000e+02 -3.21378e+00 -3.01821e+00 -3.40936e+00 -3.31859e+00 -3.23961e+00 -3.39757e+00
4.68800e+04 1.17000e+02 -3.17096e+00 -3.07808e+00 -3.26385e+00 -3.31644e+00 -3.23839e+00 -3.39449e+00
4.70400e+04 1.17000e+02 -3.17096e+00 -3.07808e+00 -3.26385e+00 -3.31430e+00 -3.23720e+00 -3.39139e+00
4.72000e+04 1.18000e+02 -3.20691e+00 -3.12005e+00 -3.29377e+00 -3.31217e+00 -3.23607e+00 -3.38826e+00
4.73600e+04 1.18000e+02 -3.20691e+00 -3.12005e+00 -3.29377e+00 -3.31006e+00 -3.23500e+00 -3.38512e+00
4.75200e+04 1.18000e+02 -3.20691e+00 -3.12005e+00 -3.29377e+00 -3.30798e+00 -3.23400e+00 -3.38197e+00
4.76800e+04 1.19000e+02 -3.11527e+00 -3.02265e+00 -3.20790e+00 -3.30595e+00 -3.23308e+00 -3.37882e+00
4.78400e+04 1.19000e+02 -3.11527e+00 -3.02265e+00 -3.20790e+00 -3.30396e+00 -3.23225e+00 -3.37567e+00
4.80000e+04 1.20000e+02 -3.16400e+00 -2.87797e+00 -3.45003e+00 -3.30203e+00 -3.23152e+00 -3.37253e+00
4.81600e+04 1.20000e+02 -3.16400e+00 -2.87797e+00 -3.45003e+00 -3.30016e+00 -3.23089e+00 -3.36943e+00
4.83200e+04 1.20000e+02 -3.16400e+00 -2.87797e+00 -3.45003e+00 -3.29836e+00 -3.23036e+00 -3.36635e+00
4.84800e+04 1.21000e+02 -3.00895e+00 -2.96095e+00 -3.05695e+00 -3.29663e+00 -3.22995e+00 -3.36332e+00
4.86400e+04 1.21000e+02 -3.00895e+00 -2.96095e+00 -3.05695e+00 -3.29499e+00 -3.22964e+00 -3.36033e+00
4.88000e+04 1.22000e+02 -2.92929e+00 -2.80299e+00 -3.05560e+00 -3.29342e+00 -3.22944e+00 -3.35741e+00
4.89600e+04 1.22000e+02 -2.92929e+00 -2.80299e+00 -3.05560e+00 -3.29194e+00 -3.22934e+00 -3.35454e+00
4.91200e+04 1.22000e+02 -2.92929e+00 -2.80299e+00 -3.05560e+00 -3.29055e+00 -3.22935e+00 -3.35176e+00
4.92800e+04 1.23000e+02 -2.83393e+00 -2.60783e+00 -3.06003e+00 -3.28925e+00 -3.22944e+00 -3.34905e+00
4.94400e+04 1.23000e+02 -2.83393e+00 -2.60783e+00 -3.06003e+00 -3.28802e+00 -3.22962e+00 -3.34643e+00
4.96000e+04 1.24000e+02 -3.15915e+00 -2.90026e+00 -3.41803e+00 -3.28687e+00 -3.22986e+00 -3.34389e+00
4.97600e+04 1.24000e+02 -3.15915e+00 -2.90026e+00 -3.41803e+00 -3.28580e+00 -3.23017e+00 -3.34144e+00
4.99200e+04 1.24000e+02 -3.15915e+00 -2.90026e+00 -3.41803e+00 -3.28480e+00 -3.23053e+00 -3.33907e+00
5.00800e+04 1.25000e+02 -3.33087e+00 -3.12192e+00 -3.53982e+00 -3.28385e+00 -3.23092e+00 -3.33678e+00
5.02400e+04 1.25000e+02 -3.33087e+00 -3.12192e+00 -3.53982e+00 -3.28295e+00 -3.23134e+00 -3.33456e+00
5.04000e+04 1.26000e+02 -3.01090e+00 -2.90308e+00 -3.11872e+00 -3.28209e+00 -3.23176e+00 -3.33241e+00
5.05600e+04 1.26000e+02 -3.01090e+00 -2.90308e+00 -3.11872e+00 -3.28125e+00 -3.23219e+00 -3.33031e+00
5.07200e+04 1.26000e+02 -3.01090e+00 -2.90308e+00 -3.11872e+00 -3.28043e+00 -3.23259e+00 -3.32826e+00
5.08800e+04 1.27000e+02 -3.19128e+00 -3.03961e+00 -3.34296e+00 -3.27960e+00 -3.23296e+00 -3.32624e+00
5.10400e+04 1.27000e+02 -3.19128e+00 -3.03961e+00 -3.34296e+00 -3.27876e+00 -3.23329e+00 -3.32423e+00
5.12000e+04 1.28000e+02 -3.25088e+00 -2.94003e+00 -3.56174e+00 -3.27789e+00 -3.23354e+00 -3.32223e+00
5.13600e+04 1.28000e+02 -3.25088e+00 -2.94003e+00 -3.56174e+00 -3.27696e+00 -3.23373e+00 -3.32020e+00
5.15200e+04 1.28000e+02 -3.25088e+00 -2.94003e+00 -3.56174e+00 -3.27598e+00 -3.23381e+00 -3.31814e+00
5.16800e+04 1.29000e+02 -3.21258e+00 -3.13515e+00 -3.29000e+00 -3.27490e+00 -3.23378e+00 -3.31603e+00
5.18400e+04 1.29000e+02 -3.21258e+00 -3.13515e+00 -3.29000e+00 -3.27373e+00 -3.23361e+00 -3.31385e+00
5.20000e+04 1.30000e+02 -3.08350e+00 -2.77260e+00 -3.39441e+00 -3.27245e+00 -3.23331e+00 -3.31159e+00
5.21600e+04 1.30000e+02 -3.08350e+00 -2.77260e+00 -3.39441e+00 -3.27103e+00 -3.23283e+00 -3.30923e+00
5.23200e+04 1.30000e+02 -3.08350e+00 -2.77260e+00 -3.39441e+00 -3.26947e+00 -3.23217e+00 -3.30677e+00
5.24800e+04 1.31000e+02 -3.00675e+00 -2.64686e+00 -3.36664e+00 -3.26776e+00 -3.23132e+00 -3.30420e+00
5.26400e+04 1.31000e+02 -3.00675e+00 -2.64686e+00 -3.36664e+00 -3.26588e+00 -3.23025e+00 -3.30151e+00
5.28000e+04 1.32000e+02 -3.15542e+00 -2.97028e+00 -3.34056e+00 -3.26383e+00 -3.22895e+00 -3.29871e+00
5.29600e+04 1.32000e+02 -3.15542e+00 -2.97028e+00 -3.34056e+00 -3.26161e+00 -3.22743e+00 -3.29579e+00
5.31200e+04 1.32000e+02 -3.15542e+00 -2.97028e+00 -3.34056e+00 -3.25920e+00 -3.22566e+00 -3.29274e+00
5.32800e+04 1.33000e+02 -3.15030e+00 -2.87436e+00 -3.42624e+00 -3.25662e+00 -3.22365e+00 -3.28958e+00
5.34400e+04 1.33000e+02 -3.15030e+00 -2.87436e+00 -3.42624e+00 -3.25386e+00 -3.22139e+00 -3.28632e+00
5.36000e+04 1.34000e+02 -2.99818e+00 -2.78060e+00 -3.21576e+00 -3.25093e+00 -3.21889e+00 -3.28296e+00
5.37600e+04 1.34000e+02 -2.99818e+00 -2.78060e+00 -3.21576e+00 -3.24783e+00 -3.21616e+00 -3.27951e+00
5.39200e+04 1.34000e+02 -2.99818e+00 -2.78060e+00 -3.21576e+00 -3.24459e+00 -3.21321e+00 -3.27597e+00
5.40800e+04 1.35000e+02 -3.11934e+00 -2.88333e+00 -3.35535e+00 -3.24121e+00 -3.21005e+00 -3.27237e+00
5.42400e+04 1.35000e+02 -3.11934e+00 -2.88333e+00 -3.35535e+00 -3.23771e+00 -3.20672e+00 -3.26870e+00
5.44000e+04 1.36000e+02 -2.96959e+00 -2.80357e+00 -3.13560e+00 -3.23410e+00 -3.20321e+00 -3.26499e+00
5.45600e+04 1.36000e+02 -2.96959e+00 -2.80357e+00 -3.13560e+00 -3.23040e+00 -3.19957e+00 -3.26123e+00
5.47200e+04 1.36000e+02 -2.96959e+00 -2.80357e+00 -3.13560e+00 -3.22663e+00 -3.19581e+00 -3.25746e+00
5.48800e+04 1.37000e+02 -3.20311e+00 -3.13705e+00 -3.26917e+00 -3.22281e+00 -3.19195e+00 -3.25367e+00
5.50400e+04 1.37000e+02 -3.20311e+00 -3.13705e+00 -3.26917e+00 -3.21896e+00 -3.18802e+00 -3.24990e+00
5.52000e+04 1.38000e+02 -3.18997e+00 -2.98757e+00 -3.39238e+00 -3.21509e+00 -3.18403e+00 -3.24614e+00
5.53600e+04 1.38000e+02 -3.18997e+00 -2.98757e+00 -3.39238e+00 -3.21122e+00 -3.18002e+00 -3.24242e+00
5.55200e+04 1.38000e+02 -3.18997e+00 -2.98757e+00 -3.39238e+00 -3.20737e+00 -3.17599e+00 -3.23876e+00
5.56800e+04 1.39000e+02 -2.84340e+00 -2.78943e+00 -2.89738e+00 -3.20356e+00 -3.17195e+00 -3.23517e+00
5.58400e+04 1.39000e+02 -2.84340e+00 -2.78943e+00 -2.89738e+00 -3.19980e+00 -3.16792e+00 -3.23167e+00
5.60000e+04 1.40000e+02 -2.87989e+00 -2.78866e+00 -2.97112e+00 -3.19609e+00 -3.16392e+00 -3.22827e+00
5.61600e+04 1.40000e+02 -2.87989e+00 -2.78866e+00 -2.97112e+00 -3.19246e+00 -3.15994e+00 -3.22499e+00
5.63200e+04 1.40000e+02 -2.87989e+00 -2.78866e+00 -2.97112e+00 -3.18892e+00 -3.15599e+00 -3.22185e+00
5.64800e+04 1.41000e+02 -3.08796e+00 -2.88180e+00 -3.29412e+00 -3.18546e+00 -3.15209e+00 -3.21883e+00
5.66400e+04 1.41000e+02 -3.08796e+00 -2.88180e+00 -3.29412e+00 -3.18210e+00 -3.14823e+00 -3.21596e+00
5.68000e+04 1.42000e+02 -3.15686e+00 -2.96484e+00 -3.34887e+00 -3.17883e+00 -3.14444e+00 -3.21323e+00
5.69600e+04 1.42000e+02 -3.15686e+00 -2.96484e+00 -3.34887e+00 -3.17567e+00 -3.14070e+00 -3.21064e+00
5.71200e+04 1.42000e+02 -3.15686e+00 -2.96484e+00 -3.34887e+00 -3.17262e+00 -3.13703e+00 -3.20820e+00
5.72800e+04 1.43000e+02 -3.05245e+00 -2.83824e+00 -3.26666e+00 -3.16966e+00 -3.13344e+00 -3.20588e+00
5.74400e+04 1.43000e+02 -3.05245e+00 -2.83824e+00 -3.26666e+00 -3.16681e+00 -3.12994e+00 -3.20368e+00
5.76000e+04 1.44000e+02 -3.00809e+00 -2.85406e+00 -3.16213e+00 -3.16405e+00 -3.12652e+00 -3.20159e+00
5.77600e+04 1.44000e+02 -3.00809e+00 -2.85406e+00 -3.16213e+00 -3.16140e+00 -3.12321e+00 -3.19959e+00
5.79200e+04 1.44000e+02 -3.00809e+00 -2.85406e+00 -3.16213e+00 -3.15883e+00 -3.11999e+00 -3.19767e+00
5.80800e+04 1.45000e+02 -2.92975e+00 -2.91668e+00 -2.94282e+00 -3.15636e+00 -3.11689e+00 -3.19582e+00
5.82400e+04 1.45000e+02 -2.92975e+00 -2.91668e+00 -2.94282e+00 -3.15396e+00 -3.11390e+00 -3.19401e+00
5.84000e+04 1.46000e+02 -3.05617e+00 -2.95325e+00 -3.15909e+00 -3.15163e+00 -3.11102e+00 -3.19224e+00
5.85600e+04 1.46000e+02 -3.05617e+00 -2.95325e+00 -3.15909e+00 -3.14937e+00 -3.10826e+00 -3.19049e+00
5.87200e+04 1.46000e+02 -3.05617e+00 -2.95325e+00 -3.15909e+00 -3.14717e+00 -3.10562e+00 -3.18873e+00
5.88800e+04 1.47000e+02 -3.11892e+00 -2.77951e+00 -3.45833e+00 -3.14502e+00 -3.10308e+00 -3.18697e+00
5.90400e+04 1.47000e+02 -3.11892e+00 -2.77951e+00 -3.45833e+00 -3.14291e+00 -3.10065e+00 -3.18518e+00
5.92000e+04 1.48000e+02 -2.91417e+00 -2.80501e+00 -3.02332e+00 -3.14084e+00 -3.09833e+00 -3.18335e+00
5.93600e+04 1.48000e+02 -2.91417e+00 -2.80501e+00 -3.02332e+00 -3.13880e+00 -3.09612e+00 -3.18148e+00
5.95200e+04 1.48000e+02 -2.91417e+00 -2.80501e+00 -3.02332e+00 -3.13677e+00 -3.09399e+00 -3.17954e+00
5.96800e+04 1.49000e+02 -2.86458e+00 -2.81511e+00 -2.91406e+00 -3.13475e+00 -3.09196e+00 -3.17754e+00
5.98400e+04 1.49000e+02 -2.86458e+00 -2.81511e+00 -2.91406e+00 -3.13274e+00 -3.09001e+00 -3.17547e+00
6.00000e+04 1.50000e+02 -2.97498e+00 -2.94846e+00 -3.00149e+00 -3.13073e+00 -3.08814e+00 -3.17332e+00
6.01600e+04 1.50000e+02 -2.97498e+00 -2.94846e+00 -3.00149e+00 -3.12872e+00 -3.08635e+00 -3.17108e+00
6.03200e+04 1.50000e+02 -2.97498e+00 -2.94846e+00 -3.00149e+00 -3.12670e+00 -3.08464e+00 -3.16876e+00
6.04800e+04 1.51000e+02 -3.17199e+00 -3.05559e+00 -3.28839e+00 -3.12466e+00 -3.08299e+00 -3.16634e+00
6.06400e+04 1.51000e+02 -3.17199e+00 -3.05559e+00 -3.28839e+00 -3.12261e+00 -3.08140e+00 -3.16383e+00
6.08000e+04 1.52000e+02 -2.91824e+00 -2.89263e+00 -2.94386e+00 -3.12055e+00 -3.07987e+00 -3.16123e+00
6.09600e+04 1.52000e+02 -2.91824e+00 -2.89263e+00 -2.94386e+00 -3.11846e+00 -3.07839e+00 -3.15854e+00
6.11200e+04 1.52000e+02 -2.91824e+00 -2.89263e+00 -2.94386e+00 -3.11636e+00 -3.07696e+00 -3.15576e+00
6.12800e+04 1.53000e+02 -2.88085e+00 -2.79555e+00 -2.96615e+00 -3.11424e+00 -3.07556e+00 -3.15292e+00
6.14400e+04 1.53000e+02 -2.88085e+00 -2.79555e+00 -2.96615e+00 -3.11209e+00 -3.07419e+00 -3.15000e+00
6.16000e+04 1.54000e+02 -2.85372e+00 -2.78758e+00 -2.91987e+00 -3.10993e+00 -3.07284e+00 -3.14702e+00
6.17600e+04 1.54000e+02 -2.85372e+00 -2.78758e+00 -2.91987e+00 -3.10774e+00 -3.07149e+00 -3.14399e+00
6.19200e+04 1.54000e+02 -2.85372e+00 -2.78758e+00 -2.91987e+00 -3.10554e+00 -3.07014e+00 -3.14094e+00
6.20800e+04 1.55000e+02 -3.02050e+00 -2.81621e+00 -3.22480e+00 -3.10332e+00 -3.06877e+00 -3.13787e+00
6.22400e+04 1.55000e+02 -3.02050e+00 -2.81621e+00 -3.22480e+00 -3.10108e+00 -3.06737e+00 -3.13480e+00
6.24000e+04 1.56000e+02 -3.02784e+00 -2.64743e+00 -3.40826e+00 -3.09883e+00 -3.06591e+00 -3.13174e+00
6.25600e+04 1.56000e+02 -3.02784e+00 -2.64743e+00 -3.40826e+00 -3.09656e+00 -3.06441e+00 -3.12870e+00
6.27200e+04 1.56000e+02 -3.02784e+00 -2.64743e+00 -3.40826e+00 -3.09427e+00 -3.06283e+00 -3.12572e+00
6.28800e+04 1.57000e+02 -3.00370e+00 -2.65680e+00 -3.35060e+00 -3.09197e+00 -3.06117e+00 -3.12277e+00
6.30400e+04 1.57000e+02 -3.00370e+00 -2.65680e+00 -3.35060e+00 -3.08966e+00 -3.05943e+00 -3.11989e+00
6.32000e+04 1.58000e+02 -2.92866e+00 -2.76660e+00 -3.09071e+00 -3.08733e+00 -3.05760e+00 -3.11706e+00
6.33600e+04 1.58000e+02 -2.92866e+00 -2.76660e+00 -3.09071e+00 -3.08499e+00 -3.05568e+00 -3.11430e+00
6.35200e+04 1.58000e+02 -2.92866e+00 -2.76660e+00 -3.09071e+00 -3.08264e+00 -3.05368e+00 -3.11160e+00
6.36800e+04 1.59000e+02 -2.95586e+00 -2.65781e+00 -3.25392e+00 -3.08028e+00 -3.05161e+00 -3.10895e+00
6.38400e+04 1.59000e+02 -2.95586e+00 -2.65781e+00 -3.25392e+00 -3.07790e+00 -3.04946e+00 -3.10634e+00
6.40000e+04 1.60000e+02 -2.88269e+00 -2.78039e+00 -2.98500e+00 -3.07552e+00 -3.04726e+00 -3.10378e+00
6.41600e+04 1.60000e+02 -2.88269e+00 -2.78039e+00 -2.98500e+00 -3.07312e+00 -3.04502e+00 -3.10123e+00
6.43200e+04 1.60000e+02 -2.88269e+00 -2.78039e+00 -2.98500e+00 -3.07071e+00 -3.04274e+00 -3.09869e+00
6.44800e+04 1.61000e+02 -2.94047e+00 -2.77628e+00 -3.10466e+00 -3.06830e+00 -3.04044e+00 -3.09616e+00
6.46400e+04 1.61000e+02 -2.94047e+00 -2.77628e+00 -3.10466e+00 -3.06587e+00 -3.03815e+00 -3.09359e+00
6.48000e+04 1.62000e+02 -2.79683e+00 -2.55503e+00 -3.03862e+00 -3.06343e+00 -3.03586e+00 -3.09100e+00
6.49600e+04 1.62000e+02 -2.79683e+00 -2.55503e+00 -3.03862e+00 -3.06098e+00 -3.03360e+00 -3.08837e+00
6.51200e+04 1.62000e+02 -2.79683e+00 -2.55503e+00 -3.03862e+00 -3.05853e+00 -3.03137e+00 -3.08568e+00
6.52800e+04 1.63000e+02 -2.90095e+00 -2.77775e+00 -3.02415e+00 -3.05606e+00 -3.02919e+00 -3.08293e+00
6.54400e+04 1.63000e+02 -2.90095e+00 -2.77775e+00 -3.02415e+00 -3.05359e+00 -3.02706e+00 -3.08012e+00
6.56000e+04 1.64000e+02 -3.15917e+00 -3.02400e+00 -3.29435e+00 -3.05111e+00 -3.02499e+00 -3.07722e+00
6.57600e+04 1.64000e+02 -3.15917e+00 -3.02400e+00 -3.29435e+00 -3.04863e+00 -3.02300e+00 -3.07426e+00
6.59200e+04 1.64000e+02 -3.15917e+00 -3.02400e+00 -3.29435e+00 -3.04615e+00 -3.02108e+00 -3.07122e+00
6.60800e+04 1.65000e+02 -2.81599e+00 -2.75567e+00 -2.87632e+00 -3.04367e+00 -3.01924e+00 -3.06809e+00
6.62400e+04 1.65000e+02 -2.81599e+00 -2.75567e+00 -2.87632e+00 -3.04119e+00 -3.01748e+00 -3.06490e+00
6.64000e+04 1.66000e+02 -2.74752e+00 -2.70112e+00 -2.79391e+00 -3.03872e+00 -3.01580e+00 -3.06164e+00
6.65600e+04 1.66000e+02 -2.74752e+00 -2.70112e+00 -2.79391e+00 -3.03626e+00 -3.01419e+00 -3.05832e+00
6.67200e+04 1.66000e+02 -2.74752e+00 -2.70112e+00 -2.79391e+00 -3.03380e+00 -3.01265e+00 -3.05496e+00
6.68800e+04 1.67000e+02 -2.72149e+00 -2.45282e+00 -2.99016e+00 -3.03136e+00 -3.01117e+00 -3.05155e+00
6.70400e+04 1.67000e+02 -2.72149e+00 -2.45282e+00 -2.99016e+00 -3.02893e+00 -3.00973e+00 -3.04813e+00
6.72000e+04 1.68000e+02 -2.76476e+00 -2.66452e+00 -2.86500e+00 -3.02651e+00 -3.00830e+00 -3.04472e+00
6.73600e+04 1.68000e+02 -2.76476e+00 -2.66452e+00 -2.86500e+00 -3.02411e+00 -3.00688e+00 -3.04134e+00
6.75200e+04 1.68000e+02 -2.76476e+00 -2.66452e+00 -2.86500e+00 -3.02173e+00 -3.00540e+00 -3.03805e+00
6.76800e+04 1.69000e+02 -2.96122e+00 -2.64348e+00 -3.27897e+00 -3.01935e+00 -3.00383e+00 -3.03487e+00
6.78400e+04 1.69000e+02 -2.96122e+00 -2.64348e+00 -3.27897e+00 -3.01699e+00 -3.00211e+00 -3.03188e+00
6.80000e+04 1.70000e+02 -2.95511e+00 -2.86680e+00 -3.04341e+00 -3.01465e+00 -3.00018e+00 -3.02912e+00
6.81600e+04 1.70000e+02 -2.95511e+00 -2.86680e+00 -3.04341e+00 -3.01232e+00 -2.99799e+00 -3.02666e+00
6.83200e+04 1.70000e+02 -2.95511e+00 -2.86680e+00 -3.04341e+00 -3.01001e+00 -2.99549e+00 -3.02453e+00
6.84800e+04 1.71000e+02 -2.89600e+00 -2.75287e+00 -3.03912e+00 -3.00770e+00 -2.99265e+00 -3.02276e+00
6.86400e+04 1.71000e+02 -2.89600e+00 -2.75287e+00 -3.03912e+00 -3.00541e+00 -2.98949e+00 -3.02133e+00
6.88000e+04 1.72000e+02 -3.09630e+00 -3.04162e+00 -3.15098e+00 -3.00313e+00 -2.98603e+00 -3.02023e+00
6.89600e+04 1.72000e+02 -3.09630e+00 -3.04162e+00 -3.15098e+00 -3.00085e+00 -2.98232e+00 -3.01938e+00
6.91200e+04 1.72000e+02 -3.09630e+00 -3.04162e+00 -3.15098e+00 -2.99858e+00 -2.97840e+00 -3.01876e+00
6.92800e+04 1.73000e+02 -2.88541e+00 -2.62714e+00 -3.14369e+00 -2.99631e+00 -2.97431e+00 -3.01831e+00
6.94400e+04 1.73000e+02 -2.88541e+00 -2.62714e+00 -3.14369e+00 -2.99403e+00 -2.97006e+00 -3.01800e+00
6.96000e+04 1.74000e+02 -3.09836e+00 -3.01501e+00 -3.18171e+00 -2.99175e+00 -2.96571e+00 -3.01779e+00
6.97600e+04 1.74000e+02 -3.09836e+00 -3.01501e+00 -3.18171e+00 -2.98946e+00 -2.96128e+00 -3.01764e+00
6.99200e+04 1.74000e+02 -3.09836e+00 -3.01501e+00 -3.18171e+00 -2.98715e+00 -2.95675e+00 -3.01754e+00
7.00800e+04 1.75000e+02 -2.74942e+00 -2.56628e+00 -2.93256e+00 -2.98482e+00 -2.95217e+00 -3.01746e+00
7.02400e+04 1.75000e+02 -2.74942e+00 -2.56628e+00 -2.93256e+00 -2.98246e+00 -2.94754e+00 -3.01738e+00
7.04000e+04 1.76000e+02 -2.96437e+00 -2.89681e+00 -3.03193e+00 -2.98008e+00 -2.94287e+00 -3.01729e+00
7.05600e+04 1.76000e+02 -2.96437e+00 -2.89681e+00 -3.03193e+00 -2.97767e+00 -2.93816e+00 -3.01717e+00
7.07200e+04 1.76000e+02 -2.96437e+00 -2.89681e+00 -3.03193e+00 -2.97522e+00 -2.93343e+00 -3.01702e+00
7.08800e+04 1.77000e+02 -3.05001e+00 -2.89522e+00 -3.20479e+00 -2.97275e+00 -2.92867e+00 -3.01683e+00
7.10400e+04 1.77000e+02 -3.05001e+00 -2.89522e+00 -3.20479e+00 -2.97025e+00 -2.92392e+00 -3.01658e+00
7.12000e+04 1.78000e+02 -2.86880e+00 -2.53055e+00 -3.20705e+00 -2.96771e+00 -2.91914e+00 -3.01628e+00
7.13600e+04 1.78000e+02 -2.86880e+00 -2.53055e+00 -3.20705e+00 -2.96516e+00 -2.91439e+00 -3.01593e+00
7.15200e+04 1.78000e+02 -2.86880e+00 -2.53055e+00 -3.20705e+00 -2.96258e+00 -2.90965e+00 -3.01550e+00
7.16800e+04 1.79000e+02 -3.03995e+00 -2.68192e+00 -3.39799e+00 -2.95999e+00 -2.90495e+00 -3.01503e+00
7.18400e+04 1.79000e+02 -3.03995e+00 -2.68192e+00 -3.39799e+00 -2.95739e+00 -2.90030e+00 -3.01449e+00
7.20000e+04 1.80000e+02 -2.90966e+00 -2.78086e+00 -3.03846e+00 -2.95480e+00 -2.89572e+00 -3.01389e+00
7.21600e+04 1.80000e+02 -2.90966e+00 -2.78086e+00 -3.03846e+00 -2.95223e+00 -2.89123e+00 -3.01323e+00
7.23200e+04 1.80000e+02 -2.90966e+00 -2.78086e+00 -3.03846e+00 -2.94967e+00 -2.88684e+00 -3.01250e+00
7.24800e+04 1.81000e+02 -2.78005e+00 -2.59900e+00 -2.96109e+00 -2.94715e+00 -2.88259e+00 -3.01172e+00
7.26400e+04 1.81000e+02 -2.78005e+00 -2.59900e+00 -2.96109e+00 -2.94468e+00 -2.87849e+00 -3.01087e+00
7.28000e+04 1.82000e+02 -2.76177e+00 -2.71168e+00 -2.81186e+00 -2.94227e+00 -2.87456e+00 -3.00997e+00
7.29600e+04 1.82000e+02 -2.76177e+00 -2.71168e+00 -2.81186e+00 -2.93992e+00 -2.87083e+00 -3.00901e+00
7.31200e+04 1.82000e+02 -2.76177e+00 -2.71168e+00 -2.81186e+00 -2.93766e+00 -2.86731e+00 -3.00800e+00
7.32800e+04 1.83000e+02 -2.73177e+00 -2.56080e+00 -2.90273e+00 -2.93548e+00 -2.86402e+00 -3.00693e+00
7.34400e+04 1.83000e+02 -2.73177e+00 -2.56080e+00 -2.90273e+00 -2.93341e+00 -2.86099e+00 -3.00582e+00
7.36000e+04 1.84000e+02 -2.93819e+00 -2.74501e+00 -3.13137e+00 -2.93144e+00 -2.85822e+00 -3.00465e+00
7.37600e+04 1.84000e+02 -2.93819e+00 -2.74501e+00 -3.13137e+00 -2.92958e+00 -2.85573e+00 -3.00344e+00
7.39200e+04 1.84000e+02 -2.93819e+00 -2.74501e+00 -3.13137e+00 -2.92785e+00 -2.85353e+00 -3.00218e+00
7.40800e+04 1.85000e+02 -3.00704e+00 -2.79378e+00 -3.22030e+00 -2.92625e+00 -2.85162e+00 -3.00089e+00
7.42400e+04 1.85000e+02 -3.00704e+00 -2.79378e+00 -3.22030e+00 -2.92478e+00 -2.85000e+00 -2.99956e+00
7.44000e+04 1.86000e+02 -2.78140e+00 -2.71086e+00 -2.85195e+00 -2.92345e+00 -2.84869e+00 -2.99821e+00
7.45600e+04 1.86000e+02 -2.78140e+00 -2.71086e+00 -2.85195e+00 -2.92225e+00 -2.84767e+00 -2.99683e+00
7.47200e+04 1.86000e+02 -2.78140e+00 -2.71086e+00 -2.85195e+00 -2.92119e+00 -2.84693e+00 -2.99544e+00
7.48800e+04 1.87000e+02 -2.93028e+00 -2.78783e+00 -3.07273e+00 -2.92025e+00 -2.84647e+00 -2.99404e+00
7.50400e+04 1.87000e+02 -2.93028e+00 -2.78783e+00 -3.07273e+00 -2.91946e+00 -2.84627e+00 -2.99264e+00
7.52000e+04 1.88000e+02 -2.72614e+00 -2.68519e+00 -2.76709e+00 -2.91878e+00 -2.84632e+00 -2.99124e+00
7.53600e+04 1.88000e+02 -2.72614e+00 -2.68519e+00 -2.76709e+00 -2.91822e+00 -2.84659e+00 -2.98984e+00
7.55200e+04 1.88000e+02 -2.72614e+00 -2.68519e+00 -2.76709e+00 -2.91776e+00 -2.84707e+00 -2.98845e+00
7.56800e+04 1.89000e+02 -2.84816e+00 -2.61026e+00 -3.08606e+00 -2.91741e+00 -2.84773e+00 -2.98709e+00
7.58400e+04 1.89000e+02 -2.84816e+00 -2.61026e+00 -3.08606e+00 -2.91714e+00 -2.84853e+00 -2.98574e+00
7.60000e+04 1.90000e+02 -2.90911e+00 -2.85601e+00 -2.96220e+00 -2.91693e+00 -2.84946e+00 -2.98441e+00
7.61600e+04 1.90000e+02 -2.90911e+00 -2.85601e+00 -2.96220e+00 -2.91679e+00 -2.85048e+00 -2.98310e+00
7.63200e+04 1.90000e+02 -2.90911e+00 -2.85601e+00 -2.96220e+00 -2.91670e+00 -2.85157e+00 -2.98183e+00
7.64800e+04 1.91000e+02 -2.81495e+00 -2.66809e+00 -2.96181e+00 -2.91665e+00 -2.85270e+00 -2.98060e+00
7.66400e+04 1.91000e+02 -2.81495e+00 -2.66809e+00 -2.96181e+00 -2.91661e+00 -2.85383e+00 -2.97939e+00
7.68000e+04 1.92000e+02 -2.83035e+00 -2.72099e+00 -2.93971e+00 -2.91658e+00 -2.85495e+00 -2.97822e+00
7.69600e+04 1.92000e+02 -2.83035e+00 -2.72099e+00 -2.93971e+00 -2.91654e+00 -2.85601e+00 -2.97708e+00
7.71200e+04 1.92000e+02 -2.83035e+00 -2.72099e+00 -2.93971e+00 -2.91649e+00 -2.85701e+00 -2.97597e+00
7.72800e+04 1.93000e+02 -3.00481e+00 -2.85817e+00 -3.15145e+00 -2.91642e+00 -2.85792e+00 -2.97492e+00
7.74400e+04 1.93000e+02 -3.00481e+00 -2.85817e+00 -3.15145e+00 -2.91631e+00 -2.85872e+00 -2.97389e+00
7.76000e+04 1.94000e+02 -2.98711e+00 -2.94701e+00 -3.02722e+00 -2.91614e+00 -2.85939e+00 -2.97290e+00
7.77600e+04 1.94000e+02 -2.98711e+00 -2.94701e+00 -3.02722e+00 -2.91593e+00 -2.85991e+00 -2.97194e+00
7.79200e+04 1.94000e+02 -2.98711e+00 -2.94701e+00 -3.02722e+00 -2.91566e+00 -2.86029e+00 -2.97102e+00
7.80800e+04 1.95000e+02 -2.94173e+00 -2.72869e+00 -3.15478e+00 -2.91532e+00 -2.86050e+00 -2.97013e+00
7.82400e+04 1.95000e+02 -2.94173e+00 -2.72869e+00 -3.15478e+00 -2.91490e+00 -2.86055e+00 -2.96926e+00
7.84000e+04 1.96000e+02 -2.84000e+00 -2.71936e+00 -2.96064e+00 -2.91442e+00 -2.86043e+00 -2.96841e+00
7.85600e+04 1.96000e+02 -2.84000e+00 -2.71936e+00 -2.96064e+00 -2.91386e+00 -2.86015e+00 -2.96758e+00
7.87200e+04 1.96000e+02 -2.84000e+00 -2.71936e+00 -2.96064e+00 -2.91322e+00 -2.85969e+00 -2.96675e+00
7.88800e+04 1.97000e+02 -2.84762e+00 -2.60959e+00 -3.08564e+00 -2.91251e+00 -2.85910e+00 -2.96592e+00
7.90400e+04 1.97000e+02 -2.84762e+00 -2.60959e+00 -3.08564e+00 -2.91172e+00 -2.85834e+00 -2.96510e+00
7.92000e+04 1.98000e+02 -2.74309e+00 -2.65877e+00 -2.82741e+00 -2.91085e+00 -2.85746e+00 -2.96425e+00
7.93600e+04 1.98000e+02 -2.74309e+00 -2.65877e+00 -2.82741e+00 -2.90992e+00 -2.85645e+00 -2.96339e+00
7.95200e+04 1.98000e+02 -2.74309e+00 -2.65877e+00 -2.82741e+00 -2.90891e+00 -2.85533e+00 -2.96249e+00
7.96800e+04 1.99000e+02 -2.80233e+00 -2.68393e+00 -2.92073e+00 -2.90784e+00 -2.85412e+00 -2.96156e+00
7.98400e+04 1.99000e+02 -2.80233e+00 -2.68393e+00 -2.92073e+00 -2.90672e+00 -2.85284e+00 -2.96060e+00
8.00000e+04 2.00000e+02 -2.85916e+00 -2.69751e+00 -3.02081e+00 -2.90554e+00 -2.85149e+00 -2.95959e+00
8.01600e+04 2.00000e+02 -2.85916e+00 -2.69751e+00 -3.02081e+00 -2.90431e+00 -2.85010e+00 -2.95852e+00
8.03200e+04 2.00000e+02 -2.85916e+00 -2.69751e+00 -3.02081e+00 -2.90306e+00 -2.84870e+00 -2.95743e+00
8.04800e+04 2.01000e+02 -2.84817e+00 -2.80523e+00 -2.89111e+00 -2.90178e+00 -2.84730e+00 -2.95627e+00
8.06400e+04 2.01000e+02 -2.84817e+00 -2.80523e+00 -2.89111e+00 -2.90049e+00 -2.84590e+00 -2.95507e+00
8.08000e+04 2.02000e+02 -2.85556e+00 -2.72728e+00 -2.98385e+00 -2.89919e+00 -2.84455e+00 -2.95382e+00
8.09600e+04 2.02000e+02 -2.85556e+00 -2.72728e+00 -2.98385e+00 -2.89788e+00 -2.84324e+00 -2.95253e+00
8.11200e+04 2.02000e+02 -2.85556e+00 -2.72728e+00 -2.98385e+00 -2.89659e+00 -2.84200e+00 -2.95119e+00
8.12800e+04 2.03000e+02 -2.75130e+00 -2.52578e+00 -2.97682e+00 -2.89532e+00 -2.84083e+00 -2.94981e+00
8.14400e+04 2.03000e+02 -2.75130e+00 -2.52578e+00 -2.97682e+00 -2.89408e+00 -2.83976e+00 -2.94839e+00
8.16000e+04 2.04000e+02 -2.92618e+00 -2.68713e+00 -3.16523e+00 -2.89287e+00 -2.83880e+00 -2.94695e+00
8.17600e+04 2.04000e+02 -2.92618e+00 -2.68713e+00 -3.16523e+00 -2.89170e+00 -2.83795e+00 -2.94546e+00
8.19200e+04 2.04000e+02 -2.92618e+00 -2.68713e+00 -3.16523e+00 -2.89058e+00 -2.83720e+00 -2.94395e+00
8.20800e+04 2.05000e+02 -2.77527e+00 -2.68664e+00 -2.86391e+00 -2.88950e+00 -2.83660e+00 -2.94240e+00
8.22400e+04 2.05000e+02 -2.77527e+00 -2.68664e+00 -2.86391e+00 -2.88847e+00 -2.83613e+00 -2.94082e+00
8.24000e+04 2.06000e+02 -2.76518e+00 -2.51670e+00 -3.01367e+00 -2.88750e+00 -2.83579e+00 -2.93921e+00
8.25600e+04 2.06000e+02 -2.76518e+00 -2.51670e+00 -3.01367e+00 -2.88657e+00 -2.83558e+00 -2.93756e+00
8.27200e+04 2.06000e+02 -2.76518e+00 -2.51670e+00 -3.01367e+00 -2.88569e+00 -2.83549e+00 -2.93588e+00
8.28800e+04 2.07000e+02 -2.86226e+00 -2.79133e+00 -2.93319e+00 -2.88485e+00 -2.83555e+00 -2.93416e+00
8.30400e+04 2.07000e+02 -2.86226e+00 -2.79133e+00 -2.93319e+00 -2.88406e+00 -2.83572e+00 -2.93240e+00
8.32000e+04 2.08000e+02 -2.70968e+00 -2.52586e+00 -2.89349e+00 -2.88330e+00 -2.83601e+00 -2.93059e+00
8.33600e+04 2.08000e+02 -2.70968e+00 -2.52586e+00 -2.89349e+00 -2.88258e+00 -2.83642e+00 -2.92874e+00
8.35200e+04 2.08000e+02 -2.70968e+00 -2.52586e+00 -2.89349e+00 -2.88188e+00 -2.83693e+00 -2.92684e+00
8.36800e+04 2.09000e+02 -2.74467e+00 -2.64459e+00 -2.84475e+00 -2.88121e+00 -2.83753e+00 -2.92489e+00
8.38400e+04 2.09000e+02 -2.74467e+00 -2.64459e+00 -2.84475e+00 -2.88055e+00 -2.83822e+00 -2.92288e+00
8.40000e+04 2.10000e+02 -2.99247e+00 -2.88726e+00 -3.09768e+00 -2.87990e+00 -2.83898e+00 -2.92083e+00
8.41600e+04 2.10000e+02 -2.99247e+00 -2.88726e+00 -3.09768e+00 -2.87926e+00 -2.83981e+00 -2.91871e+00
8.43200e+04 2.10000e+02 -2.99247e+00 -2.88726e+00 -3.09768e+00 -2.87862e+00 -2.84069e+00 -2.91655e+00
8.44800e+04 2.11000e+02 -2.80260e+00 -2.64923e+00 -2.95597e+00 -2.87797e+00 -2.84160e+00 -2.91433e+00
8.46400e+04 2.11000e+02 -2.80260e+00 -2.64923e+00 -2.95597e+00 -2.87731e+00 -2.84255e+00 -2.91207e+00
8.48000e+04 2.12000e+02 -2.84963e+00 -2.72832e+00 -2.97093e+00 -2.87663e+00 -2.84350e+00 -2.90976e+00
8.49600e+04 2.12000e+02 -2.84963e+00 -2.72832e+00 -2.97093e+00 -2.87593e+00 -2.84445e+00 -2.90741e+00
8.51200e+04 2.12000e+02 -2.84963e+00 -2.72832e+00 -2.97093e+00 -2.87521e+00 -2.84539e+00 -2.90503e+00
8.52800e+04 2.13000e+02 -2.96685e+00 -2.77977e+00 -3.15392e+00 -2.87446e+00 -2.84629e+00 -2.90262e+00
8.54400e+04 2.13000e+02 -2.96685e+00 -2.77977e+00 -3.15392e+00 -2.87368e+00 -2.84715e+00 -2.90020e+00
8.56000e+04 2.14000e+02 -2.84859e+00 -2.77179e+00 -2.92539e+00 -2.87286e+00 -2.84796e+00 -2.89776e+00
8.57600e+04 2.14000e+02 -2.84859e+00 -2.77179e+00 -2.92539e+00 -2.87201e+00 -2.84869e+00 -2.89533e+00
8.59200e+04 2.14000e+02 -2.84859e+00 -2.77179e+00 -2.92539e+00 -2.87112e+00 -2.84935e+00 -2.89289e+00
8.60800e+04 2.15000e+02 -2.63138e+00 -2.52777e+00 -2.73500e+00 -2.87019e+00 -2.84991e+00 -2.89046e+00
8.62400e+04 2.15000e+02 -2.63138e+00 -2.52777e+00 -2.73500e+00 -2.86922e+00 -2.85038e+00 -2.88806e+00
8.64000e+04 2.16000e+02 -3.15193e+00 -3.05222e+00 -3.25165e+00 -2.86820e+00 -2.85072e+00 -2.88569e+00
8.65600e+04 2.16000e+02 -3.15193e+00 -3.05222e+00 -3.25165e+00 -2.86715e+00 -2.85095e+00 -2.88335e+00
8.67200e+04 2.16000e+02 -3.15193e+00 -3.05222e+00 -3.25165e+00 -2.86606e+00 -2.85107e+00 -2.88105e+00
8.68800e+04 2.17000e+02 -2.99976e+00 -2.85102e+00 -3.14850e+00 -2.86493e+00 -2.85105e+00 -2.87881e+00
8.70400e+04 2.17000e+02 -2.99976e+00 -2.85102e+00 -3.14850e+00 -2.86376e+00 -2.85090e+00 -2.87663e+00
8.72000e+04 2.18000e+02 -2.87604e+00 -2.78237e+00 -2.96972e+00 -2.86257e+00 -2.85061e+00 -2.87452e+00
8.73600e+04 2.18000e+02 -2.87604e+00 -2.78237e+00 -2.96972e+00 -2.86134e+00 -2.85020e+00 -2.87248e+00
8.75200e+04 2.18000e+02 -2.87604e+00 -2.78237e+00 -2.96972e+00 -2.86009e+00 -2.84966e+00 -2.87052e+00
8.76800e+04 2.19000e+02 -2.98801e+00 -2.81646e+00 -3.15956e+00 -2.85883e+00 -2.84901e+00 -2.86865e+00
8.78400e+04 2.19000e+02 -2.98801e+00 -2.81646e+00 -3.15956e+00 -2.85755e+00 -2.84824e+00 -2.86686e+00
8.80000e+04 2.20000e+02 -2.93582e+00 -2.58779e+00 -3.28385e+00 -2.85626e+00 -2.84738e+00 -2.86515e+00
8.81600e+04 2.20000e+02 -2.93582e+00 -2.58779e+00 -3.28385e+00 -2.85498e+00 -2.84644e+00 -2.86352e+00
8.83200e+04 2.20000e+02 -2.93582e+00 -2.58779e+00 -3.28385e+00 -2.85371e+00 -2.84545e+00 -2.86197e+00
8.84800e+04 2.21000e+02 -2.88619e+00 -2.85053e+00 -2.92186e+00 -2.85246e+00 -2.84442e+00 -2.86049e+00
8.86400e+04 2.21000e+02 -2.88619e+00 -2.85053e+00 -2.92186e+00 -2.85122e+00 -2.84338e+00 -2.85907e+00
8.88000e+04 2.22000e+02 -2.74787e+00 -2.50328e+00 -2.99247e+00 -2.85003e+00 -2.84235e+00 -2.85771e+00
8.89600e+04 2.22000e+02 -2.74787e+00 -2.50328e+00 -2.99247e+00 -2.84887e+00 -2.84134e+00 -2.85639e+00
8.91200e+04 2.22000e+02 -2.74787e+00 -2.50328e+00 -2.99247e+00 -2.84776e+00 -2.84039e+00 -2.85512e+00
8.92800e+04 2.23000e+02 -2.63806e+00 -2.39992e+00 -2.87620e+00 -2.84670e+00 -2.83953e+00 -2.85388e+00
8.94400e+04 2.23000e+02 -2.63806e+00 -2.39992e+00 -2.87620e+00 -2.84572e+00 -2.83875e+00 -2.85269e+00
8.96000e+04 2.24000e+02 -2.82290e+00 -2.69829e+00 -2.94752e+00 -2.84481e+00 -2.83809e+00 -2.85152e+00
8.97600e+04 2.24000e+02 -2.82290e+00 -2.69829e+00 -2.94752e+00 -2.84398e+00 -2.83756e+00 -2.85040e+00
8.99200e+04 2.24000e+02 -2.82290e+00 -2.69829e+00 -2.94752e+00 -2.84324e+00 -2.83718e+00 -2.84930e+00
9.00800e+04 2.25000e+02 -2.95407e+00 -2.80653e+00 -3.10162e+00 -2.84260e+00 -2.83696e+00 -2.84825e+00
9.02400e+04 2.25000e+02 -2.95407e+00 -2.80653e+00 -3.10162e+00 -2.84207e+00 -2.83690e+00 -2.84725e+00
9.04000e+04 2.26000e+02 -2.88499e+00 -2.48568e+00 -3.28430e+00 -2.84165e+00 -2.83701e+00 -2.84630e+00
9.05600e+04 2.26000e+02 -2.88499e+00 -2.48568e+00 -3.28430e+00 -2.84136e+00 -2.83729e+00 -2.84542e+00
9.07200e+04 2.26000e+02 -2.88499e+00 -2.48568e+00 -3.28430e+00 -2.84118e+00 -2.83776e+00 -2.84461e+00
9.08800e+04 2.27000e+02 -2.94512e+00 -2.85486e+00 -3.03538e+00 -2.84113e+00 -2.83837e+00 -2.84389e+00
9.10400e+04 2.27000e+02 -2.94512e+00 -2.85486e+00 -3.03538e+00 -2.84121e+00 -2.83916e+00 -2.84327e+00
9.12000e+04 2.28000e+02 -2.77803e+00 -2.65401e+00 -2.90204e+00 -2.84142e+00 -2.84005e+00 -2.84279e+00
9.13600e+04 2.28000e+02 -2.77803e+00 -2.65401e+00 -2.90204e+00 -2.84176e+00 -2.84092e+00 -2.84259e+00
9.15200e+04 2.28000e+02 -2.77803e+00 -2.65401e+00 -2.90204e+00 -2.84222e+00 -2.84138e+00 -2.84307e+00
9.16800e+04 2.29000e+02 -2.67670e+00 -2.25448e+00 -3.09892e+00 -2.84280e+00 -2.84142e+00 -2.84418e+00
9.18400e+04 2.29000e+02 -2.67670e+00 -2.25448e+00 -3.09892e+00 -2.84349e+00 -2.84145e+00 -2.84553e+00
9.20000e+04 2.30000e+02 -2.85950e+00 -2.66254e+00 -3.05647e+00 -2.84429e+00 -2.84160e+00 -2.84698e+00
9.21600e+04 2.30000e+02 -2.85950e+00 -2.66254e+00 -3.05647e+00 -2.84518e+00 -2.84188e+00 -2.84848e+00
9.23200e+04 2.30000e+02 -2.85950e+00 -2.66254e+00 -3.05647e+00 -2.84615e+00 -2.84231e+00 -2.84999e+00
9.24800e+04 2.31000e+02 -2.88416e+00 -2.74843e+00 -3.01990e+00 -2.84719e+00 -2.84290e+00 -2.85149e+00
9.26400e+04 2.31000e+02 -2.88416e+00 -2.74843e+00 -3.01990e+00 -2.84829e+00 -2.84364e+00 -2.85293e+00
9.28000e+04 2.32000e+02 -2.85838e+00 -2.71905e+00 -2.99772e+00 -2.84943e+00 -2.84455e+00 -2.85431e+00
9.29600e+04 2.32000e+02 -2.85838e+00 -2.71905e+00 -2.99772e+00 -2.85060e+00 -2.84561e+00 -2.85560e+00
9.31200e+04 2.32000e+02 -2.85838e+00 -2.71905e+00 -2.99772e+00 -2.85179e+00 -2.84681e+00 -2.85677e+00
9.32800e+04 2.33000e+02 -2.66625e+00 -2.59786e+00 -2.73465e+00 -2.85298e+00 -2.84816e+00 -2.85781e+00
9.34400e+04 2.33000e+02 -2.66625e+00 -2.59786e+00 -2.73465e+00 -2.85417e+00 -2.84963e+00 -2.85870e+00
9.36000e+04 2.34000e+02 -2.86547e+00 -2.69623e+00 -3.03471e+00 -2.85533e+00 -2.85123e+00 -2.85943e+00
9.37600e+04 2.34000e+02 -2.86547e+00 -2.69623e+00 -3.03471e+00 -2.85646e+00 -2.85292e+00 -2.86000e+00
9.39200e+04 2.34000e+02 -2.86547e+00 -2.69623e+00 -3.03471e+00 -2.85755e+00 -2.85470e+00 -2.86040e+00
9.40800e+04 2.35000e+02 -2.53125e+00 -2.45251e+00 -2.60999e+00 -2.85859e+00 -2.85653e+00 -2.86065e+00
9.42400e+04 2.35000e+02 -2.53125e+00 -2.45251e+00 -2.60999e+00 -2.85957e+00 -2.85832e+00 -2.86082e+00
9.44000e+04 2.36000e+02 -2.69963e+00 -2.68391e+00 -2.71535e+00 -2.86048e+00 -2.85959e+00 -2.86137e+00
9.45600e+04 2.36000e+02 -2.69963e+00 -2.68391e+00 -2.71535e+00 -2.86131e+00 -2.85966e+00 -2.86296e+00
9.47200e+04 2.36000e+02 -2.69963e+00 -2.68391e+00 -2.71535e+00 -2.86207e+00 -2.85924e+00 -2.86491e+00
9.48800e+04 2.37000e+02 -2.72381e+00 -2.25836e+00 -3.18925e+00 -2.86274e+00 -2.85856e+00 -2.86693e+00
9.50400e+04 2.37000e+02 -2.72381e+00 -2.25836e+00 -3.18925e+00 -2.86333e+00 -2.85770e+00 -2.86896e+00
9.52000e+04 2.38000e+02 -2.80824e+00 -2.50123e+00 -3.11525e+00 -2.86382e+00 -2.85666e+00 -2.87098e+00
9.53600e+04 2.38000e+02 -2.80824e+00 -2.50123e+00 -3.11525e+00 -2.86421e+00 -2.85545e+00 -2.87296e+00
9.55200e+04 2.38000e+02 -2.80824e+00 -2.50123e+00 -3.11525e+00 -2.86451e+00 -2.85410e+00 -2.87492e+00
9.56800e+04 2.39000e+02 -2.74873e+00 -2.54638e+00 -2.95108e+00 -2.86471e+00 -2.85261e+00 -2.87681e+00
9.58400e+04 2.39000e+02 -2.74873e+00 -2.54638e+00 -2.95108e+00 -2.86481e+00 -2.85098e+00 -2.87864e+00
9.60000e+04 2.40000e+02 -2.82956e+00 -2.78894e+00 -2.87017e+00 -2.86482e+00 -2.84923e+00 -2.88041e+00
9.61600e+04 2.40000e+02 -2.82956e+00 -2.78894e+00 -2.87017e+00 -2.86472e+00 -2.84737e+00 -2.88208e+00
9.63200e+04 2.40000e+02 -2.82956e+00 -2.78894e+00 -2.87017e+00 -2.86452e+00 -2.84539e+00 -2.88365e+00
9.64800e+04 2.41000e+02 -2.58588e+00 -2.39920e+00 -2.77255e+00 -2.86423e+00 -2.84332e+00 -2.88513e+00
9.66400e+04 2.41000e+02 -2.58588e+00 -2.39920e+00 -2.77255e+00 -2.86383e+00 -2.84115e+00 -2.88650e+00
9.68000e+04 2.42000e+02 -2.76495e+00 -2.54608e+00 -2.98382e+00 -2.86332e+00 -2.83890e+00 -2.88775e+00
9.69600e+04 2.42000e+02 -2.76495e+00 -2.54608e+00 -2.98382e+00 -2.86271e+00 -2.83656e+00 -2.88887e+00
9.71200e+04 2.42000e+02 -2.76495e+00 -2.54608e+00 -2.98382e+00 -2.86200e+00 -2.83414e+00 -2.88985e+00
9.72800e+04 2.43000e+02 -2.67752e+00 -2.48569e+00 -2.86935e+00 -2.86117e+00 -2.83166e+00 -2.89069e+00
9.74400e+04 2.43000e+02 -2.67752e+00 -2.48569e+00 -2.86935e+00 -2.86024e+00 -2.82911e+00 -2.89137e+00
9.76000e+04 2.44000e+02 -2.86719e+00 -2.72028e+00 -3.01410e+00 -2.85919e+00 -2.82650e+00 -2.89189e+00
9.77600e+04 2.44000e+02 -2.86719e+00 -2.72028e+00 -3.01410e+00 -2.85804e+00 -2.82384e+00 -2.89224e+00
9.79200e+04 2.44000e+02 -2.86719e+00 -2.72028e+00 -3.01410e+00 -2.85677e+00 -2.82113e+00 -2.89241e+00
9.80800e+04 2.45000e+02 -2.82136e+00 -2.72366e+00 -2.91906e+00 -2.85539e+00 -2.81838e+00 -2.89240e+00
9.82400e+04 2.45000e+02 -2.82136e+00 -2.72366e+00 -2.91906e+00 -2.85390e+00 -2.81559e+00 -2.89220e+00
9.84000e+04 2.46000e+02 -2.45562e+00 -2.37580e+00 -2.53544e+00 -2.85229e+00 -2.81277e+00 -2.89181e+00
9.85600e+04 2.46000e+02 -2.45562e+00 -2.37580e+00 -2.53544e+00 -2.85057e+00 -2.80993e+00 -2.89122e+00
9.87200e+04 2.46000e+02 -2.45562e+00 -2.37580e+00 -2.53544e+00 -2.84876e+00 -2.80707e+00 -2.89044e+00
9.88800e+04 2.47000e+02 -2.69762e+00 -2.62269e+00 -2.77255e+00 -2.84683e+00 -2.80420e+00 -2.88946e+00
9.90400e+04 2.47000e+02 -2.69762e+00 -2.62269e+00 -2.77255e+00 -2.84481e+00 -2.80132e+00 -2.88830e+00
9.92000e+04 2.48000e+02 -2.61484e+00 -2.38632e+00 -2.84335e+00 -2.84268e+00 -2.79843e+00 -2.88694e+00
9.93600e+04 2.48000e+02 -2.61484e+00 -2.38632e+00 -2.84335e+00 -2.84048e+00 -2.79555e+00 -2.88540e+00
9.95200e+04 2.48000e+02 -2.61484e+00 -2.38632e+00 -2.84335e+00 -2.83817e+00 -2.79267e+00 -2.88367e+00
9.96800e+04 2.49000e+02 -2.78481e+00 -2.51419e+00 -3.05543e+00 -2.83580e+00 -2.78981e+00 -2.88180e+00
9.98400e+04 2.49000e+02 -2.78481e+00 -2.51419e+00 -3.05543e+00 -2.83336e+00 -2.78696e+00 -2.87975e+00
1.00000e+05 2.50000e+02 -2.62158e+00 -2.19915e+00 -3.04402e+00 -2.83084e+00 -2.78414e+00 -2.87755e+00
1.00160e+05 2.50000e+02 -2.62158e+00 -2.19915e+00 -3.04402e+00 -2.82828e+00 -2.78134e+00 -2.87522e+00
1.00320e+05 2.50000e+02 -2.62158e+00 -2.19915e+00 -3.04402e+00 -2.82567e+00 -2.77857e+00 -2.87276e+00
1.00480e+05 2.51000e+02 -2.73520e+00 -2.60358e+00 -2.86682e+00 -2.82301e+00 -2.77584e+00 -2.87017e+00
1.00640e+05 2.51000e+02 -2.73520e+00 -2.60358e+00 -2.86682e+00 -2.82031e+00 -2.77314e+00 -2.86748e+00
1.00800e+05 2.52000e+02 -2.95476e+00 -2.68972e+00 -3.21981e+00 -2.81760e+00 -2.77049e+00 -2.86470e+00
1.00960e+05 2.52000e+02 -2.95476e+00 -2.68972e+00 -3.21981e+00 -2.81486e+00 -2.76789e+00 -2.86184e+00
1.01120e+05 2.52000e+02 -2.95476e+00 -2.68972e+00 -3.21981e+00 -2.81211e+00 -2.76533e+00 -2.85890e+00
1.01280e+05 2.53000e+02 -2.70891e+00 -2.61065e+00 -2.80716e+00 -2.80936e+00 -2.76282e+00 -2.85589e+00
1.01440e+05 2.53000e+02 -2.70891e+00 -2.61065e+00 -2.80716e+00 -2.80660e+00 -2.76035e+00 -2.85285e+00
1.01600e+05 2.54000e+02 -2.47374e+00 -2.37714e+00 -2.57035e+00 -2.80384e+00 -2.75793e+00 -2.84976e+00
1.01760e+05 2.54000e+02 -2.47374e+00 -2.37714e+00 -2.57035e+00 -2.80109e+00 -2.75554e+00 -2.84665e+00
1.01920e+05 2.54000e+02 -2.47374e+00 -2.37714e+00 -2.57035e+00 -2.79836e+00 -2.75319e+00 -2.84353e+00
1.02080e+05 2.55000e+02 -2.77246e+00 -2.54160e+00 -3.00333e+00 -2.79563e+00 -2.75086e+00 -2.84041e+00
1.02240e+05 2.55000e+02 -2.77246e+00 -2.54160e+00 -3.00333e+00 -2.79292e+00 -2.74854e+00 -2.83729e+00
1.02400e+05 2.56000e+02 -2.60995e+00 -2.47653e+00 -2.74338e+00 -2.79022e+00 -2.74622e+00 -2.83422e+00
1.02560e+05 2.56000e+02 -2.60995e+00 -2.47653e+00 -2.74338e+00 -2.78754e+00 -2.74391e+00 -2.83118e+00
1.02720e+05 2.56000e+02 -2.60995e+00 -2.47653e+00 -2.74338e+00 -2.78488e+00 -2.74157e+00 -2.82819e+00
1.02880e+05 2.57000e+02 -2.81665e+00 -2.70738e+00 -2.92591e+00 -2.78224e+00 -2.73920e+00 -2.82529e+00
1.03040e+05 2.57000e+02 -2.81665e+00 -2.70738e+00 -2.92591e+00 -2.77963e+00 -2.73678e+00 -2.82247e+00
1.03200e+05 2.58000e+02 -2.87267e+00 -2.81274e+00 -2.93260e+00 -2.77703e+00 -2.73431e+00 -2.81975e+00
1.03360e+05 2.58000e+02 -2.87267e+00 -2.81274e+00 -2.93260e+00 -2.77447e+00 -2.73178e+00 -2.81715e+00
1.03520e+05 2.58000e+02 -2.87267e+00 -2.81274e+00 -2.93260e+00 -2.77193e+00 -2.72918e+00 -2.81468e+00
1.03680e+05 2.59000e+02 -2.47237e+00 -2.32083e+00 -2.62392e+00 -2.76942e+00 -2.72650e+00 -2.81235e+00
1.03840e+05 2.59000e+02 -2.47237e+00 -2.32083e+00 -2.62392e+00 -2.76695e+00 -2.72374e+00 -2.81016e+00
1.04000e+05 2.60000e+02 -2.71627e+00 -2.54051e+00 -2.89203e+00 -2.76452e+00 -2.72091e+00 -2.80813e+00
1.04160e+05 2.60000e+02 -2.71627e+00 -2.54051e+00 -2.89203e+00 -2.76212e+00 -2.71800e+00 -2.80625e+00
1.04320e+05 2.60000e+02 -2.71627e+00 -2.54051e+00 -2.89203e+00 -2.75978e+00 -2.71502e+00 -2.80454e+00
1.04480e+05 2.61000e+02 -2.43659e+00 -2.28216e+00 -2.59101e+00 -2.75747e+00 -2.71197e+00 -2.80297e+00
1.04640e+05 2.61000e+02 -2.43659e+00 -2.28216e+00 -2.59101e+00 -2.75522e+00 -2.70888e+00 -2.80156e+00
1.04800e+05 2.62000e+02 -2.59402e+00 -2.29616e+00 -2.89187e+00 -2.75302e+00 -2.70575e+00 -2.80029e+00
1.04960e+05 2.62000e+02 -2.59402e+00 -2.29616e+00 -2.89187e+00 -2.75087e+00 -2.70259e+00 -2.79915e+00
1.05120e+05 2.62000e+02 -2.59402e+00 -2.29616e+00 -2.89187e+00 -2.74878e+00 -2.69943e+00 -2.79813e+00
1.05280e+05 2.63000e+02 -2.46631e+00 -2.28624e+00 -2.64639e+00 -2.74675e+00 -2.69628e+00 -2.79722e+00
1.05440e+05 2.63000e+02 -2.46631e+00 -2.28624e+00 -2.64639e+00 -2.74478e+00 -2.69316e+00 -2.79641e+00
1.05600e+05 2.64000e+02 -2.87061e+00 -2.72742e+00 -3.01381e+00 -2.74287e+00 -2.69008e+00 -2.79566e+00
1.05760e+05 2.64000e+02 -2.87061e+00 -2.72742e+00 -3.01381e+00 -2.74102e+00 -2.68707e+00 -2.79497e+00
1.05920e+05 2.64000e+02 -2.87061e+00 -2.72742e+00 -3.01381e+00 -2.73924e+00 -2.68415e+00 -2.79434e+00
1.06080e+05 2.65000e+02 -2.74175e+00 -2.53255e+00 -2.95094e+00 -2.73752e+00 -2.68133e+00 -2.79371e+00
1.06240e+05 2.65000e+02 -2.74175e+00 -2.53255e+00 -2.95094e+00 -2.73586e+00 -2.67863e+00 -2.79309e+00
1.06400e+05 2.66000e+02 -2.65294e+00 -2.55381e+00 -2.75207e+00 -2.73426e+00 -2.67607e+00 -2.79246e+00
1.06560e+05 2.66000e+02 -2.65294e+00 -2.55381e+00 -2.75207e+00 -2.73272e+00 -2.67365e+00 -2.79180e+00
1.06720e+05 2.66000e+02 -2.65294e+00 -2.55381e+00 -2.75207e+00 -2.73124e+00 -2.67140e+00 -2.79108e+00
1.06880e+05 2.67000e+02 -2.72974e+00 -2.65038e+00 -2.80910e+00 -2.72981e+00 -2.66931e+00 -2.79030e+00
1.07040e+05 2.67000e+02 -2.72974e+00 -2.65038e+00 -2.80910e+00 -2.72842e+00 -2.66738e+00 -2.78946e+00
1.07200e+05 2.68000e+02 -2.60597e+00 -2.59642e+00 -2.61552e+00 -2.72707e+00 -2.66563e+00 -2.78851e+00
1.07360e+05 2.68000e+02 -2.60597e+00 -2.59642e+00 -2.61552e+00 -2.72576e+00 -2.66405e+00 -2.78746e+00
1.07520e+05 2.68000e+02 -2.60597e+00 -2.59642e+00 -2.61552e+00 -2.72446e+00 -2.66263e+00 -2.78630e+00
1.07680e+05 2.69000e+02 -2.70629e+00 -2.44745e+00 -2.96513e+00 -2.72319e+00 -2.66138e+00 -2.78501e+00
1.07840e+05 2.69000e+02 -2.70629e+00 -2.44745e+00 -2.96513e+00 -2.72193e+00 -2.66028e+00 -2.78358e+00
1.08000e+05 2.70000e+02 -2.51733e+00 -2.36707e+00 -2.66759e+00 -2.72067e+00 -2.65932e+00 -2.78201e+00
1.08160e+05 2.70000e+02 -2.51733e+00 -2.36707e+00 -2.66759e+00 -2.71940e+00 -2.65850e+00 -2.78030e+00
1.08320e+05 2.70000e+02 -2.51733e+00 -2.36707e+00 -2.66759e+00 -2.71812e+00 -2.65781e+00 -2.77844e+00
1.08480e+05 2.71000e+02 -2.79849e+00 -2.53759e+00 -3.05938e+00 -2.71682e+00 -2.65721e+00 -2.77643e+00
1.08640e+05 2.71000e+02 -2.79849e+00 -2.53759e+00 -3.05938e+00 -2.71550e+00 -2.65672e+00 -2.77427e+00
1.08800e+05 2.72000e+02 -2.45392e+00 -2.33859e+00 -2.56926e+00 -2.71415e+00 -2.65632e+00 -2.77197e+00
1.08960e+05 2.72000e+02 -2.45392e+00 -2.33859e+00 -2.56926e+00 -2.71276e+00 -2.65599e+00 -2.76954e+00
1.09120e+05 2.72000e+02 -2.45392e+00 -2.33859e+00 -2.56926e+00 -2.71135e+00 -2.65572e+00 -2.76698e+00
1.09280e+05 2.73000e+02 -2.76683e+00 -2.62098e+00 -2.91268e+00 -2.70990e+00 -2.65551e+00 -2.76429e+00
1.09440e+05 2.73000e+02 -2.76683e+00 -2.62098e+00 -2.91268e+00 -2.70842e+00 -2.65533e+00 -2.76151e+00
1.09600e+05 2.74000e+02 -2.72651e+00 -2.55187e+00 -2.90114e+00 -2.70691e+00 -2.65519e+00 -2.75863e+00
1.09760e+05 2.74000e+02 -2.72651e+00 -2.55187e+00 -2.90114e+00 -2.70537e+00 -2.65506e+00 -2.75569e+00
1.09920e+05 2.74000e+02 -2.72651e+00 -2.55187e+00 -2.90114e+00 -2.70381e+00 -2.65495e+00 -2.75268e+00
1.10080e+05 2.75000e+02 -2.77484e+00 -2.50356e+00 -3.04611e+00 -2.70224e+00 -2.65483e+00 -2.74964e+00
1.10240e+05 2.75000e+02 -2.77484e+00 -2.50356e+00 -3.04611e+00 -2.70064e+00 -2.65470e+00 -2.74659e+00
1.10400e+05 2.76000e+02 -2.66024e+00 -2.48882e+00 -2.83166e+00 -2.69905e+00 -2.65456e+00 -2.74354e+00
1.10560e+05 2.76000e+02 -2.66024e+00 -2.48882e+00 -2.83166e+00 -2.69744e+00 -2.65437e+00 -2.74051e+00
1.10720e+05 2.76000e+02 -2.66024e+00 -2.48882e+00 -2.83166e+00 -2.69585e+00 -2.65416e+00 -2.73753e+00
1.10880e+05 2.77000e+02 -2.34184e+00 -2.09665e+00 -2.58702e+00 -2.69426e+00 -2.65389e+00 -2.73463e+00
1.11040e+05 2.77000e+02 -2.34184e+00 -2.09665e+00 -2.58702e+00 -2.69269e+00 -2.65356e+00 -2.73182e+00
1.11200e+05 2.78000e+02 -2.89367e+00 -2.87955e+00 -2.90778e+00 -2.69114e+00 -2.65317e+00 -2.72910e+00
1.11360e+05 2.78000e+02 -2.89367e+00 -2.87955e+00 -2.90778e+00 -2.68961e+00 -2.65269e+00 -2.72653e+00
1.11520e+05 2.78000e+02 -2.89367e+00 -2.87955e+00 -2.90778e+00 -2.68811e+00 -2.65212e+00 -2.72409e+00
1.11680e+05 2.79000e+02 -2.71366e+00 -2.39779e+00 -3.02952e+00 -2.68664e+00 -2.65146e+00 -2.72181e+00
1.11840e+05 2.79000e+02 -2.71366e+00 -2.39779e+00 -3.02952e+00 -2.68520e+00 -2.65069e+00 -2.71971e+00
1.12000e+05 2.80000e+02 -2.74129e+00 -2.51420e+00 -2.96839e+00 -2.68381e+00 -2.64982e+00 -2.71779e+00
1.12160e+05 2.80000e+02 -2.74129e+00 -2.51420e+00 -2.96839e+00 -2.68245e+00 -2.64884e+00 -2.71606e+00
1.12320e+05 2.80000e+02 -2.74129e+00 -2.51420e+00 -2.96839e+00 -2.68115e+00 -2.64775e+00 -2.71454e+00
1.12480e+05 2.81000e+02 -2.63025e+00 -2.44568e+00 -2.81481e+00 -2.67988e+00 -2.64655e+00 -2.71322e+00
1.12640e+05 2.81000e+02 -2.63025e+00 -2.44568e+00 -2.81481e+00 -2.67867e+00 -2.64523e+00 -2.71211e+00
1.12800e+05 2.82000e+02 -2.53527e+00 -2.39810e+00 -2.67243e+00 -2.67751e+00 -2.64380e+00 -2.71121e+00
1.12960e+05 2.82000e+02 -2.53527e+00 -2.39810e+00 -2.67243e+00 -2.67640e+00 -2.64228e+00 -2.71052e+00
1.13120e+05 2.82000e+02 -2.53527e+00 -2.39810e+00 -2.67243e+00 -2.67535e+00 -2.64065e+00 -2.71005e+00
1.13280e+05 2.83000e+02 -2.35042e+00 -2.27077e+00 -2.43007e+00 -2.67434e+00 -2.63892e+00 -2.70976e+00
1.13440e+05 2.83000e+02 -2.35042e+00 -2.27077e+00 -2.43007e+00 -2.67339e+00 -2.63710e+00 -2.70969e+00
1.13600e+05 2.84000e+02 -2.69698e+00 -2.38950e+00 -3.00446e+00 -2.67250e+00 -2.63519e+00 -2.70981e+00
1.13760e+05 2.84000e+02 -2.69698e+00 -2.38950e+00 -3.00446e+00 -2.67166e+00 -2.63321e+00 -2.71012e+00
1.13920e+05 2.84000e+02 -2.69698e+00 -2.38950e+00 -3.00446e+00 -2.67088e+00 -2.63116e+00 -2.71060e+00
1.14080e+05 2.85000e+02 -2.47608e+00 -2.27212e+00 -2.68005e+00 -2.67016e+00 -2.62906e+00 -2.71125e+00
1.14240e+05 2.85000e+02 -2.47608e+00 -2.27212e+00 -2.68005e+00 -2.66948e+00 -2.62690e+00 -2.71207e+00
1.14400e+05 2.86000e+02 -2.59987e+00 -2.44169e+00 -2.75804e+00 -2.66886e+00 -2.62471e+00 -2.71301e+00
1.14560e+05 2.86000e+02 -2.59987e+00 -2.44169e+00 -2.75804e+00 -2.66830e+00 -2.62249e+00 -2.71411e+00
1.14720e+05 2.86000e+02 -2.59987e+00 -2.44169e+00 -2.75804e+00 -2.66778e+00 -2.62026e+00 -2.71531e+00
1.14880e+05 2.87000e+02 -2.68802e+00 -2.43883e+00 -2.93721e+00 -2.66732e+00 -2.61801e+00 -2.71663e+00
1.15040e+05 2.87000e+02 -2.68802e+00 -2.43883e+00 -2.93721e+00 -2.66690e+00 -2.61577e+00 -2.71804e+00
1.15200e+05 2.88000e+02 -2.45529e+00 -2.31183e+00 -2.59875e+00 -2.66654e+00 -2.61355e+00 -2.71953e+00
1.15360e+05 2.88000e+02 -2.45529e+00 -2.31183e+00 -2.59875e+00 -2.66621e+00 -2.61134e+00 -2.72108e+00
1.15520e+05 2.88000e+02 -2.45529e+00 -2.31183e+00 -2.59875e+00 -2.66592e+00 -2.60917e+00 -2.72267e+00
1.15680e+05 2.89000e+02 -2.65969e+00 -2.47326e+00 -2.84611e+00 -2.66566e+00 -2.60703e+00 -2.72429e+00
1.15840e+05 2.89000e+02 -2.65969e+00 -2.47326e+00 -2.84611e+00 -2.66543e+00 -2.60495e+00 -2.72592e+00
1.16000e+05 2.90000e+02 -2.42378e+00 -2.19553e+00 -2.65202e+00 -2.66522e+00 -2.60292e+00 -2.72753e+00
1.16160e+05 2.90000e+02 -2.42378e+00 -2.19553e+00 -2.65202e+00 -2.66503e+00 -2.60094e+00 -2.72912e+00
1.16320e+05 2.90000e+02 -2.42378e+00 -2.19553e+00 -2.65202e+00 -2.66483e+00 -2.59902e+00 -2.73064e+00
1.16480e+05 2.91000e+02 -2.66070e+00 -2.46943e+00 -2.85197e+00 -2.66463e+00 -2.59718e+00 -2.73209e+00
1.16640e+05 2.91000e+02 -2.66070e+00 -2.46943e+00 -2.85197e+00 -2.66442e+00 -2.59541e+00 -2.73343e+00
1.16800e+05 2.92000e+02 -2.51567e+00 -2.27856e+00 -2.75278e+00 -2.66418e+00 -2.59372e+00 -2.73464e+00
1.16960e+05 2.92000e+02 -2.51567e+00 -2.27856e+00 -2.75278e+00 -2.66391e+00 -2.59211e+00 -2.73571e+00
1.17120e+05 2.92000e+02 -2.51567e+00 -2.27856e+00 -2.75278e+00 -2.66359e+00 -2.59059e+00 -2.73660e+00
1.17280e+05 2.93000e+02 -2.41916e+00 -2.24453e+00 -2.59379e+00 -2.66323e+00 -2.58916e+00 -2.73730e+00
1.17440e+05 2.93000e+02 -2.41916e+00 -2.24453e+00 -2.59379e+00 -2.66281e+00 -2.58781e+00 -2.73780e+00
1.17600e+05 2.94000e+02 -2.58008e+00 -2.47870e+00 -2.68147e+00 -2.66231e+00 -2.58656e+00 -2.73806e+00
1.17760e+05 2.94000e+02 -2.58008e+00 -2.47870e+00 -2.68147e+00 -2.66174e+00 -2.58540e+00 -2.73809e+00
1.17920e+05 2.94000e+02 -2.58008e+00 -2.47870e+00 -2.68147e+00 -2.66109e+00 -2.58432e+00 -2.73787e+00
1.18080e+05 2.95000e+02 -2.52816e+00 -2.30080e+00 -2.75552e+00 -2.66036e+00 -2.58333e+00 -2.73738e+00
1.18240e+05 2.95000e+02 -2.52816e+00 -2.30080e+00 -2.75552e+00 -2.65953e+00 -2.58242e+00 -2.73664e+00
1.18400e+05 2.96000e+02 -2.43431e+00 -2.24528e+00 -2.62334e+00 -2.65861e+00 -2.58158e+00 -2.73563e+00
1.18560e+05 2.96000e+02 -2.43431e+00 -2.24528e+00 -2.62334e+00 -2.65759e+00 -2.58082e+00 -2.73436e+00
1.18720e+05 2.96000e+02 -2.43431e+00 -2.24528e+00 -2.62334e+00 -2.65647e+00 -2.58010e+00 -2.73284e+00
1.18880e+05 2.97000e+02 -2.70359e+00 -2.57338e+00 -2.83380e+00 -2.65526e+00 -2.57944e+00 -2.73108e+00
1.19040e+05 2.97000e+02 -2.70359e+00 -2.57338e+00 -2.83380e+00 -2.65395e+00 -2.57882e+00 -2.72907e+00
1.19200e+05 2.98000e+02 -2.61415e+00 -2.45906e+00 -2.76925e+00 -2.65254e+00 -2.57824e+00 -2.72685e+00
1.19360e+05 2.98000e+02 -2.61415e+00 -2.45906e+00 -2.76925e+00 -2.65104e+00 -2.57767e+00 -2.72441e+00
1.19520e+05 2.98000e+02 -2.61415e+00 -2.45906e+00 -2.76925e+00 -2.64944e+00 -2.57711e+00 -2.72177e+00
1.19680e+05 2.99000e+02 -2.41600e+00 -2.26660e+00 -2.56541e+00 -2.64776e+00 -2.57656e+00 -2.71896e+00
1.19840e+05 2.99000e+02 -2.41600e+00 -2.26660e+00 -2.56541e+00 -2.64599e+00 -2.57601e+00 -2.71597e+00
1.20000e+05 3.00000e+02 -2.45907e+00 -2.41930e+00 -2.49884e+00 -2.64414e+00 -2.57543e+00 -2.71285e+00
1.20160e+05 3.00000e+02 -2.45907e+00 -2.41930e+00 -2.49884e+00 -2.64221e+00 -2.57484e+00 -2.70958e+00
1.20320e+05 3.00000e+02 -2.45907e+00 -2.41930e+00 -2.49884e+00 -2.64020e+00 -2.57423e+00 -2.70618e+00
1.20480e+05 3.01000e+02 -2.41684e+00 -2.26065e+00 -2.57303e+00 -2.63812e+00 -2.57357e+00 -2.70267e+00
1.20640e+05 3.01000e+02 -2.41684e+00 -2.26065e+00 -2.57303e+00 -2.63599e+00 -2.57289e+00 -2.69908e+00
1.20800e+05 3.02000e+02 -2.37830e+00 -2.27111e+00 -2.48549e+00 -2.63379e+00 -2.57216e+00 -2.69541e+00
1.20960e+05 3.02000e+02 -2.37830e+00 -2.27111e+00 -2.48549e+00 -2.63152e+00 -2.57139e+00 -2.69166e+00
1.21120e+05 3.02000e+02 -2.37830e+00 -2.27111e+00 -2.48549e+00 -2.62922e+00 -2.57057e+00 -2.68787e+00
1.21280e+05 3.03000e+02 -2.38380e+00 -2.19331e+00 -2.57428e+00 -2.62686e+00 -2.56969e+00 -2.68404e+00
1.21440e+05 3.03000e+02 -2.38380e+00 -2.19331e+00 -2.57428e+00 -2.62447e+00 -2.56876e+00 -2.68018e+00
1.21600e+05 3.04000e+02 -2.58009e+00 -2.53091e+00 -2.62926e+00 -2.62205e+00 -2.56777e+00 -2.67632e+00
1.21760e+05 3.04000e+02 -2.58009e+00 -2.53091e+00 -2.62926e+00 -2.61959e+00 -2.56671e+00 -2.67247e+00
1.21920e+05 3.04000e+02 -2.58009e+00 -2.53091e+00 -2.62926e+00 -2.61711e+00 -2.56559e+00 -2.66863e+00
1.22080e+05 3.05000e+02 -2.58495e+00 -2.46754e+00 -2.70236e+00 -2.61462e+00 -2.56439e+00 -2.66485e+00
1.22240e+05 3.05000e+02 -2.58495e+00 -2.46754e+00 -2.70236e+00 -2.61212e+00 -2.56311e+00 -2.66113e+00
1.22400e+05 3.06000e+02 -2.65278e+00 -2.52599e+00 -2.77956e+00 -2.60961e+00 -2.56174e+00 -2.65748e+00
1.22560e+05 3.06000e+02 -2.65278e+00 -2.52599e+00 -2.77956e+00 -2.60710e+00 -2.56027e+00 -2.65393e+00
1.22720e+05 3.06000e+02 -2.65278e+00 -2.52599e+00 -2.77956e+00 -2.60460e+00 -2.55870e+00 -2.65050e+00
1.22880e+05 3.07000e+02 -2.37796e+00 -2.19134e+00 -2.56457e+00 -2.60209e+00 -2.55701e+00 -2.64718e+00
1.23040e+05 3.07000e+02 -2.37796e+00 -2.19134e+00 -2.56457e+00 -2.59960e+00 -2.55520e+00 -2.64400e+00
1.23200e+05 3.08000e+02 -2.48406e+00 -2.34674e+00 -2.62138e+00 -2.59712e+00 -2.55327e+00 -2.64097e+00
1.23360e+05 3.08000e+02 -2.48406e+00 -2.34674e+00 -2.62138e+00 -2.59465e+00 -2.55122e+00 -2.63807e+00
1.23520e+05 3.08000e+02 -2.48406e+00 -2.34674e+00 -2.62138e+00 -2.59218e+00 -2.54902e+00 -2.63534e+00
1.23680e+05 3.09000e+02 -2.44222e+00 -2.26727e+00 -2.61718e+00 -2.58973e+00 -2.54671e+00 -2.63274e+00
1.23840e+05 3.09000e+02 -2.44222e+00 -2.26727e+00 -2.61718e+00 -2.58728e+00 -2.54427e+00 -2.63029e+00
1.24000e+05 3.10000e+02 -2.77119e+00 -2.70053e+00 -2.84184e+00 -2.58484e+00 -2.54171e+00 -2.62797e+00
1.24160e+05 3.10000e+02 -2.77119e+00 -2.70053e+00 -2.84184e+00 -2.58241e+00 -2.53905e+00 -2.62576e+00
1.24320e+05 3.10000e+02 -2.77119e+00 -2.70053e+00 -2.84184e+00 -2.57997e+00 -2.53629e+00 -2.62365e+00
1.24480e+05 3.11000e+02 -2.59904e+00 -2.37627e+00 -2.82181e+00 -2.57754e+00 -2.53346e+00 -2.62162e+00
1.24640e+05 3.11000e+02 -2.59904e+00 -2.37627e+00 -2.82181e+00 -2.57511e+00 -2.53055e+00 -2.61967e+00
1.24800e+05 3.12000e+02 -2.62498e+00 -2.61722e+00 -2.63274e+00 -2.57268e+00 -2.52761e+00 -2.61776e+00
1.24960e+05 3.12000e+02 -2.62498e+00 -2.61722e+00 -2.63274e+00 -2.57025e+00 -2.52462e+00 -2.61588e+00
1.25120e+05 3.12000e+02 -2.62498e+00 -2.61722e+00 -2.63274e+00 -2.56783e+00 -2.52162e+00 -2.61403e+00
1.25280e+05 3.13000e+02 -2.36379e+00 -2.26298e+00 -2.46460e+00 -2.56541e+00 -2.51864e+00 -2.61218e+00
1.25440e+05 3.13000e+02 -2.36379e+00 -2.26298e+00 -2.46460e+00 -2.56299e+00 -2.51566e+00 -2.61032e+00
1.25600e+05 3.14000e+02 -2.42767e+00 -2.32067e+00 -2.53466e+00 -2.56058e+00 -2.51271e+00 -2.60845e+00
1.25760e+05 3.14000e+02 -2.42767e+00 -2.32067e+00 -2.53466e+00 -2.55819e+00 -2.50982e+00 -2.60656e+00
1.25920e+05 3.14000e+02 -2.42767e+00 -2.32067e+00 -2.53466e+00 -2.55581e+00 -2.50699e+00 -2.60463e+00
1.26080e+05 3.15000e+02 -2.34217e+00 -2.25877e+00 -2.42557e+00 -2.55346e+00 -2.50425e+00 -2.60267e+00
1.26240e+05 3.15000e+02 -2.34217e+00 -2.25877e+00 -2.42557e+00 -2.55113e+00 -2.50159e+00 -2.60068e+00
1.26400e+05 3.16000e+02 -2.47327e+00 -2.30680e+00 -2.63975e+00 -2.54884e+00 -2.49903e+00 -2.59865e+00
1.26560e+05 3.16000e+02 -2.47327e+00 -2.30680e+00 -2.63975e+00 -2.54659e+00 -2.49659e+00 -2.59659e+00
1.26720e+05 3.16000e+02 -2.47327e+00 -2.30680e+00 -2.63975e+00 -2.54439e+00 -2.49428e+00 -2.59450e+00
1.26880e+05 3.17000e+02 -2.49065e+00 -2.35975e+00 -2.62156e+00 -2.54225e+00 -2.49212e+00 -2.59237e+00
1.27040e+05 3.17000e+02 -2.49065e+00 -2.35975e+00 -2.62156e+00 -2.54017e+00 -2.49010e+00 -2.59024e+00
1.27200e+05 3.18000e+02 -2.31495e+00 -2.23861e+00 -2.39129e+00 -2.53816e+00 -2.48823e+00 -2.58809e+00
1.27360e+05 3.18000e+02 -2.31495e+00 -2.23861e+00 -2.39129e+00 -2.53623e+00 -2.48653e+00 -2.58593e+00
1.27520e+05 3.18000e+02 -2.31495e+00 -2.23861e+00 -2.39129e+00 -2.53439e+00 -2.48499e+00 -2.58379e+00
1.27680e+05 3.19000e+02 -2.58640e+00 -2.46644e+00 -2.70635e+00 -2.53264e+00 -2.48363e+00 -2.58165e+00
1.27840e+05 3.19000e+02 -2.58640e+00 -2.46644e+00 -2.70635e+00 -2.53099e+00 -2.48246e+00 -2.57952e+00
1.28000e+05 3.20000e+02 -2.41303e+00 -2.26282e+00 -2.56323e+00 -2.52943e+00 -2.48145e+00 -2.57742e+00
1.28160e+05 3.20000e+02 -2.41303e+00 -2.26282e+00 -2.56323e+00 -2.52799e+00 -2.48062e+00 -2.57536e+00
1.28320e+05 3.20000e+02 -2.41303e+00 -2.26282e+00 -2.56323e+00 -2.52664e+00 -2.47996e+00 -2.57332e+00
1.28480e+05 3.21000e+02 -2.65744e+00 -2.44591e+00 -2.86896e+00 -2.52541e+00 -2.47948e+00 -2.57134e+00
1.28640e+05 3.21000e+02 -2.65744e+00 -2.44591e+00 -2.86896e+00 -2.52427e+00 -2.47914e+00 -2.56940e+00
1.28800e+05 3.22000e+02 -2.50890e+00 -2.29650e+00 -2.72130e+00 -2.52324e+00 -2.47896e+00 -2.56752e+00
1.28960e+05 3.22000e+02 -2.50890e+00 -2.29650e+00 -2.72130e+00 -2.52229e+00 -2.47890e+00 -2.56569e+00
1.29120e+05 3.22000e+02 -2.50890e+00 -2.29650e+00 -2.72130e+00 -2.52144e+00 -2.47896e+00 -2.56392e+00
1.29280e+05 3.23000e+02 -2.45658e+00 -2.35698e+00 -2.55618e+00 -2.52066e+00 -2.47910e+00 -2.56221e+00
1.29440e+05 3.23000e+02 -2.45658e+00 -2.35698e+00 -2.55618e+00 -2.51995e+00 -2.47933e+00 -2.56057e+00
1.29600e+05 3.24000e+02 -2.38805e+00 -2.31094e+00 -2.46516e+00 -2.51930e+00 -2.47961e+00 -2.55899e+00
1.29760e+05 3.24000e+02 -2.38805e+00 -2.31094e+00 -2.46516e+00 -2.51870e+00 -2.47991e+00 -2.55749e+00
1.29920e+05 3.24000e+02 -2.38805e+00 -2.31094e+00 -2.46516e+00 -2.51813e+00 -2.48021e+00 -2.55606e+00
1.30080e+05 3.25000e+02 -2.44656e+00 -2.08855e+00 -2.80457e+00 -2.51759e+00 -2.48047e+00 -2.55471e+00
1.30240e+05 3.25000e+02 -2.44656e+00 -2.08855e+00 -2.80457e+00 -2.51707e+00 -2.48069e+00 -2.55346e+00
1.30400e+05 3.26000e+02 -2.51318e+00 -2.44039e+00 -2.58596e+00 -2.51655e+00 -2.48082e+00 -2.55229e+00
1.30560e+05 3.26000e+02 -2.51318e+00 -2.44039e+00 -2.58596e+00 -2.51603e+00 -2.48084e+00 -2.55123e+00
1.30720e+05 3.26000e+02 -2.51318e+00 -2.44039e+00 -2.58596e+00 -2.51550e+00 -2.48074e+00 -2.55027e+00
1.30880e+05 3.27000e+02 -2.58057e+00 -2.29559e+00 -2.86555e+00 -2.51495e+00 -2.48048e+00 -2.54942e+00
1.31040e+05 3.27000e+02 -2.58057e+00 -2.29559e+00 -2.86555e+00 -2.51437e+00 -2.48006e+00 -2.54869e+00
1.31200e+05 3.28000e+02 -2.59339e+00 -2.53078e+00 -2.65600e+00 -2.51376e+00 -2.47946e+00 -2.54807e+00
1.31360e+05 3.28000e+02 -2.59339e+00 -2.53078e+00 -2.65600e+00 -2.51312e+00 -2.47867e+00 -2.54758e+00
1.31520e+05 3.28000e+02 -2.59339e+00 -2.53078e+00 -2.65600e+00 -2.51245e+00 -2.47770e+00 -2.54720e+00
1.31680e+05 3.29000e+02 -2.59895e+00 -2.52504e+00 -2.67286e+00 -2.51173e+00 -2.47654e+00 -2.54692e+00
1.31840e+05 3.29000e+02 -2.59895e+00 -2.52504e+00 -2.67286e+00 -2.51099e+00 -2.47521e+00 -2.54676e+00
1.32000e+05 3.30000e+02 -2.56026e+00 -2.36300e+00 -2.75751e+00 -2.51020e+00 -2.47372e+00 -2.54668e+00
1.32160e+05 3.30000e+02 -2.56026e+00 -2.36300e+00 -2.75751e+00 -2.50939e+00 -2.47208e+00 -2.54670e+00
1.32320e+05 3.30000e+02 -2.56026e+00 -2.36300e+00 -2.75751e+00 -2.50854e+00 -2.47029e+00 -2.54679e+00
1.32480e+05 3.31000e+02 -2.35699e+00 -2.25272e+00 -2.46126e+00 -2.50767e+00 -2.46839e+00 -2.54695e+00
1.32640e+05 3.31000e+02 -2.35699e+00 -2.25272e+00 -2.46126e+00 -2.50677e+00 -2.46638e+00 -2.54717e+00
1.32800e+05 3.32000e+02 -2.47776e+00 -2.19075e+00 -2.76477e+00 -2.50586e+00 -2.46427e+00 -2.54745e+00
1.32960e+05 3.32000e+02 -2.47776e+00 -2.19075e+00 -2.76477e+00 -2.50493e+00 -2.46210e+00 -2.54776e+00
1.33120e+05 3.32000e+02 -2.47776e+00 -2.19075e+00 -2.76477e+00 -2.50399e+00 -2.45987e+00 -2.54812e+00
1.33280e+05 3.33000e+02 -2.66192e+00 -2.48959e+00 -2.83425e+00 -2.50305e+00 -2.45758e+00 -2.54852e+00
1.33440e+05 3.33000e+02 -2.66192e+00 -2.48959e+00 -2.83425e+00 -2.50211e+00 -2.45526e+00 -2.54896e+00
1.33600e+05 3.34000e+02 -2.15019e+00 -2.10285e+00 -2.19753e+00 -2.50118e+00 -2.45292e+00 -2.54944e+00
1.33760e+05 3.34000e+02 -2.15019e+00 -2.10285e+00 -2.19753e+00 -2.50026e+00 -2.45057e+00 -2.54995e+00
1.33920e+05 3.34000e+02 -2.15019e+00 -2.10285e+00 -2.19753e+00 -2.49936e+00 -2.44822e+00 -2.55051e+00
1.34080e+05 3.35000e+02 -2.34317e+00 -2.21162e+00 -2.47472e+00 -2.49849e+00 -2.44587e+00 -2.55111e+00
1.34240e+05 3.35000e+02 -2.34317e+00 -2.21162e+00 -2.47472e+00 -2.49765e+00 -2.44355e+00 -2.55176e+00
1.34400e+05 3.36000e+02 -2.43104e+00 -2.19452e+00 -2.66755e+00 -2.49686e+00 -2.44125e+00 -2.55246e+00
1.34560e+05 3.36000e+02 -2.43104e+00 -2.19452e+00 -2.66755e+00 -2.49610e+00 -2.43899e+00 -2.55321e+00
1.34720e+05 3.36000e+02 -2.43104e+00 -2.19452e+00 -2.66755e+00 -2.49540e+00 -2.43679e+00 -2.55402e+00
1.34880e+05 3.37000e+02 -2.38832e+00 -2.21970e+00 -2.55693e+00 -2.49476e+00 -2.43465e+00 -2.55488e+00
1.35040e+05 3.37000e+02 -2.38832e+00 -2.21970e+00 -2.55693e+00 -2.49418e+00 -2.43257e+00 -2.55580e+00
1.35200e+05 3.38000e+02 -2.53966e+00 -2.30593e+00 -2.77339e+00 -2.49367e+00 -2.43057e+00 -2.55677e+00
1.35360e+05 3.38000e+02 -2.53966e+00 -2.30593e+00 -2.77339e+00 -2.49322e+00 -2.42865e+00 -2.55779e+00
1.35520e+05 3.38000e+02 -2.53966e+00 -2.30593e+00 -2.77339e+00 -2.49284e+00 -2.42682e+00 -2.55887e+00
1.35680e+05 3.39000e+02 -2.49155e+00 -2.27933e+00 -2.70378e+00 -2.49254e+00 -2.42509e+00 -2.55999e+00
1.35840e+05 3.39000e+02 -2.49155e+00 -2.27933e+00 -2.70378e+00 -2.49230e+00 -2.42344e+00 -2.56116e+00
1.36000e+05 3.40000e+02 -2.27332e+00 -2.12866e+00 -2.41798e+00 -2.49213e+00 -2.42190e+00 -2.56237e+00
1.36160e+05 3.40000e+02 -2.27332e+00 -2.12866e+00 -2.41798e+00 -2.49203e+00 -2.42045e+00 -2.56360e+00
1.36320e+05 3.40000e+02 -2.27332e+00 -2.12866e+00 -2.41798e+00 -2.49198e+00 -2.41910e+00 -2.56485e+00
1.36480e+05 3.41000e+02 -2.20217e+00 -2.04640e+00 -2.35794e+00 -2.49198e+00 -2.41784e+00 -2.56612e+00
1.36640e+05 3.41000e+02 -2.20217e+00 -2.04640e+00 -2.35794e+00 -2.49202e+00 -2.41667e+00 -2.56738e+00
1.36800e+05 3.42000e+02 -2.49038e+00 -2.30244e+00 -2.67832e+00 -2.49210e+00 -2.41557e+00 -2.56863e+00
1.36960e+05 3.42000e+02 -2.49038e+00 -2.30244e+00 -2.67832e+00 -2.49220e+00 -2.41453e+00 -2.56986e+00
1.37120e+05 3.42000e+02 -2.49038e+00 -2.30244e+00 -2.67832e+00 -2.49231e+00 -2.41357e+00 -2.57105e+00
1.37280e+05 3.43000e+02 -2.26671e+00 -2.03847e+00 -2.49495e+00 -2.49242e+00 -2.41264e+00 -2.57219e+00
1.37440e+05 3.43000e+02 -2.26671e+00 -2.03847e+00 -2.49495e+00 -2.49251e+00 -2.41175e+00 -2.57327e+00
1.37600e+05 3.44000e+02 -2.44664e+00 -2.26287e+00 -2.63041e+00 -2.49259e+00 -2.41089e+00 -2.57429e+00
1.37760e+05 3.44000e+02 -2.44664e+00 -2.26287e+00 -2.63041e+00 -2.49263e+00 -2.41004e+00 -2.57522e+00
1.37920e+05 3.44000e+02 -2.44664e+00 -2.26287e+00 -2.63041e+00 -2.49262e+00 -2.40918e+00 -2.57607e+00
1.38080e+05 3.45000e+02 -2.41085e+00 -2.15813e+00 -2.66356e+00 -2.49256e+00 -2.40830e+00 -2.57682e+00
1.38240e+05 3.45000e+02 -2.41085e+00 -2.15813e+00 -2.66356e+00 -2.49243e+00 -2.40738e+00 -2.57748e+00
1.38400e+05 3.46000e+02 -2.42965e+00 -2.19721e+00 -2.66209e+00 -2.49223e+00 -2.40643e+00 -2.57802e+00
1.38560e+05 3.46000e+02 -2.42965e+00 -2.19721e+00 -2.66209e+00 -2.49193e+00 -2.40541e+00 -2.57846e+00
1.38720e+05 3.46000e+02 -2.42965e+00 -2.19721e+00 -2.66209e+00 -2.49156e+00 -2.40433e+00 -2.57879e+00
1.38880e+05 3.47000e+02 -2.40717e+00 -2.25658e+00 -2.55776e+00 -2.49108e+00 -2.40316e+00 -2.57901e+00
1.39040e+05 3.47000e+02 -2.40717e+00 -2.25658e+00 -2.55776e+00 -2.49050e+00 -2.40189e+00 -2.57911e+00
1.39200e+05 3.48000e+02 -2.33765e+00 -2.20460e+00 -2.47069e+00 -2.48981e+00 -2.40051e+00 -2.57911e+00
1.39360e+05 3.48000e+02 -2.33765e+00 -2.20460e+00 -2.47069e+00 -2.48901e+00 -2.39903e+00 -2.57899e+00
1.39520e+05 3.48000e+02 -2.33765e+00 -2.20460e+00 -2.47069e+00 -2.48810e+00 -2.39743e+00 -2.57877e+00
1.39680e+05 3.49000e+02 -2.48553e+00 -2.44275e+00 -2.52831e+00 -2.48707e+00 -2.39571e+00 -2.57844e+00
1.39840e+05 3.49000e+02 -2.48553e+00 -2.44275e+00 -2.52831e+00 -2.48592e+00 -2.39385e+00 -2.57799e+00
1.40000e+05 3.50000e+02 -2.07847e+00 -1.88327e+00 -2.27368e+00 -2.48466e+00 -2.39186e+00 -2.57745e+00
1.40160e+05 3.50000e+02 -2.07847e+00 -1.88327e+00 -2.27368e+00 -2.48328e+00 -2.38974e+00 -2.57681e+00
1.40320e+05 3.50000e+02 -2.07847e+00 -1.88327e+00 -2.27368e+00 -2.48178e+00 -2.38748e+00 -2.57608e+00
1.40480e+05 3.51000e+02 -2.26603e+00 -2.13680e+00 -2.39527e+00 -2.48017e+00 -2.38508e+00 -2.57525e+00
1.40640e+05 3.51000e+02 -2.26603e+00 -2.13680e+00 -2.39527e+00 -2.47845e+00 -2.38256e+00 -2.57433e+00
1.40800e+05 3.52000e+02 -2.32814e+00 -2.26877e+00 -2.38751e+00 -2.47663e+00 -2.37990e+00 -2.57335e+00
1.40960e+05 3.52000e+02 -2.32814e+00 -2.26877e+00 -2.38751e+00 -2.47471e+00 -2.37712e+00 -2.57229e+00
1.41120e+05 3.52000e+02 -2.32814e+00 -2.26877e+00 -2.38751e+00 -2.47269e+00 -2.37421e+00 -2.57117e+00
1.41280e+05 3.53000e+02 -2.55974e+00 -2.50305e+00 -2.61644e+00 -2.47059e+00 -2.37120e+00 -2.56999e+00
1.41440e+05 3.53000e+02 -2.55974e+00 -2.50305e+00 -2.61644e+00 -2.46842e+00 -2.36808e+00 -2.56876e+00
1.41600e+05 3.54000e+02 -2.36834e+00 -2.28145e+00 -2.45524e+00 -2.46618e+00 -2.36486e+00 -2.56750e+00
1.41760e+05 3.54000e+02 -2.36834e+00 -2.28145e+00 -2.45524e+00 -2.46388e+00 -2.36157e+00 -2.56620e+00
1.41920e+05 3.54000e+02 -2.36834e+00 -2.28145e+00 -2.45524e+00 -2.46153e+00 -2.35819e+00 -2.56487e+00
1.42080e+05 3.55000e+02 -2.32121e+00 -1.97940e+00 -2.66303e+00 -2.45914e+00 -2.35475e+00 -2.56353e+00
1.42240e+05 3.55000e+02 -2.32121e+00 -1.97940e+00 -2.66303e+00 -2.45671e+00 -2.35125e+00 -2.56217e+00
1.42400e+05 3.56000e+02 -2.41852e+00 -2.16916e+00 -2.66788e+00 -2.45425e+00 -2.34772e+00 -2.56079e+00
1.42560e+05 3.56000e+02 -2.41852e+00 -2.16916e+00 -2.66788e+00 -2.45178e+00 -2.34416e+00 -2.55940e+00
1.42720e+05 3.56000e+02 -2.41852e+00 -2.16916e+00 -2.66788e+00 -2.44929e+00 -2.34059e+00 -2.55799e+00
1.42880e+05 3.57000e+02 -2.40444e+00 -2.38109e+00 -2.42779e+00 -2.44680e+00 -2.33701e+00 -2.55658e+00
1.43040e+05 3.57000e+02 -2.40444e+00 -2.38109e+00 -2.42779e+00 -2.44430e+00 -2.33344e+00 -2.55516e+00
1.43200e+05 3.58000e+02 -2.33293e+00 -2.20653e+00 -2.45934e+00 -2.44180e+00 -2.32989e+00 -2.55371e+00
1.43360e+05 3.58000e+02 -2.33293e+00 -2.20653e+00 -2.45934e+00 -2.43931e+00 -2.32638e+00 -2.55223e+00
1.43520e+05 3.58000e+02 -2.33293e+00 -2.20653e+00 -2.45934e+00 -2.43682e+00 -2.32291e+00 -2.55073e+00
1.43680e+05 3.59000e+02 -2.45737e+00 -2.33728e+00 -2.57746e+00 -2.43434e+00 -2.31950e+00 -2.54919e+00
1.43840e+05 3.59000e+02 -2.45737e+00 -2.33728e+00 -2.57746e+00 -2.43188e+00 -2.31615e+00 -2.54761e+00
1.44000e+05 3.60000e+02 -2.26367e+00 -2.06889e+00 -2.45845e+00 -2.42943e+00 -2.31288e+00 -2.54598e+00
1.44160e+05 3.60000e+02 -2.26367e+00 -2.06889e+00 -2.45845e+00 -2.42699e+00 -2.30969e+00 -2.54430e+00
1.44320e+05 3.60000e+02 -2.26367e+00 -2.06889e+00 -2.45845e+00 -2.42458e+00 -2.30660e+00 -2.54256e+00
1.44480e+05 3.61000e+02 -2.48021e+00 -2.34082e+00 -2.61960e+00 -2.42218e+00 -2.30361e+00 -2.54075e+00
1.44640e+05 3.61000e+02 -2.48021e+00 -2.34082e+00 -2.61960e+00 -2.41981e+00 -2.30073e+00 -2.53889e+00
1.44800e+05 3.62000e+02 -2.25160e+00 -2.20411e+00 -2.29909e+00 -2.41746e+00 -2.29796e+00 -2.53696e+00
1.44960e+05 3.62000e+02 -2.25160e+00 -2.20411e+00 -2.29909e+00 -2.41515e+00 -2.29531e+00 -2.53498e+00
1.45120e+05 3.62000e+02 -2.25160e+00 -2.20411e+00 -2.29909e+00 -2.41286e+00 -2.29279e+00 -2.53294e+00
1.45280e+05 3.63000e+02 -2.31214e+00 -2.16670e+00 -2.45759e+00 -2.41062e+00 -2.29038e+00 -2.53085e+00
1.45440e+05 3.63000e+02 -2.31214e+00 -2.16670e+00 -2.45759e+00 -2.40841e+00 -2.28811e+00 -2.52871e+00
1.45600e+05 3.64000e+02 -2.25701e+00 -2.23333e+00 -2.28069e+00 -2.40625e+00 -2.28596e+00 -2.52654e+00
1.45760e+05 3.64000e+02 -2.25701e+00 -2.23333e+00 -2.28069e+00 -2.40414e+00 -2.28394e+00 -2.52433e+00
1.45920e+05 3.64000e+02 -2.25701e+00 -2.23333e+00 -2.28069e+00 -2.40208e+00 -2.28205e+00 -2.52211e+00
1.46080e+05 3.65000e+02 -2.29136e+00 -2.14717e+00 -2.43555e+00 -2.40008e+00 -2.28029e+00 -2.51987e+00
1.46240e+05 3.65000e+02 -2.29136e+00 -2.14717e+00 -2.43555e+00 -2.39815e+00 -2.27865e+00 -2.51764e+00
1.46400e+05 3.66000e+02 -2.54401e+00 -2.41017e+00 -2.67785e+00 -2.39627e+00 -2.27713e+00 -2.51542e+00
1.46560e+05 3.66000e+02 -2.54401e+00 -2.41017e+00 -2.67785e+00 -2.39447e+00 -2.27574e+00 -2.51321e+00
1.46720e+05 3.66000e+02 -2.54401e+00 -2.41017e+00 -2.67785e+00 -2.39274e+00 -2.27445e+00 -2.51103e+00
1.46880e+05 3.67000e+02 -2.25271e+00 -2.19221e+00 -2.31321e+00 -2.39109e+00 -2.27328e+00 -2.50890e+00
1.47040e+05 3.67000e+02 -2.25271e+00 -2.19221e+00 -2.31321e+00 -2.38951e+00 -2.27221e+00 -2.50681e+00
1.47200e+05 3.68000e+02 -2.35464e+00 -2.16009e+00 -2.54919e+00 -2.38800e+00 -2.27124e+00 -2.50476e+00
1.47360e+05 3.68000e+02 -2.35464e+00 -2.16009e+00 -2.54919e+00 -2.38658e+00 -2.27038e+00 -2.50279e+00
1.47520e+05 3.68000e+02 -2.35464e+00 -2.16009e+00 -2.54919e+00 -2.38524e+00 -2.26959e+00 -2.50088e+00
1.47680e+05 3.69000e+02 -2.36758e+00 -2.27862e+00 -2.45653e+00 -2.38397e+00 -2.26889e+00 -2.49905e+00
1.47840e+05 3.69000e+02 -2.36758e+00 -2.27862e+00 -2.45653e+00 -2.38277e+00 -2.26826e+00 -2.49728e+00
1.48000e+05 3.70000e+02 -2.27593e+00 -2.13873e+00 -2.41313e+00 -2.38164e+00 -2.26771e+00 -2.49558e+00
1.48160e+05 3.70000e+02 -2.27593e+00 -2.13873e+00 -2.41313e+00 -2.38058e+00 -2.26721e+00 -2.49395e+00
1.48320e+05 3.70000e+02 -2.27593e+00 -2.13873e+00 -2.41313e+00 -2.37958e+00 -2.26677e+00 -2.49240e+00
1.48480e+05 3.71000e+02 -2.44171e+00 -2.34488e+00 -2.53854e+00 -2.37864e+00 -2.26637e+00 -2.49091e+00
1.48640e+05 3.71000e+02 -2.44171e+00 -2.34488e+00 -2.53854e+00 -2.37775e+00 -2.26601e+00 -2.48948e+00
1.48800e+05 3.72000e+02 -2.38873e+00 -2.34952e+00 -2.42795e+00 -2.37690e+00 -2.26569e+00 -2.48811e+00
1.48960e+05 3.72000e+02 -2.38873e+00 -2.34952e+00 -2.42795e+00 -2.37610e+00 -2.26541e+00 -2.48678e+00
1.49120e+05 3.72000e+02 -2.38873e+00 -2.34952e+00 -2.42795e+00 -2.37532e+00 -2.26515e+00 -2.48549e+00
1.49280e+05 3.73000e+02 -2.35582e+00 -2.20063e+00 -2.51101e+00 -2.37458e+00 -2.26492e+00 -2.48424e+00
1.49440e+05 3.73000e+02 -2.35582e+00 -2.20063e+00 -2.51101e+00 -2.37386e+00 -2.26472e+00 -2.48301e+00
1.49600e+05 3.74000e+02 -2.32834e+00 -2.19085e+00 -2.46583e+00 -2.37316e+00 -2.26452e+00 -2.48180e+00
1.49760e+05 3.74000e+02 -2.32834e+00 -2.19085e+00 -2.46583e+00 -2.37247e+00 -2.26436e+00 -2.48059e+00
1.49920e+05 3.74000e+02 -2.32834e+00 -2.19085e+00 -2.46583e+00 -2.37180e+00 -2.26422e+00 -2.47937e+00
1.50080e+05 3.75000e+02 -2.52574e+00 -2.22731e+00 -2.82416e+00 -2.37113e+00 -2.26410e+00 -2.47815e+00
1.50240e+05 3.75000e+02 -2.52574e+00 -2.22731e+00 -2.82416e+00 -2.37046e+00 -2.26402e+00 -2.47691e+00
1.50400e+05 3.76000e+02 -2.16477e+00 -2.09288e+00 -2.23666e+00 -2.36980e+00 -2.26395e+00 -2.47564e+00
1.50560e+05 3.76000e+02 -2.16477e+00 -2.09288e+00 -2.23666e+00 -2.36913e+00 -2.26393e+00 -2.47433e+00
1.50720e+05 3.76000e+02 -2.16477e+00 -2.09288e+00 -2.23666e+00 -2.36847e+00 -2.26393e+00 -2.47300e+00
1.50880e+05 3.77000e+02 -2.33657e+00 -2.29367e+00 -2.37947e+00 -2.36780e+00 -2.26397e+00 -2.47162e+00
1.51040e+05 3.77000e+02 -2.33657e+00 -2.29367e+00 -2.37947e+00 -2.36713e+00 -2.26406e+00 -2.47020e+00
1.51200e+05 3.78000e+02 -2.41003e+00 -2.26695e+00 -2.55311e+00 -2.36646e+00 -2.26419e+00 -2.46872e+00
1.51360e+05 3.78000e+02 -2.41003e+00 -2.26695e+00 -2.55311e+00 -2.36579e+00 -2.26437e+00 -2.46721e+00
1.51520e+05 3.78000e+02 -2.41003e+00 -2.26695e+00 -2.55311e+00 -2.36512e+00 -2.26459e+00 -2.46565e+00
1.51680e+05 3.79000e+02 -2.23847e+00 -2.18339e+00 -2.29355e+00 -2.36446e+00 -2.26487e+00 -2.46404e+00
1.51840e+05 3.79000e+02 -2.23847e+00 -2.18339e+00 -2.29355e+00 -2.36380e+00 -2.26520e+00 -2.46239e+00
1.52000e+05 3.80000e+02 -2.42145e+00 -2.31728e+00 -2.52563e+00 -2.36315e+00 -2.26558e+00 -2.46072e+00
1.52160e+05 3.80000e+02 -2.42145e+00 -2.31728e+00 -2.52563e+00 -2.36251e+00 -2.26602e+00 -2.45901e+00
1.52320e+05 3.80000e+02 -2.42145e+00 -2.31728e+00 -2.52563e+00 -2.36190e+00 -2.26651e+00 -2.45729e+00
1.52480e+05 3.81000e+02 -2.09300e+00 -2.01242e+00 -2.17357e+00 -2.36130e+00 -2.26705e+00 -2.45555e+00
1.52640e+05 3.81000e+02 -2.09300e+00 -2.01242e+00 -2.17357e+00 -2.36072e+00 -2.26762e+00 -2.45382e+00
1.52800e+05 3.82000e+02 -2.33358e+00 -2.26471e+00 -2.40245e+00 -2.36016e+00 -2.26825e+00 -2.45208e+00
1.52960e+05 3.82000e+02 -2.33358e+00 -2.26471e+00 -2.40245e+00 -2.35963e+00 -2.26890e+00 -2.45036e+00
1.53120e+05 3.82000e+02 -2.33358e+00 -2.26471e+00 -2.40245e+00 -2.35914e+00 -2.26959e+00 -2.44868e+00
1.53280e+05 3.83000e+02 -2.16367e+00 -2.01719e+00 -2.31014e+00 -2.35867e+00 -2.27031e+00 -2.44703e+00
1.53440e+05 3.83000e+02 -2.16367e+00 -2.01719e+00 -2.31014e+00 -2.35823e+00 -2.27104e+00 -2.44542e+00
1.53600e+05 3.84000e+02 -2.17067e+00 -2.09888e+00 -2.24245e+00 -2.35782e+00 -2.27178e+00 -2.44386e+00
1.53760e+05 3.84000e+02 -2.17067e+00 -2.09888e+00 -2.24245e+00 -2.35745e+00 -2.27253e+00 -2.44237e+00
1.53920e+05 3.84000e+02 -2.17067e+00 -2.09888e+00 -2.24245e+00 -2.35710e+00 -2.27327e+00 -2.44094e+00
1.54080e+05 3.85000e+02 -2.46539e+00 -2.22720e+00 -2.70357e+00 -2.35679e+00 -2.27400e+00 -2.43957e+00
1.54240e+05 3.85000e+02 -2.46539e+00 -2.22720e+00 -2.70357e+00 -2.35650e+00 -2.27472e+00 -2.43828e+00
1.54400e+05 3.86000e+02 -2.42825e+00 -2.05636e+00 -2.80014e+00 -2.35623e+00 -2.27541e+00 -2.43706e+00
1.54560e+05 3.86000e+02 -2.42825e+00 -2.05636e+00 -2.80014e+00 -2.35598e+00 -2.27607e+00 -2.43590e+00
1.54720e+05 3.86000e+02 -2.42825e+00 -2.05636e+00 -2.80014e+00 -2.35575e+00 -2.27669e+00 -2.43481e+00
1.54880e+05 3.87000e+02 -2.18050e+00 -2.02234e+00 -2.33865e+00 -2.35554e+00 -2.27728e+00 -2.43379e+00
1.55040e+05 3.87000e+02 -2.18050e+00 -2.02234e+00 -2.33865e+00 -2.35532e+00 -2.27782e+00 -2.43283e+00
1.55200e+05 3.88000e+02 -2.35031e+00 -2.10279e+00 -2.59783e+00 -2.35511e+00 -2.27831e+00 -2.43191e+00
1.55360e+05 3.88000e+02 -2.35031e+00 -2.10279e+00 -2.59783e+00 -2.35489e+00 -2.27875e+00 -2.43103e+00
1.55520e+05 3.88000e+02 -2.35031e+00 -2.10279e+00 -2.59783e+00 -2.35465e+00 -2.27913e+00 -2.43018e+00
1.55680e+05 3.89000e+02 -2.17796e+00 -2.09542e+00 -2.26050e+00 -2.35440e+00 -2.27945e+00 -2.42934e+00
1.55840e+05 3.89000e+02 -2.17796e+00 -2.09542e+00 -2.26050e+00 -2.35411e+00 -2.27970e+00 -2.42851e+00
1.56000e+05 3.90000e+02 -2.24344e+00 -2.17421e+00 -2.31267e+00 -2.35378e+00 -2.27989e+00 -2.42768e+00
1.56160e+05 3.90000e+02 -2.24344e+00 -2.17421e+00 -2.31267e+00 -2.35341e+00 -2.28000e+00 -2.42683e+00
1.56320e+05 3.90000e+02 -2.24344e+00 -2.17421e+00 -2.31267e+00 -2.35300e+00 -2.28005e+00 -2.42595e+00
1.56480e+05 3.91000e+02 -2.26678e+00 -2.09036e+00 -2.44320e+00 -2.35252e+00 -2.28002e+00 -2.42502e+00
1.56640e+05 3.91000e+02 -2.26678e+00 -2.09036e+00 -2.44320e+00 -2.35198e+00 -2.27990e+00 -2.42405e+00
1.56800e+05 3.92000e+02 -2.31671e+00 -2.04290e+00 -2.59052e+00 -2.35137e+00 -2.27972e+00 -2.42302e+00
1.56960e+05 3.92000e+02 -2.31671e+00 -2.04290e+00 -2.59052e+00 -2.35069e+00 -2.27944e+00 -2.42194e+00
1.57120e+05 3.92000e+02 -2.31671e+00 -2.04290e+00 -2.59052e+00 -2.34995e+00 -2.27909e+00 -2.42081e+00
1.57280e+05 3.93000e+02 -2.34856e+00 -2.22703e+00 -2.47009e+00 -2.34912e+00 -2.27864e+00 -2.41960e+00
1.57440e+05 3.93000e+02 -2.34856e+00 -2.22703e+00 -2.47009e+00 -2.34822e+00 -2.27811e+00 -2.41834e+00
1.57600e+05 3.94000e+02 -2.14758e+00 -2.06788e+00 -2.22727e+00 -2.34725e+00 -2.27748e+00 -2.41703e+00
1.57760e+05 3.94000e+02 -2.14758e+00 -2.06788e+00 -2.22727e+00 -2.34621e+00 -2.27675e+00 -2.41567e+00
1.57920e+05 3.94000e+02 -2.14758e+00 -2.06788e+00 -2.22727e+00 -2.34510e+00 -2.27594e+00 -2.41427e+00
1.58080e+05 3.95000e+02 -2.29620e+00 -2.14958e+00 -2.44282e+00 -2.34392e+00 -2.27502e+00 -2.41283e+00
1.58240e+05 3.95000e+02 -2.29620e+00 -2.14958e+00 -2.44282e+00 -2.34269e+00 -2.27400e+00 -2.41137e+00
1.58400e+05 3.96000e+02 -2.36137e+00 -2.24977e+00 -2.47297e+00 -2.34139e+00 -2.27289e+00 -2.40989e+00
1.58560e+05 3.96000e+02 -2.36137e+00 -2.24977e+00 -2.47297e+00 -2.34004e+00 -2.27167e+00 -2.40841e+00
1.58720e+05 3.96000e+02 -2.36137e+00 -2.24977e+00 -2.47297e+00 -2.33865e+00 -2.27036e+00 -2.40694e+00
1.58880e+05 3.97000e+02 -2.29882e+00 -2.06812e+00 -2.52952e+00 -2.33721e+00 -2.26894e+00 -2.40547e+00
1.59040e+05 3.97000e+02 -2.29882e+00 -2.06812e+00 -2.52952e+00 -2.33573e+00 -2.26744e+00 -2.40402e+00
1.59200e+05 3.98000e+02 -2.34751e+00 -2.12449e+00 -2.57053e+00 -2.33422e+00 -2.26585e+00 -2.40259e+00
1.59360e+05 3.98000e+02 -2.34751e+00 -2.12449e+00 -2.57053e+00 -2.33268e+00 -2.26417e+00 -2.40119e+00
1.59520e+05 3.98000e+02 -2.34751e+00 -2.12449e+00 -2.57053e+00 -2.33112e+00 -2.26241e+00 -2.39983e+00
1.59680e+05 3.99000e+02 -2.14735e+00 -2.10280e+00 -2.19190e+00 -2.32954e+00 -2.26058e+00 -2.39849e+00
1.59840e+05 3.99000e+02 -2.14735e+00 -2.10280e+00 -2.19190e+00 -2.32794e+00 -2.25870e+00 -2.39719e+00
1.60000e+05 4.00000e+02 -2.14920e+00 -2.10514e+00 -2.19326e+00 -2.32634e+00 -2.25676e+00 -2.39592e+00
1.60160e+05 4.00000e+02 -2.14920e+00 -2.10514e+00 -2.19326e+00 -2.32473e+00 -2.25479e+00 -2.39467e+00
1.60320e+05 4.00000e+02 -2.14920e+00 -2.10514e+00 -2.19326e+00 -2.32312e+00 -2.25279e+00 -2.39345e+00
1.60480e+05 4.01000e+02 -2.32384e+00 -2.24955e+00 -2.39812e+00 -2.32151e+00 -2.25078e+00 -2.39225e+00
1.60640e+05 4.01000e+02 -2.32384e+00 -2.24955e+00 -2.39812e+00 -2.31991e+00 -2.24875e+00 -2.39107e+00
1.60800e+05 4.02000e+02 -2.31585e+00 -2.26563e+00 -2.36607e+00 -2.31832e+00 -2.24675e+00 -2.38989e+00
1.60960e+05 4.02000e+02 -2.31585e+00 -2.26563e+00 -2.36607e+00 -2.31674e+00 -2.24476e+00 -2.38873e+00
1.61120e+05 4.02000e+02 -2.31585e+00 -2.26563e+00 -2.36607e+00 -2.31519e+00 -2.24280e+00 -2.38757e+00
1.61280e+05 4.03000e+02 -2.07412e+00 -2.00868e+00 -2.13957e+00 -2.31365e+00 -2.24089e+00 -2.38640e+00
1.61440e+05 4.03000e+02 -2.07412e+00 -2.00868e+00 -2.13957e+00 -2.31214e+00 -2.23904e+00 -2.38523e+00
1.61600e+05 4.04000e+02 -2.25980e+00 -1.89370e+00 -2.62590e+00 -2.31065e+00 -2.23725e+00 -2.38406e+00
1.61760e+05 4.04000e+02 -2.25980e+00 -1.89370e+00 -2.62590e+00 -2.30920e+00 -2.23552e+00 -2.38288e+00
1.61920e+05 4.04000e+02 -2.25980e+00 -1.89370e+00 -2.62590e+00 -2.30778e+00 -2.23386e+00 -2.38169e+00
1.62080e+05 4.05000e+02 -2.33406e+00 -2.14733e+00 -2.52079e+00 -2.30639e+00 -2.23229e+00 -2.38050e+00
1.62240e+05 4.05000e+02 -2.33406e+00 -2.14733e+00 -2.52079e+00 -2.30504e+00 -2.23078e+00 -2.37930e+00
1.62400e+05 4.06000e+02 -2.36874e+00 -2.32554e+00 -2.41193e+00 -2.30374e+00 -2.22936e+00 -2.37811e+00
1.62560e+05 4.06000e+02 -2.36874e+00 -2.32554e+00 -2.41193e+00 -2.30247e+00 -2.22802e+00 -2.37692e+00
1.62720e+05 4.06000e+02 -2.36874e+00 -2.32554e+00 -2.41193e+00 -2.30124e+00 -2.22674e+00 -2.37573e+00
1.62880e+05 4.07000e+02 -2.16123e+00 -1.98880e+00 -2.33366e+00 -2.30004e+00 -2.22554e+00 -2.37455e+00
1.63040e+05 4.07000e+02 -2.16123e+00 -1.98880e+00 -2.33366e+00 -2.29889e+00 -2.22439e+00 -2.37339e+00
1.63200e+05 4.08000e+02 -2.19575e+00 -2.00606e+00 -2.38544e+00 -2.29777e+00 -2.22330e+00 -2.37224e+00
1.63360e+05 4.08000e+02 -2.19575e+00 -2.00606e+00 -2.38544e+00 -2.29669e+00 -2.22226e+00 -2.37112e+00
1.63520e+05 4.08000e+02 -2.19575e+00 -2.00606e+00 -2.38544e+00 -2.29563e+00 -2.22126e+00 -2.37001e+00
1.63680e+05 4.09000e+02 -2.26020e+00 -2.17455e+00 -2.34586e+00 -2.29461e+00 -2.22029e+00 -2.36893e+00
1.63840e+05 4.09000e+02 -2.26020e+00 -2.17455e+00 -2.34586e+00 -2.29361e+00 -2.21934e+00 -2.36788e+00
1.64000e+05 4.10000e+02 -2.06668e+00 -1.96388e+00 -2.16948e+00 -2.29263e+00 -2.21840e+00 -2.36686e+00
1.64160e+05 4.10000e+02 -2.06668e+00 -1.96388e+00 -2.16948e+00 -2.29168e+00 -2.21748e+00 -2.36588e+00
1.64320e+05 4.10000e+02 -2.06668e+00 -1.96388e+00 -2.16948e+00 -2.29073e+00 -2.21654e+00 -2.36492e+00
1.64480e+05 4.11000e+02 -2.27176e+00 -1.97447e+00 -2.56904e+00 -2.28980e+00 -2.21560e+00 -2.36400e+00
1.64640e+05 4.11000e+02 -2.27176e+00 -1.97447e+00 -2.56904e+00 -2.28887e+00 -2.21464e+00 -2.36310e+00
1.64800e+05 4.12000e+02 -2.27527e+00 -2.09041e+00 -2.46014e+00 -2.28796e+00 -2.21366e+00 -2.36225e+00
1.64960e+05 4.12000e+02 -2.27527e+00 -2.09041e+00 -2.46014e+00 -2.28705e+00 -2.21266e+00 -2.36143e+00
1.65120e+05 4.12000e+02 -2.27527e+00 -2.09041e+00 -2.46014e+00 -2.28614e+00 -2.21164e+00 -2.36064e+00
1.65280e+05 4.13000e+02 -2.26097e+00 -2.04968e+00 -2.47226e+00 -2.28523e+00 -2.21058e+00 -2.35988e+00
1.65440e+05 4.13000e+02 -2.26097e+00 -2.04968e+00 -2.47226e+00 -2.28432e+00 -2.20948e+00 -2.35916e+00
1.65600e+05 4.14000e+02 -2.13490e+00 -2.10216e+00 -2.16763e+00 -2.28341e+00 -2.20836e+00 -2.35847e+00
1.65760e+05 4.14000e+02 -2.13490e+00 -2.10216e+00 -2.16763e+00 -2.28250e+00 -2.20721e+00 -2.35780e+00
1.65920e+05 4.14000e+02 -2.13490e+00 -2.10216e+00 -2.16763e+00 -2.28158e+00 -2.20602e+00 -2.35715e+00
1.66080e+05 4.15000e+02 -2.32948e+00 -2.28379e+00 -2.37516e+00 -2.28067e+00 -2.20481e+00 -2.35653e+00
1.66240e+05 4.15000e+02 -2.32948e+00 -2.28379e+00 -2.37516e+00 -2.27974e+00 -2.20356e+00 -2.35592e+00
1.66400e+05 4.16000e+02 -2.40068e+00 -2.28965e+00 -2.51171e+00 -2.27882e+00 -2.20230e+00 -2.35534e+00
1.66560e+05 4.16000e+02 -2.40068e+00 -2.28965e+00 -2.51171e+00 -2.27789e+00 -2.20101e+00 -2.35477e+00
1.66720e+05 4.16000e+02 -2.40068e+00 -2.28965e+00 -2.51171e+00 -2.27695e+00 -2.19969e+00 -2.35421e+00
1.66880e+05 4.17000e+02 -2.37941e+00 -2.20144e+00 -2.55739e+00 -2.27600e+00 -2.19834e+00 -2.35366e+00
1.67040e+05 4.17000e+02 -2.37941e+00 -2.20144e+00 -2.55739e+00 -2.27505e+00 -2.19698e+00 -2.35312e+00
1.67200e+05 4.18000e+02 -2.28900e+00 -2.24862e+00 -2.32938e+00 -2.27409e+00 -2.19559e+00 -2.35259e+00
1.67360e+05 4.18000e+02 -2.28900e+00 -2.24862e+00 -2.32938e+00 -2.27312e+00 -2.19418e+00 -2.35206e+00
1.67520e+05 4.18000e+02 -2.28900e+00 -2.24862e+00 -2.32938e+00 -2.27214e+00 -2.19274e+00 -2.35154e+00
1.67680e+05 4.19000e+02 -2.26467e+00 -2.13795e+00 -2.39139e+00 -2.27115e+00 -2.19128e+00 -2.35103e+00
1.67840e+05 4.19000e+02 -2.26467e+00 -2.13795e+00 -2.39139e+00 -2.27015e+00 -2.18978e+00 -2.35052e+00
1.68000e+05 4.20000e+02 -2.36042e+00 -2.07900e+00 -2.64184e+00 -2.26914e+00 -2.18827e+00 -2.35001e+00
1.68160e+05 4.20000e+02 -2.36042e+00 -2.07900e+00 -2.64184e+00 -2.26812e+00 -2.18672e+00 -2.34951e+00
1.68320e+05 4.20000e+02 -2.36042e+00 -2.07900e+00 -2.64184e+00 -2.26709e+00 -2.18514e+00 -2.34903e+00
1.68480e+05 4.21000e+02 -2.13349e+00 -2.08947e+00 -2.17751e+00 -2.26605e+00 -2.18355e+00 -2.34854e+00
1.68640e+05 4.21000e+02 -2.13349e+00 -2.08947e+00 -2.17751e+00 -2.26500e+00 -2.18193e+00 -2.34808e+00
1.68800e+05 4.22000e+02 -1.91788e+00 -1.77128e+00 -2.06449e+00 -2.26396e+00 -2.18030e+00 -2.34762e+00
1.68960e+05 4.22000e+02 -1.91788e+00 -1.77128e+00 -2.06449e+00 -2.26292e+00 -2.17866e+00 -2.34717e+00
1.69120e+05 4.22000e+02 -1.91788e+00 -1.77128e+00 -2.06449e+00 -2.26188e+00 -2.17702e+00 -2.34675e+00
1.69280e+05 4.23000e+02 -2.22042e+00 -1.99116e+00 -2.44967e+00 -2.26086e+00 -2.17539e+00 -2.34633e+00
1.69440e+05 4.23000e+02 -2.22042e+00 -1.99116e+00 -2.44967e+00 -2.25986e+00 -2.17378e+00 -2.34593e+00
1.69600e+05 4.24000e+02 -2.34790e+00 -2.27485e+00 -2.42095e+00 -2.25888e+00 -2.17220e+00 -2.34555e+00
1.69760e+05 4.24000e+02 -2.34790e+00 -2.27485e+00 -2.42095e+00 -2.25793e+00 -2.17068e+00 -2.34519e+00
1.69920e+05 4.24000e+02 -2.34790e+00 -2.27485e+00 -2.42095e+00 -2.25703e+00 -2.16922e+00 -2.34485e+00
1.70080e+05 4.25000e+02 -2.10226e+00 -1.85887e+00 -2.34565e+00 -2.25618e+00 -2.16783e+00 -2.34453e+00
1.70240e+05 4.25000e+02 -2.10226e+00 -1.85887e+00 -2.34565e+00 -2.25538e+00 -2.16653e+00 -2.34424e+00
1.70400e+05 4.26000e+02 -2.38210e+00 -2.35533e+00 -2.40886e+00 -2.25465e+00 -2.16533e+00 -2.34396e+00
1.70560e+05 4.26000e+02 -2.38210e+00 -2.35533e+00 -2.40886e+00 -2.25398e+00 -2.16425e+00 -2.34371e+00
1.70720e+05 4.26000e+02 -2.38210e+00 -2.35533e+00 -2.40886e+00 -2.25339e+00 -2.16330e+00 -2.34348e+00
1.70880e+05 4.27000e+02 -2.23475e+00 -2.11724e+00 -2.35226e+00 -2.25287e+00 -2.16248e+00 -2.34326e+00
1.71040e+05 4.27000e+02 -2.23475e+00 -2.11724e+00 -2.35226e+00 -2.25243e+00 -2.16180e+00 -2.34306e+00
1.71200e+05 4.28000e+02 -2.12958e+00 -1.91753e+00 -2.34163e+00 -2.25207e+00 -2.16127e+00 -2.34288e+00
1.71360e+05 4.28000e+02 -2.12958e+00 -1.91753e+00 -2.34163e+00 -2.25179e+00 -2.16089e+00 -2.34269e+00
1.71520e+05 4.28000e+02 -2.12958e+00 -1.91753e+00 -2.34163e+00 -2.25159e+00 -2.16065e+00 -2.34253e+00
1.71680e+05 4.29000e+02 -2.17101e+00 -2.04944e+00 -2.29259e+00 -2.25146e+00 -2.16056e+00 -2.34236e+00
1.71840e+05 4.29000e+02 -2.17101e+00 -2.04944e+00 -2.29259e+00 -2.25138e+00 -2.16059e+00 -2.34217e+00
1.72000e+05 4.30000e+02 -2.12711e+00 -2.01269e+00 -2.24152e+00 -2.25137e+00 -2.16075e+00 -2.34200e+00
1.72160e+05 4.30000e+02 -2.12711e+00 -2.01269e+00 -2.24152e+00 -2.25141e+00 -2.16103e+00 -2.34179e+00
1.72320e+05 4.30000e+02 -2.12711e+00 -2.01269e+00 -2.24152e+00 -2.25149e+00 -2.16140e+00 -2.34158e+00
1.72480e+05 4.31000e+02 -2.12070e+00 -2.05365e+00 -2.18775e+00 -2.25159e+00 -2.16186e+00 -2.34133e+00
1.72640e+05 4.31000e+02 -2.12070e+00 -2.05365e+00 -2.18775e+00 -2.25172e+00 -2.16239e+00 -2.34105e+00
1.72800e+05 4.32000e+02 -2.31373e+00 -2.23063e+00 -2.39684e+00 -2.25186e+00 -2.16298e+00 -2.34074e+00
1.72960e+05 4.32000e+02 -2.31373e+00 -2.23063e+00 -2.39684e+00 -2.25199e+00 -2.16360e+00 -2.34038e+00
1.73120e+05 4.32000e+02 -2.31373e+00 -2.23063e+00 -2.39684e+00 -2.25212e+00 -2.16425e+00 -2.33999e+00
1.73280e+05 4.33000e+02 -2.35904e+00 -2.22859e+00 -2.48949e+00 -2.25222e+00 -2.16490e+00 -2.33954e+00
1.73440e+05 4.33000e+02 -2.35904e+00 -2.22859e+00 -2.48949e+00 -2.25230e+00 -2.16556e+00 -2.33905e+00
1.73600e+05 4.34000e+02 -2.14752e+00 -1.91104e+00 -2.38401e+00 -2.25235e+00 -2.16620e+00 -2.33849e+00
1.73760e+05 4.34000e+02 -2.14752e+00 -1.91104e+00 -2.38401e+00 -2.25235e+00 -2.16682e+00 -2.33788e+00
1.73920e+05 4.34000e+02 -2.14752e+00 -1.91104e+00 -2.38401e+00 -2.25231e+00 -2.16740e+00 -2.33722e+00
1.74080e+05 4.35000e+02 -2.11609e+00 -1.94020e+00 -2.29199e+00 -2.25221e+00 -2.16794e+00 -2.33648e+00
1.74240e+05 4.35000e+02 -2.11609e+00 -1.94020e+00 -2.29199e+00 -2.25205e+00 -2.16844e+00 -2.33567e+00
1.74400e+05 4.36000e+02 -2.14116e+00 -2.00362e+00 -2.27869e+00 -2.25184e+00 -2.16889e+00 -2.33479e+00
1.74560e+05 4.36000e+02 -2.14116e+00 -2.00362e+00 -2.27869e+00 -2.25156e+00 -2.16929e+00 -2.33382e+00
1.74720e+05 4.36000e+02 -2.14116e+00 -2.00362e+00 -2.27869e+00 -2.25121e+00 -2.16965e+00 -2.33277e+00
1.74880e+05 4.37000e+02 -2.08396e+00 -1.96181e+00 -2.20611e+00 -2.25080e+00 -2.16996e+00 -2.33164e+00
1.75040e+05 4.37000e+02 -2.08396e+00 -1.96181e+00 -2.20611e+00 -2.25031e+00 -2.17022e+00 -2.33040e+00
1.75200e+05 4.38000e+02 -2.13834e+00 -1.98445e+00 -2.29224e+00 -2.24975e+00 -2.17045e+00 -2.32906e+00
1.75360e+05 4.38000e+02 -2.13834e+00 -1.98445e+00 -2.29224e+00 -2.24914e+00 -2.17064e+00 -2.32763e+00
1.75520e+05 4.38000e+02 -2.13834e+00 -1.98445e+00 -2.29224e+00 -2.24845e+00 -2.17081e+00 -2.32609e+00
1.75680e+05 4.39000e+02 -2.11725e+00 -1.93096e+00 -2.30354e+00 -2.24770e+00 -2.17096e+00 -2.32444e+00
1.75840e+05 4.39000e+02 -2.11725e+00 -1.93096e+00 -2.30354e+00 -2.24689e+00 -2.17110e+00 -2.32267e+00
1.76000e+05 4.40000e+02 -2.18257e+00 -1.89568e+00 -2.46946e+00 -2.24602e+00 -2.17123e+00 -2.32081e+00
1.76160e+05 4.40000e+02 -2.18257e+00 -1.89568e+00 -2.46946e+00 -2.24509e+00 -2.17136e+00 -2.31882e+00
1.76320e+05 4.40000e+02 -2.18257e+00 -1.89568e+00 -2.46946e+00 -2.24412e+00 -2.17150e+00 -2.31674e+00
1.76480e+05 4.41000e+02 -2.18340e+00 -2.05898e+00 -2.30781e+00 -2.24310e+00 -2.17166e+00 -2.31455e+00
1.76640e+05 4.41000e+02 -2.18340e+00 -2.05898e+00 -2.30781e+00 -2.24204e+00 -2.17182e+00 -2.31226e+00
1.76800e+05 4.42000e+02 -2.19316e+00 -2.10290e+00 -2.28343e+00 -2.24094e+00 -2.17202e+00 -2.30987e+00
1.76960e+05 4.42000e+02 -2.19316e+00 -2.10290e+00 -2.28343e+00 -2.23981e+00 -2.17223e+00 -2.30740e+00
1.77120e+05 4.42000e+02 -2.19316e+00 -2.10290e+00 -2.28343e+00 -2.23865e+00 -2.17247e+00 -2.30483e+00
1.77280e+05 4.43000e+02 -2.03175e+00 -1.96168e+00 -2.10181e+00 -2.23746e+00 -2.17273e+00 -2.30220e+00
1.77440e+05 4.43000e+02 -2.03175e+00 -1.96168e+00 -2.10181e+00 -2.23625e+00 -2.17301e+00 -2.29950e+00
1.77600e+05 4.44000e+02 -2.24334e+00 -2.22561e+00 -2.26106e+00 -2.23502e+00 -2.17332e+00 -2.29673e+00
1.77760e+05 4.44000e+02 -2.24334e+00 -2.22561e+00 -2.26106e+00 -2.23377e+00 -2.17363e+00 -2.29390e+00
1.77920e+05 4.44000e+02 -2.24334e+00 -2.22561e+00 -2.26106e+00 -2.23249e+00 -2.17397e+00 -2.29102e+00
1.78080e+05 4.45000e+02 -2.09853e+00 -2.04437e+00 -2.15269e+00 -2.23120e+00 -2.17430e+00 -2.28810e+00
1.78240e+05 4.45000e+02 -2.09853e+00 -2.04437e+00 -2.15269e+00 -2.22989e+00 -2.17463e+00 -2.28514e+00
1.78400e+05 4.46000e+02 -2.27158e+00 -2.05388e+00 -2.48928e+00 -2.22855e+00 -2.17495e+00 -2.28215e+00
1.78560e+05 4.46000e+02 -2.27158e+00 -2.05388e+00 -2.48928e+00 -2.22720e+00 -2.17525e+00 -2.27914e+00
1.78720e+05 4.46000e+02 -2.27158e+00 -2.05388e+00 -2.48928e+00 -2.22582e+00 -2.17552e+00 -2.27612e+00
1.78880e+05 4.47000e+02 -2.07649e+00 -1.90587e+00 -2.24711e+00 -2.22442e+00 -2.17575e+00 -2.27308e+00
1.79040e+05 4.47000e+02 -2.07649e+00 -1.90587e+00 -2.24711e+00 -2.22299e+00 -2.17592e+00 -2.27006e+00
1.79200e+05 4.48000e+02 -2.07119e+00 -1.86189e+00 -2.28049e+00 -2.22154e+00 -2.17603e+00 -2.26705e+00
1.79360e+05 4.48000e+02 -2.07119e+00 -1.86189e+00 -2.28049e+00 -2.22007e+00 -2.17606e+00 -2.26408e+00
1.79520e+05 4.48000e+02 -2.07119e+00 -1.86189e+00 -2.28049e+00 -2.21857e+00 -2.17598e+00 -2.26116e+00
1.79680e+05 4.49000e+02 -2.17206e+00 -1.97996e+00 -2.36416e+00 -2.21705e+00 -2.17579e+00 -2.25831e+00
1.79840e+05 4.49000e+02 -2.17206e+00 -1.97996e+00 -2.36416e+00 -2.21550e+00 -2.17545e+00 -2.25554e+00
1.80000e+05 4.50000e+02 -2.17147e+00 -1.96907e+00 -2.37388e+00 -2.21393e+00 -2.17496e+00 -2.25290e+00
1.80160e+05 4.50000e+02 -2.17147e+00 -1.96907e+00 -2.37388e+00 -2.21234e+00 -2.17429e+00 -2.25039e+00
1.80320e+05 4.50000e+02 -2.17147e+00 -1.96907e+00 -2.37388e+00 -2.21072e+00 -2.17341e+00 -2.24804e+00
1.80480e+05 4.51000e+02 -2.11331e+00 -2.02090e+00 -2.20571e+00 -2.20910e+00 -2.17232e+00 -2.24588e+00
1.80640e+05 4.51000e+02 -2.11331e+00 -2.02090e+00 -2.20571e+00 -2.20745e+00 -2.17098e+00 -2.24392e+00
1.80800e+05 4.52000e+02 -2.20682e+00 -2.15323e+00 -2.26042e+00 -2.20579e+00 -2.16941e+00 -2.24217e+00
1.80960e+05 4.52000e+02 -2.20682e+00 -2.15323e+00 -2.26042e+00 -2.20412e+00 -2.16760e+00 -2.24064e+00
1.81120e+05 4.52000e+02 -2.20682e+00 -2.15323e+00 -2.26042e+00 -2.20245e+00 -2.16556e+00 -2.23934e+00
1.81280e+05 4.53000e+02 -2.42001e+00 -2.27407e+00 -2.56595e+00 -2.20077e+00 -2.16329e+00 -2.23825e+00
1.81440e+05 4.53000e+02 -2.42001e+00 -2.27407e+00 -2.56595e+00 -2.19909e+00 -2.16082e+00 -2.23737e+00
1.81600e+05 4.54000e+02 -2.24770e+00 -2.06964e+00 -2.42575e+00 -2.19742e+00 -2.15817e+00 -2.23667e+00
1.81760e+05 4.54000e+02 -2.24770e+00 -2.06964e+00 -2.42575e+00 -2.19575e+00 -2.15537e+00 -2.23613e+00
1.81920e+05 4.54000e+02 -2.24770e+00 -2.06964e+00 -2.42575e+00 -2.19410e+00 -2.15246e+00 -2.23574e+00
1.82080e+05 4.55000e+02 -2.11155e+00 -1.99650e+00 -2.22660e+00 -2.19246e+00 -2.14946e+00 -2.23546e+00
1.82240e+05 4.55000e+02 -2.11155e+00 -1.99650e+00 -2.22660e+00 -2.19083e+00 -2.14639e+00 -2.23528e+00
1.82400e+05 4.56000e+02 -2.04663e+00 -1.94603e+00 -2.14722e+00 -2.18922e+00 -2.14329e+00 -2.23516e+00
1.82560e+05 4.56000e+02 -2.04663e+00 -1.94603e+00 -2.14722e+00 -2.18764e+00 -2.14017e+00 -2.23510e+00
1.82720e+05 4.56000e+02 -2.04663e+00 -1.94603e+00 -2.14722e+00 -2.18608e+00 -2.13708e+00 -2.23508e+00
1.82880e+05 4.57000e+02 -2.10931e+00 -1.95265e+00 -2.26596e+00 -2.18455e+00 -2.13401e+00 -2.23508e+00
1.83040e+05 4.57000e+02 -2.10931e+00 -1.95265e+00 -2.26596e+00 -2.18304e+00 -2.13099e+00 -2.23509e+00
1.83200e+05 4.58000e+02 -2.12513e+00 -1.84204e+00 -2.40823e+00 -2.18157e+00 -2.12804e+00 -2.23509e+00
1.83360e+05 4.58000e+02 -2.12513e+00 -1.84204e+00 -2.40823e+00 -2.18013e+00 -2.12516e+00 -2.23509e+00
1.83520e+05 4.58000e+02 -2.12513e+00 -1.84204e+00 -2.40823e+00 -2.17873e+00 -2.12238e+00 -2.23508e+00
1.83680e+05 4.59000e+02 -2.25960e+00 -2.07978e+00 -2.43943e+00 -2.17737e+00 -2.11970e+00 -2.23505e+00
1.83840e+05 4.59000e+02 -2.25960e+00 -2.07978e+00 -2.43943e+00 -2.17606e+00 -2.11712e+00 -2.23500e+00
1.84000e+05 4.60000e+02 -2.14466e+00 -2.02746e+00 -2.26186e+00 -2.17481e+00 -2.11467e+00 -2.23494e+00
1.84160e+05 4.60000e+02 -2.14466e+00 -2.02746e+00 -2.26186e+00 -2.17360e+00 -2.11234e+00 -2.23487e+00
1.84320e+05 4.60000e+02 -2.14466e+00 -2.02746e+00 -2.26186e+00 -2.17246e+00 -2.11014e+00 -2.23479e+00
1.84480e+05 4.61000e+02 -2.05294e+00 -1.94727e+00 -2.15862e+00 -2.17139e+00 -2.10808e+00 -2.23470e+00
1.84640e+05 4.61000e+02 -2.05294e+00 -1.94727e+00 -2.15862e+00 -2.17037e+00 -2.10614e+00 -2.23461e+00
1.84800e+05 4.62000e+02 -2.08153e+00 -1.86422e+00 -2.29884e+00 -2.16944e+00 -2.10434e+00 -2.23454e+00
1.84960e+05 4.62000e+02 -2.08153e+00 -1.86422e+00 -2.29884e+00 -2.16858e+00 -2.10268e+00 -2.23448e+00
1.85120e+05 4.62000e+02 -2.08153e+00 -1.86422e+00 -2.29884e+00 -2.16780e+00 -2.10116e+00 -2.23445e+00
1.85280e+05 4.63000e+02 -2.11414e+00 -1.98934e+00 -2.23894e+00 -2.16710e+00 -2.09976e+00 -2.23444e+00
1.85440e+05 4.63000e+02 -2.11414e+00 -1.98934e+00 -2.23894e+00 -2.16648e+00 -2.09848e+00 -2.23447e+00
1.85600e+05 4.64000e+02 -2.13546e+00 -1.97135e+00 -2.29957e+00 -2.16594e+00 -2.09733e+00 -2.23455e+00
1.85760e+05 4.64000e+02 -2.13546e+00 -1.97135e+00 -2.29957e+00 -2.16547e+00 -2.09628e+00 -2.23466e+00
1.85920e+05 4.64000e+02 -2.13546e+00 -1.97135e+00 -2.29957e+00 -2.16508e+00 -2.09533e+00 -2.23484e+00
1.86080e+05 4.65000e+02 -1.89652e+00 -1.79315e+00 -1.99989e+00 -2.16477e+00 -2.09448e+00 -2.23506e+00
1.86240e+05 4.65000e+02 -1.89652e+00 -1.79315e+00 -1.99989e+00 -2.16452e+00 -2.09369e+00 -2.23535e+00
1.86400e+05 4.66000e+02 -2.15644e+00 -1.97655e+00 -2.33632e+00 -2.16433e+00 -2.09298e+00 -2.23568e+00
1.86560e+05 4.66000e+02 -2.15644e+00 -1.97655e+00 -2.33632e+00 -2.16421e+00 -2.09233e+00 -2.23608e+00
1.86720e+05 4.66000e+02 -2.15644e+00 -1.97655e+00 -2.33632e+00 -2.16413e+00 -2.09173e+00 -2.23653e+00
1.86880e+05 4.67000e+02 -2.10719e+00 -2.10023e+00 -2.11415e+00 -2.16410e+00 -2.09116e+00 -2.23703e+00
1.87040e+05 4.67000e+02 -2.10719e+00 -2.10023e+00 -2.11415e+00 -2.16410e+00 -2.09062e+00 -2.23758e+00
1.87200e+05 4.68000e+02 -2.02653e+00 -2.01886e+00 -2.03419e+00 -2.16413e+00 -2.09010e+00 -2.23816e+00
1.87360e+05 4.68000e+02 -2.02653e+00 -2.01886e+00 -2.03419e+00 -2.16419e+00 -2.08960e+00 -2.23877e+00
1.87520e+05 4.68000e+02 -2.02653e+00 -2.01886e+00 -2.03419e+00 -2.16425e+00 -2.08910e+00 -2.23940e+00
1.87680e+05 4.69000e+02 -1.86118e+00 -1.75934e+00 -1.96301e+00 -2.16432e+00 -2.08861e+00 -2.24003e+00
1.87840e+05 4.69000e+02 -1.86118e+00 -1.75934e+00 -1.96301e+00 -2.16438e+00 -2.08811e+00 -2.24066e+00
1.88000e+05 4.70000e+02 -2.15843e+00 -1.99660e+00 -2.32026e+00 -2.16444e+00 -2.08761e+00 -2.24127e+00
1.88160e+05 4.70000e+02 -2.15843e+00 -1.99660e+00 -2.32026e+00 -2.16446e+00 -2.08709e+00 -2.24183e+00
1.88320e+05 4.70000e+02 -2.15843e+00 -1.99660e+00 -2.32026e+00 -2.16446e+00 -2.08657e+00 -2.24235e+00
1.88480e+05 4.71000e+02 -1.95262e+00 -1.82809e+00 -2.07715e+00 -2.16442e+00 -2.08604e+00 -2.24281e+00
1.88640e+05 4.71000e+02 -1.95262e+00 -1.82809e+00 -2.07715e+00 -2.16433e+00 -2.08548e+00 -2.24318e+00
1.88800e+05 4.72000e+02 -2.08114e+00 -1.94425e+00 -2.21803e+00 -2.16419e+00 -2.08493e+00 -2.24345e+00
1.88960e+05 4.72000e+02 -2.08114e+00 -1.94425e+00 -2.21803e+00 -2.16399e+00 -2.08435e+00 -2.24362e+00
1.89120e+05 4.72000e+02 -2.08114e+00 -1.94425e+00 -2.21803e+00 -2.16372e+00 -2.08376e+00 -2.24367e+00
1.89280e+05 4.73000e+02 -1.95091e+00 -1.92507e+00 -1.97674e+00 -2.16337e+00 -2.08315e+00 -2.24359e+00
1.89440e+05 4.73000e+02 -1.95091e+00 -1.92507e+00 -1.97674e+00 -2.16294e+00 -2.08252e+00 -2.24336e+00
1.89600e+05 4.74000e+02 -1.97402e+00 -1.88850e+00 -2.05955e+00 -2.16243e+00 -2.08189e+00 -2.24298e+00
1.89760e+05 4.74000e+02 -1.97402e+00 -1.88850e+00 -2.05955e+00 -2.16183e+00 -2.08123e+00 -2.24243e+00
1.89920e+05 4.74000e+02 -1.97402e+00 -1.88850e+00 -2.05955e+00 -2.16113e+00 -2.08055e+00 -2.24171e+00
1.90080e+05 4.75000e+02 -1.94392e+00 -1.86094e+00 -2.02689e+00 -2.16034e+00 -2.07986e+00 -2.24081e+00
1.90240e+05 4.75000e+02 -1.94392e+00 -1.86094e+00 -2.02689e+00 -2.15943e+00 -2.07915e+00 -2.23972e+00
1.90400e+05 4.76000e+02 -2.14467e+00 -2.09783e+00 -2.19151e+00 -2.15843e+00 -2.07843e+00 -2.23844e+00
1.90560e+05 4.76000e+02 -2.14467e+00 -2.09783e+00 -2.19151e+00 -2.15732e+00 -2.07768e+00 -2.23696e+00
1.90720e+05 4.76000e+02 -2.14467e+00 -2.09783e+00 -2.19151e+00 -2.15610e+00 -2.07693e+00 -2.23528e+00
1.90880e+05 4.77000e+02 -2.24951e+00 -2.16490e+00 -2.33411e+00 -2.15477e+00 -2.07617e+00 -2.23338e+00
1.91040e+05 4.77000e+02 -2.24951e+00 -2.16490e+00 -2.33411e+00 -2.15334e+00 -2.07539e+00 -2.23128e+00
1.91200e+05 4.78000e+02 -1.97263e+00 -1.80338e+00 -2.14189e+00 -2.15179e+00 -2.07461e+00 -2.22898e+00
1.91360e+05 4.78000e+02 -1.97263e+00 -1.80338e+00 -2.14189e+00 -2.15014e+00 -2.07382e+00 -2.22646e+00
1.91520e+05 4.78000e+02 -1.97263e+00 -1.80338e+00 -2.14189e+00 -2.14837e+00 -2.07301e+00 -2.22373e+00
1.91680e+05 4.79000e+02 -2.15043e+00 -2.04887e+00 -2.25199e+00 -2.14650e+00 -2.07221e+00 -2.22079e+00
1.91840e+05 4.79000e+02 -2.15043e+00 -2.04887e+00 -2.25199e+00 -2.14453e+00 -2.07141e+00 -2.21765e+00
1.92000e+05 4.80000e+02 -2.09796e+00 -1.92363e+00 -2.27230e+00 -2.14245e+00 -2.07060e+00 -2.21431e+00
1.92160e+05 4.80000e+02 -2.09796e+00 -1.92363e+00 -2.27230e+00 -2.14028e+00 -2.06978e+00 -2.21078e+00
1.92320e+05 4.80000e+02 -2.09796e+00 -1.92363e+00 -2.27230e+00 -2.13801e+00 -2.06897e+00 -2.20705e+00
1.92480e+05 4.81000e+02 -1.93350e+00 -1.84380e+00 -2.02320e+00 -2.13565e+00 -2.06815e+00 -2.20315e+00
1.92640e+05 4.81000e+02 -1.93350e+00 -1.84380e+00 -2.02320e+00 -2.13321e+00 -2.06733e+00 -2.19908e+00
1.92800e+05 4.82000e+02 -1.98784e+00 -1.96802e+00 -2.00765e+00 -2.13068e+00 -2.06650e+00 -2.19486e+00
1.92960e+05 4.82000e+02 -1.98784e+00 -1.96802e+00 -2.00765e+00 -2.12809e+00 -2.06567e+00 -2.19051e+00
1.93120e+05 4.82000e+02 -1.98784e+00 -1.96802e+00 -2.00765e+00 -2.12542e+00 -2.06483e+00 -2.18602e+00
1.93280e+05 4.83000e+02 -1.98755e+00 -1.84189e+00 -2.13321e+00 -2.12270e+00 -2.06397e+00 -2.18143e+00
1.93440e+05 4.83000e+02 -1.98755e+00 -1.84189e+00 -2.13321e+00 -2.11993e+00 -2.06312e+00 -2.17675e+00
1.93600e+05 4.84000e+02 -2.30909e+00 -2.19382e+00 -2.42436e+00 -2.11712e+00 -2.06226e+00 -2.17199e+00
1.93760e+05 4.84000e+02 -2.30909e+00 -2.19382e+00 -2.42436e+00 -2.11428e+00 -2.06138e+00 -2.16718e+00
1.93920e+05 4.84000e+02 -2.30909e+00 -2.19382e+00 -2.42436e+00 -2.11143e+00 -2.06050e+00 -2.16236e+00
1.94080e+05 4.85000e+02 -1.97085e+00 -1.93288e+00 -2.00882e+00 -2.10857e+00 -2.05962e+00 -2.15751e+00
1.94240e+05 4.85000e+02 -1.97085e+00 -1.93288e+00 -2.00882e+00 -2.10572e+00 -2.05874e+00 -2.15270e+00
1.94400e+05 4.86000e+02 -2.19082e+00 -2.11629e+00 -2.26535e+00 -2.10288e+00 -2.05784e+00 -2.14791e+00
1.94560e+05 4.86000e+02 -2.19082e+00 -2.11629e+00 -2.26535e+00 -2.10007e+00 -2.05696e+00 -2.14318e+00
1.94720e+05 4.86000e+02 -2.19082e+00 -2.11629e+00 -2.26535e+00 -2.09730e+00 -2.05607e+00 -2.13854e+00
1.94880e+05 4.87000e+02 -2.04663e+00 -1.89682e+00 -2.19644e+00 -2.09459e+00 -2.05519e+00 -2.13399e+00
1.95040e+05 4.87000e+02 -2.04663e+00 -1.89682e+00 -2.19644e+00 -2.09194e+00 -2.05431e+00 -2.12957e+00
1.95200e+05 4.88000e+02 -2.14237e+00 -1.85935e+00 -2.42539e+00 -2.08935e+00 -2.05343e+00 -2.12527e+00
1.95360e+05 4.88000e+02 -2.14237e+00 -1.85935e+00 -2.42539e+00 -2.08685e+00 -2.05257e+00 -2.12113e+00
1.95520e+05 4.88000e+02 -2.14237e+00 -1.85935e+00 -2.42539e+00 -2.08443e+00 -2.05170e+00 -2.11716e+00
1.95680e+05 4.89000e+02 -2.09056e+00 -1.81992e+00 -2.36120e+00 -2.08211e+00 -2.05085e+00 -2.11337e+00
1.95840e+05 4.89000e+02 -2.09056e+00 -1.81992e+00 -2.36120e+00 -2.07988e+00 -2.05000e+00 -2.10976e+00
1.96000e+05 4.90000e+02 -2.07148e+00 -1.91155e+00 -2.23141e+00 -2.07776e+00 -2.04916e+00 -2.10636e+00
1.96160e+05 4.90000e+02 -2.07148e+00 -1.91155e+00 -2.23141e+00 -2.07574e+00 -2.04831e+00 -2.10317e+00
1.96320e+05 4.90000e+02 -2.07148e+00 -1.91155e+00 -2.23141e+00 -2.07383e+00 -2.04748e+00 -2.10018e+00
1.96480e+05 4.91000e+02 -1.93029e+00 -1.85210e+00 -2.00847e+00 -2.07203e+00 -2.04664e+00 -2.09742e+00
1.96640e+05 4.91000e+02 -1.93029e+00 -1.85210e+00 -2.00847e+00 -2.07034e+00 -2.04582e+00 -2.09487e+00
1.96800e+05 4.92000e+02 -2.12748e+00 -1.97759e+00 -2.27738e+00 -2.06877e+00 -2.04500e+00 -2.09254e+00
1.96960e+05 4.92000e+02 -2.12748e+00 -1.97759e+00 -2.27738e+00 -2.06730e+00 -2.04419e+00 -2.09042e+00
1.97120e+05 4.92000e+02 -2.12748e+00 -1.97759e+00 -2.27738e+00 -2.06596e+00 -2.04340e+00 -2.08852e+00
1.97280e+05 4.93000e+02 -2.23531e+00 -2.18832e+00 -2.28231e+00 -2.06472e+00 -2.04263e+00 -2.08682e+00
1.97440e+05 4.93000e+02 -2.23531e+00 -2.18832e+00 -2.28231e+00 -2.06360e+00 -2.04188e+00 -2.08531e+00
1.97600e+05 4.94000e+02 -2.26392e+00 -2.10616e+00 -2.42169e+00 -2.06259e+00 -2.04118e+00 -2.08400e+00
1.97760e+05 4.94000e+02 -2.26392e+00 -2.10616e+00 -2.42169e+00 -2.06168e+00 -2.04050e+00 -2.08286e+00
1.97920e+05 4.94000e+02 -2.26392e+00 -2.10616e+00 -2.42169e+00 -2.06089e+00 -2.03988e+00 -2.08191e+00
1.98080e+05 4.95000e+02 -2.06223e+00 -1.87125e+00 -2.25321e+00 -2.06021e+00 -2.03931e+00 -2.08111e+00
1.98240e+05 4.95000e+02 -2.06223e+00 -1.87125e+00 -2.25321e+00 -2.05963e+00 -2.03879e+00 -2.08047e+00
1.98400e+05 4.96000e+02 -2.16629e+00 -2.03195e+00 -2.30062e+00 -2.05915e+00 -2.03833e+00 -2.07998e+00
1.98560e+05 4.96000e+02 -2.16629e+00 -2.03195e+00 -2.30062e+00 -2.05878e+00 -2.03793e+00 -2.07963e+00
1.98720e+05 4.96000e+02 -2.16629e+00 -2.03195e+00 -2.30062e+00 -2.05850e+00 -2.03758e+00 -2.07942e+00
1.98880e+05 4.97000e+02 -2.05881e+00 -1.91159e+00 -2.20603e+00 -2.05832e+00 -2.03729e+00 -2.07935e+00
1.99040e+05 4.97000e+02 -2.05881e+00 -1.91159e+00 -2.20603e+00 -2.05823e+00 -2.03705e+00 -2.07940e+00
1.99200e+05 4.98000e+02 -1.93203e+00 -1.82680e+00 -2.03726e+00 -2.05822e+00 -2.03686e+00 -2.07959e+00
1.99360e+05 4.98000e+02 -1.93203e+00 -1.82680e+00 -2.03726e+00 -2.05831e+00 -2.03670e+00 -2.07991e+00
1.99520e+05 4.98000e+02 -1.93203e+00 -1.82680e+00 -2.03726e+00 -2.05846e+00 -2.03656e+00 -2.08036e+00
1.99680e+05 4.99000e+02 -2.16453e+00 -1.97765e+00 -2.35140e+00 -2.05869e+00 -2.03644e+00 -2.08094e+00
1.99840e+05 4.99000e+02 -2.16453e+00 -1.97765e+00 -2.35140e+00 -2.05900e+00 -2.03633e+00 -2.08167e+00


==> fig/invariant/20_jets_invariant.dat <==
0.00000e+00 0.00000e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.60000e+02 0.00000e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
3.20000e+02 0.00000e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
4.80000e+02 1.00000e+00 -2.98026e+00 -2.90477e+00 -3.05574e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
6.40000e+02 1.00000e+00 -2.98026e+00 -2.90477e+00 -3.05574e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
8.00000e+02 2.00000e+00 -2.10158e+00 -1.90004e+00 -2.30312e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
9.60000e+02 2.00000e+00 -2.10158e+00 -1.90004e+00 -2.30312e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.12000e+03 2.00000e+00 -2.10158e+00 -1.90004e+00 -2.30312e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.28000e+03 3.00000e+00 -1.55399e+00 -1.36224e+00 -1.74573e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.44000e+03 3.00000e+00 -1.55399e+00 -1.36224e+00 -1.74573e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.60000e+03 4.00000e+00 -1.28159e+00 -1.11829e+00 -1.44489e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.76000e+03 4.00000e+00 -1.28159e+00 -1.11829e+00 -1.44489e+00 -3.73807e+00 -3.32662e+00 -4.14952e+00
1.92000e+03 4.00000e+00 -1.28159e+00 -1.11829e+00 -1.44489e+00 -3.73807e+00 -3.32662e+00 -4.14951e+00
2.08000e+03 5.00000e+00 -9.32755e-01 -8.02407e-01 -1.06310e+00 -3.73806e+00 -3.32662e+00 -4.14950e+00
2.24000e+03 5.00000e+00 -9.32755e-01 -8.02407e-01 -1.06310e+00 -3.73804e+00 -3.32661e+00 -4.14948e+00
2.40000e+03 6.00000e+00 -8.82471e-01 -8.04416e-01 -9.60526e-01 -3.73802e+00 -3.32660e+00 -4.14944e+00
2.56000e+03 6.00000e+00 -8.82471e-01 -8.04416e-01 -9.60526e-01 -3.73797e+00 -3.32657e+00 -4.14937e+00
2.72000e+03 6.00000e+00 -8.82471e-01 -8.04416e-01 -9.60526e-01 -3.73788e+00 -3.32651e+00 -4.14925e+00
2.88000e+03 7.00000e+00 -8.63792e-01 -8.35094e-01 -8.92491e-01 -3.73775e+00 -3.32642e+00 -4.14907e+00
3.04000e+03 7.00000e+00 -8.63792e-01 -8.35094e-01 -8.92491e-01 -3.73754e+00 -3.32628e+00 -4.14879e+00
3.20000e+03 8.00000e+00 -8.73590e-01 -8.19775e-01 -9.27405e-01 -3.73722e+00 -3.32606e+00 -4.14837e+00
3.36000e+03 8.00000e+00 -8.73590e-01 -8.19775e-01 -9.27405e-01 -3.73675e+00 -3.32574e+00 -4.14775e+00
3.52000e+03 8.00000e+00 -8.73590e-01 -8.19775e-01 -9.27405e-01 -3.73608e+00 -3.32528e+00 -4.14689e+00
3.68000e+03 9.00000e+00 -8.32752e-01 -7.77975e-01 -8.87529e-01 -3.73516e+00 -3.32462e+00 -4.14570e+00
3.84000e+03 9.00000e+00 -8.32752e-01 -7.77975e-01 -8.87529e-01 -3.73390e+00 -3.32372e+00 -4.14409e+00
4.00000e+03 1.00000e+01 -7.63435e-01 -7.03087e-01 -8.23783e-01 -3.73224e+00 -3.32250e+00 -4.14197e+00
4.16000e+03 1.00000e+01 -7.63435e-01 -7.03087e-01 -8.23783e-01 -3.73007e+00 -3.32090e+00 -4.13923e+00
4.32000e+03 1.00000e+01 -7.63435e-01 -7.03087e-01 -8.23783e-01 -3.72728e+00 -3.31883e+00 -4.13573e+00
4.48000e+03 1.10000e+01 -7.94387e-01 -7.66581e-01 -8.22193e-01 -3.72378e+00 -3.31619e+00 -4.13136e+00
4.64000e+03 1.10000e+01 -7.94387e-01 -7.66581e-01 -8.22193e-01 -3.71941e+00 -3.31288e+00 -4.12595e+00
4.80000e+03 1.20000e+01 -9.15507e-01 -8.64577e-01 -9.66438e-01 -3.71407e+00 -3.30878e+00 -4.11936e+00
4.96000e+03 1.20000e+01 -9.15507e-01 -8.64577e-01 -9.66438e-01 -3.70761e+00 -3.30378e+00 -4.11143e+00
5.12000e+03 1.20000e+01 -9.15507e-01 -8.64577e-01 -9.66438e-01 -3.69988e+00 -3.29777e+00 -4.10200e+00
5.28000e+03 1.30000e+01 -7.85996e-01 -7.06569e-01 -8.65423e-01 -3.69075e+00 -3.29060e+00 -4.09090e+00
5.44000e+03 1.30000e+01 -7.85996e-01 -7.06569e-01 -8.65423e-01 -3.68008e+00 -3.28216e+00 -4.07800e+00
5.60000e+03 1.40000e+01 -7.37828e-01 -6.58790e-01 -8.16866e-01 -3.66772e+00 -3.27233e+00 -4.06311e+00
5.76000e+03 1.40000e+01 -7.37828e-01 -6.58790e-01 -8.16866e-01 -3.65353e+00 -3.26097e+00 -4.04609e+00
5.92000e+03 1.40000e+01 -7.37828e-01 -6.58790e-01 -8.16866e-01 -3.63741e+00 -3.24799e+00 -4.02682e+00
6.08000e+03 1.50000e+01 -7.18869e-01 -6.49163e-01 -7.88575e-01 -3.61922e+00 -3.23326e+00 -4.00517e+00
6.24000e+03 1.50000e+01 -7.18869e-01 -6.49163e-01 -7.88575e-01 -3.59887e+00 -3.21671e+00 -3.98103e+00
6.40000e+03 1.60000e+01 -7.07631e-01 -6.72968e-01 -7.42293e-01 -3.57627e+00 -3.19823e+00 -3.95431e+00
6.56000e+03 1.60000e+01 -7.07631e-01 -6.72968e-01 -7.42293e-01 -3.55134e+00 -3.17776e+00 -3.92492e+00
6.72000e+03 1.60000e+01 -7.07631e-01 -6.72968e-01 -7.42293e-01 -3.52404e+00 -3.15525e+00 -3.89284e+00
6.88000e+03 1.70000e+01 -6.97567e-01 -6.50355e-01 -7.44779e-01 -3.49432e+00 -3.13064e+00 -3.85800e+00
7.04000e+03 1.70000e+01 -6.97567e-01 -6.50355e-01 -7.44779e-01 -3.46217e+00 -3.10392e+00 -3.82041e+00
7.20000e+03 1.80000e+01 -7.03985e-01 -6.76420e-01 -7.31550e-01 -3.42758e+00 -3.07508e+00 -3.78009e+00
7.36000e+03 1.80000e+01 -7.03985e-01 -6.76420e-01 -7.31550e-01 -3.39059e+00 -3.04413e+00 -3.73705e+00
7.52000e+03 1.80000e+01 -7.03985e-01 -6.76420e-01 -7.31550e-01 -3.35122e+00 -3.01110e+00 -3.69134e+00
7.68000e+03 1.90000e+01 -6.86373e-01 -6.16491e-01 -7.56254e-01 -3.30954e+00 -2.97602e+00 -3.64306e+00
7.84000e+03 1.90000e+01 -6.86373e-01 -6.16491e-01 -7.56254e-01 -3.26562e+00 -2.93897e+00 -3.59227e+00
8.00000e+03 2.00000e+01 -6.59104e-01 -6.47674e-01 -6.70534e-01 -3.21956e+00 -2.90001e+00 -3.53911e+00
8.16000e+03 2.00000e+01 -6.59104e-01 -6.47674e-01 -6.70534e-01 -3.17146e+00 -2.85925e+00 -3.48368e+00
8.32000e+03 2.00000e+01 -6.59104e-01 -6.47674e-01 -6.70534e-01 -3.12145e+00 -2.81677e+00 -3.42614e+00
8.48000e+03 2.10000e+01 -7.16885e-01 -6.52549e-01 -7.81221e-01 -3.06966e+00 -2.77270e+00 -3.36662e+00
8.64000e+03 2.10000e+01 -7.16885e-01 -6.52549e-01 -7.81221e-01 -3.01624e+00 -2.72715e+00 -3.30532e+00
8.80000e+03 2.20000e+01 -6.91534e-01 -6.03003e-01 -7.80066e-01 -2.96133e+00 -2.68027e+00 -3.24238e+00
8.96000e+03 2.20000e+01 -6.91534e-01 -6.03003e-01 -7.80066e-01 -2.90510e+00 -2.63220e+00 -3.17801e+00
9.12000e+03 2.20000e+01 -6.91534e-01 -6.03003e-01 -7.80066e-01 -2.84772e+00 -2.58307e+00 -3.11237e+00
9.28000e+03 2.30000e+01 -6.35291e-01 -5.78641e-01 -6.91941e-01 -2.78935e+00 -2.53304e+00 -3.04566e+00
9.44000e+03 2.30000e+01 -6.35291e-01 -5.78641e-01 -6.91941e-01 -2.73017e+00 -2.48226e+00 -2.97808e+00
9.60000e+03 2.40000e+01 -6.31652e-01 -5.64567e-01 -6.98738e-01 -2.67034e+00 -2.43088e+00 -2.90980e+00
9.76000e+03 2.40000e+01 -6.31652e-01 -5.64567e-01 -6.98738e-01 -2.61005e+00 -2.37906e+00 -2.84104e+00
9.92000e+03 2.40000e+01 -6.31652e-01 -5.64567e-01 -6.98738e-01 -2.54945e+00 -2.32693e+00 -2.77196e+00
1.00800e+04 2.50000e+01 -6.64998e-01 -6.29020e-01 -7.00976e-01 -2.48871e+00 -2.27466e+00 -2.70276e+00
1.02400e+04 2.50000e+01 -6.64998e-01 -6.29020e-01 -7.00976e-01 -2.42798e+00 -2.22236e+00 -2.63360e+00
1.04000e+04 2.60000e+01 -7.02710e-01 -6.06557e-01 -7.98863e-01 -2.36743e+00 -2.17019e+00 -2.56467e+00
1.05600e+04 2.60000e+01 -7.02710e-01 -6.06557e-01 -7.98863e-01 -2.30719e+00 -2.11827e+00 -2.49612e+00
1.07200e+04 2.60000e+01 -7.02710e-01 -6.06557e-01 -7.98863e-01 -2.24741e+00 -2.06671e+00 -2.42811e+00
1.08800e+04 2.70000e+01 -6.92093e-01 -6.76879e-01 -7.07308e-01 -2.18822e+00 -2.01564e+00 -2.36079e+00
1.10400e+04 2.70000e+01 -6.92093e-01 -6.76879e-01 -7.07308e-01 -2.12973e+00 -1.96516e+00 -2.29429e+00
1.12000e+04 2.80000e+01 -6.35462e-01 -6.18649e-01 -6.52275e-01 -2.07206e+00 -1.91537e+00 -2.22874e+00
1.13600e+04 2.80000e+01 -6.35462e-01 -6.18649e-01 -6.52275e-01 -2.01531e+00 -1.86635e+00 -2.16428e+00
1.15200e+04 2.80000e+01 -6.35462e-01 -6.18649e-01 -6.52275e-01 -1.95959e+00 -1.81819e+00 -2.10098e+00
1.16800e+04 2.90000e+01 -6.69456e-01 -6.32988e-01 -7.05925e-01 -1.90496e+00 -1.77095e+00 -2.03897e+00
1.18400e+04 2.90000e+01 -6.69456e-01 -6.32988e-01 -7.05925e-01 -1.85152e+00 -1.72471e+00 -1.97833e+00
1.20000e+04 3.00000e+01 -7.01434e-01 -6.75259e-01 -7.27609e-01 -1.79932e+00 -1.67951e+00 -1.91914e+00
1.21600e+04 3.00000e+01 -7.01434e-01 -6.75259e-01 -7.27609e-01 -1.74842e+00 -1.63539e+00 -1.86145e+00
1.23200e+04 3.00000e+01 -7.01434e-01 -6.75259e-01 -7.27609e-01 -1.69888e+00 -1.59242e+00 -1.80535e+00
1.24800e+04 3.10000e+01 -6.42031e-01 -5.90083e-01 -6.93979e-01 -1.65073e+00 -1.55059e+00 -1.75087e+00
1.26400e+04 3.10000e+01 -6.42031e-01 -5.90083e-01 -6.93979e-01 -1.60401e+00 -1.50995e+00 -1.69807e+00
1.28000e+04 3.20000e+01 -7.19613e-01 -6.38088e-01 -8.01139e-01 -1.55874e+00 -1.47051e+00 -1.64697e+00
1.29600e+04 3.20000e+01 -7.19613e-01 -6.38088e-01 -8.01139e-01 -1.51493e+00 -1.43227e+00 -1.59759e+00
1.31200e+04 3.20000e+01 -7.19613e-01 -6.38088e-01 -8.01139e-01 -1.47261e+00 -1.39526e+00 -1.54996e+00
1.32800e+04 3.30000e+01 -7.48761e-01 -6.68830e-01 -8.28692e-01 -1.43177e+00 -1.35944e+00 -1.50409e+00
1.34400e+04 3.30000e+01 -7.48761e-01 -6.68830e-01 -8.28692e-01 -1.39242e+00 -1.32484e+00 -1.46000e+00
1.36000e+04 3.40000e+01 -7.06652e-01 -6.33861e-01 -7.79443e-01 -1.35454e+00 -1.29143e+00 -1.41765e+00
1.37600e+04 3.40000e+01 -7.06652e-01 -6.33861e-01 -7.79443e-01 -1.31814e+00 -1.25920e+00 -1.37707e+00
1.39200e+04 3.40000e+01 -7.06652e-01 -6.33861e-01 -7.79443e-01 -1.28319e+00 -1.22813e+00 -1.33824e+00
1.40800e+04 3.50000e+01 -7.05541e-01 -6.97045e-01 -7.14037e-01 -1.24967e+00 -1.19820e+00 -1.30114e+00
1.42400e+04 3.50000e+01 -7.05541e-01 -6.97045e-01 -7.14037e-01 -1.21757e+00 -1.16939e+00 -1.26574e+00
1.44000e+04 3.60000e+01 -6.43344e-01 -5.96112e-01 -6.90577e-01 -1.18685e+00 -1.14168e+00 -1.23202e+00
1.45600e+04 3.60000e+01 -6.43344e-01 -5.96112e-01 -6.90577e-01 -1.15750e+00 -1.11504e+00 -1.19995e+00
1.47200e+04 3.60000e+01 -6.43344e-01 -5.96112e-01 -6.90577e-01 -1.12947e+00 -1.08944e+00 -1.16950e+00
1.48800e+04 3.70000e+01 -7.09964e-01 -6.69938e-01 -7.49990e-01 -1.10274e+00 -1.06488e+00 -1.14060e+00
1.50400e+04 3.70000e+01 -7.09964e-01 -6.69938e-01 -7.49990e-01 -1.07727e+00 -1.04132e+00 -1.11322e+00
1.52000e+04 3.80000e+01 -6.46099e-01 -6.39049e-01 -6.53149e-01 -1.05304e+00 -1.01876e+00 -1.08731e+00
1.53600e+04 3.80000e+01 -6.46099e-01 -6.39049e-01 -6.53149e-01 -1.02999e+00 -9.97169e-01 -1.06281e+00
1.55200e+04 3.80000e+01 -6.46099e-01 -6.39049e-01 -6.53149e-01 -1.00810e+00 -9.76540e-01 -1.03966e+00
1.56800e+04 3.90000e+01 -7.12466e-01 -6.93287e-01 -7.31645e-01 -9.87327e-01 -9.56861e-01 -1.01779e+00
1.58400e+04 3.90000e+01 -7.12466e-01 -6.93287e-01 -7.31645e-01 -9.67640e-01 -9.38121e-01 -9.97159e-01
1.60000e+04 4.00000e+01 -6.78883e-01 -6.19015e-01 -7.38752e-01 -9.48997e-01 -9.20309e-01 -9.77684e-01
1.61600e+04 4.00000e+01 -6.78883e-01 -6.19015e-01 -7.38752e-01 -9.31360e-01 -9.03411e-01 -9.59309e-01
1.63200e+04 4.00000e+01 -6.78883e-01 -6.19015e-01 -7.38752e-01 -9.14694e-01 -8.87414e-01 -9.41975e-01
1.64800e+04 4.10000e+01 -6.52185e-01 -6.06992e-01 -6.97377e-01 -8.98963e-01 -8.72300e-01 -9.25626e-01
1.66400e+04 4.10000e+01 -6.52185e-01 -6.06992e-01 -6.97377e-01 -8.84130e-01 -8.58052e-01 -9.10208e-01
1.68000e+04 4.20000e+01 -6.39835e-01 -5.90313e-01 -6.89357e-01 -8.70159e-01 -8.44649e-01 -8.95670e-01
1.69600e+04 4.20000e+01 -6.39835e-01 -5.90313e-01 -6.89357e-01 -8.57016e-01 -8.32067e-01 -8.81965e-01
1.71200e+04 4.20000e+01 -6.39835e-01 -5.90313e-01 -6.89357e-01 -8.44665e-01 -8.20279e-01 -8.69051e-01
1.72800e+04 4.30000e+01 -6.63385e-01 -6.26671e-01 -7.00100e-01 -8.33072e-01 -8.09260e-01 -8.56885e-01
1.74400e+04 4.30000e+01 -6.63385e-01 -6.26671e-01 -7.00100e-01 -8.22205e-01 -7.98978e-01 -8.45432e-01
1.76000e+04 4.40000e+01 -6.46791e-01 -6.32221e-01 -6.61361e-01 -8.12029e-01 -7.89403e-01 -8.34656e-01
1.77600e+04 4.40000e+01 -6.46791e-01 -6.32221e-01 -6.61361e-01 -8.02513e-01 -7.80504e-01 -8.24523e-01
1.79200e+04 4.40000e+01 -6.46791e-01 -6.32221e-01 -6.61361e-01 -7.93624e-01 -7.72246e-01 -8.15002e-01
1.80800e+04 4.50000e+01 -6.31738e-01 -6.15937e-01 -6.47539e-01 -7.85332e-01 -7.64597e-01 -8.06067e-01
1.82400e+04 4.50000e+01 -6.31738e-01 -6.15937e-01 -6.47539e-01 -7.77605e-01 -7.57523e-01 -7.97687e-01
1.84000e+04 4.60000e+01 -6.17580e-01 -5.91586e-01 -6.43575e-01 -7.70414e-01 -7.50992e-01 -7.89836e-01
1.85600e+04 4.60000e+01 -6.17580e-01 -5.91586e-01 -6.43575e-01 -7.63730e-01 -7.44969e-01 -7.82490e-01
1.87200e+04 4.60000e+01 -6.17580e-01 -5.91586e-01 -6.43575e-01 -7.57523e-01 -7.39421e-01 -7.75624e-01
1.88800e+04 4.70000e+01 -6.26107e-01 -5.73382e-01 -6.78832e-01 -7.51766e-01 -7.34319e-01 -7.69214e-01
1.90400e+04 4.70000e+01 -6.26107e-01 -5.73382e-01 -6.78832e-01 -7.46432e-01 -7.29629e-01 -7.63236e-01
1.92000e+04 4.80000e+01 -6.43319e-01 -5.79398e-01 -7.07240e-01 -7.41494e-01 -7.25322e-01 -7.57667e-01
1.93600e+04 4.80000e+01 -6.43319e-01 -5.79398e-01 -7.07240e-01 -7.36927e-01 -7.21369e-01 -7.52485e-01
1.95200e+04 4.80000e+01 -6.43319e-01 -5.79398e-01 -7.07240e-01 -7.32705e-01 -7.17742e-01 -7.47668e-01
1.96800e+04 4.90000e+01 -6.03348e-01 -5.67749e-01 -6.38946e-01 -7.28804e-01 -7.14415e-01 -7.43192e-01
1.98400e+04 4.90000e+01 -6.03348e-01 -5.67749e-01 -6.38946e-01 -7.25201e-01 -7.11362e-01 -7.39039e-01
2.00000e+04 5.00000e+01 -6.85065e-01 -6.23022e-01 -7.47107e-01 -7.21872e-01 -7.08560e-01 -7.35184e-01
2.01600e+04 5.00000e+01 -6.85065e-01 -6.23022e-01 -7.47107e-01 -7.18797e-01 -7.05985e-01 -7.31609e-01
2.03200e+04 5.00000e+01 -6.85065e-01 -6.23022e-01 -7.47107e-01 -7.15953e-01 -7.03615e-01 -7.28292e-01
2.04800e+04 5.10000e+01 -7.89069e-01 -6.46729e-01 -9.31409e-01 -7.13322e-01 -7.01430e-01 -7.25214e-01
2.06400e+04 5.10000e+01 -7.89069e-01 -6.46729e-01 -9.31409e-01 -7.10883e-01 -6.99410e-01 -7.22356e-01
2.08000e+04 5.20000e+01 -7.41423e-01 -6.48890e-01 -8.33955e-01 -7.08618e-01 -6.97537e-01 -7.19699e-01
2.09600e+04 5.20000e+01 -7.41423e-01 -6.48890e-01 -8.33955e-01 -7.06509e-01 -6.95792e-01 -7.17227e-01
2.11200e+04 5.20000e+01 -7.41423e-01 -6.48890e-01 -8.33955e-01 -7.04541e-01 -6.94160e-01 -7.14921e-01
2.12800e+04 5.30000e+01 -6.38274e-01 -6.30947e-01 -6.45601e-01 -7.02696e-01 -6.92624e-01 -7.12767e-01
2.14400e+04 5.30000e+01 -6.38274e-01 -6.30947e-01 -6.45601e-01 -7.00959e-01 -6.91170e-01 -7.10749e-01
2.16000e+04 5.40000e+01 -6.68023e-01 -6.34904e-01 -7.01143e-01 -6.99318e-01 -6.89783e-01 -7.08853e-01
2.17600e+04 5.40000e+01 -6.68023e-01 -6.34904e-01 -7.01143e-01 -6.97759e-01 -6.88451e-01 -7.07067e-01
2.19200e+04 5.40000e+01 -6.68023e-01 -6.34904e-01 -7.01143e-01 -6.96270e-01 -6.87162e-01 -7.05378e-01
2.20800e+04 5.50000e+01 -6.98026e-01 -6.65582e-01 -7.30471e-01 -6.94840e-01 -6.85906e-01 -7.03774e-01
2.22400e+04 5.50000e+01 -6.98026e-01 -6.65582e-01 -7.30471e-01 -6.93461e-01 -6.84676e-01 -7.02245e-01
2.24000e+04 5.60000e+01 -6.75822e-01 -6.02237e-01 -7.49406e-01 -6.92122e-01 -6.83464e-01 -7.00780e-01
2.25600e+04 5.60000e+01 -6.75822e-01 -6.02237e-01 -7.49406e-01 -6.90818e-01 -6.82266e-01 -6.99370e-01
2.27200e+04 5.60000e+01 -6.75822e-01 -6.02237e-01 -7.49406e-01 -6.89543e-01 -6.81081e-01 -6.98006e-01
2.28800e+04 5.70000e+01 -6.41185e-01 -6.11506e-01 -6.70865e-01 -6.88293e-01 -6.79906e-01 -6.96680e-01
2.30400e+04 5.70000e+01 -6.41185e-01 -6.11506e-01 -6.70865e-01 -6.87063e-01 -6.78742e-01 -6.95383e-01
2.32000e+04 5.80000e+01 -6.47697e-01 -6.19911e-01 -6.75483e-01 -6.85852e-01 -6.77594e-01 -6.94111e-01
2.33600e+04 5.80000e+01 -6.47697e-01 -6.19911e-01 -6.75483e-01 -6.84661e-01 -6.76465e-01 -6.92857e-01
2.35200e+04 5.80000e+01 -6.47697e-01 -6.19911e-01 -6.75483e-01 -6.83487e-01 -6.75359e-01 -6.91615e-01
2.36800e+04 5.90000e+01 -6.28644e-01 -5.99853e-01 -6.57434e-01 -6.82335e-01 -6.74285e-01 -6.90385e-01
2.38400e+04 5.90000e+01 -6.28644e-01 -5.99853e-01 -6.57434e-01 -6.81205e-01 -6.73249e-01 -6.89160e-01
2.40000e+04 6.00000e+01 -6.47009e-01 -6.14394e-01 -6.79624e-01 -6.80100e-01 -6.72259e-01 -6.87942e-01
2.41600e+04 6.00000e+01 -6.47009e-01 -6.14394e-01 -6.79624e-01 -6.79024e-01 -6.71321e-01 -6.86726e-01
2.43200e+04 6.00000e+01 -6.47009e-01 -6.14394e-01 -6.79624e-01 -6.77980e-01 -6.70445e-01 -6.85516e-01
2.44800e+04 6.10000e+01 -6.79345e-01 -6.53486e-01 -7.05203e-01 -6.76974e-01 -6.69637e-01 -6.84310e-01
2.46400e+04 6.10000e+01 -6.79345e-01 -6.53486e-01 -7.05203e-01 -6.76007e-01 -6.68903e-01 -6.83111e-01
2.48000e+04 6.20000e+01 -6.90288e-01 -6.19795e-01 -7.60782e-01 -6.75085e-01 -6.68251e-01 -6.81919e-01
2.49600e+04 6.20000e+01 -6.90288e-01 -6.19795e-01 -7.60782e-01 -6.74211e-01 -6.67684e-01 -6.80738e-01
2.51200e+04 6.20000e+01 -6.90288e-01 -6.19795e-01 -7.60782e-01 -6.73388e-01 -6.67206e-01 -6.79570e-01
2.52800e+04 6.30000e+01 -7.01800e-01 -6.34877e-01 -7.68723e-01 -6.72620e-01 -6.66820e-01 -6.78419e-01
2.54400e+04 6.30000e+01 -7.01800e-01 -6.34877e-01 -7.68723e-01 -6.71907e-01 -6.66526e-01 -6.77288e-01
2.56000e+04 6.40000e+01 -6.97360e-01 -5.82604e-01 -8.12115e-01 -6.71252e-01 -6.66325e-01 -6.76179e-01
2.57600e+04 6.40000e+01 -6.97360e-01 -5.82604e-01 -8.12115e-01 -6.70655e-01 -6.66213e-01 -6.75098e-01
2.59200e+04 6.40000e+01 -6.97360e-01 -5.82604e-01 -8.12115e-01 -6.70117e-01 -6.66188e-01 -6.74046e-01
2.60800e+04 6.50000e+01 -7.46319e-01 -5.97631e-01 -8.95007e-01 -6.69636e-01 -6.66245e-01 -6.73028e-01
2.62400e+04 6.50000e+01 -7.46319e-01 -5.97631e-01 -8.95007e-01 -6.69212e-01 -6.66377e-01 -6.72046e-01
2.64000e+04 6.60000e+01 -7.52434e-01 -6.96720e-01 -8.08147e-01 -6.68841e-01 -6.66576e-01 -6.71106e-01
2.65600e+04 6.60000e+01 -7.52434e-01 -6.96720e-01 -8.08147e-01 -6.68522e-01 -6.66834e-01 -6.70210e-01
2.67200e+04 6.60000e+01 -7.52434e-01 -6.96720e-01 -8.08147e-01 -6.68251e-01 -6.67135e-01 -6.69367e-01
2.68800e+04 6.70000e+01 -6.71790e-01 -6.19128e-01 -7.24453e-01 -6.68025e-01 -6.67447e-01 -6.68602e-01
2.70400e+04 6.70000e+01 -6.71790e-01 -6.19128e-01 -7.24453e-01 -6.67840e-01 -6.67507e-01 -6.68172e-01
2.72000e+04 6.80000e+01 -6.41440e-01 -5.71643e-01 -7.11237e-01 -6.67692e-01 -6.66956e-01 -6.68427e-01
2.73600e+04 6.80000e+01 -6.41440e-01 -5.71643e-01 -7.11237e-01 -6.67577e-01 -6.66326e-01 -6.68828e-01
2.75200e+04 6.80000e+01 -6.41440e-01 -5.71643e-01 -7.11237e-01 -6.67492e-01 -6.65731e-01 -6.69253e-01
2.76800e+04 6.90000e+01 -6.84495e-01 -6.65301e-01 -7.03689e-01 -6.67433e-01 -6.65188e-01 -6.69679e-01
2.78400e+04 6.90000e+01 -6.84495e-01 -6.65301e-01 -7.03689e-01 -6.67398e-01 -6.64701e-01 -6.70094e-01
2.80000e+04 7.00000e+01 -6.74516e-01 -6.20306e-01 -7.28725e-01 -6.67382e-01 -6.64274e-01 -6.70489e-01
2.81600e+04 7.00000e+01 -6.74516e-01 -6.20306e-01 -7.28725e-01 -6.67384e-01 -6.63912e-01 -6.70856e-01
2.83200e+04 7.00000e+01 -6.74516e-01 -6.20306e-01 -7.28725e-01 -6.67403e-01 -6.63616e-01 -6.71190e-01
2.84800e+04 7.10000e+01 -6.13015e-01 -5.48812e-01 -6.77218e-01 -6.67437e-01 -6.63390e-01 -6.71484e-01
2.86400e+04 7.10000e+01 -6.13015e-01 -5.48812e-01 -6.77218e-01 -6.67485e-01 -6.63236e-01 -6.71735e-01
2.88000e+04 7.20000e+01 -6.25506e-01 -5.72802e-01 -6.78210e-01 -6.67548e-01 -6.63156e-01 -6.71941e-01
2.89600e+04 7.20000e+01 -6.25506e-01 -5.72802e-01 -6.78210e-01 -6.67627e-01 -6.63153e-01 -6.72102e-01
2.91200e+04 7.20000e+01 -6.25506e-01 -5.72802e-01 -6.78210e-01 -6.67722e-01 -6.63224e-01 -6.72220e-01
2.92800e+04 7.30000e+01 -6.81819e-01 -5.93231e-01 -7.70408e-01 -6.67834e-01 -6.63369e-01 -6.72299e-01
2.94400e+04 7.30000e+01 -6.81819e-01 -5.93231e-01 -7.70408e-01 -6.67965e-01 -6.63581e-01 -6.72349e-01
2.96000e+04 7.40000e+01 -6.93219e-01 -6.45372e-01 -7.41066e-01 -6.68116e-01 -6.63850e-01 -6.72382e-01
2.97600e+04 7.40000e+01 -6.93219e-01 -6.45372e-01 -7.41066e-01 -6.68289e-01 -6.64160e-01 -6.72418e-01
2.99200e+04 7.40000e+01 -6.93219e-01 -6.45372e-01 -7.41066e-01 -6.68485e-01 -6.64485e-01 -6.72484e-01
3.00800e+04 7.50000e+01 -6.99819e-01 -6.34125e-01 -7.65514e-01 -6.68705e-01 -6.64790e-01 -6.72620e-01
3.02400e+04 7.50000e+01 -6.99819e-01 -6.34125e-01 -7.65514e-01 -6.68950e-01 -6.65033e-01 -6.72866e-01
3.04000e+04 7.60000e+01 -6.74985e-01 -6.34666e-01 -7.15305e-01 -6.69220e-01 -6.65172e-01 -6.73267e-01
3.05600e+04 7.60000e+01 -6.74985e-01 -6.34666e-01 -7.15305e-01 -6.69515e-01 -6.65177e-01 -6.73853e-01
3.07200e+04 7.60000e+01 -6.74985e-01 -6.34666e-01 -7.15305e-01 -6.69834e-01 -6.65037e-01 -6.74631e-01
3.08800e+04 7.70000e+01 -6.49001e-01 -6.30254e-01 -6.67748e-01 -6.70176e-01 -6.64762e-01 -6.75589e-01
3.10400e+04 7.70000e+01 -6.49001e-01 -6.30254e-01 -6.67748e-01 -6.70538e-01 -6.64370e-01 -6.76707e-01
3.12000e+04 7.80000e+01 -6.50504e-01 -6.17017e-01 -6.83991e-01 -6.70920e-01 -6.63882e-01 -6.77957e-01
3.13600e+04 7.80000e+01 -6.50504e-01 -6.17017e-01 -6.83991e-01 -6.71316e-01 -6.63318e-01 -6.79314e-01
3.15200e+04 7.80000e+01 -6.50504e-01 -6.17017e-01 -6.83991e-01 -6.71725e-01 -6.62694e-01 -6.80756e-01
3.16800e+04 7.90000e+01 -7.05661e-01 -6.55937e-01 -7.55384e-01 -6.72142e-01 -6.62022e-01 -6.82262e-01
3.18400e+04 7.90000e+01 -7.05661e-01 -6.55937e-01 -7.55384e-01 -6.72563e-01 -6.61314e-01 -6.83812e-01
3.20000e+04 8.00000e+01 -6.95440e-01 -6.34376e-01 -7.56505e-01 -6.72985e-01 -6.60578e-01 -6.85391e-01
3.21600e+04 8.00000e+01 -6.95440e-01 -6.34376e-01 -7.56505e-01 -6.73403e-01 -6.59823e-01 -6.86983e-01
3.23200e+04 8.00000e+01 -6.95440e-01 -6.34376e-01 -7.56505e-01 -6.73813e-01 -6.59053e-01 -6.88573e-01
3.24800e+04 8.10000e+01 -7.07374e-01 -6.05165e-01 -8.09582e-01 -6.74210e-01 -6.58274e-01 -6.90147e-01
3.26400e+04 8.10000e+01 -7.07374e-01 -6.05165e-01 -8.09582e-01 -6.74594e-01 -6.57492e-01 -6.91695e-01
3.28000e+04 8.20000e+01 -7.48548e-01 -6.30184e-01 -8.66911e-01 -6.74958e-01 -6.56711e-01 -6.93205e-01
3.29600e+04 8.20000e+01 -7.48548e-01 -6.30184e-01 -8.66911e-01 -6.75300e-01 -6.55933e-01 -6.94667e-01
3.31200e+04 8.20000e+01 -7.48548e-01 -6.30184e-01 -8.66911e-01 -6.75619e-01 -6.55164e-01 -6.96074e-01
3.32800e+04 8.30000e+01 -6.92630e-01 -5.29288e-01 -8.55972e-01 -6.75911e-01 -6.54406e-01 -6.97417e-01
3.34400e+04 8.30000e+01 -6.92630e-01 -5.29288e-01 -8.55972e-01 -6.76175e-01 -6.53661e-01 -6.98690e-01
3.36000e+04 8.40000e+01 -7.09192e-01 -5.43280e-01 -8.75105e-01 -6.76410e-01 -6.52934e-01 -6.99887e-01
3.37600e+04 8.40000e+01 -7.09192e-01 -5.43280e-01 -8.75105e-01 -6.76616e-01 -6.52227e-01 -7.01004e-01
3.39200e+04 8.40000e+01 -7.09192e-01 -5.43280e-01 -8.75105e-01 -6.76790e-01 -6.51541e-01 -7.02040e-01
3.40800e+04 8.50000e+01 -6.43122e-01 -5.31918e-01 -7.54326e-01 -6.76935e-01 -6.50881e-01 -7.02989e-01
3.42400e+04 8.50000e+01 -6.43122e-01 -5.31918e-01 -7.54326e-01 -6.77050e-01 -6.50248e-01 -7.03853e-01
3.44000e+04 8.60000e+01 -7.11881e-01 -6.81470e-01 -7.42292e-01 -6.77138e-01 -6.49645e-01 -7.04631e-01
3.45600e+04 8.60000e+01 -7.11881e-01 -6.81470e-01 -7.42292e-01 -6.77198e-01 -6.49073e-01 -7.05324e-01
3.47200e+04 8.60000e+01 -7.11881e-01 -6.81470e-01 -7.42292e-01 -6.77234e-01 -6.48534e-01 -7.05934e-01
3.48800e+04 8.70000e+01 -6.45214e-01 -5.75055e-01 -7.15373e-01 -6.77247e-01 -6.48029e-01 -7.06465e-01
3.50400e+04 8.70000e+01 -6.45214e-01 -5.75055e-01 -7.15373e-01 -6.77241e-01 -6.47560e-01 -7.06923e-01
3.52000e+04 8.80000e+01 -6.51461e-01 -5.96554e-01 -7.06369e-01 -6.77219e-01 -6.47126e-01 -7.07313e-01
3.53600e+04 8.80000e+01 -6.51461e-01 -5.96554e-01 -7.06369e-01 -6.77184e-01 -6.46726e-01 -7.07641e-01
3.55200e+04 8.80000e+01 -6.51461e-01 -5.96554e-01 -7.06369e-01 -6.77140e-01 -6.46361e-01 -7.07918e-01
3.56800e+04 8.90000e+01 -6.45755e-01 -5.64871e-01 -7.26640e-01 -6.77090e-01 -6.46027e-01 -7.08153e-01
3.58400e+04 8.90000e+01 -6.45755e-01 -5.64871e-01 -7.26640e-01 -6.77039e-01 -6.45722e-01 -7.08356e-01
3.60000e+04 9.00000e+01 -6.80848e-01 -6.00796e-01 -7.60900e-01 -6.76990e-01 -6.45443e-01 -7.08538e-01
3.61600e+04 9.00000e+01 -6.80848e-01 -6.00796e-01 -7.60900e-01 -6.76948e-01 -6.45186e-01 -7.08711e-01
3.63200e+04 9.00000e+01 -6.80848e-01 -6.00796e-01 -7.60900e-01 -6.76916e-01 -6.44945e-01 -7.08887e-01
3.64800e+04 9.10000e+01 -6.89962e-01 -6.39010e-01 -7.40915e-01 -6.76897e-01 -6.44717e-01 -7.09077e-01
3.66400e+04 9.10000e+01 -6.89962e-01 -6.39010e-01 -7.40915e-01 -6.76895e-01 -6.44497e-01 -7.09293e-01
3.68000e+04 9.20000e+01 -7.51863e-01 -6.86634e-01 -8.17091e-01 -6.76912e-01 -6.44280e-01 -7.09544e-01
3.69600e+04 9.20000e+01 -7.51863e-01 -6.86634e-01 -8.17091e-01 -6.76950e-01 -6.44059e-01 -7.09840e-01
3.71200e+04 9.20000e+01 -7.51863e-01 -6.86634e-01 -8.17091e-01 -6.77011e-01 -6.43834e-01 -7.10188e-01
3.72800e+04 9.30000e+01 -7.12665e-01 -6.59816e-01 -7.65514e-01 -6.77096e-01 -6.43597e-01 -7.10594e-01
3.74400e+04 9.30000e+01 -7.12665e-01 -6.59816e-01 -7.65514e-01 -6.77205e-01 -6.43347e-01 -7.11063e-01
3.76000e+04 9.40000e+01 -6.13184e-01 -5.77986e-01 -6.48382e-01 -6.77338e-01 -6.43079e-01 -7.11596e-01
3.77600e+04 9.40000e+01 -6.13184e-01 -5.77986e-01 -6.48382e-01 -6.77494e-01 -6.42793e-01 -7.12196e-01
3.79200e+04 9.40000e+01 -6.13184e-01 -5.77986e-01 -6.48382e-01 -6.77672e-01 -6.42486e-01 -7.12859e-01
3.80800e+04 9.50000e+01 -6.46932e-01 -5.80701e-01 -7.13163e-01 -6.77871e-01 -6.42156e-01 -7.13585e-01
3.82400e+04 9.50000e+01 -6.46932e-01 -5.80701e-01 -7.13163e-01 -6.78087e-01 -6.41804e-01 -7.14370e-01
3.84000e+04 9.60000e+01 -6.37527e-01 -6.17188e-01 -6.57866e-01 -6.78318e-01 -6.41428e-01 -7.15207e-01
3.85600e+04 9.60000e+01 -6.37527e-01 -6.17188e-01 -6.57866e-01 -6.78561e-01 -6.41029e-01 -7.16093e-01
3.87200e+04 9.60000e+01 -6.37527e-01 -6.17188e-01 -6.57866e-01 -6.78813e-01 -6.40609e-01 -7.17017e-01
3.88800e+04 9.70000e+01 -6.53077e-01 -5.85159e-01 -7.20994e-01 -6.79071e-01 -6.40167e-01 -7.17976e-01
3.90400e+04 9.70000e+01 -6.53077e-01 -5.85159e-01 -7.20994e-01 -6.79332e-01 -6.39704e-01 -7.18960e-01
3.92000e+04 9.80000e+01 -6.27454e-01 -5.46214e-01 -7.08694e-01 -6.79593e-01 -6.39225e-01 -7.19961e-01
3.93600e+04 9.80000e+01 -6.27454e-01 -5.46214e-01 -7.08694e-01 -6.79851e-01 -6.38728e-01 -7.20974e-01
3.95200e+04 9.80000e+01 -6.27454e-01 -5.46214e-01 -7.08694e-01 -6.80104e-01 -6.38219e-01 -7.21989e-01
3.96800e+04 9.90000e+01 -6.23028e-01 -5.87204e-01 -6.58852e-01 -6.80350e-01 -6.37699e-01 -7.23001e-01
3.98400e+04 9.90000e+01 -6.23028e-01 -5.87204e-01 -6.58852e-01 -6.80586e-01 -6.37172e-01 -7.24000e-01
4.00000e+04 1.00000e+02 -6.41202e-01 -5.96046e-01 -6.86358e-01 -6.80811e-01 -6.36641e-01 -7.24981e-01
4.01600e+04 1.00000e+02 -6.41202e-01 -5.96046e-01 -6.86358e-01 -6.81023e-01 -6.36110e-01 -7.25937e-01
4.03200e+04 1.00000e+02 -6.41202e-01 -5.96046e-01 -6.86358e-01 -6.81222e-01 -6.35581e-01 -7.26862e-01
4.04800e+04 1.01000e+02 -6.42069e-01 -6.13800e-01 -6.70338e-01 -6.81405e-01 -6.35060e-01 -7.27750e-01
4.06400e+04 1.01000e+02 -6.42069e-01 -6.13800e-01 -6.70338e-01 -6.81572e-01 -6.34548e-01 -7.28596e-01
4.08000e+04 1.02000e+02 -6.11963e-01 -5.84424e-01 -6.39503e-01 -6.81722e-01 -6.34051e-01 -7.29393e-01
4.09600e+04 1.02000e+02 -6.11963e-01 -5.84424e-01 -6.39503e-01 -6.81853e-01 -6.33569e-01 -7.30138e-01
4.11200e+04 1.02000e+02 -6.11963e-01 -5.84424e-01 -6.39503e-01 -6.81965e-01 -6.33105e-01 -7.30825e-01
4.12800e+04 1.03000e+02 -6.53309e-01 -6.20955e-01 -6.85663e-01 -6.82056e-01 -6.32663e-01 -7.31449e-01
4.14400e+04 1.03000e+02 -6.53309e-01 -6.20955e-01 -6.85663e-01 -6.82125e-01 -6.32243e-01 -7.32007e-01
4.16000e+04 1.04000e+02 -6.41019e-01 -5.96975e-01 -6.85063e-01 -6.82170e-01 -6.31846e-01 -7.32494e-01
4.17600e+04 1.04000e+02 -6.41019e-01 -5.96975e-01 -6.85063e-01 -6.82190e-01 -6.31473e-01 -7.32908e-01
4.19200e+04 1.04000e+02 -6.41019e-01 -5.96975e-01 -6.85063e-01 -6.82184e-01 -6.31124e-01 -7.33244e-01
4.20800e+04 1.05000e+02 -6.76070e-01 -6.40754e-01 -7.11385e-01 -6.82149e-01 -6.30797e-01 -7.33500e-01
4.22400e+04 1.05000e+02 -6.76070e-01 -6.40754e-01 -7.11385e-01 -6.82083e-01 -6.30493e-01 -7.33674e-01
4.24000e+04 1.06000e+02 -6.84632e-01 -6.21939e-01 -7.47324e-01 -6.81985e-01 -6.30207e-01 -7.33763e-01
4.25600e+04 1.06000e+02 -6.84632e-01 -6.21939e-01 -7.47324e-01 -6.81853e-01 -6.29941e-01 -7.33765e-01
4.27200e+04 1.06000e+02 -6.84632e-01 -6.21939e-01 -7.47324e-01 -6.81684e-01 -6.29689e-01 -7.33678e-01
4.28800e+04 1.07000e+02 -6.78376e-01 -5.69444e-01 -7.87309e-01 -6.81477e-01 -6.29451e-01 -7.33503e-01
4.30400e+04 1.07000e+02 -6.78376e-01 -5.69444e-01 -7.87309e-01 -6.81230e-01 -6.29223e-01 -7.33238e-01
4.32000e+04 1.08000e+02 -7.23063e-01 -6.32210e-01 -8.13917e-01 -6.80943e-01 -6.29003e-01 -7.32883e-01
4.33600e+04 1.08000e+02 -7.23063e-01 -6.32210e-01 -8.13917e-01 -6.80613e-01 -6.28788e-01 -7.32437e-01
4.35200e+04 1.08000e+02 -7.23063e-01 -6.32210e-01 -8.13917e-01 -6.80239e-01 -6.28576e-01 -7.31902e-01
4.36800e+04 1.09000e+02 -6.72923e-01 -5.75481e-01 -7.70365e-01 -6.79821e-01 -6.28364e-01 -7.31278e-01
4.38400e+04 1.09000e+02 -6.72923e-01 -5.75481e-01 -7.70365e-01 -6.79359e-01 -6.28151e-01 -7.30566e-01
4.40000e+04 1.10000e+02 -7.18912e-01 -6.15986e-01 -8.21837e-01 -6.78852e-01 -6.27935e-01 -7.29769e-01
4.41600e+04 1.10000e+02 -7.18912e-01 -6.15986e-01 -8.21837e-01 -6.78301e-01 -6.27713e-01 -7.28889e-01
4.43200e+04 1.10000e+02 -7.18912e-01 -6.15986e-01 -8.21837e-01 -6.77708e-01 -6.27488e-01 -7.27928e-01
4.44800e+04 1.11000e+02 -7.22709e-01 -6.01201e-01 -8.44216e-01 -6.77073e-01 -6.27256e-01 -7.26890e-01
4.46400e+04 1.11000e+02 -7.22709e-01 -6.01201e-01 -8.44216e-01 -6.76399e-01 -6.27019e-01 -7.25779e-01
4.48000e+04 1.12000e+02 -6.67182e-01 -5.25677e-01 -8.08688e-01 -6.75690e-01 -6.26780e-01 -7.24599e-01
4.49600e+04 1.12000e+02 -6.67182e-01 -5.25677e-01 -8.08688e-01 -6.74946e-01 -6.26539e-01 -7.23354e-01
4.51200e+04 1.12000e+02 -6.67182e-01 -5.25677e-01 -8.08688e-01 -6.74173e-01 -6.26298e-01 -7.22048e-01
4.52800e+04 1.13000e+02 -6.81633e-01 -6.45679e-01 -7.17588e-01 -6.73376e-01 -6.26063e-01 -7.20689e-01
4.54400e+04 1.13000e+02 -6.81633e-01 -6.45679e-01 -7.17588e-01 -6.72558e-01 -6.25837e-01 -7.19279e-01
4.56000e+04 1.14000e+02 -6.85051e-01 -5.93357e-01 -7.76746e-01 -6.71724e-01 -6.25624e-01 -7.17825e-01
4.57600e+04 1.14000e+02 -6.85051e-01 -5.93357e-01 -7.76746e-01 -6.70881e-01 -6.25431e-01 -7.16332e-01
4.59200e+04 1.14000e+02 -6.85051e-01 -5.93357e-01 -7.76746e-01 -6.70035e-01 -6.25265e-01 -7.14805e-01
4.60800e+04 1.15000e+02 -6.80137e-01 -5.76076e-01 -7.84199e-01 -6.69192e-01 -6.25132e-01 -7.13251e-01
4.62400e+04 1.15000e+02 -6.80137e-01 -5.76076e-01 -7.84199e-01 -6.68357e-01 -6.25039e-01 -7.11675e-01
4.64000e+04 1.16000e+02 -6.87664e-01 -6.49104e-01 -7.26223e-01 -6.67539e-01 -6.24995e-01 -7.10082e-01
4.65600e+04 1.16000e+02 -6.87664e-01 -6.49104e-01 -7.26223e-01 -6.66743e-01 -6.25007e-01 -7.08478e-01
4.67200e+04 1.16000e+02 -6.87664e-01 -6.49104e-01 -7.26223e-01 -6.65976e-01 -6.25082e-01 -7.06869e-01
4.68800e+04 1.17000e+02 -7.13081e-01 -6.08589e-01 -8.17572e-01 -6.65244e-01 -6.25228e-01 -7.05260e-01
4.70400e+04 1.17000e+02 -7.13081e-01 -6.08589e-01 -8.17572e-01 -6.64553e-01 -6.25450e-01 -7.03656e-01
4.72000e+04 1.18000e+02 -7.22596e-01 -6.76045e-01 -7.69147e-01 -6.63910e-01 -6.25755e-01 -7.02065e-01
4.73600e+04 1.18000e+02 -7.22596e-01 -6.76045e-01 -7.69147e-01 -6.63319e-01 -6.26145e-01 -7.00493e-01
4.75200e+04 1.18000e+02 -7.22596e-01 -6.76045e-01 -7.69147e-01 -6.62786e-01 -6.26625e-01 -6.98947e-01
4.76800e+04 1.19000e+02 -7.22336e-01 -6.14060e-01 -8.30613e-01 -6.62315e-01 -6.27194e-01 -6.97435e-01
4.78400e+04 1.19000e+02 -7.22336e-01 -6.14060e-01 -8.30613e-01 -6.61908e-01 -6.27851e-01 -6.95964e-01
4.80000e+04 1.20000e+02 -7.53435e-01 -6.49371e-01 -8.57500e-01 -6.61569e-01 -6.28592e-01 -6.94546e-01
4.81600e+04 1.20000e+02 -7.53435e-01 -6.49371e-01 -8.57500e-01 -6.61301e-01 -6.29411e-01 -6.93192e-01
4.83200e+04 1.20000e+02 -7.53435e-01 -6.49371e-01 -8.57500e-01 -6.61105e-01 -6.30295e-01 -6.91915e-01
4.84800e+04 1.21000e+02 -7.28728e-01 -6.11580e-01 -8.45876e-01 -6.60980e-01 -6.31231e-01 -6.90730e-01
4.86400e+04 1.21000e+02 -7.28728e-01 -6.11580e-01 -8.45876e-01 -6.60929e-01 -6.32202e-01 -6.89655e-01
4.88000e+04 1.22000e+02 -7.62746e-01 -6.15697e-01 -9.09795e-01 -6.60949e-01 -6.33187e-01 -6.88710e-01
4.89600e+04 1.22000e+02 -7.62746e-01 -6.15697e-01 -9.09795e-01 -6.61040e-01 -6.34162e-01 -6.87918e-01
4.91200e+04 1.22000e+02 -7.62746e-01 -6.15697e-01 -9.09795e-01 -6.61200e-01 -6.35097e-01 -6.87303e-01
4.92800e+04 1.23000e+02 -7.71770e-01 -6.84555e-01 -8.58984e-01 -6.61427e-01 -6.35963e-01 -6.86890e-01
4.94400e+04 1.23000e+02 -7.71770e-01 -6.84555e-01 -8.58984e-01 -6.61718e-01 -6.36730e-01 -6.86706e-01
4.96000e+04 1.24000e+02 -7.29138e-01 -6.47748e-01 -8.10527e-01 -6.62071e-01 -6.37369e-01 -6.86772e-01
4.97600e+04 1.24000e+02 -7.29138e-01 -6.47748e-01 -8.10527e-01 -6.62482e-01 -6.37857e-01 -6.87108e-01
4.99200e+04 1.24000e+02 -7.29138e-01 -6.47748e-01 -8.10527e-01 -6.62950e-01 -6.38176e-01 -6.87724e-01
5.00800e+04 1.25000e+02 -7.31692e-01 -6.57257e-01 -8.06127e-01 -6.63470e-01 -6.38317e-01 -6.88623e-01
5.02400e+04 1.25000e+02 -7.31692e-01 -6.57257e-01 -8.06127e-01 -6.64039e-01 -6.38280e-01 -6.89798e-01
5.04000e+04 1.26000e+02 -7.13834e-01 -6.51914e-01 -7.75753e-01 -6.64656e-01 -6.38074e-01 -6.91238e-01
5.05600e+04 1.26000e+02 -7.13834e-01 -6.51914e-01 -7.75753e-01 -6.65317e-01 -6.37712e-01 -6.92921e-01
5.07200e+04 1.26000e+02 -7.13834e-01 -6.51914e-01 -7.75753e-01 -6.66019e-01 -6.37215e-01 -6.94823e-01
5.08800e+04 1.27000e+02 -7.29567e-01 -6.68668e-01 -7.90466e-01 -6.66762e-01 -6.36604e-01 -6.96919e-01
5.10400e+04 1.27000e+02 -7.29567e-01 -6.68668e-01 -7.90466e-01 -6.67543e-01 -6.35901e-01 -6.99184e-01
5.12000e+04 1.28000e+02 -7.77261e-01 -7.17310e-01 -8.37212e-01 -6.68360e-01 -6.35128e-01 -7.01592e-01
5.13600e+04 1.28000e+02 -7.77261e-01 -7.17310e-01 -8.37212e-01 -6.69212e-01 -6.34304e-01 -7.04120e-01
5.15200e+04 1.28000e+02 -7.77261e-01 -7.17310e-01 -8.37212e-01 -6.70100e-01 -6.33450e-01 -7.06749e-01
5.16800e+04 1.29000e+02 -7.12709e-01 -6.76079e-01 -7.49339e-01 -6.71021e-01 -6.32583e-01 -7.09459e-01
5.18400e+04 1.29000e+02 -7.12709e-01 -6.76079e-01 -7.49339e-01 -6.71976e-01 -6.31717e-01 -7.12235e-01
5.20000e+04 1.30000e+02 -7.84664e-01 -7.06134e-01 -8.63194e-01 -6.72964e-01 -6.30868e-01 -7.15061e-01
5.21600e+04 1.30000e+02 -7.84664e-01 -7.06134e-01 -8.63194e-01 -6.73986e-01 -6.30048e-01 -7.17925e-01
5.23200e+04 1.30000e+02 -7.84664e-01 -7.06134e-01 -8.63194e-01 -6.75041e-01 -6.29268e-01 -7.20814e-01
5.24800e+04 1.31000e+02 -8.17709e-01 -7.18933e-01 -9.16484e-01 -6.76128e-01 -6.28539e-01 -7.23718e-01
5.26400e+04 1.31000e+02 -8.17709e-01 -7.18933e-01 -9.16484e-01 -6.77249e-01 -6.27871e-01 -7.26626e-01
5.28000e+04 1.32000e+02 -8.12582e-01 -7.31369e-01 -8.93794e-01 -6.78401e-01 -6.27275e-01 -7.29528e-01
5.29600e+04 1.32000e+02 -8.12582e-01 -7.31369e-01 -8.93794e-01 -6.79586e-01 -6.26756e-01 -7.32416e-01
5.31200e+04 1.32000e+02 -8.12582e-01 -7.31369e-01 -8.93794e-01 -6.80800e-01 -6.26323e-01 -7.35278e-01
5.32800e+04 1.33000e+02 -8.29903e-01 -6.53976e-01 -1.00583e+00 -6.82045e-01 -6.25983e-01 -7.38107e-01
5.34400e+04 1.33000e+02 -8.29903e-01 -6.53976e-01 -1.00583e+00 -6.83318e-01 -6.25743e-01 -7.40893e-01
5.36000e+04 1.34000e+02 -9.29709e-01 -7.55560e-01 -1.10386e+00 -6.84618e-01 -6.25607e-01 -7.43629e-01
5.37600e+04 1.34000e+02 -9.29709e-01 -7.55560e-01 -1.10386e+00 -6.85942e-01 -6.25581e-01 -7.46304e-01
5.39200e+04 1.34000e+02 -9.29709e-01 -7.55560e-01 -1.10386e+00 -6.87290e-01 -6.25669e-01 -7.48911e-01
5.40800e+04 1.35000e+02 -8.31384e-01 -7.55089e-01 -9.07678e-01 -6.88660e-01 -6.25876e-01 -7.51443e-01
5.42400e+04 1.35000e+02 -8.31384e-01 -7.55089e-01 -9.07678e-01 -6.90047e-01 -6.26204e-01 -7.53891e-01
5.44000e+04 1.36000e+02 -7.90315e-01 -7.04145e-01 -8.76485e-01 -6.91452e-01 -6.26655e-01 -7.56249e-01
5.45600e+04 1.36000e+02 -7.90315e-01 -7.04145e-01 -8.76485e-01 -6.92871e-01 -6.27232e-01 -7.58510e-01
5.47200e+04 1.36000e+02 -7.90315e-01 -7.04145e-01 -8.76485e-01 -6.94304e-01 -6.27937e-01 -7.60670e-01
5.48800e+04 1.37000e+02 -7.28987e-01 -7.13525e-01 -7.44449e-01 -6.95747e-01 -6.28771e-01 -7.62724e-01
5.50400e+04 1.37000e+02 -7.28987e-01 -7.13525e-01 -7.44449e-01 -6.97201e-01 -6.29734e-01 -7.64669e-01
5.52000e+04 1.38000e+02 -7.10079e-01 -6.81907e-01 -7.38251e-01 -6.98665e-01 -6.30827e-01 -7.66503e-01
5.53600e+04 1.38000e+02 -7.10079e-01 -6.81907e-01 -7.38251e-01 -7.00137e-01 -6.32049e-01 -7.68226e-01
5.55200e+04 1.38000e+02 -7.10079e-01 -6.81907e-01 -7.38251e-01 -7.01619e-01 -6.33401e-01 -7.69837e-01
5.56800e+04 1.39000e+02 -7.84327e-01 -7.18096e-01 -8.50558e-01 -7.03111e-01 -6.34882e-01 -7.71340e-01
5.58400e+04 1.39000e+02 -7.84327e-01 -7.18096e-01 -8.50558e-01 -7.04615e-01 -6.36492e-01 -7.72738e-01
5.60000e+04 1.40000e+02 -7.85239e-01 -7.50249e-01 -8.20229e-01 -7.06132e-01 -6.38227e-01 -7.74036e-01
5.61600e+04 1.40000e+02 -7.85239e-01 -7.50249e-01 -8.20229e-01 -7.07665e-01 -6.40089e-01 -7.75240e-01
5.63200e+04 1.40000e+02 -7.85239e-01 -7.50249e-01 -8.20229e-01 -7.09216e-01 -6.42072e-01 -7.76360e-01
5.64800e+04 1.41000e+02 -7.86103e-01 -6.63228e-01 -9.08978e-01 -7.10789e-01 -6.44175e-01 -7.77403e-01
5.66400e+04 1.41000e+02 -7.86103e-01 -6.63228e-01 -9.08978e-01 -7.12388e-01 -6.46393e-01 -7.78382e-01
5.68000e+04 1.42000e+02 -7.97268e-01 -6.93027e-01 -9.01509e-01 -7.14014e-01 -6.48720e-01 -7.79307e-01
5.69600e+04 1.42000e+02 -7.97268e-01 -6.93027e-01 -9.01509e-01 -7.15671e-01 -6.51150e-01 -7.80192e-01
5.71200e+04 1.42000e+02 -7.97268e-01 -6.93027e-01 -9.01509e-01 -7.17362e-01 -6.53675e-01 -7.81049e-01
5.72800e+04 1.43000e+02 -6.84377e-01 -6.26942e-01 -7.41813e-01 -7.19088e-01 -6.56283e-01 -7.81893e-01
5.74400e+04 1.43000e+02 -6.84377e-01 -6.26942e-01 -7.41813e-01 -7.20851e-01 -6.58965e-01 -7.82737e-01
5.76000e+04 1.44000e+02 -6.33154e-01 -5.44504e-01 -7.21804e-01 -7.22652e-01 -6.61709e-01 -7.83596e-01
5.77600e+04 1.44000e+02 -6.33154e-01 -5.44504e-01 -7.21804e-01 -7.24490e-01 -6.64499e-01 -7.84482e-01
5.79200e+04 1.44000e+02 -6.33154e-01 -5.44504e-01 -7.21804e-01 -7.26364e-01 -6.67320e-01 -7.85408e-01
5.80800e+04 1.45000e+02 -6.87459e-01 -6.70530e-01 -7.04388e-01 -7.28272e-01 -6.70157e-01 -7.86387e-01
5.82400e+04 1.45000e+02 -6.87459e-01 -6.70530e-01 -7.04388e-01 -7.30210e-01 -6.72994e-01 -7.87426e-01
5.84000e+04 1.46000e+02 -6.77101e-01 -6.29320e-01 -7.24882e-01 -7.32175e-01 -6.75815e-01 -7.88536e-01
5.85600e+04 1.46000e+02 -6.77101e-01 -6.29320e-01 -7.24882e-01 -7.34162e-01 -6.78604e-01 -7.89720e-01
5.87200e+04 1.46000e+02 -6.77101e-01 -6.29320e-01 -7.24882e-01 -7.36166e-01 -6.81349e-01 -7.90982e-01
5.88800e+04 1.47000e+02 -6.40115e-01 -5.94283e-01 -6.85947e-01 -7.38179e-01 -6.84038e-01 -7.92321e-01
5.90400e+04 1.47000e+02 -6.40115e-01 -5.94283e-01 -6.85947e-01 -7.40197e-01 -6.86661e-01 -7.93733e-01
5.92000e+04 1.48000e+02 -6.33430e-01 -6.27558e-01 -6.39302e-01 -7.42210e-01 -6.89212e-01 -7.95208e-01
5.93600e+04 1.48000e+02 -6.33430e-01 -6.27558e-01 -6.39302e-01 -7.44212e-01 -6.91687e-01 -7.96737e-01
5.95200e+04 1.48000e+02 -6.33430e-01 -6.27558e-01 -6.39302e-01 -7.46194e-01 -6.94085e-01 -7.98303e-01
5.96800e+04 1.49000e+02 -6.96641e-01 -6.24913e-01 -7.68369e-01 -7.48148e-01 -6.96408e-01 -7.99888e-01
5.98400e+04 1.49000e+02 -6.96641e-01 -6.24913e-01 -7.68369e-01 -7.50066e-01 -6.98660e-01 -8.01472e-01
6.00000e+04 1.50000e+02 -6.78888e-01 -6.22025e-01 -7.35751e-01 -7.51939e-01 -7.00847e-01 -8.03031e-01
6.01600e+04 1.50000e+02 -6.78888e-01 -6.22025e-01 -7.35751e-01 -7.53757e-01 -7.02976e-01 -8.04538e-01
6.03200e+04 1.50000e+02 -6.78888e-01 -6.22025e-01 -7.35751e-01 -7.55511e-01 -7.05051e-01 -8.05971e-01
6.04800e+04 1.51000e+02 -6.30058e-01 -5.99797e-01 -6.60318e-01 -7.57193e-01 -7.07084e-01 -8.07302e-01
6.06400e+04 1.51000e+02 -6.30058e-01 -5.99797e-01 -6.60318e-01 -7.58793e-01 -7.09078e-01 -8.08508e-01
6.08000e+04 1.52000e+02 -6.49597e-01 -6.15562e-01 -6.83633e-01 -7.60302e-01 -7.11040e-01 -8.09565e-01
6.09600e+04 1.52000e+02 -6.49597e-01 -6.15562e-01 -6.83633e-01 -7.61712e-01 -7.12974e-01 -8.10450e-01
6.11200e+04 1.52000e+02 -6.49597e-01 -6.15562e-01 -6.83633e-01 -7.63012e-01 -7.14882e-01 -8.11143e-01
6.12800e+04 1.53000e+02 -6.40293e-01 -5.96339e-01 -6.84247e-01 -7.64197e-01 -7.16765e-01 -8.11628e-01
6.14400e+04 1.53000e+02 -6.40293e-01 -5.96339e-01 -6.84247e-01 -7.65256e-01 -7.18622e-01 -8.11890e-01
6.16000e+04 1.54000e+02 -6.64502e-01 -6.33853e-01 -6.95151e-01 -7.66183e-01 -7.20449e-01 -8.11916e-01
6.17600e+04 1.54000e+02 -6.64502e-01 -6.33853e-01 -6.95151e-01 -7.66970e-01 -7.22242e-01 -8.11699e-01
6.19200e+04 1.54000e+02 -6.64502e-01 -6.33853e-01 -6.95151e-01 -7.67613e-01 -7.23993e-01 -8.11232e-01
6.20800e+04 1.55000e+02 -6.43266e-01 -5.77882e-01 -7.08651e-01 -7.68104e-01 -7.25695e-01 -8.10512e-01
6.22400e+04 1.55000e+02 -6.43266e-01 -5.77882e-01 -7.08651e-01 -7.68439e-01 -7.27338e-01 -8.09540e-01
6.24000e+04 1.56000e+02 -6.14212e-01 -5.67424e-01 -6.60999e-01 -7.68615e-01 -7.28911e-01 -8.08319e-01
6.25600e+04 1.56000e+02 -6.14212e-01 -5.67424e-01 -6.60999e-01 -7.68629e-01 -7.30404e-01 -8.06855e-01
6.27200e+04 1.56000e+02 -6.14212e-01 -5.67424e-01 -6.60999e-01 -7.68479e-01 -7.31805e-01 -8.05153e-01
6.28800e+04 1.57000e+02 -6.17982e-01 -5.90099e-01 -6.45864e-01 -7.68164e-01 -7.33101e-01 -8.03226e-01
6.30400e+04 1.57000e+02 -6.17982e-01 -5.90099e-01 -6.45864e-01 -7.67684e-01 -7.34282e-01 -8.01086e-01
6.32000e+04 1.58000e+02 -5.70702e-01 -5.42114e-01 -5.99289e-01 -7.67040e-01 -7.35336e-01 -7.98744e-01
6.33600e+04 1.58000e+02 -5.70702e-01 -5.42114e-01 -5.99289e-01 -7.66234e-01 -7.36251e-01 -7.96218e-01
6.35200e+04 1.58000e+02 -5.70702e-01 -5.42114e-01 -5.99289e-01 -7.65270e-01 -7.37019e-01 -7.93520e-01
6.36800e+04 1.59000e+02 -6.89423e-01 -6.53690e-01 -7.25156e-01 -7.64150e-01 -7.37631e-01 -7.90669e-01
6.38400e+04 1.59000e+02 -6.89423e-01 -6.53690e-01 -7.25156e-01 -7.62881e-01 -7.38080e-01 -7.87682e-01
6.40000e+04 1.60000e+02 -6.22175e-01 -5.79682e-01 -6.64669e-01 -7.61466e-01 -7.38359e-01 -7.84573e-01
6.41600e+04 1.60000e+02 -6.22175e-01 -5.79682e-01 -6.64669e-01 -7.59913e-01 -7.38465e-01 -7.81361e-01
6.43200e+04 1.60000e+02 -6.22175e-01 -5.79682e-01 -6.64669e-01 -7.58227e-01 -7.38393e-01 -7.78061e-01
6.44800e+04 1.61000e+02 -6.66889e-01 -6.24192e-01 -7.09586e-01 -7.56416e-01 -7.38144e-01 -7.74689e-01
6.46400e+04 1.61000e+02 -6.66889e-01 -6.24192e-01 -7.09586e-01 -7.54488e-01 -7.37717e-01 -7.71260e-01
6.48000e+04 1.62000e+02 -6.13828e-01 -5.67908e-01 -6.59748e-01 -7.52451e-01 -7.37113e-01 -7.67788e-01
6.49600e+04 1.62000e+02 -6.13828e-01 -5.67908e-01 -6.59748e-01 -7.50311e-01 -7.36336e-01 -7.64286e-01
6.51200e+04 1.62000e+02 -6.13828e-01 -5.67908e-01 -6.59748e-01 -7.48078e-01 -7.35389e-01 -7.60766e-01
6.52800e+04 1.63000e+02 -6.15527e-01 -5.80786e-01 -6.50268e-01 -7.45759e-01 -7.34278e-01 -7.57240e-01
6.54400e+04 1.63000e+02 -6.15527e-01 -5.80786e-01 -6.50268e-01 -7.43363e-01 -7.33009e-01 -7.53717e-01
6.56000e+04 1.64000e+02 -6.53545e-01 -5.65327e-01 -7.41763e-01 -7.40897e-01 -7.31586e-01 -7.50208e-01
6.57600e+04 1.64000e+02 -6.53545e-01 -5.65327e-01 -7.41763e-01 -7.38370e-01 -7.30018e-01 -7.46723e-01
6.59200e+04 1.64000e+02 -6.53545e-01 -5.65327e-01 -7.41763e-01 -7.35789e-01 -7.28309e-01 -7.43270e-01
6.60800e+04 1.65000e+02 -6.72590e-01 -5.73114e-01 -7.72067e-01 -7.33162e-01 -7.26468e-01 -7.39857e-01
6.62400e+04 1.65000e+02 -6.72590e-01 -5.73114e-01 -7.72067e-01 -7.30497e-01 -7.24499e-01 -7.36494e-01
6.64000e+04 1.66000e+02 -6.54936e-01 -5.87709e-01 -7.22163e-01 -7.27799e-01 -7.22408e-01 -7.33190e-01
6.65600e+04 1.66000e+02 -6.54936e-01 -5.87709e-01 -7.22163e-01 -7.25077e-01 -7.20200e-01 -7.29953e-01
6.67200e+04 1.66000e+02 -6.54936e-01 -5.87709e-01 -7.22163e-01 -7.22337e-01 -7.17881e-01 -7.26793e-01
6.68800e+04 1.67000e+02 -6.75170e-01 -5.61771e-01 -7.88570e-01 -7.19585e-01 -7.15455e-01 -7.23716e-01
6.70400e+04 1.67000e+02 -6.75170e-01 -5.61771e-01 -7.88570e-01 -7.16828e-01 -7.12931e-01 -7.20726e-01
6.72000e+04 1.68000e+02 -6.97863e-01 -5.96477e-01 -7.99249e-01 -7.14073e-01 -7.10319e-01 -7.17827e-01
6.73600e+04 1.68000e+02 -6.97863e-01 -5.96477e-01 -7.99249e-01 -7.11325e-01 -7.07634e-01 -7.15015e-01
6.75200e+04 1.68000e+02 -6.97863e-01 -5.96477e-01 -7.99249e-01 -7.08589e-01 -7.04891e-01 -7.12287e-01
6.76800e+04 1.69000e+02 -7.17573e-01 -6.47815e-01 -7.87331e-01 -7.05872e-01 -7.02106e-01 -7.09637e-01
6.78400e+04 1.69000e+02 -7.17573e-01 -6.47815e-01 -7.87331e-01 -7.03178e-01 -6.99297e-01 -7.07059e-01
6.80000e+04 1.70000e+02 -6.71714e-01 -6.37987e-01 -7.05441e-01 -7.00513e-01 -6.96478e-01 -7.04549e-01
6.81600e+04 1.70000e+02 -6.71714e-01 -6.37987e-01 -7.05441e-01 -6.97882e-01 -6.93661e-01 -7.02104e-01
6.83200e+04 1.70000e+02 -6.71714e-01 -6.37987e-01 -7.05441e-01 -6.95290e-01 -6.90856e-01 -6.99724e-01
6.84800e+04 1.71000e+02 -6.62200e-01 -6.14968e-01 -7.09431e-01 -6.92741e-01 -6.88069e-01 -6.97413e-01
6.86400e+04 1.71000e+02 -6.62200e-01 -6.14968e-01 -7.09431e-01 -6.90239e-01 -6.85307e-01 -6.95172e-01
6.88000e+04 1.72000e+02 -7.18552e-01 -6.35786e-01 -8.01318e-01 -6.87790e-01 -6.82573e-01 -6.93008e-01
6.89600e+04 1.72000e+02 -7.18552e-01 -6.35786e-01 -8.01318e-01 -6.85397e-01 -6.79870e-01 -6.90925e-01
6.91200e+04 1.72000e+02 -7.18552e-01 -6.35786e-01 -8.01318e-01 -6.83066e-01 -6.77199e-01 -6.88932e-01
6.92800e+04 1.73000e+02 -7.06727e-01 -6.57112e-01 -7.56341e-01 -6.80799e-01 -6.74561e-01 -6.87036e-01
6.94400e+04 1.73000e+02 -7.06727e-01 -6.57112e-01 -7.56341e-01 -6.78600e-01 -6.71956e-01 -6.85245e-01
6.96000e+04 1.74000e+02 -6.82693e-01 -6.40780e-01 -7.24606e-01 -6.76475e-01 -6.69384e-01 -6.83566e-01
6.97600e+04 1.74000e+02 -6.82693e-01 -6.40780e-01 -7.24606e-01 -6.74426e-01 -6.66845e-01 -6.82007e-01
6.99200e+04 1.74000e+02 -6.82693e-01 -6.40780e-01 -7.24606e-01 -6.72458e-01 -6.64338e-01 -6.80577e-01
7.00800e+04 1.75000e+02 -7.08302e-01 -6.66919e-01 -7.49684e-01 -6.70574e-01 -6.61866e-01 -6.79282e-01
7.02400e+04 1.75000e+02 -7.08302e-01 -6.66919e-01 -7.49684e-01 -6.68778e-01 -6.59428e-01 -6.78127e-01
7.04000e+04 1.76000e+02 -7.03658e-01 -6.11841e-01 -7.95475e-01 -6.67073e-01 -6.57027e-01 -6.77119e-01
7.05600e+04 1.76000e+02 -7.03658e-01 -6.11841e-01 -7.95475e-01 -6.65462e-01 -6.54665e-01 -6.76260e-01
7.07200e+04 1.76000e+02 -7.03658e-01 -6.11841e-01 -7.95475e-01 -6.63949e-01 -6.52343e-01 -6.75555e-01
7.08800e+04 1.77000e+02 -7.35130e-01 -7.02286e-01 -7.67974e-01 -6.62536e-01 -6.50067e-01 -6.75006e-01
7.10400e+04 1.77000e+02 -7.35130e-01 -7.02286e-01 -7.67974e-01 -6.61225e-01 -6.47837e-01 -6.74613e-01
7.12000e+04 1.78000e+02 -7.21059e-01 -6.35430e-01 -8.06688e-01 -6.60019e-01 -6.45662e-01 -6.74376e-01
7.13600e+04 1.78000e+02 -7.21059e-01 -6.35430e-01 -8.06688e-01 -6.58918e-01 -6.43542e-01 -6.74295e-01
7.15200e+04 1.78000e+02 -7.21059e-01 -6.35430e-01 -8.06688e-01 -6.57925e-01 -6.41484e-01 -6.74367e-01
7.16800e+04 1.79000e+02 -7.01885e-01 -6.70525e-01 -7.33246e-01 -6.57040e-01 -6.39492e-01 -6.74589e-01
7.18400e+04 1.79000e+02 -7.01885e-01 -6.70525e-01 -7.33246e-01 -6.56264e-01 -6.37571e-01 -6.74958e-01
7.20000e+04 1.80000e+02 -7.52335e-01 -6.51362e-01 -8.53307e-01 -6.55597e-01 -6.35725e-01 -6.75469e-01
7.21600e+04 1.80000e+02 -7.52335e-01 -6.51362e-01 -8.53307e-01 -6.55038e-01 -6.33960e-01 -6.76116e-01
7.23200e+04 1.80000e+02 -7.52335e-01 -6.51362e-01 -8.53307e-01 -6.54586e-01 -6.32278e-01 -6.76894e-01
7.24800e+04 1.81000e+02 -7.24536e-01 -6.54820e-01 -7.94252e-01 -6.54241e-01 -6.30685e-01 -6.77797e-01
7.26400e+04 1.81000e+02 -7.24536e-01 -6.54820e-01 -7.94252e-01 -6.54001e-01 -6.29185e-01 -6.78816e-01
7.28000e+04 1.82000e+02 -7.26861e-01 -5.98188e-01 -8.55534e-01 -6.53863e-01 -6.27780e-01 -6.79947e-01
7.29600e+04 1.82000e+02 -7.26861e-01 -5.98188e-01 -8.55534e-01 -6.53827e-01 -6.26474e-01 -6.81179e-01
7.31200e+04 1.82000e+02 -7.26861e-01 -5.98188e-01 -8.55534e-01 -6.53888e-01 -6.25270e-01 -6.82506e-01
7.32800e+04 1.83000e+02 -6.52954e-01 -5.75664e-01 -7.30244e-01 -6.54045e-01 -6.24170e-01 -6.83920e-01
7.34400e+04 1.83000e+02 -6.52954e-01 -5.75664e-01 -7.30244e-01 -6.54295e-01 -6.23177e-01 -6.85413e-01
7.36000e+04 1.84000e+02 -6.66184e-01 -6.36575e-01 -6.95794e-01 -6.54634e-01 -6.22292e-01 -6.86976e-01
7.37600e+04 1.84000e+02 -6.66184e-01 -6.36575e-01 -6.95794e-01 -6.55059e-01 -6.21516e-01 -6.88602e-01
7.39200e+04 1.84000e+02 -6.66184e-01 -6.36575e-01 -6.95794e-01 -6.55567e-01 -6.20851e-01 -6.90283e-01
7.40800e+04 1.85000e+02 -6.54895e-01 -6.25361e-01 -6.84430e-01 -6.56154e-01 -6.20297e-01 -6.92010e-01
7.42400e+04 1.85000e+02 -6.54895e-01 -6.25361e-01 -6.84430e-01 -6.56816e-01 -6.19854e-01 -6.93777e-01
7.44000e+04 1.86000e+02 -7.04193e-01 -6.60670e-01 -7.47717e-01 -6.57550e-01 -6.19523e-01 -6.95578e-01
7.45600e+04 1.86000e+02 -7.04193e-01 -6.60670e-01 -7.47717e-01 -6.58353e-01 -6.19301e-01 -6.97404e-01
7.47200e+04 1.86000e+02 -7.04193e-01 -6.60670e-01 -7.47717e-01 -6.59220e-01 -6.19189e-01 -6.99251e-01
7.48800e+04 1.87000e+02 -6.41896e-01 -6.08199e-01 -6.75594e-01 -6.60148e-01 -6.19184e-01 -7.01111e-01
7.50400e+04 1.87000e+02 -6.41896e-01 -6.08199e-01 -6.75594e-01 -6.61133e-01 -6.19285e-01 -7.02981e-01
7.52000e+04 1.88000e+02 -6.36412e-01 -5.80988e-01 -6.91836e-01 -6.62171e-01 -6.19489e-01 -7.04853e-01
7.53600e+04 1.88000e+02 -6.36412e-01 -5.80988e-01 -6.91836e-01 -6.63258e-01 -6.19793e-01 -7.06724e-01
7.55200e+04 1.88000e+02 -6.36412e-01 -5.80988e-01 -6.91836e-01 -6.64391e-01 -6.20192e-01 -7.08589e-01
7.56800e+04 1.89000e+02 -6.30760e-01 -5.61487e-01 -7.00032e-01 -6.65564e-01 -6.20684e-01 -7.10444e-01
7.58400e+04 1.89000e+02 -6.30760e-01 -5.61487e-01 -7.00032e-01 -6.66773e-01 -6.21264e-01 -7.12281e-01
7.60000e+04 1.90000e+02 -6.24364e-01 -5.99794e-01 -6.48933e-01 -6.68012e-01 -6.21926e-01 -7.14098e-01
7.61600e+04 1.90000e+02 -6.24364e-01 -5.99794e-01 -6.48933e-01 -6.69279e-01 -6.22667e-01 -7.15890e-01
7.63200e+04 1.90000e+02 -6.24364e-01 -5.99794e-01 -6.48933e-01 -6.70565e-01 -6.23479e-01 -7.17651e-01
7.64800e+04 1.91000e+02 -6.09713e-01 -5.51434e-01 -6.67993e-01 -6.71866e-01 -6.24357e-01 -7.19375e-01
7.66400e+04 1.91000e+02 -6.09713e-01 -5.51434e-01 -6.67993e-01 -6.73177e-01 -6.25296e-01 -7.21057e-01
7.68000e+04 1.92000e+02 -6.78853e-01 -5.90256e-01 -7.67451e-01 -6.74489e-01 -6.26288e-01 -7.22691e-01
7.69600e+04 1.92000e+02 -6.78853e-01 -5.90256e-01 -7.67451e-01 -6.75798e-01 -6.27327e-01 -7.24269e-01
7.71200e+04 1.92000e+02 -6.78853e-01 -5.90256e-01 -7.67451e-01 -6.77097e-01 -6.28407e-01 -7.25787e-01
7.72800e+04 1.93000e+02 -6.31730e-01 -5.96316e-01 -6.67143e-01 -6.78380e-01 -6.29522e-01 -7.27238e-01
7.74400e+04 1.93000e+02 -6.31730e-01 -5.96316e-01 -6.67143e-01 -6.79638e-01 -6.30663e-01 -7.28613e-01
7.76000e+04 1.94000e+02 -6.62363e-01 -6.05396e-01 -7.19330e-01 -6.80865e-01 -6.31824e-01 -7.29907e-01
7.77600e+04 1.94000e+02 -6.62363e-01 -6.05396e-01 -7.19330e-01 -6.82055e-01 -6.33000e-01 -7.31111e-01
7.79200e+04 1.94000e+02 -6.62363e-01 -6.05396e-01 -7.19330e-01 -6.83201e-01 -6.34183e-01 -7.32220e-01
7.80800e+04 1.95000e+02 -6.33278e-01 -6.04193e-01 -6.62363e-01 -6.84296e-01 -6.35367e-01 -7.33226e-01
7.82400e+04 1.95000e+02 -6.33278e-01 -6.04193e-01 -6.62363e-01 -6.85334e-01 -6.36546e-01 -7.34121e-01
7.84000e+04 1.96000e+02 -6.24908e-01 -5.52251e-01 -6.97565e-01 -6.86307e-01 -6.37715e-01 -7.34900e-01
7.85600e+04 1.96000e+02 -6.24908e-01 -5.52251e-01 -6.97565e-01 -6.87211e-01 -6.38867e-01 -7.35554e-01
7.87200e+04 1.96000e+02 -6.24908e-01 -5.52251e-01 -6.97565e-01 -6.88039e-01 -6.39998e-01 -7.36080e-01
7.88800e+04 1.97000e+02 -6.56905e-01 -6.19751e-01 -6.94058e-01 -6.88786e-01 -6.41103e-01 -7.36469e-01
7.90400e+04 1.97000e+02 -6.56905e-01 -6.19751e-01 -6.94058e-01 -6.89448e-01 -6.42180e-01 -7.36716e-01
7.92000e+04 1.98000e+02 -6.70116e-01 -5.98344e-01 -7.41888e-01 -6.90020e-01 -6.43221e-01 -7.36819e-01
7.93600e+04 1.98000e+02 -6.70116e-01 -5.98344e-01 -7.41888e-01 -6.90498e-01 -6.44226e-01 -7.36771e-01
7.95200e+04 1.98000e+02 -6.70116e-01 -5.98344e-01 -7.41888e-01 -6.90880e-01 -6.45190e-01 -7.36571e-01
7.96800e+04 1.99000e+02 -6.28317e-01 -5.82290e-01 -6.74344e-01 -6.91164e-01 -6.46110e-01 -7.36218e-01
7.98400e+04 1.99000e+02 -6.28317e-01 -5.82290e-01 -6.74344e-01 -6.91348e-01 -6.46985e-01 -7.35712e-01
8.00000e+04 2.00000e+02 -6.56815e-01 -6.00985e-01 -7.12645e-01 -6.91431e-01 -6.47811e-01 -7.35052e-01
8.01600e+04 2.00000e+02 -6.56815e-01 -6.00985e-01 -7.12645e-01 -6.91414e-01 -6.48586e-01 -7.34243e-01
8.03200e+04 2.00000e+02 -6.56815e-01 -6.00985e-01 -7.12645e-01 -6.91297e-01 -6.49306e-01 -7.33287e-01
8.04800e+04 2.01000e+02 -6.68883e-01 -5.97784e-01 -7.39982e-01 -6.91081e-01 -6.49971e-01 -7.32191e-01
8.06400e+04 2.01000e+02 -6.68883e-01 -5.97784e-01 -7.39982e-01 -6.90769e-01 -6.50577e-01 -7.30961e-01
8.08000e+04 2.02000e+02 -6.46276e-01 -6.39278e-01 -6.53274e-01 -6.90363e-01 -6.51121e-01 -7.29605e-01
8.09600e+04 2.02000e+02 -6.46276e-01 -6.39278e-01 -6.53274e-01 -6.89867e-01 -6.51602e-01 -7.28132e-01
8.11200e+04 2.02000e+02 -6.46276e-01 -6.39278e-01 -6.53274e-01 -6.89285e-01 -6.52018e-01 -7.26553e-01
8.12800e+04 2.03000e+02 -6.56788e-01 -6.30002e-01 -6.83574e-01 -6.88621e-01 -6.52365e-01 -7.24878e-01
8.14400e+04 2.03000e+02 -6.56788e-01 -6.30002e-01 -6.83574e-01 -6.87881e-01 -6.52643e-01 -7.23119e-01
8.16000e+04 2.04000e+02 -6.34556e-01 -6.11288e-01 -6.57824e-01 -6.87070e-01 -6.52851e-01 -7.21288e-01
8.17600e+04 2.04000e+02 -6.34556e-01 -6.11288e-01 -6.57824e-01 -6.86192e-01 -6.52988e-01 -7.19396e-01
8.19200e+04 2.04000e+02 -6.34556e-01 -6.11288e-01 -6.57824e-01 -6.85255e-01 -6.53054e-01 -7.17456e-01
8.20800e+04 2.05000e+02 -6.35637e-01 -6.10659e-01 -6.60614e-01 -6.84264e-01 -6.53050e-01 -7.15479e-01
8.22400e+04 2.05000e+02 -6.35637e-01 -6.10659e-01 -6.60614e-01 -6.83227e-01 -6.52978e-01 -7.13476e-01
8.24000e+04 2.06000e+02 -6.33741e-01 -5.64357e-01 -7.03126e-01 -6.82148e-01 -6.52839e-01 -7.11457e-01
8.25600e+04 2.06000e+02 -6.33741e-01 -5.64357e-01 -7.03126e-01 -6.81035e-01 -6.52640e-01 -7.09430e-01
8.27200e+04 2.06000e+02 -6.33741e-01 -5.64357e-01 -7.03126e-01 -6.79894e-01 -6.52384e-01 -7.07404e-01
8.28800e+04 2.07000e+02 -6.67847e-01 -5.84657e-01 -7.51037e-01 -6.78732e-01 -6.52076e-01 -7.05388e-01
8.30400e+04 2.07000e+02 -6.67847e-01 -5.84657e-01 -7.51037e-01 -6.77554e-01 -6.51722e-01 -7.03386e-01
8.32000e+04 2.08000e+02 -6.21464e-01 -5.73565e-01 -6.69363e-01 -6.76367e-01 -6.51329e-01 -7.01405e-01
8.33600e+04 2.08000e+02 -6.21464e-01 -5.73565e-01 -6.69363e-01 -6.75177e-01 -6.50905e-01 -6.99448e-01
8.35200e+04 2.08000e+02 -6.21464e-01 -5.73565e-01 -6.69363e-01 -6.73989e-01 -6.50456e-01 -6.97521e-01
8.36800e+04 2.09000e+02 -6.26894e-01 -5.58573e-01 -6.95215e-01 -6.72808e-01 -6.49989e-01 -6.95626e-01
8.38400e+04 2.09000e+02 -6.26894e-01 -5.58573e-01 -6.95215e-01 -6.71639e-01 -6.49510e-01 -6.93767e-01
8.40000e+04 2.10000e+02 -6.36906e-01 -5.90293e-01 -6.83518e-01 -6.70487e-01 -6.49026e-01 -6.91947e-01
8.41600e+04 2.10000e+02 -6.36906e-01 -5.90293e-01 -6.83518e-01 -6.69355e-01 -6.48541e-01 -6.90170e-01
8.43200e+04 2.10000e+02 -6.36906e-01 -5.90293e-01 -6.83518e-01 -6.68248e-01 -6.48059e-01 -6.88438e-01
8.44800e+04 2.11000e+02 -6.37573e-01 -5.91008e-01 -6.84138e-01 -6.67169e-01 -6.47582e-01 -6.86755e-01
8.46400e+04 2.11000e+02 -6.37573e-01 -5.91008e-01 -6.84138e-01 -6.66119e-01 -6.47112e-01 -6.85126e-01
8.48000e+04 2.12000e+02 -6.41116e-01 -5.38408e-01 -7.43824e-01 -6.65102e-01 -6.46649e-01 -6.83555e-01
8.49600e+04 2.12000e+02 -6.41116e-01 -5.38408e-01 -7.43824e-01 -6.64119e-01 -6.46192e-01 -6.82046e-01
8.51200e+04 2.12000e+02 -6.41116e-01 -5.38408e-01 -7.43824e-01 -6.63171e-01 -6.45739e-01 -6.80604e-01
8.52800e+04 2.13000e+02 -6.57141e-01 -5.64974e-01 -7.49309e-01 -6.62260e-01 -6.45287e-01 -6.79234e-01
8.54400e+04 2.13000e+02 -6.57141e-01 -5.64974e-01 -7.49309e-01 -6.61386e-01 -6.44831e-01 -6.77940e-01
8.56000e+04 2.14000e+02 -6.78711e-01 -6.28465e-01 -7.28957e-01 -6.60548e-01 -6.44368e-01 -6.76728e-01
8.57600e+04 2.14000e+02 -6.78711e-01 -6.28465e-01 -7.28957e-01 -6.59747e-01 -6.43892e-01 -6.75602e-01
8.59200e+04 2.14000e+02 -6.78711e-01 -6.28465e-01 -7.28957e-01 -6.58982e-01 -6.43399e-01 -6.74566e-01
8.60800e+04 2.15000e+02 -6.37900e-01 -6.10854e-01 -6.64946e-01 -6.58252e-01 -6.42883e-01 -6.73621e-01
8.62400e+04 2.15000e+02 -6.37900e-01 -6.10854e-01 -6.64946e-01 -6.57556e-01 -6.42341e-01 -6.72770e-01
8.64000e+04 2.16000e+02 -6.22055e-01 -5.91423e-01 -6.52687e-01 -6.56892e-01 -6.41768e-01 -6.72016e-01
8.65600e+04 2.16000e+02 -6.22055e-01 -5.91423e-01 -6.52687e-01 -6.56259e-01 -6.41161e-01 -6.71357e-01
8.67200e+04 2.16000e+02 -6.22055e-01 -5.91423e-01 -6.52687e-01 -6.55656e-01 -6.40518e-01 -6.70793e-01
8.68800e+04 2.17000e+02 -6.49482e-01 -5.67822e-01 -7.31142e-01 -6.55079e-01 -6.39836e-01 -6.70322e-01
8.70400e+04 2.17000e+02 -6.49482e-01 -5.67822e-01 -7.31142e-01 -6.54528e-01 -6.39115e-01 -6.69940e-01
8.72000e+04 2.18000e+02 -6.23153e-01 -5.12174e-01 -7.34132e-01 -6.54001e-01 -6.38356e-01 -6.69646e-01
8.73600e+04 2.18000e+02 -6.23153e-01 -5.12174e-01 -7.34132e-01 -6.53495e-01 -6.37555e-01 -6.69435e-01
8.75200e+04 2.18000e+02 -6.23153e-01 -5.12174e-01 -7.34132e-01 -6.53010e-01 -6.36717e-01 -6.69302e-01
8.76800e+04 2.19000e+02 -6.57111e-01 -5.76711e-01 -7.37511e-01 -6.52543e-01 -6.35841e-01 -6.69245e-01
8.78400e+04 2.19000e+02 -6.57111e-01 -5.76711e-01 -7.37511e-01 -6.52094e-01 -6.34928e-01 -6.69260e-01
8.80000e+04 2.20000e+02 -7.01777e-01 -5.14547e-01 -8.89007e-01 -6.51660e-01 -6.33980e-01 -6.69340e-01
8.81600e+04 2.20000e+02 -7.01777e-01 -5.14547e-01 -8.89007e-01 -6.51242e-01 -6.33000e-01 -6.69484e-01
8.83200e+04 2.20000e+02 -7.01777e-01 -5.14547e-01 -8.89007e-01 -6.50838e-01 -6.31988e-01 -6.69688e-01
8.84800e+04 2.21000e+02 -6.80781e-01 -5.01380e-01 -8.60181e-01 -6.50448e-01 -6.30949e-01 -6.69947e-01
8.86400e+04 2.21000e+02 -6.80781e-01 -5.01380e-01 -8.60181e-01 -6.50071e-01 -6.29883e-01 -6.70258e-01
8.88000e+04 2.22000e+02 -7.28332e-01 -5.41709e-01 -9.14955e-01 -6.49706e-01 -6.28795e-01 -6.70618e-01
8.89600e+04 2.22000e+02 -7.28332e-01 -5.41709e-01 -9.14955e-01 -6.49354e-01 -6.27685e-01 -6.71023e-01
8.91200e+04 2.22000e+02 -7.28332e-01 -5.41709e-01 -9.14955e-01 -6.49015e-01 -6.26559e-01 -6.71471e-01
8.92800e+04 2.23000e+02 -7.23728e-01 -5.59200e-01 -8.88255e-01 -6.48688e-01 -6.25419e-01 -6.71957e-01
8.94400e+04 2.23000e+02 -7.23728e-01 -5.59200e-01 -8.88255e-01 -6.48373e-01 -6.24267e-01 -6.72479e-01
8.96000e+04 2.24000e+02 -7.23448e-01 -6.40880e-01 -8.06015e-01 -6.48071e-01 -6.23108e-01 -6.73034e-01
8.97600e+04 2.24000e+02 -7.23448e-01 -6.40880e-01 -8.06015e-01 -6.47781e-01 -6.21942e-01 -6.73620e-01
8.99200e+04 2.24000e+02 -7.23448e-01 -6.40880e-01 -8.06015e-01 -6.47504e-01 -6.20774e-01 -6.74235e-01
9.00800e+04 2.25000e+02 -6.75692e-01 -5.93950e-01 -7.57435e-01 -6.47241e-01 -6.19604e-01 -6.74877e-01
9.02400e+04 2.25000e+02 -6.75692e-01 -5.93950e-01 -7.57435e-01 -6.46990e-01 -6.18436e-01 -6.75545e-01
9.04000e+04 2.26000e+02 -7.14933e-01 -5.99817e-01 -8.30049e-01 -6.46754e-01 -6.17270e-01 -6.76238e-01
9.05600e+04 2.26000e+02 -7.14933e-01 -5.99817e-01 -8.30049e-01 -6.46533e-01 -6.16108e-01 -6.76959e-01
9.07200e+04 2.26000e+02 -7.14933e-01 -5.99817e-01 -8.30049e-01 -6.46328e-01 -6.14950e-01 -6.77705e-01
9.08800e+04 2.27000e+02 -8.06879e-01 -6.60204e-01 -9.53555e-01 -6.46139e-01 -6.13796e-01 -6.78482e-01
9.10400e+04 2.27000e+02 -8.06879e-01 -6.60204e-01 -9.53555e-01 -6.45969e-01 -6.12646e-01 -6.79291e-01
9.12000e+04 2.28000e+02 -8.97049e-01 -6.50209e-01 -1.14389e+00 -6.45819e-01 -6.11501e-01 -6.80137e-01
9.13600e+04 2.28000e+02 -8.97049e-01 -6.50209e-01 -1.14389e+00 -6.45691e-01 -6.10359e-01 -6.81024e-01
9.15200e+04 2.28000e+02 -8.97049e-01 -6.50209e-01 -1.14389e+00 -6.45589e-01 -6.09219e-01 -6.81958e-01
9.16800e+04 2.29000e+02 -8.43013e-01 -6.45473e-01 -1.04055e+00 -6.45513e-01 -6.08082e-01 -6.82945e-01
9.18400e+04 2.29000e+02 -8.43013e-01 -6.45473e-01 -1.04055e+00 -6.45468e-01 -6.06944e-01 -6.83992e-01
9.20000e+04 2.30000e+02 -8.29803e-01 -6.69410e-01 -9.90196e-01 -6.45456e-01 -6.05805e-01 -6.85108e-01
9.21600e+04 2.30000e+02 -8.29803e-01 -6.69410e-01 -9.90196e-01 -6.45482e-01 -6.04665e-01 -6.86298e-01
9.23200e+04 2.30000e+02 -8.29803e-01 -6.69410e-01 -9.90196e-01 -6.45547e-01 -6.03523e-01 -6.87571e-01
9.24800e+04 2.31000e+02 -8.77964e-01 -7.87415e-01 -9.68512e-01 -6.45656e-01 -6.02379e-01 -6.88933e-01
9.26400e+04 2.31000e+02 -8.77964e-01 -7.87415e-01 -9.68512e-01 -6.45813e-01 -6.01234e-01 -6.90392e-01
9.28000e+04 2.32000e+02 -8.65090e-01 -6.86101e-01 -1.04408e+00 -6.46021e-01 -6.00087e-01 -6.91955e-01
9.29600e+04 2.32000e+02 -8.65090e-01 -6.86101e-01 -1.04408e+00 -6.46285e-01 -5.98941e-01 -6.93628e-01
9.31200e+04 2.32000e+02 -8.65090e-01 -6.86101e-01 -1.04408e+00 -6.46607e-01 -5.97798e-01 -6.95416e-01
9.32800e+04 2.33000e+02 -8.36181e-01 -6.67098e-01 -1.00526e+00 -6.46993e-01 -5.96661e-01 -6.97326e-01
9.34400e+04 2.33000e+02 -8.36181e-01 -6.67098e-01 -1.00526e+00 -6.47448e-01 -5.95533e-01 -6.99362e-01
9.36000e+04 2.34000e+02 -8.60008e-01 -6.39227e-01 -1.08079e+00 -6.47974e-01 -5.94420e-01 -7.01528e-01
9.37600e+04 2.34000e+02 -8.60008e-01 -6.39227e-01 -1.08079e+00 -6.48578e-01 -5.93325e-01 -7.03830e-01
9.39200e+04 2.34000e+02 -8.60008e-01 -6.39227e-01 -1.08079e+00 -6.49264e-01 -5.92257e-01 -7.06271e-01
9.40800e+04 2.35000e+02 -8.01329e-01 -5.87220e-01 -1.01544e+00 -6.50038e-01 -5.91220e-01 -7.08855e-01
9.42400e+04 2.35000e+02 -8.01329e-01 -5.87220e-01 -1.01544e+00 -6.50904e-01 -5.90223e-01 -7.11585e-01
9.44000e+04 2.36000e+02 -7.85183e-01 -5.69359e-01 -1.00101e+00 -6.51869e-01 -5.89274e-01 -7.14464e-01
9.45600e+04 2.36000e+02 -7.85183e-01 -5.69359e-01 -1.00101e+00 -6.52938e-01 -5.88381e-01 -7.17495e-01
9.47200e+04 2.36000e+02 -7.85183e-01 -5.69359e-01 -1.00101e+00 -6.54117e-01 -5.87553e-01 -7.20680e-01
9.48800e+04 2.37000e+02 -8.51477e-01 -5.62859e-01 -1.14010e+00 -6.55410e-01 -5.86800e-01 -7.24020e-01
9.50400e+04 2.37000e+02 -8.51477e-01 -5.62859e-01 -1.14010e+00 -6.56824e-01 -5.86129e-01 -7.27519e-01
9.52000e+04 2.38000e+02 -7.64684e-01 -6.41451e-01 -8.87917e-01 -6.58364e-01 -5.85552e-01 -7.31177e-01
9.53600e+04 2.38000e+02 -7.64684e-01 -6.41451e-01 -8.87917e-01 -6.60034e-01 -5.85075e-01 -7.34993e-01
9.55200e+04 2.38000e+02 -7.64684e-01 -6.41451e-01 -8.87917e-01 -6.61838e-01 -5.84708e-01 -7.38968e-01
9.56800e+04 2.39000e+02 -8.50289e-01 -5.70919e-01 -1.12966e+00 -6.63780e-01 -5.84459e-01 -7.43102e-01
9.58400e+04 2.39000e+02 -8.50289e-01 -5.70919e-01 -1.12966e+00 -6.65862e-01 -5.84332e-01 -7.47392e-01
9.60000e+04 2.40000e+02 -8.09759e-01 -5.90888e-01 -1.02863e+00 -6.68087e-01 -5.84336e-01 -7.51838e-01
9.61600e+04 2.40000e+02 -8.09759e-01 -5.90888e-01 -1.02863e+00 -6.70454e-01 -5.84473e-01 -7.56435e-01
9.63200e+04 2.40000e+02 -8.09759e-01 -5.90888e-01 -1.02863e+00 -6.72964e-01 -5.84747e-01 -7.61182e-01
9.64800e+04 2.41000e+02 -7.57612e-01 -5.83964e-01 -9.31260e-01 -6.75615e-01 -5.85158e-01 -7.66072e-01
9.66400e+04 2.41000e+02 -7.57612e-01 -5.83964e-01 -9.31260e-01 -6.78404e-01 -5.85707e-01 -7.71101e-01
9.68000e+04 2.42000e+02 -8.39928e-01 -5.97810e-01 -1.08205e+00 -6.81327e-01 -5.86392e-01 -7.76263e-01
9.69600e+04 2.42000e+02 -8.39928e-01 -5.97810e-01 -1.08205e+00 -6.84380e-01 -5.87208e-01 -7.81552e-01
9.71200e+04 2.42000e+02 -8.39928e-01 -5.97810e-01 -1.08205e+00 -6.87555e-01 -5.88151e-01 -7.86959e-01
9.72800e+04 2.43000e+02 -7.97558e-01 -6.44809e-01 -9.50306e-01 -6.90845e-01 -5.89213e-01 -7.92477e-01
9.74400e+04 2.43000e+02 -7.97558e-01 -6.44809e-01 -9.50306e-01 -6.94241e-01 -5.90386e-01 -7.98097e-01
9.76000e+04 2.44000e+02 -7.49381e-01 -6.16730e-01 -8.82032e-01 -6.97734e-01 -5.91660e-01 -8.03808e-01
9.77600e+04 2.44000e+02 -7.49381e-01 -6.16730e-01 -8.82032e-01 -7.01313e-01 -5.93024e-01 -8.09601e-01
9.79200e+04 2.44000e+02 -7.49381e-01 -6.16730e-01 -8.82032e-01 -7.04967e-01 -5.94466e-01 -8.15467e-01
9.80800e+04 2.45000e+02 -7.13721e-01 -5.67440e-01 -8.60002e-01 -7.08682e-01 -5.95974e-01 -8.21391e-01
9.82400e+04 2.45000e+02 -7.13721e-01 -5.67440e-01 -8.60002e-01 -7.12448e-01 -5.97532e-01 -8.27364e-01
9.84000e+04 2.46000e+02 -7.49448e-01 -5.58624e-01 -9.40271e-01 -7.16251e-01 -5.99130e-01 -8.33372e-01
9.85600e+04 2.46000e+02 -7.49448e-01 -5.58624e-01 -9.40271e-01 -7.20078e-01 -6.00751e-01 -8.39405e-01
9.87200e+04 2.46000e+02 -7.49448e-01 -5.58624e-01 -9.40271e-01 -7.23915e-01 -6.02382e-01 -8.45448e-01
9.88800e+04 2.47000e+02 -7.69137e-01 -6.12048e-01 -9.26226e-01 -7.27750e-01 -6.04010e-01 -8.51490e-01
9.90400e+04 2.47000e+02 -7.69137e-01 -6.12048e-01 -9.26226e-01 -7.31569e-01 -6.05621e-01 -8.57517e-01
9.92000e+04 2.48000e+02 -7.53886e-01 -5.53061e-01 -9.54711e-01 -7.35360e-01 -6.07203e-01 -8.63517e-01
9.93600e+04 2.48000e+02 -7.53886e-01 -5.53061e-01 -9.54711e-01 -7.39111e-01 -6.08744e-01 -8.69477e-01
9.95200e+04 2.48000e+02 -7.53886e-01 -5.53061e-01 -9.54711e-01 -7.42808e-01 -6.10233e-01 -8.75384e-01
9.96800e+04 2.49000e+02 -8.02838e-01 -6.50549e-01 -9.55127e-01 -7.46442e-01 -6.11661e-01 -8.81223e-01
9.98400e+04 2.49000e+02 -8.02838e-01 -6.50549e-01 -9.55127e-01 -7.50001e-01 -6.13018e-01 -8.86984e-01
1.00000e+05 2.50000e+02 -7.90456e-01 -6.22630e-01 -9.58281e-01 -7.53475e-01 -6.14297e-01 -8.92653e-01
1.00160e+05 2.50000e+02 -7.90456e-01 -6.22630e-01 -9.58281e-01 -7.56853e-01 -6.15491e-01 -8.98216e-01
1.00320e+05 2.50000e+02 -7.90456e-01 -6.22630e-01 -9.58281e-01 -7.60128e-01 -6.16595e-01 -9.03661e-01
1.00480e+05 2.51000e+02 -8.11658e-01 -6.42467e-01 -9.80850e-01 -7.63291e-01 -6.17606e-01 -9.08976e-01
1.00640e+05 2.51000e+02 -8.11658e-01 -6.42467e-01 -9.80850e-01 -7.66333e-01 -6.18520e-01 -9.14146e-01
1.00800e+05 2.52000e+02 -7.41643e-01 -6.53280e-01 -8.30006e-01 -7.69248e-01 -6.19334e-01 -9.19162e-01
1.00960e+05 2.52000e+02 -7.41643e-01 -6.53280e-01 -8.30006e-01 -7.72029e-01 -6.20047e-01 -9.24010e-01
1.01120e+05 2.52000e+02 -7.41643e-01 -6.53280e-01 -8.30006e-01 -7.74670e-01 -6.20662e-01 -9.28678e-01
1.01280e+05 2.53000e+02 -7.81852e-01 -7.10838e-01 -8.52866e-01 -7.77167e-01 -6.21176e-01 -9.33158e-01
1.01440e+05 2.53000e+02 -7.81852e-01 -7.10838e-01 -8.52866e-01 -7.79515e-01 -6.21593e-01 -9.37438e-01
1.01600e+05 2.54000e+02 -7.81544e-01 -6.93970e-01 -8.69118e-01 -7.81711e-01 -6.21913e-01 -9.41509e-01
1.01760e+05 2.54000e+02 -7.81544e-01 -6.93970e-01 -8.69118e-01 -7.83749e-01 -6.22142e-01 -9.45357e-01
1.01920e+05 2.54000e+02 -7.81544e-01 -6.93970e-01 -8.69118e-01 -7.85632e-01 -6.22281e-01 -9.48984e-01
1.02080e+05 2.55000e+02 -7.23977e-01 -6.73044e-01 -7.74909e-01 -7.87358e-01 -6.22334e-01 -9.52382e-01
1.02240e+05 2.55000e+02 -7.23977e-01 -6.73044e-01 -7.74909e-01 -7.88926e-01 -6.22307e-01 -9.55544e-01
1.02400e+05 2.56000e+02 -7.22451e-01 -6.71597e-01 -7.73306e-01 -7.90338e-01 -6.22205e-01 -9.58471e-01
1.02560e+05 2.56000e+02 -7.22451e-01 -6.71597e-01 -7.73306e-01 -7.91595e-01 -6.22033e-01 -9.61157e-01
1.02720e+05 2.56000e+02 -7.22451e-01 -6.71597e-01 -7.73306e-01 -7.92699e-01 -6.21796e-01 -9.63601e-01
1.02880e+05 2.57000e+02 -6.90938e-01 -5.73416e-01 -8.08459e-01 -7.93658e-01 -6.21502e-01 -9.65814e-01
1.03040e+05 2.57000e+02 -6.90938e-01 -5.73416e-01 -8.08459e-01 -7.94468e-01 -6.21157e-01 -9.67779e-01
1.03200e+05 2.58000e+02 -7.32539e-01 -6.37857e-01 -8.27222e-01 -7.95143e-01 -6.20770e-01 -9.69516e-01
1.03360e+05 2.58000e+02 -7.32539e-01 -6.37857e-01 -8.27222e-01 -7.95685e-01 -6.20345e-01 -9.71025e-01
1.03520e+05 2.58000e+02 -7.32539e-01 -6.37857e-01 -8.27222e-01 -7.96099e-01 -6.19892e-01 -9.72306e-01
1.03680e+05 2.59000e+02 -7.17469e-01 -6.12654e-01 -8.22285e-01 -7.96395e-01 -6.19419e-01 -9.73371e-01
1.03840e+05 2.59000e+02 -7.17469e-01 -6.12654e-01 -8.22285e-01 -7.96577e-01 -6.18934e-01 -9.74220e-01
1.04000e+05 2.60000e+02 -7.62362e-01 -6.53704e-01 -8.71020e-01 -7.96654e-01 -6.18446e-01 -9.74862e-01
1.04160e+05 2.60000e+02 -7.62362e-01 -6.53704e-01 -8.71020e-01 -7.96632e-01 -6.17964e-01 -9.75300e-01
1.04320e+05 2.60000e+02 -7.62362e-01 -6.53704e-01 -8.71020e-01 -7.96522e-01 -6.17493e-01 -9.75550e-01
1.04480e+05 2.61000e+02 -7.68622e-01 -7.45656e-01 -7.91588e-01 -7.96327e-01 -6.17048e-01 -9.75606e-01
1.04640e+05 2.61000e+02 -7.68622e-01 -7.45656e-01 -7.91588e-01 -7.96055e-01 -6.16631e-01 -9.75478e-01
1.04800e+05 2.62000e+02 -8.40638e-01 -7.85320e-01 -8.95955e-01 -7.95714e-01 -6.16253e-01 -9.75176e-01
1.04960e+05 2.62000e+02 -8.40638e-01 -7.85320e-01 -8.95955e-01 -7.95310e-01 -6.15921e-01 -9.74699e-01
1.05120e+05 2.62000e+02 -8.40638e-01 -7.85320e-01 -8.95955e-01 -7.94846e-01 -6.15642e-01 -9.74050e-01
1.05280e+05 2.63000e+02 -8.18781e-01 -7.76610e-01 -8.60952e-01 -7.94330e-01 -6.15421e-01 -9.73238e-01
1.05440e+05 2.63000e+02 -8.18781e-01 -7.76610e-01 -8.60952e-01 -7.93764e-01 -6.15264e-01 -9.72263e-01
1.05600e+05 2.64000e+02 -7.84925e-01 -6.68807e-01 -9.01043e-01 -7.93151e-01 -6.15176e-01 -9.71127e-01
1.05760e+05 2.64000e+02 -7.84925e-01 -6.68807e-01 -9.01043e-01 -7.92498e-01 -6.15159e-01 -9.69838e-01
1.05920e+05 2.64000e+02 -7.84925e-01 -6.68807e-01 -9.01043e-01 -7.91806e-01 -6.15215e-01 -9.68397e-01
1.06080e+05 2.65000e+02 -7.05472e-01 -6.54265e-01 -7.56679e-01 -7.91075e-01 -6.15346e-01 -9.66803e-01
1.06240e+05 2.65000e+02 -7.05472e-01 -6.54265e-01 -7.56679e-01 -7.90310e-01 -6.15553e-01 -9.65067e-01
1.06400e+05 2.66000e+02 -7.42939e-01 -6.94127e-01 -7.91752e-01 -7.89512e-01 -6.15837e-01 -9.63187e-01
1.06560e+05 2.66000e+02 -7.42939e-01 -6.94127e-01 -7.91752e-01 -7.88679e-01 -6.16195e-01 -9.61163e-01
1.06720e+05 2.66000e+02 -7.42939e-01 -6.94127e-01 -7.91752e-01 -7.87820e-01 -6.16626e-01 -9.59013e-01
1.06880e+05 2.67000e+02 -7.05094e-01 -6.68812e-01 -7.41376e-01 -7.86929e-01 -6.17129e-01 -9.56728e-01
1.07040e+05 2.67000e+02 -7.05094e-01 -6.68812e-01 -7.41376e-01 -7.86010e-01 -6.17704e-01 -9.54316e-01
1.07200e+05 2.68000e+02 -7.81239e-01 -6.67000e-01 -8.95479e-01 -7.85069e-01 -6.18346e-01 -9.51793e-01
1.07360e+05 2.68000e+02 -7.81239e-01 -6.67000e-01 -8.95479e-01 -7.84103e-01 -6.19055e-01 -9.49151e-01
1.07520e+05 2.68000e+02 -7.81239e-01 -6.67000e-01 -8.95479e-01 -7.83121e-01 -6.19828e-01 -9.46414e-01
1.07680e+05 2.69000e+02 -7.15893e-01 -6.82305e-01 -7.49481e-01 -7.82123e-01 -6.20663e-01 -9.43583e-01
1.07840e+05 2.69000e+02 -7.15893e-01 -6.82305e-01 -7.49481e-01 -7.81113e-01 -6.21561e-01 -9.40666e-01
1.08000e+05 2.70000e+02 -7.10485e-01 -6.37575e-01 -7.83396e-01 -7.80098e-01 -6.22517e-01 -9.37679e-01
1.08160e+05 2.70000e+02 -7.10485e-01 -6.37575e-01 -7.83396e-01 -7.79077e-01 -6.23534e-01 -9.34621e-01
1.08320e+05 2.70000e+02 -7.10485e-01 -6.37575e-01 -7.83396e-01 -7.78060e-01 -6.24607e-01 -9.31513e-01
1.08480e+05 2.71000e+02 -6.87741e-01 -6.30783e-01 -7.44699e-01 -7.77050e-01 -6.25737e-01 -9.28362e-01
1.08640e+05 2.71000e+02 -6.87741e-01 -6.30783e-01 -7.44699e-01 -7.76051e-01 -6.26924e-01 -9.25179e-01
1.08800e+05 2.72000e+02 -7.20793e-01 -6.71979e-01 -7.69608e-01 -7.75069e-01 -6.28165e-01 -9.21973e-01
1.08960e+05 2.72000e+02 -7.20793e-01 -6.71979e-01 -7.69608e-01 -7.74107e-01 -6.29459e-01 -9.18756e-01
1.09120e+05 2.72000e+02 -7.20793e-01 -6.71979e-01 -7.69608e-01 -7.73170e-01 -6.30805e-01 -9.15536e-01
1.09280e+05 2.73000e+02 -7.60219e-01 -7.16963e-01 -8.03475e-01 -7.72261e-01 -6.32200e-01 -9.12322e-01
1.09440e+05 2.73000e+02 -7.60219e-01 -7.16963e-01 -8.03475e-01 -7.71383e-01 -6.33643e-01 -9.09123e-01
1.09600e+05 2.74000e+02 -7.67948e-01 -7.09240e-01 -8.26656e-01 -7.70538e-01 -6.35130e-01 -9.05946e-01
1.09760e+05 2.74000e+02 -7.67948e-01 -7.09240e-01 -8.26656e-01 -7.69727e-01 -6.36658e-01 -9.02797e-01
1.09920e+05 2.74000e+02 -7.67948e-01 -7.09240e-01 -8.26656e-01 -7.68953e-01 -6.38223e-01 -8.99682e-01
1.10080e+05 2.75000e+02 -7.11533e-01 -6.49565e-01 -7.73501e-01 -7.68214e-01 -6.39821e-01 -8.96607e-01
1.10240e+05 2.75000e+02 -7.11533e-01 -6.49565e-01 -7.73501e-01 -7.67511e-01 -6.41447e-01 -8.93575e-01
1.10400e+05 2.76000e+02 -7.34580e-01 -6.82539e-01 -7.86621e-01 -7.66842e-01 -6.43095e-01 -8.90589e-01
1.10560e+05 2.76000e+02 -7.34580e-01 -6.82539e-01 -7.86621e-01 -7.66206e-01 -6.44760e-01 -8.87652e-01
1.10720e+05 2.76000e+02 -7.34580e-01 -6.82539e-01 -7.86621e-01 -7.65600e-01 -6.46435e-01 -8.84764e-01
1.10880e+05 2.77000e+02 -6.78903e-01 -6.31791e-01 -7.26015e-01 -7.65021e-01 -6.48114e-01 -8.81928e-01
1.11040e+05 2.77000e+02 -6.78903e-01 -6.31791e-01 -7.26015e-01 -7.64466e-01 -6.49791e-01 -8.79142e-01
1.11200e+05 2.78000e+02 -6.73387e-01 -6.51417e-01 -6.95357e-01 -7.63932e-01 -6.51459e-01 -8.76406e-01
1.11360e+05 2.78000e+02 -6.73387e-01 -6.51417e-01 -6.95357e-01 -7.63415e-01 -6.53110e-01 -8.73719e-01
1.11520e+05 2.78000e+02 -6.73387e-01 -6.51417e-01 -6.95357e-01 -7.62911e-01 -6.54741e-01 -8.71081e-01
1.11680e+05 2.79000e+02 -6.73748e-01 -6.61608e-01 -6.85887e-01 -7.62415e-01 -6.56342e-01 -8.68488e-01
1.11840e+05 2.79000e+02 -6.73748e-01 -6.61608e-01 -6.85887e-01 -7.61924e-01 -6.57910e-01 -8.65938e-01
1.12000e+05 2.80000e+02 -6.62273e-01 -6.08532e-01 -7.16013e-01 -7.61436e-01 -6.59440e-01 -8.63432e-01
1.12160e+05 2.80000e+02 -6.62273e-01 -6.08532e-01 -7.16013e-01 -7.60945e-01 -6.60926e-01 -8.60964e-01
1.12320e+05 2.80000e+02 -6.62273e-01 -6.08532e-01 -7.16013e-01 -7.60449e-01 -6.62366e-01 -8.58532e-01
1.12480e+05 2.81000e+02 -7.32057e-01 -7.05526e-01 -7.58587e-01 -7.59946e-01 -6.63756e-01 -8.56136e-01
1.12640e+05 2.81000e+02 -7.32057e-01 -7.05526e-01 -7.58587e-01 -7.59432e-01 -6.65094e-01 -8.53770e-01
1.12800e+05 2.82000e+02 -6.81919e-01 -6.76064e-01 -6.87774e-01 -7.58906e-01 -6.66378e-01 -8.51433e-01
1.12960e+05 2.82000e+02 -6.81919e-01 -6.76064e-01 -6.87774e-01 -7.58366e-01 -6.67609e-01 -8.49123e-01
1.13120e+05 2.82000e+02 -6.81919e-01 -6.76064e-01 -6.87774e-01 -7.57811e-01 -6.68786e-01 -8.46836e-01
1.13280e+05 2.83000e+02 -6.99797e-01 -6.56609e-01 -7.42985e-01 -7.57239e-01 -6.69909e-01 -8.44568e-01
1.13440e+05 2.83000e+02 -6.99797e-01 -6.56609e-01 -7.42985e-01 -7.56648e-01 -6.70980e-01 -8.42316e-01
1.13600e+05 2.84000e+02 -6.96281e-01 -6.47262e-01 -7.45300e-01 -7.56039e-01 -6.72000e-01 -8.40078e-01
1.13760e+05 2.84000e+02 -6.96281e-01 -6.47262e-01 -7.45300e-01 -7.55410e-01 -6.72971e-01 -8.37850e-01
1.13920e+05 2.84000e+02 -6.96281e-01 -6.47262e-01 -7.45300e-01 -7.54761e-01 -6.73894e-01 -8.35627e-01
1.14080e+05 2.85000e+02 -6.68191e-01 -6.20788e-01 -7.15594e-01 -7.54089e-01 -6.74773e-01 -8.33406e-01
1.14240e+05 2.85000e+02 -6.68191e-01 -6.20788e-01 -7.15594e-01 -7.53396e-01 -6.75608e-01 -8.31184e-01
1.14400e+05 2.86000e+02 -6.91376e-01 -6.30384e-01 -7.52369e-01 -7.52679e-01 -6.76402e-01 -8.28956e-01
1.14560e+05 2.86000e+02 -6.91376e-01 -6.30384e-01 -7.52369e-01 -7.51938e-01 -6.77158e-01 -8.26718e-01
1.14720e+05 2.86000e+02 -6.91376e-01 -6.30384e-01 -7.52369e-01 -7.51172e-01 -6.77875e-01 -8.24468e-01
1.14880e+05 2.87000e+02 -6.84831e-01 -6.33492e-01 -7.36170e-01 -7.50380e-01 -6.78557e-01 -8.22202e-01
1.15040e+05 2.87000e+02 -6.84831e-01 -6.33492e-01 -7.36170e-01 -7.49561e-01 -6.79204e-01 -8.19918e-01
1.15200e+05 2.88000e+02 -6.40521e-01 -5.95541e-01 -6.85501e-01 -7.48715e-01 -6.79816e-01 -8.17613e-01
1.15360e+05 2.88000e+02 -6.40521e-01 -5.95541e-01 -6.85501e-01 -7.47840e-01 -6.80396e-01 -8.15284e-01
1.15520e+05 2.88000e+02 -6.40521e-01 -5.95541e-01 -6.85501e-01 -7.46938e-01 -6.80943e-01 -8.12932e-01
1.15680e+05 2.89000e+02 -6.52622e-01 -6.08153e-01 -6.97090e-01 -7.46006e-01 -6.81457e-01 -8.10555e-01
1.15840e+05 2.89000e+02 -6.52622e-01 -6.08153e-01 -6.97090e-01 -7.45046e-01 -6.81939e-01 -8.08153e-01
1.16000e+05 2.90000e+02 -6.57222e-01 -6.39185e-01 -6.75260e-01 -7.44057e-01 -6.82389e-01 -8.05726e-01
1.16160e+05 2.90000e+02 -6.57222e-01 -6.39185e-01 -6.75260e-01 -7.43040e-01 -6.82805e-01 -8.03276e-01
1.16320e+05 2.90000e+02 -6.57222e-01 -6.39185e-01 -6.75260e-01 -7.41996e-01 -6.83186e-01 -8.00805e-01
1.16480e+05 2.91000e+02 -6.59208e-01 -6.20805e-01 -6.97612e-01 -7.40925e-01 -6.83533e-01 -7.98316e-01
1.16640e+05 2.91000e+02 -6.59208e-01 -6.20805e-01 -6.97612e-01 -7.39828e-01 -6.83844e-01 -7.95811e-01
1.16800e+05 2.92000e+02 -6.42799e-01 -6.11909e-01 -6.73688e-01 -7.38706e-01 -6.84117e-01 -7.93294e-01
1.16960e+05 2.92000e+02 -6.42799e-01 -6.11909e-01 -6.73688e-01 -7.37562e-01 -6.84353e-01 -7.90770e-01
1.17120e+05 2.92000e+02 -6.42799e-01 -6.11909e-01 -6.73688e-01 -7.36395e-01 -6.84547e-01 -7.88242e-01
1.17280e+05 2.93000e+02 -6.18266e-01 -5.43977e-01 -6.92556e-01 -7.35209e-01 -6.84701e-01 -7.85717e-01
1.17440e+05 2.93000e+02 -6.18266e-01 -5.43977e-01 -6.92556e-01 -7.34004e-01 -6.84811e-01 -7.83196e-01
1.17600e+05 2.94000e+02 -6.96701e-01 -6.05025e-01 -7.88377e-01 -7.32782e-01 -6.84877e-01 -7.80687e-01
1.17760e+05 2.94000e+02 -6.96701e-01 -6.05025e-01 -7.88377e-01 -7.31545e-01 -6.84898e-01 -7.78192e-01
1.17920e+05 2.94000e+02 -6.96701e-01 -6.05025e-01 -7.88377e-01 -7.30295e-01 -6.84873e-01 -7.75716e-01
1.18080e+05 2.95000e+02 -6.55585e-01 -6.23272e-01 -6.87898e-01 -7.29032e-01 -6.84800e-01 -7.73264e-01
1.18240e+05 2.95000e+02 -6.55585e-01 -6.23272e-01 -6.87898e-01 -7.27758e-01 -6.84679e-01 -7.70837e-01
1.18400e+05 2.96000e+02 -6.40697e-01 -5.73055e-01 -7.08338e-01 -7.26474e-01 -6.84508e-01 -7.68439e-01
1.18560e+05 2.96000e+02 -6.40697e-01 -5.73055e-01 -7.08338e-01 -7.25181e-01 -6.84288e-01 -7.66074e-01
1.18720e+05 2.96000e+02 -6.40697e-01 -5.73055e-01 -7.08338e-01 -7.23880e-01 -6.84018e-01 -7.63742e-01
1.18880e+05 2.97000e+02 -6.56007e-01 -6.13657e-01 -6.98357e-01 -7.22572e-01 -6.83699e-01 -7.61445e-01
1.19040e+05 2.97000e+02 -6.56007e-01 -6.13657e-01 -6.98357e-01 -7.21256e-01 -6.83329e-01 -7.59184e-01
1.19200e+05 2.98000e+02 -6.99519e-01 -6.67488e-01 -7.31551e-01 -7.19935e-01 -6.82910e-01 -7.56960e-01
1.19360e+05 2.98000e+02 -6.99519e-01 -6.67488e-01 -7.31551e-01 -7.18607e-01 -6.82440e-01 -7.54773e-01
1.19520e+05 2.98000e+02 -6.99519e-01 -6.67488e-01 -7.31551e-01 -7.17272e-01 -6.81921e-01 -7.52624e-01
1.19680e+05 2.99000e+02 -6.65375e-01 -6.49932e-01 -6.80818e-01 -7.15932e-01 -6.81351e-01 -7.50512e-01
1.19840e+05 2.99000e+02 -6.65375e-01 -6.49932e-01 -6.80818e-01 -7.14585e-01 -6.80732e-01 -7.48438e-01
1.20000e+05 3.00000e+02 -6.77233e-01 -6.10805e-01 -7.43662e-01 -7.13233e-01 -6.80063e-01 -7.46402e-01
1.20160e+05 3.00000e+02 -6.77233e-01 -6.10805e-01 -7.43662e-01 -7.11874e-01 -6.79344e-01 -7.44405e-01
1.20320e+05 3.00000e+02 -6.77233e-01 -6.10805e-01 -7.43662e-01 -7.10510e-01 -6.78574e-01 -7.42447e-01
1.20480e+05 3.01000e+02 -6.92881e-01 -6.59912e-01 -7.25851e-01 -7.09140e-01 -6.77754e-01 -7.40527e-01
1.20640e+05 3.01000e+02 -6.92881e-01 -6.59912e-01 -7.25851e-01 -7.07766e-01 -6.76884e-01 -7.38647e-01
1.20800e+05 3.02000e+02 -6.91082e-01 -6.70336e-01 -7.11829e-01 -7.06387e-01 -6.75964e-01 -7.36809e-01
1.20960e+05 3.02000e+02 -6.91082e-01 -6.70336e-01 -7.11829e-01 -7.05004e-01 -6.74994e-01 -7.35013e-01
1.21120e+05 3.02000e+02 -6.91082e-01 -6.70336e-01 -7.11829e-01 -7.03618e-01 -6.73975e-01 -7.33261e-01
1.21280e+05 3.03000e+02 -6.79200e-01 -6.32054e-01 -7.26347e-01 -7.02230e-01 -6.72908e-01 -7.31553e-01
1.21440e+05 3.03000e+02 -6.79200e-01 -6.32054e-01 -7.26347e-01 -7.00843e-01 -6.71794e-01 -7.29891e-01
1.21600e+05 3.04000e+02 -6.83511e-01 -6.39806e-01 -7.27215e-01 -6.99457e-01 -6.70636e-01 -7.28277e-01
1.21760e+05 3.04000e+02 -6.83511e-01 -6.39806e-01 -7.27215e-01 -6.98074e-01 -6.69436e-01 -7.26711e-01
1.21920e+05 3.04000e+02 -6.83511e-01 -6.39806e-01 -7.27215e-01 -6.96697e-01 -6.68198e-01 -7.25195e-01
1.22080e+05 3.05000e+02 -6.79565e-01 -6.38235e-01 -7.20894e-01 -6.95327e-01 -6.66924e-01 -7.23730e-01
1.22240e+05 3.05000e+02 -6.79565e-01 -6.38235e-01 -7.20894e-01 -6.93968e-01 -6.65619e-01 -7.22317e-01
1.22400e+05 3.06000e+02 -7.22420e-01 -6.25701e-01 -8.19139e-01 -6.92622e-01 -6.64288e-01 -7.20956e-01
1.22560e+05 3.06000e+02 -7.22420e-01 -6.25701e-01 -8.19139e-01 -6.91292e-01 -6.62936e-01 -7.19649e-01
1.22720e+05 3.06000e+02 -7.22420e-01 -6.25701e-01 -8.19139e-01 -6.89982e-01 -6.61568e-01 -7.18396e-01
1.22880e+05 3.07000e+02 -6.72049e-01 -6.40866e-01 -7.03232e-01 -6.88694e-01 -6.60191e-01 -7.17198e-01
1.23040e+05 3.07000e+02 -6.72049e-01 -6.40866e-01 -7.03232e-01 -6.87432e-01 -6.58811e-01 -7.16054e-01
1.23200e+05 3.08000e+02 -6.68157e-01 -6.50005e-01 -6.86309e-01 -6.86199e-01 -6.57435e-01 -7.14964e-01
1.23360e+05 3.08000e+02 -6.68157e-01 -6.50005e-01 -6.86309e-01 -6.84999e-01 -6.56069e-01 -7.13930e-01
1.23520e+05 3.08000e+02 -6.68157e-01 -6.50005e-01 -6.86309e-01 -6.83835e-01 -6.54720e-01 -7.12950e-01
1.23680e+05 3.09000e+02 -6.80379e-01 -6.68621e-01 -6.92136e-01 -6.82711e-01 -6.53396e-01 -7.12025e-01
1.23840e+05 3.09000e+02 -6.80379e-01 -6.68621e-01 -6.92136e-01 -6.81627e-01 -6.52102e-01 -7.11153e-01
1.24000e+05 3.10000e+02 -6.70146e-01 -6.24378e-01 -7.15913e-01 -6.80590e-01 -6.50846e-01 -7.10335e-01
1.24160e+05 3.10000e+02 -6.70146e-01 -6.24378e-01 -7.15913e-01 -6.79601e-01 -6.49631e-01 -7.09570e-01
1.24320e+05 3.10000e+02 -6.70146e-01 -6.24378e-01 -7.15913e-01 -6.78662e-01 -6.48467e-01 -7.08858e-01
1.24480e+05 3.11000e+02 -6.78237e-01 -6.05611e-01 -7.50863e-01 -6.77777e-01 -6.47356e-01 -7.08198e-01
1.24640e+05 3.11000e+02 -6.78237e-01 -6.05611e-01 -7.50863e-01 -6.76946e-01 -6.46303e-01 -7.07589e-01
1.24800e+05 3.12000e+02 -6.76341e-01 -6.32626e-01 -7.20055e-01 -6.76172e-01 -6.45313e-01 -7.07031e-01
1.24960e+05 3.12000e+02 -6.76341e-01 -6.32626e-01 -7.20055e-01 -6.75457e-01 -6.44389e-01 -7.06525e-01
1.25120e+05 3.12000e+02 -6.76341e-01 -6.32626e-01 -7.20055e-01 -6.74801e-01 -6.43534e-01 -7.06068e-01
1.25280e+05 3.13000e+02 -7.02793e-01 -6.31258e-01 -7.74328e-01 -6.74205e-01 -6.42750e-01 -7.05659e-01
1.25440e+05 3.13000e+02 -7.02793e-01 -6.31258e-01 -7.74328e-01 -6.73669e-01 -6.42039e-01 -7.05300e-01
1.25600e+05 3.14000e+02 -6.51305e-01 -5.96557e-01 -7.06054e-01 -6.73194e-01 -6.41401e-01 -7.04986e-01
1.25760e+05 3.14000e+02 -6.51305e-01 -5.96557e-01 -7.06054e-01 -6.72779e-01 -6.40838e-01 -7.04720e-01
1.25920e+05 3.14000e+02 -6.51305e-01 -5.96557e-01 -7.06054e-01 -6.72423e-01 -6.40349e-01 -7.04497e-01
1.26080e+05 3.15000e+02 -6.80675e-01 -6.54003e-01 -7.07347e-01 -6.72125e-01 -6.39933e-01 -7.04317e-01
1.26240e+05 3.15000e+02 -6.80675e-01 -6.54003e-01 -7.07347e-01 -6.71884e-01 -6.39590e-01 -7.04178e-01
1.26400e+05 3.16000e+02 -7.11643e-01 -6.63880e-01 -7.59405e-01 -6.71697e-01 -6.39317e-01 -7.04077e-01
1.26560e+05 3.16000e+02 -7.11643e-01 -6.63880e-01 -7.59405e-01 -6.71563e-01 -6.39112e-01 -7.04014e-01
1.26720e+05 3.16000e+02 -7.11643e-01 -6.63880e-01 -7.59405e-01 -6.71478e-01 -6.38973e-01 -7.03984e-01
1.26880e+05 3.17000e+02 -7.13368e-01 -6.58699e-01 -7.68036e-01 -6.71442e-01 -6.38897e-01 -7.03986e-01
1.27040e+05 3.17000e+02 -7.13368e-01 -6.58699e-01 -7.68036e-01 -6.71449e-01 -6.38880e-01 -7.04018e-01
1.27200e+05 3.18000e+02 -6.94514e-01 -6.38293e-01 -7.50735e-01 -6.71497e-01 -6.38917e-01 -7.04076e-01
1.27360e+05 3.18000e+02 -6.94514e-01 -6.38293e-01 -7.50735e-01 -6.71583e-01 -6.39007e-01 -7.04159e-01
1.27520e+05 3.18000e+02 -6.94514e-01 -6.38293e-01 -7.50735e-01 -6.71704e-01 -6.39143e-01 -7.04264e-01
1.27680e+05 3.19000e+02 -6.50637e-01 -6.06943e-01 -6.94331e-01 -6.71855e-01 -6.39322e-01 -7.04388e-01
1.27840e+05 3.19000e+02 -6.50637e-01 -6.06943e-01 -6.94331e-01 -6.72034e-01 -6.39539e-01 -7.04529e-01
1.28000e+05 3.20000e+02 -6.96449e-01 -6.57137e-01 -7.35761e-01 -6.72237e-01 -6.39789e-01 -7.04685e-01
1.28160e+05 3.20000e+02 -6.96449e-01 -6.57137e-01 -7.35761e-01 -6.72461e-01 -6.40068e-01 -7.04854e-01
1.28320e+05 3.20000e+02 -6.96449e-01 -6.57137e-01 -7.35761e-01 -6.72703e-01 -6.40370e-01 -7.05035e-01
1.28480e+05 3.21000e+02 -7.06055e-01 -6.41055e-01 -7.71056e-01 -6.72959e-01 -6.40692e-01 -7.05225e-01
1.28640e+05 3.21000e+02 -7.06055e-01 -6.41055e-01 -7.71056e-01 -6.73226e-01 -6.41030e-01 -7.05423e-01
1.28800e+05 3.22000e+02 -6.93671e-01 -6.30471e-01 -7.56871e-01 -6.73503e-01 -6.41378e-01 -7.05628e-01
1.28960e+05 3.22000e+02 -6.93671e-01 -6.30471e-01 -7.56871e-01 -6.73786e-01 -6.41734e-01 -7.05839e-01
1.29120e+05 3.22000e+02 -6.93671e-01 -6.30471e-01 -7.56871e-01 -6.74075e-01 -6.42095e-01 -7.06055e-01
1.29280e+05 3.23000e+02 -6.97147e-01 -6.55684e-01 -7.38609e-01 -6.74367e-01 -6.42457e-01 -7.06276e-01
1.29440e+05 3.23000e+02 -6.97147e-01 -6.55684e-01 -7.38609e-01 -6.74660e-01 -6.42818e-01 -7.06501e-01
1.29600e+05 3.24000e+02 -6.97996e-01 -5.96611e-01 -7.99381e-01 -6.74953e-01 -6.43175e-01 -7.06731e-01
1.29760e+05 3.24000e+02 -6.97996e-01 -5.96611e-01 -7.99381e-01 -6.75246e-01 -6.43526e-01 -7.06965e-01
1.29920e+05 3.24000e+02 -6.97996e-01 -5.96611e-01 -7.99381e-01 -6.75537e-01 -6.43870e-01 -7.07205e-01
1.30080e+05 3.25000e+02 -6.98816e-01 -6.32519e-01 -7.65113e-01 -6.75827e-01 -6.44205e-01 -7.07449e-01
1.30240e+05 3.25000e+02 -6.98816e-01 -6.32519e-01 -7.65113e-01 -6.76114e-01 -6.44531e-01 -7.07697e-01
1.30400e+05 3.26000e+02 -7.29259e-01 -6.42146e-01 -8.16373e-01 -6.76400e-01 -6.44847e-01 -7.07953e-01
1.30560e+05 3.26000e+02 -7.29259e-01 -6.42146e-01 -8.16373e-01 -6.76683e-01 -6.45152e-01 -7.08214e-01
1.30720e+05 3.26000e+02 -7.29259e-01 -6.42146e-01 -8.16373e-01 -6.76964e-01 -6.45446e-01 -7.08481e-01
1.30880e+05 3.27000e+02 -6.72429e-01 -6.33485e-01 -7.11374e-01 -6.77243e-01 -6.45730e-01 -7.08756e-01
1.31040e+05 3.27000e+02 -6.72429e-01 -6.33485e-01 -7.11374e-01 -6.77521e-01 -6.46003e-01 -7.09038e-01
1.31200e+05 3.28000e+02 -7.34912e-01 -6.34469e-01 -8.35354e-01 -6.77797e-01 -6.46265e-01 -7.09328e-01
1.31360e+05 3.28000e+02 -7.34912e-01 -6.34469e-01 -8.35354e-01 -6.78073e-01 -6.46518e-01 -7.09627e-01
1.31520e+05 3.28000e+02 -7.34912e-01 -6.34469e-01 -8.35354e-01 -6.78348e-01 -6.46762e-01 -7.09934e-01
1.31680e+05 3.29000e+02 -7.00895e-01 -6.59788e-01 -7.42002e-01 -6.78624e-01 -6.46998e-01 -7.10250e-01
1.31840e+05 3.29000e+02 -7.00895e-01 -6.59788e-01 -7.42002e-01 -6.78900e-01 -6.47226e-01 -7.10574e-01
1.32000e+05 3.30000e+02 -6.79757e-01 -6.50977e-01 -7.08538e-01 -6.79178e-01 -6.47449e-01 -7.10907e-01
1.32160e+05 3.30000e+02 -6.79757e-01 -6.50977e-01 -7.08538e-01 -6.79457e-01 -6.47668e-01 -7.11247e-01
1.32320e+05 3.30000e+02 -6.79757e-01 -6.50977e-01 -7.08538e-01 -6.79739e-01 -6.47884e-01 -7.11594e-01
1.32480e+05 3.31000e+02 -6.93967e-01 -6.66414e-01 -7.21519e-01 -6.80024e-01 -6.48100e-01 -7.11949e-01
1.32640e+05 3.31000e+02 -6.93967e-01 -6.66414e-01 -7.21519e-01 -6.80313e-01 -6.48318e-01 -7.12308e-01
1.32800e+05 3.32000e+02 -7.34430e-01 -6.75227e-01 -7.93633e-01 -6.80606e-01 -6.48540e-01 -7.12672e-01
1.32960e+05 3.32000e+02 -7.34430e-01 -6.75227e-01 -7.93633e-01 -6.80903e-01 -6.48769e-01 -7.13038e-01
1.33120e+05 3.32000e+02 -7.34430e-01 -6.75227e-01 -7.93633e-01 -6.81206e-01 -6.49007e-01 -7.13405e-01
1.33280e+05 3.33000e+02 -7.00329e-01 -6.56276e-01 -7.44382e-01 -6.81515e-01 -6.49258e-01 -7.13772e-01
1.33440e+05 3.33000e+02 -7.00329e-01 -6.56276e-01 -7.44382e-01 -6.81830e-01 -6.49523e-01 -7.14137e-01
1.33600e+05 3.34000e+02 -6.41230e-01 -5.94874e-01 -6.87586e-01 -6.82152e-01 -6.49805e-01 -7.14498e-01
1.33760e+05 3.34000e+02 -6.41230e-01 -5.94874e-01 -6.87586e-01 -6.82482e-01 -6.50108e-01 -7.14856e-01
1.33920e+05 3.34000e+02 -6.41230e-01 -5.94874e-01 -6.87586e-01 -6.82818e-01 -6.50431e-01 -7.15206e-01
1.34080e+05 3.35000e+02 -7.03237e-01 -6.27391e-01 -7.79084e-01 -6.83164e-01 -6.50776e-01 -7.15551e-01
1.34240e+05 3.35000e+02 -7.03237e-01 -6.27391e-01 -7.79084e-01 -6.83517e-01 -6.51145e-01 -7.15889e-01
1.34400e+05 3.36000e+02 -6.90118e-01 -6.61683e-01 -7.18553e-01 -6.83879e-01 -6.51537e-01 -7.16221e-01
1.34560e+05 3.36000e+02 -6.90118e-01 -6.61683e-01 -7.18553e-01 -6.84249e-01 -6.51952e-01 -7.16546e-01
1.34720e+05 3.36000e+02 -6.90118e-01 -6.61683e-01 -7.18553e-01 -6.84628e-01 -6.52390e-01 -7.16866e-01
1.34880e+05 3.37000e+02 -7.31620e-01 -6.84718e-01 -7.78522e-01 -6.85015e-01 -6.52847e-01 -7.17184e-01
1.35040e+05 3.37000e+02 -7.31620e-01 -6.84718e-01 -7.78522e-01 -6.85410e-01 -6.53321e-01 -7.17499e-01
1.35200e+05 3.38000e+02 -7.21809e-01 -6.45135e-01 -7.98483e-01 -6.85812e-01 -6.53809e-01 -7.17815e-01
1.35360e+05 3.38000e+02 -7.21809e-01 -6.45135e-01 -7.98483e-01 -6.86222e-01 -6.54308e-01 -7.18136e-01
1.35520e+05 3.38000e+02 -7.21809e-01 -6.45135e-01 -7.98483e-01 -6.86638e-01 -6.54813e-01 -7.18462e-01
1.35680e+05 3.39000e+02 -7.23733e-01 -6.70539e-01 -7.76927e-01 -6.87059e-01 -6.55320e-01 -7.18798e-01
1.35840e+05 3.39000e+02 -7.23733e-01 -6.70539e-01 -7.76927e-01 -6.87485e-01 -6.55824e-01 -7.19146e-01
1.36000e+05 3.40000e+02 -7.07901e-01 -6.59913e-01 -7.55888e-01 -6.87914e-01 -6.56319e-01 -7.19508e-01
1.36160e+05 3.40000e+02 -7.07901e-01 -6.59913e-01 -7.55888e-01 -6.88345e-01 -6.56804e-01 -7.19886e-01
1.36320e+05 3.40000e+02 -7.07901e-01 -6.59913e-01 -7.55888e-01 -6.88778e-01 -6.57272e-01 -7.20284e-01
1.36480e+05 3.41000e+02 -7.40579e-01 -6.72331e-01 -8.08827e-01 -6.89210e-01 -6.57721e-01 -7.20699e-01
1.36640e+05 3.41000e+02 -7.40579e-01 -6.72331e-01 -8.08827e-01 -6.89640e-01 -6.58148e-01 -7.21132e-01
1.36800e+05 3.42000e+02 -7.06155e-01 -6.34854e-01 -7.77457e-01 -6.90067e-01 -6.58550e-01 -7.21583e-01
1.36960e+05 3.42000e+02 -7.06155e-01 -6.34854e-01 -7.77457e-01 -6.90488e-01 -6.58928e-01 -7.22048e-01
1.37120e+05 3.42000e+02 -7.06155e-01 -6.34854e-01 -7.77457e-01 -6.90904e-01 -6.59281e-01 -7.22526e-01
1.37280e+05 3.43000e+02 -6.80624e-01 -5.98621e-01 -7.62627e-01 -6.91312e-01 -6.59611e-01 -7.23012e-01
1.37440e+05 3.43000e+02 -6.80624e-01 -5.98621e-01 -7.62627e-01 -6.91711e-01 -6.59919e-01 -7.23503e-01
1.37600e+05 3.44000e+02 -7.49513e-01 -7.35987e-01 -7.63039e-01 -6.92100e-01 -6.60207e-01 -7.23994e-01
1.37760e+05 3.44000e+02 -7.49513e-01 -7.35987e-01 -7.63039e-01 -6.92480e-01 -6.60481e-01 -7.24479e-01
1.37920e+05 3.44000e+02 -7.49513e-01 -7.35987e-01 -7.63039e-01 -6.92849e-01 -6.60743e-01 -7.24954e-01
1.38080e+05 3.45000e+02 -7.71507e-01 -7.05006e-01 -8.38009e-01 -6.93206e-01 -6.60999e-01 -7.25414e-01
1.38240e+05 3.45000e+02 -7.71507e-01 -7.05006e-01 -8.38009e-01 -6.93553e-01 -6.61251e-01 -7.25856e-01
1.38400e+05 3.46000e+02 -7.09294e-01 -6.62743e-01 -7.55846e-01 -6.93890e-01 -6.61505e-01 -7.26275e-01
1.38560e+05 3.46000e+02 -7.09294e-01 -6.62743e-01 -7.55846e-01 -6.94217e-01 -6.61764e-01 -7.26669e-01
1.38720e+05 3.46000e+02 -7.09294e-01 -6.62743e-01 -7.55846e-01 -6.94534e-01 -6.62033e-01 -7.27036e-01
1.38880e+05 3.47000e+02 -7.16421e-01 -6.82299e-01 -7.50543e-01 -6.94844e-01 -6.62313e-01 -7.27374e-01
1.39040e+05 3.47000e+02 -7.16421e-01 -6.82299e-01 -7.50543e-01 -6.95147e-01 -6.62609e-01 -7.27685e-01
1.39200e+05 3.48000e+02 -7.14729e-01 -6.91538e-01 -7.37920e-01 -6.95444e-01 -6.62920e-01 -7.27969e-01
1.39360e+05 3.48000e+02 -7.14729e-01 -6.91538e-01 -7.37920e-01 -6.95738e-01 -6.63248e-01 -7.28227e-01
1.39520e+05 3.48000e+02 -7.14729e-01 -6.91538e-01 -7.37920e-01 -6.96029e-01 -6.63595e-01 -7.28463e-01
1.39680e+05 3.49000e+02 -7.48495e-01 -7.11474e-01 -7.85516e-01 -6.96319e-01 -6.63958e-01 -7.28680e-01
1.39840e+05 3.49000e+02 -7.48495e-01 -7.11474e-01 -7.85516e-01 -6.96610e-01 -6.64337e-01 -7.28883e-01
1.40000e+05 3.50000e+02 -7.63329e-01 -7.17496e-01 -8.09162e-01 -6.96904e-01 -6.64730e-01 -7.29077e-01
1.40160e+05 3.50000e+02 -7.63329e-01 -7.17496e-01 -8.09162e-01 -6.97201e-01 -6.65134e-01 -7.29267e-01
1.40320e+05 3.50000e+02 -7.63329e-01 -7.17496e-01 -8.09162e-01 -6.97504e-01 -6.65548e-01 -7.29461e-01
1.40480e+05 3.51000e+02 -7.48854e-01 -7.25858e-01 -7.71851e-01 -6.97814e-01 -6.65967e-01 -7.29661e-01
1.40640e+05 3.51000e+02 -7.48854e-01 -7.25858e-01 -7.71851e-01 -6.98133e-01 -6.66388e-01 -7.29877e-01
1.40800e+05 3.52000e+02 -7.67797e-01 -6.99682e-01 -8.35912e-01 -6.98462e-01 -6.66808e-01 -7.30115e-01
1.40960e+05 3.52000e+02 -7.67797e-01 -6.99682e-01 -8.35912e-01 -6.98801e-01 -6.67225e-01 -7.30378e-01
1.41120e+05 3.52000e+02 -7.67797e-01 -6.99682e-01 -8.35912e-01 -6.99153e-01 -6.67633e-01 -7.30674e-01
1.41280e+05 3.53000e+02 -7.59707e-01 -6.59515e-01 -8.59899e-01 -6.99519e-01 -6.68032e-01 -7.31006e-01
1.41440e+05 3.53000e+02 -7.59707e-01 -6.59515e-01 -8.59899e-01 -6.99899e-01 -6.68420e-01 -7.31378e-01
1.41600e+05 3.54000e+02 -8.49741e-01 -6.91776e-01 -1.00771e+00 -7.00294e-01 -6.68793e-01 -7.31794e-01
1.41760e+05 3.54000e+02 -8.49741e-01 -6.91776e-01 -1.00771e+00 -7.00704e-01 -6.69154e-01 -7.32254e-01
1.41920e+05 3.54000e+02 -8.49741e-01 -6.91776e-01 -1.00771e+00 -7.01130e-01 -6.69501e-01 -7.32759e-01
1.42080e+05 3.55000e+02 -7.76355e-01 -6.37672e-01 -9.15039e-01 -7.01574e-01 -6.69837e-01 -7.33310e-01
1.42240e+05 3.55000e+02 -7.76355e-01 -6.37672e-01 -9.15039e-01 -7.02033e-01 -6.70161e-01 -7.33905e-01
1.42400e+05 3.56000e+02 -8.14244e-01 -6.85051e-01 -9.43437e-01 -7.02510e-01 -6.70479e-01 -7.34540e-01
1.42560e+05 3.56000e+02 -8.14244e-01 -6.85051e-01 -9.43437e-01 -7.03004e-01 -6.70793e-01 -7.35215e-01
1.42720e+05 3.56000e+02 -8.14244e-01 -6.85051e-01 -9.43437e-01 -7.03516e-01 -6.71106e-01 -7.35925e-01
1.42880e+05 3.57000e+02 -7.91544e-01 -5.58604e-01 -1.02448e+00 -7.04045e-01 -6.71422e-01 -7.36667e-01
1.43040e+05 3.57000e+02 -7.91544e-01 -5.58604e-01 -1.02448e+00 -7.04592e-01 -6.71746e-01 -7.37438e-01
1.43200e+05 3.58000e+02 -8.18012e-01 -6.18502e-01 -1.01752e+00 -7.05158e-01 -6.72082e-01 -7.38233e-01
1.43360e+05 3.58000e+02 -8.18012e-01 -6.18502e-01 -1.01752e+00 -7.05742e-01 -6.72434e-01 -7.39050e-01
1.43520e+05 3.58000e+02 -8.18012e-01 -6.18502e-01 -1.01752e+00 -7.06346e-01 -6.72806e-01 -7.39886e-01
1.43680e+05 3.59000e+02 -7.95431e-01 -6.33836e-01 -9.57025e-01 -7.06970e-01 -6.73201e-01 -7.40740e-01
1.43840e+05 3.59000e+02 -7.95431e-01 -6.33836e-01 -9.57025e-01 -7.07616e-01 -6.73623e-01 -7.41609e-01
1.44000e+05 3.60000e+02 -8.32859e-01 -6.35934e-01 -1.02978e+00 -7.08284e-01 -6.74074e-01 -7.42494e-01
1.44160e+05 3.60000e+02 -8.32859e-01 -6.35934e-01 -1.02978e+00 -7.08976e-01 -6.74557e-01 -7.43396e-01
1.44320e+05 3.60000e+02 -8.32859e-01 -6.35934e-01 -1.02978e+00 -7.09694e-01 -6.75072e-01 -7.44315e-01
1.44480e+05 3.61000e+02 -7.64831e-01 -6.32586e-01 -8.97076e-01 -7.10439e-01 -6.75623e-01 -7.45255e-01
1.44640e+05 3.61000e+02 -7.64831e-01 -6.32586e-01 -8.97076e-01 -7.11213e-01 -6.76209e-01 -7.46217e-01
1.44800e+05 3.62000e+02 -7.83643e-01 -6.22449e-01 -9.44838e-01 -7.12019e-01 -6.76831e-01 -7.47206e-01
1.44960e+05 3.62000e+02 -7.83643e-01 -6.22449e-01 -9.44838e-01 -7.12858e-01 -6.77488e-01 -7.48228e-01
1.45120e+05 3.62000e+02 -7.83643e-01 -6.22449e-01 -9.44838e-01 -7.13733e-01 -6.78179e-01 -7.49287e-01
1.45280e+05 3.63000e+02 -7.95971e-01 -6.16446e-01 -9.75496e-01 -7.14646e-01 -6.78903e-01 -7.50389e-01
1.45440e+05 3.63000e+02 -7.95971e-01 -6.16446e-01 -9.75496e-01 -7.15598e-01 -6.79655e-01 -7.51542e-01
1.45600e+05 3.64000e+02 -7.25113e-01 -5.73070e-01 -8.77156e-01 -7.16594e-01 -6.80434e-01 -7.52753e-01
1.45760e+05 3.64000e+02 -7.25113e-01 -5.73070e-01 -8.77156e-01 -7.17633e-01 -6.81235e-01 -7.54031e-01
1.45920e+05 3.64000e+02 -7.25113e-01 -5.73070e-01 -8.77156e-01 -7.18718e-01 -6.82051e-01 -7.55385e-01
1.46080e+05 3.65000e+02 -7.40250e-01 -5.80502e-01 -8.99998e-01 -7.19851e-01 -6.82878e-01 -7.56824e-01
1.46240e+05 3.65000e+02 -7.40250e-01 -5.80502e-01 -8.99998e-01 -7.21031e-01 -6.83705e-01 -7.58358e-01
1.46400e+05 3.66000e+02 -7.66736e-01 -6.14341e-01 -9.19131e-01 -7.22262e-01 -6.84525e-01 -7.59998e-01
1.46560e+05 3.66000e+02 -7.66736e-01 -6.14341e-01 -9.19131e-01 -7.23541e-01 -6.85326e-01 -7.61756e-01
1.46720e+05 3.66000e+02 -7.66736e-01 -6.14341e-01 -9.19131e-01 -7.24870e-01 -6.86100e-01 -7.63640e-01
1.46880e+05 3.67000e+02 -7.70998e-01 -5.75904e-01 -9.66091e-01 -7.26248e-01 -6.86833e-01 -7.65663e-01
1.47040e+05 3.67000e+02 -7.70998e-01 -5.75904e-01 -9.66091e-01 -7.27675e-01 -6.87515e-01 -7.67834e-01
1.47200e+05 3.68000e+02 -7.18813e-01 -5.83205e-01 -8.54421e-01 -7.29147e-01 -6.88132e-01 -7.70162e-01
1.47360e+05 3.68000e+02 -7.18813e-01 -5.83205e-01 -8.54421e-01 -7.30663e-01 -6.88672e-01 -7.72654e-01
1.47520e+05 3.68000e+02 -7.18813e-01 -5.83205e-01 -8.54421e-01 -7.32221e-01 -6.89124e-01 -7.75318e-01
1.47680e+05 3.69000e+02 -7.81518e-01 -6.35496e-01 -9.27540e-01 -7.33817e-01 -6.89479e-01 -7.78154e-01
1.47840e+05 3.69000e+02 -7.81518e-01 -6.35496e-01 -9.27540e-01 -7.35447e-01 -6.89727e-01 -7.81167e-01
1.48000e+05 3.70000e+02 -8.20985e-01 -6.06291e-01 -1.03568e+00 -7.37106e-01 -6.89859e-01 -7.84353e-01
1.48160e+05 3.70000e+02 -8.20985e-01 -6.06291e-01 -1.03568e+00 -7.38790e-01 -6.89870e-01 -7.87710e-01
1.48320e+05 3.70000e+02 -8.20985e-01 -6.06291e-01 -1.03568e+00 -7.40493e-01 -6.89757e-01 -7.91229e-01
1.48480e+05 3.71000e+02 -7.77991e-01 -5.95781e-01 -9.60201e-01 -7.42209e-01 -6.89515e-01 -7.94903e-01
1.48640e+05 3.71000e+02 -7.77991e-01 -5.95781e-01 -9.60201e-01 -7.43931e-01 -6.89143e-01 -7.98720e-01
1.48800e+05 3.72000e+02 -7.96026e-01 -6.30157e-01 -9.61895e-01 -7.45654e-01 -6.88642e-01 -8.02666e-01
1.48960e+05 3.72000e+02 -7.96026e-01 -6.30157e-01 -9.61895e-01 -7.47370e-01 -6.88014e-01 -8.06726e-01
1.49120e+05 3.72000e+02 -7.96026e-01 -6.30157e-01 -9.61895e-01 -7.49071e-01 -6.87260e-01 -8.10883e-01
1.49280e+05 3.73000e+02 -7.93733e-01 -6.06496e-01 -9.80970e-01 -7.50752e-01 -6.86384e-01 -8.15120e-01
1.49440e+05 3.73000e+02 -7.93733e-01 -6.06496e-01 -9.80970e-01 -7.52405e-01 -6.85391e-01 -8.19419e-01
1.49600e+05 3.74000e+02 -7.82833e-01 -6.19479e-01 -9.46187e-01 -7.54022e-01 -6.84284e-01 -8.23760e-01
1.49760e+05 3.74000e+02 -7.82833e-01 -6.19479e-01 -9.46187e-01 -7.55598e-01 -6.83071e-01 -8.28125e-01
1.49920e+05 3.74000e+02 -7.82833e-01 -6.19479e-01 -9.46187e-01 -7.57127e-01 -6.81757e-01 -8.32497e-01
1.50080e+05 3.75000e+02 -7.96431e-01 -6.29051e-01 -9.63811e-01 -7.58602e-01 -6.80348e-01 -8.36855e-01
1.50240e+05 3.75000e+02 -7.96431e-01 -6.29051e-01 -9.63811e-01 -7.60018e-01 -6.78851e-01 -8.41185e-01
1.50400e+05 3.76000e+02 -8.20670e-01 -5.96195e-01 -1.04514e+00 -7.61371e-01 -6.77273e-01 -8.45470e-01
1.50560e+05 3.76000e+02 -8.20670e-01 -5.96195e-01 -1.04514e+00 -7.62657e-01 -6.75619e-01 -8.49695e-01
1.50720e+05 3.76000e+02 -8.20670e-01 -5.96195e-01 -1.04514e+00 -7.63874e-01 -6.73900e-01 -8.53848e-01
1.50880e+05 3.77000e+02 -7.35494e-01 -6.08679e-01 -8.62310e-01 -7.65018e-01 -6.72122e-01 -8.57915e-01
1.51040e+05 3.77000e+02 -7.35494e-01 -6.08679e-01 -8.62310e-01 -7.66089e-01 -6.70291e-01 -8.61887e-01
1.51200e+05 3.78000e+02 -8.00957e-01 -6.18447e-01 -9.83466e-01 -7.67086e-01 -6.68415e-01 -8.65757e-01
1.51360e+05 3.78000e+02 -8.00957e-01 -6.18447e-01 -9.83466e-01 -7.68009e-01 -6.66503e-01 -8.69515e-01
1.51520e+05 3.78000e+02 -8.00957e-01 -6.18447e-01 -9.83466e-01 -7.68860e-01 -6.64562e-01 -8.73157e-01
1.51680e+05 3.79000e+02 -7.65125e-01 -6.55397e-01 -8.74853e-01 -7.69640e-01 -6.62600e-01 -8.76680e-01
1.51840e+05 3.79000e+02 -7.65125e-01 -6.55397e-01 -8.74853e-01 -7.70352e-01 -6.60623e-01 -8.80080e-01
1.52000e+05 3.80000e+02 -7.96533e-01 -6.31481e-01 -9.61584e-01 -7.70998e-01 -6.58640e-01 -8.83356e-01
1.52160e+05 3.80000e+02 -7.96533e-01 -6.31481e-01 -9.61584e-01 -7.71583e-01 -6.56657e-01 -8.86508e-01
1.52320e+05 3.80000e+02 -7.96533e-01 -6.31481e-01 -9.61584e-01 -7.72110e-01 -6.54681e-01 -8.89539e-01
1.52480e+05 3.81000e+02 -7.86980e-01 -6.25511e-01 -9.48448e-01 -7.72584e-01 -6.52720e-01 -8.92448e-01
1.52640e+05 3.81000e+02 -7.86980e-01 -6.25511e-01 -9.48448e-01 -7.73010e-01 -6.50779e-01 -8.95241e-01
1.52800e+05 3.82000e+02 -7.66032e-01 -6.34541e-01 -8.97524e-01 -7.73392e-01 -6.48865e-01 -8.97919e-01
1.52960e+05 3.82000e+02 -7.66032e-01 -6.34541e-01 -8.97524e-01 -7.73735e-01 -6.46983e-01 -9.00488e-01
1.53120e+05 3.82000e+02 -7.66032e-01 -6.34541e-01 -8.97524e-01 -7.74045e-01 -6.45139e-01 -9.02951e-01
1.53280e+05 3.83000e+02 -7.45888e-01 -6.15733e-01 -8.76042e-01 -7.74326e-01 -6.43338e-01 -9.05313e-01
1.53440e+05 3.83000e+02 -7.45888e-01 -6.15733e-01 -8.76042e-01 -7.74581e-01 -6.41584e-01 -9.07579e-01
1.53600e+05 3.84000e+02 -7.56646e-01 -6.16206e-01 -8.97087e-01 -7.74817e-01 -6.39881e-01 -9.09753e-01
1.53760e+05 3.84000e+02 -7.56646e-01 -6.16206e-01 -8.97087e-01 -7.75037e-01 -6.38234e-01 -9.11841e-01
1.53920e+05 3.84000e+02 -7.56646e-01 -6.16206e-01 -8.97087e-01 -7.75244e-01 -6.36645e-01 -9.13844e-01
1.54080e+05 3.85000e+02 -7.28109e-01 -6.64031e-01 -7.92188e-01 -7.75443e-01 -6.35117e-01 -9.15769e-01
1.54240e+05 3.85000e+02 -7.28109e-01 -6.64031e-01 -7.92188e-01 -7.75635e-01 -6.33654e-01 -9.17616e-01
1.54400e+05 3.86000e+02 -7.23449e-01 -6.62510e-01 -7.84388e-01 -7.75824e-01 -6.32257e-01 -9.19391e-01
1.54560e+05 3.86000e+02 -7.23449e-01 -6.62510e-01 -7.84388e-01 -7.76011e-01 -6.30928e-01 -9.21094e-01
1.54720e+05 3.86000e+02 -7.23449e-01 -6.62510e-01 -7.84388e-01 -7.76199e-01 -6.29669e-01 -9.22729e-01
1.54880e+05 3.87000e+02 -7.14425e-01 -6.98212e-01 -7.30639e-01 -7.76388e-01 -6.28480e-01 -9.24296e-01
1.55040e+05 3.87000e+02 -7.14425e-01 -6.98212e-01 -7.30639e-01 -7.76580e-01 -6.27363e-01 -9.25796e-01
1.55200e+05 3.88000e+02 -6.83046e-01 -6.41932e-01 -7.24159e-01 -7.76774e-01 -6.26317e-01 -9.27230e-01
1.55360e+05 3.88000e+02 -6.83046e-01 -6.41932e-01 -7.24159e-01 -7.76971e-01 -6.25344e-01 -9.28598e-01
1.55520e+05 3.88000e+02 -6.83046e-01 -6.41932e-01 -7.24159e-01 -7.77171e-01 -6.24443e-01 -9.29899e-01
1.55680e+05 3.89000e+02 -7.22173e-01 -7.01273e-01 -7.43074e-01 -7.77373e-01 -6.23613e-01 -9.31132e-01
1.55840e+05 3.89000e+02 -7.22173e-01 -7.01273e-01 -7.43074e-01 -7.77575e-01 -6.22854e-01 -9.32296e-01
1.56000e+05 3.90000e+02 -7.24987e-01 -7.05176e-01 -7.44798e-01 -7.77777e-01 -6.22165e-01 -9.33389e-01
1.56160e+05 3.90000e+02 -7.24987e-01 -7.05176e-01 -7.44798e-01 -7.77976e-01 -6.21545e-01 -9.34407e-01
1.56320e+05 3.90000e+02 -7.24987e-01 -7.05176e-01 -7.44798e-01 -7.78170e-01 -6.20994e-01 -9.35346e-01
1.56480e+05 3.91000e+02 -6.99349e-01 -6.44222e-01 -7.54476e-01 -7.78358e-01 -6.20508e-01 -9.36208e-01
1.56640e+05 3.91000e+02 -6.99349e-01 -6.44222e-01 -7.54476e-01 -7.78537e-01 -6.20088e-01 -9.36985e-01
1.56800e+05 3.92000e+02 -6.70174e-01 -6.52843e-01 -6.87505e-01 -7.78701e-01 -6.19733e-01 -9.37670e-01
1.56960e+05 3.92000e+02 -6.70174e-01 -6.52843e-01 -6.87505e-01 -7.78847e-01 -6.19442e-01 -9.38252e-01
1.57120e+05 3.92000e+02 -6.70174e-01 -6.52843e-01 -6.87505e-01 -7.78976e-01 -6.19212e-01 -9.38741e-01
1.57280e+05 3.93000e+02 -6.34447e-01 -6.13389e-01 -6.55506e-01 -7.79081e-01 -6.19043e-01 -9.39119e-01
1.57440e+05 3.93000e+02 -6.34447e-01 -6.13389e-01 -6.55506e-01 -7.79157e-01 -6.18936e-01 -9.39378e-01
1.57600e+05 3.94000e+02 -6.42901e-01 -6.07346e-01 -6.78456e-01 -7.79203e-01 -6.18888e-01 -9.39518e-01
1.57760e+05 3.94000e+02 -6.42901e-01 -6.07346e-01 -6.78456e-01 -7.79214e-01 -6.18898e-01 -9.39530e-01
1.57920e+05 3.94000e+02 -6.42901e-01 -6.07346e-01 -6.78456e-01 -7.79184e-01 -6.18970e-01 -9.39398e-01
1.58080e+05 3.95000e+02 -6.79114e-01 -6.20802e-01 -7.37426e-01 -7.79110e-01 -6.19099e-01 -9.39122e-01
1.58240e+05 3.95000e+02 -6.79114e-01 -6.20802e-01 -7.37426e-01 -7.78987e-01 -6.19289e-01 -9.38685e-01
1.58400e+05 3.96000e+02 -6.36327e-01 -5.52285e-01 -7.20369e-01 -7.78813e-01 -6.19539e-01 -9.38087e-01
1.58560e+05 3.96000e+02 -6.36327e-01 -5.52285e-01 -7.20369e-01 -7.78584e-01 -6.19847e-01 -9.37321e-01
1.58720e+05 3.96000e+02 -6.36327e-01 -5.52285e-01 -7.20369e-01 -7.78297e-01 -6.20217e-01 -9.36377e-01
1.58880e+05 3.97000e+02 -6.98897e-01 -6.68853e-01 -7.28941e-01 -7.77951e-01 -6.20646e-01 -9.35256e-01
1.59040e+05 3.97000e+02 -6.98897e-01 -6.68853e-01 -7.28941e-01 -7.77537e-01 -6.21137e-01 -9.33936e-01
1.59200e+05 3.98000e+02 -6.90658e-01 -6.51608e-01 -7.29707e-01 -7.77056e-01 -6.21690e-01 -9.32423e-01
1.59360e+05 3.98000e+02 -6.90658e-01 -6.51608e-01 -7.29707e-01 -7.76507e-01 -6.22304e-01 -9.30709e-01
1.59520e+05 3.98000e+02 -6.90658e-01 -6.51608e-01 -7.29707e-01 -7.75885e-01 -6.22978e-01 -9.28792e-01
1.59680e+05 3.99000e+02 -6.78955e-01 -6.29391e-01 -7.28519e-01 -7.75190e-01 -6.23712e-01 -9.26667e-01
1.59840e+05 3.99000e+02 -6.78955e-01 -6.29391e-01 -7.28519e-01 -7.74419e-01 -6.24505e-01 -9.24334e-01
1.60000e+05 4.00000e+02 -6.82814e-01 -6.27910e-01 -7.37718e-01 -7.73572e-01 -6.25354e-01 -9.21791e-01
1.60160e+05 4.00000e+02 -6.82814e-01 -6.27910e-01 -7.37718e-01 -7.72648e-01 -6.26257e-01 -9.19038e-01
1.60320e+05 4.00000e+02 -6.82814e-01 -6.27910e-01 -7.37718e-01 -7.71645e-01 -6.27212e-01 -9.16077e-01
1.60480e+05 4.01000e+02 -6.44291e-01 -6.09170e-01 -6.79413e-01 -7.70562e-01 -6.28214e-01 -9.12911e-01
1.60640e+05 4.01000e+02 -6.44291e-01 -6.09170e-01 -6.79413e-01 -7.69400e-01 -6.29259e-01 -9.09542e-01
1.60800e+05 4.02000e+02 -6.70561e-01 -6.20079e-01 -7.21043e-01 -7.68159e-01 -6.30343e-01 -9.05975e-01
1.60960e+05 4.02000e+02 -6.70561e-01 -6.20079e-01 -7.21043e-01 -7.66839e-01 -6.31460e-01 -9.02218e-01
1.61120e+05 4.02000e+02 -6.70561e-01 -6.20079e-01 -7.21043e-01 -7.65441e-01 -6.32605e-01 -8.98276e-01
1.61280e+05 4.03000e+02 -6.62397e-01 -6.18441e-01 -7.06353e-01 -7.63965e-01 -6.33772e-01 -8.94158e-01
1.61440e+05 4.03000e+02 -6.62397e-01 -6.18441e-01 -7.06353e-01 -7.62415e-01 -6.34955e-01 -8.89875e-01
1.61600e+05 4.04000e+02 -6.79009e-01 -6.36204e-01 -7.21814e-01 -7.60791e-01 -6.36148e-01 -8.85435e-01
1.61760e+05 4.04000e+02 -6.79009e-01 -6.36204e-01 -7.21814e-01 -7.59098e-01 -6.37345e-01 -8.80850e-01
1.61920e+05 4.04000e+02 -6.79009e-01 -6.36204e-01 -7.21814e-01 -7.57337e-01 -6.38542e-01 -8.76132e-01
1.62080e+05 4.05000e+02 -6.43593e-01 -6.00592e-01 -6.86594e-01 -7.55513e-01 -6.39732e-01 -8.71295e-01
1.62240e+05 4.05000e+02 -6.43593e-01 -6.00592e-01 -6.86594e-01 -7.53630e-01 -6.40910e-01 -8.66350e-01
1.62400e+05 4.06000e+02 -6.90259e-01 -6.60228e-01 -7.20290e-01 -7.51693e-01 -6.42072e-01 -8.61314e-01
1.62560e+05 4.06000e+02 -6.90259e-01 -6.60228e-01 -7.20290e-01 -7.49705e-01 -6.43213e-01 -8.56198e-01
1.62720e+05 4.06000e+02 -6.90259e-01 -6.60228e-01 -7.20290e-01 -7.47674e-01 -6.44330e-01 -8.51017e-01
1.62880e+05 4.07000e+02 -6.62259e-01 -6.40487e-01 -6.84031e-01 -7.45603e-01 -6.45419e-01 -8.45787e-01
1.63040e+05 4.07000e+02 -6.62259e-01 -6.40487e-01 -6.84031e-01 -7.43499e-01 -6.46478e-01 -8.40521e-01
1.63200e+05 4.08000e+02 -6.94913e-01 -6.74659e-01 -7.15166e-01 -7.41368e-01 -6.47504e-01 -8.35233e-01
1.63360e+05 4.08000e+02 -6.94913e-01 -6.74659e-01 -7.15166e-01 -7.39216e-01 -6.48494e-01 -8.29938e-01
1.63520e+05 4.08000e+02 -6.94913e-01 -6.74659e-01 -7.15166e-01 -7.37049e-01 -6.49447e-01 -8.24650e-01
1.63680e+05 4.09000e+02 -6.27751e-01 -6.00975e-01 -6.54527e-01 -7.34871e-01 -6.50361e-01 -8.19381e-01
1.63840e+05 4.09000e+02 -6.27751e-01 -6.00975e-01 -6.54527e-01 -7.32690e-01 -6.51232e-01 -8.14147e-01
1.64000e+05 4.10000e+02 -6.37627e-01 -5.74066e-01 -7.01189e-01 -7.30510e-01 -6.52062e-01 -8.08958e-01
1.64160e+05 4.10000e+02 -6.37627e-01 -5.74066e-01 -7.01189e-01 -7.28338e-01 -6.52848e-01 -8.03828e-01
1.64320e+05 4.10000e+02 -6.37627e-01 -5.74066e-01 -7.01189e-01 -7.26178e-01 -6.53587e-01 -7.98769e-01
1.64480e+05 4.11000e+02 -6.57836e-01 -6.30231e-01 -6.85442e-01 -7.24035e-01 -6.54278e-01 -7.93791e-01
1.64640e+05 4.11000e+02 -6.57836e-01 -6.30231e-01 -6.85442e-01 -7.21913e-01 -6.54919e-01 -7.88907e-01
1.64800e+05 4.12000e+02 -6.28654e-01 -5.98612e-01 -6.58696e-01 -7.19818e-01 -6.55509e-01 -7.84127e-01
1.64960e+05 4.12000e+02 -6.28654e-01 -5.98612e-01 -6.58696e-01 -7.17752e-01 -6.56044e-01 -7.79460e-01
1.65120e+05 4.12000e+02 -6.28654e-01 -5.98612e-01 -6.58696e-01 -7.15720e-01 -6.56523e-01 -7.74917e-01
1.65280e+05 4.13000e+02 -7.22531e-01 -6.93142e-01 -7.51921e-01 -7.13725e-01 -6.56944e-01 -7.70506e-01
1.65440e+05 4.13000e+02 -7.22531e-01 -6.93142e-01 -7.51921e-01 -7.11769e-01 -6.57302e-01 -7.66237e-01
1.65600e+05 4.14000e+02 -6.85398e-01 -6.60268e-01 -7.10528e-01 -7.09857e-01 -6.57598e-01 -7.62116e-01
1.65760e+05 4.14000e+02 -6.85398e-01 -6.60268e-01 -7.10528e-01 -7.07988e-01 -6.57826e-01 -7.58150e-01
1.65920e+05 4.14000e+02 -6.85398e-01 -6.60268e-01 -7.10528e-01 -7.06167e-01 -6.57988e-01 -7.54346e-01
1.66080e+05 4.15000e+02 -6.51803e-01 -6.33636e-01 -6.69971e-01 -7.04394e-01 -6.58078e-01 -7.50709e-01
1.66240e+05 4.15000e+02 -6.51803e-01 -6.33636e-01 -6.69971e-01 -7.02670e-01 -6.58098e-01 -7.47241e-01
1.66400e+05 4.16000e+02 -6.69069e-01 -6.47960e-01 -6.90178e-01 -7.00996e-01 -6.58046e-01 -7.43945e-01
1.66560e+05 4.16000e+02 -6.69069e-01 -6.47960e-01 -6.90178e-01 -6.99372e-01 -6.57922e-01 -7.40822e-01
1.66720e+05 4.16000e+02 -6.69069e-01 -6.47960e-01 -6.90178e-01 -6.97799e-01 -6.57727e-01 -7.37871e-01
1.66880e+05 4.17000e+02 -6.66141e-01 -6.24672e-01 -7.07610e-01 -6.96277e-01 -6.57464e-01 -7.35090e-01
1.67040e+05 4.17000e+02 -6.66141e-01 -6.24672e-01 -7.07610e-01 -6.94805e-01 -6.57137e-01 -7.32473e-01
1.67200e+05 4.18000e+02 -6.52734e-01 -5.81605e-01 -7.23863e-01 -6.93382e-01 -6.56748e-01 -7.30015e-01
1.67360e+05 4.18000e+02 -6.52734e-01 -5.81605e-01 -7.23863e-01 -6.92007e-01 -6.56306e-01 -7.27708e-01
1.67520e+05 4.18000e+02 -6.52734e-01 -5.81605e-01 -7.23863e-01 -6.90679e-01 -6.55816e-01 -7.25542e-01
1.67680e+05 4.19000e+02 -6.61068e-01 -5.99740e-01 -7.22396e-01 -6.89397e-01 -6.55286e-01 -7.23508e-01
1.67840e+05 4.19000e+02 -6.61068e-01 -5.99740e-01 -7.22396e-01 -6.88161e-01 -6.54726e-01 -7.21595e-01
1.68000e+05 4.20000e+02 -6.64909e-01 -5.81916e-01 -7.47902e-01 -6.86968e-01 -6.54144e-01 -7.19791e-01
1.68160e+05 4.20000e+02 -6.64909e-01 -5.81916e-01 -7.47902e-01 -6.85818e-01 -6.53551e-01 -7.18084e-01
1.68320e+05 4.20000e+02 -6.64909e-01 -5.81916e-01 -7.47902e-01 -6.84709e-01 -6.52955e-01 -7.16464e-01
1.68480e+05 4.21000e+02 -6.49325e-01 -6.14171e-01 -6.84479e-01 -6.83642e-01 -6.52365e-01 -7.14918e-01
1.68640e+05 4.21000e+02 -6.49325e-01 -6.14171e-01 -6.84479e-01 -6.82614e-01 -6.51790e-01 -7.13438e-01
1.68800e+05 4.22000e+02 -7.07026e-01 -6.82028e-01 -7.32023e-01 -6.81626e-01 -6.51239e-01 -7.12012e-01
1.68960e+05 4.22000e+02 -7.07026e-01 -6.82028e-01 -7.32023e-01 -6.80676e-01 -6.50718e-01 -7.10634e-01
1.69120e+05 4.22000e+02 -7.07026e-01 -6.82028e-01 -7.32023e-01 -6.79764e-01 -6.50231e-01 -7.09297e-01
1.69280e+05 4.23000e+02 -6.88205e-01 -6.04244e-01 -7.72166e-01 -6.78889e-01 -6.49786e-01 -7.07992e-01
1.69440e+05 4.23000e+02 -6.88205e-01 -6.04244e-01 -7.72166e-01 -6.78051e-01 -6.49385e-01 -7.06718e-01
1.69600e+05 4.24000e+02 -6.17578e-01 -5.80587e-01 -6.54569e-01 -6.77250e-01 -6.49030e-01 -7.05470e-01
1.69760e+05 4.24000e+02 -6.17578e-01 -5.80587e-01 -6.54569e-01 -6.76484e-01 -6.48723e-01 -7.04246e-01
1.69920e+05 4.24000e+02 -6.17578e-01 -5.80587e-01 -6.54569e-01 -6.75754e-01 -6.48463e-01 -7.03045e-01
1.70080e+05 4.25000e+02 -6.80703e-01 -6.18959e-01 -7.42447e-01 -6.75058e-01 -6.48250e-01 -7.01865e-01
1.70240e+05 4.25000e+02 -6.80703e-01 -6.18959e-01 -7.42447e-01 -6.74396e-01 -6.48083e-01 -7.00709e-01
1.70400e+05 4.26000e+02 -6.27548e-01 -6.11178e-01 -6.43917e-01 -6.73768e-01 -6.47958e-01 -6.99577e-01
1.70560e+05 4.26000e+02 -6.27548e-01 -6.11178e-01 -6.43917e-01 -6.73172e-01 -6.47872e-01 -6.98472e-01
1.70720e+05 4.26000e+02 -6.27548e-01 -6.11178e-01 -6.43917e-01 -6.72607e-01 -6.47820e-01 -6.97395e-01
1.70880e+05 4.27000e+02 -6.17716e-01 -6.00910e-01 -6.34521e-01 -6.72074e-01 -6.47798e-01 -6.96350e-01
1.71040e+05 4.27000e+02 -6.17716e-01 -6.00910e-01 -6.34521e-01 -6.71571e-01 -6.47801e-01 -6.95340e-01
1.71200e+05 4.28000e+02 -6.54365e-01 -6.07168e-01 -7.01563e-01 -6.71097e-01 -6.47825e-01 -6.94369e-01
1.71360e+05 4.28000e+02 -6.54365e-01 -6.07168e-01 -7.01563e-01 -6.70651e-01 -6.47862e-01 -6.93440e-01
1.71520e+05 4.28000e+02 -6.54365e-01 -6.07168e-01 -7.01563e-01 -6.70233e-01 -6.47909e-01 -6.92557e-01
1.71680e+05 4.29000e+02 -6.48647e-01 -5.98701e-01 -6.98593e-01 -6.69841e-01 -6.47959e-01 -6.91723e-01
1.71840e+05 4.29000e+02 -6.48647e-01 -5.98701e-01 -6.98593e-01 -6.69475e-01 -6.48008e-01 -6.90942e-01
1.72000e+05 4.30000e+02 -6.34992e-01 -6.11530e-01 -6.58454e-01 -6.69134e-01 -6.48051e-01 -6.90217e-01
1.72160e+05 4.30000e+02 -6.34992e-01 -6.11530e-01 -6.58454e-01 -6.68816e-01 -6.48081e-01 -6.89551e-01
1.72320e+05 4.30000e+02 -6.34992e-01 -6.11530e-01 -6.58454e-01 -6.68522e-01 -6.48097e-01 -6.88946e-01
1.72480e+05 4.31000e+02 -6.78503e-01 -6.34957e-01 -7.22048e-01 -6.68248e-01 -6.48091e-01 -6.88405e-01
1.72640e+05 4.31000e+02 -6.78503e-01 -6.34957e-01 -7.22048e-01 -6.67995e-01 -6.48062e-01 -6.87928e-01
1.72800e+05 4.32000e+02 -6.25981e-01 -5.99887e-01 -6.52075e-01 -6.67761e-01 -6.48005e-01 -6.87517e-01
1.72960e+05 4.32000e+02 -6.25981e-01 -5.99887e-01 -6.52075e-01 -6.67544e-01 -6.47917e-01 -6.87171e-01
1.73120e+05 4.32000e+02 -6.25981e-01 -5.99887e-01 -6.52075e-01 -6.67343e-01 -6.47797e-01 -6.86890e-01
1.73280e+05 4.33000e+02 -5.99439e-01 -5.73638e-01 -6.25240e-01 -6.67156e-01 -6.47641e-01 -6.86671e-01
1.73440e+05 4.33000e+02 -5.99439e-01 -5.73638e-01 -6.25240e-01 -6.66981e-01 -6.47448e-01 -6.86514e-01
1.73600e+05 4.34000e+02 -6.24668e-01 -6.00298e-01 -6.49039e-01 -6.66815e-01 -6.47216e-01 -6.86414e-01
1.73760e+05 4.34000e+02 -6.24668e-01 -6.00298e-01 -6.49039e-01 -6.66657e-01 -6.46946e-01 -6.86368e-01
1.73920e+05 4.34000e+02 -6.24668e-01 -6.00298e-01 -6.49039e-01 -6.66504e-01 -6.46637e-01 -6.86371e-01
1.74080e+05 4.35000e+02 -6.22288e-01 -5.76938e-01 -6.67639e-01 -6.66355e-01 -6.46291e-01 -6.86419e-01
1.74240e+05 4.35000e+02 -6.22288e-01 -5.76938e-01 -6.67639e-01 -6.66206e-01 -6.45907e-01 -6.86506e-01
1.74400e+05 4.36000e+02 -6.49923e-01 -6.38060e-01 -6.61785e-01 -6.66056e-01 -6.45487e-01 -6.86625e-01
1.74560e+05 4.36000e+02 -6.49923e-01 -6.38060e-01 -6.61785e-01 -6.65902e-01 -6.45033e-01 -6.86771e-01
1.74720e+05 4.36000e+02 -6.49923e-01 -6.38060e-01 -6.61785e-01 -6.65742e-01 -6.44548e-01 -6.86936e-01
1.74880e+05 4.37000e+02 -5.85036e-01 -5.31679e-01 -6.38393e-01 -6.65573e-01 -6.44034e-01 -6.87113e-01
1.75040e+05 4.37000e+02 -5.85036e-01 -5.31679e-01 -6.38393e-01 -6.65395e-01 -6.43494e-01 -6.87296e-01
1.75200e+05 4.38000e+02 -5.91247e-01 -5.78789e-01 -6.03704e-01 -6.65205e-01 -6.42932e-01 -6.87478e-01
1.75360e+05 4.38000e+02 -5.91247e-01 -5.78789e-01 -6.03704e-01 -6.65002e-01 -6.42352e-01 -6.87652e-01
1.75520e+05 4.38000e+02 -5.91247e-01 -5.78789e-01 -6.03704e-01 -6.64783e-01 -6.41757e-01 -6.87809e-01
1.75680e+05 4.39000e+02 -6.13408e-01 -5.80744e-01 -6.46072e-01 -6.64547e-01 -6.41151e-01 -6.87943e-01
1.75840e+05 4.39000e+02 -6.13408e-01 -5.80744e-01 -6.46072e-01 -6.64294e-01 -6.40540e-01 -6.88048e-01
1.76000e+05 4.40000e+02 -6.85559e-01 -6.24144e-01 -7.46974e-01 -6.64022e-01 -6.39926e-01 -6.88118e-01
1.76160e+05 4.40000e+02 -6.85559e-01 -6.24144e-01 -7.46974e-01 -6.63729e-01 -6.39313e-01 -6.88145e-01
1.76320e+05 4.40000e+02 -6.85559e-01 -6.24144e-01 -7.46974e-01 -6.63416e-01 -6.38707e-01 -6.88125e-01
1.76480e+05 4.41000e+02 -6.69442e-01 -6.22067e-01 -7.16817e-01 -6.63080e-01 -6.38110e-01 -6.88051e-01
1.76640e+05 4.41000e+02 -6.69442e-01 -6.22067e-01 -7.16817e-01 -6.62722e-01 -6.37525e-01 -6.87918e-01
1.76800e+05 4.42000e+02 -6.17734e-01 -5.88117e-01 -6.47352e-01 -6.62340e-01 -6.36957e-01 -6.87723e-01
1.76960e+05 4.42000e+02 -6.17734e-01 -5.88117e-01 -6.47352e-01 -6.61933e-01 -6.36407e-01 -6.87459e-01
1.77120e+05 4.42000e+02 -6.17734e-01 -5.88117e-01 -6.47352e-01 -6.61502e-01 -6.35878e-01 -6.87126e-01
1.77280e+05 4.43000e+02 -6.33486e-01 -6.04324e-01 -6.62649e-01 -6.61045e-01 -6.35372e-01 -6.86717e-01
1.77440e+05 4.43000e+02 -6.33486e-01 -6.04324e-01 -6.62649e-01 -6.60562e-01 -6.34891e-01 -6.86233e-01
1.77600e+05 4.44000e+02 -6.43136e-01 -5.73266e-01 -7.13006e-01 -6.60053e-01 -6.34436e-01 -6.85671e-01
1.77760e+05 4.44000e+02 -6.43136e-01 -5.73266e-01 -7.13006e-01 -6.59518e-01 -6.34007e-01 -6.85029e-01
1.77920e+05 4.44000e+02 -6.43136e-01 -5.73266e-01 -7.13006e-01 -6.58956e-01 -6.33604e-01 -6.84308e-01
1.78080e+05 4.45000e+02 -6.69428e-01 -6.37206e-01 -7.01650e-01 -6.58368e-01 -6.33229e-01 -6.83508e-01
1.78240e+05 4.45000e+02 -6.69428e-01 -6.37206e-01 -7.01650e-01 -6.57754e-01 -6.32880e-01 -6.82629e-01
1.78400e+05 4.46000e+02 -6.68881e-01 -6.34728e-01 -7.03035e-01 -6.57114e-01 -6.32556e-01 -6.81673e-01
1.78560e+05 4.46000e+02 -6.68881e-01 -6.34728e-01 -7.03035e-01 -6.56451e-01 -6.32258e-01 -6.80643e-01
1.78720e+05 4.46000e+02 -6.68881e-01 -6.34728e-01 -7.03035e-01 -6.55763e-01 -6.31984e-01 -6.79543e-01
1.78880e+05 4.47000e+02 -5.90295e-01 -5.59411e-01 -6.21179e-01 -6.55054e-01 -6.31733e-01 -6.78375e-01
1.79040e+05 4.47000e+02 -5.90295e-01 -5.59411e-01 -6.21179e-01 -6.54325e-01 -6.31506e-01 -6.77144e-01
1.79200e+05 4.48000e+02 -6.16503e-01 -5.91532e-01 -6.41475e-01 -6.53578e-01 -6.31300e-01 -6.75857e-01
1.79360e+05 4.48000e+02 -6.16503e-01 -5.91532e-01 -6.41475e-01 -6.52816e-01 -6.31115e-01 -6.74517e-01
1.79520e+05 4.48000e+02 -6.16503e-01 -5.91532e-01 -6.41475e-01 -6.52041e-01 -6.30952e-01 -6.73131e-01
1.79680e+05 4.49000e+02 -6.33811e-01 -6.25047e-01 -6.42575e-01 -6.51257e-01 -6.30809e-01 -6.71705e-01
1.79840e+05 4.49000e+02 -6.33811e-01 -6.25047e-01 -6.42575e-01 -6.50467e-01 -6.30685e-01 -6.70248e-01
1.80000e+05 4.50000e+02 -6.13259e-01 -6.02033e-01 -6.24485e-01 -6.49673e-01 -6.30581e-01 -6.68766e-01
1.80160e+05 4.50000e+02 -6.13259e-01 -6.02033e-01 -6.24485e-01 -6.48881e-01 -6.30495e-01 -6.67266e-01
1.80320e+05 4.50000e+02 -6.13259e-01 -6.02033e-01 -6.24485e-01 -6.48092e-01 -6.30427e-01 -6.65758e-01
1.80480e+05 4.51000e+02 -6.75055e-01 -6.39422e-01 -7.10688e-01 -6.47313e-01 -6.30376e-01 -6.64249e-01
1.80640e+05 4.51000e+02 -6.75055e-01 -6.39422e-01 -7.10688e-01 -6.46544e-01 -6.30340e-01 -6.62748e-01
1.80800e+05 4.52000e+02 -6.30023e-01 -6.29358e-01 -6.30687e-01 -6.45791e-01 -6.30317e-01 -6.61265e-01
1.80960e+05 4.52000e+02 -6.30023e-01 -6.29358e-01 -6.30687e-01 -6.45056e-01 -6.30306e-01 -6.59807e-01
1.81120e+05 4.52000e+02 -6.30023e-01 -6.29358e-01 -6.30687e-01 -6.44344e-01 -6.30305e-01 -6.58383e-01
1.81280e+05 4.53000e+02 -5.92305e-01 -5.60745e-01 -6.23865e-01 -6.43656e-01 -6.30309e-01 -6.57004e-01
1.81440e+05 4.53000e+02 -5.92305e-01 -5.60745e-01 -6.23865e-01 -6.42996e-01 -6.30315e-01 -6.55676e-01
1.81600e+05 4.54000e+02 -5.91713e-01 -5.47171e-01 -6.36256e-01 -6.42365e-01 -6.30320e-01 -6.54409e-01
1.81760e+05 4.54000e+02 -5.91713e-01 -5.47171e-01 -6.36256e-01 -6.41765e-01 -6.30321e-01 -6.53209e-01
1.81920e+05 4.54000e+02 -5.91713e-01 -5.47171e-01 -6.36256e-01 -6.41197e-01 -6.30311e-01 -6.52084e-01
1.82080e+05 4.55000e+02 -5.82823e-01 -5.35723e-01 -6.29923e-01 -6.40664e-01 -6.30288e-01 -6.51039e-01
1.82240e+05 4.55000e+02 -5.82823e-01 -5.35723e-01 -6.29923e-01 -6.40164e-01 -6.30248e-01 -6.50081e-01
1.82400e+05 4.56000e+02 -6.25402e-01 -5.74255e-01 -6.76549e-01 -6.39699e-01 -6.30187e-01 -6.49211e-01
1.82560e+05 4.56000e+02 -6.25402e-01 -5.74255e-01 -6.76549e-01 -6.39267e-01 -6.30104e-01 -6.48431e-01
1.82720e+05 4.56000e+02 -6.25402e-01 -5.74255e-01 -6.76549e-01 -6.38869e-01 -6.29997e-01 -6.47741e-01
1.82880e+05 4.57000e+02 -6.25357e-01 -5.83678e-01 -6.67036e-01 -6.38502e-01 -6.29865e-01 -6.47139e-01
1.83040e+05 4.57000e+02 -6.25357e-01 -5.83678e-01 -6.67036e-01 -6.38167e-01 -6.29713e-01 -6.46622e-01
1.83200e+05 4.58000e+02 -6.42283e-01 -5.87930e-01 -6.96636e-01 -6.37861e-01 -6.29541e-01 -6.46182e-01
1.83360e+05 4.58000e+02 -6.42283e-01 -5.87930e-01 -6.96636e-01 -6.37583e-01 -6.29354e-01 -6.45813e-01
1.83520e+05 4.58000e+02 -6.42283e-01 -5.87930e-01 -6.96636e-01 -6.37330e-01 -6.29155e-01 -6.45506e-01
1.83680e+05 4.59000e+02 -6.33395e-01 -5.84197e-01 -6.82592e-01 -6.37101e-01 -6.28948e-01 -6.45253e-01
1.83840e+05 4.59000e+02 -6.33395e-01 -5.84197e-01 -6.82592e-01 -6.36892e-01 -6.28738e-01 -6.45046e-01
1.84000e+05 4.60000e+02 -6.18571e-01 -5.65826e-01 -6.71316e-01 -6.36701e-01 -6.28527e-01 -6.44875e-01
1.84160e+05 4.60000e+02 -6.18571e-01 -5.65826e-01 -6.71316e-01 -6.36525e-01 -6.28318e-01 -6.44733e-01
1.84320e+05 4.60000e+02 -6.18571e-01 -5.65826e-01 -6.71316e-01 -6.36362e-01 -6.28113e-01 -6.44612e-01
1.84480e+05 4.61000e+02 -6.22401e-01 -5.89299e-01 -6.55503e-01 -6.36208e-01 -6.27910e-01 -6.44506e-01
1.84640e+05 4.61000e+02 -6.22401e-01 -5.89299e-01 -6.55503e-01 -6.36060e-01 -6.27711e-01 -6.44410e-01
1.84800e+05 4.62000e+02 -6.18957e-01 -5.70726e-01 -6.67188e-01 -6.35915e-01 -6.27512e-01 -6.44318e-01
1.84960e+05 4.62000e+02 -6.18957e-01 -5.70726e-01 -6.67188e-01 -6.35770e-01 -6.27313e-01 -6.44227e-01
1.85120e+05 4.62000e+02 -6.18957e-01 -5.70726e-01 -6.67188e-01 -6.35622e-01 -6.27109e-01 -6.44135e-01
1.85280e+05 4.63000e+02 -6.45366e-01 -6.13333e-01 -6.77398e-01 -6.35469e-01 -6.26898e-01 -6.44040e-01
1.85440e+05 4.63000e+02 -6.45366e-01 -6.13333e-01 -6.77398e-01 -6.35307e-01 -6.26676e-01 -6.43938e-01
1.85600e+05 4.64000e+02 -6.29758e-01 -6.03551e-01 -6.55964e-01 -6.35135e-01 -6.26438e-01 -6.43832e-01
1.85760e+05 4.64000e+02 -6.29758e-01 -6.03551e-01 -6.55964e-01 -6.34951e-01 -6.26183e-01 -6.43720e-01
1.85920e+05 4.64000e+02 -6.29758e-01 -6.03551e-01 -6.55964e-01 -6.34753e-01 -6.25905e-01 -6.43602e-01
1.86080e+05 4.65000e+02 -5.78745e-01 -5.19872e-01 -6.37618e-01 -6.34541e-01 -6.25602e-01 -6.43479e-01
1.86240e+05 4.65000e+02 -5.78745e-01 -5.19872e-01 -6.37618e-01 -6.34312e-01 -6.25271e-01 -6.43354e-01
1.86400e+05 4.66000e+02 -6.37285e-01 -5.70249e-01 -7.04321e-01 -6.34067e-01 -6.24909e-01 -6.43226e-01
1.86560e+05 4.66000e+02 -6.37285e-01 -5.70249e-01 -7.04321e-01 -6.33806e-01 -6.24515e-01 -6.43098e-01
1.86720e+05 4.66000e+02 -6.37285e-01 -5.70249e-01 -7.04321e-01 -6.33529e-01 -6.24087e-01 -6.42971e-01
1.86880e+05 4.67000e+02 -6.42120e-01 -6.09752e-01 -6.74488e-01 -6.33237e-01 -6.23626e-01 -6.42848e-01
1.87040e+05 4.67000e+02 -6.42120e-01 -6.09752e-01 -6.74488e-01 -6.32931e-01 -6.23131e-01 -6.42730e-01
1.87200e+05 4.68000e+02 -6.22020e-01 -6.06589e-01 -6.37452e-01 -6.32611e-01 -6.22603e-01 -6.42619e-01
1.87360e+05 4.68000e+02 -6.22020e-01 -6.06589e-01 -6.37452e-01 -6.32280e-01 -6.22043e-01 -6.42518e-01
1.87520e+05 4.68000e+02 -6.22020e-01 -6.06589e-01 -6.37452e-01 -6.31939e-01 -6.21451e-01 -6.42427e-01
1.87680e+05 4.69000e+02 -6.17433e-01 -5.77967e-01 -6.56898e-01 -6.31590e-01 -6.20831e-01 -6.42348e-01
1.87840e+05 4.69000e+02 -6.17433e-01 -5.77967e-01 -6.56898e-01 -6.31234e-01 -6.20185e-01 -6.42284e-01
1.88000e+05 4.70000e+02 -6.11823e-01 -5.86206e-01 -6.37439e-01 -6.30874e-01 -6.19514e-01 -6.42234e-01
1.88160e+05 4.70000e+02 -6.11823e-01 -5.86206e-01 -6.37439e-01 -6.30513e-01 -6.18824e-01 -6.42202e-01
1.88320e+05 4.70000e+02 -6.11823e-01 -5.86206e-01 -6.37439e-01 -6.30151e-01 -6.18116e-01 -6.42186e-01
1.88480e+05 4.71000e+02 -6.01924e-01 -5.67801e-01 -6.36047e-01 -6.29790e-01 -6.17392e-01 -6.42187e-01
1.88640e+05 4.71000e+02 -6.01924e-01 -5.67801e-01 -6.36047e-01 -6.29432e-01 -6.16658e-01 -6.42206e-01
1.88800e+05 4.72000e+02 -6.36431e-01 -5.63959e-01 -7.08903e-01 -6.29080e-01 -6.15916e-01 -6.42244e-01
1.88960e+05 4.72000e+02 -6.36431e-01 -5.63959e-01 -7.08903e-01 -6.28734e-01 -6.15169e-01 -6.42299e-01
1.89120e+05 4.72000e+02 -6.36431e-01 -5.63959e-01 -7.08903e-01 -6.28396e-01 -6.14422e-01 -6.42371e-01
1.89280e+05 4.73000e+02 -5.98187e-01 -5.40100e-01 -6.56275e-01 -6.28067e-01 -6.13676e-01 -6.42459e-01
1.89440e+05 4.73000e+02 -5.98187e-01 -5.40100e-01 -6.56275e-01 -6.27749e-01 -6.12935e-01 -6.42563e-01
1.89600e+05 4.74000e+02 -6.24435e-01 -5.67021e-01 -6.81849e-01 -6.27442e-01 -6.12202e-01 -6.42682e-01
1.89760e+05 4.74000e+02 -6.24435e-01 -5.67021e-01 -6.81849e-01 -6.27147e-01 -6.11478e-01 -6.42815e-01
1.89920e+05 4.74000e+02 -6.24435e-01 -5.67021e-01 -6.81849e-01 -6.26864e-01 -6.10767e-01 -6.42961e-01
1.90080e+05 4.75000e+02 -5.52561e-01 -5.29880e-01 -5.75243e-01 -6.26594e-01 -6.10070e-01 -6.43118e-01
1.90240e+05 4.75000e+02 -5.52561e-01 -5.29880e-01 -5.75243e-01 -6.26338e-01 -6.09389e-01 -6.43287e-01
1.90400e+05 4.76000e+02 -6.39448e-01 -5.86379e-01 -6.92517e-01 -6.26095e-01 -6.08725e-01 -6.43465e-01
1.90560e+05 4.76000e+02 -6.39448e-01 -5.86379e-01 -6.92517e-01 -6.25865e-01 -6.08079e-01 -6.43650e-01
1.90720e+05 4.76000e+02 -6.39448e-01 -5.86379e-01 -6.92517e-01 -6.25647e-01 -6.07453e-01 -6.43842e-01
1.90880e+05 4.77000e+02 -5.98337e-01 -5.44092e-01 -6.52581e-01 -6.25443e-01 -6.06846e-01 -6.44039e-01
1.91040e+05 4.77000e+02 -5.98337e-01 -5.44092e-01 -6.52581e-01 -6.25250e-01 -6.06261e-01 -6.44239e-01
1.91200e+05 4.78000e+02 -5.84899e-01 -5.22115e-01 -6.47684e-01 -6.25068e-01 -6.05698e-01 -6.44439e-01
1.91360e+05 4.78000e+02 -5.84899e-01 -5.22115e-01 -6.47684e-01 -6.24898e-01 -6.05158e-01 -6.44637e-01
1.91520e+05 4.78000e+02 -5.84899e-01 -5.22115e-01 -6.47684e-01 -6.24737e-01 -6.04643e-01 -6.44830e-01
1.91680e+05 4.79000e+02 -5.56854e-01 -5.38061e-01 -5.75648e-01 -6.24584e-01 -6.04153e-01 -6.45015e-01
1.91840e+05 4.79000e+02 -5.56854e-01 -5.38061e-01 -5.75648e-01 -6.24439e-01 -6.03690e-01 -6.45188e-01
1.92000e+05 4.80000e+02 -6.23095e-01 -5.76671e-01 -6.69518e-01 -6.24300e-01 -6.03254e-01 -6.45346e-01
1.92160e+05 4.80000e+02 -6.23095e-01 -5.76671e-01 -6.69518e-01 -6.24166e-01 -6.02848e-01 -6.45484e-01
1.92320e+05 4.80000e+02 -6.23095e-01 -5.76671e-01 -6.69518e-01 -6.24036e-01 -6.02471e-01 -6.45600e-01
1.92480e+05 4.81000e+02 -6.51335e-01 -5.53436e-01 -7.49233e-01 -6.23907e-01 -6.02125e-01 -6.45689e-01
1.92640e+05 4.81000e+02 -6.51335e-01 -5.53436e-01 -7.49233e-01 -6.23779e-01 -6.01810e-01 -6.45749e-01
1.92800e+05 4.82000e+02 -6.51133e-01 -5.69190e-01 -7.33077e-01 -6.23650e-01 -6.01524e-01 -6.45776e-01
1.92960e+05 4.82000e+02 -6.51133e-01 -5.69190e-01 -7.33077e-01 -6.23519e-01 -6.01269e-01 -6.45769e-01
1.93120e+05 4.82000e+02 -6.51133e-01 -5.69190e-01 -7.33077e-01 -6.23384e-01 -6.01043e-01 -6.45725e-01
1.93280e+05 4.83000e+02 -6.17049e-01 -5.65822e-01 -6.68276e-01 -6.23242e-01 -6.00842e-01 -6.45642e-01
1.93440e+05 4.83000e+02 -6.17049e-01 -5.65822e-01 -6.68276e-01 -6.23093e-01 -6.00666e-01 -6.45520e-01
1.93600e+05 4.84000e+02 -5.79741e-01 -5.39911e-01 -6.19571e-01 -6.22936e-01 -6.00512e-01 -6.45360e-01
1.93760e+05 4.84000e+02 -5.79741e-01 -5.39911e-01 -6.19571e-01 -6.22768e-01 -6.00375e-01 -6.45161e-01
1.93920e+05 4.84000e+02 -5.79741e-01 -5.39911e-01 -6.19571e-01 -6.22587e-01 -6.00250e-01 -6.44924e-01
1.94080e+05 4.85000e+02 -6.13028e-01 -5.84809e-01 -6.41246e-01 -6.22394e-01 -6.00135e-01 -6.44652e-01
1.94240e+05 4.85000e+02 -6.13028e-01 -5.84809e-01 -6.41246e-01 -6.22186e-01 -6.00025e-01 -6.44347e-01
1.94400e+05 4.86000e+02 -6.16241e-01 -5.75917e-01 -6.56564e-01 -6.21962e-01 -5.99913e-01 -6.44012e-01
1.94560e+05 4.86000e+02 -6.16241e-01 -5.75917e-01 -6.56564e-01 -6.21723e-01 -5.99796e-01 -6.43649e-01
1.94720e+05 4.86000e+02 -6.16241e-01 -5.75917e-01 -6.56564e-01 -6.21466e-01 -5.99668e-01 -6.43264e-01
1.94880e+05 4.87000e+02 -6.08119e-01 -5.55861e-01 -6.60377e-01 -6.21192e-01 -5.99525e-01 -6.42859e-01
1.95040e+05 4.87000e+02 -6.08119e-01 -5.55861e-01 -6.60377e-01 -6.20901e-01 -5.99363e-01 -6.42439e-01
1.95200e+05 4.88000e+02 -6.43391e-01 -6.11465e-01 -6.75317e-01 -6.20594e-01 -5.99178e-01 -6.42010e-01
1.95360e+05 4.88000e+02 -6.43391e-01 -6.11465e-01 -6.75317e-01 -6.20273e-01 -5.98967e-01 -6.41578e-01
1.95520e+05 4.88000e+02 -6.43391e-01 -6.11465e-01 -6.75317e-01 -6.19936e-01 -5.98725e-01 -6.41146e-01
1.95680e+05 4.89000e+02 -5.59833e-01 -5.37146e-01 -5.82520e-01 -6.19586e-01 -5.98452e-01 -6.40720e-01
1.95840e+05 4.89000e+02 -5.59833e-01 -5.37146e-01 -5.82520e-01 -6.19225e-01 -5.98144e-01 -6.40307e-01
1.96000e+05 4.90000e+02 -6.13488e-01 -5.83608e-01 -6.43367e-01 -6.18856e-01 -5.97800e-01 -6.39912e-01
1.96160e+05 4.90000e+02 -6.13488e-01 -5.83608e-01 -6.43367e-01 -6.18479e-01 -5.97418e-01 -6.39540e-01
1.96320e+05 4.90000e+02 -6.13488e-01 -5.83608e-01 -6.43367e-01 -6.18098e-01 -5.96999e-01 -6.39196e-01
1.96480e+05 4.91000e+02 -5.78602e-01 -5.36849e-01 -6.20354e-01 -6.17714e-01 -5.96540e-01 -6.38887e-01
1.96640e+05 4.91000e+02 -5.78602e-01 -5.36849e-01 -6.20354e-01 -6.17330e-01 -5.96043e-01 -6.38617e-01
1.96800e+05 4.92000e+02 -6.19328e-01 -5.86765e-01 -6.51892e-01 -6.16948e-01 -5.95507e-01 -6.38390e-01
1.96960e+05 4.92000e+02 -6.19328e-01 -5.86765e-01 -6.51892e-01 -6.16571e-01 -5.94934e-01 -6.38209e-01
1.97120e+05 4.92000e+02 -6.19328e-01 -5.86765e-01 -6.51892e-01 -6.16201e-01 -5.94326e-01 -6.38077e-01
1.97280e+05 4.93000e+02 -6.30012e-01 -5.79772e-01 -6.80252e-01 -6.15839e-01 -5.93682e-01 -6.37996e-01
1.97440e+05 4.93000e+02 -6.30012e-01 -5.79772e-01 -6.80252e-01 -6.15489e-01 -5.93009e-01 -6.37968e-01
1.97600e+05 4.94000e+02 -6.35418e-01 -6.20629e-01 -6.50208e-01 -6.15150e-01 -5.92307e-01 -6.37993e-01
1.97760e+05 4.94000e+02 -6.35418e-01 -6.20629e-01 -6.50208e-01 -6.14825e-01 -5.91582e-01 -6.38068e-01
1.97920e+05 4.94000e+02 -6.35418e-01 -6.20629e-01 -6.50208e-01 -6.14514e-01 -5.90837e-01 -6.38192e-01
1.98080e+05 4.95000e+02 -6.39280e-01 -5.89235e-01 -6.89324e-01 -6.14219e-01 -5.90078e-01 -6.38361e-01
1.98240e+05 4.95000e+02 -6.39280e-01 -5.89235e-01 -6.89324e-01 -6.13940e-01 -5.89309e-01 -6.38571e-01
1.98400e+05 4.96000e+02 -6.15181e-01 -5.72127e-01 -6.58234e-01 -6.13677e-01 -5.88538e-01 -6.38817e-01
1.98560e+05 4.96000e+02 -6.15181e-01 -5.72127e-01 -6.58234e-01 -6.13431e-01 -5.87769e-01 -6.39093e-01
1.98720e+05 4.96000e+02 -6.15181e-01 -5.72127e-01 -6.58234e-01 -6.13200e-01 -5.87009e-01 -6.39392e-01
1.98880e+05 4.97000e+02 -6.27924e-01 -5.94937e-01 -6.60911e-01 -6.12985e-01 -5.86264e-01 -6.39706e-01
1.99040e+05 4.97000e+02 -6.27924e-01 -5.94937e-01 -6.60911e-01 -6.12784e-01 -5.85539e-01 -6.40030e-01
1.99200e+05 4.98000e+02 -6.34105e-01 -5.61811e-01 -7.06399e-01 -6.12598e-01 -5.84841e-01 -6.40355e-01
1.99360e+05 4.98000e+02 -6.34105e-01 -5.61811e-01 -7.06399e-01 -6.12424e-01 -5.84175e-01 -6.40673e-01
1.99520e+05 4.98000e+02 -6.34105e-01 -5.61811e-01 -7.06399e-01 -6.12262e-01 -5.83546e-01 -6.40978e-01
1.99680e+05 4.99000e+02 -6.26706e-01 -5.82697e-01 -6.70715e-01 -6.12111e-01 -5.82959e-01 -6.41264e-01
1.99840e+05 4.99000e+02 -6.26706e-01 -5.82697e-01 -6.70715e-01 -6.11971e-01 -5.82417e-01 -6.41525e-01


==> fig/invariant/5_jets.dat <==
0.00000e+00 0.00000e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.60000e+02 0.00000e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
3.20000e+02 0.00000e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
4.80000e+02 1.00000e+00 -3.09000e+00 -2.75352e+00 -3.42648e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
6.40000e+02 1.00000e+00 -3.09000e+00 -2.75352e+00 -3.42648e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
8.00000e+02 2.00000e+00 -2.85343e+00 -2.70714e+00 -2.99972e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
9.60000e+02 2.00000e+00 -2.85343e+00 -2.70714e+00 -2.99972e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.12000e+03 2.00000e+00 -2.85343e+00 -2.70714e+00 -2.99972e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.28000e+03 3.00000e+00 -2.74567e+00 -2.36613e+00 -3.12521e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.44000e+03 3.00000e+00 -2.74567e+00 -2.36613e+00 -3.12521e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.60000e+03 4.00000e+00 -3.24142e+00 -3.20128e+00 -3.28155e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.76000e+03 4.00000e+00 -3.24142e+00 -3.20128e+00 -3.28155e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
1.92000e+03 4.00000e+00 -3.24142e+00 -3.20128e+00 -3.28155e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
2.08000e+03 5.00000e+00 -3.09593e+00 -2.88341e+00 -3.30845e+00 -3.29922e+00 -3.10319e+00 -3.49525e+00
2.24000e+03 5.00000e+00 -3.09593e+00 -2.88341e+00 -3.30845e+00 -3.29922e+00 -3.10318e+00 -3.49525e+00
2.40000e+03 6.00000e+00 -2.76856e+00 -2.46583e+00 -3.07130e+00 -3.29921e+00 -3.10317e+00 -3.49524e+00
2.56000e+03 6.00000e+00 -2.76856e+00 -2.46583e+00 -3.07130e+00 -3.29919e+00 -3.10316e+00 -3.49523e+00
2.72000e+03 6.00000e+00 -2.76856e+00 -2.46583e+00 -3.07130e+00 -3.29917e+00 -3.10312e+00 -3.49522e+00
2.88000e+03 7.00000e+00 -3.23302e+00 -3.01596e+00 -3.45007e+00 -3.29914e+00 -3.10308e+00 -3.49520e+00
3.04000e+03 7.00000e+00 -3.23302e+00 -3.01596e+00 -3.45007e+00 -3.29908e+00 -3.10301e+00 -3.49515e+00
3.20000e+03 8.00000e+00 -3.18568e+00 -2.81842e+00 -3.55293e+00 -3.29900e+00 -3.10292e+00 -3.49508e+00
3.36000e+03 8.00000e+00 -3.18568e+00 -2.81842e+00 -3.55293e+00 -3.29888e+00 -3.10278e+00 -3.49497e+00
3.52000e+03 8.00000e+00 -3.18568e+00 -2.81842e+00 -3.55293e+00 -3.29871e+00 -3.10260e+00 -3.49482e+00
3.68000e+03 9.00000e+00 -3.20434e+00 -2.96231e+00 -3.44637e+00 -3.29848e+00 -3.10235e+00 -3.49461e+00
3.84000e+03 9.00000e+00 -3.20434e+00 -2.96231e+00 -3.44637e+00 -3.29818e+00 -3.10204e+00 -3.49433e+00
4.00000e+03 1.00000e+01 -2.63357e+00 -2.22218e+00 -3.04497e+00 -3.29780e+00 -3.10165e+00 -3.49394e+00
4.16000e+03 1.00000e+01 -2.63357e+00 -2.22218e+00 -3.04497e+00 -3.29730e+00 -3.10115e+00 -3.49345e+00
4.32000e+03 1.00000e+01 -2.63357e+00 -2.22218e+00 -3.04497e+00 -3.29669e+00 -3.10055e+00 -3.49282e+00
4.48000e+03 1.10000e+01 -2.65633e+00 -2.31968e+00 -2.99298e+00 -3.29593e+00 -3.09982e+00 -3.49204e+00
4.64000e+03 1.10000e+01 -2.65633e+00 -2.31968e+00 -2.99298e+00 -3.29502e+00 -3.09897e+00 -3.49108e+00
4.80000e+03 1.20000e+01 -2.76072e+00 -2.65940e+00 -2.86205e+00 -3.29394e+00 -3.09796e+00 -3.48992e+00
4.96000e+03 1.20000e+01 -2.76072e+00 -2.65940e+00 -2.86205e+00 -3.29267e+00 -3.09681e+00 -3.48853e+00
5.12000e+03 1.20000e+01 -2.76072e+00 -2.65940e+00 -2.86205e+00 -3.29119e+00 -3.09548e+00 -3.48689e+00
5.28000e+03 1.30000e+01 -2.88690e+00 -2.71159e+00 -3.06222e+00 -3.28949e+00 -3.09399e+00 -3.48500e+00
5.44000e+03 1.30000e+01 -2.88690e+00 -2.71159e+00 -3.06222e+00 -3.28757e+00 -3.09232e+00 -3.48281e+00
5.60000e+03 1.40000e+01 -2.94405e+00 -2.76845e+00 -3.11965e+00 -3.28541e+00 -3.09048e+00 -3.48033e+00
5.76000e+03 1.40000e+01 -2.94405e+00 -2.76845e+00 -3.11965e+00 -3.28300e+00 -3.08846e+00 -3.47754e+00
5.92000e+03 1.40000e+01 -2.94405e+00 -2.76845e+00 -3.11965e+00 -3.28034e+00 -3.08626e+00 -3.47443e+00
6.08000e+03 1.50000e+01 -2.83250e+00 -2.60717e+00 -3.05783e+00 -3.27743e+00 -3.08389e+00 -3.47097e+00
6.24000e+03 1.50000e+01 -2.83250e+00 -2.60717e+00 -3.05783e+00 -3.27428e+00 -3.08137e+00 -3.46719e+00
6.40000e+03 1.60000e+01 -3.03152e+00 -2.81725e+00 -3.24580e+00 -3.27086e+00 -3.07867e+00 -3.46306e+00
6.56000e+03 1.60000e+01 -3.03152e+00 -2.81725e+00 -3.24580e+00 -3.26721e+00 -3.07583e+00 -3.45858e+00
6.72000e+03 1.60000e+01 -3.03152e+00 -2.81725e+00 -3.24580e+00 -3.26330e+00 -3.07284e+00 -3.45376e+00
6.88000e+03 1.70000e+01 -2.72934e+00 -2.51910e+00 -2.93958e+00 -3.25916e+00 -3.06972e+00 -3.44859e+00
7.04000e+03 1.70000e+01 -2.72934e+00 -2.51910e+00 -2.93958e+00 -3.25477e+00 -3.06648e+00 -3.44307e+00
7.20000e+03 1.80000e+01 -2.86226e+00 -2.79305e+00 -2.93146e+00 -3.25016e+00 -3.06311e+00 -3.43721e+00
7.36000e+03 1.80000e+01 -2.86226e+00 -2.79305e+00 -2.93146e+00 -3.24532e+00 -3.05964e+00 -3.43100e+00
7.52000e+03 1.80000e+01 -2.86226e+00 -2.79305e+00 -2.93146e+00 -3.24026e+00 -3.05607e+00 -3.42445e+00
7.68000e+03 1.90000e+01 -2.85516e+00 -2.45548e+00 -3.25485e+00 -3.23498e+00 -3.05240e+00 -3.41757e+00
7.84000e+03 1.90000e+01 -2.85516e+00 -2.45548e+00 -3.25485e+00 -3.22950e+00 -3.04865e+00 -3.41035e+00
8.00000e+03 2.00000e+01 -2.63062e+00 -2.52719e+00 -2.73405e+00 -3.22380e+00 -3.04481e+00 -3.40280e+00
8.16000e+03 2.00000e+01 -2.63062e+00 -2.52719e+00 -2.73405e+00 -3.21792e+00 -3.04090e+00 -3.39493e+00
8.32000e+03 2.00000e+01 -2.63062e+00 -2.52719e+00 -2.73405e+00 -3.21183e+00 -3.03692e+00 -3.38674e+00
8.48000e+03 2.10000e+01 -2.82749e+00 -2.66899e+00 -2.98598e+00 -3.20555e+00 -3.03286e+00 -3.37825e+00
8.64000e+03 2.10000e+01 -2.82749e+00 -2.66899e+00 -2.98598e+00 -3.19910e+00 -3.02874e+00 -3.36947e+00
8.80000e+03 2.20000e+01 -2.96157e+00 -2.40566e+00 -3.51747e+00 -3.19247e+00 -3.02454e+00 -3.36040e+00
8.96000e+03 2.20000e+01 -2.96157e+00 -2.40566e+00 -3.51747e+00 -3.18569e+00 -3.02030e+00 -3.35107e+00
9.12000e+03 2.20000e+01 -2.96157e+00 -2.40566e+00 -3.51747e+00 -3.17874e+00 -3.01600e+00 -3.34147e+00
9.28000e+03 2.30000e+01 -2.54559e+00 -2.06905e+00 -3.02213e+00 -3.17164e+00 -3.01164e+00 -3.33164e+00
9.44000e+03 2.30000e+01 -2.54559e+00 -2.06905e+00 -3.02213e+00 -3.16441e+00 -3.00723e+00 -3.32158e+00
9.60000e+03 2.40000e+01 -2.36994e+00 -2.32733e+00 -2.41255e+00 -3.15705e+00 -3.00278e+00 -3.31131e+00
9.76000e+03 2.40000e+01 -2.36994e+00 -2.32733e+00 -2.41255e+00 -3.14958e+00 -2.99829e+00 -3.30087e+00
9.92000e+03 2.40000e+01 -2.36994e+00 -2.32733e+00 -2.41255e+00 -3.14202e+00 -2.99377e+00 -3.29027e+00
1.00800e+04 2.50000e+01 -2.55575e+00 -2.42032e+00 -2.69118e+00 -3.13436e+00 -2.98920e+00 -3.27952e+00
1.02400e+04 2.50000e+01 -2.55575e+00 -2.42032e+00 -2.69118e+00 -3.12663e+00 -2.98460e+00 -3.26865e+00
1.04000e+04 2.60000e+01 -2.79728e+00 -2.67574e+00 -2.91882e+00 -3.11884e+00 -2.97998e+00 -3.25770e+00
1.05600e+04 2.60000e+01 -2.79728e+00 -2.67574e+00 -2.91882e+00 -3.11100e+00 -2.97533e+00 -3.24667e+00
1.07200e+04 2.60000e+01 -2.79728e+00 -2.67574e+00 -2.91882e+00 -3.10313e+00 -2.97065e+00 -3.23560e+00
1.08800e+04 2.70000e+01 -2.74938e+00 -2.28587e+00 -3.21288e+00 -3.09523e+00 -2.96595e+00 -3.22451e+00
1.10400e+04 2.70000e+01 -2.74938e+00 -2.28587e+00 -3.21288e+00 -3.08732e+00 -2.96123e+00 -3.21341e+00
1.12000e+04 2.80000e+01 -2.33374e+00 -2.18378e+00 -2.48370e+00 -3.07942e+00 -2.95649e+00 -3.20234e+00
1.13600e+04 2.80000e+01 -2.33374e+00 -2.18378e+00 -2.48370e+00 -3.07152e+00 -2.95173e+00 -3.19131e+00
1.15200e+04 2.80000e+01 -2.33374e+00 -2.18378e+00 -2.48370e+00 -3.06364e+00 -2.94695e+00 -3.18033e+00
1.16800e+04 2.90000e+01 -2.65752e+00 -2.50182e+00 -2.81321e+00 -3.05579e+00 -2.94216e+00 -3.16943e+00
1.18400e+04 2.90000e+01 -2.65752e+00 -2.50182e+00 -2.81321e+00 -3.04798e+00 -2.93735e+00 -3.15861e+00
1.20000e+04 3.00000e+01 -2.46065e+00 -2.31887e+00 -2.60244e+00 -3.04020e+00 -2.93252e+00 -3.14788e+00
1.21600e+04 3.00000e+01 -2.46065e+00 -2.31887e+00 -2.60244e+00 -3.03247e+00 -2.92768e+00 -3.13725e+00
1.23200e+04 3.00000e+01 -2.46065e+00 -2.31887e+00 -2.60244e+00 -3.02477e+00 -2.92282e+00 -3.12672e+00
1.24800e+04 3.10000e+01 -2.48540e+00 -2.23255e+00 -2.73825e+00 -3.01711e+00 -2.91793e+00 -3.11630e+00
1.26400e+04 3.10000e+01 -2.48540e+00 -2.23255e+00 -2.73825e+00 -3.00950e+00 -2.91301e+00 -3.10598e+00
1.28000e+04 3.20000e+01 -2.24055e+00 -2.08694e+00 -2.39416e+00 -3.00192e+00 -2.90807e+00 -3.09576e+00
1.29600e+04 3.20000e+01 -2.24055e+00 -2.08694e+00 -2.39416e+00 -2.99437e+00 -2.90308e+00 -3.08566e+00
1.31200e+04 3.20000e+01 -2.24055e+00 -2.08694e+00 -2.39416e+00 -2.98685e+00 -2.89806e+00 -3.07565e+00
1.32800e+04 3.30000e+01 -2.37309e+00 -2.27875e+00 -2.46744e+00 -2.97935e+00 -2.89297e+00 -3.06573e+00
1.34400e+04 3.30000e+01 -2.37309e+00 -2.27875e+00 -2.46744e+00 -2.97187e+00 -2.88783e+00 -3.05591e+00
1.36000e+04 3.40000e+01 -2.32670e+00 -2.11519e+00 -2.53821e+00 -2.96440e+00 -2.88262e+00 -3.04618e+00
1.37600e+04 3.40000e+01 -2.32670e+00 -2.11519e+00 -2.53821e+00 -2.95692e+00 -2.87732e+00 -3.03653e+00
1.39200e+04 3.40000e+01 -2.32670e+00 -2.11519e+00 -2.53821e+00 -2.94945e+00 -2.87192e+00 -3.02697e+00
1.40800e+04 3.50000e+01 -2.51097e+00 -2.40765e+00 -2.61428e+00 -2.94196e+00 -2.86642e+00 -3.01750e+00
1.42400e+04 3.50000e+01 -2.51097e+00 -2.40765e+00 -2.61428e+00 -2.93446e+00 -2.86081e+00 -3.00811e+00
1.44000e+04 3.60000e+01 -2.23944e+00 -2.01396e+00 -2.46493e+00 -2.92693e+00 -2.85506e+00 -2.99880e+00
1.45600e+04 3.60000e+01 -2.23944e+00 -2.01396e+00 -2.46493e+00 -2.91937e+00 -2.84916e+00 -2.98958e+00
1.47200e+04 3.60000e+01 -2.23944e+00 -2.01396e+00 -2.46493e+00 -2.91178e+00 -2.84312e+00 -2.98044e+00
1.48800e+04 3.70000e+01 -2.32824e+00 -2.13928e+00 -2.51720e+00 -2.90414e+00 -2.83689e+00 -2.97139e+00
1.50400e+04 3.70000e+01 -2.32824e+00 -2.13928e+00 -2.51720e+00 -2.89646e+00 -2.83049e+00 -2.96243e+00
1.52000e+04 3.80000e+01 -2.37684e+00 -2.03918e+00 -2.71450e+00 -2.88872e+00 -2.82389e+00 -2.95355e+00
1.53600e+04 3.80000e+01 -2.37684e+00 -2.03918e+00 -2.71450e+00 -2.88092e+00 -2.81709e+00 -2.94476e+00
1.55200e+04 3.80000e+01 -2.37684e+00 -2.03918e+00 -2.71450e+00 -2.87306e+00 -2.81008e+00 -2.93604e+00
1.56800e+04 3.90000e+01 -2.50340e+00 -2.36116e+00 -2.64564e+00 -2.86513e+00 -2.80285e+00 -2.92740e+00
1.58400e+04 3.90000e+01 -2.50340e+00 -2.36116e+00 -2.64564e+00 -2.85712e+00 -2.79540e+00 -2.91883e+00
1.60000e+04 4.00000e+01 -2.19055e+00 -1.75080e+00 -2.63030e+00 -2.84903e+00 -2.78775e+00 -2.91030e+00
1.61600e+04 4.00000e+01 -2.19055e+00 -1.75080e+00 -2.63030e+00 -2.84085e+00 -2.77988e+00 -2.90182e+00
1.63200e+04 4.00000e+01 -2.19055e+00 -1.75080e+00 -2.63030e+00 -2.83258e+00 -2.77180e+00 -2.89336e+00
1.64800e+04 4.10000e+01 -2.09764e+00 -1.90776e+00 -2.28752e+00 -2.82422e+00 -2.76353e+00 -2.88492e+00
1.66400e+04 4.10000e+01 -2.09764e+00 -1.90776e+00 -2.28752e+00 -2.81577e+00 -2.75506e+00 -2.87647e+00
1.68000e+04 4.20000e+01 -2.17763e+00 -1.77886e+00 -2.57640e+00 -2.80720e+00 -2.74641e+00 -2.86799e+00
1.69600e+04 4.20000e+01 -2.17763e+00 -1.77886e+00 -2.57640e+00 -2.79854e+00 -2.73761e+00 -2.85947e+00
1.71200e+04 4.20000e+01 -2.17763e+00 -1.77886e+00 -2.57640e+00 -2.78977e+00 -2.72865e+00 -2.85090e+00
1.72800e+04 4.30000e+01 -2.01405e+00 -1.88677e+00 -2.14133e+00 -2.78090e+00 -2.71955e+00 -2.84225e+00
1.74400e+04 4.30000e+01 -2.01405e+00 -1.88677e+00 -2.14133e+00 -2.77193e+00 -2.71033e+00 -2.83352e+00
1.76000e+04 4.40000e+01 -2.30702e+00 -2.23176e+00 -2.38229e+00 -2.76285e+00 -2.70101e+00 -2.82469e+00
1.77600e+04 4.40000e+01 -2.30702e+00 -2.23176e+00 -2.38229e+00 -2.75368e+00 -2.69159e+00 -2.81576e+00
1.79200e+04 4.40000e+01 -2.30702e+00 -2.23176e+00 -2.38229e+00 -2.74442e+00 -2.68210e+00 -2.80673e+00
1.80800e+04 4.50000e+01 -2.14638e+00 -2.04287e+00 -2.24989e+00 -2.73506e+00 -2.67254e+00 -2.79758e+00
1.82400e+04 4.50000e+01 -2.14638e+00 -2.04287e+00 -2.24989e+00 -2.72563e+00 -2.66294e+00 -2.78832e+00
1.84000e+04 4.60000e+01 -2.01249e+00 -1.50558e+00 -2.51939e+00 -2.71612e+00 -2.65331e+00 -2.77893e+00
1.85600e+04 4.60000e+01 -2.01249e+00 -1.50558e+00 -2.51939e+00 -2.70655e+00 -2.64366e+00 -2.76943e+00
1.87200e+04 4.60000e+01 -2.01249e+00 -1.50558e+00 -2.51939e+00 -2.69691e+00 -2.63402e+00 -2.75981e+00
1.88800e+04 4.70000e+01 -1.87363e+00 -1.53726e+00 -2.21000e+00 -2.68723e+00 -2.62440e+00 -2.75007e+00
1.90400e+04 4.70000e+01 -1.87363e+00 -1.53726e+00 -2.21000e+00 -2.67751e+00 -2.61480e+00 -2.74022e+00
1.92000e+04 4.80000e+01 -2.20105e+00 -1.96565e+00 -2.43644e+00 -2.66775e+00 -2.60524e+00 -2.73026e+00
1.93600e+04 4.80000e+01 -2.20105e+00 -1.96565e+00 -2.43644e+00 -2.65796e+00 -2.59574e+00 -2.72018e+00
1.95200e+04 4.80000e+01 -2.20105e+00 -1.96565e+00 -2.43644e+00 -2.64815e+00 -2.58629e+00 -2.71001e+00
1.96800e+04 4.90000e+01 -2.15883e+00 -2.06419e+00 -2.25346e+00 -2.63832e+00 -2.57693e+00 -2.69972e+00
1.98400e+04 4.90000e+01 -2.15883e+00 -2.06419e+00 -2.25346e+00 -2.62849e+00 -2.56763e+00 -2.68934e+00
2.00000e+04 5.00000e+01 -1.55852e+00 -1.24286e+00 -1.87417e+00 -2.61864e+00 -2.55843e+00 -2.67886e+00
2.01600e+04 5.00000e+01 -1.55852e+00 -1.24286e+00 -1.87417e+00 -2.60880e+00 -2.54931e+00 -2.66828e+00
2.03200e+04 5.00000e+01 -1.55852e+00 -1.24286e+00 -1.87417e+00 -2.59895e+00 -2.54027e+00 -2.65762e+00
2.04800e+04 5.10000e+01 -1.71748e+00 -1.48132e+00 -1.95364e+00 -2.58910e+00 -2.53132e+00 -2.64688e+00
2.06400e+04 5.10000e+01 -1.71748e+00 -1.48132e+00 -1.95364e+00 -2.57925e+00 -2.52244e+00 -2.63606e+00
2.08000e+04 5.20000e+01 -1.60136e+00 -1.31927e+00 -1.88346e+00 -2.56940e+00 -2.51364e+00 -2.62517e+00
2.09600e+04 5.20000e+01 -1.60136e+00 -1.31927e+00 -1.88346e+00 -2.55956e+00 -2.50490e+00 -2.61422e+00
2.11200e+04 5.20000e+01 -1.60136e+00 -1.31927e+00 -1.88346e+00 -2.54971e+00 -2.49622e+00 -2.60320e+00
2.12800e+04 5.30000e+01 -1.75460e+00 -1.65549e+00 -1.85371e+00 -2.53987e+00 -2.48759e+00 -2.59215e+00
2.14400e+04 5.30000e+01 -1.75460e+00 -1.65549e+00 -1.85371e+00 -2.53002e+00 -2.47899e+00 -2.58105e+00
2.16000e+04 5.40000e+01 -2.10701e+00 -1.94099e+00 -2.27303e+00 -2.52017e+00 -2.47041e+00 -2.56992e+00
2.17600e+04 5.40000e+01 -2.10701e+00 -1.94099e+00 -2.27303e+00 -2.51030e+00 -2.46185e+00 -2.55876e+00
2.19200e+04 5.40000e+01 -2.10701e+00 -1.94099e+00 -2.27303e+00 -2.50044e+00 -2.45329e+00 -2.54759e+00
2.20800e+04 5.50000e+01 -1.76503e+00 -1.57856e+00 -1.95150e+00 -2.49055e+00 -2.44471e+00 -2.53639e+00
2.22400e+04 5.50000e+01 -1.76503e+00 -1.57856e+00 -1.95150e+00 -2.48065e+00 -2.43611e+00 -2.52518e+00
2.24000e+04 5.60000e+01 -1.75917e+00 -1.56757e+00 -1.95077e+00 -2.47072e+00 -2.42749e+00 -2.51396e+00
2.25600e+04 5.60000e+01 -1.75917e+00 -1.56757e+00 -1.95077e+00 -2.46077e+00 -2.41882e+00 -2.50272e+00
2.27200e+04 5.60000e+01 -1.75917e+00 -1.56757e+00 -1.95077e+00 -2.45078e+00 -2.41011e+00 -2.49146e+00
2.28800e+04 5.70000e+01 -1.86730e+00 -1.55182e+00 -2.18279e+00 -2.44076e+00 -2.40135e+00 -2.48017e+00
2.30400e+04 5.70000e+01 -1.86730e+00 -1.55182e+00 -2.18279e+00 -2.43068e+00 -2.39252e+00 -2.46883e+00
2.32000e+04 5.80000e+01 -1.74630e+00 -1.40799e+00 -2.08460e+00 -2.42055e+00 -2.38365e+00 -2.45745e+00
2.33600e+04 5.80000e+01 -1.74630e+00 -1.40799e+00 -2.08460e+00 -2.41034e+00 -2.37470e+00 -2.44598e+00
2.35200e+04 5.80000e+01 -1.74630e+00 -1.40799e+00 -2.08460e+00 -2.40006e+00 -2.36570e+00 -2.43442e+00
2.36800e+04 5.90000e+01 -1.70926e+00 -1.64198e+00 -1.77654e+00 -2.38970e+00 -2.35664e+00 -2.42276e+00
2.38400e+04 5.90000e+01 -1.70926e+00 -1.64198e+00 -1.77654e+00 -2.37924e+00 -2.34752e+00 -2.41096e+00
2.40000e+04 6.00000e+01 -1.71050e+00 -1.37699e+00 -2.04402e+00 -2.36868e+00 -2.33836e+00 -2.39900e+00
2.41600e+04 6.00000e+01 -1.71050e+00 -1.37699e+00 -2.04402e+00 -2.35801e+00 -2.32913e+00 -2.38688e+00
2.43200e+04 6.00000e+01 -1.71050e+00 -1.37699e+00 -2.04402e+00 -2.34721e+00 -2.31985e+00 -2.37457e+00
2.44800e+04 6.10000e+01 -1.57101e+00 -1.40529e+00 -1.73672e+00 -2.33629e+00 -2.31053e+00 -2.36206e+00
2.46400e+04 6.10000e+01 -1.57101e+00 -1.40529e+00 -1.73672e+00 -2.32525e+00 -2.30116e+00 -2.34934e+00
2.48000e+04 6.20000e+01 -1.62002e+00 -1.43348e+00 -1.80656e+00 -2.31407e+00 -2.29175e+00 -2.33640e+00
2.49600e+04 6.20000e+01 -1.62002e+00 -1.43348e+00 -1.80656e+00 -2.30277e+00 -2.28229e+00 -2.32325e+00
2.51200e+04 6.20000e+01 -1.62002e+00 -1.43348e+00 -1.80656e+00 -2.29134e+00 -2.27280e+00 -2.30989e+00
2.52800e+04 6.30000e+01 -1.49301e+00 -1.31359e+00 -1.67243e+00 -2.27979e+00 -2.26327e+00 -2.29631e+00
2.54400e+04 6.30000e+01 -1.49301e+00 -1.31359e+00 -1.67243e+00 -2.26812e+00 -2.25371e+00 -2.28254e+00
2.56000e+04 6.40000e+01 -1.80387e+00 -1.66723e+00 -1.94051e+00 -2.25635e+00 -2.24412e+00 -2.26858e+00
2.57600e+04 6.40000e+01 -1.80387e+00 -1.66723e+00 -1.94051e+00 -2.24448e+00 -2.23450e+00 -2.25447e+00
2.59200e+04 6.40000e+01 -1.80387e+00 -1.66723e+00 -1.94051e+00 -2.23253e+00 -2.22485e+00 -2.24021e+00
2.60800e+04 6.50000e+01 -1.50520e+00 -1.31902e+00 -1.69138e+00 -2.22051e+00 -2.21516e+00 -2.22586e+00
2.62400e+04 6.50000e+01 -1.50520e+00 -1.31902e+00 -1.69138e+00 -2.20842e+00 -2.20534e+00 -2.21150e+00
2.64000e+04 6.60000e+01 -1.43000e+00 -1.22564e+00 -1.63436e+00 -2.19630e+00 -2.19480e+00 -2.19779e+00
2.65600e+04 6.60000e+01 -1.43000e+00 -1.22564e+00 -1.63436e+00 -2.18414e+00 -2.18139e+00 -2.18689e+00
2.67200e+04 6.60000e+01 -1.43000e+00 -1.22564e+00 -1.63436e+00 -2.17197e+00 -2.16688e+00 -2.17706e+00
2.68800e+04 6.70000e+01 -1.80584e+00 -1.49820e+00 -2.11349e+00 -2.15980e+00 -2.15222e+00 -2.16738e+00
2.70400e+04 6.70000e+01 -1.80584e+00 -1.49820e+00 -2.11349e+00 -2.14764e+00 -2.13752e+00 -2.15776e+00
2.72000e+04 6.80000e+01 -1.56510e+00 -1.46933e+00 -1.66087e+00 -2.13551e+00 -2.12285e+00 -2.14817e+00
2.73600e+04 6.80000e+01 -1.56510e+00 -1.46933e+00 -1.66087e+00 -2.12342e+00 -2.10821e+00 -2.13863e+00
2.75200e+04 6.80000e+01 -1.56510e+00 -1.46933e+00 -1.66087e+00 -2.11137e+00 -2.09365e+00 -2.12910e+00
2.76800e+04 6.90000e+01 -1.41946e+00 -1.21917e+00 -1.61974e+00 -2.09939e+00 -2.07917e+00 -2.11961e+00
2.78400e+04 6.90000e+01 -1.41946e+00 -1.21917e+00 -1.61974e+00 -2.08748e+00 -2.06481e+00 -2.11014e+00
2.80000e+04 7.00000e+01 -1.37283e+00 -1.13001e+00 -1.61564e+00 -2.07564e+00 -2.05057e+00 -2.10071e+00
2.81600e+04 7.00000e+01 -1.37283e+00 -1.13001e+00 -1.61564e+00 -2.06388e+00 -2.03647e+00 -2.09130e+00
2.83200e+04 7.00000e+01 -1.37283e+00 -1.13001e+00 -1.61564e+00 -2.05222e+00 -2.02252e+00 -2.08191e+00
2.84800e+04 7.10000e+01 -1.32092e+00 -1.19451e+00 -1.44732e+00 -2.04064e+00 -2.00874e+00 -2.07253e+00
2.86400e+04 7.10000e+01 -1.32092e+00 -1.19451e+00 -1.44732e+00 -2.02915e+00 -1.99513e+00 -2.06318e+00
2.88000e+04 7.20000e+01 -1.38218e+00 -1.28516e+00 -1.47919e+00 -2.01777e+00 -1.98171e+00 -2.05383e+00
2.89600e+04 7.20000e+01 -1.38218e+00 -1.28516e+00 -1.47919e+00 -2.00648e+00 -1.96847e+00 -2.04449e+00
2.91200e+04 7.20000e+01 -1.38218e+00 -1.28516e+00 -1.47919e+00 -1.99530e+00 -1.95544e+00 -2.03516e+00
2.92800e+04 7.30000e+01 -1.43787e+00 -1.19102e+00 -1.68472e+00 -1.98422e+00 -1.94261e+00 -2.02583e+00
2.94400e+04 7.30000e+01 -1.43787e+00 -1.19102e+00 -1.68472e+00 -1.97324e+00 -1.92999e+00 -2.01649e+00
2.96000e+04 7.40000e+01 -1.23573e+00 -1.07587e+00 -1.39558e+00 -1.96237e+00 -1.91758e+00 -2.00716e+00
2.97600e+04 7.40000e+01 -1.23573e+00 -1.07587e+00 -1.39558e+00 -1.95160e+00 -1.90539e+00 -1.99782e+00
2.99200e+04 7.40000e+01 -1.23573e+00 -1.07587e+00 -1.39558e+00 -1.94094e+00 -1.89341e+00 -1.98847e+00
3.00800e+04 7.50000e+01 -1.32057e+00 -1.03175e+00 -1.60939e+00 -1.93038e+00 -1.88165e+00 -1.97911e+00
3.02400e+04 7.50000e+01 -1.32057e+00 -1.03175e+00 -1.60939e+00 -1.91992e+00 -1.87009e+00 -1.96974e+00
3.04000e+04 7.60000e+01 -1.37859e+00 -1.22300e+00 -1.53418e+00 -1.90956e+00 -1.85875e+00 -1.96038e+00
3.05600e+04 7.60000e+01 -1.37859e+00 -1.22300e+00 -1.53418e+00 -1.89930e+00 -1.84761e+00 -1.95100e+00
3.07200e+04 7.60000e+01 -1.37859e+00 -1.22300e+00 -1.53418e+00 -1.88914e+00 -1.83667e+00 -1.94161e+00
3.08800e+04 7.70000e+01 -1.47223e+00 -1.25544e+00 -1.68901e+00 -1.87907e+00 -1.82593e+00 -1.93222e+00
3.10400e+04 7.70000e+01 -1.47223e+00 -1.25544e+00 -1.68901e+00 -1.86909e+00 -1.81535e+00 -1.92283e+00
3.12000e+04 7.80000e+01 -1.38342e+00 -1.37108e+00 -1.39576e+00 -1.85919e+00 -1.80495e+00 -1.91343e+00
3.13600e+04 7.80000e+01 -1.38342e+00 -1.37108e+00 -1.39576e+00 -1.84938e+00 -1.79470e+00 -1.90405e+00
3.15200e+04 7.80000e+01 -1.38342e+00 -1.37108e+00 -1.39576e+00 -1.83963e+00 -1.78460e+00 -1.89467e+00
3.16800e+04 7.90000e+01 -1.35200e+00 -1.16501e+00 -1.53899e+00 -1.82995e+00 -1.77461e+00 -1.88529e+00
3.18400e+04 7.90000e+01 -1.35200e+00 -1.16501e+00 -1.53899e+00 -1.82033e+00 -1.76473e+00 -1.87593e+00
3.20000e+04 8.00000e+01 -1.13096e+00 -9.71189e-01 -1.29074e+00 -1.81076e+00 -1.75492e+00 -1.86659e+00
3.21600e+04 8.00000e+01 -1.13096e+00 -9.71189e-01 -1.29074e+00 -1.80123e+00 -1.74518e+00 -1.85728e+00
3.23200e+04 8.00000e+01 -1.13096e+00 -9.71189e-01 -1.29074e+00 -1.79174e+00 -1.73549e+00 -1.84798e+00
3.24800e+04 8.10000e+01 -1.04082e+00 -9.74375e-01 -1.10726e+00 -1.78227e+00 -1.72582e+00 -1.83872e+00
3.26400e+04 8.10000e+01 -1.04082e+00 -9.74375e-01 -1.10726e+00 -1.77283e+00 -1.71615e+00 -1.82951e+00
3.28000e+04 8.20000e+01 -1.22581e+00 -1.09981e+00 -1.35181e+00 -1.76340e+00 -1.70647e+00 -1.82033e+00
3.29600e+04 8.20000e+01 -1.22581e+00 -1.09981e+00 -1.35181e+00 -1.75398e+00 -1.69675e+00 -1.81122e+00
3.31200e+04 8.20000e+01 -1.22581e+00 -1.09981e+00 -1.35181e+00 -1.74457e+00 -1.68698e+00 -1.80216e+00
3.32800e+04 8.30000e+01 -1.11180e+00 -9.87052e-01 -1.23655e+00 -1.73516e+00 -1.67714e+00 -1.79318e+00
3.34400e+04 8.30000e+01 -1.11180e+00 -9.87052e-01 -1.23655e+00 -1.72575e+00 -1.66723e+00 -1.78428e+00
3.36000e+04 8.40000e+01 -1.20071e+00 -1.10474e+00 -1.29668e+00 -1.71634e+00 -1.65721e+00 -1.77547e+00
3.37600e+04 8.40000e+01 -1.20071e+00 -1.10474e+00 -1.29668e+00 -1.70693e+00 -1.64710e+00 -1.76676e+00
3.39200e+04 8.40000e+01 -1.20071e+00 -1.10474e+00 -1.29668e+00 -1.69752e+00 -1.63689e+00 -1.75816e+00
3.40800e+04 8.50000e+01 -1.27124e+00 -1.19055e+00 -1.35193e+00 -1.68812e+00 -1.62657e+00 -1.74966e+00
3.42400e+04 8.50000e+01 -1.27124e+00 -1.19055e+00 -1.35193e+00 -1.67872e+00 -1.61615e+00 -1.74129e+00
3.44000e+04 8.60000e+01 -1.12600e+00 -1.06487e+00 -1.18713e+00 -1.66934e+00 -1.60564e+00 -1.73303e+00
3.45600e+04 8.60000e+01 -1.12600e+00 -1.06487e+00 -1.18713e+00 -1.65996e+00 -1.59503e+00 -1.72489e+00
3.47200e+04 8.60000e+01 -1.12600e+00 -1.06487e+00 -1.18713e+00 -1.65061e+00 -1.58435e+00 -1.71687e+00
3.48800e+04 8.70000e+01 -1.35335e+00 -1.17209e+00 -1.53461e+00 -1.64128e+00 -1.57360e+00 -1.70896e+00
3.50400e+04 8.70000e+01 -1.35335e+00 -1.17209e+00 -1.53461e+00 -1.63197e+00 -1.56278e+00 -1.70116e+00
3.52000e+04 8.80000e+01 -1.32679e+00 -1.21790e+00 -1.43568e+00 -1.62270e+00 -1.55194e+00 -1.69346e+00
3.53600e+04 8.80000e+01 -1.32679e+00 -1.21790e+00 -1.43568e+00 -1.61345e+00 -1.54107e+00 -1.68583e+00
3.55200e+04 8.80000e+01 -1.32679e+00 -1.21790e+00 -1.43568e+00 -1.60423e+00 -1.53019e+00 -1.67827e+00
3.56800e+04 8.90000e+01 -1.27937e+00 -1.09675e+00 -1.46198e+00 -1.59505e+00 -1.51932e+00 -1.67078e+00
3.58400e+04 8.90000e+01 -1.27937e+00 -1.09675e+00 -1.46198e+00 -1.58590e+00 -1.50848e+00 -1.66333e+00
3.60000e+04 9.00000e+01 -1.10896e+00 -9.99874e-01 -1.21805e+00 -1.57679e+00 -1.49767e+00 -1.65591e+00
3.61600e+04 9.00000e+01 -1.10896e+00 -9.99874e-01 -1.21805e+00 -1.56771e+00 -1.48692e+00 -1.64850e+00
3.63200e+04 9.00000e+01 -1.10896e+00 -9.99874e-01 -1.21805e+00 -1.55866e+00 -1.47622e+00 -1.64109e+00
3.64800e+04 9.10000e+01 -1.08605e+00 -9.07048e-01 -1.26505e+00 -1.54964e+00 -1.46561e+00 -1.63367e+00
3.66400e+04 9.10000e+01 -1.08605e+00 -9.07048e-01 -1.26505e+00 -1.54066e+00 -1.45509e+00 -1.62622e+00
3.68000e+04 9.20000e+01 -1.06222e+00 -9.49552e-01 -1.17488e+00 -1.53170e+00 -1.44468e+00 -1.61872e+00
3.69600e+04 9.20000e+01 -1.06222e+00 -9.49552e-01 -1.17488e+00 -1.52278e+00 -1.43438e+00 -1.61117e+00
3.71200e+04 9.20000e+01 -1.06222e+00 -9.49552e-01 -1.17488e+00 -1.51389e+00 -1.42422e+00 -1.60355e+00
3.72800e+04 9.30000e+01 -1.01645e+00 -8.94448e-01 -1.13846e+00 -1.50504e+00 -1.41420e+00 -1.59587e+00
3.74400e+04 9.30000e+01 -1.01645e+00 -8.94448e-01 -1.13846e+00 -1.49622e+00 -1.40434e+00 -1.58811e+00
3.76000e+04 9.40000e+01 -9.99791e-01 -8.27523e-01 -1.17206e+00 -1.48746e+00 -1.39466e+00 -1.58026e+00
3.77600e+04 9.40000e+01 -9.99791e-01 -8.27523e-01 -1.17206e+00 -1.47874e+00 -1.38516e+00 -1.57233e+00
3.79200e+04 9.40000e+01 -9.99791e-01 -8.27523e-01 -1.17206e+00 -1.47009e+00 -1.37586e+00 -1.56432e+00
3.80800e+04 9.50000e+01 -1.12908e+00 -9.19452e-01 -1.33872e+00 -1.46150e+00 -1.36678e+00 -1.55622e+00
3.82400e+04 9.50000e+01 -1.12908e+00 -9.19452e-01 -1.33872e+00 -1.45299e+00 -1.35793e+00 -1.54804e+00
3.84000e+04 9.60000e+01 -1.20027e+00 -1.03179e+00 -1.36875e+00 -1.44456e+00 -1.34932e+00 -1.53980e+00
3.85600e+04 9.60000e+01 -1.20027e+00 -1.03179e+00 -1.36875e+00 -1.43622e+00 -1.34096e+00 -1.53149e+00
3.87200e+04 9.60000e+01 -1.20027e+00 -1.03179e+00 -1.36875e+00 -1.42799e+00 -1.33286e+00 -1.52312e+00
3.88800e+04 9.70000e+01 -1.08318e+00 -9.90571e-01 -1.17578e+00 -1.41988e+00 -1.32503e+00 -1.51472e+00
3.90400e+04 9.70000e+01 -1.08318e+00 -9.90571e-01 -1.17578e+00 -1.41188e+00 -1.31747e+00 -1.50628e+00
3.92000e+04 9.80000e+01 -1.15939e+00 -9.72742e-01 -1.34604e+00 -1.40401e+00 -1.31018e+00 -1.49783e+00
3.93600e+04 9.80000e+01 -1.15939e+00 -9.72742e-01 -1.34604e+00 -1.39627e+00 -1.30317e+00 -1.48937e+00
3.95200e+04 9.80000e+01 -1.15939e+00 -9.72742e-01 -1.34604e+00 -1.38867e+00 -1.29642e+00 -1.48091e+00
3.96800e+04 9.90000e+01 -1.05713e+00 -1.01575e+00 -1.09850e+00 -1.38121e+00 -1.28993e+00 -1.47248e+00
3.98400e+04 9.90000e+01 -1.05713e+00 -1.01575e+00 -1.09850e+00 -1.37389e+00 -1.28370e+00 -1.46408e+00
4.00000e+04 1.00000e+02 -8.82267e-01 -7.55606e-01 -1.00893e+00 -1.36671e+00 -1.27771e+00 -1.45572e+00
4.01600e+04 1.00000e+02 -8.82267e-01 -7.55606e-01 -1.00893e+00 -1.35968e+00 -1.27193e+00 -1.44742e+00
4.03200e+04 1.00000e+02 -8.82267e-01 -7.55606e-01 -1.00893e+00 -1.35277e+00 -1.26637e+00 -1.43918e+00
4.04800e+04 1.01000e+02 -8.75304e-01 -6.53469e-01 -1.09714e+00 -1.34601e+00 -1.26100e+00 -1.43102e+00
4.06400e+04 1.01000e+02 -8.75304e-01 -6.53469e-01 -1.09714e+00 -1.33937e+00 -1.25580e+00 -1.42295e+00
4.08000e+04 1.02000e+02 -9.42956e-01 -7.01433e-01 -1.18448e+00 -1.33286e+00 -1.25075e+00 -1.41497e+00
4.09600e+04 1.02000e+02 -9.42956e-01 -7.01433e-01 -1.18448e+00 -1.32646e+00 -1.24582e+00 -1.40709e+00
4.11200e+04 1.02000e+02 -9.42956e-01 -7.01433e-01 -1.18448e+00 -1.32016e+00 -1.24100e+00 -1.39933e+00
4.12800e+04 1.03000e+02 -8.95678e-01 -7.85357e-01 -1.00600e+00 -1.31398e+00 -1.23627e+00 -1.39169e+00
4.14400e+04 1.03000e+02 -8.95678e-01 -7.85357e-01 -1.00600e+00 -1.30788e+00 -1.23159e+00 -1.38417e+00
4.16000e+04 1.04000e+02 -9.11005e-01 -7.44685e-01 -1.07733e+00 -1.30188e+00 -1.22698e+00 -1.37679e+00
4.17600e+04 1.04000e+02 -9.11005e-01 -7.44685e-01 -1.07733e+00 -1.29597e+00 -1.22238e+00 -1.36955e+00
4.19200e+04 1.04000e+02 -9.11005e-01 -7.44685e-01 -1.07733e+00 -1.29013e+00 -1.21780e+00 -1.36246e+00
4.20800e+04 1.05000e+02 -1.00215e+00 -8.30934e-01 -1.17336e+00 -1.28437e+00 -1.21322e+00 -1.35551e+00
4.22400e+04 1.05000e+02 -1.00215e+00 -8.30934e-01 -1.17336e+00 -1.27867e+00 -1.20862e+00 -1.34873e+00
4.24000e+04 1.06000e+02 -8.92193e-01 -8.42368e-01 -9.42018e-01 -1.27304e+00 -1.20399e+00 -1.34209e+00
4.25600e+04 1.06000e+02 -8.92193e-01 -8.42368e-01 -9.42018e-01 -1.26747e+00 -1.19932e+00 -1.33562e+00
4.27200e+04 1.06000e+02 -8.92193e-01 -8.42368e-01 -9.42018e-01 -1.26195e+00 -1.19460e+00 -1.32930e+00
4.28800e+04 1.07000e+02 -9.60020e-01 -9.43708e-01 -9.76331e-01 -1.25648e+00 -1.18982e+00 -1.32314e+00
4.30400e+04 1.07000e+02 -9.60020e-01 -9.43708e-01 -9.76331e-01 -1.25106e+00 -1.18497e+00 -1.31715e+00
4.32000e+04 1.08000e+02 -1.04978e+00 -1.01098e+00 -1.08858e+00 -1.24567e+00 -1.18005e+00 -1.31129e+00
4.33600e+04 1.08000e+02 -1.04978e+00 -1.01098e+00 -1.08858e+00 -1.24032e+00 -1.17504e+00 -1.30559e+00
4.35200e+04 1.08000e+02 -1.04978e+00 -1.01098e+00 -1.08858e+00 -1.23499e+00 -1.16995e+00 -1.30002e+00
4.36800e+04 1.09000e+02 -8.90823e-01 -7.93980e-01 -9.87667e-01 -1.22967e+00 -1.16476e+00 -1.29459e+00
4.38400e+04 1.09000e+02 -8.90823e-01 -7.93980e-01 -9.87667e-01 -1.22438e+00 -1.15949e+00 -1.28927e+00
4.40000e+04 1.10000e+02 -8.79883e-01 -8.35947e-01 -9.23818e-01 -1.21909e+00 -1.15410e+00 -1.28407e+00
4.41600e+04 1.10000e+02 -8.79883e-01 -8.35947e-01 -9.23818e-01 -1.21379e+00 -1.14862e+00 -1.27896e+00
4.43200e+04 1.10000e+02 -8.79883e-01 -8.35947e-01 -9.23818e-01 -1.20849e+00 -1.14304e+00 -1.27394e+00
4.44800e+04 1.11000e+02 -8.80402e-01 -7.75430e-01 -9.85373e-01 -1.20317e+00 -1.13735e+00 -1.26898e+00
4.46400e+04 1.11000e+02 -8.80402e-01 -7.75430e-01 -9.85373e-01 -1.19783e+00 -1.13156e+00 -1.26409e+00
4.48000e+04 1.12000e+02 -8.86964e-01 -8.01801e-01 -9.72127e-01 -1.19246e+00 -1.12566e+00 -1.25926e+00
4.49600e+04 1.12000e+02 -8.86964e-01 -8.01801e-01 -9.72127e-01 -1.18706e+00 -1.11967e+00 -1.25445e+00
4.51200e+04 1.12000e+02 -8.86964e-01 -8.01801e-01 -9.72127e-01 -1.18163e+00 -1.11358e+00 -1.24967e+00
4.52800e+04 1.13000e+02 -8.50403e-01 -6.90099e-01 -1.01071e+00 -1.17616e+00 -1.10741e+00 -1.24490e+00
4.54400e+04 1.13000e+02 -8.50403e-01 -6.90099e-01 -1.01071e+00 -1.17064e+00 -1.10115e+00 -1.24014e+00
4.56000e+04 1.14000e+02 -8.42352e-01 -7.53728e-01 -9.30976e-01 -1.16510e+00 -1.09482e+00 -1.23537e+00
4.57600e+04 1.14000e+02 -8.42352e-01 -7.53728e-01 -9.30976e-01 -1.15951e+00 -1.08843e+00 -1.23059e+00
4.59200e+04 1.14000e+02 -8.42352e-01 -7.53728e-01 -9.30976e-01 -1.15389e+00 -1.08199e+00 -1.22579e+00
4.60800e+04 1.15000e+02 -7.26059e-01 -6.16399e-01 -8.35719e-01 -1.14824e+00 -1.07551e+00 -1.22097e+00
4.62400e+04 1.15000e+02 -7.26059e-01 -6.16399e-01 -8.35719e-01 -1.14255e+00 -1.06899e+00 -1.21611e+00
4.64000e+04 1.16000e+02 -8.07871e-01 -7.94337e-01 -8.21405e-01 -1.13684e+00 -1.06247e+00 -1.21121e+00
4.65600e+04 1.16000e+02 -8.07871e-01 -7.94337e-01 -8.21405e-01 -1.13111e+00 -1.05595e+00 -1.20628e+00
4.67200e+04 1.16000e+02 -8.07871e-01 -7.94337e-01 -8.21405e-01 -1.12537e+00 -1.04944e+00 -1.20130e+00
4.68800e+04 1.17000e+02 -8.42715e-01 -7.97044e-01 -8.88386e-01 -1.11963e+00 -1.04297e+00 -1.19628e+00
4.70400e+04 1.17000e+02 -8.42715e-01 -7.97044e-01 -8.88386e-01 -1.11388e+00 -1.03655e+00 -1.19122e+00
4.72000e+04 1.18000e+02 -7.74817e-01 -6.83080e-01 -8.66554e-01 -1.10814e+00 -1.03018e+00 -1.18611e+00
4.73600e+04 1.18000e+02 -7.74817e-01 -6.83080e-01 -8.66554e-01 -1.10242e+00 -1.02390e+00 -1.18094e+00
4.75200e+04 1.18000e+02 -7.74817e-01 -6.83080e-01 -8.66554e-01 -1.09671e+00 -1.01770e+00 -1.17572e+00
4.76800e+04 1.19000e+02 -7.80121e-01 -7.35579e-01 -8.24662e-01 -1.09104e+00 -1.01162e+00 -1.17046e+00
4.78400e+04 1.19000e+02 -7.80121e-01 -7.35579e-01 -8.24662e-01 -1.08540e+00 -1.00564e+00 -1.16515e+00
4.80000e+04 1.20000e+02 -8.38257e-01 -6.54209e-01 -1.02230e+00 -1.07978e+00 -9.99788e-01 -1.15978e+00
4.81600e+04 1.20000e+02 -8.38257e-01 -6.54209e-01 -1.02230e+00 -1.07421e+00 -9.94070e-01 -1.15436e+00
4.83200e+04 1.20000e+02 -8.38257e-01 -6.54209e-01 -1.02230e+00 -1.06869e+00 -9.88486e-01 -1.14889e+00
4.84800e+04 1.21000e+02 -6.51695e-01 -5.53978e-01 -7.49411e-01 -1.06321e+00 -9.83043e-01 -1.14337e+00
4.86400e+04 1.21000e+02 -6.51695e-01 -5.53978e-01 -7.49411e-01 -1.05777e+00 -9.77742e-01 -1.13780e+00
4.88000e+04 1.22000e+02 -8.49024e-01 -8.33508e-01 -8.64541e-01 -1.05238e+00 -9.72588e-01 -1.13218e+00
4.89600e+04 1.22000e+02 -8.49024e-01 -8.33508e-01 -8.64541e-01 -1.04704e+00 -9.67575e-01 -1.12651e+00
4.91200e+04 1.22000e+02 -8.49024e-01 -8.33508e-01 -8.64541e-01 -1.04175e+00 -9.62700e-01 -1.12079e+00
4.92800e+04 1.23000e+02 -7.19393e-01 -6.76292e-01 -7.62495e-01 -1.03650e+00 -9.57961e-01 -1.11503e+00
4.94400e+04 1.23000e+02 -7.19393e-01 -6.76292e-01 -7.62495e-01 -1.03129e+00 -9.53356e-01 -1.10922e+00
4.96000e+04 1.24000e+02 -8.04350e-01 -7.68051e-01 -8.40649e-01 -1.02612e+00 -9.48874e-01 -1.10336e+00
4.97600e+04 1.24000e+02 -8.04350e-01 -7.68051e-01 -8.40649e-01 -1.02099e+00 -9.44512e-01 -1.09746e+00
4.99200e+04 1.24000e+02 -8.04350e-01 -7.68051e-01 -8.40649e-01 -1.01588e+00 -9.40260e-01 -1.09151e+00
5.00800e+04 1.25000e+02 -8.29399e-01 -6.57528e-01 -1.00127e+00 -1.01082e+00 -9.36118e-01 -1.08552e+00
5.02400e+04 1.25000e+02 -8.29399e-01 -6.57528e-01 -1.00127e+00 -1.00578e+00 -9.32069e-01 -1.07948e+00
5.04000e+04 1.26000e+02 -7.08338e-01 -5.84534e-01 -8.32142e-01 -1.00076e+00 -9.28109e-01 -1.07341e+00
5.05600e+04 1.26000e+02 -7.08338e-01 -5.84534e-01 -8.32142e-01 -9.95765e-01 -9.24235e-01 -1.06729e+00
5.07200e+04 1.26000e+02 -7.08338e-01 -5.84534e-01 -8.32142e-01 -9.90786e-01 -9.20433e-01 -1.06114e+00
5.08800e+04 1.27000e+02 -8.34233e-01 -6.94806e-01 -9.73660e-01 -9.85826e-01 -9.16698e-01 -1.05496e+00
5.10400e+04 1.27000e+02 -8.34233e-01 -6.94806e-01 -9.73660e-01 -9.80879e-01 -9.13023e-01 -1.04873e+00
5.12000e+04 1.28000e+02 -7.32849e-01 -6.89035e-01 -7.76663e-01 -9.75945e-01 -9.09401e-01 -1.04249e+00
5.13600e+04 1.28000e+02 -7.32849e-01 -6.89035e-01 -7.76663e-01 -9.71022e-01 -9.05825e-01 -1.03622e+00
5.15200e+04 1.28000e+02 -7.32849e-01 -6.89035e-01 -7.76663e-01 -9.66107e-01 -9.02289e-01 -1.02993e+00
5.16800e+04 1.29000e+02 -6.64094e-01 -5.87016e-01 -7.41172e-01 -9.61202e-01 -8.98788e-01 -1.02362e+00
5.18400e+04 1.29000e+02 -6.64094e-01 -5.87016e-01 -7.41172e-01 -9.56310e-01 -8.95315e-01 -1.01730e+00
5.20000e+04 1.30000e+02 -7.59279e-01 -7.27169e-01 -7.91390e-01 -9.51427e-01 -8.91867e-01 -1.01099e+00
5.21600e+04 1.30000e+02 -7.59279e-01 -7.27169e-01 -7.91390e-01 -9.46556e-01 -8.88439e-01 -1.00467e+00
5.23200e+04 1.30000e+02 -7.59279e-01 -7.27169e-01 -7.91390e-01 -9.41698e-01 -8.85028e-01 -9.98367e-01
5.24800e+04 1.31000e+02 -6.94714e-01 -6.47807e-01 -7.41620e-01 -9.36859e-01 -8.81630e-01 -9.92087e-01
5.26400e+04 1.31000e+02 -6.94714e-01 -6.47807e-01 -7.41620e-01 -9.32038e-01 -8.78242e-01 -9.85833e-01
5.28000e+04 1.32000e+02 -7.20056e-01 -6.42779e-01 -7.97333e-01 -9.27239e-01 -8.74862e-01 -9.79616e-01
5.29600e+04 1.32000e+02 -7.20056e-01 -6.42779e-01 -7.97333e-01 -9.22467e-01 -8.71485e-01 -9.73448e-01
5.31200e+04 1.32000e+02 -7.20056e-01 -6.42779e-01 -7.97333e-01 -9.17725e-01 -8.68111e-01 -9.67338e-01
5.32800e+04 1.33000e+02 -6.94286e-01 -6.77434e-01 -7.11138e-01 -9.13017e-01 -8.64735e-01 -9.61299e-01
5.34400e+04 1.33000e+02 -6.94286e-01 -6.77434e-01 -7.11138e-01 -9.08348e-01 -8.61356e-01 -9.55340e-01
5.36000e+04 1.34000e+02 -6.43798e-01 -5.74649e-01 -7.12947e-01 -9.03722e-01 -8.57970e-01 -9.49475e-01
5.37600e+04 1.34000e+02 -6.43798e-01 -5.74649e-01 -7.12947e-01 -8.99144e-01 -8.54575e-01 -9.43713e-01
5.39200e+04 1.34000e+02 -6.43798e-01 -5.74649e-01 -7.12947e-01 -8.94618e-01 -8.51169e-01 -9.38067e-01
5.40800e+04 1.35000e+02 -6.13147e-01 -5.03338e-01 -7.22956e-01 -8.90147e-01 -8.47748e-01 -9.32546e-01
5.42400e+04 1.35000e+02 -6.13147e-01 -5.03338e-01 -7.22956e-01 -8.85735e-01 -8.44310e-01 -9.27161e-01
5.44000e+04 1.36000e+02 -6.46634e-01 -5.30064e-01 -7.63205e-01 -8.81386e-01 -8.40853e-01 -9.21919e-01
5.45600e+04 1.36000e+02 -6.46634e-01 -5.30064e-01 -7.63205e-01 -8.77101e-01 -8.37376e-01 -9.16826e-01
5.47200e+04 1.36000e+02 -6.46634e-01 -5.30064e-01 -7.63205e-01 -8.72883e-01 -8.33877e-01 -9.11890e-01
5.48800e+04 1.37000e+02 -6.70355e-01 -6.30346e-01 -7.10365e-01 -8.68734e-01 -8.30358e-01 -9.07110e-01
5.50400e+04 1.37000e+02 -6.70355e-01 -6.30346e-01 -7.10365e-01 -8.64654e-01 -8.26817e-01 -9.02491e-01
5.52000e+04 1.38000e+02 -7.08583e-01 -6.69915e-01 -7.47251e-01 -8.60644e-01 -8.23257e-01 -8.98031e-01
5.53600e+04 1.38000e+02 -7.08583e-01 -6.69915e-01 -7.47251e-01 -8.56704e-01 -8.19681e-01 -8.93727e-01
5.55200e+04 1.38000e+02 -7.08583e-01 -6.69915e-01 -7.47251e-01 -8.52832e-01 -8.16092e-01 -8.89573e-01
5.56800e+04 1.39000e+02 -6.76500e-01 -6.31323e-01 -7.21676e-01 -8.49028e-01 -8.12492e-01 -8.85563e-01
5.58400e+04 1.39000e+02 -6.76500e-01 -6.31323e-01 -7.21676e-01 -8.45289e-01 -8.08889e-01 -8.81688e-01
5.60000e+04 1.40000e+02 -6.05611e-01 -5.85983e-01 -6.25240e-01 -8.41612e-01 -8.05284e-01 -8.77940e-01
5.61600e+04 1.40000e+02 -6.05611e-01 -5.85983e-01 -6.25240e-01 -8.37994e-01 -8.01683e-01 -8.74305e-01
5.63200e+04 1.40000e+02 -6.05611e-01 -5.85983e-01 -6.25240e-01 -8.34432e-01 -7.98090e-01 -8.70775e-01
5.64800e+04 1.41000e+02 -6.14622e-01 -5.62635e-01 -6.66608e-01 -8.30922e-01 -7.94509e-01 -8.67335e-01
5.66400e+04 1.41000e+02 -6.14622e-01 -5.62635e-01 -6.66608e-01 -8.27458e-01 -7.90942e-01 -8.63974e-01
5.68000e+04 1.42000e+02 -6.43595e-01 -5.40551e-01 -7.46640e-01 -8.24037e-01 -7.87392e-01 -8.60682e-01
5.69600e+04 1.42000e+02 -6.43595e-01 -5.40551e-01 -7.46640e-01 -8.20654e-01 -7.83862e-01 -8.57445e-01
5.71200e+04 1.42000e+02 -6.43595e-01 -5.40551e-01 -7.46640e-01 -8.17302e-01 -7.80351e-01 -8.54253e-01
5.72800e+04 1.43000e+02 -6.29635e-01 -6.00032e-01 -6.59238e-01 -8.13978e-01 -7.76860e-01 -8.51096e-01
5.74400e+04 1.43000e+02 -6.29635e-01 -6.00032e-01 -6.59238e-01 -8.10677e-01 -7.73388e-01 -8.47966e-01
5.76000e+04 1.44000e+02 -6.20992e-01 -4.84937e-01 -7.57047e-01 -8.07393e-01 -7.69934e-01 -8.44853e-01
5.77600e+04 1.44000e+02 -6.20992e-01 -4.84937e-01 -7.57047e-01 -8.04124e-01 -7.66496e-01 -8.41751e-01
5.79200e+04 1.44000e+02 -6.20992e-01 -4.84937e-01 -7.57047e-01 -8.00864e-01 -7.63075e-01 -8.38654e-01
5.80800e+04 1.45000e+02 -6.69962e-01 -6.00942e-01 -7.38983e-01 -7.97612e-01 -7.59667e-01 -8.35557e-01
5.82400e+04 1.45000e+02 -6.69962e-01 -6.00942e-01 -7.38983e-01 -7.94363e-01 -7.56271e-01 -8.32455e-01
5.84000e+04 1.46000e+02 -5.64277e-01 -5.31526e-01 -5.97028e-01 -7.91116e-01 -7.52886e-01 -8.29346e-01
5.85600e+04 1.46000e+02 -5.64277e-01 -5.31526e-01 -5.97028e-01 -7.87868e-01 -7.49510e-01 -8.26226e-01
5.87200e+04 1.46000e+02 -5.64277e-01 -5.31526e-01 -5.97028e-01 -7.84618e-01 -7.46143e-01 -8.23093e-01
5.88800e+04 1.47000e+02 -6.71074e-01 -6.26429e-01 -7.15720e-01 -7.81365e-01 -7.42785e-01 -8.19946e-01
5.90400e+04 1.47000e+02 -6.71074e-01 -6.26429e-01 -7.15720e-01 -7.78109e-01 -7.39436e-01 -8.16781e-01
5.92000e+04 1.48000e+02 -6.73273e-01 -6.21125e-01 -7.25422e-01 -7.74849e-01 -7.36097e-01 -8.13600e-01
5.93600e+04 1.48000e+02 -6.73273e-01 -6.21125e-01 -7.25422e-01 -7.71585e-01 -7.32770e-01 -8.10400e-01
5.95200e+04 1.48000e+02 -6.73273e-01 -6.21125e-01 -7.25422e-01 -7.68318e-01 -7.29458e-01 -8.07179e-01
5.96800e+04 1.49000e+02 -6.33170e-01 -5.78726e-01 -6.87614e-01 -7.65050e-01 -7.26162e-01 -8.03938e-01
5.98400e+04 1.49000e+02 -6.33170e-01 -5.78726e-01 -6.87614e-01 -7.61780e-01 -7.22886e-01 -8.00674e-01
6.00000e+04 1.50000e+02 -6.22910e-01 -5.71810e-01 -6.74010e-01 -7.58511e-01 -7.19636e-01 -7.97387e-01
6.01600e+04 1.50000e+02 -6.22910e-01 -5.71810e-01 -6.74010e-01 -7.55245e-01 -7.16415e-01 -7.94074e-01
6.03200e+04 1.50000e+02 -6.22910e-01 -5.71810e-01 -6.74010e-01 -7.51983e-01 -7.13229e-01 -7.90737e-01
6.04800e+04 1.51000e+02 -5.64740e-01 -5.47424e-01 -5.82057e-01 -7.48727e-01 -7.10081e-01 -7.87373e-01
6.06400e+04 1.51000e+02 -5.64740e-01 -5.47424e-01 -5.82057e-01 -7.45479e-01 -7.06977e-01 -7.83982e-01
6.08000e+04 1.52000e+02 -5.93548e-01 -5.07349e-01 -6.79746e-01 -7.42243e-01 -7.03922e-01 -7.80563e-01
6.09600e+04 1.52000e+02 -5.93548e-01 -5.07349e-01 -6.79746e-01 -7.39019e-01 -7.00920e-01 -7.77118e-01
6.11200e+04 1.52000e+02 -5.93548e-01 -5.07349e-01 -6.79746e-01 -7.35813e-01 -6.97978e-01 -7.73648e-01
6.12800e+04 1.53000e+02 -6.55971e-01 -6.28861e-01 -6.83081e-01 -7.32625e-01 -6.95097e-01 -7.70152e-01
6.14400e+04 1.53000e+02 -6.55971e-01 -6.28861e-01 -6.83081e-01 -7.29458e-01 -6.92283e-01 -7.66633e-01
6.16000e+04 1.54000e+02 -6.79907e-01 -5.71108e-01 -7.88706e-01 -7.26317e-01 -6.89540e-01 -7.63094e-01
6.17600e+04 1.54000e+02 -6.79907e-01 -5.71108e-01 -7.88706e-01 -7.23204e-01 -6.86871e-01 -7.59538e-01
6.19200e+04 1.54000e+02 -6.79907e-01 -5.71108e-01 -7.88706e-01 -7.20123e-01 -6.84278e-01 -7.55968e-01
6.20800e+04 1.55000e+02 -6.39244e-01 -6.00905e-01 -6.77582e-01 -7.17075e-01 -6.81763e-01 -7.52387e-01
6.22400e+04 1.55000e+02 -6.39244e-01 -6.00905e-01 -6.77582e-01 -7.14066e-01 -6.79330e-01 -7.48802e-01
6.24000e+04 1.56000e+02 -6.04375e-01 -5.63050e-01 -6.45701e-01 -7.11097e-01 -6.76979e-01 -7.45216e-01
6.25600e+04 1.56000e+02 -6.04375e-01 -5.63050e-01 -6.45701e-01 -7.08173e-01 -6.74710e-01 -7.41635e-01
6.27200e+04 1.56000e+02 -6.04375e-01 -5.63050e-01 -6.45701e-01 -7.05294e-01 -6.72524e-01 -7.38063e-01
6.28800e+04 1.57000e+02 -6.33875e-01 -5.53139e-01 -7.14612e-01 -7.02464e-01 -6.70419e-01 -7.34509e-01
6.30400e+04 1.57000e+02 -6.33875e-01 -5.53139e-01 -7.14612e-01 -6.99686e-01 -6.68396e-01 -7.30976e-01
6.32000e+04 1.58000e+02 -6.82711e-01 -5.82114e-01 -7.83308e-01 -6.96960e-01 -6.66450e-01 -7.27471e-01
6.33600e+04 1.58000e+02 -6.82711e-01 -5.82114e-01 -7.83308e-01 -6.94290e-01 -6.64580e-01 -7.24001e-01
6.35200e+04 1.58000e+02 -6.82711e-01 -5.82114e-01 -7.83308e-01 -6.91676e-01 -6.62782e-01 -7.20571e-01
6.36800e+04 1.59000e+02 -5.93333e-01 -5.52911e-01 -6.33756e-01 -6.89120e-01 -6.61053e-01 -7.17188e-01
6.38400e+04 1.59000e+02 -5.93333e-01 -5.52911e-01 -6.33756e-01 -6.86623e-01 -6.59388e-01 -7.13858e-01
6.40000e+04 1.60000e+02 -6.06446e-01 -5.19303e-01 -6.93589e-01 -6.84186e-01 -6.57782e-01 -7.10590e-01
6.41600e+04 1.60000e+02 -6.06446e-01 -5.19303e-01 -6.93589e-01 -6.81809e-01 -6.56231e-01 -7.07387e-01
6.43200e+04 1.60000e+02 -6.06446e-01 -5.19303e-01 -6.93589e-01 -6.79493e-01 -6.54728e-01 -7.04259e-01
6.44800e+04 1.61000e+02 -5.44223e-01 -4.67705e-01 -6.20741e-01 -6.77240e-01 -6.53271e-01 -7.01209e-01
6.46400e+04 1.61000e+02 -5.44223e-01 -4.67705e-01 -6.20741e-01 -6.75049e-01 -6.51853e-01 -6.98244e-01
6.48000e+04 1.62000e+02 -6.00533e-01 -5.72545e-01 -6.28520e-01 -6.72920e-01 -6.50470e-01 -6.95371e-01
6.49600e+04 1.62000e+02 -6.00533e-01 -5.72545e-01 -6.28520e-01 -6.70855e-01 -6.49119e-01 -6.92592e-01
6.51200e+04 1.62000e+02 -6.00533e-01 -5.72545e-01 -6.28520e-01 -6.68854e-01 -6.47796e-01 -6.89912e-01
6.52800e+04 1.63000e+02 -5.85100e-01 -5.64094e-01 -6.06105e-01 -6.66917e-01 -6.46499e-01 -6.87335e-01
6.54400e+04 1.63000e+02 -5.85100e-01 -5.64094e-01 -6.06105e-01 -6.65044e-01 -6.45228e-01 -6.84861e-01
6.56000e+04 1.64000e+02 -5.44045e-01 -5.04561e-01 -5.83529e-01 -6.63236e-01 -6.43983e-01 -6.82490e-01
6.57600e+04 1.64000e+02 -5.44045e-01 -5.04561e-01 -5.83529e-01 -6.61493e-01 -6.42763e-01 -6.80223e-01
6.59200e+04 1.64000e+02 -5.44045e-01 -5.04561e-01 -5.83529e-01 -6.59815e-01 -6.41572e-01 -6.78057e-01
6.60800e+04 1.65000e+02 -5.48509e-01 -5.01338e-01 -5.95680e-01 -6.58201e-01 -6.40412e-01 -6.75990e-01
6.62400e+04 1.65000e+02 -5.48509e-01 -5.01338e-01 -5.95680e-01 -6.56651e-01 -6.39286e-01 -6.74017e-01
6.64000e+04 1.66000e+02 -5.60319e-01 -5.27616e-01 -5.93022e-01 -6.55165e-01 -6.38197e-01 -6.72132e-01
6.65600e+04 1.66000e+02 -5.60319e-01 -5.27616e-01 -5.93022e-01 -6.53741e-01 -6.37150e-01 -6.70332e-01
6.67200e+04 1.66000e+02 -5.60319e-01 -5.27616e-01 -5.93022e-01 -6.52377e-01 -6.36145e-01 -6.68609e-01
6.68800e+04 1.67000e+02 -6.09496e-01 -5.63813e-01 -6.55178e-01 -6.51073e-01 -6.35187e-01 -6.66958e-01
6.70400e+04 1.67000e+02 -6.09496e-01 -5.63813e-01 -6.55178e-01 -6.49825e-01 -6.34277e-01 -6.65373e-01
6.72000e+04 1.68000e+02 -6.29260e-01 -5.99449e-01 -6.59071e-01 -6.48630e-01 -6.33413e-01 -6.63848e-01
6.73600e+04 1.68000e+02 -6.29260e-01 -5.99449e-01 -6.59071e-01 -6.47487e-01 -6.32596e-01 -6.62377e-01
6.75200e+04 1.68000e+02 -6.29260e-01 -5.99449e-01 -6.59071e-01 -6.46389e-01 -6.31824e-01 -6.60955e-01
6.76800e+04 1.69000e+02 -6.39499e-01 -5.45931e-01 -7.33066e-01 -6.45335e-01 -6.31093e-01 -6.59577e-01
6.78400e+04 1.69000e+02 -6.39499e-01 -5.45931e-01 -7.33066e-01 -6.44320e-01 -6.30399e-01 -6.58240e-01
6.80000e+04 1.70000e+02 -6.16710e-01 -5.36048e-01 -6.97371e-01 -6.43337e-01 -6.29735e-01 -6.56939e-01
6.81600e+04 1.70000e+02 -6.16710e-01 -5.36048e-01 -6.97371e-01 -6.42383e-01 -6.29095e-01 -6.55671e-01
6.83200e+04 1.70000e+02 -6.16710e-01 -5.36048e-01 -6.97371e-01 -6.41452e-01 -6.28472e-01 -6.54432e-01
6.84800e+04 1.71000e+02 -5.59656e-01 -5.14095e-01 -6.05217e-01 -6.40538e-01 -6.27860e-01 -6.53217e-01
6.86400e+04 1.71000e+02 -5.59656e-01 -5.14095e-01 -6.05217e-01 -6.39637e-01 -6.27249e-01 -6.52025e-01
6.88000e+04 1.72000e+02 -6.03386e-01 -5.54829e-01 -6.51942e-01 -6.38742e-01 -6.26634e-01 -6.50851e-01
6.89600e+04 1.72000e+02 -6.03386e-01 -5.54829e-01 -6.51942e-01 -6.37848e-01 -6.26006e-01 -6.49691e-01
6.91200e+04 1.72000e+02 -6.03386e-01 -5.54829e-01 -6.51942e-01 -6.36951e-01 -6.25361e-01 -6.48541e-01
6.92800e+04 1.73000e+02 -5.86985e-01 -5.44445e-01 -6.29525e-01 -6.36046e-01 -6.24694e-01 -6.47398e-01
6.94400e+04 1.73000e+02 -5.86985e-01 -5.44445e-01 -6.29525e-01 -6.35129e-01 -6.24003e-01 -6.46255e-01
6.96000e+04 1.74000e+02 -5.77491e-01 -5.10389e-01 -6.44592e-01 -6.34196e-01 -6.23282e-01 -6.45109e-01
6.97600e+04 1.74000e+02 -5.77491e-01 -5.10389e-01 -6.44592e-01 -6.33244e-01 -6.22535e-01 -6.43954e-01
6.99200e+04 1.74000e+02 -5.77491e-01 -5.10389e-01 -6.44592e-01 -6.32273e-01 -6.21760e-01 -6.42786e-01
7.00800e+04 1.75000e+02 -6.16187e-01 -5.44610e-01 -6.87763e-01 -6.31280e-01 -6.20960e-01 -6.41599e-01
7.02400e+04 1.75000e+02 -6.16187e-01 -5.44610e-01 -6.87763e-01 -6.30264e-01 -6.20138e-01 -6.40391e-01
7.04000e+04 1.76000e+02 -5.92842e-01 -5.38638e-01 -6.47045e-01 -6.29228e-01 -6.19300e-01 -6.39156e-01
7.05600e+04 1.76000e+02 -5.92842e-01 -5.38638e-01 -6.47045e-01 -6.28171e-01 -6.18450e-01 -6.37893e-01
7.07200e+04 1.76000e+02 -5.92842e-01 -5.38638e-01 -6.47045e-01 -6.27096e-01 -6.17594e-01 -6.36597e-01
7.08800e+04 1.77000e+02 -5.52308e-01 -4.93027e-01 -6.11588e-01 -6.26004e-01 -6.16738e-01 -6.35269e-01
7.10400e+04 1.77000e+02 -5.52308e-01 -4.93027e-01 -6.11588e-01 -6.24898e-01 -6.15890e-01 -6.33906e-01
7.12000e+04 1.78000e+02 -6.02795e-01 -5.51719e-01 -6.53870e-01 -6.23783e-01 -6.15056e-01 -6.32510e-01
7.13600e+04 1.78000e+02 -6.02795e-01 -5.51719e-01 -6.53870e-01 -6.22661e-01 -6.14242e-01 -6.31079e-01
7.15200e+04 1.78000e+02 -6.02795e-01 -5.51719e-01 -6.53870e-01 -6.21536e-01 -6.13455e-01 -6.29617e-01
7.16800e+04 1.79000e+02 -5.52133e-01 -5.10031e-01 -5.94236e-01 -6.20412e-01 -6.12700e-01 -6.28124e-01
7.18400e+04 1.79000e+02 -5.52133e-01 -5.10031e-01 -5.94236e-01 -6.19293e-01 -6.11981e-01 -6.26605e-01
7.20000e+04 1.80000e+02 -6.00326e-01 -5.62139e-01 -6.38514e-01 -6.18183e-01 -6.11303e-01 -6.25063e-01
7.21600e+04 1.80000e+02 -6.00326e-01 -5.62139e-01 -6.38514e-01 -6.17086e-01 -6.10667e-01 -6.23504e-01
7.23200e+04 1.80000e+02 -6.00326e-01 -5.62139e-01 -6.38514e-01 -6.16005e-01 -6.10074e-01 -6.21935e-01
7.24800e+04 1.81000e+02 -6.02954e-01 -5.84491e-01 -6.21417e-01 -6.14943e-01 -6.09523e-01 -6.20363e-01
7.26400e+04 1.81000e+02 -6.02954e-01 -5.84491e-01 -6.21417e-01 -6.13904e-01 -6.09010e-01 -6.18797e-01
7.28000e+04 1.82000e+02 -5.08187e-01 -5.05771e-01 -5.10603e-01 -6.12890e-01 -6.08527e-01 -6.17253e-01
7.29600e+04 1.82000e+02 -5.08187e-01 -5.05771e-01 -5.10603e-01 -6.11903e-01 -6.08062e-01 -6.15743e-01
7.31200e+04 1.82000e+02 -5.08187e-01 -5.05771e-01 -5.10603e-01 -6.10945e-01 -6.07595e-01 -6.14295e-01
7.32800e+04 1.83000e+02 -5.00280e-01 -4.64622e-01 -5.35938e-01 -6.10018e-01 -6.07095e-01 -6.12941e-01
7.34400e+04 1.83000e+02 -5.00280e-01 -4.64622e-01 -5.35938e-01 -6.09122e-01 -6.06514e-01 -6.11730e-01
7.36000e+04 1.84000e+02 -5.50642e-01 -4.93742e-01 -6.07543e-01 -6.08259e-01 -6.05804e-01 -6.10713e-01
7.37600e+04 1.84000e+02 -5.50642e-01 -4.93742e-01 -6.07543e-01 -6.07428e-01 -6.04930e-01 -6.09926e-01
7.39200e+04 1.84000e+02 -5.50642e-01 -4.93742e-01 -6.07543e-01 -6.06629e-01 -6.03904e-01 -6.09355e-01
7.40800e+04 1.85000e+02 -5.77297e-01 -5.35496e-01 -6.19098e-01 -6.05863e-01 -6.02774e-01 -6.08952e-01
7.42400e+04 1.85000e+02 -5.77297e-01 -5.35496e-01 -6.19098e-01 -6.05127e-01 -6.01591e-01 -6.08664e-01
7.44000e+04 1.86000e+02 -5.78427e-01 -5.48107e-01 -6.08746e-01 -6.04421e-01 -6.00395e-01 -6.08448e-01
7.45600e+04 1.86000e+02 -5.78427e-01 -5.48107e-01 -6.08746e-01 -6.03745e-01 -5.99212e-01 -6.08277e-01
7.47200e+04 1.86000e+02 -5.78427e-01 -5.48107e-01 -6.08746e-01 -6.03095e-01 -5.98059e-01 -6.08130e-01
7.48800e+04 1.87000e+02 -5.19018e-01 -4.47283e-01 -5.90754e-01 -6.02469e-01 -5.96946e-01 -6.07992e-01
7.50400e+04 1.87000e+02 -5.19018e-01 -4.47283e-01 -5.90754e-01 -6.01867e-01 -5.95881e-01 -6.07853e-01
7.52000e+04 1.88000e+02 -5.74154e-01 -5.16082e-01 -6.32227e-01 -6.01286e-01 -5.94868e-01 -6.07704e-01
7.53600e+04 1.88000e+02 -5.74154e-01 -5.16082e-01 -6.32227e-01 -6.00722e-01 -5.93906e-01 -6.07537e-01
7.55200e+04 1.88000e+02 -5.74154e-01 -5.16082e-01 -6.32227e-01 -6.00173e-01 -5.92998e-01 -6.07348e-01
7.56800e+04 1.89000e+02 -5.51479e-01 -4.59475e-01 -6.43483e-01 -5.99636e-01 -5.92141e-01 -6.07131e-01
7.58400e+04 1.89000e+02 -5.51479e-01 -4.59475e-01 -6.43483e-01 -5.99108e-01 -5.91333e-01 -6.06883e-01
7.60000e+04 1.90000e+02 -5.08867e-01 -4.44600e-01 -5.73134e-01 -5.98585e-01 -5.90571e-01 -6.06599e-01
7.61600e+04 1.90000e+02 -5.08867e-01 -4.44600e-01 -5.73134e-01 -5.98065e-01 -5.89851e-01 -6.06278e-01
7.63200e+04 1.90000e+02 -5.08867e-01 -4.44600e-01 -5.73134e-01 -5.97543e-01 -5.89168e-01 -6.05917e-01
7.64800e+04 1.91000e+02 -5.11611e-01 -4.54285e-01 -5.68937e-01 -5.97016e-01 -5.88518e-01 -6.05515e-01
7.66400e+04 1.91000e+02 -5.11611e-01 -4.54285e-01 -5.68937e-01 -5.96482e-01 -5.87895e-01 -6.05069e-01
7.68000e+04 1.92000e+02 -5.24676e-01 -4.20658e-01 -6.28694e-01 -5.95937e-01 -5.87296e-01 -6.04579e-01
7.69600e+04 1.92000e+02 -5.24676e-01 -4.20658e-01 -6.28694e-01 -5.95379e-01 -5.86714e-01 -6.04043e-01
7.71200e+04 1.92000e+02 -5.24676e-01 -4.20658e-01 -6.28694e-01 -5.94804e-01 -5.86147e-01 -6.03461e-01
7.72800e+04 1.93000e+02 -5.59949e-01 -5.25005e-01 -5.94893e-01 -5.94210e-01 -5.85590e-01 -6.02830e-01
7.74400e+04 1.93000e+02 -5.59949e-01 -5.25005e-01 -5.94893e-01 -5.93597e-01 -5.85043e-01 -6.02151e-01
7.76000e+04 1.94000e+02 -5.62694e-01 -5.26431e-01 -5.98958e-01 -5.92961e-01 -5.84501e-01 -6.01421e-01
7.77600e+04 1.94000e+02 -5.62694e-01 -5.26431e-01 -5.98958e-01 -5.92302e-01 -5.83964e-01 -6.00640e-01
7.79200e+04 1.94000e+02 -5.62694e-01 -5.26431e-01 -5.98958e-01 -5.91619e-01 -5.83432e-01 -5.99806e-01
7.80800e+04 1.95000e+02 -5.13720e-01 -4.88488e-01 -5.38952e-01 -5.90911e-01 -5.82904e-01 -5.98917e-01
7.82400e+04 1.95000e+02 -5.13720e-01 -4.88488e-01 -5.38952e-01 -5.90177e-01 -5.82380e-01 -5.97974e-01
7.84000e+04 1.96000e+02 -5.47668e-01 -5.00013e-01 -5.95322e-01 -5.89418e-01 -5.81864e-01 -5.96972e-01
7.85600e+04 1.96000e+02 -5.47668e-01 -5.00013e-01 -5.95322e-01 -5.88633e-01 -5.81353e-01 -5.95914e-01
7.87200e+04 1.96000e+02 -5.47668e-01 -5.00013e-01 -5.95322e-01 -5.87824e-01 -5.80851e-01 -5.94796e-01
7.88800e+04 1.97000e+02 -4.60622e-01 -4.17551e-01 -5.03692e-01 -5.86989e-01 -5.80358e-01 -5.93621e-01
7.90400e+04 1.97000e+02 -4.60622e-01 -4.17551e-01 -5.03692e-01 -5.86131e-01 -5.79875e-01 -5.92386e-01
7.92000e+04 1.98000e+02 -4.92359e-01 -4.36791e-01 -5.47928e-01 -5.85249e-01 -5.79402e-01 -5.91095e-01
7.93600e+04 1.98000e+02 -4.92359e-01 -4.36791e-01 -5.47928e-01 -5.84344e-01 -5.78940e-01 -5.89748e-01
7.95200e+04 1.98000e+02 -4.92359e-01 -4.36791e-01 -5.47928e-01 -5.83417e-01 -5.78487e-01 -5.88348e-01
7.96800e+04 1.99000e+02 -5.24485e-01 -4.62324e-01 -5.86646e-01 -5.82471e-01 -5.78042e-01 -5.86899e-01
7.98400e+04 1.99000e+02 -5.24485e-01 -4.62324e-01 -5.86646e-01 -5.81504e-01 -5.77601e-01 -5.85407e-01
8.00000e+04 2.00000e+02 -5.36623e-01 -4.90703e-01 -5.82543e-01 -5.80519e-01 -5.77157e-01 -5.83881e-01
8.01600e+04 2.00000e+02 -5.36623e-01 -4.90703e-01 -5.82543e-01 -5.79518e-01 -5.76699e-01 -5.82337e-01
8.03200e+04 2.00000e+02 -5.36623e-01 -4.90703e-01 -5.82543e-01 -5.78500e-01 -5.76202e-01 -5.80799e-01
8.04800e+04 2.01000e+02 -5.15003e-01 -4.67084e-01 -5.62921e-01 -5.77469e-01 -5.75617e-01 -5.79321e-01
8.06400e+04 2.01000e+02 -5.15003e-01 -4.67084e-01 -5.62921e-01 -5.76425e-01 -5.74844e-01 -5.78006e-01
8.08000e+04 2.02000e+02 -5.04668e-01 -4.58505e-01 -5.50830e-01 -5.75370e-01 -5.73767e-01 -5.76972e-01
8.09600e+04 2.02000e+02 -5.04668e-01 -4.58505e-01 -5.50830e-01 -5.74305e-01 -5.72377e-01 -5.76232e-01
8.11200e+04 2.02000e+02 -5.04668e-01 -4.58505e-01 -5.50830e-01 -5.73231e-01 -5.70784e-01 -5.75678e-01
8.12800e+04 2.03000e+02 -5.08504e-01 -4.96136e-01 -5.20872e-01 -5.72151e-01 -5.69084e-01 -5.75217e-01
8.14400e+04 2.03000e+02 -5.08504e-01 -4.96136e-01 -5.20872e-01 -5.71063e-01 -5.67326e-01 -5.74801e-01
8.16000e+04 2.04000e+02 -5.06109e-01 -4.47838e-01 -5.64381e-01 -5.69971e-01 -5.65538e-01 -5.74405e-01
8.17600e+04 2.04000e+02 -5.06109e-01 -4.47838e-01 -5.64381e-01 -5.68874e-01 -5.63735e-01 -5.74013e-01
8.19200e+04 2.04000e+02 -5.06109e-01 -4.47838e-01 -5.64381e-01 -5.67773e-01 -5.61930e-01 -5.73617e-01
8.20800e+04 2.05000e+02 -5.65888e-01 -5.15298e-01 -6.16478e-01 -5.66669e-01 -5.60129e-01 -5.73209e-01
8.22400e+04 2.05000e+02 -5.65888e-01 -5.15298e-01 -6.16478e-01 -5.65562e-01 -5.58340e-01 -5.72785e-01
8.24000e+04 2.06000e+02 -5.54716e-01 -4.68347e-01 -6.41085e-01 -5.64452e-01 -5.56566e-01 -5.72338e-01
8.25600e+04 2.06000e+02 -5.54716e-01 -4.68347e-01 -6.41085e-01 -5.63339e-01 -5.54813e-01 -5.71865e-01
8.27200e+04 2.06000e+02 -5.54716e-01 -4.68347e-01 -6.41085e-01 -5.62225e-01 -5.53086e-01 -5.71363e-01
8.28800e+04 2.07000e+02 -4.91859e-01 -4.35013e-01 -5.48706e-01 -5.61108e-01 -5.51388e-01 -5.70828e-01
8.30400e+04 2.07000e+02 -4.91859e-01 -4.35013e-01 -5.48706e-01 -5.59989e-01 -5.49721e-01 -5.70257e-01
8.32000e+04 2.08000e+02 -5.75351e-01 -4.83674e-01 -6.67028e-01 -5.58869e-01 -5.48089e-01 -5.69648e-01
8.33600e+04 2.08000e+02 -5.75351e-01 -4.83674e-01 -6.67028e-01 -5.57746e-01 -5.46494e-01 -5.68998e-01
8.35200e+04 2.08000e+02 -5.75351e-01 -4.83674e-01 -6.67028e-01 -5.56623e-01 -5.44939e-01 -5.68307e-01
8.36800e+04 2.09000e+02 -4.80303e-01 -4.63028e-01 -4.97578e-01 -5.55499e-01 -5.43424e-01 -5.67575e-01
8.38400e+04 2.09000e+02 -4.80303e-01 -4.63028e-01 -4.97578e-01 -5.54375e-01 -5.41951e-01 -5.66799e-01
8.40000e+04 2.10000e+02 -5.36004e-01 -4.67605e-01 -6.04404e-01 -5.53252e-01 -5.40522e-01 -5.65981e-01
8.41600e+04 2.10000e+02 -5.36004e-01 -4.67605e-01 -6.04404e-01 -5.52129e-01 -5.39136e-01 -5.65123e-01
8.43200e+04 2.10000e+02 -5.36004e-01 -4.67605e-01 -6.04404e-01 -5.51010e-01 -5.37795e-01 -5.64225e-01
8.44800e+04 2.11000e+02 -5.22616e-01 -4.86018e-01 -5.59215e-01 -5.49895e-01 -5.36499e-01 -5.63291e-01
8.46400e+04 2.11000e+02 -5.22616e-01 -4.86018e-01 -5.59215e-01 -5.48785e-01 -5.35248e-01 -5.62322e-01
8.48000e+04 2.12000e+02 -5.39084e-01 -5.30981e-01 -5.47188e-01 -5.47682e-01 -5.34042e-01 -5.61322e-01
8.49600e+04 2.12000e+02 -5.39084e-01 -5.30981e-01 -5.47188e-01 -5.46588e-01 -5.32881e-01 -5.60295e-01
8.51200e+04 2.12000e+02 -5.39084e-01 -5.30981e-01 -5.47188e-01 -5.45505e-01 -5.31765e-01 -5.59246e-01
8.52800e+04 2.13000e+02 -4.35969e-01 -3.97069e-01 -4.74870e-01 -5.44436e-01 -5.30695e-01 -5.58177e-01
8.54400e+04 2.13000e+02 -4.35969e-01 -3.97069e-01 -4.74870e-01 -5.43383e-01 -5.29671e-01 -5.57095e-01
8.56000e+04 2.14000e+02 -5.38353e-01 -5.18749e-01 -5.57958e-01 -5.42347e-01 -5.28693e-01 -5.56000e-01
8.57600e+04 2.14000e+02 -5.38353e-01 -5.18749e-01 -5.57958e-01 -5.41332e-01 -5.27763e-01 -5.54900e-01
8.59200e+04 2.14000e+02 -5.38353e-01 -5.18749e-01 -5.57958e-01 -5.40339e-01 -5.26882e-01 -5.53796e-01
8.60800e+04 2.15000e+02 -5.01073e-01 -4.71046e-01 -5.31099e-01 -5.39372e-01 -5.26050e-01 -5.52694e-01
8.62400e+04 2.15000e+02 -5.01073e-01 -4.71046e-01 -5.31099e-01 -5.38432e-01 -5.25271e-01 -5.51593e-01
8.64000e+04 2.16000e+02 -4.97556e-01 -4.83336e-01 -5.11777e-01 -5.37522e-01 -5.24545e-01 -5.50498e-01
8.65600e+04 2.16000e+02 -4.97556e-01 -4.83336e-01 -5.11777e-01 -5.36643e-01 -5.23876e-01 -5.49410e-01
8.67200e+04 2.16000e+02 -4.97556e-01 -4.83336e-01 -5.11777e-01 -5.35796e-01 -5.23263e-01 -5.48330e-01
8.68800e+04 2.17000e+02 -5.10480e-01 -4.37206e-01 -5.83754e-01 -5.34984e-01 -5.22709e-01 -5.47259e-01
8.70400e+04 2.17000e+02 -5.10480e-01 -4.37206e-01 -5.83754e-01 -5.34208e-01 -5.22217e-01 -5.46199e-01
8.72000e+04 2.18000e+02 -4.88145e-01 -4.79919e-01 -4.96371e-01 -5.33467e-01 -5.21784e-01 -5.45149e-01
8.73600e+04 2.18000e+02 -4.88145e-01 -4.79919e-01 -4.96371e-01 -5.32762e-01 -5.21414e-01 -5.44111e-01
8.75200e+04 2.18000e+02 -4.88145e-01 -4.79919e-01 -4.96371e-01 -5.32094e-01 -5.21105e-01 -5.43082e-01
8.76800e+04 2.19000e+02 -4.72141e-01 -4.24033e-01 -5.20249e-01 -5.31461e-01 -5.20855e-01 -5.42067e-01
8.78400e+04 2.19000e+02 -4.72141e-01 -4.24033e-01 -5.20249e-01 -5.30863e-01 -5.20663e-01 -5.41064e-01
8.80000e+04 2.20000e+02 -4.88657e-01 -4.45042e-01 -5.32272e-01 -5.30299e-01 -5.20524e-01 -5.40075e-01
8.81600e+04 2.20000e+02 -4.88657e-01 -4.45042e-01 -5.32272e-01 -5.29768e-01 -5.20434e-01 -5.39102e-01
8.83200e+04 2.20000e+02 -4.88657e-01 -4.45042e-01 -5.32272e-01 -5.29267e-01 -5.20387e-01 -5.38146e-01
8.84800e+04 2.21000e+02 -4.83768e-01 -4.34644e-01 -5.32892e-01 -5.28794e-01 -5.20376e-01 -5.37212e-01
8.86400e+04 2.21000e+02 -4.83768e-01 -4.34644e-01 -5.32892e-01 -5.28347e-01 -5.20391e-01 -5.36303e-01
8.88000e+04 2.22000e+02 -4.79923e-01 -4.71901e-01 -4.87945e-01 -5.27924e-01 -5.20425e-01 -5.35422e-01
8.89600e+04 2.22000e+02 -4.79923e-01 -4.71901e-01 -4.87945e-01 -5.27521e-01 -5.20465e-01 -5.34578e-01
8.91200e+04 2.22000e+02 -4.79923e-01 -4.71901e-01 -4.87945e-01 -5.27137e-01 -5.20498e-01 -5.33776e-01
8.92800e+04 2.23000e+02 -5.97211e-01 -4.98679e-01 -6.95744e-01 -5.26768e-01 -5.20509e-01 -5.33026e-01
8.94400e+04 2.23000e+02 -5.97211e-01 -4.98679e-01 -6.95744e-01 -5.26411e-01 -5.20485e-01 -5.32336e-01
8.96000e+04 2.24000e+02 -5.22378e-01 -4.67552e-01 -5.77204e-01 -5.26063e-01 -5.20410e-01 -5.31715e-01
8.97600e+04 2.24000e+02 -5.22378e-01 -4.67552e-01 -5.77204e-01 -5.25721e-01 -5.20270e-01 -5.31172e-01
8.99200e+04 2.24000e+02 -5.22378e-01 -4.67552e-01 -5.77204e-01 -5.25383e-01 -5.20055e-01 -5.30711e-01
9.00800e+04 2.25000e+02 -5.20096e-01 -4.93045e-01 -5.47148e-01 -5.25045e-01 -5.19756e-01 -5.30333e-01
9.02400e+04 2.25000e+02 -5.20096e-01 -4.93045e-01 -5.47148e-01 -5.24704e-01 -5.19375e-01 -5.30034e-01
9.04000e+04 2.26000e+02 -4.98159e-01 -4.50751e-01 -5.45566e-01 -5.24359e-01 -5.18914e-01 -5.29804e-01
9.05600e+04 2.26000e+02 -4.98159e-01 -4.50751e-01 -5.45566e-01 -5.24007e-01 -5.18381e-01 -5.29633e-01
9.07200e+04 2.26000e+02 -4.98159e-01 -4.50751e-01 -5.45566e-01 -5.23644e-01 -5.17786e-01 -5.29503e-01
9.08800e+04 2.27000e+02 -5.63673e-01 -5.30914e-01 -5.96433e-01 -5.23270e-01 -5.17138e-01 -5.29401e-01
9.10400e+04 2.27000e+02 -5.63673e-01 -5.30914e-01 -5.96433e-01 -5.22882e-01 -5.16450e-01 -5.29314e-01
9.12000e+04 2.28000e+02 -4.89108e-01 -4.50535e-01 -5.27682e-01 -5.22479e-01 -5.15729e-01 -5.29229e-01
9.13600e+04 2.28000e+02 -4.89108e-01 -4.50535e-01 -5.27682e-01 -5.22060e-01 -5.14982e-01 -5.29139e-01
9.15200e+04 2.28000e+02 -4.89108e-01 -4.50535e-01 -5.27682e-01 -5.21625e-01 -5.14217e-01 -5.29033e-01
9.16800e+04 2.29000e+02 -5.40387e-01 -4.84415e-01 -5.96359e-01 -5.21172e-01 -5.13439e-01 -5.28905e-01
9.18400e+04 2.29000e+02 -5.40387e-01 -4.84415e-01 -5.96359e-01 -5.20703e-01 -5.12652e-01 -5.28754e-01
9.20000e+04 2.30000e+02 -5.39222e-01 -4.67600e-01 -6.10843e-01 -5.20218e-01 -5.11862e-01 -5.28574e-01
9.21600e+04 2.30000e+02 -5.39222e-01 -4.67600e-01 -6.10843e-01 -5.19719e-01 -5.11074e-01 -5.28364e-01
9.23200e+04 2.30000e+02 -5.39222e-01 -4.67600e-01 -6.10843e-01 -5.19207e-01 -5.10290e-01 -5.28124e-01
9.24800e+04 2.31000e+02 -4.60112e-01 -4.12979e-01 -5.07245e-01 -5.18684e-01 -5.09514e-01 -5.27853e-01
9.26400e+04 2.31000e+02 -4.60112e-01 -4.12979e-01 -5.07245e-01 -5.18153e-01 -5.08751e-01 -5.27555e-01
9.28000e+04 2.32000e+02 -4.83298e-01 -4.50721e-01 -5.15875e-01 -5.17617e-01 -5.08003e-01 -5.27231e-01
9.29600e+04 2.32000e+02 -4.83298e-01 -4.50721e-01 -5.15875e-01 -5.17079e-01 -5.07275e-01 -5.26883e-01
9.31200e+04 2.32000e+02 -4.83298e-01 -4.50721e-01 -5.15875e-01 -5.16542e-01 -5.06568e-01 -5.26517e-01
9.32800e+04 2.33000e+02 -4.69991e-01 -4.28568e-01 -5.11414e-01 -5.16011e-01 -5.05886e-01 -5.26136e-01
9.34400e+04 2.33000e+02 -4.69991e-01 -4.28568e-01 -5.11414e-01 -5.15488e-01 -5.05230e-01 -5.25745e-01
9.36000e+04 2.34000e+02 -4.45642e-01 -3.92718e-01 -4.98567e-01 -5.14977e-01 -5.04602e-01 -5.25352e-01
9.37600e+04 2.34000e+02 -4.45642e-01 -3.92718e-01 -4.98567e-01 -5.14482e-01 -5.04004e-01 -5.24960e-01
9.39200e+04 2.34000e+02 -4.45642e-01 -3.92718e-01 -4.98567e-01 -5.14006e-01 -5.03434e-01 -5.24577e-01
9.40800e+04 2.35000e+02 -4.66323e-01 -3.87884e-01 -5.44763e-01 -5.13552e-01 -5.02896e-01 -5.24209e-01
9.42400e+04 2.35000e+02 -4.66323e-01 -3.87884e-01 -5.44763e-01 -5.13124e-01 -5.02385e-01 -5.23863e-01
9.44000e+04 2.36000e+02 -4.48030e-01 -4.00040e-01 -4.96020e-01 -5.12724e-01 -5.01902e-01 -5.23546e-01
9.45600e+04 2.36000e+02 -4.48030e-01 -4.00040e-01 -4.96020e-01 -5.12354e-01 -5.01444e-01 -5.23263e-01
9.47200e+04 2.36000e+02 -4.48030e-01 -4.00040e-01 -4.96020e-01 -5.12016e-01 -5.01011e-01 -5.23020e-01
9.48800e+04 2.37000e+02 -5.29739e-01 -4.61988e-01 -5.97490e-01 -5.11711e-01 -5.00599e-01 -5.22823e-01
9.50400e+04 2.37000e+02 -5.29739e-01 -4.61988e-01 -5.97490e-01 -5.11440e-01 -5.00206e-01 -5.22674e-01
9.52000e+04 2.38000e+02 -4.60745e-01 -4.26547e-01 -4.94943e-01 -5.11203e-01 -4.99829e-01 -5.22577e-01
9.53600e+04 2.38000e+02 -4.60745e-01 -4.26547e-01 -4.94943e-01 -5.10999e-01 -4.99466e-01 -5.22532e-01
9.55200e+04 2.38000e+02 -4.60745e-01 -4.26547e-01 -4.94943e-01 -5.10827e-01 -4.99115e-01 -5.22539e-01
9.56800e+04 2.39000e+02 -4.86469e-01 -4.54140e-01 -5.18798e-01 -5.10686e-01 -4.98774e-01 -5.22598e-01
9.58400e+04 2.39000e+02 -4.86469e-01 -4.54140e-01 -5.18798e-01 -5.10572e-01 -4.98442e-01 -5.22703e-01
9.60000e+04 2.40000e+02 -5.14289e-01 -4.41154e-01 -5.87423e-01 -5.10483e-01 -4.98116e-01 -5.22850e-01
9.61600e+04 2.40000e+02 -5.14289e-01 -4.41154e-01 -5.87423e-01 -5.10416e-01 -4.97797e-01 -5.23034e-01
9.63200e+04 2.40000e+02 -5.14289e-01 -4.41154e-01 -5.87423e-01 -5.10365e-01 -4.97483e-01 -5.23247e-01
9.64800e+04 2.41000e+02 -4.70427e-01 -4.65319e-01 -4.75535e-01 -5.10326e-01 -4.97172e-01 -5.23481e-01
9.66400e+04 2.41000e+02 -4.70427e-01 -4.65319e-01 -4.75535e-01 -5.10296e-01 -4.96865e-01 -5.23726e-01
9.68000e+04 2.42000e+02 -4.77662e-01 -4.01418e-01 -5.53906e-01 -5.10268e-01 -4.96561e-01 -5.23975e-01
9.69600e+04 2.42000e+02 -4.77662e-01 -4.01418e-01 -5.53906e-01 -5.10237e-01 -4.96258e-01 -5.24217e-01
9.71200e+04 2.42000e+02 -4.77662e-01 -4.01418e-01 -5.53906e-01 -5.10200e-01 -4.95956e-01 -5.24443e-01
9.72800e+04 2.43000e+02 -4.81537e-01 -4.35929e-01 -5.27146e-01 -5.10150e-01 -4.95655e-01 -5.24645e-01
9.74400e+04 2.43000e+02 -4.81537e-01 -4.35929e-01 -5.27146e-01 -5.10082e-01 -4.95352e-01 -5.24812e-01
9.76000e+04 2.44000e+02 -4.74320e-01 -4.02606e-01 -5.46035e-01 -5.09992e-01 -4.95046e-01 -5.24939e-01
9.77600e+04 2.44000e+02 -4.74320e-01 -4.02606e-01 -5.46035e-01 -5.09877e-01 -4.94737e-01 -5.25017e-01
9.79200e+04 2.44000e+02 -4.74320e-01 -4.02606e-01 -5.46035e-01 -5.09733e-01 -4.94423e-01 -5.25044e-01
9.80800e+04 2.45000e+02 -4.47607e-01 -3.85172e-01 -5.10042e-01 -5.09556e-01 -4.94102e-01 -5.25011e-01
9.82400e+04 2.45000e+02 -4.47607e-01 -3.85172e-01 -5.10042e-01 -5.09345e-01 -4.93772e-01 -5.24918e-01
9.84000e+04 2.46000e+02 -4.55301e-01 -3.86239e-01 -5.24364e-01 -5.09097e-01 -4.93433e-01 -5.24762e-01
9.85600e+04 2.46000e+02 -4.55301e-01 -3.86239e-01 -5.24364e-01 -5.08811e-01 -4.93081e-01 -5.24541e-01
9.87200e+04 2.46000e+02 -4.55301e-01 -3.86239e-01 -5.24364e-01 -5.08486e-01 -4.92715e-01 -5.24257e-01
9.88800e+04 2.47000e+02 -4.80767e-01 -4.33445e-01 -5.28089e-01 -5.08124e-01 -4.92335e-01 -5.23912e-01
9.90400e+04 2.47000e+02 -4.80767e-01 -4.33445e-01 -5.28089e-01 -5.07722e-01 -4.91937e-01 -5.23507e-01
9.92000e+04 2.48000e+02 -4.24330e-01 -3.55211e-01 -4.93448e-01 -5.07284e-01 -4.91523e-01 -5.23046e-01
9.93600e+04 2.48000e+02 -4.24330e-01 -3.55211e-01 -4.93448e-01 -5.06811e-01 -4.91088e-01 -5.22533e-01
9.95200e+04 2.48000e+02 -4.24330e-01 -3.55211e-01 -4.93448e-01 -5.06303e-01 -4.90632e-01 -5.21974e-01
9.96800e+04 2.49000e+02 -4.09851e-01 -3.99328e-01 -4.20374e-01 -5.05764e-01 -4.90155e-01 -5.21373e-01
9.98400e+04 2.49000e+02 -4.09851e-01 -3.99328e-01 -4.20374e-01 -5.05196e-01 -4.89655e-01 -5.20738e-01
1.00000e+05 2.50000e+02 -4.76504e-01 -4.40534e-01 -5.12474e-01 -5.04602e-01 -4.89131e-01 -5.20074e-01
1.00160e+05 2.50000e+02 -4.76504e-01 -4.40534e-01 -5.12474e-01 -5.03984e-01 -4.88583e-01 -5.19385e-01
1.00320e+05 2.50000e+02 -4.76504e-01 -4.40534e-01 -5.12474e-01 -5.03345e-01 -4.88009e-01 -5.18681e-01
1.00480e+05 2.51000e+02 -4.73847e-01 -4.00779e-01 -5.46914e-01 -5.02687e-01 -4.87409e-01 -5.17965e-01
1.00640e+05 2.51000e+02 -4.73847e-01 -4.00779e-01 -5.46914e-01 -5.02013e-01 -4.86782e-01 -5.17244e-01
1.00800e+05 2.52000e+02 -4.73295e-01 -4.59810e-01 -4.86779e-01 -5.01326e-01 -4.86127e-01 -5.16525e-01
1.00960e+05 2.52000e+02 -4.73295e-01 -4.59810e-01 -4.86779e-01 -5.00628e-01 -4.85444e-01 -5.15812e-01
1.01120e+05 2.52000e+02 -4.73295e-01 -4.59810e-01 -4.86779e-01 -4.99920e-01 -4.84730e-01 -5.15110e-01
1.01280e+05 2.53000e+02 -4.86480e-01 -4.66909e-01 -5.06051e-01 -4.99205e-01 -4.83987e-01 -5.14423e-01
1.01440e+05 2.53000e+02 -4.86480e-01 -4.66909e-01 -5.06051e-01 -4.98483e-01 -4.83212e-01 -5.13754e-01
1.01600e+05 2.54000e+02 -4.72466e-01 -4.09441e-01 -5.35490e-01 -4.97756e-01 -4.82405e-01 -5.13107e-01
1.01760e+05 2.54000e+02 -4.72466e-01 -4.09441e-01 -5.35490e-01 -4.97025e-01 -4.81567e-01 -5.12484e-01
1.01920e+05 2.54000e+02 -4.72466e-01 -4.09441e-01 -5.35490e-01 -4.96290e-01 -4.80697e-01 -5.11883e-01
1.02080e+05 2.55000e+02 -4.33666e-01 -4.02256e-01 -4.65076e-01 -4.95551e-01 -4.79796e-01 -5.11307e-01
1.02240e+05 2.55000e+02 -4.33666e-01 -4.02256e-01 -4.65076e-01 -4.94809e-01 -4.78865e-01 -5.10753e-01
1.02400e+05 2.56000e+02 -4.86687e-01 -4.43819e-01 -5.29555e-01 -4.94062e-01 -4.77906e-01 -5.10219e-01
1.02560e+05 2.56000e+02 -4.86687e-01 -4.43819e-01 -5.29555e-01 -4.93312e-01 -4.76920e-01 -5.09704e-01
1.02720e+05 2.56000e+02 -4.86687e-01 -4.43819e-01 -5.29555e-01 -4.92556e-01 -4.75910e-01 -5.09202e-01
1.02880e+05 2.57000e+02 -4.60912e-01 -4.34088e-01 -4.87735e-01 -4.91796e-01 -4.74880e-01 -5.08711e-01
1.03040e+05 2.57000e+02 -4.60912e-01 -4.34088e-01 -4.87735e-01 -4.91030e-01 -4.73833e-01 -5.08228e-01
1.03200e+05 2.58000e+02 -5.01724e-01 -4.25376e-01 -5.78072e-01 -4.90258e-01 -4.72770e-01 -5.07746e-01
1.03360e+05 2.58000e+02 -5.01724e-01 -4.25376e-01 -5.78072e-01 -4.89481e-01 -4.71699e-01 -5.07264e-01
1.03520e+05 2.58000e+02 -5.01724e-01 -4.25376e-01 -5.78072e-01 -4.88699e-01 -4.70621e-01 -5.06776e-01
1.03680e+05 2.59000e+02 -4.08790e-01 -3.56951e-01 -4.60628e-01 -4.87911e-01 -4.69541e-01 -5.06280e-01
1.03840e+05 2.59000e+02 -4.08790e-01 -3.56951e-01 -4.60628e-01 -4.87118e-01 -4.68464e-01 -5.05773e-01
1.04000e+05 2.60000e+02 -4.59448e-01 -4.01336e-01 -5.17560e-01 -4.86322e-01 -4.67392e-01 -5.05252e-01
1.04160e+05 2.60000e+02 -4.59448e-01 -4.01336e-01 -5.17560e-01 -4.85523e-01 -4.66331e-01 -5.04716e-01
1.04320e+05 2.60000e+02 -4.59448e-01 -4.01336e-01 -5.17560e-01 -4.84723e-01 -4.65283e-01 -5.04163e-01
1.04480e+05 2.61000e+02 -4.34298e-01 -3.76440e-01 -4.92156e-01 -4.83923e-01 -4.64252e-01 -5.03593e-01
1.04640e+05 2.61000e+02 -4.34298e-01 -3.76440e-01 -4.92156e-01 -4.83124e-01 -4.63242e-01 -5.03007e-01
1.04800e+05 2.62000e+02 -4.11188e-01 -3.87314e-01 -4.35062e-01 -4.82330e-01 -4.62255e-01 -5.02404e-01
1.04960e+05 2.62000e+02 -4.11188e-01 -3.87314e-01 -4.35062e-01 -4.81540e-01 -4.61295e-01 -5.01785e-01
1.05120e+05 2.62000e+02 -4.11188e-01 -3.87314e-01 -4.35062e-01 -4.80759e-01 -4.60364e-01 -5.01154e-01
1.05280e+05 2.63000e+02 -4.51422e-01 -4.30789e-01 -4.72054e-01 -4.79987e-01 -4.59464e-01 -5.00511e-01
1.05440e+05 2.63000e+02 -4.51422e-01 -4.30789e-01 -4.72054e-01 -4.79227e-01 -4.58596e-01 -4.99859e-01
1.05600e+05 2.64000e+02 -4.66123e-01 -4.46884e-01 -4.85363e-01 -4.78481e-01 -4.57762e-01 -4.99200e-01
1.05760e+05 2.64000e+02 -4.66123e-01 -4.46884e-01 -4.85363e-01 -4.77750e-01 -4.56963e-01 -4.98537e-01
1.05920e+05 2.64000e+02 -4.66123e-01 -4.46884e-01 -4.85363e-01 -4.77037e-01 -4.56199e-01 -4.97874e-01
1.06080e+05 2.65000e+02 -4.32159e-01 -3.96436e-01 -4.67881e-01 -4.76342e-01 -4.55471e-01 -4.97213e-01
1.06240e+05 2.65000e+02 -4.32159e-01 -3.96436e-01 -4.67881e-01 -4.75667e-01 -4.54778e-01 -4.96557e-01
1.06400e+05 2.66000e+02 -4.26018e-01 -4.16755e-01 -4.35280e-01 -4.75014e-01 -4.54119e-01 -4.95909e-01
1.06560e+05 2.66000e+02 -4.26018e-01 -4.16755e-01 -4.35280e-01 -4.74382e-01 -4.53492e-01 -4.95271e-01
1.06720e+05 2.66000e+02 -4.26018e-01 -4.16755e-01 -4.35280e-01 -4.73772e-01 -4.52897e-01 -4.94647e-01
1.06880e+05 2.67000e+02 -4.76075e-01 -3.95488e-01 -5.56661e-01 -4.73183e-01 -4.52331e-01 -4.94036e-01
1.07040e+05 2.67000e+02 -4.76075e-01 -3.95488e-01 -5.56661e-01 -4.72617e-01 -4.51791e-01 -4.93443e-01
1.07200e+05 2.68000e+02 -3.90059e-01 -3.33886e-01 -4.46233e-01 -4.72072e-01 -4.51278e-01 -4.92866e-01
1.07360e+05 2.68000e+02 -3.90059e-01 -3.33886e-01 -4.46233e-01 -4.71545e-01 -4.50785e-01 -4.92306e-01
1.07520e+05 2.68000e+02 -3.90059e-01 -3.33886e-01 -4.46233e-01 -4.71038e-01 -4.50312e-01 -4.91763e-01
1.07680e+05 2.69000e+02 -4.17955e-01 -3.80354e-01 -4.55555e-01 -4.70547e-01 -4.49857e-01 -4.91237e-01
1.07840e+05 2.69000e+02 -4.17955e-01 -3.80354e-01 -4.55555e-01 -4.70071e-01 -4.49415e-01 -4.90726e-01
1.08000e+05 2.70000e+02 -4.71176e-01 -4.34754e-01 -5.07598e-01 -4.69608e-01 -4.48987e-01 -4.90229e-01
1.08160e+05 2.70000e+02 -4.71176e-01 -4.34754e-01 -5.07598e-01 -4.69156e-01 -4.48569e-01 -4.89743e-01
1.08320e+05 2.70000e+02 -4.71176e-01 -4.34754e-01 -5.07598e-01 -4.68713e-01 -4.48159e-01 -4.89266e-01
1.08480e+05 2.71000e+02 -4.16542e-01 -3.93209e-01 -4.39875e-01 -4.68276e-01 -4.47756e-01 -4.88795e-01
1.08640e+05 2.71000e+02 -4.16542e-01 -3.93209e-01 -4.39875e-01 -4.67844e-01 -4.47359e-01 -4.88329e-01
1.08800e+05 2.72000e+02 -4.89186e-01 -4.52374e-01 -5.25998e-01 -4.67414e-01 -4.46967e-01 -4.87861e-01
1.08960e+05 2.72000e+02 -4.89186e-01 -4.52374e-01 -5.25998e-01 -4.66984e-01 -4.46577e-01 -4.87391e-01
1.09120e+05 2.72000e+02 -4.89186e-01 -4.52374e-01 -5.25998e-01 -4.66553e-01 -4.46190e-01 -4.86915e-01
1.09280e+05 2.73000e+02 -4.46332e-01 -4.11735e-01 -4.80929e-01 -4.66118e-01 -4.45806e-01 -4.86431e-01
1.09440e+05 2.73000e+02 -4.46332e-01 -4.11735e-01 -4.80929e-01 -4.65679e-01 -4.45423e-01 -4.85935e-01
1.09600e+05 2.74000e+02 -4.00685e-01 -3.53335e-01 -4.48035e-01 -4.65233e-01 -4.45040e-01 -4.85425e-01
1.09760e+05 2.74000e+02 -4.00685e-01 -3.53335e-01 -4.48035e-01 -4.64779e-01 -4.44659e-01 -4.84899e-01
1.09920e+05 2.74000e+02 -4.00685e-01 -3.53335e-01 -4.48035e-01 -4.64316e-01 -4.44276e-01 -4.84356e-01
1.10080e+05 2.75000e+02 -4.07149e-01 -3.83059e-01 -4.31238e-01 -4.63844e-01 -4.43893e-01 -4.83794e-01
1.10240e+05 2.75000e+02 -4.07149e-01 -3.83059e-01 -4.31238e-01 -4.63361e-01 -4.43510e-01 -4.83212e-01
1.10400e+05 2.76000e+02 -4.89361e-01 -4.21507e-01 -5.57216e-01 -4.62866e-01 -4.43125e-01 -4.82607e-01
1.10560e+05 2.76000e+02 -4.89361e-01 -4.21507e-01 -5.57216e-01 -4.62360e-01 -4.42737e-01 -4.81983e-01
1.10720e+05 2.76000e+02 -4.89361e-01 -4.21507e-01 -5.57216e-01 -4.61843e-01 -4.42349e-01 -4.81337e-01
1.10880e+05 2.77000e+02 -4.39615e-01 -4.07885e-01 -4.71345e-01 -4.61313e-01 -4.41958e-01 -4.80668e-01
1.11040e+05 2.77000e+02 -4.39615e-01 -4.07885e-01 -4.71345e-01 -4.60773e-01 -4.41564e-01 -4.79981e-01
1.11200e+05 2.78000e+02 -4.29058e-01 -3.94612e-01 -4.63504e-01 -4.60222e-01 -4.41169e-01 -4.79274e-01
1.11360e+05 2.78000e+02 -4.29058e-01 -3.94612e-01 -4.63504e-01 -4.59660e-01 -4.40772e-01 -4.78549e-01
1.11520e+05 2.78000e+02 -4.29058e-01 -3.94612e-01 -4.63504e-01 -4.59090e-01 -4.40373e-01 -4.77807e-01
1.11680e+05 2.79000e+02 -4.21945e-01 -3.63690e-01 -4.80201e-01 -4.58512e-01 -4.39972e-01 -4.77051e-01
1.11840e+05 2.79000e+02 -4.21945e-01 -3.63690e-01 -4.80201e-01 -4.57927e-01 -4.39571e-01 -4.76282e-01
1.12000e+05 2.80000e+02 -4.73204e-01 -4.06425e-01 -5.39983e-01 -4.57337e-01 -4.39170e-01 -4.75504e-01
1.12160e+05 2.80000e+02 -4.73204e-01 -4.06425e-01 -5.39983e-01 -4.56742e-01 -4.38769e-01 -4.74716e-01
1.12320e+05 2.80000e+02 -4.73204e-01 -4.06425e-01 -5.39983e-01 -4.56146e-01 -4.38370e-01 -4.73922e-01
1.12480e+05 2.81000e+02 -4.37001e-01 -4.17256e-01 -4.56746e-01 -4.55549e-01 -4.37974e-01 -4.73123e-01
1.12640e+05 2.81000e+02 -4.37001e-01 -4.17256e-01 -4.56746e-01 -4.54952e-01 -4.37583e-01 -4.72322e-01
1.12800e+05 2.82000e+02 -4.17954e-01 -3.98929e-01 -4.36980e-01 -4.54358e-01 -4.37196e-01 -4.71520e-01
1.12960e+05 2.82000e+02 -4.17954e-01 -3.98929e-01 -4.36980e-01 -4.53767e-01 -4.36815e-01 -4.70718e-01
1.13120e+05 2.82000e+02 -4.17954e-01 -3.98929e-01 -4.36980e-01 -4.53181e-01 -4.36443e-01 -4.69919e-01
1.13280e+05 2.83000e+02 -4.76215e-01 -4.37185e-01 -5.15246e-01 -4.52602e-01 -4.36079e-01 -4.69124e-01
1.13440e+05 2.83000e+02 -4.76215e-01 -4.37185e-01 -5.15246e-01 -4.52030e-01 -4.35726e-01 -4.68334e-01
1.13600e+05 2.84000e+02 -4.49789e-01 -4.40270e-01 -4.59308e-01 -4.51467e-01 -4.35385e-01 -4.67550e-01
1.13760e+05 2.84000e+02 -4.49789e-01 -4.40270e-01 -4.59308e-01 -4.50915e-01 -4.35056e-01 -4.66773e-01
1.13920e+05 2.84000e+02 -4.49789e-01 -4.40270e-01 -4.59308e-01 -4.50374e-01 -4.34741e-01 -4.66006e-01
1.14080e+05 2.85000e+02 -4.25881e-01 -3.60408e-01 -4.91354e-01 -4.49845e-01 -4.34442e-01 -4.65248e-01
1.14240e+05 2.85000e+02 -4.25881e-01 -3.60408e-01 -4.91354e-01 -4.49329e-01 -4.34158e-01 -4.64500e-01
1.14400e+05 2.86000e+02 -4.50245e-01 -4.05798e-01 -4.94693e-01 -4.48827e-01 -4.33892e-01 -4.63763e-01
1.14560e+05 2.86000e+02 -4.50245e-01 -4.05798e-01 -4.94693e-01 -4.48340e-01 -4.33642e-01 -4.63039e-01
1.14720e+05 2.86000e+02 -4.50245e-01 -4.05798e-01 -4.94693e-01 -4.47868e-01 -4.33410e-01 -4.62327e-01
1.14880e+05 2.87000e+02 -4.39734e-01 -4.24186e-01 -4.55282e-01 -4.47413e-01 -4.33197e-01 -4.61628e-01
1.15040e+05 2.87000e+02 -4.39734e-01 -4.24186e-01 -4.55282e-01 -4.46973e-01 -4.33003e-01 -4.60943e-01
1.15200e+05 2.88000e+02 -4.95695e-01 -4.65947e-01 -5.25444e-01 -4.46551e-01 -4.32830e-01 -4.60271e-01
1.15360e+05 2.88000e+02 -4.95695e-01 -4.65947e-01 -5.25444e-01 -4.46145e-01 -4.32677e-01 -4.59613e-01
1.15520e+05 2.88000e+02 -4.95695e-01 -4.65947e-01 -5.25444e-01 -4.45758e-01 -4.32547e-01 -4.58969e-01
1.15680e+05 2.89000e+02 -4.70289e-01 -4.34737e-01 -5.05842e-01 -4.45388e-01 -4.32438e-01 -4.58337e-01
1.15840e+05 2.89000e+02 -4.70289e-01 -4.34737e-01 -5.05842e-01 -4.45036e-01 -4.32354e-01 -4.57717e-01
1.16000e+05 2.90000e+02 -4.82902e-01 -4.60413e-01 -5.05391e-01 -4.44702e-01 -4.32295e-01 -4.57110e-01
1.16160e+05 2.90000e+02 -4.82902e-01 -4.60413e-01 -5.05391e-01 -4.44387e-01 -4.32261e-01 -4.56514e-01
1.16320e+05 2.90000e+02 -4.82902e-01 -4.60413e-01 -5.05391e-01 -4.44091e-01 -4.32254e-01 -4.55927e-01
1.16480e+05 2.91000e+02 -4.37178e-01 -3.67220e-01 -5.07136e-01 -4.43813e-01 -4.32273e-01 -4.55352e-01
1.16640e+05 2.91000e+02 -4.37178e-01 -3.67220e-01 -5.07136e-01 -4.43553e-01 -4.32321e-01 -4.54786e-01
1.16800e+05 2.92000e+02 -3.76207e-01 -3.27978e-01 -4.24435e-01 -4.43313e-01 -4.32396e-01 -4.54229e-01
1.16960e+05 2.92000e+02 -3.76207e-01 -3.27978e-01 -4.24435e-01 -4.43090e-01 -4.32498e-01 -4.53682e-01
1.17120e+05 2.92000e+02 -3.76207e-01 -3.27978e-01 -4.24435e-01 -4.42887e-01 -4.32628e-01 -4.53145e-01
1.17280e+05 2.93000e+02 -4.85341e-01 -4.36301e-01 -5.34382e-01 -4.42702e-01 -4.32784e-01 -4.52620e-01
1.17440e+05 2.93000e+02 -4.85341e-01 -4.36301e-01 -5.34382e-01 -4.42536e-01 -4.32965e-01 -4.52107e-01
1.17600e+05 2.94000e+02 -4.63461e-01 -4.26656e-01 -5.00266e-01 -4.42389e-01 -4.33171e-01 -4.51607e-01
1.17760e+05 2.94000e+02 -4.63461e-01 -4.26656e-01 -5.00266e-01 -4.42260e-01 -4.33399e-01 -4.51121e-01
1.17920e+05 2.94000e+02 -4.63461e-01 -4.26656e-01 -5.00266e-01 -4.42151e-01 -4.33649e-01 -4.50653e-01
1.18080e+05 2.95000e+02 -4.20594e-01 -3.57823e-01 -4.83366e-01 -4.42061e-01 -4.33918e-01 -4.50204e-01
1.18240e+05 2.95000e+02 -4.20594e-01 -3.57823e-01 -4.83366e-01 -4.41992e-01 -4.34205e-01 -4.49778e-01
1.18400e+05 2.96000e+02 -4.14238e-01 -4.01302e-01 -4.27173e-01 -4.41942e-01 -4.34509e-01 -4.49375e-01
1.18560e+05 2.96000e+02 -4.14238e-01 -4.01302e-01 -4.27173e-01 -4.41913e-01 -4.34827e-01 -4.49000e-01
1.18720e+05 2.96000e+02 -4.14238e-01 -4.01302e-01 -4.27173e-01 -4.41906e-01 -4.35158e-01 -4.48653e-01
1.18880e+05 2.97000e+02 -4.16210e-01 -3.68653e-01 -4.63767e-01 -4.41919e-01 -4.35499e-01 -4.48338e-01
1.19040e+05 2.97000e+02 -4.16210e-01 -3.68653e-01 -4.63767e-01 -4.41954e-01 -4.35849e-01 -4.48058e-01
1.19200e+05 2.98000e+02 -4.26128e-01 -4.07398e-01 -4.44858e-01 -4.42009e-01 -4.36205e-01 -4.47814e-01
1.19360e+05 2.98000e+02 -4.26128e-01 -4.07398e-01 -4.44858e-01 -4.42087e-01 -4.36565e-01 -4.47609e-01
1.19520e+05 2.98000e+02 -4.26128e-01 -4.07398e-01 -4.44858e-01 -4.42185e-01 -4.36927e-01 -4.47443e-01
1.19680e+05 2.99000e+02 -4.16703e-01 -3.54072e-01 -4.79334e-01 -4.42303e-01 -4.37288e-01 -4.47318e-01
1.19840e+05 2.99000e+02 -4.16703e-01 -3.54072e-01 -4.79334e-01 -4.42440e-01 -4.37646e-01 -4.47235e-01
1.20000e+05 3.00000e+02 -4.25425e-01 -3.82816e-01 -4.68035e-01 -4.42596e-01 -4.37997e-01 -4.47195e-01
1.20160e+05 3.00000e+02 -4.25425e-01 -3.82816e-01 -4.68035e-01 -4.42769e-01 -4.38340e-01 -4.47197e-01
1.20320e+05 3.00000e+02 -4.25425e-01 -3.82816e-01 -4.68035e-01 -4.42957e-01 -4.38672e-01 -4.47242e-01
1.20480e+05 3.01000e+02 -4.28255e-01 -3.62249e-01 -4.94260e-01 -4.43159e-01 -4.38989e-01 -4.47329e-01
1.20640e+05 3.01000e+02 -4.28255e-01 -3.62249e-01 -4.94260e-01 -4.43372e-01 -4.39289e-01 -4.47455e-01
1.20800e+05 3.02000e+02 -3.42291e-01 -3.12543e-01 -3.72039e-01 -4.43595e-01 -4.39569e-01 -4.47621e-01
1.20960e+05 3.02000e+02 -3.42291e-01 -3.12543e-01 -3.72039e-01 -4.43826e-01 -4.39827e-01 -4.47824e-01
1.21120e+05 3.02000e+02 -3.42291e-01 -3.12543e-01 -3.72039e-01 -4.44060e-01 -4.40059e-01 -4.48061e-01
1.21280e+05 3.03000e+02 -4.08006e-01 -3.54834e-01 -4.61178e-01 -4.44296e-01 -4.40263e-01 -4.48329e-01
1.21440e+05 3.03000e+02 -4.08006e-01 -3.54834e-01 -4.61178e-01 -4.44531e-01 -4.40436e-01 -4.48626e-01
1.21600e+05 3.04000e+02 -4.34797e-01 -4.02572e-01 -4.67023e-01 -4.44761e-01 -4.40576e-01 -4.48947e-01
1.21760e+05 3.04000e+02 -4.34797e-01 -4.02572e-01 -4.67023e-01 -4.44984e-01 -4.40680e-01 -4.49288e-01
1.21920e+05 3.04000e+02 -4.34797e-01 -4.02572e-01 -4.67023e-01 -4.45197e-01 -4.40748e-01 -4.49647e-01
1.22080e+05 3.05000e+02 -4.23679e-01 -3.91332e-01 -4.56026e-01 -4.45397e-01 -4.40776e-01 -4.50018e-01
1.22240e+05 3.05000e+02 -4.23679e-01 -3.91332e-01 -4.56026e-01 -4.45579e-01 -4.40761e-01 -4.50397e-01
1.22400e+05 3.06000e+02 -4.13354e-01 -3.73016e-01 -4.53692e-01 -4.45742e-01 -4.40705e-01 -4.50778e-01
1.22560e+05 3.06000e+02 -4.13354e-01 -3.73016e-01 -4.53692e-01 -4.45882e-01 -4.40605e-01 -4.51159e-01
1.22720e+05 3.06000e+02 -4.13354e-01 -3.73016e-01 -4.53692e-01 -4.45997e-01 -4.40460e-01 -4.51534e-01
1.22880e+05 3.07000e+02 -3.89624e-01 -3.39964e-01 -4.39285e-01 -4.46084e-01 -4.40270e-01 -4.51898e-01
1.23040e+05 3.07000e+02 -3.89624e-01 -3.39964e-01 -4.39285e-01 -4.46140e-01 -4.40036e-01 -4.52245e-01
1.23200e+05 3.08000e+02 -4.33369e-01 -3.55758e-01 -5.10979e-01 -4.46164e-01 -4.39755e-01 -4.52573e-01
1.23360e+05 3.08000e+02 -4.33369e-01 -3.55758e-01 -5.10979e-01 -4.46152e-01 -4.39430e-01 -4.52874e-01
1.23520e+05 3.08000e+02 -4.33369e-01 -3.55758e-01 -5.10979e-01 -4.46103e-01 -4.39060e-01 -4.53146e-01
1.23680e+05 3.09000e+02 -4.97358e-01 -4.74067e-01 -5.20649e-01 -4.46015e-01 -4.38647e-01 -4.53384e-01
1.23840e+05 3.09000e+02 -4.97358e-01 -4.74067e-01 -5.20649e-01 -4.45887e-01 -4.38191e-01 -4.53583e-01
1.24000e+05 3.10000e+02 -4.77428e-01 -4.33704e-01 -5.21153e-01 -4.45717e-01 -4.37695e-01 -4.53739e-01
1.24160e+05 3.10000e+02 -4.77428e-01 -4.33704e-01 -5.21153e-01 -4.45504e-01 -4.37159e-01 -4.53849e-01
1.24320e+05 3.10000e+02 -4.77428e-01 -4.33704e-01 -5.21153e-01 -4.45248e-01 -4.36585e-01 -4.53911e-01
1.24480e+05 3.11000e+02 -4.55451e-01 -4.50365e-01 -4.60537e-01 -4.44949e-01 -4.35975e-01 -4.53922e-01
1.24640e+05 3.11000e+02 -4.55451e-01 -4.50365e-01 -4.60537e-01 -4.44606e-01 -4.35332e-01 -4.53880e-01
1.24800e+05 3.12000e+02 -4.32953e-01 -4.21409e-01 -4.44497e-01 -4.44220e-01 -4.34656e-01 -4.53784e-01
1.24960e+05 3.12000e+02 -4.32953e-01 -4.21409e-01 -4.44497e-01 -4.43791e-01 -4.33951e-01 -4.53632e-01
1.25120e+05 3.12000e+02 -4.32953e-01 -4.21409e-01 -4.44497e-01 -4.43322e-01 -4.33219e-01 -4.53426e-01
1.25280e+05 3.13000e+02 -4.38189e-01 -3.49181e-01 -5.27197e-01 -4.42814e-01 -4.32462e-01 -4.53166e-01
1.25440e+05 3.13000e+02 -4.38189e-01 -3.49181e-01 -5.27197e-01 -4.42268e-01 -4.31681e-01 -4.52854e-01
1.25600e+05 3.14000e+02 -4.76121e-01 -4.48161e-01 -5.04080e-01 -4.41687e-01 -4.30880e-01 -4.52494e-01
1.25760e+05 3.14000e+02 -4.76121e-01 -4.48161e-01 -5.04080e-01 -4.41074e-01 -4.30060e-01 -4.52087e-01
1.25920e+05 3.14000e+02 -4.76121e-01 -4.48161e-01 -5.04080e-01 -4.40432e-01 -4.29226e-01 -4.51638e-01
1.26080e+05 3.15000e+02 -4.60119e-01 -4.25668e-01 -4.94569e-01 -4.39765e-01 -4.28377e-01 -4.51152e-01
1.26240e+05 3.15000e+02 -4.60119e-01 -4.25668e-01 -4.94569e-01 -4.39077e-01 -4.27518e-01 -4.50636e-01
1.26400e+05 3.16000e+02 -4.01484e-01 -3.89583e-01 -4.13384e-01 -4.38372e-01 -4.26652e-01 -4.50093e-01
1.26560e+05 3.16000e+02 -4.01484e-01 -3.89583e-01 -4.13384e-01 -4.37657e-01 -4.25782e-01 -4.49532e-01
1.26720e+05 3.16000e+02 -4.01484e-01 -3.89583e-01 -4.13384e-01 -4.36935e-01 -4.24910e-01 -4.48960e-01
1.26880e+05 3.17000e+02 -4.35943e-01 -3.80922e-01 -4.90964e-01 -4.36212e-01 -4.24041e-01 -4.48383e-01
1.27040e+05 3.17000e+02 -4.35943e-01 -3.80922e-01 -4.90964e-01 -4.35494e-01 -4.23179e-01 -4.47809e-01
1.27200e+05 3.18000e+02 -3.56502e-01 -3.31274e-01 -3.81730e-01 -4.34786e-01 -4.22327e-01 -4.47245e-01
1.27360e+05 3.18000e+02 -3.56502e-01 -3.31274e-01 -3.81730e-01 -4.34094e-01 -4.21489e-01 -4.46699e-01
1.27520e+05 3.18000e+02 -3.56502e-01 -3.31274e-01 -3.81730e-01 -4.33423e-01 -4.20668e-01 -4.46178e-01
1.27680e+05 3.19000e+02 -4.18283e-01 -4.03716e-01 -4.32850e-01 -4.32779e-01 -4.19869e-01 -4.45689e-01
1.27840e+05 3.19000e+02 -4.18283e-01 -4.03716e-01 -4.32850e-01 -4.32167e-01 -4.19097e-01 -4.45237e-01
1.28000e+05 3.20000e+02 -4.35462e-01 -3.70576e-01 -5.00348e-01 -4.31592e-01 -4.18354e-01 -4.44830e-01
1.28160e+05 3.20000e+02 -4.35462e-01 -3.70576e-01 -5.00348e-01 -4.31057e-01 -4.17642e-01 -4.44471e-01
1.28320e+05 3.20000e+02 -4.35462e-01 -3.70576e-01 -5.00348e-01 -4.30567e-01 -4.16968e-01 -4.44167e-01
1.28480e+05 3.21000e+02 -3.82682e-01 -3.22173e-01 -4.43190e-01 -4.30126e-01 -4.16331e-01 -4.43921e-01
1.28640e+05 3.21000e+02 -3.82682e-01 -3.22173e-01 -4.43190e-01 -4.29736e-01 -4.15736e-01 -4.43737e-01
1.28800e+05 3.22000e+02 -4.64811e-01 -4.18681e-01 -5.10941e-01 -4.29399e-01 -4.15184e-01 -4.43614e-01
1.28960e+05 3.22000e+02 -4.64811e-01 -4.18681e-01 -5.10941e-01 -4.29117e-01 -4.14676e-01 -4.43558e-01
1.29120e+05 3.22000e+02 -4.64811e-01 -4.18681e-01 -5.10941e-01 -4.28889e-01 -4.14214e-01 -4.43565e-01
1.29280e+05 3.23000e+02 -3.98546e-01 -3.73869e-01 -4.23222e-01 -4.28717e-01 -4.13798e-01 -4.43636e-01
1.29440e+05 3.23000e+02 -3.98546e-01 -3.73869e-01 -4.23222e-01 -4.28599e-01 -4.13428e-01 -4.43771e-01
1.29600e+05 3.24000e+02 -3.98613e-01 -3.65446e-01 -4.31779e-01 -4.28534e-01 -4.13105e-01 -4.43963e-01
1.29760e+05 3.24000e+02 -3.98613e-01 -3.65446e-01 -4.31779e-01 -4.28519e-01 -4.12827e-01 -4.44211e-01
1.29920e+05 3.24000e+02 -3.98613e-01 -3.65446e-01 -4.31779e-01 -4.28551e-01 -4.12593e-01 -4.44509e-01
1.30080e+05 3.25000e+02 -4.77302e-01 -4.25036e-01 -5.29567e-01 -4.28627e-01 -4.12402e-01 -4.44852e-01
1.30240e+05 3.25000e+02 -4.77302e-01 -4.25036e-01 -5.29567e-01 -4.28741e-01 -4.12250e-01 -4.45232e-01
1.30400e+05 3.26000e+02 -4.13591e-01 -3.41767e-01 -4.85415e-01 -4.28891e-01 -4.12138e-01 -4.45643e-01
1.30560e+05 3.26000e+02 -4.13591e-01 -3.41767e-01 -4.85415e-01 -4.29070e-01 -4.12063e-01 -4.46076e-01
1.30720e+05 3.26000e+02 -4.13591e-01 -3.41767e-01 -4.85415e-01 -4.29273e-01 -4.12021e-01 -4.46524e-01
1.30880e+05 3.27000e+02 -4.15449e-01 -3.39970e-01 -4.90928e-01 -4.29494e-01 -4.12011e-01 -4.46978e-01
1.31040e+05 3.27000e+02 -4.15449e-01 -3.39970e-01 -4.90928e-01 -4.29729e-01 -4.12028e-01 -4.47430e-01
1.31200e+05 3.28000e+02 -4.15416e-01 -4.00832e-01 -4.29999e-01 -4.29972e-01 -4.12073e-01 -4.47871e-01
1.31360e+05 3.28000e+02 -4.15416e-01 -4.00832e-01 -4.29999e-01 -4.30217e-01 -4.12140e-01 -4.48293e-01
1.31520e+05 3.28000e+02 -4.15416e-01 -4.00832e-01 -4.29999e-01 -4.30458e-01 -4.12228e-01 -4.48689e-01
1.31680e+05 3.29000e+02 -4.21504e-01 -3.88060e-01 -4.54947e-01 -4.30692e-01 -4.12334e-01 -4.49050e-01
1.31840e+05 3.29000e+02 -4.21504e-01 -3.88060e-01 -4.54947e-01 -4.30914e-01 -4.12457e-01 -4.49371e-01
1.32000e+05 3.30000e+02 -4.32993e-01 -3.55378e-01 -5.10608e-01 -4.31119e-01 -4.12593e-01 -4.49646e-01
1.32160e+05 3.30000e+02 -4.32993e-01 -3.55378e-01 -5.10608e-01 -4.31305e-01 -4.12740e-01 -4.49870e-01
1.32320e+05 3.30000e+02 -4.32993e-01 -3.55378e-01 -5.10608e-01 -4.31468e-01 -4.12896e-01 -4.50040e-01
1.32480e+05 3.31000e+02 -4.27502e-01 -4.24368e-01 -4.30636e-01 -4.31605e-01 -4.13059e-01 -4.50150e-01
1.32640e+05 3.31000e+02 -4.27502e-01 -4.24368e-01 -4.30636e-01 -4.31715e-01 -4.13226e-01 -4.50203e-01
1.32800e+05 3.32000e+02 -4.46911e-01 -4.39595e-01 -4.54226e-01 -4.31796e-01 -4.13396e-01 -4.50196e-01
1.32960e+05 3.32000e+02 -4.46911e-01 -4.39595e-01 -4.54226e-01 -4.31847e-01 -4.13565e-01 -4.50129e-01
1.33120e+05 3.32000e+02 -4.46911e-01 -4.39595e-01 -4.54226e-01 -4.31869e-01 -4.13732e-01 -4.50005e-01
1.33280e+05 3.33000e+02 -4.07771e-01 -3.97341e-01 -4.18202e-01 -4.31860e-01 -4.13894e-01 -4.49827e-01
1.33440e+05 3.33000e+02 -4.07771e-01 -3.97341e-01 -4.18202e-01 -4.31822e-01 -4.14047e-01 -4.49598e-01
1.33600e+05 3.34000e+02 -4.27877e-01 -4.13164e-01 -4.42591e-01 -4.31756e-01 -4.14190e-01 -4.49322e-01
1.33760e+05 3.34000e+02 -4.27877e-01 -4.13164e-01 -4.42591e-01 -4.31662e-01 -4.14319e-01 -4.49005e-01
1.33920e+05 3.34000e+02 -4.27877e-01 -4.13164e-01 -4.42591e-01 -4.31542e-01 -4.14431e-01 -4.48653e-01
1.34080e+05 3.35000e+02 -4.17452e-01 -3.90499e-01 -4.44405e-01 -4.31398e-01 -4.14526e-01 -4.48271e-01
1.34240e+05 3.35000e+02 -4.17452e-01 -3.90499e-01 -4.44405e-01 -4.31232e-01 -4.14599e-01 -4.47865e-01
1.34400e+05 3.36000e+02 -4.27863e-01 -4.10371e-01 -4.45356e-01 -4.31046e-01 -4.14648e-01 -4.47444e-01
1.34560e+05 3.36000e+02 -4.27863e-01 -4.10371e-01 -4.45356e-01 -4.30842e-01 -4.14673e-01 -4.47011e-01
1.34720e+05 3.36000e+02 -4.27863e-01 -4.10371e-01 -4.45356e-01 -4.30622e-01 -4.14670e-01 -4.46574e-01
1.34880e+05 3.37000e+02 -4.26255e-01 -3.94917e-01 -4.57593e-01 -4.30389e-01 -4.14639e-01 -4.46139e-01
1.35040e+05 3.37000e+02 -4.26255e-01 -3.94917e-01 -4.57593e-01 -4.30145e-01 -4.14579e-01 -4.45711e-01
1.35200e+05 3.38000e+02 -4.24831e-01 -4.09374e-01 -4.40288e-01 -4.29892e-01 -4.14489e-01 -4.45295e-01
1.35360e+05 3.38000e+02 -4.24831e-01 -4.09374e-01 -4.40288e-01 -4.29633e-01 -4.14370e-01 -4.44896e-01
1.35520e+05 3.38000e+02 -4.24831e-01 -4.09374e-01 -4.40288e-01 -4.29370e-01 -4.14223e-01 -4.44516e-01
1.35680e+05 3.39000e+02 -3.88423e-01 -3.69967e-01 -4.06879e-01 -4.29104e-01 -4.14049e-01 -4.44160e-01
1.35840e+05 3.39000e+02 -3.88423e-01 -3.69967e-01 -4.06879e-01 -4.28839e-01 -4.13849e-01 -4.43829e-01
1.36000e+05 3.40000e+02 -4.05922e-01 -3.65919e-01 -4.45926e-01 -4.28576e-01 -4.13627e-01 -4.43525e-01
1.36160e+05 3.40000e+02 -4.05922e-01 -3.65919e-01 -4.45926e-01 -4.28316e-01 -4.13384e-01 -4.43249e-01
1.36320e+05 3.40000e+02 -4.05922e-01 -3.65919e-01 -4.45926e-01 -4.28062e-01 -4.13123e-01 -4.43002e-01
1.36480e+05 3.41000e+02 -4.62903e-01 -4.11305e-01 -5.14501e-01 -4.27814e-01 -4.12847e-01 -4.42782e-01
1.36640e+05 3.41000e+02 -4.62903e-01 -4.11305e-01 -5.14501e-01 -4.27574e-01 -4.12560e-01 -4.42588e-01
1.36800e+05 3.42000e+02 -3.78498e-01 -3.33804e-01 -4.23192e-01 -4.27343e-01 -4.12266e-01 -4.42420e-01
1.36960e+05 3.42000e+02 -3.78498e-01 -3.33804e-01 -4.23192e-01 -4.27122e-01 -4.11969e-01 -4.42275e-01
1.37120e+05 3.42000e+02 -3.78498e-01 -3.33804e-01 -4.23192e-01 -4.26911e-01 -4.11671e-01 -4.42150e-01
1.37280e+05 3.43000e+02 -4.10912e-01 -3.72974e-01 -4.48849e-01 -4.26710e-01 -4.11378e-01 -4.42043e-01
1.37440e+05 3.43000e+02 -4.10912e-01 -3.72974e-01 -4.48849e-01 -4.26521e-01 -4.11092e-01 -4.41951e-01
1.37600e+05 3.44000e+02 -3.74698e-01 -3.47646e-01 -4.01750e-01 -4.26343e-01 -4.10817e-01 -4.41869e-01
1.37760e+05 3.44000e+02 -3.74698e-01 -3.47646e-01 -4.01750e-01 -4.26176e-01 -4.10558e-01 -4.41794e-01
1.37920e+05 3.44000e+02 -3.74698e-01 -3.47646e-01 -4.01750e-01 -4.26020e-01 -4.10316e-01 -4.41723e-01
1.38080e+05 3.45000e+02 -4.37717e-01 -3.59706e-01 -5.15729e-01 -4.25874e-01 -4.10096e-01 -4.41652e-01
1.38240e+05 3.45000e+02 -4.37717e-01 -3.59706e-01 -5.15729e-01 -4.25737e-01 -4.09899e-01 -4.41575e-01
1.38400e+05 3.46000e+02 -4.01213e-01 -3.52609e-01 -4.49817e-01 -4.25609e-01 -4.09728e-01 -4.41491e-01
1.38560e+05 3.46000e+02 -4.01213e-01 -3.52609e-01 -4.49817e-01 -4.25490e-01 -4.09585e-01 -4.41396e-01
1.38720e+05 3.46000e+02 -4.01213e-01 -3.52609e-01 -4.49817e-01 -4.25378e-01 -4.09471e-01 -4.41285e-01
1.38880e+05 3.47000e+02 -4.26521e-01 -3.94458e-01 -4.58584e-01 -4.25272e-01 -4.09388e-01 -4.41156e-01
1.39040e+05 3.47000e+02 -4.26521e-01 -3.94458e-01 -4.58584e-01 -4.25170e-01 -4.09334e-01 -4.41006e-01
1.39200e+05 3.48000e+02 -4.01088e-01 -3.78760e-01 -4.23415e-01 -4.25073e-01 -4.09312e-01 -4.40834e-01
1.39360e+05 3.48000e+02 -4.01088e-01 -3.78760e-01 -4.23415e-01 -4.24978e-01 -4.09320e-01 -4.40635e-01
1.39520e+05 3.48000e+02 -4.01088e-01 -3.78760e-01 -4.23415e-01 -4.24884e-01 -4.09358e-01 -4.40410e-01
1.39680e+05 3.49000e+02 -3.94320e-01 -3.82219e-01 -4.06420e-01 -4.24789e-01 -4.09422e-01 -4.40156e-01
1.39840e+05 3.49000e+02 -3.94320e-01 -3.82219e-01 -4.06420e-01 -4.24693e-01 -4.09514e-01 -4.39873e-01
1.40000e+05 3.50000e+02 -3.61286e-01 -3.37484e-01 -3.85089e-01 -4.24595e-01 -4.09629e-01 -4.39560e-01
1.40160e+05 3.50000e+02 -3.61286e-01 -3.37484e-01 -3.85089e-01 -4.24492e-01 -4.09766e-01 -4.39217e-01
1.40320e+05 3.50000e+02 -3.61286e-01 -3.37484e-01 -3.85089e-01 -4.24383e-01 -4.09922e-01 -4.38843e-01
1.40480e+05 3.51000e+02 -4.26905e-01 -3.84318e-01 -4.69492e-01 -4.24267e-01 -4.10093e-01 -4.38442e-01
1.40640e+05 3.51000e+02 -4.26905e-01 -3.84318e-01 -4.69492e-01 -4.24143e-01 -4.10275e-01 -4.38012e-01
1.40800e+05 3.52000e+02 -3.62342e-01 -3.41616e-01 -3.83067e-01 -4.24011e-01 -4.10466e-01 -4.37555e-01
1.40960e+05 3.52000e+02 -3.62342e-01 -3.41616e-01 -3.83067e-01 -4.23868e-01 -4.10662e-01 -4.37074e-01
1.41120e+05 3.52000e+02 -3.62342e-01 -3.41616e-01 -3.83067e-01 -4.23714e-01 -4.10858e-01 -4.36571e-01
1.41280e+05 3.53000e+02 -3.57633e-01 -3.20347e-01 -3.94920e-01 -4.23549e-01 -4.11052e-01 -4.36047e-01
1.41440e+05 3.53000e+02 -3.57633e-01 -3.20347e-01 -3.94920e-01 -4.23372e-01 -4.11240e-01 -4.35504e-01
1.41600e+05 3.54000e+02 -4.31815e-01 -3.51615e-01 -5.12015e-01 -4.23182e-01 -4.11417e-01 -4.34946e-01
1.41760e+05 3.54000e+02 -4.31815e-01 -3.51615e-01 -5.12015e-01 -4.22979e-01 -4.11583e-01 -4.34375e-01
1.41920e+05 3.54000e+02 -4.31815e-01 -3.51615e-01 -5.12015e-01 -4.22764e-01 -4.11734e-01 -4.33793e-01
1.42080e+05 3.55000e+02 -3.90555e-01 -3.31228e-01 -4.49882e-01 -4.22534e-01 -4.11866e-01 -4.33202e-01
1.42240e+05 3.55000e+02 -3.90555e-01 -3.31228e-01 -4.49882e-01 -4.22292e-01 -4.11979e-01 -4.32605e-01
1.42400e+05 3.56000e+02 -4.03261e-01 -3.66670e-01 -4.39852e-01 -4.22036e-01 -4.12069e-01 -4.32003e-01
1.42560e+05 3.56000e+02 -4.03261e-01 -3.66670e-01 -4.39852e-01 -4.21767e-01 -4.12135e-01 -4.31398e-01
1.42720e+05 3.56000e+02 -4.03261e-01 -3.66670e-01 -4.39852e-01 -4.21483e-01 -4.12175e-01 -4.30791e-01
1.42880e+05 3.57000e+02 -3.94195e-01 -3.57580e-01 -4.30810e-01 -4.21187e-01 -4.12188e-01 -4.30186e-01
1.43040e+05 3.57000e+02 -3.94195e-01 -3.57580e-01 -4.30810e-01 -4.20877e-01 -4.12173e-01 -4.29580e-01
1.43200e+05 3.58000e+02 -3.88880e-01 -3.77357e-01 -4.00403e-01 -4.20552e-01 -4.12130e-01 -4.28975e-01
1.43360e+05 3.58000e+02 -3.88880e-01 -3.77357e-01 -4.00403e-01 -4.20214e-01 -4.12056e-01 -4.28372e-01
1.43520e+05 3.58000e+02 -3.88880e-01 -3.77357e-01 -4.00403e-01 -4.19862e-01 -4.11952e-01 -4.27771e-01
1.43680e+05 3.59000e+02 -4.09721e-01 -3.75988e-01 -4.43453e-01 -4.19495e-01 -4.11819e-01 -4.27170e-01
1.43840e+05 3.59000e+02 -4.09721e-01 -3.75988e-01 -4.43453e-01 -4.19113e-01 -4.11657e-01 -4.26569e-01
1.44000e+05 3.60000e+02 -3.56324e-01 -3.33374e-01 -3.79274e-01 -4.18716e-01 -4.11467e-01 -4.25965e-01
1.44160e+05 3.60000e+02 -3.56324e-01 -3.33374e-01 -3.79274e-01 -4.18304e-01 -4.11250e-01 -4.25358e-01
1.44320e+05 3.60000e+02 -3.56324e-01 -3.33374e-01 -3.79274e-01 -4.17877e-01 -4.11009e-01 -4.24745e-01
1.44480e+05 3.61000e+02 -3.65133e-01 -3.29071e-01 -4.01195e-01 -4.17435e-01 -4.10747e-01 -4.24123e-01
1.44640e+05 3.61000e+02 -3.65133e-01 -3.29071e-01 -4.01195e-01 -4.16978e-01 -4.10466e-01 -4.23490e-01
1.44800e+05 3.62000e+02 -3.74532e-01 -3.63876e-01 -3.85188e-01 -4.16506e-01 -4.10170e-01 -4.22843e-01
1.44960e+05 3.62000e+02 -3.74532e-01 -3.63876e-01 -3.85188e-01 -4.16020e-01 -4.09861e-01 -4.22179e-01
1.45120e+05 3.62000e+02 -3.74532e-01 -3.63876e-01 -3.85188e-01 -4.15521e-01 -4.09544e-01 -4.21498e-01
1.45280e+05 3.63000e+02 -3.79564e-01 -3.14747e-01 -4.44382e-01 -4.15008e-01 -4.09220e-01 -4.20796e-01
1.45440e+05 3.63000e+02 -3.79564e-01 -3.14747e-01 -4.44382e-01 -4.14483e-01 -4.08894e-01 -4.20073e-01
1.45600e+05 3.64000e+02 -3.60266e-01 -3.29894e-01 -3.90638e-01 -4.13947e-01 -4.08566e-01 -4.19328e-01
1.45760e+05 3.64000e+02 -3.60266e-01 -3.29894e-01 -3.90638e-01 -4.13402e-01 -4.08239e-01 -4.18565e-01
1.45920e+05 3.64000e+02 -3.60266e-01 -3.29894e-01 -3.90638e-01 -4.12847e-01 -4.07912e-01 -4.17783e-01
1.46080e+05 3.65000e+02 -4.03310e-01 -3.51684e-01 -4.54937e-01 -4.12285e-01 -4.07584e-01 -4.16986e-01
1.46240e+05 3.65000e+02 -4.03310e-01 -3.51684e-01 -4.54937e-01 -4.11717e-01 -4.07252e-01 -4.16182e-01
1.46400e+05 3.66000e+02 -3.77392e-01 -3.46833e-01 -4.07952e-01 -4.11144e-01 -4.06911e-01 -4.15376e-01
1.46560e+05 3.66000e+02 -3.77392e-01 -3.46833e-01 -4.07952e-01 -4.10567e-01 -4.06555e-01 -4.14579e-01
1.46720e+05 3.66000e+02 -3.77392e-01 -3.46833e-01 -4.07952e-01 -4.09987e-01 -4.06171e-01 -4.13802e-01
1.46880e+05 3.67000e+02 -4.10249e-01 -3.76044e-01 -4.44455e-01 -4.09405e-01 -4.05750e-01 -4.13060e-01
1.47040e+05 3.67000e+02 -4.10249e-01 -3.76044e-01 -4.44455e-01 -4.08823e-01 -4.05277e-01 -4.12369e-01
1.47200e+05 3.68000e+02 -4.10478e-01 -3.87706e-01 -4.33251e-01 -4.08240e-01 -4.04737e-01 -4.11743e-01
1.47360e+05 3.68000e+02 -4.10478e-01 -3.87706e-01 -4.33251e-01 -4.07658e-01 -4.04122e-01 -4.11193e-01
1.47520e+05 3.68000e+02 -4.10478e-01 -3.87706e-01 -4.33251e-01 -4.07076e-01 -4.03427e-01 -4.10725e-01
1.47680e+05 3.69000e+02 -4.11211e-01 -3.43288e-01 -4.79135e-01 -4.06495e-01 -4.02656e-01 -4.10334e-01
1.47840e+05 3.69000e+02 -4.11211e-01 -3.43288e-01 -4.79135e-01 -4.05914e-01 -4.01816e-01 -4.10012e-01
1.48000e+05 3.70000e+02 -3.78270e-01 -3.20507e-01 -4.36033e-01 -4.05335e-01 -4.00920e-01 -4.09750e-01
1.48160e+05 3.70000e+02 -3.78270e-01 -3.20507e-01 -4.36033e-01 -4.04756e-01 -3.99978e-01 -4.09534e-01
1.48320e+05 3.70000e+02 -3.78270e-01 -3.20507e-01 -4.36033e-01 -4.04178e-01 -3.99002e-01 -4.09354e-01
1.48480e+05 3.71000e+02 -3.46730e-01 -3.25135e-01 -3.68325e-01 -4.03600e-01 -3.98003e-01 -4.09198e-01
1.48640e+05 3.71000e+02 -3.46730e-01 -3.25135e-01 -3.68325e-01 -4.03022e-01 -3.96987e-01 -4.09057e-01
1.48800e+05 3.72000e+02 -3.45062e-01 -3.05000e-01 -3.85124e-01 -4.02444e-01 -3.95962e-01 -4.08927e-01
1.48960e+05 3.72000e+02 -3.45062e-01 -3.05000e-01 -3.85124e-01 -4.01867e-01 -3.94933e-01 -4.08800e-01
1.49120e+05 3.72000e+02 -3.45062e-01 -3.05000e-01 -3.85124e-01 -4.01289e-01 -3.93904e-01 -4.08675e-01
1.49280e+05 3.73000e+02 -3.90203e-01 -3.50807e-01 -4.29599e-01 -4.00712e-01 -3.92879e-01 -4.08545e-01
1.49440e+05 3.73000e+02 -3.90203e-01 -3.50807e-01 -4.29599e-01 -4.00136e-01 -3.91861e-01 -4.08412e-01
1.49600e+05 3.74000e+02 -3.26538e-01 -2.89715e-01 -3.63362e-01 -3.99562e-01 -3.90853e-01 -4.08272e-01
1.49760e+05 3.74000e+02 -3.26538e-01 -2.89715e-01 -3.63362e-01 -3.98992e-01 -3.89857e-01 -4.08126e-01
1.49920e+05 3.74000e+02 -3.26538e-01 -2.89715e-01 -3.63362e-01 -3.98425e-01 -3.88876e-01 -4.07974e-01
1.50080e+05 3.75000e+02 -3.78303e-01 -3.44764e-01 -4.11843e-01 -3.97863e-01 -3.87912e-01 -4.07814e-01
1.50240e+05 3.75000e+02 -3.78303e-01 -3.44764e-01 -4.11843e-01 -3.97308e-01 -3.86967e-01 -4.07649e-01
1.50400e+05 3.76000e+02 -3.36184e-01 -2.93435e-01 -3.78933e-01 -3.96762e-01 -3.86045e-01 -4.07479e-01
1.50560e+05 3.76000e+02 -3.36184e-01 -2.93435e-01 -3.78933e-01 -3.96225e-01 -3.85147e-01 -4.07303e-01
1.50720e+05 3.76000e+02 -3.36184e-01 -2.93435e-01 -3.78933e-01 -3.95699e-01 -3.84276e-01 -4.07123e-01
1.50880e+05 3.77000e+02 -3.71213e-01 -3.17463e-01 -4.24962e-01 -3.95186e-01 -3.83434e-01 -4.06938e-01
1.51040e+05 3.77000e+02 -3.71213e-01 -3.17463e-01 -4.24962e-01 -3.94686e-01 -3.82625e-01 -4.06747e-01
1.51200e+05 3.78000e+02 -3.57904e-01 -3.13322e-01 -4.02486e-01 -3.94201e-01 -3.81850e-01 -4.06552e-01
1.51360e+05 3.78000e+02 -3.57904e-01 -3.13322e-01 -4.02486e-01 -3.93731e-01 -3.81112e-01 -4.06350e-01
1.51520e+05 3.78000e+02 -3.57904e-01 -3.13322e-01 -4.02486e-01 -3.93275e-01 -3.80411e-01 -4.06140e-01
1.51680e+05 3.79000e+02 -3.98656e-01 -3.56087e-01 -4.41224e-01 -3.92836e-01 -3.79751e-01 -4.05921e-01
1.51840e+05 3.79000e+02 -3.98656e-01 -3.56087e-01 -4.41224e-01 -3.92411e-01 -3.79132e-01 -4.05690e-01
1.52000e+05 3.80000e+02 -3.50721e-01 -3.14548e-01 -3.86895e-01 -3.92001e-01 -3.78554e-01 -4.05448e-01
1.52160e+05 3.80000e+02 -3.50721e-01 -3.14548e-01 -3.86895e-01 -3.91604e-01 -3.78017e-01 -4.05191e-01
1.52320e+05 3.80000e+02 -3.50721e-01 -3.14548e-01 -3.86895e-01 -3.91218e-01 -3.77522e-01 -4.04915e-01
1.52480e+05 3.81000e+02 -3.53261e-01 -3.43539e-01 -3.62983e-01 -3.90843e-01 -3.77064e-01 -4.04622e-01
1.52640e+05 3.81000e+02 -3.53261e-01 -3.43539e-01 -3.62983e-01 -3.90476e-01 -3.76646e-01 -4.04307e-01
1.52800e+05 3.82000e+02 -3.79913e-01 -3.11767e-01 -4.48059e-01 -3.90116e-01 -3.76263e-01 -4.03969e-01
1.52960e+05 3.82000e+02 -3.79913e-01 -3.11767e-01 -4.48059e-01 -3.89759e-01 -3.75912e-01 -4.03606e-01
1.53120e+05 3.82000e+02 -3.79913e-01 -3.11767e-01 -4.48059e-01 -3.89405e-01 -3.75592e-01 -4.03218e-01
1.53280e+05 3.83000e+02 -3.38923e-01 -2.61047e-01 -4.16799e-01 -3.89050e-01 -3.75298e-01 -4.02802e-01
1.53440e+05 3.83000e+02 -3.38923e-01 -2.61047e-01 -4.16799e-01 -3.88692e-01 -3.75026e-01 -4.02358e-01
1.53600e+05 3.84000e+02 -3.82843e-01 -3.47721e-01 -4.17965e-01 -3.88329e-01 -3.74774e-01 -4.01885e-01
1.53760e+05 3.84000e+02 -3.82843e-01 -3.47721e-01 -4.17965e-01 -3.87960e-01 -3.74536e-01 -4.01383e-01
1.53920e+05 3.84000e+02 -3.82843e-01 -3.47721e-01 -4.17965e-01 -3.87581e-01 -3.74310e-01 -4.00852e-01
1.54080e+05 3.85000e+02 -3.41572e-01 -3.04013e-01 -3.79131e-01 -3.87192e-01 -3.74093e-01 -4.00292e-01
1.54240e+05 3.85000e+02 -3.41572e-01 -3.04013e-01 -3.79131e-01 -3.86791e-01 -3.73878e-01 -3.99704e-01
1.54400e+05 3.86000e+02 -3.83537e-01 -3.33760e-01 -4.33313e-01 -3.86378e-01 -3.73666e-01 -3.99090e-01
1.54560e+05 3.86000e+02 -3.83537e-01 -3.33760e-01 -4.33313e-01 -3.85951e-01 -3.73453e-01 -3.98450e-01
1.54720e+05 3.86000e+02 -3.83537e-01 -3.33760e-01 -4.33313e-01 -3.85510e-01 -3.73235e-01 -3.97786e-01
1.54880e+05 3.87000e+02 -3.23710e-01 -3.15565e-01 -3.31854e-01 -3.85055e-01 -3.73011e-01 -3.97100e-01
1.55040e+05 3.87000e+02 -3.23710e-01 -3.15565e-01 -3.31854e-01 -3.84587e-01 -3.72779e-01 -3.96395e-01
1.55200e+05 3.88000e+02 -3.87086e-01 -3.62059e-01 -4.12113e-01 -3.84104e-01 -3.72537e-01 -3.95672e-01
1.55360e+05 3.88000e+02 -3.87086e-01 -3.62059e-01 -4.12113e-01 -3.83609e-01 -3.72284e-01 -3.94934e-01
1.55520e+05 3.88000e+02 -3.87086e-01 -3.62059e-01 -4.12113e-01 -3.83101e-01 -3.72018e-01 -3.94184e-01
1.55680e+05 3.89000e+02 -4.33110e-01 -4.06226e-01 -4.59994e-01 -3.82582e-01 -3.71740e-01 -3.93425e-01
1.55840e+05 3.89000e+02 -4.33110e-01 -4.06226e-01 -4.59994e-01 -3.82053e-01 -3.71446e-01 -3.92660e-01
1.56000e+05 3.90000e+02 -3.58390e-01 -3.46106e-01 -3.70674e-01 -3.81516e-01 -3.71138e-01 -3.91893e-01
1.56160e+05 3.90000e+02 -3.58390e-01 -3.46106e-01 -3.70674e-01 -3.80970e-01 -3.70814e-01 -3.91126e-01
1.56320e+05 3.90000e+02 -3.58390e-01 -3.46106e-01 -3.70674e-01 -3.80419e-01 -3.70474e-01 -3.90363e-01
1.56480e+05 3.91000e+02 -3.55613e-01 -2.86114e-01 -4.25112e-01 -3.79863e-01 -3.70119e-01 -3.89607e-01
1.56640e+05 3.91000e+02 -3.55613e-01 -2.86114e-01 -4.25112e-01 -3.79304e-01 -3.69747e-01 -3.88861e-01
1.56800e+05 3.92000e+02 -3.56669e-01 -3.26570e-01 -3.86769e-01 -3.78743e-01 -3.69361e-01 -3.88126e-01
1.56960e+05 3.92000e+02 -3.56669e-01 -3.26570e-01 -3.86769e-01 -3.78182e-01 -3.68961e-01 -3.87404e-01
1.57120e+05 3.92000e+02 -3.56669e-01 -3.26570e-01 -3.86769e-01 -3.77623e-01 -3.68548e-01 -3.86697e-01
1.57280e+05 3.93000e+02 -3.66820e-01 -3.64064e-01 -3.69577e-01 -3.77065e-01 -3.68124e-01 -3.86006e-01
1.57440e+05 3.93000e+02 -3.66820e-01 -3.64064e-01 -3.69577e-01 -3.76512e-01 -3.67693e-01 -3.85331e-01
1.57600e+05 3.94000e+02 -3.27700e-01 -2.82524e-01 -3.72876e-01 -3.75964e-01 -3.67257e-01 -3.84671e-01
1.57760e+05 3.94000e+02 -3.27700e-01 -2.82524e-01 -3.72876e-01 -3.75423e-01 -3.66818e-01 -3.84028e-01
1.57920e+05 3.94000e+02 -3.27700e-01 -2.82524e-01 -3.72876e-01 -3.74890e-01 -3.66380e-01 -3.83400e-01
1.58080e+05 3.95000e+02 -3.76005e-01 -3.27604e-01 -4.24405e-01 -3.74367e-01 -3.65948e-01 -3.82785e-01
1.58240e+05 3.95000e+02 -3.76005e-01 -3.27604e-01 -4.24405e-01 -3.73855e-01 -3.65525e-01 -3.82184e-01
1.58400e+05 3.96000e+02 -3.92693e-01 -3.42262e-01 -4.43123e-01 -3.73356e-01 -3.65115e-01 -3.81596e-01
1.58560e+05 3.96000e+02 -3.92693e-01 -3.42262e-01 -4.43123e-01 -3.72870e-01 -3.64721e-01 -3.81019e-01
1.58720e+05 3.96000e+02 -3.92693e-01 -3.42262e-01 -4.43123e-01 -3.72400e-01 -3.64347e-01 -3.80454e-01
1.58880e+05 3.97000e+02 -3.51998e-01 -3.34759e-01 -3.69237e-01 -3.71947e-01 -3.63995e-01 -3.79899e-01
1.59040e+05 3.97000e+02 -3.51998e-01 -3.34759e-01 -3.69237e-01 -3.71512e-01 -3.63668e-01 -3.79356e-01
1.59200e+05 3.98000e+02 -3.86178e-01 -3.52918e-01 -4.19438e-01 -3.71096e-01 -3.63369e-01 -3.78824e-01
1.59360e+05 3.98000e+02 -3.86178e-01 -3.52918e-01 -4.19438e-01 -3.70700e-01 -3.63099e-01 -3.78302e-01
1.59520e+05 3.98000e+02 -3.86178e-01 -3.52918e-01 -4.19438e-01 -3.70326e-01 -3.62858e-01 -3.77793e-01
1.59680e+05 3.99000e+02 -3.95594e-01 -3.66866e-01 -4.24321e-01 -3.69972e-01 -3.62648e-01 -3.77297e-01
1.59840e+05 3.99000e+02 -3.95594e-01 -3.66866e-01 -4.24321e-01 -3.69640e-01 -3.62467e-01 -3.76813e-01
1.60000e+05 4.00000e+02 -4.20342e-01 -3.77753e-01 -4.62931e-01 -3.69330e-01 -3.62316e-01 -3.76345e-01
1.60160e+05 4.00000e+02 -4.20342e-01 -3.77753e-01 -4.62931e-01 -3.69042e-01 -3.62192e-01 -3.75892e-01
1.60320e+05 4.00000e+02 -4.20342e-01 -3.77753e-01 -4.62931e-01 -3.68775e-01 -3.62094e-01 -3.75456e-01
1.60480e+05 4.01000e+02 -3.69417e-01 -3.40170e-01 -3.98664e-01 -3.68528e-01 -3.62020e-01 -3.75037e-01
1.60640e+05 4.01000e+02 -3.69417e-01 -3.40170e-01 -3.98664e-01 -3.68302e-01 -3.61968e-01 -3.74636e-01
1.60800e+05 4.02000e+02 -3.83574e-01 -3.62386e-01 -4.04761e-01 -3.68095e-01 -3.61934e-01 -3.74256e-01
1.60960e+05 4.02000e+02 -3.83574e-01 -3.62386e-01 -4.04761e-01 -3.67906e-01 -3.61918e-01 -3.73895e-01
1.61120e+05 4.02000e+02 -3.83574e-01 -3.62386e-01 -4.04761e-01 -3.67735e-01 -3.61914e-01 -3.73555e-01
1.61280e+05 4.03000e+02 -3.44011e-01 -2.97830e-01 -3.90192e-01 -3.67580e-01 -3.61923e-01 -3.73236e-01
1.61440e+05 4.03000e+02 -3.44011e-01 -2.97830e-01 -3.90192e-01 -3.67440e-01 -3.61942e-01 -3.72938e-01
1.61600e+05 4.04000e+02 -3.34445e-01 -2.69713e-01 -3.99176e-01 -3.67315e-01 -3.61967e-01 -3.72663e-01
1.61760e+05 4.04000e+02 -3.34445e-01 -2.69713e-01 -3.99176e-01 -3.67203e-01 -3.61998e-01 -3.72408e-01
1.61920e+05 4.04000e+02 -3.34445e-01 -2.69713e-01 -3.99176e-01 -3.67105e-01 -3.62034e-01 -3.72176e-01
1.62080e+05 4.05000e+02 -3.95870e-01 -3.52968e-01 -4.38771e-01 -3.67019e-01 -3.62074e-01 -3.71964e-01
1.62240e+05 4.05000e+02 -3.95870e-01 -3.52968e-01 -4.38771e-01 -3.66946e-01 -3.62117e-01 -3.71775e-01
1.62400e+05 4.06000e+02 -3.99128e-01 -3.53121e-01 -4.45135e-01 -3.66885e-01 -3.62163e-01 -3.71606e-01
1.62560e+05 4.06000e+02 -3.99128e-01 -3.53121e-01 -4.45135e-01 -3.66837e-01 -3.62215e-01 -3.71459e-01
1.62720e+05 4.06000e+02 -3.99128e-01 -3.53121e-01 -4.45135e-01 -3.66801e-01 -3.62270e-01 -3.71331e-01
1.62880e+05 4.07000e+02 -3.76068e-01 -3.41365e-01 -4.10771e-01 -3.66778e-01 -3.62331e-01 -3.71225e-01
1.63040e+05 4.07000e+02 -3.76068e-01 -3.41365e-01 -4.10771e-01 -3.66769e-01 -3.62399e-01 -3.71139e-01
1.63200e+05 4.08000e+02 -3.82285e-01 -3.38984e-01 -4.25585e-01 -3.66774e-01 -3.62475e-01 -3.71074e-01
1.63360e+05 4.08000e+02 -3.82285e-01 -3.38984e-01 -4.25585e-01 -3.66794e-01 -3.62560e-01 -3.71028e-01
1.63520e+05 4.08000e+02 -3.82285e-01 -3.38984e-01 -4.25585e-01 -3.66830e-01 -3.62656e-01 -3.71004e-01
1.63680e+05 4.09000e+02 -3.69581e-01 -3.15510e-01 -4.23651e-01 -3.66881e-01 -3.62762e-01 -3.71000e-01
1.63840e+05 4.09000e+02 -3.69581e-01 -3.15510e-01 -4.23651e-01 -3.66947e-01 -3.62879e-01 -3.71015e-01
1.64000e+05 4.10000e+02 -3.54049e-01 -3.14188e-01 -3.93910e-01 -3.67030e-01 -3.63008e-01 -3.71053e-01
1.64160e+05 4.10000e+02 -3.54049e-01 -3.14188e-01 -3.93910e-01 -3.67129e-01 -3.63147e-01 -3.71111e-01
1.64320e+05 4.10000e+02 -3.54049e-01 -3.14188e-01 -3.93910e-01 -3.67243e-01 -3.63295e-01 -3.71191e-01
1.64480e+05 4.11000e+02 -3.81556e-01 -3.39946e-01 -4.23167e-01 -3.67373e-01 -3.63451e-01 -3.71294e-01
1.64640e+05 4.11000e+02 -3.81556e-01 -3.39946e-01 -4.23167e-01 -3.67516e-01 -3.63613e-01 -3.71419e-01
1.64800e+05 4.12000e+02 -2.97409e-01 -2.34950e-01 -3.59869e-01 -3.67674e-01 -3.63779e-01 -3.71568e-01
1.64960e+05 4.12000e+02 -2.97409e-01 -2.34950e-01 -3.59869e-01 -3.67844e-01 -3.63947e-01 -3.71741e-01
1.65120e+05 4.12000e+02 -2.97409e-01 -2.34950e-01 -3.59869e-01 -3.68026e-01 -3.64115e-01 -3.71937e-01
1.65280e+05 4.13000e+02 -4.06004e-01 -3.60487e-01 -4.51521e-01 -3.68218e-01 -3.64280e-01 -3.72157e-01
1.65440e+05 4.13000e+02 -4.06004e-01 -3.60487e-01 -4.51521e-01 -3.68421e-01 -3.64441e-01 -3.72401e-01
1.65600e+05 4.14000e+02 -3.52802e-01 -3.04337e-01 -4.01267e-01 -3.68631e-01 -3.64596e-01 -3.72666e-01
1.65760e+05 4.14000e+02 -3.52802e-01 -3.04337e-01 -4.01267e-01 -3.68849e-01 -3.64744e-01 -3.72954e-01
1.65920e+05 4.14000e+02 -3.52802e-01 -3.04337e-01 -4.01267e-01 -3.69072e-01 -3.64884e-01 -3.73260e-01
1.66080e+05 4.15000e+02 -3.48043e-01 -3.13829e-01 -3.82258e-01 -3.69301e-01 -3.65017e-01 -3.73585e-01
1.66240e+05 4.15000e+02 -3.48043e-01 -3.13829e-01 -3.82258e-01 -3.69532e-01 -3.65139e-01 -3.73925e-01
1.66400e+05 4.16000e+02 -3.52032e-01 -3.21367e-01 -3.82697e-01 -3.69765e-01 -3.65253e-01 -3.74277e-01
1.66560e+05 4.16000e+02 -3.52032e-01 -3.21367e-01 -3.82697e-01 -3.70000e-01 -3.65358e-01 -3.74642e-01
1.66720e+05 4.16000e+02 -3.52032e-01 -3.21367e-01 -3.82697e-01 -3.70233e-01 -3.65454e-01 -3.75012e-01
1.66880e+05 4.17000e+02 -3.42886e-01 -3.14729e-01 -3.71043e-01 -3.70465e-01 -3.65542e-01 -3.75389e-01
1.67040e+05 4.17000e+02 -3.42886e-01 -3.14729e-01 -3.71043e-01 -3.70694e-01 -3.65620e-01 -3.75767e-01
1.67200e+05 4.18000e+02 -3.60084e-01 -3.13991e-01 -4.06177e-01 -3.70917e-01 -3.65690e-01 -3.76144e-01
1.67360e+05 4.18000e+02 -3.60084e-01 -3.13991e-01 -4.06177e-01 -3.71135e-01 -3.65752e-01 -3.76517e-01
1.67520e+05 4.18000e+02 -3.60084e-01 -3.13991e-01 -4.06177e-01 -3.71344e-01 -3.65807e-01 -3.76882e-01
1.67680e+05 4.19000e+02 -3.67800e-01 -2.53831e-01 -4.81768e-01 -3.71545e-01 -3.65853e-01 -3.77237e-01
1.67840e+05 4.19000e+02 -3.67800e-01 -2.53831e-01 -4.81768e-01 -3.71734e-01 -3.65891e-01 -3.77578e-01
1.68000e+05 4.20000e+02 -3.63618e-01 -3.62419e-01 -3.64817e-01 -3.71912e-01 -3.65923e-01 -3.77901e-01
1.68160e+05 4.20000e+02 -3.63618e-01 -3.62419e-01 -3.64817e-01 -3.72075e-01 -3.65947e-01 -3.78203e-01
1.68320e+05 4.20000e+02 -3.63618e-01 -3.62419e-01 -3.64817e-01 -3.72223e-01 -3.65965e-01 -3.78482e-01
1.68480e+05 4.21000e+02 -3.57304e-01 -3.35468e-01 -3.79141e-01 -3.72355e-01 -3.65977e-01 -3.78734e-01
1.68640e+05 4.21000e+02 -3.57304e-01 -3.35468e-01 -3.79141e-01 -3.72468e-01 -3.65983e-01 -3.78953e-01
1.68800e+05 4.22000e+02 -3.78990e-01 -3.62233e-01 -3.95746e-01 -3.72562e-01 -3.65985e-01 -3.79139e-01
1.68960e+05 4.22000e+02 -3.78990e-01 -3.62233e-01 -3.95746e-01 -3.72636e-01 -3.65984e-01 -3.79289e-01
1.69120e+05 4.22000e+02 -3.78990e-01 -3.62233e-01 -3.95746e-01 -3.72688e-01 -3.65978e-01 -3.79398e-01
1.69280e+05 4.23000e+02 -3.32464e-01 -3.28332e-01 -3.36596e-01 -3.72717e-01 -3.65970e-01 -3.79465e-01
1.69440e+05 4.23000e+02 -3.32464e-01 -3.28332e-01 -3.36596e-01 -3.72723e-01 -3.65959e-01 -3.79487e-01
1.69600e+05 4.24000e+02 -3.03459e-01 -2.81756e-01 -3.25163e-01 -3.72705e-01 -3.65945e-01 -3.79464e-01
1.69760e+05 4.24000e+02 -3.03459e-01 -2.81756e-01 -3.25163e-01 -3.72662e-01 -3.65929e-01 -3.79395e-01
1.69920e+05 4.24000e+02 -3.03459e-01 -2.81756e-01 -3.25163e-01 -3.72594e-01 -3.65909e-01 -3.79278e-01
1.70080e+05 4.25000e+02 -3.65962e-01 -2.90132e-01 -4.41791e-01 -3.72501e-01 -3.65887e-01 -3.79114e-01
1.70240e+05 4.25000e+02 -3.65962e-01 -2.90132e-01 -4.41791e-01 -3.72383e-01 -3.65861e-01 -3.78904e-01
1.70400e+05 4.26000e+02 -4.40138e-01 -3.84331e-01 -4.95945e-01 -3.72240e-01 -3.65831e-01 -3.78650e-01
1.70560e+05 4.26000e+02 -4.40138e-01 -3.84331e-01 -4.95945e-01 -3.72074e-01 -3.65794e-01 -3.78354e-01
1.70720e+05 4.26000e+02 -4.40138e-01 -3.84331e-01 -4.95945e-01 -3.71884e-01 -3.65749e-01 -3.78018e-01
1.70880e+05 4.27000e+02 -3.34029e-01 -2.43045e-01 -4.25013e-01 -3.71672e-01 -3.65696e-01 -3.77647e-01
1.71040e+05 4.27000e+02 -3.34029e-01 -2.43045e-01 -4.25013e-01 -3.71438e-01 -3.65632e-01 -3.77244e-01
1.71200e+05 4.28000e+02 -3.26833e-01 -3.01212e-01 -3.52454e-01 -3.71185e-01 -3.65556e-01 -3.76813e-01
1.71360e+05 4.28000e+02 -3.26833e-01 -3.01212e-01 -3.52454e-01 -3.70912e-01 -3.65465e-01 -3.76359e-01
1.71520e+05 4.28000e+02 -3.26833e-01 -3.01212e-01 -3.52454e-01 -3.70623e-01 -3.65357e-01 -3.75888e-01
1.71680e+05 4.29000e+02 -3.52673e-01 -3.33325e-01 -3.72022e-01 -3.70317e-01 -3.65230e-01 -3.75404e-01
1.71840e+05 4.29000e+02 -3.52673e-01 -3.33325e-01 -3.72022e-01 -3.69997e-01 -3.65081e-01 -3.74913e-01
1.72000e+05 4.30000e+02 -4.29724e-01 -4.06441e-01 -4.53007e-01 -3.69664e-01 -3.64907e-01 -3.74421e-01
1.72160e+05 4.30000e+02 -4.29724e-01 -4.06441e-01 -4.53007e-01 -3.69320e-01 -3.64706e-01 -3.73935e-01
1.72320e+05 4.30000e+02 -4.29724e-01 -4.06441e-01 -4.53007e-01 -3.68966e-01 -3.64474e-01 -3.73458e-01
1.72480e+05 4.31000e+02 -3.56881e-01 -3.33893e-01 -3.79869e-01 -3.68604e-01 -3.64210e-01 -3.72997e-01
1.72640e+05 4.31000e+02 -3.56881e-01 -3.33893e-01 -3.79869e-01 -3.68234e-01 -3.63912e-01 -3.72557e-01
1.72800e+05 4.32000e+02 -2.74686e-01 -2.73602e-01 -2.75770e-01 -3.67859e-01 -3.63578e-01 -3.72141e-01
1.72960e+05 4.32000e+02 -2.74686e-01 -2.73602e-01 -2.75770e-01 -3.67480e-01 -3.63208e-01 -3.71752e-01
1.73120e+05 4.32000e+02 -2.74686e-01 -2.73602e-01 -2.75770e-01 -3.67099e-01 -3.62803e-01 -3.71395e-01
1.73280e+05 4.33000e+02 -3.66996e-01 -3.29763e-01 -4.04229e-01 -3.66716e-01 -3.62363e-01 -3.71069e-01
1.73440e+05 4.33000e+02 -3.66996e-01 -3.29763e-01 -4.04229e-01 -3.66333e-01 -3.61891e-01 -3.70775e-01
1.73600e+05 4.34000e+02 -4.18320e-01 -3.76162e-01 -4.60477e-01 -3.65952e-01 -3.61389e-01 -3.70514e-01
1.73760e+05 4.34000e+02 -4.18320e-01 -3.76162e-01 -4.60477e-01 -3.65573e-01 -3.60861e-01 -3.70285e-01
1.73920e+05 4.34000e+02 -4.18320e-01 -3.76162e-01 -4.60477e-01 -3.65199e-01 -3.60310e-01 -3.70088e-01
1.74080e+05 4.35000e+02 -3.67573e-01 -2.96520e-01 -4.38626e-01 -3.64830e-01 -3.59738e-01 -3.69922e-01
1.74240e+05 4.35000e+02 -3.67573e-01 -2.96520e-01 -4.38626e-01 -3.64468e-01 -3.59148e-01 -3.69788e-01
1.74400e+05 4.36000e+02 -3.47650e-01 -3.03898e-01 -3.91401e-01 -3.64114e-01 -3.58543e-01 -3.69684e-01
1.74560e+05 4.36000e+02 -3.47650e-01 -3.03898e-01 -3.91401e-01 -3.63769e-01 -3.57926e-01 -3.69612e-01
1.74720e+05 4.36000e+02 -3.47650e-01 -3.03898e-01 -3.91401e-01 -3.63434e-01 -3.57298e-01 -3.69570e-01
1.74880e+05 4.37000e+02 -2.76410e-01 -2.65272e-01 -2.87549e-01 -3.63110e-01 -3.56662e-01 -3.69559e-01
1.75040e+05 4.37000e+02 -2.76410e-01 -2.65272e-01 -2.87549e-01 -3.62799e-01 -3.56020e-01 -3.69577e-01
1.75200e+05 4.38000e+02 -3.52625e-01 -3.08830e-01 -3.96420e-01 -3.62500e-01 -3.55376e-01 -3.69623e-01
1.75360e+05 4.38000e+02 -3.52625e-01 -3.08830e-01 -3.96420e-01 -3.62214e-01 -3.54730e-01 -3.69698e-01
1.75520e+05 4.38000e+02 -3.52625e-01 -3.08830e-01 -3.96420e-01 -3.61942e-01 -3.54087e-01 -3.69797e-01
1.75680e+05 4.39000e+02 -3.60872e-01 -3.44106e-01 -3.77638e-01 -3.61684e-01 -3.53448e-01 -3.69920e-01
1.75840e+05 4.39000e+02 -3.60872e-01 -3.44106e-01 -3.77638e-01 -3.61440e-01 -3.52817e-01 -3.70064e-01
1.76000e+05 4.40000e+02 -3.25323e-01 -2.84447e-01 -3.66198e-01 -3.61211e-01 -3.52196e-01 -3.70226e-01
1.76160e+05 4.40000e+02 -3.25323e-01 -2.84447e-01 -3.66198e-01 -3.60996e-01 -3.51590e-01 -3.70402e-01
1.76320e+05 4.40000e+02 -3.25323e-01 -2.84447e-01 -3.66198e-01 -3.60795e-01 -3.51001e-01 -3.70590e-01
1.76480e+05 4.41000e+02 -3.30250e-01 -2.94676e-01 -3.65824e-01 -3.60609e-01 -3.50432e-01 -3.70785e-01
1.76640e+05 4.41000e+02 -3.30250e-01 -2.94676e-01 -3.65824e-01 -3.60436e-01 -3.49886e-01 -3.70986e-01
1.76800e+05 4.42000e+02 -3.87691e-01 -3.30987e-01 -4.44395e-01 -3.60277e-01 -3.49367e-01 -3.71186e-01
1.76960e+05 4.42000e+02 -3.87691e-01 -3.30987e-01 -4.44395e-01 -3.60130e-01 -3.48876e-01 -3.71383e-01
1.77120e+05 4.42000e+02 -3.87691e-01 -3.30987e-01 -4.44395e-01 -3.59995e-01 -3.48416e-01 -3.71574e-01
1.77280e+05 4.43000e+02 -3.60984e-01 -3.33396e-01 -3.88571e-01 -3.59871e-01 -3.47990e-01 -3.71753e-01
1.77440e+05 4.43000e+02 -3.60984e-01 -3.33396e-01 -3.88571e-01 -3.59757e-01 -3.47597e-01 -3.71918e-01
1.77600e+05 4.44000e+02 -3.41892e-01 -2.98843e-01 -3.84941e-01 -3.59652e-01 -3.47239e-01 -3.72065e-01
1.77760e+05 4.44000e+02 -3.41892e-01 -2.98843e-01 -3.84941e-01 -3.59554e-01 -3.46919e-01 -3.72190e-01
1.77920e+05 4.44000e+02 -3.41892e-01 -2.98843e-01 -3.84941e-01 -3.59462e-01 -3.46635e-01 -3.72290e-01
1.78080e+05 4.45000e+02 -3.45897e-01 -3.06808e-01 -3.84986e-01 -3.59374e-01 -3.46386e-01 -3.72363e-01
1.78240e+05 4.45000e+02 -3.45897e-01 -3.06808e-01 -3.84986e-01 -3.59289e-01 -3.46173e-01 -3.72405e-01
1.78400e+05 4.46000e+02 -3.33704e-01 -2.67241e-01 -4.00167e-01 -3.59204e-01 -3.45994e-01 -3.72413e-01
1.78560e+05 4.46000e+02 -3.33704e-01 -2.67241e-01 -4.00167e-01 -3.59117e-01 -3.45847e-01 -3.72387e-01
1.78720e+05 4.46000e+02 -3.33704e-01 -2.67241e-01 -4.00167e-01 -3.59028e-01 -3.45732e-01 -3.72324e-01
1.78880e+05 4.47000e+02 -3.57777e-01 -3.04212e-01 -4.11342e-01 -3.58934e-01 -3.45646e-01 -3.72221e-01
1.79040e+05 4.47000e+02 -3.57777e-01 -3.04212e-01 -4.11342e-01 -3.58833e-01 -3.45586e-01 -3.72079e-01
1.79200e+05 4.48000e+02 -3.59871e-01 -3.26437e-01 -3.93304e-01 -3.58723e-01 -3.45550e-01 -3.71897e-01
1.79360e+05 4.48000e+02 -3.59871e-01 -3.26437e-01 -3.93304e-01 -3.58605e-01 -3.45535e-01 -3.71675e-01
1.79520e+05 4.48000e+02 -3.59871e-01 -3.26437e-01 -3.93304e-01 -3.58477e-01 -3.45540e-01 -3.71414e-01
1.79680e+05 4.49000e+02 -3.53515e-01 -3.00335e-01 -4.06695e-01 -3.58337e-01 -3.45560e-01 -3.71114e-01
1.79840e+05 4.49000e+02 -3.53515e-01 -3.00335e-01 -4.06695e-01 -3.58185e-01 -3.45594e-01 -3.70776e-01
1.80000e+05 4.50000e+02 -3.39863e-01 -3.18929e-01 -3.60797e-01 -3.58022e-01 -3.45639e-01 -3.70404e-01
1.80160e+05 4.50000e+02 -3.39863e-01 -3.18929e-01 -3.60797e-01 -3.57846e-01 -3.45693e-01 -3.69999e-01
1.80320e+05 4.50000e+02 -3.39863e-01 -3.18929e-01 -3.60797e-01 -3.57658e-01 -3.45755e-01 -3.69561e-01
1.80480e+05 4.51000e+02 -3.81120e-01 -3.27227e-01 -4.35013e-01 -3.57459e-01 -3.45821e-01 -3.69097e-01
1.80640e+05 4.51000e+02 -3.81120e-01 -3.27227e-01 -4.35013e-01 -3.57248e-01 -3.45891e-01 -3.68606e-01
1.80800e+05 4.52000e+02 -3.06469e-01 -2.80311e-01 -3.32627e-01 -3.57028e-01 -3.45963e-01 -3.68092e-01
1.80960e+05 4.52000e+02 -3.06469e-01 -2.80311e-01 -3.32627e-01 -3.56798e-01 -3.46037e-01 -3.67558e-01
1.81120e+05 4.52000e+02 -3.06469e-01 -2.80311e-01 -3.32627e-01 -3.56559e-01 -3.46112e-01 -3.67007e-01
1.81280e+05 4.53000e+02 -3.19601e-01 -2.72561e-01 -3.66640e-01 -3.56313e-01 -3.46186e-01 -3.66441e-01
1.81440e+05 4.53000e+02 -3.19601e-01 -2.72561e-01 -3.66640e-01 -3.56062e-01 -3.46261e-01 -3.65862e-01
1.81600e+05 4.54000e+02 -3.07440e-01 -2.61403e-01 -3.53477e-01 -3.55805e-01 -3.46335e-01 -3.65275e-01
1.81760e+05 4.54000e+02 -3.07440e-01 -2.61403e-01 -3.53477e-01 -3.55545e-01 -3.46409e-01 -3.64682e-01
1.81920e+05 4.54000e+02 -3.07440e-01 -2.61403e-01 -3.53477e-01 -3.55284e-01 -3.46482e-01 -3.64085e-01
1.82080e+05 4.55000e+02 -3.77398e-01 -3.15754e-01 -4.39043e-01 -3.55021e-01 -3.46554e-01 -3.63487e-01
1.82240e+05 4.55000e+02 -3.77398e-01 -3.15754e-01 -4.39043e-01 -3.54758e-01 -3.46625e-01 -3.62891e-01
1.82400e+05 4.56000e+02 -3.60890e-01 -3.27602e-01 -3.94179e-01 -3.54498e-01 -3.46694e-01 -3.62301e-01
1.82560e+05 4.56000e+02 -3.60890e-01 -3.27602e-01 -3.94179e-01 -3.54240e-01 -3.46759e-01 -3.61721e-01
1.82720e+05 4.56000e+02 -3.60890e-01 -3.27602e-01 -3.94179e-01 -3.53987e-01 -3.46821e-01 -3.61153e-01
1.82880e+05 4.57000e+02 -3.91818e-01 -3.29848e-01 -4.53788e-01 -3.53738e-01 -3.46875e-01 -3.60602e-01
1.83040e+05 4.57000e+02 -3.91818e-01 -3.29848e-01 -4.53788e-01 -3.53495e-01 -3.46918e-01 -3.60072e-01
1.83200e+05 4.58000e+02 -3.62351e-01 -3.28246e-01 -3.96456e-01 -3.53259e-01 -3.46949e-01 -3.59570e-01
1.83360e+05 4.58000e+02 -3.62351e-01 -3.28246e-01 -3.96456e-01 -3.53030e-01 -3.46961e-01 -3.59099e-01
1.83520e+05 4.58000e+02 -3.62351e-01 -3.28246e-01 -3.96456e-01 -3.52808e-01 -3.46950e-01 -3.58666e-01
1.83680e+05 4.59000e+02 -3.57600e-01 -3.08021e-01 -4.07179e-01 -3.52593e-01 -3.46912e-01 -3.58275e-01
1.83840e+05 4.59000e+02 -3.57600e-01 -3.08021e-01 -4.07179e-01 -3.52386e-01 -3.46839e-01 -3.57932e-01
1.84000e+05 4.60000e+02 -3.48520e-01 -3.20419e-01 -3.76621e-01 -3.52184e-01 -3.46727e-01 -3.57642e-01
1.84160e+05 4.60000e+02 -3.48520e-01 -3.20419e-01 -3.76621e-01 -3.51989e-01 -3.46572e-01 -3.57407e-01
1.84320e+05 4.60000e+02 -3.48520e-01 -3.20419e-01 -3.76621e-01 -3.51800e-01 -3.46371e-01 -3.57229e-01
1.84480e+05 4.61000e+02 -3.20752e-01 -2.80201e-01 -3.61304e-01 -3.51615e-01 -3.46124e-01 -3.57107e-01
1.84640e+05 4.61000e+02 -3.20752e-01 -2.80201e-01 -3.61304e-01 -3.51435e-01 -3.45831e-01 -3.57039e-01
1.84800e+05 4.62000e+02 -3.31762e-01 -3.11733e-01 -3.51791e-01 -3.51258e-01 -3.45497e-01 -3.57020e-01
1.84960e+05 4.62000e+02 -3.31762e-01 -3.11733e-01 -3.51791e-01 -3.51084e-01 -3.45122e-01 -3.57046e-01
1.85120e+05 4.62000e+02 -3.31762e-01 -3.11733e-01 -3.51791e-01 -3.50913e-01 -3.44715e-01 -3.57110e-01
1.85280e+05 4.63000e+02 -3.22798e-01 -2.91256e-01 -3.54340e-01 -3.50744e-01 -3.44280e-01 -3.57207e-01
1.85440e+05 4.63000e+02 -3.22798e-01 -2.91256e-01 -3.54340e-01 -3.50576e-01 -3.43822e-01 -3.57330e-01
1.85600e+05 4.64000e+02 -3.33763e-01 -2.86344e-01 -3.81182e-01 -3.50412e-01 -3.43347e-01 -3.57476e-01
1.85760e+05 4.64000e+02 -3.33763e-01 -2.86344e-01 -3.81182e-01 -3.50250e-01 -3.42862e-01 -3.57637e-01
1.85920e+05 4.64000e+02 -3.33763e-01 -2.86344e-01 -3.81182e-01 -3.50091e-01 -3.42371e-01 -3.57811e-01
1.86080e+05 4.65000e+02 -3.18888e-01 -2.86258e-01 -3.51517e-01 -3.49936e-01 -3.41878e-01 -3.57994e-01
1.86240e+05 4.65000e+02 -3.18888e-01 -2.86258e-01 -3.51517e-01 -3.49786e-01 -3.41390e-01 -3.58183e-01
1.86400e+05 4.66000e+02 -3.51259e-01 -3.25871e-01 -3.76648e-01 -3.49642e-01 -3.40910e-01 -3.58375e-01
1.86560e+05 4.66000e+02 -3.51259e-01 -3.25871e-01 -3.76648e-01 -3.49505e-01 -3.40442e-01 -3.58568e-01
1.86720e+05 4.66000e+02 -3.51259e-01 -3.25871e-01 -3.76648e-01 -3.49375e-01 -3.39991e-01 -3.58760e-01
1.86880e+05 4.67000e+02 -3.51579e-01 -3.51089e-01 -3.52069e-01 -3.49254e-01 -3.39559e-01 -3.58949e-01
1.87040e+05 4.67000e+02 -3.51579e-01 -3.51089e-01 -3.52069e-01 -3.49142e-01 -3.39150e-01 -3.59134e-01
1.87200e+05 4.68000e+02 -3.61165e-01 -3.14643e-01 -4.07687e-01 -3.49039e-01 -3.38766e-01 -3.59313e-01
1.87360e+05 4.68000e+02 -3.61165e-01 -3.14643e-01 -4.07687e-01 -3.48947e-01 -3.38409e-01 -3.59485e-01
1.87520e+05 4.68000e+02 -3.61165e-01 -3.14643e-01 -4.07687e-01 -3.48865e-01 -3.38080e-01 -3.59649e-01
1.87680e+05 4.69000e+02 -3.84285e-01 -3.22036e-01 -4.46533e-01 -3.48792e-01 -3.37780e-01 -3.59804e-01
1.87840e+05 4.69000e+02 -3.84285e-01 -3.22036e-01 -4.46533e-01 -3.48729e-01 -3.37509e-01 -3.59948e-01
1.88000e+05 4.70000e+02 -3.47203e-01 -3.26687e-01 -3.67719e-01 -3.48674e-01 -3.37267e-01 -3.60081e-01
1.88160e+05 4.70000e+02 -3.47203e-01 -3.26687e-01 -3.67719e-01 -3.48626e-01 -3.37052e-01 -3.60201e-01
1.88320e+05 4.70000e+02 -3.47203e-01 -3.26687e-01 -3.67719e-01 -3.48585e-01 -3.36863e-01 -3.60307e-01
1.88480e+05 4.71000e+02 -3.26534e-01 -2.97841e-01 -3.55226e-01 -3.48548e-01 -3.36698e-01 -3.60399e-01
1.88640e+05 4.71000e+02 -3.26534e-01 -2.97841e-01 -3.55226e-01 -3.48515e-01 -3.36554e-01 -3.60475e-01
1.88800e+05 4.72000e+02 -3.32898e-01 -3.21379e-01 -3.44417e-01 -3.48482e-01 -3.36429e-01 -3.60535e-01
1.88960e+05 4.72000e+02 -3.32898e-01 -3.21379e-01 -3.44417e-01 -3.48449e-01 -3.36320e-01 -3.60579e-01
1.89120e+05 4.72000e+02 -3.32898e-01 -3.21379e-01 -3.44417e-01 -3.48415e-01 -3.36225e-01 -3.60604e-01
1.89280e+05 4.73000e+02 -3.53662e-01 -3.28119e-01 -3.79205e-01 -3.48377e-01 -3.36140e-01 -3.60613e-01
1.89440e+05 4.73000e+02 -3.53662e-01 -3.28119e-01 -3.79205e-01 -3.48333e-01 -3.36062e-01 -3.60604e-01
1.89600e+05 4.74000e+02 -3.90001e-01 -3.16421e-01 -4.63581e-01 -3.48284e-01 -3.35990e-01 -3.60578e-01
1.89760e+05 4.74000e+02 -3.90001e-01 -3.16421e-01 -4.63581e-01 -3.48227e-01 -3.35920e-01 -3.60533e-01
1.89920e+05 4.74000e+02 -3.90001e-01 -3.16421e-01 -4.63581e-01 -3.48162e-01 -3.35851e-01 -3.60473e-01
1.90080e+05 4.75000e+02 -3.30496e-01 -3.09464e-01 -3.51528e-01 -3.48090e-01 -3.35783e-01 -3.60397e-01
1.90240e+05 4.75000e+02 -3.30496e-01 -3.09464e-01 -3.51528e-01 -3.48009e-01 -3.35711e-01 -3.60307e-01
1.90400e+05 4.76000e+02 -2.84743e-01 -2.62257e-01 -3.07229e-01 -3.47920e-01 -3.35637e-01 -3.60203e-01
1.90560e+05 4.76000e+02 -2.84743e-01 -2.62257e-01 -3.07229e-01 -3.47824e-01 -3.35560e-01 -3.60088e-01
1.90720e+05 4.76000e+02 -2.84743e-01 -2.62257e-01 -3.07229e-01 -3.47721e-01 -3.35480e-01 -3.59963e-01
1.90880e+05 4.77000e+02 -3.26367e-01 -2.85914e-01 -3.66820e-01 -3.47613e-01 -3.35396e-01 -3.59830e-01
1.91040e+05 4.77000e+02 -3.26367e-01 -2.85914e-01 -3.66820e-01 -3.47499e-01 -3.35308e-01 -3.59690e-01
1.91200e+05 4.78000e+02 -3.33910e-01 -3.01479e-01 -3.66341e-01 -3.47382e-01 -3.35219e-01 -3.59546e-01
1.91360e+05 4.78000e+02 -3.33910e-01 -3.01479e-01 -3.66341e-01 -3.47263e-01 -3.35128e-01 -3.59398e-01
1.91520e+05 4.78000e+02 -3.33910e-01 -3.01479e-01 -3.66341e-01 -3.47144e-01 -3.35037e-01 -3.59251e-01
1.91680e+05 4.79000e+02 -3.39677e-01 -3.29185e-01 -3.50169e-01 -3.47024e-01 -3.34945e-01 -3.59102e-01
1.91840e+05 4.79000e+02 -3.39677e-01 -3.29185e-01 -3.50169e-01 -3.46906e-01 -3.34855e-01 -3.58958e-01
1.92000e+05 4.80000e+02 -3.66468e-01 -3.33105e-01 -3.99830e-01 -3.46791e-01 -3.34766e-01 -3.58817e-01
1.92160e+05 4.80000e+02 -3.66468e-01 -3.33105e-01 -3.99830e-01 -3.46681e-01 -3.34681e-01 -3.58681e-01
1.92320e+05 4.80000e+02 -3.66468e-01 -3.33105e-01 -3.99830e-01 -3.46576e-01 -3.34598e-01 -3.58554e-01
1.92480e+05 4.81000e+02 -2.99178e-01 -2.60822e-01 -3.37533e-01 -3.46477e-01 -3.34518e-01 -3.58436e-01
1.92640e+05 4.81000e+02 -2.99178e-01 -2.60822e-01 -3.37533e-01 -3.46384e-01 -3.34443e-01 -3.58326e-01
1.92800e+05 4.82000e+02 -3.41534e-01 -3.14577e-01 -3.68491e-01 -3.46299e-01 -3.34371e-01 -3.58228e-01
1.92960e+05 4.82000e+02 -3.41534e-01 -3.14577e-01 -3.68491e-01 -3.46221e-01 -3.34302e-01 -3.58140e-01
1.93120e+05 4.82000e+02 -3.41534e-01 -3.14577e-01 -3.68491e-01 -3.46150e-01 -3.34235e-01 -3.58064e-01
1.93280e+05 4.83000e+02 -3.31778e-01 -2.66268e-01 -3.97288e-01 -3.46085e-01 -3.34170e-01 -3.58001e-01
1.93440e+05 4.83000e+02 -3.31778e-01 -2.66268e-01 -3.97288e-01 -3.46026e-01 -3.34105e-01 -3.57948e-01
1.93600e+05 4.84000e+02 -3.67260e-01 -3.50905e-01 -3.83615e-01 -3.45972e-01 -3.34039e-01 -3.57905e-01
1.93760e+05 4.84000e+02 -3.67260e-01 -3.50905e-01 -3.83615e-01 -3.45923e-01 -3.33973e-01 -3.57872e-01
1.93920e+05 4.84000e+02 -3.67260e-01 -3.50905e-01 -3.83615e-01 -3.45875e-01 -3.33904e-01 -3.57846e-01
1.94080e+05 4.85000e+02 -3.82333e-01 -3.78246e-01 -3.86419e-01 -3.45829e-01 -3.33830e-01 -3.57828e-01
1.94240e+05 4.85000e+02 -3.82333e-01 -3.78246e-01 -3.86419e-01 -3.45783e-01 -3.33753e-01 -3.57813e-01
1.94400e+05 4.86000e+02 -3.50957e-01 -3.34666e-01 -3.67248e-01 -3.45734e-01 -3.33669e-01 -3.57799e-01
1.94560e+05 4.86000e+02 -3.50957e-01 -3.34666e-01 -3.67248e-01 -3.45683e-01 -3.33580e-01 -3.57785e-01
1.94720e+05 4.86000e+02 -3.50957e-01 -3.34666e-01 -3.67248e-01 -3.45627e-01 -3.33485e-01 -3.57769e-01
1.94880e+05 4.87000e+02 -3.08028e-01 -2.22357e-01 -3.93698e-01 -3.45564e-01 -3.33383e-01 -3.57746e-01
1.95040e+05 4.87000e+02 -3.08028e-01 -2.22357e-01 -3.93698e-01 -3.45494e-01 -3.33274e-01 -3.57714e-01
1.95200e+05 4.88000e+02 -3.66052e-01 -3.52995e-01 -3.79108e-01 -3.45416e-01 -3.33159e-01 -3.57673e-01
1.95360e+05 4.88000e+02 -3.66052e-01 -3.52995e-01 -3.79108e-01 -3.45328e-01 -3.33037e-01 -3.57618e-01
1.95520e+05 4.88000e+02 -3.66052e-01 -3.52995e-01 -3.79108e-01 -3.45229e-01 -3.32909e-01 -3.57549e-01
1.95680e+05 4.89000e+02 -3.18229e-01 -2.96214e-01 -3.40245e-01 -3.45120e-01 -3.32776e-01 -3.57464e-01
1.95840e+05 4.89000e+02 -3.18229e-01 -2.96214e-01 -3.40245e-01 -3.44999e-01 -3.32637e-01 -3.57362e-01
1.96000e+05 4.90000e+02 -3.47250e-01 -2.75431e-01 -4.19069e-01 -3.44868e-01 -3.32493e-01 -3.57242e-01
1.96160e+05 4.90000e+02 -3.47250e-01 -2.75431e-01 -4.19069e-01 -3.44725e-01 -3.32345e-01 -3.57105e-01
1.96320e+05 4.90000e+02 -3.47250e-01 -2.75431e-01 -4.19069e-01 -3.44572e-01 -3.32195e-01 -3.56949e-01
1.96480e+05 4.91000e+02 -3.80904e-01 -3.38582e-01 -4.23227e-01 -3.44410e-01 -3.32043e-01 -3.56777e-01
1.96640e+05 4.91000e+02 -3.80904e-01 -3.38582e-01 -4.23227e-01 -3.44240e-01 -3.31890e-01 -3.56590e-01
1.96800e+05 4.92000e+02 -3.70476e-01 -3.29278e-01 -4.11674e-01 -3.44062e-01 -3.31736e-01 -3.56388e-01
1.96960e+05 4.92000e+02 -3.70476e-01 -3.29278e-01 -4.11674e-01 -3.43879e-01 -3.31584e-01 -3.56174e-01
1.97120e+05 4.92000e+02 -3.70476e-01 -3.29278e-01 -4.11674e-01 -3.43692e-01 -3.31434e-01 -3.55951e-01
1.97280e+05 4.93000e+02 -3.28307e-01 -2.48712e-01 -4.07901e-01 -3.43503e-01 -3.31286e-01 -3.55721e-01
1.97440e+05 4.93000e+02 -3.28307e-01 -2.48712e-01 -4.07901e-01 -3.43314e-01 -3.31143e-01 -3.55486e-01
1.97600e+05 4.94000e+02 -3.70078e-01 -3.65182e-01 -3.74974e-01 -3.43127e-01 -3.31004e-01 -3.55250e-01
1.97760e+05 4.94000e+02 -3.70078e-01 -3.65182e-01 -3.74974e-01 -3.42943e-01 -3.30872e-01 -3.55014e-01
1.97920e+05 4.94000e+02 -3.70078e-01 -3.65182e-01 -3.74974e-01 -3.42765e-01 -3.30745e-01 -3.54784e-01
1.98080e+05 4.95000e+02 -3.56341e-01 -3.24635e-01 -3.88047e-01 -3.42592e-01 -3.30625e-01 -3.54559e-01
1.98240e+05 4.95000e+02 -3.56341e-01 -3.24635e-01 -3.88047e-01 -3.42429e-01 -3.30512e-01 -3.54346e-01
1.98400e+05 4.96000e+02 -3.88745e-01 -3.43599e-01 -4.33891e-01 -3.42275e-01 -3.30406e-01 -3.54144e-01
1.98560e+05 4.96000e+02 -3.88745e-01 -3.43599e-01 -4.33891e-01 -3.42132e-01 -3.30306e-01 -3.53958e-01
1.98720e+05 4.96000e+02 -3.88745e-01 -3.43599e-01 -4.33891e-01 -3.42002e-01 -3.30214e-01 -3.53789e-01
1.98880e+05 4.97000e+02 -3.43847e-01 -3.09342e-01 -3.78352e-01 -3.41884e-01 -3.30128e-01 -3.53640e-01
1.99040e+05 4.97000e+02 -3.43847e-01 -3.09342e-01 -3.78352e-01 -3.41781e-01 -3.30048e-01 -3.53514e-01
1.99200e+05 4.98000e+02 -3.35373e-01 -2.89535e-01 -3.81211e-01 -3.41693e-01 -3.29974e-01 -3.53412e-01
1.99360e+05 4.98000e+02 -3.35373e-01 -2.89535e-01 -3.81211e-01 -3.41620e-01 -3.29906e-01 -3.53335e-01
1.99520e+05 4.98000e+02 -3.35373e-01 -2.89535e-01 -3.81211e-01 -3.41564e-01 -3.29844e-01 -3.53285e-01
1.99680e+05 4.99000e+02 -3.80219e-01 -3.44453e-01 -4.15985e-01 -3.41525e-01 -3.29787e-01 -3.53262e-01
1.99840e+05 4.99000e+02 -3.80219e-01 -3.44453e-01 -4.15985e-01 -3.41503e-01 -3.29736e-01 -3.53269e-01


==> fig/invariant/5_jets_invariant.dat <==
0.00000e+00 0.00000e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.60000e+02 0.00000e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
3.20000e+02 0.00000e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
4.80000e+02 1.00000e+00 -3.06089e+00 -2.96201e+00 -3.15978e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
6.40000e+02 1.00000e+00 -3.06089e+00 -2.96201e+00 -3.15978e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
8.00000e+02 2.00000e+00 -2.93424e+00 -2.57938e+00 -3.28911e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
9.60000e+02 2.00000e+00 -2.93424e+00 -2.57938e+00 -3.28911e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.12000e+03 2.00000e+00 -2.93424e+00 -2.57938e+00 -3.28911e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.28000e+03 3.00000e+00 -2.82888e+00 -2.59891e+00 -3.05885e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.44000e+03 3.00000e+00 -2.82888e+00 -2.59891e+00 -3.05885e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.60000e+03 4.00000e+00 -2.39115e+00 -1.81240e+00 -2.96989e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.76000e+03 4.00000e+00 -2.39115e+00 -1.81240e+00 -2.96989e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
1.92000e+03 4.00000e+00 -2.39115e+00 -1.81240e+00 -2.96989e+00 -3.39577e+00 -3.01825e+00 -3.77329e+00
2.08000e+03 5.00000e+00 -2.50600e+00 -2.05161e+00 -2.96039e+00 -3.39576e+00 -3.01825e+00 -3.77328e+00
2.24000e+03 5.00000e+00 -2.50600e+00 -2.05161e+00 -2.96039e+00 -3.39576e+00 -3.01825e+00 -3.77327e+00
2.40000e+03 6.00000e+00 -1.96000e+00 -1.56034e+00 -2.35966e+00 -3.39575e+00 -3.01825e+00 -3.77325e+00
2.56000e+03 6.00000e+00 -1.96000e+00 -1.56034e+00 -2.35966e+00 -3.39573e+00 -3.01825e+00 -3.77320e+00
2.72000e+03 6.00000e+00 -1.96000e+00 -1.56034e+00 -2.35966e+00 -3.39570e+00 -3.01825e+00 -3.77314e+00
2.88000e+03 7.00000e+00 -2.29093e+00 -1.99937e+00 -2.58250e+00 -3.39565e+00 -3.01825e+00 -3.77305e+00
3.04000e+03 7.00000e+00 -2.29093e+00 -1.99937e+00 -2.58250e+00 -3.39557e+00 -3.01823e+00 -3.77291e+00
3.20000e+03 8.00000e+00 -1.93716e+00 -1.47070e+00 -2.40362e+00 -3.39546e+00 -3.01821e+00 -3.77270e+00
3.36000e+03 8.00000e+00 -1.93716e+00 -1.47070e+00 -2.40362e+00 -3.39530e+00 -3.01818e+00 -3.77242e+00
3.52000e+03 8.00000e+00 -1.93716e+00 -1.47070e+00 -2.40362e+00 -3.39507e+00 -3.01811e+00 -3.77204e+00
3.68000e+03 9.00000e+00 -1.96589e+00 -1.93957e+00 -1.99221e+00 -3.39476e+00 -3.01801e+00 -3.77151e+00
3.84000e+03 9.00000e+00 -1.96589e+00 -1.93957e+00 -1.99221e+00 -3.39433e+00 -3.01784e+00 -3.77083e+00
4.00000e+03 1.00000e+01 -1.69709e+00 -1.27260e+00 -2.12158e+00 -3.39377e+00 -3.01760e+00 -3.76994e+00
4.16000e+03 1.00000e+01 -1.69709e+00 -1.27260e+00 -2.12158e+00 -3.39304e+00 -3.01726e+00 -3.76883e+00
4.32000e+03 1.00000e+01 -1.69709e+00 -1.27260e+00 -2.12158e+00 -3.39210e+00 -3.01677e+00 -3.76743e+00
4.48000e+03 1.10000e+01 -1.39122e+00 -9.10303e-01 -1.87214e+00 -3.39092e+00 -3.01613e+00 -3.76572e+00
4.64000e+03 1.10000e+01 -1.39122e+00 -9.10303e-01 -1.87214e+00 -3.38945e+00 -3.01527e+00 -3.76363e+00
4.80000e+03 1.20000e+01 -1.20930e+00 -9.10876e-01 -1.50773e+00 -3.38764e+00 -3.01414e+00 -3.76114e+00
4.96000e+03 1.20000e+01 -1.20930e+00 -9.10876e-01 -1.50773e+00 -3.38544e+00 -3.01271e+00 -3.75817e+00
5.12000e+03 1.20000e+01 -1.20930e+00 -9.10876e-01 -1.50773e+00 -3.38280e+00 -3.01091e+00 -3.75468e+00
5.28000e+03 1.30000e+01 -1.40261e+00 -1.15614e+00 -1.64908e+00 -3.37965e+00 -3.00868e+00 -3.75061e+00
5.44000e+03 1.30000e+01 -1.40261e+00 -1.15614e+00 -1.64908e+00 -3.37593e+00 -3.00596e+00 -3.74591e+00
5.60000e+03 1.40000e+01 -1.23440e+00 -1.09377e+00 -1.37503e+00 -3.37161e+00 -3.00269e+00 -3.74053e+00
5.76000e+03 1.40000e+01 -1.23440e+00 -1.09377e+00 -1.37503e+00 -3.36660e+00 -2.99880e+00 -3.73440e+00
5.92000e+03 1.40000e+01 -1.23440e+00 -1.09377e+00 -1.37503e+00 -3.36084e+00 -2.99421e+00 -3.72748e+00
6.08000e+03 1.50000e+01 -1.10956e+00 -9.16140e-01 -1.30297e+00 -3.35429e+00 -2.98887e+00 -3.71971e+00
6.24000e+03 1.50000e+01 -1.10956e+00 -9.16140e-01 -1.30297e+00 -3.34687e+00 -2.98271e+00 -3.71103e+00
6.40000e+03 1.60000e+01 -9.74934e-01 -7.38254e-01 -1.21161e+00 -3.33853e+00 -2.97566e+00 -3.70140e+00
6.56000e+03 1.60000e+01 -9.74934e-01 -7.38254e-01 -1.21161e+00 -3.32923e+00 -2.96768e+00 -3.69078e+00
6.72000e+03 1.60000e+01 -9.74934e-01 -7.38254e-01 -1.21161e+00 -3.31890e+00 -2.95868e+00 -3.67911e+00
6.88000e+03 1.70000e+01 -9.34875e-01 -8.37468e-01 -1.03228e+00 -3.30749e+00 -2.94862e+00 -3.66636e+00
7.04000e+03 1.70000e+01 -9.34875e-01 -8.37468e-01 -1.03228e+00 -3.29497e+00 -2.93745e+00 -3.65248e+00
7.20000e+03 1.80000e+01 -8.20796e-01 -6.65970e-01 -9.75622e-01 -3.28129e+00 -2.92512e+00 -3.63745e+00
7.36000e+03 1.80000e+01 -8.20796e-01 -6.65970e-01 -9.75622e-01 -3.26641e+00 -2.91159e+00 -3.62123e+00
7.52000e+03 1.80000e+01 -8.20796e-01 -6.65970e-01 -9.75622e-01 -3.25031e+00 -2.89682e+00 -3.60379e+00
7.68000e+03 1.90000e+01 -8.86755e-01 -7.40398e-01 -1.03311e+00 -3.23295e+00 -2.88079e+00 -3.58511e+00
7.84000e+03 1.90000e+01 -8.86755e-01 -7.40398e-01 -1.03311e+00 -3.21432e+00 -2.86347e+00 -3.56517e+00
8.00000e+03 2.00000e+01 -9.55076e-01 -8.94130e-01 -1.01602e+00 -3.19439e+00 -2.84483e+00 -3.54395e+00
8.16000e+03 2.00000e+01 -9.55076e-01 -8.94130e-01 -1.01602e+00 -3.17317e+00 -2.82488e+00 -3.52145e+00
8.32000e+03 2.00000e+01 -9.55076e-01 -8.94130e-01 -1.01602e+00 -3.15063e+00 -2.80360e+00 -3.49766e+00
8.48000e+03 2.10000e+01 -8.77686e-01 -8.51757e-01 -9.03616e-01 -3.12677e+00 -2.78099e+00 -3.47256e+00
8.64000e+03 2.10000e+01 -8.77686e-01 -8.51757e-01 -9.03616e-01 -3.10162e+00 -2.75707e+00 -3.44617e+00
8.80000e+03 2.20000e+01 -7.67733e-01 -7.10875e-01 -8.24590e-01 -3.07518e+00 -2.73187e+00 -3.41849e+00
8.96000e+03 2.20000e+01 -7.67733e-01 -7.10875e-01 -8.24590e-01 -3.04745e+00 -2.70538e+00 -3.38952e+00
9.12000e+03 2.20000e+01 -7.67733e-01 -7.10875e-01 -8.24590e-01 -3.01846e+00 -2.67763e+00 -3.35930e+00
9.28000e+03 2.30000e+01 -7.98803e-01 -7.13084e-01 -8.84521e-01 -2.98825e+00 -2.64869e+00 -3.32782e+00
9.44000e+03 2.30000e+01 -7.98803e-01 -7.13084e-01 -8.84521e-01 -2.95684e+00 -2.61857e+00 -3.29511e+00
9.60000e+03 2.40000e+01 -7.02790e-01 -6.52986e-01 -7.52593e-01 -2.92426e+00 -2.58733e+00 -3.26120e+00
9.76000e+03 2.40000e+01 -7.02790e-01 -6.52986e-01 -7.52593e-01 -2.89057e+00 -2.55501e+00 -3.22612e+00
9.92000e+03 2.40000e+01 -7.02790e-01 -6.52986e-01 -7.52593e-01 -2.85579e+00 -2.52169e+00 -3.18989e+00
1.00800e+04 2.50000e+01 -6.94444e-01 -5.60044e-01 -8.28844e-01 -2.81998e+00 -2.48740e+00 -3.15256e+00
1.02400e+04 2.50000e+01 -6.94444e-01 -5.60044e-01 -8.28844e-01 -2.78320e+00 -2.45224e+00 -3.11417e+00
1.04000e+04 2.60000e+01 -5.92207e-01 -5.56013e-01 -6.28401e-01 -2.74551e+00 -2.41626e+00 -3.07476e+00
1.05600e+04 2.60000e+01 -5.92207e-01 -5.56013e-01 -6.28401e-01 -2.70695e+00 -2.37953e+00 -3.03437e+00
1.07200e+04 2.60000e+01 -5.92207e-01 -5.56013e-01 -6.28401e-01 -2.66760e+00 -2.34214e+00 -2.99306e+00
1.08800e+04 2.70000e+01 -6.41330e-01 -4.93143e-01 -7.89516e-01 -2.62752e+00 -2.30415e+00 -2.95088e+00
1.10400e+04 2.70000e+01 -6.41330e-01 -4.93143e-01 -7.89516e-01 -2.58678e+00 -2.26566e+00 -2.90790e+00
1.12000e+04 2.80000e+01 -7.40035e-01 -6.75531e-01 -8.04539e-01 -2.54545e+00 -2.22675e+00 -2.86415e+00
1.13600e+04 2.80000e+01 -7.40035e-01 -6.75531e-01 -8.04539e-01 -2.50361e+00 -2.18749e+00 -2.81972e+00
1.15200e+04 2.80000e+01 -7.40035e-01 -6.75531e-01 -8.04539e-01 -2.46132e+00 -2.14798e+00 -2.77466e+00
1.16800e+04 2.90000e+01 -6.73591e-01 -6.24192e-01 -7.22990e-01 -2.41866e+00 -2.10829e+00 -2.72903e+00
1.18400e+04 2.90000e+01 -6.73591e-01 -6.24192e-01 -7.22990e-01 -2.37571e+00 -2.06850e+00 -2.68292e+00
1.20000e+04 3.00000e+01 -5.98620e-01 -5.41879e-01 -6.55360e-01 -2.33253e+00 -2.02869e+00 -2.63637e+00
1.21600e+04 3.00000e+01 -5.98620e-01 -5.41879e-01 -6.55360e-01 -2.28921e+00 -1.98896e+00 -2.58947e+00
1.23200e+04 3.00000e+01 -5.98620e-01 -5.41879e-01 -6.55360e-01 -2.24582e+00 -1.94935e+00 -2.54228e+00
1.24800e+04 3.10000e+01 -6.75322e-01 -5.95962e-01 -7.54681e-01 -2.20242e+00 -1.90996e+00 -2.49487e+00
1.26400e+04 3.10000e+01 -6.75322e-01 -5.95962e-01 -7.54681e-01 -2.15908e+00 -1.87084e+00 -2.44732e+00
1.28000e+04 3.20000e+01 -5.90855e-01 -5.38477e-01 -6.43234e-01 -2.11588e+00 -1.83208e+00 -2.39968e+00
1.29600e+04 3.20000e+01 -5.90855e-01 -5.38477e-01 -6.43234e-01 -2.07287e+00 -1.79371e+00 -2.35204e+00
1.31200e+04 3.20000e+01 -5.90855e-01 -5.38477e-01 -6.43234e-01 -2.03013e+00 -1.75580e+00 -2.30446e+00
1.32800e+04 3.30000e+01 -7.06882e-01 -6.57305e-01 -7.56459e-01 -1.98769e+00 -1.71839e+00 -2.25699e+00
1.34400e+04 3.30000e+01 -7.06882e-01 -6.57305e-01 -7.56459e-01 -1.94563e+00 -1.68154e+00 -2.20972e+00
1.36000e+04 3.40000e+01 -5.24244e-01 -4.93349e-01 -5.55140e-01 -1.90399e+00 -1.64530e+00 -2.16269e+00
1.37600e+04 3.40000e+01 -5.24244e-01 -4.93349e-01 -5.55140e-01 -1.86283e+00 -1.60968e+00 -2.11597e+00
1.39200e+04 3.40000e+01 -5.24244e-01 -4.93349e-01 -5.55140e-01 -1.82218e+00 -1.57472e+00 -2.06963e+00
1.40800e+04 3.50000e+01 -7.49368e-01 -7.23717e-01 -7.75019e-01 -1.78209e+00 -1.54046e+00 -2.02372e+00
1.42400e+04 3.50000e+01 -7.49368e-01 -7.23717e-01 -7.75019e-01 -1.74260e+00 -1.50692e+00 -1.97828e+00
1.44000e+04 3.60000e+01 -5.98125e-01 -5.71545e-01 -6.24705e-01 -1.70374e+00 -1.47411e+00 -1.93337e+00
1.45600e+04 3.60000e+01 -5.98125e-01 -5.71545e-01 -6.24705e-01 -1.66556e+00 -1.44206e+00 -1.88905e+00
1.47200e+04 3.60000e+01 -5.98125e-01 -5.71545e-01 -6.24705e-01 -1.62806e+00 -1.41078e+00 -1.84535e+00
1.48800e+04 3.70000e+01 -5.14620e-01 -4.36107e-01 -5.93132e-01 -1.59129e+00 -1.38027e+00 -1.80231e+00
1.50400e+04 3.70000e+01 -5.14620e-01 -4.36107e-01 -5.93132e-01 -1.55527e+00 -1.35056e+00 -1.75999e+00
1.52000e+04 3.80000e+01 -5.46519e-01 -5.27937e-01 -5.65102e-01 -1.52002e+00 -1.32163e+00 -1.71840e+00
1.53600e+04 3.80000e+01 -5.46519e-01 -5.27937e-01 -5.65102e-01 -1.48555e+00 -1.29350e+00 -1.67759e+00
1.55200e+04 3.80000e+01 -5.46519e-01 -5.27937e-01 -5.65102e-01 -1.45188e+00 -1.26617e+00 -1.63759e+00
1.56800e+04 3.90000e+01 -6.39821e-01 -5.59478e-01 -7.20165e-01 -1.41902e+00 -1.23962e+00 -1.59842e+00
1.58400e+04 3.90000e+01 -6.39821e-01 -5.59478e-01 -7.20165e-01 -1.38699e+00 -1.21388e+00 -1.56009e+00
1.60000e+04 4.00000e+01 -5.12265e-01 -4.50757e-01 -5.73772e-01 -1.35579e+00 -1.18892e+00 -1.52265e+00
1.61600e+04 4.00000e+01 -5.12265e-01 -4.50757e-01 -5.73772e-01 -1.32542e+00 -1.16474e+00 -1.48610e+00
1.63200e+04 4.00000e+01 -5.12265e-01 -4.50757e-01 -5.73772e-01 -1.29590e+00 -1.14134e+00 -1.45046e+00
1.64800e+04 4.10000e+01 -6.24559e-01 -5.95438e-01 -6.53679e-01 -1.26722e+00 -1.11871e+00 -1.41574e+00
1.66400e+04 4.10000e+01 -6.24559e-01 -5.95438e-01 -6.53679e-01 -1.23939e+00 -1.09683e+00 -1.38194e+00
1.68000e+04 4.20000e+01 -5.19615e-01 -4.93520e-01 -5.45710e-01 -1.21240e+00 -1.07571e+00 -1.34908e+00
1.69600e+04 4.20000e+01 -5.19615e-01 -4.93520e-01 -5.45710e-01 -1.18624e+00 -1.05531e+00 -1.31717e+00
1.71200e+04 4.20000e+01 -5.19615e-01 -4.93520e-01 -5.45710e-01 -1.16092e+00 -1.03565e+00 -1.28619e+00
1.72800e+04 4.30000e+01 -6.11724e-01 -5.36537e-01 -6.86910e-01 -1.13642e+00 -1.01670e+00 -1.25615e+00
1.74400e+04 4.30000e+01 -6.11724e-01 -5.36537e-01 -6.86910e-01 -1.11275e+00 -9.98455e-01 -1.22704e+00
1.76000e+04 4.40000e+01 -5.11369e-01 -4.87233e-01 -5.35505e-01 -1.08987e+00 -9.80886e-01 -1.19886e+00
1.77600e+04 4.40000e+01 -5.11369e-01 -4.87233e-01 -5.35505e-01 -1.06779e+00 -9.63990e-01 -1.17160e+00
1.79200e+04 4.40000e+01 -5.11369e-01 -4.87233e-01 -5.35505e-01 -1.04650e+00 -9.47747e-01 -1.14525e+00
1.80800e+04 4.50000e+01 -5.64179e-01 -5.19823e-01 -6.08535e-01 -1.02597e+00 -9.32142e-01 -1.11979e+00
1.82400e+04 4.50000e+01 -5.64179e-01 -5.19823e-01 -6.08535e-01 -1.00619e+00 -9.17158e-01 -1.09522e+00
1.84000e+04 4.60000e+01 -5.30484e-01 -4.81159e-01 -5.79810e-01 -9.87147e-01 -9.02776e-01 -1.07152e+00
1.85600e+04 4.60000e+01 -5.30484e-01 -4.81159e-01 -5.79810e-01 -9.68820e-01 -8.88980e-01 -1.04866e+00
1.87200e+04 4.60000e+01 -5.30484e-01 -4.81159e-01 -5.79810e-01 -9.51192e-01 -8.75753e-01 -1.02663e+00
1.88800e+04 4.70000e+01 -4.90185e-01 -4.45831e-01 -5.34539e-01 -9.34245e-01 -8.63073e-01 -1.00542e+00
1.90400e+04 4.70000e+01 -4.90185e-01 -4.45831e-01 -5.34539e-01 -9.17957e-01 -8.50925e-01 -9.84990e-01
1.92000e+04 4.80000e+01 -6.19422e-01 -5.77179e-01 -6.61664e-01 -9.02309e-01 -8.39290e-01 -9.65328e-01
1.93600e+04 4.80000e+01 -6.19422e-01 -5.77179e-01 -6.61664e-01 -8.87281e-01 -8.28149e-01 -9.46414e-01
1.95200e+04 4.80000e+01 -6.19422e-01 -5.77179e-01 -6.61664e-01 -8.72853e-01 -8.17483e-01 -9.28223e-01
1.96800e+04 4.90000e+01 -5.30907e-01 -4.57425e-01 -6.04389e-01 -8.59003e-01 -8.07274e-01 -9.10733e-01
1.98400e+04 4.90000e+01 -5.30907e-01 -4.57425e-01 -6.04389e-01 -8.45712e-01 -7.97505e-01 -8.93920e-01
2.00000e+04 5.00000e+01 -6.38671e-01 -5.54257e-01 -7.23085e-01 -8.32960e-01 -7.88157e-01 -8.77763e-01
2.01600e+04 5.00000e+01 -6.38671e-01 -5.54257e-01 -7.23085e-01 -8.20725e-01 -7.79214e-01 -8.62237e-01
2.03200e+04 5.00000e+01 -6.38671e-01 -5.54257e-01 -7.23085e-01 -8.08988e-01 -7.70655e-01 -8.47322e-01
2.04800e+04 5.10000e+01 -6.91165e-01 -6.01195e-01 -7.81135e-01 -7.97730e-01 -7.62465e-01 -8.32995e-01
2.06400e+04 5.10000e+01 -6.91165e-01 -6.01195e-01 -7.81135e-01 -7.86931e-01 -7.54626e-01 -8.19236e-01
2.08000e+04 5.20000e+01 -5.47095e-01 -4.83301e-01 -6.10889e-01 -7.76572e-01 -7.47120e-01 -8.06024e-01
2.09600e+04 5.20000e+01 -5.47095e-01 -4.83301e-01 -6.10889e-01 -7.66635e-01 -7.39931e-01 -7.93339e-01
2.11200e+04 5.20000e+01 -5.47095e-01 -4.83301e-01 -6.10889e-01 -7.57101e-01 -7.33040e-01 -7.81162e-01
2.12800e+04 5.30000e+01 -5.70146e-01 -5.30015e-01 -6.10276e-01 -7.47955e-01 -7.26431e-01 -7.69478e-01
2.14400e+04 5.30000e+01 -5.70146e-01 -5.30015e-01 -6.10276e-01 -7.39178e-01 -7.20087e-01 -7.58268e-01
2.16000e+04 5.40000e+01 -6.74927e-01 -6.02284e-01 -7.47570e-01 -7.30755e-01 -7.13989e-01 -7.47520e-01
2.17600e+04 5.40000e+01 -6.74927e-01 -6.02284e-01 -7.47570e-01 -7.22670e-01 -7.08120e-01 -7.37220e-01
2.19200e+04 5.40000e+01 -6.74927e-01 -6.02284e-01 -7.47570e-01 -7.14909e-01 -7.02461e-01 -7.27358e-01
2.20800e+04 5.50000e+01 -7.07402e-01 -6.03974e-01 -8.10830e-01 -7.07459e-01 -6.96990e-01 -7.17928e-01
2.22400e+04 5.50000e+01 -7.07402e-01 -6.03974e-01 -8.10830e-01 -7.00306e-01 -6.91685e-01 -7.08928e-01
2.24000e+04 5.60000e+01 -5.88705e-01 -5.13407e-01 -6.64004e-01 -6.93439e-01 -6.86514e-01 -7.00365e-01
2.25600e+04 5.60000e+01 -5.88705e-01 -5.13407e-01 -6.64004e-01 -6.86849e-01 -6.81431e-01 -6.92266e-01
2.27200e+04 5.60000e+01 -5.88705e-01 -5.13407e-01 -6.64004e-01 -6.80523e-01 -6.76355e-01 -6.84690e-01
2.28800e+04 5.70000e+01 -5.78611e-01 -4.91827e-01 -6.65396e-01 -6.74454e-01 -6.71146e-01 -6.77763e-01
2.30400e+04 5.70000e+01 -5.78611e-01 -4.91827e-01 -6.65396e-01 -6.68636e-01 -6.65624e-01 -6.71647e-01
2.32000e+04 5.80000e+01 -5.15741e-01 -4.36102e-01 -5.95381e-01 -6.63059e-01 -6.59777e-01 -6.66342e-01
2.33600e+04 5.80000e+01 -5.15741e-01 -4.36102e-01 -5.95381e-01 -6.57720e-01 -6.53825e-01 -6.61615e-01
2.35200e+04 5.80000e+01 -5.15741e-01 -4.36102e-01 -5.95381e-01 -6.52613e-01 -6.47981e-01 -6.57245e-01
2.36800e+04 5.90000e+01 -5.68480e-01 -5.53989e-01 -5.82971e-01 -6.47733e-01 -6.42358e-01 -6.53109e-01
2.38400e+04 5.90000e+01 -5.68480e-01 -5.53989e-01 -5.82971e-01 -6.43079e-01 -6.37006e-01 -6.49152e-01
2.40000e+04 6.00000e+01 -5.04191e-01 -4.41591e-01 -5.66791e-01 -6.38645e-01 -6.31944e-01 -6.45346e-01
2.41600e+04 6.00000e+01 -5.04191e-01 -4.41591e-01 -5.66791e-01 -6.34431e-01 -6.27182e-01 -6.41680e-01
2.43200e+04 6.00000e+01 -5.04191e-01 -4.41591e-01 -5.66791e-01 -6.30434e-01 -6.22718e-01 -6.38150e-01
2.44800e+04 6.10000e+01 -5.60026e-01 -4.93799e-01 -6.26252e-01 -6.26653e-01 -6.18549e-01 -6.34757e-01
2.46400e+04 6.10000e+01 -5.60026e-01 -4.93799e-01 -6.26252e-01 -6.23085e-01 -6.14665e-01 -6.31505e-01
2.48000e+04 6.20000e+01 -4.71128e-01 -3.88761e-01 -5.53494e-01 -6.19730e-01 -6.11058e-01 -6.28402e-01
2.49600e+04 6.20000e+01 -4.71128e-01 -3.88761e-01 -5.53494e-01 -6.16587e-01 -6.07715e-01 -6.25458e-01
2.51200e+04 6.20000e+01 -4.71128e-01 -3.88761e-01 -5.53494e-01 -6.13652e-01 -6.04622e-01 -6.22682e-01
2.52800e+04 6.30000e+01 -5.47833e-01 -5.26186e-01 -5.69481e-01 -6.10924e-01 -6.01761e-01 -6.20086e-01
2.54400e+04 6.30000e+01 -5.47833e-01 -5.26186e-01 -5.69481e-01 -6.08399e-01 -5.99117e-01 -6.17681e-01
2.56000e+04 6.40000e+01 -5.16377e-01 -4.34626e-01 -5.98128e-01 -6.06074e-01 -5.96670e-01 -6.15478e-01
2.57600e+04 6.40000e+01 -5.16377e-01 -4.34626e-01 -5.98128e-01 -6.03944e-01 -5.94402e-01 -6.13486e-01
2.59200e+04 6.40000e+01 -5.16377e-01 -4.34626e-01 -5.98128e-01 -6.02004e-01 -5.92295e-01 -6.11713e-01
2.60800e+04 6.50000e+01 -6.19493e-01 -4.81655e-01 -7.57331e-01 -6.00247e-01 -5.90332e-01 -6.10163e-01
2.62400e+04 6.50000e+01 -6.19493e-01 -4.81655e-01 -7.57331e-01 -5.98667e-01 -5.88498e-01 -6.08835e-01
2.64000e+04 6.60000e+01 -4.87243e-01 -4.45843e-01 -5.28643e-01 -5.97253e-01 -5.86778e-01 -6.07728e-01
2.65600e+04 6.60000e+01 -4.87243e-01 -4.45843e-01 -5.28643e-01 -5.95998e-01 -5.85162e-01 -6.06833e-01
2.67200e+04 6.60000e+01 -4.87243e-01 -4.45843e-01 -5.28643e-01 -5.94889e-01 -5.83639e-01 -6.06140e-01
2.68800e+04 6.70000e+01 -5.14484e-01 -4.63978e-01 -5.64991e-01 -5.93918e-01 -5.82201e-01 -6.05635e-01
2.70400e+04 6.70000e+01 -5.14484e-01 -4.63978e-01 -5.64991e-01 -5.93071e-01 -5.80841e-01 -6.05300e-01
2.72000e+04 6.80000e+01 -5.18230e-01 -4.38402e-01 -5.98059e-01 -5.92336e-01 -5.79553e-01 -6.05119e-01
2.73600e+04 6.80000e+01 -5.18230e-01 -4.38402e-01 -5.98059e-01 -5.91700e-01 -5.78329e-01 -6.05071e-01
2.75200e+04 6.80000e+01 -5.18230e-01 -4.38402e-01 -5.98059e-01 -5.91149e-01 -5.77161e-01 -6.05137e-01
2.76800e+04 6.90000e+01 -5.57600e-01 -4.79215e-01 -6.35985e-01 -5.90671e-01 -5.76043e-01 -6.05298e-01
2.78400e+04 6.90000e+01 -5.57600e-01 -4.79215e-01 -6.35985e-01 -5.90250e-01 -5.74967e-01 -6.05534e-01
2.80000e+04 7.00000e+01 -6.30798e-01 -5.56771e-01 -7.04826e-01 -5.89876e-01 -5.73924e-01 -6.05828e-01
2.81600e+04 7.00000e+01 -6.30798e-01 -5.56771e-01 -7.04826e-01 -5.89534e-01 -5.72906e-01 -6.06162e-01
2.83200e+04 7.00000e+01 -6.30798e-01 -5.56771e-01 -7.04826e-01 -5.89212e-01 -5.71904e-01 -6.06521e-01
2.84800e+04 7.10000e+01 -5.92752e-01 -4.51636e-01 -7.33869e-01 -5.88899e-01 -5.70909e-01 -6.06890e-01
2.86400e+04 7.10000e+01 -5.92752e-01 -4.51636e-01 -7.33869e-01 -5.88585e-01 -5.69912e-01 -6.07257e-01
2.88000e+04 7.20000e+01 -6.24746e-01 -5.87242e-01 -6.62251e-01 -5.88257e-01 -5.68906e-01 -6.07608e-01
2.89600e+04 7.20000e+01 -6.24746e-01 -5.87242e-01 -6.62251e-01 -5.87908e-01 -5.67883e-01 -6.07934e-01
2.91200e+04 7.20000e+01 -6.24746e-01 -5.87242e-01 -6.62251e-01 -5.87530e-01 -5.66836e-01 -6.08225e-01
2.92800e+04 7.30000e+01 -5.65608e-01 -4.45539e-01 -6.85678e-01 -5.87117e-01 -5.65759e-01 -6.08474e-01
2.94400e+04 7.30000e+01 -5.65608e-01 -4.45539e-01 -6.85678e-01 -5.86660e-01 -5.64648e-01 -6.08673e-01
2.96000e+04 7.40000e+01 -4.71783e-01 -4.68068e-01 -4.75498e-01 -5.86157e-01 -5.63499e-01 -6.08815e-01
2.97600e+04 7.40000e+01 -4.71783e-01 -4.68068e-01 -4.75498e-01 -5.85603e-01 -5.62310e-01 -6.08896e-01
2.99200e+04 7.40000e+01 -4.71783e-01 -4.68068e-01 -4.75498e-01 -5.84996e-01 -5.61082e-01 -6.08911e-01
3.00800e+04 7.50000e+01 -5.42907e-01 -4.08259e-01 -6.77554e-01 -5.84335e-01 -5.59814e-01 -6.08855e-01
3.02400e+04 7.50000e+01 -5.42907e-01 -4.08259e-01 -6.77554e-01 -5.83618e-01 -5.58510e-01 -6.08726e-01
3.04000e+04 7.60000e+01 -5.37157e-01 -4.76657e-01 -5.97656e-01 -5.82849e-01 -5.57176e-01 -6.08522e-01
3.05600e+04 7.60000e+01 -5.37157e-01 -4.76657e-01 -5.97656e-01 -5.82027e-01 -5.55814e-01 -6.08240e-01
3.07200e+04 7.60000e+01 -5.37157e-01 -4.76657e-01 -5.97656e-01 -5.81157e-01 -5.54436e-01 -6.07878e-01
3.08800e+04 7.70000e+01 -4.87688e-01 -4.42775e-01 -5.32601e-01 -5.80242e-01 -5.53049e-01 -6.07436e-01
3.10400e+04 7.70000e+01 -4.87688e-01 -4.42775e-01 -5.32601e-01 -5.79288e-01 -5.51663e-01 -6.06913e-01
3.12000e+04 7.80000e+01 -5.03634e-01 -4.82366e-01 -5.24902e-01 -5.78300e-01 -5.50289e-01 -6.06312e-01
3.13600e+04 7.80000e+01 -5.03634e-01 -4.82366e-01 -5.24902e-01 -5.77285e-01 -5.48939e-01 -6.05630e-01
3.15200e+04 7.80000e+01 -5.03634e-01 -4.82366e-01 -5.24902e-01 -5.76248e-01 -5.47624e-01 -6.04872e-01
3.16800e+04 7.90000e+01 -4.97336e-01 -4.28025e-01 -5.66648e-01 -5.75198e-01 -5.46356e-01 -6.04040e-01
3.18400e+04 7.90000e+01 -4.97336e-01 -4.28025e-01 -5.66648e-01 -5.74142e-01 -5.45147e-01 -6.03136e-01
3.20000e+04 8.00000e+01 -5.37469e-01 -4.76148e-01 -5.98790e-01 -5.73085e-01 -5.44006e-01 -6.02165e-01
3.21600e+04 8.00000e+01 -5.37469e-01 -4.76148e-01 -5.98790e-01 -5.72036e-01 -5.42943e-01 -6.01130e-01
3.23200e+04 8.00000e+01 -5.37469e-01 -4.76148e-01 -5.98790e-01 -5.71001e-01 -5.41965e-01 -6.00038e-01
3.24800e+04 8.10000e+01 -4.85132e-01 -4.38197e-01 -5.32067e-01 -5.69986e-01 -5.41077e-01 -5.98894e-01
3.26400e+04 8.10000e+01 -4.85132e-01 -4.38197e-01 -5.32067e-01 -5.68995e-01 -5.40285e-01 -5.97705e-01
3.28000e+04 8.20000e+01 -5.21814e-01 -4.73735e-01 -5.69893e-01 -5.68033e-01 -5.39589e-01 -5.96478e-01
3.29600e+04 8.20000e+01 -5.21814e-01 -4.73735e-01 -5.69893e-01 -5.67105e-01 -5.38990e-01 -5.95220e-01
3.31200e+04 8.20000e+01 -5.21814e-01 -4.73735e-01 -5.69893e-01 -5.66212e-01 -5.38482e-01 -5.93942e-01
3.32800e+04 8.30000e+01 -4.88545e-01 -4.39355e-01 -5.37735e-01 -5.65356e-01 -5.38062e-01 -5.92651e-01
3.34400e+04 8.30000e+01 -4.88545e-01 -4.39355e-01 -5.37735e-01 -5.64538e-01 -5.37720e-01 -5.91355e-01
3.36000e+04 8.40000e+01 -5.15366e-01 -4.01084e-01 -6.29648e-01 -5.63758e-01 -5.37448e-01 -5.90068e-01
3.37600e+04 8.40000e+01 -5.15366e-01 -4.01084e-01 -6.29648e-01 -5.63014e-01 -5.37231e-01 -5.88797e-01
3.39200e+04 8.40000e+01 -5.15366e-01 -4.01084e-01 -6.29648e-01 -5.62305e-01 -5.37056e-01 -5.87554e-01
3.40800e+04 8.50000e+01 -4.83022e-01 -4.41711e-01 -5.24333e-01 -5.61628e-01 -5.36908e-01 -5.86348e-01
3.42400e+04 8.50000e+01 -4.83022e-01 -4.41711e-01 -5.24333e-01 -5.60979e-01 -5.36769e-01 -5.85189e-01
3.44000e+04 8.60000e+01 -4.81513e-01 -4.26065e-01 -5.36962e-01 -5.60355e-01 -5.36624e-01 -5.84086e-01
3.45600e+04 8.60000e+01 -4.81513e-01 -4.26065e-01 -5.36962e-01 -5.59752e-01 -5.36454e-01 -5.83050e-01
3.47200e+04 8.60000e+01 -4.81513e-01 -4.26065e-01 -5.36962e-01 -5.59165e-01 -5.36244e-01 -5.82085e-01
3.48800e+04 8.70000e+01 -4.85848e-01 -4.65883e-01 -5.05812e-01 -5.58588e-01 -5.35980e-01 -5.81197e-01
3.50400e+04 8.70000e+01 -4.85848e-01 -4.65883e-01 -5.05812e-01 -5.58018e-01 -5.35648e-01 -5.80389e-01
3.52000e+04 8.80000e+01 -4.59142e-01 -3.87914e-01 -5.30371e-01 -5.57449e-01 -5.35239e-01 -5.79659e-01
3.53600e+04 8.80000e+01 -4.59142e-01 -3.87914e-01 -5.30371e-01 -5.56877e-01 -5.34748e-01 -5.79007e-01
3.55200e+04 8.80000e+01 -4.59142e-01 -3.87914e-01 -5.30371e-01 -5.56297e-01 -5.34168e-01 -5.78426e-01
3.56800e+04 8.90000e+01 -4.71193e-01 -4.36232e-01 -5.06154e-01 -5.55705e-01 -5.33501e-01 -5.77909e-01
3.58400e+04 8.90000e+01 -4.71193e-01 -4.36232e-01 -5.06154e-01 -5.55096e-01 -5.32746e-01 -5.77446e-01
3.60000e+04 9.00000e+01 -4.48409e-01 -4.32775e-01 -4.64042e-01 -5.54467e-01 -5.31908e-01 -5.77026e-01
3.61600e+04 9.00000e+01 -4.48409e-01 -4.32775e-01 -4.64042e-01 -5.53815e-01 -5.30993e-01 -5.76637e-01
3.63200e+04 9.00000e+01 -4.48409e-01 -4.32775e-01 -4.64042e-01 -5.53137e-01 -5.30006e-01 -5.76267e-01
3.64800e+04 9.10000e+01 -4.81958e-01 -4.13732e-01 -5.50184e-01 -5.52430e-01 -5.28954e-01 -5.75906e-01
3.66400e+04 9.10000e+01 -4.81958e-01 -4.13732e-01 -5.50184e-01 -5.51693e-01 -5.27843e-01 -5.75543e-01
3.68000e+04 9.20000e+01 -4.35699e-01 -3.88317e-01 -4.83082e-01 -5.50923e-01 -5.26679e-01 -5.75166e-01
3.69600e+04 9.20000e+01 -4.35699e-01 -3.88317e-01 -4.83082e-01 -5.50120e-01 -5.25470e-01 -5.74770e-01
3.71200e+04 9.20000e+01 -4.35699e-01 -3.88317e-01 -4.83082e-01 -5.49282e-01 -5.24219e-01 -5.74345e-01
3.72800e+04 9.30000e+01 -4.33750e-01 -3.96325e-01 -4.71174e-01 -5.48410e-01 -5.22933e-01 -5.73887e-01
3.74400e+04 9.30000e+01 -4.33750e-01 -3.96325e-01 -4.71174e-01 -5.47502e-01 -5.21613e-01 -5.73390e-01
3.76000e+04 9.40000e+01 -4.54364e-01 -4.07458e-01 -5.01270e-01 -5.46559e-01 -5.20267e-01 -5.72850e-01
3.77600e+04 9.40000e+01 -4.54364e-01 -4.07458e-01 -5.01270e-01 -5.45580e-01 -5.18896e-01 -5.72263e-01
3.79200e+04 9.40000e+01 -4.54364e-01 -4.07458e-01 -5.01270e-01 -5.44566e-01 -5.17504e-01 -5.71628e-01
3.80800e+04 9.50000e+01 -6.00377e-01 -5.42161e-01 -6.58593e-01 -5.43517e-01 -5.16092e-01 -5.70943e-01
3.82400e+04 9.50000e+01 -6.00377e-01 -5.42161e-01 -6.58593e-01 -5.42435e-01 -5.14663e-01 -5.70206e-01
3.84000e+04 9.60000e+01 -5.01205e-01 -4.92880e-01 -5.09530e-01 -5.41319e-01 -5.13221e-01 -5.69417e-01
3.85600e+04 9.60000e+01 -5.01205e-01 -4.92880e-01 -5.09530e-01 -5.40170e-01 -5.11766e-01 -5.68574e-01
3.87200e+04 9.60000e+01 -5.01205e-01 -4.92880e-01 -5.09530e-01 -5.38989e-01 -5.10300e-01 -5.67678e-01
3.88800e+04 9.70000e+01 -4.61054e-01 -3.47456e-01 -5.74652e-01 -5.37776e-01 -5.08824e-01 -5.66728e-01
3.90400e+04 9.70000e+01 -4.61054e-01 -3.47456e-01 -5.74652e-01 -5.36532e-01 -5.07340e-01 -5.65724e-01
3.92000e+04 9.80000e+01 -4.37301e-01 -4.05366e-01 -4.69236e-01 -5.35259e-01 -5.05849e-01 -5.64669e-01
3.93600e+04 9.80000e+01 -4.37301e-01 -4.05366e-01 -4.69236e-01 -5.33957e-01 -5.04353e-01 -5.63561e-01
3.95200e+04 9.80000e+01 -4.37301e-01 -4.05366e-01 -4.69236e-01 -5.32626e-01 -5.02850e-01 -5.62402e-01
3.96800e+04 9.90000e+01 -4.94640e-01 -3.71902e-01 -6.17378e-01 -5.31268e-01 -5.01342e-01 -5.61193e-01
3.98400e+04 9.90000e+01 -4.94640e-01 -3.71902e-01 -6.17378e-01 -5.29883e-01 -4.99830e-01 -5.59937e-01
4.00000e+04 1.00000e+02 -4.83120e-01 -4.52604e-01 -5.13636e-01 -5.28474e-01 -4.98313e-01 -5.58635e-01
4.01600e+04 1.00000e+02 -4.83120e-01 -4.52604e-01 -5.13636e-01 -5.27041e-01 -4.96793e-01 -5.57289e-01
4.03200e+04 1.00000e+02 -4.83120e-01 -4.52604e-01 -5.13636e-01 -5.25588e-01 -4.95270e-01 -5.55905e-01
4.04800e+04 1.01000e+02 -3.98905e-01 -3.30421e-01 -4.67390e-01 -5.24114e-01 -4.93745e-01 -5.54483e-01
4.06400e+04 1.01000e+02 -3.98905e-01 -3.30421e-01 -4.67390e-01 -5.22625e-01 -4.92220e-01 -5.53030e-01
4.08000e+04 1.02000e+02 -5.13056e-01 -4.36819e-01 -5.89293e-01 -5.21121e-01 -4.90695e-01 -5.51548e-01
4.09600e+04 1.02000e+02 -5.13056e-01 -4.36819e-01 -5.89293e-01 -5.19608e-01 -4.89173e-01 -5.50043e-01
4.11200e+04 1.02000e+02 -5.13056e-01 -4.36819e-01 -5.89293e-01 -5.18088e-01 -4.87657e-01 -5.48518e-01
4.12800e+04 1.03000e+02 -4.48772e-01 -4.10486e-01 -4.87058e-01 -5.16564e-01 -4.86150e-01 -5.46978e-01
4.14400e+04 1.03000e+02 -4.48772e-01 -4.10486e-01 -4.87058e-01 -5.15042e-01 -4.84656e-01 -5.45428e-01
4.16000e+04 1.04000e+02 -5.29165e-01 -4.50894e-01 -6.07436e-01 -5.13525e-01 -4.83178e-01 -5.43872e-01
4.17600e+04 1.04000e+02 -5.29165e-01 -4.50894e-01 -6.07436e-01 -5.12018e-01 -4.81721e-01 -5.42315e-01
4.19200e+04 1.04000e+02 -5.29165e-01 -4.50894e-01 -6.07436e-01 -5.10524e-01 -4.80289e-01 -5.40759e-01
4.20800e+04 1.05000e+02 -4.98500e-01 -4.63636e-01 -5.33365e-01 -5.09048e-01 -4.78888e-01 -5.39208e-01
4.22400e+04 1.05000e+02 -4.98500e-01 -4.63636e-01 -5.33365e-01 -5.07594e-01 -4.77524e-01 -5.37663e-01
4.24000e+04 1.06000e+02 -4.17520e-01 -4.07770e-01 -4.27269e-01 -5.06165e-01 -4.76200e-01 -5.36129e-01
4.25600e+04 1.06000e+02 -4.17520e-01 -4.07770e-01 -4.27269e-01 -5.04764e-01 -4.74921e-01 -5.34606e-01
4.27200e+04 1.06000e+02 -4.17520e-01 -4.07770e-01 -4.27269e-01 -5.03395e-01 -4.73693e-01 -5.33097e-01
4.28800e+04 1.07000e+02 -3.70826e-01 -2.90939e-01 -4.50713e-01 -5.02060e-01 -4.72520e-01 -5.31600e-01
4.30400e+04 1.07000e+02 -3.70826e-01 -2.90939e-01 -4.50713e-01 -5.00761e-01 -4.71404e-01 -5.30118e-01
4.32000e+04 1.08000e+02 -4.28798e-01 -3.71776e-01 -4.85820e-01 -4.99501e-01 -4.70350e-01 -5.28652e-01
4.33600e+04 1.08000e+02 -4.28798e-01 -3.71776e-01 -4.85820e-01 -4.98279e-01 -4.69358e-01 -5.27201e-01
4.35200e+04 1.08000e+02 -4.28798e-01 -3.71776e-01 -4.85820e-01 -4.97098e-01 -4.68431e-01 -5.25765e-01
4.36800e+04 1.09000e+02 -4.01080e-01 -3.32306e-01 -4.69855e-01 -4.95959e-01 -4.67570e-01 -5.24348e-01
4.38400e+04 1.09000e+02 -4.01080e-01 -3.32306e-01 -4.69855e-01 -4.94860e-01 -4.66773e-01 -5.22947e-01
4.40000e+04 1.10000e+02 -5.18224e-01 -4.49090e-01 -5.87358e-01 -4.93803e-01 -4.66042e-01 -5.21564e-01
4.41600e+04 1.10000e+02 -5.18224e-01 -4.49090e-01 -5.87358e-01 -4.92787e-01 -4.65375e-01 -5.20200e-01
4.43200e+04 1.10000e+02 -5.18224e-01 -4.49090e-01 -5.87358e-01 -4.91813e-01 -4.64770e-01 -5.18856e-01
4.44800e+04 1.11000e+02 -4.59005e-01 -4.43262e-01 -4.74747e-01 -4.90878e-01 -4.64225e-01 -5.17530e-01
4.46400e+04 1.11000e+02 -4.59005e-01 -4.43262e-01 -4.74747e-01 -4.89983e-01 -4.63739e-01 -5.16227e-01
4.48000e+04 1.12000e+02 -4.43165e-01 -3.90751e-01 -4.95580e-01 -4.89126e-01 -4.63309e-01 -5.14943e-01
4.49600e+04 1.12000e+02 -4.43165e-01 -3.90751e-01 -4.95580e-01 -4.88305e-01 -4.62930e-01 -5.13681e-01
4.51200e+04 1.12000e+02 -4.43165e-01 -3.90751e-01 -4.95580e-01 -4.87520e-01 -4.62601e-01 -5.12438e-01
4.52800e+04 1.13000e+02 -3.69655e-01 -3.30313e-01 -4.08997e-01 -4.86767e-01 -4.62317e-01 -5.11216e-01
4.54400e+04 1.13000e+02 -3.69655e-01 -3.30313e-01 -4.08997e-01 -4.86044e-01 -4.62075e-01 -5.10012e-01
4.56000e+04 1.14000e+02 -4.67956e-01 -3.52428e-01 -5.83484e-01 -4.85348e-01 -4.61871e-01 -5.08825e-01
4.57600e+04 1.14000e+02 -4.67956e-01 -3.52428e-01 -5.83484e-01 -4.84677e-01 -4.61701e-01 -5.07653e-01
4.59200e+04 1.14000e+02 -4.67956e-01 -3.52428e-01 -5.83484e-01 -4.84026e-01 -4.61559e-01 -5.06493e-01
4.60800e+04 1.15000e+02 -4.30433e-01 -3.57286e-01 -5.03580e-01 -4.83393e-01 -4.61442e-01 -5.05344e-01
4.62400e+04 1.15000e+02 -4.30433e-01 -3.57286e-01 -5.03580e-01 -4.82774e-01 -4.61345e-01 -5.04203e-01
4.64000e+04 1.16000e+02 -4.51685e-01 -4.23218e-01 -4.80151e-01 -4.82165e-01 -4.61262e-01 -5.03068e-01
4.65600e+04 1.16000e+02 -4.51685e-01 -4.23218e-01 -4.80151e-01 -4.81563e-01 -4.61189e-01 -5.01936e-01
4.67200e+04 1.16000e+02 -4.51685e-01 -4.23218e-01 -4.80151e-01 -4.80964e-01 -4.61121e-01 -5.00807e-01
4.68800e+04 1.17000e+02 -4.32391e-01 -3.69858e-01 -4.94924e-01 -4.80365e-01 -4.61052e-01 -4.99678e-01
4.70400e+04 1.17000e+02 -4.32391e-01 -3.69858e-01 -4.94924e-01 -4.79763e-01 -4.60978e-01 -4.98548e-01
4.72000e+04 1.18000e+02 -4.63950e-01 -4.14767e-01 -5.13134e-01 -4.79155e-01 -4.60893e-01 -4.97416e-01
4.73600e+04 1.18000e+02 -4.63950e-01 -4.14767e-01 -5.13134e-01 -4.78538e-01 -4.60793e-01 -4.96282e-01
4.75200e+04 1.18000e+02 -4.63950e-01 -4.14767e-01 -5.13134e-01 -4.77910e-01 -4.60675e-01 -4.95145e-01
4.76800e+04 1.19000e+02 -5.03827e-01 -4.59610e-01 -5.48043e-01 -4.77269e-01 -4.60533e-01 -4.94005e-01
4.78400e+04 1.19000e+02 -5.03827e-01 -4.59610e-01 -5.48043e-01 -4.76614e-01 -4.60365e-01 -4.92863e-01
4.80000e+04 1.20000e+02 -4.31862e-01 -3.59869e-01 -5.03856e-01 -4.75944e-01 -4.60168e-01 -4.91719e-01
4.81600e+04 1.20000e+02 -4.31862e-01 -3.59869e-01 -5.03856e-01 -4.75256e-01 -4.59938e-01 -4.90573e-01
4.83200e+04 1.20000e+02 -4.31862e-01 -3.59869e-01 -5.03856e-01 -4.74551e-01 -4.59675e-01 -4.89426e-01
4.84800e+04 1.21000e+02 -4.26436e-01 -3.63730e-01 -4.89141e-01 -4.73828e-01 -4.59377e-01 -4.88280e-01
4.86400e+04 1.21000e+02 -4.26436e-01 -3.63730e-01 -4.89141e-01 -4.73088e-01 -4.59042e-01 -4.87134e-01
4.88000e+04 1.22000e+02 -4.01509e-01 -3.66548e-01 -4.36470e-01 -4.72330e-01 -4.58669e-01 -4.85992e-01
4.89600e+04 1.22000e+02 -4.01509e-01 -3.66548e-01 -4.36470e-01 -4.71556e-01 -4.58258e-01 -4.84854e-01
4.91200e+04 1.22000e+02 -4.01509e-01 -3.66548e-01 -4.36470e-01 -4.70766e-01 -4.57807e-01 -4.83725e-01
4.92800e+04 1.23000e+02 -4.25449e-01 -3.99879e-01 -4.51019e-01 -4.69961e-01 -4.57315e-01 -4.82607e-01
4.94400e+04 1.23000e+02 -4.25449e-01 -3.99879e-01 -4.51019e-01 -4.69144e-01 -4.56783e-01 -4.81504e-01
4.96000e+04 1.24000e+02 -4.73486e-01 -4.14680e-01 -5.32292e-01 -4.68315e-01 -4.56209e-01 -4.80422e-01
4.97600e+04 1.24000e+02 -4.73486e-01 -4.14680e-01 -5.32292e-01 -4.67477e-01 -4.55591e-01 -4.79363e-01
4.99200e+04 1.24000e+02 -4.73486e-01 -4.14680e-01 -5.32292e-01 -4.66633e-01 -4.54930e-01 -4.78336e-01
5.00800e+04 1.25000e+02 -4.57193e-01 -4.26276e-01 -4.88111e-01 -4.65785e-01 -4.54225e-01 -4.77344e-01
5.02400e+04 1.25000e+02 -4.57193e-01 -4.26276e-01 -4.88111e-01 -4.64934e-01 -4.53475e-01 -4.76394e-01
5.04000e+04 1.26000e+02 -4.72412e-01 -4.32311e-01 -5.12513e-01 -4.64086e-01 -4.52680e-01 -4.75492e-01
5.05600e+04 1.26000e+02 -4.72412e-01 -4.32311e-01 -5.12513e-01 -4.63241e-01 -4.51842e-01 -4.74641e-01
5.07200e+04 1.26000e+02 -4.72412e-01 -4.32311e-01 -5.12513e-01 -4.62404e-01 -4.50963e-01 -4.73845e-01
5.08800e+04 1.27000e+02 -4.15143e-01 -3.72577e-01 -4.57709e-01 -4.61576e-01 -4.50046e-01 -4.73106e-01
5.10400e+04 1.27000e+02 -4.15143e-01 -3.72577e-01 -4.57709e-01 -4.60761e-01 -4.49096e-01 -4.72425e-01
5.12000e+04 1.28000e+02 -4.54768e-01 -3.84500e-01 -5.25036e-01 -4.59960e-01 -4.48118e-01 -4.71801e-01
5.13600e+04 1.28000e+02 -4.54768e-01 -3.84500e-01 -5.25036e-01 -4.59175e-01 -4.47120e-01 -4.71231e-01
5.15200e+04 1.28000e+02 -4.54768e-01 -3.84500e-01 -5.25036e-01 -4.58410e-01 -4.46109e-01 -4.70711e-01
5.16800e+04 1.29000e+02 -4.33501e-01 -3.66862e-01 -5.00140e-01 -4.57665e-01 -4.45092e-01 -4.70238e-01
5.18400e+04 1.29000e+02 -4.33501e-01 -3.66862e-01 -5.00140e-01 -4.56941e-01 -4.44077e-01 -4.69805e-01
5.20000e+04 1.30000e+02 -4.33547e-01 -4.10492e-01 -4.56601e-01 -4.56240e-01 -4.43073e-01 -4.69406e-01
5.21600e+04 1.30000e+02 -4.33547e-01 -4.10492e-01 -4.56601e-01 -4.55562e-01 -4.42087e-01 -4.69037e-01
5.23200e+04 1.30000e+02 -4.33547e-01 -4.10492e-01 -4.56601e-01 -4.54908e-01 -4.41125e-01 -4.68692e-01
5.24800e+04 1.31000e+02 -3.41691e-01 -2.91802e-01 -3.91581e-01 -4.54280e-01 -4.40195e-01 -4.68364e-01
5.26400e+04 1.31000e+02 -3.41691e-01 -2.91802e-01 -3.91581e-01 -4.53676e-01 -4.39300e-01 -4.68051e-01
5.28000e+04 1.32000e+02 -4.85006e-01 -4.07359e-01 -5.62654e-01 -4.53097e-01 -4.38446e-01 -4.67747e-01
5.29600e+04 1.32000e+02 -4.85006e-01 -4.07359e-01 -5.62654e-01 -4.52542e-01 -4.37635e-01 -4.67449e-01
5.31200e+04 1.32000e+02 -4.85006e-01 -4.07359e-01 -5.62654e-01 -4.52013e-01 -4.36870e-01 -4.67156e-01
5.32800e+04 1.33000e+02 -4.32360e-01 -4.03011e-01 -4.61708e-01 -4.51509e-01 -4.36153e-01 -4.66865e-01
5.34400e+04 1.33000e+02 -4.32360e-01 -4.03011e-01 -4.61708e-01 -4.51029e-01 -4.35483e-01 -4.66575e-01
5.36000e+04 1.34000e+02 -4.70755e-01 -3.61393e-01 -5.80118e-01 -4.50573e-01 -4.34859e-01 -4.66287e-01
5.37600e+04 1.34000e+02 -4.70755e-01 -3.61393e-01 -5.80118e-01 -4.50141e-01 -4.34282e-01 -4.66000e-01
5.39200e+04 1.34000e+02 -4.70755e-01 -3.61393e-01 -5.80118e-01 -4.49732e-01 -4.33750e-01 -4.65714e-01
5.40800e+04 1.35000e+02 -4.60201e-01 -3.49337e-01 -5.71065e-01 -4.49345e-01 -4.33260e-01 -4.65430e-01
5.42400e+04 1.35000e+02 -4.60201e-01 -3.49337e-01 -5.71065e-01 -4.48979e-01 -4.32809e-01 -4.65150e-01
5.44000e+04 1.36000e+02 -4.13769e-01 -3.72296e-01 -4.55242e-01 -4.48634e-01 -4.32395e-01 -4.64874e-01
5.45600e+04 1.36000e+02 -4.13769e-01 -3.72296e-01 -4.55242e-01 -4.48308e-01 -4.32015e-01 -4.64601e-01
5.47200e+04 1.36000e+02 -4.13769e-01 -3.72296e-01 -4.55242e-01 -4.48000e-01 -4.31667e-01 -4.64333e-01
5.48800e+04 1.37000e+02 -4.66691e-01 -3.93792e-01 -5.39589e-01 -4.47708e-01 -4.31345e-01 -4.64071e-01
5.50400e+04 1.37000e+02 -4.66691e-01 -3.93792e-01 -5.39589e-01 -4.47431e-01 -4.31048e-01 -4.63814e-01
5.52000e+04 1.38000e+02 -4.35404e-01 -4.15410e-01 -4.55398e-01 -4.47167e-01 -4.30772e-01 -4.63562e-01
5.53600e+04 1.38000e+02 -4.35404e-01 -4.15410e-01 -4.55398e-01 -4.46914e-01 -4.30514e-01 -4.63314e-01
5.55200e+04 1.38000e+02 -4.35404e-01 -4.15410e-01 -4.55398e-01 -4.46670e-01 -4.30269e-01 -4.63071e-01
5.56800e+04 1.39000e+02 -4.11347e-01 -3.56679e-01 -4.66016e-01 -4.46434e-01 -4.30036e-01 -4.62833e-01
5.58400e+04 1.39000e+02 -4.11347e-01 -3.56679e-01 -4.66016e-01 -4.46205e-01 -4.29809e-01 -4.62600e-01
5.60000e+04 1.40000e+02 -4.22890e-01 -4.04909e-01 -4.40871e-01 -4.45979e-01 -4.29585e-01 -4.62373e-01
5.61600e+04 1.40000e+02 -4.22890e-01 -4.04909e-01 -4.40871e-01 -4.45757e-01 -4.29361e-01 -4.62153e-01
5.63200e+04 1.40000e+02 -4.22890e-01 -4.04909e-01 -4.40871e-01 -4.45537e-01 -4.29132e-01 -4.61941e-01
5.64800e+04 1.41000e+02 -4.39092e-01 -3.86259e-01 -4.91925e-01 -4.45317e-01 -4.28895e-01 -4.61740e-01
5.66400e+04 1.41000e+02 -4.39092e-01 -3.86259e-01 -4.91925e-01 -4.45099e-01 -4.28647e-01 -4.61551e-01
5.68000e+04 1.42000e+02 -5.16044e-01 -4.07070e-01 -6.25018e-01 -4.44880e-01 -4.28382e-01 -4.61378e-01
5.69600e+04 1.42000e+02 -5.16044e-01 -4.07070e-01 -6.25018e-01 -4.44661e-01 -4.28098e-01 -4.61224e-01
5.71200e+04 1.42000e+02 -5.16044e-01 -4.07070e-01 -6.25018e-01 -4.44442e-01 -4.27792e-01 -4.61092e-01
5.72800e+04 1.43000e+02 -4.41913e-01 -4.00670e-01 -4.83157e-01 -4.44224e-01 -4.27463e-01 -4.60984e-01
5.74400e+04 1.43000e+02 -4.41913e-01 -4.00670e-01 -4.83157e-01 -4.44005e-01 -4.27106e-01 -4.60904e-01
5.76000e+04 1.44000e+02 -4.61029e-01 -3.62875e-01 -5.59183e-01 -4.43788e-01 -4.26722e-01 -4.60854e-01
5.77600e+04 1.44000e+02 -4.61029e-01 -3.62875e-01 -5.59183e-01 -4.43572e-01 -4.26308e-01 -4.60836e-01
5.79200e+04 1.44000e+02 -4.61029e-01 -3.62875e-01 -5.59183e-01 -4.43359e-01 -4.25865e-01 -4.60852e-01
5.80800e+04 1.45000e+02 -5.11758e-01 -3.55334e-01 -6.68183e-01 -4.43148e-01 -4.25393e-01 -4.60903e-01
5.82400e+04 1.45000e+02 -5.11758e-01 -3.55334e-01 -6.68183e-01 -4.42940e-01 -4.24892e-01 -4.60989e-01
5.84000e+04 1.46000e+02 -4.00982e-01 -3.46073e-01 -4.55890e-01 -4.42737e-01 -4.24363e-01 -4.61112e-01
5.85600e+04 1.46000e+02 -4.00982e-01 -3.46073e-01 -4.55890e-01 -4.42539e-01 -4.23807e-01 -4.61271e-01
5.87200e+04 1.46000e+02 -4.00982e-01 -3.46073e-01 -4.55890e-01 -4.42346e-01 -4.23226e-01 -4.61466e-01
5.88800e+04 1.47000e+02 -4.31058e-01 -3.71635e-01 -4.90481e-01 -4.42160e-01 -4.22623e-01 -4.61696e-01
5.90400e+04 1.47000e+02 -4.31058e-01 -3.71635e-01 -4.90481e-01 -4.41980e-01 -4.21998e-01 -4.61961e-01
5.92000e+04 1.48000e+02 -3.79658e-01 -3.19804e-01 -4.39512e-01 -4.41806e-01 -4.21355e-01 -4.62258e-01
5.93600e+04 1.48000e+02 -3.79658e-01 -3.19804e-01 -4.39512e-01 -4.41641e-01 -4.20696e-01 -4.62586e-01
5.95200e+04 1.48000e+02 -3.79658e-01 -3.19804e-01 -4.39512e-01 -4.41485e-01 -4.20025e-01 -4.62945e-01
5.96800e+04 1.49000e+02 -4.31020e-01 -3.85700e-01 -4.76340e-01 -4.41338e-01 -4.19344e-01 -4.63333e-01
5.98400e+04 1.49000e+02 -4.31020e-01 -3.85700e-01 -4.76340e-01 -4.41202e-01 -4.18655e-01 -4.63749e-01
6.00000e+04 1.50000e+02 -4.01539e-01 -3.31574e-01 -4.71503e-01 -4.41077e-01 -4.17964e-01 -4.64191e-01
6.01600e+04 1.50000e+02 -4.01539e-01 -3.31574e-01 -4.71503e-01 -4.40965e-01 -4.17272e-01 -4.64658e-01
6.03200e+04 1.50000e+02 -4.01539e-01 -3.31574e-01 -4.71503e-01 -4.40867e-01 -4.16581e-01 -4.65152e-01
6.04800e+04 1.51000e+02 -4.00739e-01 -3.20274e-01 -4.81204e-01 -4.40783e-01 -4.15897e-01 -4.65669e-01
6.06400e+04 1.51000e+02 -4.00739e-01 -3.20274e-01 -4.81204e-01 -4.40716e-01 -4.15221e-01 -4.66211e-01
6.08000e+04 1.52000e+02 -4.16109e-01 -3.21336e-01 -5.10881e-01 -4.40666e-01 -4.14554e-01 -4.66777e-01
6.09600e+04 1.52000e+02 -4.16109e-01 -3.21336e-01 -5.10881e-01 -4.40633e-01 -4.13899e-01 -4.67367e-01
6.11200e+04 1.52000e+02 -4.16109e-01 -3.21336e-01 -5.10881e-01 -4.40620e-01 -4.13259e-01 -4.67981e-01
6.12800e+04 1.53000e+02 -4.63843e-01 -4.34251e-01 -4.93435e-01 -4.40625e-01 -4.12633e-01 -4.68618e-01
6.14400e+04 1.53000e+02 -4.63843e-01 -4.34251e-01 -4.93435e-01 -4.40650e-01 -4.12022e-01 -4.69278e-01
6.16000e+04 1.54000e+02 -3.74118e-01 -3.31746e-01 -4.16491e-01 -4.40693e-01 -4.11427e-01 -4.69959e-01
6.17600e+04 1.54000e+02 -3.74118e-01 -3.31746e-01 -4.16491e-01 -4.40754e-01 -4.10850e-01 -4.70659e-01
6.19200e+04 1.54000e+02 -3.74118e-01 -3.31746e-01 -4.16491e-01 -4.40832e-01 -4.10289e-01 -4.71376e-01
6.20800e+04 1.55000e+02 -4.05207e-01 -3.59299e-01 -4.51116e-01 -4.40925e-01 -4.09743e-01 -4.72107e-01
6.22400e+04 1.55000e+02 -4.05207e-01 -3.59299e-01 -4.51116e-01 -4.41032e-01 -4.09215e-01 -4.72849e-01
6.24000e+04 1.56000e+02 -4.33437e-01 -3.62047e-01 -5.04826e-01 -4.41149e-01 -4.08701e-01 -4.73597e-01
6.25600e+04 1.56000e+02 -4.33437e-01 -3.62047e-01 -5.04826e-01 -4.41273e-01 -4.08202e-01 -4.74344e-01
6.27200e+04 1.56000e+02 -4.33437e-01 -3.62047e-01 -5.04826e-01 -4.41403e-01 -4.07717e-01 -4.75088e-01
6.28800e+04 1.57000e+02 -3.66542e-01 -2.69383e-01 -4.63702e-01 -4.41533e-01 -4.07246e-01 -4.75820e-01
6.30400e+04 1.57000e+02 -3.66542e-01 -2.69383e-01 -4.63702e-01 -4.41661e-01 -4.06786e-01 -4.76535e-01
6.32000e+04 1.58000e+02 -3.78982e-01 -3.46994e-01 -4.10970e-01 -4.41782e-01 -4.06339e-01 -4.77225e-01
6.33600e+04 1.58000e+02 -3.78982e-01 -3.46994e-01 -4.10970e-01 -4.41893e-01 -4.05901e-01 -4.77885e-01
6.35200e+04 1.58000e+02 -3.78982e-01 -3.46994e-01 -4.10970e-01 -4.41990e-01 -4.05474e-01 -4.78506e-01
6.36800e+04 1.59000e+02 -3.49203e-01 -3.37329e-01 -3.61077e-01 -4.42069e-01 -4.05054e-01 -4.79084e-01
6.38400e+04 1.59000e+02 -3.49203e-01 -3.37329e-01 -3.61077e-01 -4.42128e-01 -4.04643e-01 -4.79612e-01
6.40000e+04 1.60000e+02 -3.51987e-01 -3.34137e-01 -3.69837e-01 -4.42162e-01 -4.04240e-01 -4.80083e-01
6.41600e+04 1.60000e+02 -3.51987e-01 -3.34137e-01 -3.69837e-01 -4.42168e-01 -4.03842e-01 -4.80493e-01
6.43200e+04 1.60000e+02 -3.51987e-01 -3.34137e-01 -3.69837e-01 -4.42144e-01 -4.03451e-01 -4.80837e-01
6.44800e+04 1.61000e+02 -3.70264e-01 -2.59119e-01 -4.81410e-01 -4.42087e-01 -4.03064e-01 -4.81110e-01
6.46400e+04 1.61000e+02 -3.70264e-01 -2.59119e-01 -4.81410e-01 -4.41995e-01 -4.02681e-01 -4.81309e-01
6.48000e+04 1.62000e+02 -4.03675e-01 -3.28015e-01 -4.79335e-01 -4.41867e-01 -4.02302e-01 -4.81432e-01
6.49600e+04 1.62000e+02 -4.03675e-01 -3.28015e-01 -4.79335e-01 -4.41701e-01 -4.01925e-01 -4.81477e-01
6.51200e+04 1.62000e+02 -4.03675e-01 -3.28015e-01 -4.79335e-01 -4.41495e-01 -4.01549e-01 -4.81441e-01
6.52800e+04 1.63000e+02 -3.82397e-01 -3.20534e-01 -4.44259e-01 -4.41249e-01 -4.01174e-01 -4.81324e-01
6.54400e+04 1.63000e+02 -3.82397e-01 -3.20534e-01 -4.44259e-01 -4.40962e-01 -4.00797e-01 -4.81126e-01
6.56000e+04 1.64000e+02 -3.79081e-01 -3.41351e-01 -4.16812e-01 -4.40633e-01 -4.00417e-01 -4.80848e-01
6.57600e+04 1.64000e+02 -3.79081e-01 -3.41351e-01 -4.16812e-01 -4.40262e-01 -4.00035e-01 -4.80489e-01
6.59200e+04 1.64000e+02 -3.79081e-01 -3.41351e-01 -4.16812e-01 -4.39849e-01 -3.99647e-01 -4.80051e-01
6.60800e+04 1.65000e+02 -4.49463e-01 -3.99327e-01 -4.99599e-01 -4.39393e-01 -3.99250e-01 -4.79537e-01
6.62400e+04 1.65000e+02 -4.49463e-01 -3.99327e-01 -4.99599e-01 -4.38895e-01 -3.98844e-01 -4.78945e-01
6.64000e+04 1.66000e+02 -5.16254e-01 -4.76203e-01 -5.56304e-01 -4.38353e-01 -3.98426e-01 -4.78280e-01
6.65600e+04 1.66000e+02 -5.16254e-01 -4.76203e-01 -5.56304e-01 -4.37768e-01 -3.97994e-01 -4.77542e-01
6.67200e+04 1.66000e+02 -5.16254e-01 -4.76203e-01 -5.56304e-01 -4.37139e-01 -3.97544e-01 -4.76734e-01
6.68800e+04 1.67000e+02 -4.90688e-01 -4.01060e-01 -5.80316e-01 -4.36466e-01 -3.97074e-01 -4.75859e-01
6.70400e+04 1.67000e+02 -4.90688e-01 -4.01060e-01 -5.80316e-01 -4.35751e-01 -3.96582e-01 -4.74920e-01
6.72000e+04 1.68000e+02 -4.07927e-01 -3.52996e-01 -4.62857e-01 -4.34992e-01 -3.96065e-01 -4.73919e-01
6.73600e+04 1.68000e+02 -4.07927e-01 -3.52996e-01 -4.62857e-01 -4.34189e-01 -3.95519e-01 -4.72859e-01
6.75200e+04 1.68000e+02 -4.07927e-01 -3.52996e-01 -4.62857e-01 -4.33344e-01 -3.94944e-01 -4.71744e-01
6.76800e+04 1.69000e+02 -4.75374e-01 -4.60107e-01 -4.90641e-01 -4.32457e-01 -3.94337e-01 -4.70578e-01
6.78400e+04 1.69000e+02 -4.75374e-01 -4.60107e-01 -4.90641e-01 -4.31530e-01 -3.93696e-01 -4.69364e-01
6.80000e+04 1.70000e+02 -3.93547e-01 -3.37167e-01 -4.49928e-01 -4.30564e-01 -3.93020e-01 -4.68107e-01
6.81600e+04 1.70000e+02 -3.93547e-01 -3.37167e-01 -4.49928e-01 -4.29561e-01 -3.92308e-01 -4.66813e-01
6.83200e+04 1.70000e+02 -3.93547e-01 -3.37167e-01 -4.49928e-01 -4.28523e-01 -3.91562e-01 -4.65485e-01
6.84800e+04 1.71000e+02 -4.70555e-01 -4.02550e-01 -5.38559e-01 -4.27455e-01 -3.90781e-01 -4.64129e-01
6.86400e+04 1.71000e+02 -4.70555e-01 -4.02550e-01 -5.38559e-01 -4.26360e-01 -3.89969e-01 -4.62752e-01
6.88000e+04 1.72000e+02 -4.60803e-01 -3.74554e-01 -5.47053e-01 -4.25243e-01 -3.89127e-01 -4.61360e-01
6.89600e+04 1.72000e+02 -4.60803e-01 -3.74554e-01 -5.47053e-01 -4.24110e-01 -3.88261e-01 -4.59958e-01
6.91200e+04 1.72000e+02 -4.60803e-01 -3.74554e-01 -5.47053e-01 -4.22964e-01 -3.87375e-01 -4.58553e-01
6.92800e+04 1.73000e+02 -4.37290e-01 -3.83620e-01 -4.90960e-01 -4.21815e-01 -3.86476e-01 -4.57154e-01
6.94400e+04 1.73000e+02 -4.37290e-01 -3.83620e-01 -4.90960e-01 -4.20668e-01 -3.85572e-01 -4.55765e-01
6.96000e+04 1.74000e+02 -3.97665e-01 -3.60499e-01 -4.34831e-01 -4.19532e-01 -3.84670e-01 -4.54395e-01
6.97600e+04 1.74000e+02 -3.97665e-01 -3.60499e-01 -4.34831e-01 -4.18414e-01 -3.83778e-01 -4.53050e-01
6.99200e+04 1.74000e+02 -3.97665e-01 -3.60499e-01 -4.34831e-01 -4.17322e-01 -3.82906e-01 -4.51739e-01
7.00800e+04 1.75000e+02 -4.03074e-01 -3.79267e-01 -4.26881e-01 -4.16264e-01 -3.82063e-01 -4.50465e-01
7.02400e+04 1.75000e+02 -4.03074e-01 -3.79267e-01 -4.26881e-01 -4.15249e-01 -3.81259e-01 -4.49238e-01
7.04000e+04 1.76000e+02 -4.26736e-01 -4.09100e-01 -4.44373e-01 -4.14282e-01 -3.80501e-01 -4.48063e-01
7.05600e+04 1.76000e+02 -4.26736e-01 -4.09100e-01 -4.44373e-01 -4.13374e-01 -3.79801e-01 -4.46947e-01
7.07200e+04 1.76000e+02 -4.26736e-01 -4.09100e-01 -4.44373e-01 -4.12529e-01 -3.79163e-01 -4.45895e-01
7.08800e+04 1.77000e+02 -3.61256e-01 -3.48191e-01 -3.74322e-01 -4.11754e-01 -3.78596e-01 -4.44912e-01
7.10400e+04 1.77000e+02 -3.61256e-01 -3.48191e-01 -3.74322e-01 -4.11055e-01 -3.78104e-01 -4.44007e-01
7.12000e+04 1.78000e+02 -4.44436e-01 -4.29385e-01 -4.59488e-01 -4.10437e-01 -3.77694e-01 -4.43181e-01
7.13600e+04 1.78000e+02 -4.44436e-01 -4.29385e-01 -4.59488e-01 -4.09905e-01 -3.77367e-01 -4.42442e-01
7.15200e+04 1.78000e+02 -4.44436e-01 -4.29385e-01 -4.59488e-01 -4.09460e-01 -3.77126e-01 -4.41794e-01
7.16800e+04 1.79000e+02 -4.29636e-01 -4.08134e-01 -4.51137e-01 -4.09105e-01 -3.76971e-01 -4.41238e-01
7.18400e+04 1.79000e+02 -4.29636e-01 -4.08134e-01 -4.51137e-01 -4.08841e-01 -3.76901e-01 -4.40781e-01
7.20000e+04 1.80000e+02 -4.16919e-01 -3.28014e-01 -5.05824e-01 -4.08669e-01 -3.76915e-01 -4.40424e-01
7.21600e+04 1.80000e+02 -4.16919e-01 -3.28014e-01 -5.05824e-01 -4.08588e-01 -3.77007e-01 -4.40169e-01
7.23200e+04 1.80000e+02 -4.16919e-01 -3.28014e-01 -5.05824e-01 -4.08596e-01 -3.77176e-01 -4.40015e-01
7.24800e+04 1.81000e+02 -3.41670e-01 -3.13839e-01 -3.69501e-01 -4.08690e-01 -3.77415e-01 -4.39965e-01
7.26400e+04 1.81000e+02 -3.41670e-01 -3.13839e-01 -3.69501e-01 -4.08866e-01 -3.77718e-01 -4.40014e-01
7.28000e+04 1.82000e+02 -4.30763e-01 -3.47562e-01 -5.13965e-01 -4.09121e-01 -3.78080e-01 -4.40162e-01
7.29600e+04 1.82000e+02 -4.30763e-01 -3.47562e-01 -5.13965e-01 -4.09448e-01 -3.78493e-01 -4.40404e-01
7.31200e+04 1.82000e+02 -4.30763e-01 -3.47562e-01 -5.13965e-01 -4.09843e-01 -3.78952e-01 -4.40734e-01
7.32800e+04 1.83000e+02 -4.27139e-01 -2.96855e-01 -5.57423e-01 -4.10299e-01 -3.79449e-01 -4.41149e-01
7.34400e+04 1.83000e+02 -4.27139e-01 -2.96855e-01 -5.57423e-01 -4.10808e-01 -3.79979e-01 -4.41637e-01
7.36000e+04 1.84000e+02 -4.40747e-01 -2.95172e-01 -5.86321e-01 -4.11364e-01 -3.80535e-01 -4.42192e-01
7.37600e+04 1.84000e+02 -4.40747e-01 -2.95172e-01 -5.86321e-01 -4.11959e-01 -3.81113e-01 -4.42804e-01
7.39200e+04 1.84000e+02 -4.40747e-01 -2.95172e-01 -5.86321e-01 -4.12585e-01 -3.81706e-01 -4.43464e-01
7.40800e+04 1.85000e+02 -4.75141e-01 -3.71536e-01 -5.78746e-01 -4.13235e-01 -3.82312e-01 -4.44158e-01
7.42400e+04 1.85000e+02 -4.75141e-01 -3.71536e-01 -5.78746e-01 -4.13902e-01 -3.82925e-01 -4.44878e-01
7.44000e+04 1.86000e+02 -4.47131e-01 -3.49746e-01 -5.44517e-01 -4.14577e-01 -3.83544e-01 -4.45610e-01
7.45600e+04 1.86000e+02 -4.47131e-01 -3.49746e-01 -5.44517e-01 -4.15254e-01 -3.84165e-01 -4.46344e-01
7.47200e+04 1.86000e+02 -4.47131e-01 -3.49746e-01 -5.44517e-01 -4.15926e-01 -3.84785e-01 -4.47067e-01
7.48800e+04 1.87000e+02 -4.15280e-01 -3.22007e-01 -5.08552e-01 -4.16587e-01 -3.85404e-01 -4.47769e-01
7.50400e+04 1.87000e+02 -4.15280e-01 -3.22007e-01 -5.08552e-01 -4.17230e-01 -3.86020e-01 -4.48439e-01
7.52000e+04 1.88000e+02 -4.02281e-01 -3.03859e-01 -5.00704e-01 -4.17849e-01 -3.86631e-01 -4.49068e-01
7.53600e+04 1.88000e+02 -4.02281e-01 -3.03859e-01 -5.00704e-01 -4.18441e-01 -3.87236e-01 -4.49646e-01
7.55200e+04 1.88000e+02 -4.02281e-01 -3.03859e-01 -5.00704e-01 -4.19000e-01 -3.87835e-01 -4.50166e-01
7.56800e+04 1.89000e+02 -4.41073e-01 -3.72231e-01 -5.09914e-01 -4.19524e-01 -3.88426e-01 -4.50621e-01
7.58400e+04 1.89000e+02 -4.41073e-01 -3.72231e-01 -5.09914e-01 -4.20008e-01 -3.89009e-01 -4.51007e-01
7.60000e+04 1.90000e+02 -4.16618e-01 -2.93465e-01 -5.39771e-01 -4.20451e-01 -3.89584e-01 -4.51319e-01
7.61600e+04 1.90000e+02 -4.16618e-01 -2.93465e-01 -5.39771e-01 -4.20852e-01 -3.90148e-01 -4.51555e-01
7.63200e+04 1.90000e+02 -4.16618e-01 -2.93465e-01 -5.39771e-01 -4.21209e-01 -3.90703e-01 -4.51715e-01
7.64800e+04 1.91000e+02 -3.56631e-01 -2.62115e-01 -4.51147e-01 -4.21523e-01 -3.91246e-01 -4.51800e-01
7.66400e+04 1.91000e+02 -3.56631e-01 -2.62115e-01 -4.51147e-01 -4.21794e-01 -3.91776e-01 -4.51812e-01
7.68000e+04 1.92000e+02 -4.19313e-01 -3.02238e-01 -5.36389e-01 -4.22024e-01 -3.92292e-01 -4.51755e-01
7.69600e+04 1.92000e+02 -4.19313e-01 -3.02238e-01 -5.36389e-01 -4.22215e-01 -3.92793e-01 -4.51636e-01
7.71200e+04 1.92000e+02 -4.19313e-01 -3.02238e-01 -5.36389e-01 -4.22368e-01 -3.93275e-01 -4.51462e-01
7.72800e+04 1.93000e+02 -4.07847e-01 -3.05849e-01 -5.09845e-01 -4.22488e-01 -3.93734e-01 -4.51242e-01
7.74400e+04 1.93000e+02 -4.07847e-01 -3.05849e-01 -5.09845e-01 -4.22577e-01 -3.94166e-01 -4.50988e-01
7.76000e+04 1.94000e+02 -3.74278e-01 -3.12540e-01 -4.36016e-01 -4.22639e-01 -3.94567e-01 -4.50711e-01
7.77600e+04 1.94000e+02 -3.74278e-01 -3.12540e-01 -4.36016e-01 -4.22677e-01 -3.94928e-01 -4.50427e-01
7.79200e+04 1.94000e+02 -3.74278e-01 -3.12540e-01 -4.36016e-01 -4.22695e-01 -3.95241e-01 -4.50150e-01
7.80800e+04 1.95000e+02 -3.94158e-01 -3.33544e-01 -4.54773e-01 -4.22697e-01 -3.95497e-01 -4.49898e-01
7.82400e+04 1.95000e+02 -3.94158e-01 -3.33544e-01 -4.54773e-01 -4.22686e-01 -3.95684e-01 -4.49688e-01
7.84000e+04 1.96000e+02 -3.89474e-01 -3.09779e-01 -4.69169e-01 -4.22665e-01 -3.95790e-01 -4.49540e-01
7.85600e+04 1.96000e+02 -3.89474e-01 -3.09779e-01 -4.69169e-01 -4.22637e-01 -3.95804e-01 -4.49469e-01
7.87200e+04 1.96000e+02 -3.89474e-01 -3.09779e-01 -4.69169e-01 -4.22604e-01 -3.95712e-01 -4.49496e-01
7.88800e+04 1.97000e+02 -4.52146e-01 -3.97249e-01 -5.07043e-01 -4.22568e-01 -3.95503e-01 -4.49633e-01
7.90400e+04 1.97000e+02 -4.52146e-01 -3.97249e-01 -5.07043e-01 -4.22533e-01 -3.95170e-01 -4.49896e-01
7.92000e+04 1.98000e+02 -3.76976e-01 -3.29639e-01 -4.24313e-01 -4.22496e-01 -3.94702e-01 -4.50291e-01
7.93600e+04 1.98000e+02 -3.76976e-01 -3.29639e-01 -4.24313e-01 -4.22462e-01 -3.94096e-01 -4.50827e-01
7.95200e+04 1.98000e+02 -3.76976e-01 -3.29639e-01 -4.24313e-01 -4.22428e-01 -3.93351e-01 -4.51504e-01
7.96800e+04 1.99000e+02 -4.00488e-01 -3.81497e-01 -4.19479e-01 -4.22394e-01 -3.92468e-01 -4.52320e-01
7.98400e+04 1.99000e+02 -4.00488e-01 -3.81497e-01 -4.19479e-01 -4.22362e-01 -3.91452e-01 -4.53271e-01
8.00000e+04 2.00000e+02 -4.20193e-01 -3.56978e-01 -4.83407e-01 -4.22328e-01 -3.90310e-01 -4.54345e-01
8.01600e+04 2.00000e+02 -4.20193e-01 -3.56978e-01 -4.83407e-01 -4.22291e-01 -3.89050e-01 -4.55532e-01
8.03200e+04 2.00000e+02 -4.20193e-01 -3.56978e-01 -4.83407e-01 -4.22251e-01 -3.87682e-01 -4.56820e-01
8.04800e+04 2.01000e+02 -3.70862e-01 -3.09281e-01 -4.32443e-01 -4.22204e-01 -3.86217e-01 -4.58192e-01
8.06400e+04 2.01000e+02 -3.70862e-01 -3.09281e-01 -4.32443e-01 -4.22150e-01 -3.84667e-01 -4.59633e-01
8.08000e+04 2.02000e+02 -4.02154e-01 -3.53195e-01 -4.51113e-01 -4.22085e-01 -3.83043e-01 -4.61127e-01
8.09600e+04 2.02000e+02 -4.02154e-01 -3.53195e-01 -4.51113e-01 -4.22009e-01 -3.81359e-01 -4.62659e-01
8.11200e+04 2.02000e+02 -4.02154e-01 -3.53195e-01 -4.51113e-01 -4.21918e-01 -3.79625e-01 -4.64211e-01
8.12800e+04 2.03000e+02 -3.88130e-01 -3.45421e-01 -4.30839e-01 -4.21811e-01 -3.77853e-01 -4.65769e-01
8.14400e+04 2.03000e+02 -3.88130e-01 -3.45421e-01 -4.30839e-01 -4.21686e-01 -3.76056e-01 -4.67317e-01
8.16000e+04 2.04000e+02 -3.71508e-01 -3.31312e-01 -4.11704e-01 -4.21542e-01 -3.74244e-01 -4.68840e-01
8.17600e+04 2.04000e+02 -3.71508e-01 -3.31312e-01 -4.11704e-01 -4.21377e-01 -3.72429e-01 -4.70325e-01
8.19200e+04 2.04000e+02 -3.71508e-01 -3.31312e-01 -4.11704e-01 -4.21191e-01 -3.70624e-01 -4.71758e-01
8.20800e+04 2.05000e+02 -3.89983e-01 -3.14800e-01 -4.65167e-01 -4.20982e-01 -3.68837e-01 -4.73127e-01
8.22400e+04 2.05000e+02 -3.89983e-01 -3.14800e-01 -4.65167e-01 -4.20750e-01 -3.67081e-01 -4.74419e-01
8.24000e+04 2.06000e+02 -3.79164e-01 -3.58315e-01 -4.00013e-01 -4.20496e-01 -3.65367e-01 -4.75624e-01
8.25600e+04 2.06000e+02 -3.79164e-01 -3.58315e-01 -4.00013e-01 -4.20218e-01 -3.63704e-01 -4.76732e-01
8.27200e+04 2.06000e+02 -3.79164e-01 -3.58315e-01 -4.00013e-01 -4.19918e-01 -3.62104e-01 -4.77732e-01
8.28800e+04 2.07000e+02 -3.49613e-01 -2.90717e-01 -4.08509e-01 -4.19596e-01 -3.60574e-01 -4.78618e-01
8.30400e+04 2.07000e+02 -3.49613e-01 -2.90717e-01 -4.08509e-01 -4.19253e-01 -3.59124e-01 -4.79382e-01
8.32000e+04 2.08000e+02 -3.51908e-01 -3.22047e-01 -3.81770e-01 -4.18889e-01 -3.57762e-01 -4.80016e-01
8.33600e+04 2.08000e+02 -3.51908e-01 -3.22047e-01 -3.81770e-01 -4.18507e-01 -3.56497e-01 -4.80516e-01
8.35200e+04 2.08000e+02 -3.51908e-01 -3.22047e-01 -3.81770e-01 -4.18105e-01 -3.55334e-01 -4.80876e-01
8.36800e+04 2.09000e+02 -3.37399e-01 -2.65755e-01 -4.09043e-01 -4.17687e-01 -3.54281e-01 -4.81093e-01
8.38400e+04 2.09000e+02 -3.37399e-01 -2.65755e-01 -4.09043e-01 -4.17253e-01 -3.53340e-01 -4.81166e-01
8.40000e+04 2.10000e+02 -3.74989e-01 -3.02243e-01 -4.47735e-01 -4.16804e-01 -3.52518e-01 -4.81090e-01
8.41600e+04 2.10000e+02 -3.74989e-01 -3.02243e-01 -4.47735e-01 -4.16341e-01 -3.51815e-01 -4.80866e-01
8.43200e+04 2.10000e+02 -3.74989e-01 -3.02243e-01 -4.47735e-01 -4.15865e-01 -3.51234e-01 -4.80495e-01
8.44800e+04 2.11000e+02 -4.01797e-01 -3.19866e-01 -4.83727e-01 -4.15377e-01 -3.50775e-01 -4.79978e-01
8.46400e+04 2.11000e+02 -4.01797e-01 -3.19866e-01 -4.83727e-01 -4.14878e-01 -3.50438e-01 -4.79317e-01
8.48000e+04 2.12000e+02 -3.65436e-01 -3.19208e-01 -4.11665e-01 -4.14368e-01 -3.50220e-01 -4.78516e-01
8.49600e+04 2.12000e+02 -3.65436e-01 -3.19208e-01 -4.11665e-01 -4.13848e-01 -3.50118e-01 -4.77578e-01
8.51200e+04 2.12000e+02 -3.65436e-01 -3.19208e-01 -4.11665e-01 -4.13317e-01 -3.50128e-01 -4.76507e-01
8.52800e+04 2.13000e+02 -4.23155e-01 -3.57207e-01 -4.89103e-01 -4.12777e-01 -3.50244e-01 -4.75310e-01
8.54400e+04 2.13000e+02 -4.23155e-01 -3.57207e-01 -4.89103e-01 -4.12227e-01 -3.50461e-01 -4.73992e-01
8.56000e+04 2.14000e+02 -4.08592e-01 -3.78124e-01 -4.39061e-01 -4.11666e-01 -3.50771e-01 -4.72560e-01
8.57600e+04 2.14000e+02 -4.08592e-01 -3.78124e-01 -4.39061e-01 -4.11094e-01 -3.51167e-01 -4.71021e-01
8.59200e+04 2.14000e+02 -4.08592e-01 -3.78124e-01 -4.39061e-01 -4.10510e-01 -3.51638e-01 -4.69383e-01
8.60800e+04 2.15000e+02 -3.47902e-01 -3.21025e-01 -3.74780e-01 -4.09914e-01 -3.52176e-01 -4.67651e-01
8.62400e+04 2.15000e+02 -3.47902e-01 -3.21025e-01 -3.74780e-01 -4.09304e-01 -3.52771e-01 -4.65837e-01
8.64000e+04 2.16000e+02 -3.62299e-01 -3.16592e-01 -4.08006e-01 -4.08679e-01 -3.53412e-01 -4.63947e-01
8.65600e+04 2.16000e+02 -3.62299e-01 -3.16592e-01 -4.08006e-01 -4.08040e-01 -3.54090e-01 -4.61990e-01
8.67200e+04 2.16000e+02 -3.62299e-01 -3.16592e-01 -4.08006e-01 -4.07385e-01 -3.54793e-01 -4.59977e-01
8.68800e+04 2.17000e+02 -3.49487e-01 -3.07717e-01 -3.91256e-01 -4.06713e-01 -3.55511e-01 -4.57915e-01
8.70400e+04 2.17000e+02 -3.49487e-01 -3.07717e-01 -3.91256e-01 -4.06024e-01 -3.56234e-01 -4.55815e-01
8.72000e+04 2.18000e+02 -4.07800e-01 -3.69632e-01 -4.45968e-01 -4.05318e-01 -3.56953e-01 -4.53684e-01
8.73600e+04 2.18000e+02 -4.07800e-01 -3.69632e-01 -4.45968e-01 -4.04596e-01 -3.57658e-01 -4.51533e-01
8.75200e+04 2.18000e+02 -4.07800e-01 -3.69632e-01 -4.45968e-01 -4.03856e-01 -3.58342e-01 -4.49370e-01
8.76800e+04 2.19000e+02 -3.75535e-01 -2.75307e-01 -4.75764e-01 -4.03101e-01 -3.58997e-01 -4.47205e-01
8.78400e+04 2.19000e+02 -3.75535e-01 -2.75307e-01 -4.75764e-01 -4.02332e-01 -3.59618e-01 -4.45046e-01
8.80000e+04 2.20000e+02 -3.60291e-01 -3.18650e-01 -4.01933e-01 -4.01550e-01 -3.60198e-01 -4.42901e-01
8.81600e+04 2.20000e+02 -3.60291e-01 -3.18650e-01 -4.01933e-01 -4.00756e-01 -3.60735e-01 -4.40778e-01
8.83200e+04 2.20000e+02 -3.60291e-01 -3.18650e-01 -4.01933e-01 -3.99954e-01 -3.61224e-01 -4.38685e-01
8.84800e+04 2.21000e+02 -4.06354e-01 -3.63606e-01 -4.49102e-01 -3.99146e-01 -3.61664e-01 -4.36628e-01
8.86400e+04 2.21000e+02 -4.06354e-01 -3.63606e-01 -4.49102e-01 -3.98333e-01 -3.62053e-01 -4.34613e-01
8.88000e+04 2.22000e+02 -4.39502e-01 -3.78390e-01 -5.00614e-01 -3.97519e-01 -3.62391e-01 -4.32647e-01
8.89600e+04 2.22000e+02 -4.39502e-01 -3.78390e-01 -5.00614e-01 -3.96706e-01 -3.62678e-01 -4.30733e-01
8.91200e+04 2.22000e+02 -4.39502e-01 -3.78390e-01 -5.00614e-01 -3.95896e-01 -3.62917e-01 -4.28875e-01
8.92800e+04 2.23000e+02 -3.57279e-01 -3.34494e-01 -3.80065e-01 -3.95093e-01 -3.63109e-01 -4.27078e-01
8.94400e+04 2.23000e+02 -3.57279e-01 -3.34494e-01 -3.80065e-01 -3.94299e-01 -3.63256e-01 -4.25342e-01
8.96000e+04 2.24000e+02 -4.39959e-01 -3.67140e-01 -5.12778e-01 -3.93515e-01 -3.63361e-01 -4.23670e-01
8.97600e+04 2.24000e+02 -4.39959e-01 -3.67140e-01 -5.12778e-01 -3.92745e-01 -3.63427e-01 -4.22062e-01
8.99200e+04 2.24000e+02 -4.39959e-01 -3.67140e-01 -5.12778e-01 -3.91990e-01 -3.63460e-01 -4.20520e-01
9.00800e+04 2.25000e+02 -4.44372e-01 -4.26552e-01 -4.62192e-01 -3.91251e-01 -3.63462e-01 -4.19040e-01
9.02400e+04 2.25000e+02 -4.44372e-01 -4.26552e-01 -4.62192e-01 -3.90532e-01 -3.63438e-01 -4.17625e-01
9.04000e+04 2.26000e+02 -3.89061e-01 -3.69939e-01 -4.08183e-01 -3.89832e-01 -3.63392e-01 -4.16271e-01
9.05600e+04 2.26000e+02 -3.89061e-01 -3.69939e-01 -4.08183e-01 -3.89153e-01 -3.63329e-01 -4.14977e-01
9.07200e+04 2.26000e+02 -3.89061e-01 -3.69939e-01 -4.08183e-01 -3.88497e-01 -3.63253e-01 -4.13741e-01
9.08800e+04 2.27000e+02 -3.45756e-01 -3.11980e-01 -3.79531e-01 -3.87865e-01 -3.63168e-01 -4.12562e-01
9.10400e+04 2.27000e+02 -3.45756e-01 -3.11980e-01 -3.79531e-01 -3.87257e-01 -3.63077e-01 -4.11436e-01
9.12000e+04 2.28000e+02 -4.34670e-01 -4.10662e-01 -4.58678e-01 -3.86674e-01 -3.62985e-01 -4.10364e-01
9.13600e+04 2.28000e+02 -4.34670e-01 -4.10662e-01 -4.58678e-01 -3.86119e-01 -3.62896e-01 -4.09342e-01
9.15200e+04 2.28000e+02 -4.34670e-01 -4.10662e-01 -4.58678e-01 -3.85591e-01 -3.62811e-01 -4.08370e-01
9.16800e+04 2.29000e+02 -4.30082e-01 -3.97315e-01 -4.62849e-01 -3.85091e-01 -3.62735e-01 -4.07448e-01
9.18400e+04 2.29000e+02 -4.30082e-01 -3.97315e-01 -4.62849e-01 -3.84621e-01 -3.62670e-01 -4.06572e-01
9.20000e+04 2.30000e+02 -3.83988e-01 -3.62871e-01 -4.05106e-01 -3.84182e-01 -3.62619e-01 -4.05745e-01
9.21600e+04 2.30000e+02 -3.83988e-01 -3.62871e-01 -4.05106e-01 -3.83775e-01 -3.62584e-01 -4.04965e-01
9.23200e+04 2.30000e+02 -3.83988e-01 -3.62871e-01 -4.05106e-01 -3.83401e-01 -3.62569e-01 -4.04234e-01
9.24800e+04 2.31000e+02 -4.31237e-01 -3.45253e-01 -5.17220e-01 -3.83062e-01 -3.62574e-01 -4.03550e-01
9.26400e+04 2.31000e+02 -4.31237e-01 -3.45253e-01 -5.17220e-01 -3.82759e-01 -3.62602e-01 -4.02916e-01
9.28000e+04 2.32000e+02 -4.26169e-01 -3.51824e-01 -5.00515e-01 -3.82493e-01 -3.62655e-01 -4.02330e-01
9.29600e+04 2.32000e+02 -4.26169e-01 -3.51824e-01 -5.00515e-01 -3.82265e-01 -3.62735e-01 -4.01795e-01
9.31200e+04 2.32000e+02 -4.26169e-01 -3.51824e-01 -5.00515e-01 -3.82076e-01 -3.62842e-01 -4.01311e-01
9.32800e+04 2.33000e+02 -4.37569e-01 -3.98337e-01 -4.76801e-01 -3.81928e-01 -3.62978e-01 -4.00878e-01
9.34400e+04 2.33000e+02 -4.37569e-01 -3.98337e-01 -4.76801e-01 -3.81821e-01 -3.63145e-01 -4.00497e-01
9.36000e+04 2.34000e+02 -3.49220e-01 -3.04412e-01 -3.94027e-01 -3.81754e-01 -3.63343e-01 -4.00166e-01
9.37600e+04 2.34000e+02 -3.49220e-01 -3.04412e-01 -3.94027e-01 -3.81730e-01 -3.63573e-01 -3.99888e-01
9.39200e+04 2.34000e+02 -3.49220e-01 -3.04412e-01 -3.94027e-01 -3.81748e-01 -3.63835e-01 -3.99660e-01
9.40800e+04 2.35000e+02 -4.35490e-01 -3.88829e-01 -4.82150e-01 -3.81807e-01 -3.64130e-01 -3.99483e-01
9.42400e+04 2.35000e+02 -4.35490e-01 -3.88829e-01 -4.82150e-01 -3.81907e-01 -3.64459e-01 -3.99356e-01
9.44000e+04 2.36000e+02 -4.57419e-01 -3.49101e-01 -5.65737e-01 -3.82048e-01 -3.64821e-01 -3.99276e-01
9.45600e+04 2.36000e+02 -4.57419e-01 -3.49101e-01 -5.65737e-01 -3.82230e-01 -3.65216e-01 -3.99243e-01
9.47200e+04 2.36000e+02 -4.57419e-01 -3.49101e-01 -5.65737e-01 -3.82450e-01 -3.65645e-01 -3.99255e-01
9.48800e+04 2.37000e+02 -4.68057e-01 -3.90092e-01 -5.46021e-01 -3.82709e-01 -3.66108e-01 -3.99310e-01
9.50400e+04 2.37000e+02 -4.68057e-01 -3.90092e-01 -5.46021e-01 -3.83005e-01 -3.66605e-01 -3.99405e-01
9.52000e+04 2.38000e+02 -4.29601e-01 -3.29849e-01 -5.29354e-01 -3.83336e-01 -3.67133e-01 -3.99538e-01
9.53600e+04 2.38000e+02 -4.29601e-01 -3.29849e-01 -5.29354e-01 -3.83701e-01 -3.67696e-01 -3.99705e-01
9.55200e+04 2.38000e+02 -4.29601e-01 -3.29849e-01 -5.29354e-01 -3.84099e-01 -3.68293e-01 -3.99905e-01
9.56800e+04 2.39000e+02 -3.98969e-01 -3.17954e-01 -4.79984e-01 -3.84528e-01 -3.68922e-01 -4.00134e-01
9.58400e+04 2.39000e+02 -3.98969e-01 -3.17954e-01 -4.79984e-01 -3.84986e-01 -3.69585e-01 -4.00388e-01
9.60000e+04 2.40000e+02 -3.71598e-01 -2.67186e-01 -4.76010e-01 -3.85473e-01 -3.70280e-01 -4.00665e-01
9.61600e+04 2.40000e+02 -3.71598e-01 -2.67186e-01 -4.76010e-01 -3.85985e-01 -3.71010e-01 -4.00960e-01
9.63200e+04 2.40000e+02 -3.71598e-01 -2.67186e-01 -4.76010e-01 -3.86521e-01 -3.71771e-01 -4.01271e-01
9.64800e+04 2.41000e+02 -4.29524e-01 -3.76582e-01 -4.82466e-01 -3.87080e-01 -3.72566e-01 -4.01593e-01
9.66400e+04 2.41000e+02 -4.29524e-01 -3.76582e-01 -4.82466e-01 -3.87659e-01 -3.73395e-01 -4.01923e-01
9.68000e+04 2.42000e+02 -3.64397e-01 -3.08428e-01 -4.20367e-01 -3.88258e-01 -3.74257e-01 -4.02259e-01
9.69600e+04 2.42000e+02 -3.64397e-01 -3.08428e-01 -4.20367e-01 -3.88875e-01 -3.75153e-01 -4.02597e-01
9.71200e+04 2.42000e+02 -3.64397e-01 -3.08428e-01 -4.20367e-01 -3.89508e-01 -3.76081e-01 -4.02935e-01
9.72800e+04 2.43000e+02 -3.70599e-01 -3.43912e-01 -3.97287e-01 -3.90157e-01 -3.77044e-01 -4.03270e-01
9.74400e+04 2.43000e+02 -3.70599e-01 -3.43912e-01 -3.97287e-01 -3.90820e-01 -3.78038e-01 -4.03601e-01
9.76000e+04 2.44000e+02 -4.59159e-01 -4.21420e-01 -4.96898e-01 -3.91497e-01 -3.79065e-01 -4.03929e-01
9.77600e+04 2.44000e+02 -4.59159e-01 -4.21420e-01 -4.96898e-01 -3.92185e-01 -3.80120e-01 -4.04251e-01
9.79200e+04 2.44000e+02 -4.59159e-01 -4.21420e-01 -4.96898e-01 -3.92886e-01 -3.81202e-01 -4.04570e-01
9.80800e+04 2.45000e+02 -4.04760e-01 -3.22725e-01 -4.86794e-01 -3.93598e-01 -3.82305e-01 -4.04890e-01
9.82400e+04 2.45000e+02 -4.04760e-01 -3.22725e-01 -4.86794e-01 -3.94319e-01 -3.83423e-01 -4.05215e-01
9.84000e+04 2.46000e+02 -4.69591e-01 -4.39733e-01 -4.99450e-01 -3.95049e-01 -3.84547e-01 -4.05550e-01
9.85600e+04 2.46000e+02 -4.69591e-01 -4.39733e-01 -4.99450e-01 -3.95786e-01 -3.85665e-01 -4.05907e-01
9.87200e+04 2.46000e+02 -4.69591e-01 -4.39733e-01 -4.99450e-01 -3.96530e-01 -3.86761e-01 -4.06299e-01
9.88800e+04 2.47000e+02 -4.72007e-01 -4.61717e-01 -4.82296e-01 -3.97278e-01 -3.87815e-01 -4.06741e-01
9.90400e+04 2.47000e+02 -4.72007e-01 -4.61717e-01 -4.82296e-01 -3.98029e-01 -3.88804e-01 -4.07254e-01
9.92000e+04 2.48000e+02 -4.89763e-01 -4.78280e-01 -5.01246e-01 -3.98781e-01 -3.89703e-01 -4.07860e-01
9.93600e+04 2.48000e+02 -4.89763e-01 -4.78280e-01 -5.01246e-01 -3.99532e-01 -3.90485e-01 -4.08579e-01
9.95200e+04 2.48000e+02 -4.89763e-01 -4.78280e-01 -5.01246e-01 -4.00278e-01 -3.91125e-01 -4.09431e-01
9.96800e+04 2.49000e+02 -4.22273e-01 -3.21666e-01 -5.22881e-01 -4.01018e-01 -3.91607e-01 -4.10428e-01
9.98400e+04 2.49000e+02 -4.22273e-01 -3.21666e-01 -5.22881e-01 -4.01748e-01 -3.91921e-01 -4.11575e-01
1.00000e+05 2.50000e+02 -4.55503e-01 -3.43923e-01 -5.67084e-01 -4.02466e-01 -3.92065e-01 -4.12866e-01
1.00160e+05 2.50000e+02 -4.55503e-01 -3.43923e-01 -5.67084e-01 -4.03169e-01 -3.92050e-01 -4.14288e-01
1.00320e+05 2.50000e+02 -4.55503e-01 -3.43923e-01 -5.67084e-01 -4.03854e-01 -3.91883e-01 -4.15825e-01
1.00480e+05 2.51000e+02 -4.30748e-01 -3.70681e-01 -4.90816e-01 -4.04520e-01 -3.91582e-01 -4.17458e-01
1.00640e+05 2.51000e+02 -4.30748e-01 -3.70681e-01 -4.90816e-01 -4.05164e-01 -3.91160e-01 -4.19167e-01
1.00800e+05 2.52000e+02 -4.80562e-01 -4.30979e-01 -5.30145e-01 -4.05784e-01 -3.90633e-01 -4.20934e-01
1.00960e+05 2.52000e+02 -4.80562e-01 -4.30979e-01 -5.30145e-01 -4.06380e-01 -3.90017e-01 -4.22742e-01
1.01120e+05 2.52000e+02 -4.80562e-01 -4.30979e-01 -5.30145e-01 -4.06950e-01 -3.89324e-01 -4.24577e-01
1.01280e+05 2.53000e+02 -4.51929e-01 -4.24026e-01 -4.79831e-01 -4.07495e-01 -3.88567e-01 -4.26423e-01
1.01440e+05 2.53000e+02 -4.51929e-01 -4.24026e-01 -4.79831e-01 -4.08016e-01 -3.87760e-01 -4.28272e-01
1.01600e+05 2.54000e+02 -3.97822e-01 -3.07161e-01 -4.88483e-01 -4.08513e-01 -3.86915e-01 -4.30111e-01
1.01760e+05 2.54000e+02 -3.97822e-01 -3.07161e-01 -4.88483e-01 -4.08988e-01 -3.86042e-01 -4.31934e-01
1.01920e+05 2.54000e+02 -3.97822e-01 -3.07161e-01 -4.88483e-01 -4.09444e-01 -3.85154e-01 -4.33733e-01
1.02080e+05 2.55000e+02 -4.27334e-01 -4.15044e-01 -4.39625e-01 -4.09882e-01 -3.84262e-01 -4.35503e-01
1.02240e+05 2.55000e+02 -4.27334e-01 -4.15044e-01 -4.39625e-01 -4.10307e-01 -3.83377e-01 -4.37237e-01
1.02400e+05 2.56000e+02 -3.83169e-01 -3.60803e-01 -4.05535e-01 -4.10721e-01 -3.82507e-01 -4.38935e-01
1.02560e+05 2.56000e+02 -3.83169e-01 -3.60803e-01 -4.05535e-01 -4.11128e-01 -3.81665e-01 -4.40591e-01
1.02720e+05 2.56000e+02 -3.83169e-01 -3.60803e-01 -4.05535e-01 -4.11532e-01 -3.80857e-01 -4.42206e-01
1.02880e+05 2.57000e+02 -4.14988e-01 -3.31045e-01 -4.98932e-01 -4.11936e-01 -3.80094e-01 -4.43778e-01
1.03040e+05 2.57000e+02 -4.14988e-01 -3.31045e-01 -4.98932e-01 -4.12344e-01 -3.79382e-01 -4.45306e-01
1.03200e+05 2.58000e+02 -3.61954e-01 -3.15295e-01 -4.08613e-01 -4.12761e-01 -3.78729e-01 -4.46792e-01
1.03360e+05 2.58000e+02 -3.61954e-01 -3.15295e-01 -4.08613e-01 -4.13189e-01 -3.78142e-01 -4.48235e-01
1.03520e+05 2.58000e+02 -3.61954e-01 -3.15295e-01 -4.08613e-01 -4.13631e-01 -3.77625e-01 -4.49636e-01
1.03680e+05 2.59000e+02 -3.83857e-01 -3.71699e-01 -3.96015e-01 -4.14090e-01 -3.77185e-01 -4.50996e-01
1.03840e+05 2.59000e+02 -3.83857e-01 -3.71699e-01 -3.96015e-01 -4.14569e-01 -3.76823e-01 -4.52314e-01
1.04000e+05 2.60000e+02 -3.63209e-01 -3.37215e-01 -3.89203e-01 -4.15068e-01 -3.76544e-01 -4.53592e-01
1.04160e+05 2.60000e+02 -3.63209e-01 -3.37215e-01 -3.89203e-01 -4.15590e-01 -3.76351e-01 -4.54829e-01
1.04320e+05 2.60000e+02 -3.63209e-01 -3.37215e-01 -3.89203e-01 -4.16134e-01 -3.76244e-01 -4.56025e-01
1.04480e+05 2.61000e+02 -4.06403e-01 -3.47583e-01 -4.65223e-01 -4.16702e-01 -3.76224e-01 -4.57179e-01
1.04640e+05 2.61000e+02 -4.06403e-01 -3.47583e-01 -4.65223e-01 -4.17291e-01 -3.76290e-01 -4.58291e-01
1.04800e+05 2.62000e+02 -4.17348e-01 -3.94780e-01 -4.39915e-01 -4.17900e-01 -3.76443e-01 -4.59358e-01
1.04960e+05 2.62000e+02 -4.17348e-01 -3.94780e-01 -4.39915e-01 -4.18528e-01 -3.76677e-01 -4.60379e-01
1.05120e+05 2.62000e+02 -4.17348e-01 -3.94780e-01 -4.39915e-01 -4.19171e-01 -3.76992e-01 -4.61351e-01
1.05280e+05 2.63000e+02 -4.12408e-01 -4.08601e-01 -4.16215e-01 -4.19827e-01 -3.77382e-01 -4.62272e-01
1.05440e+05 2.63000e+02 -4.12408e-01 -4.08601e-01 -4.16215e-01 -4.20491e-01 -3.77843e-01 -4.63140e-01
1.05600e+05 2.64000e+02 -4.68716e-01 -4.46241e-01 -4.91192e-01 -4.21159e-01 -3.78368e-01 -4.63950e-01
1.05760e+05 2.64000e+02 -4.68716e-01 -4.46241e-01 -4.91192e-01 -4.21826e-01 -3.78952e-01 -4.64700e-01
1.05920e+05 2.64000e+02 -4.68716e-01 -4.46241e-01 -4.91192e-01 -4.22486e-01 -3.79586e-01 -4.65387e-01
1.06080e+05 2.65000e+02 -3.93622e-01 -3.50048e-01 -4.37197e-01 -4.23134e-01 -3.80262e-01 -4.66006e-01
1.06240e+05 2.65000e+02 -3.93622e-01 -3.50048e-01 -4.37197e-01 -4.23764e-01 -3.80972e-01 -4.66556e-01
1.06400e+05 2.66000e+02 -4.29791e-01 -3.30322e-01 -5.29260e-01 -4.24370e-01 -3.81708e-01 -4.67032e-01
1.06560e+05 2.66000e+02 -4.29791e-01 -3.30322e-01 -5.29260e-01 -4.24947e-01 -3.82460e-01 -4.67433e-01
1.06720e+05 2.66000e+02 -4.29791e-01 -3.30322e-01 -5.29260e-01 -4.25487e-01 -3.83218e-01 -4.67755e-01
1.06880e+05 2.67000e+02 -4.51298e-01 -3.60025e-01 -5.42572e-01 -4.25986e-01 -3.83976e-01 -4.67996e-01
1.07040e+05 2.67000e+02 -4.51298e-01 -3.60025e-01 -5.42572e-01 -4.26439e-01 -3.84724e-01 -4.68154e-01
1.07200e+05 2.68000e+02 -4.43042e-01 -3.56992e-01 -5.29092e-01 -4.26841e-01 -3.85453e-01 -4.68228e-01
1.07360e+05 2.68000e+02 -4.43042e-01 -3.56992e-01 -5.29092e-01 -4.27187e-01 -3.86157e-01 -4.68217e-01
1.07520e+05 2.68000e+02 -4.43042e-01 -3.56992e-01 -5.29092e-01 -4.27475e-01 -3.86828e-01 -4.68122e-01
1.07680e+05 2.69000e+02 -4.36962e-01 -3.48989e-01 -5.24934e-01 -4.27701e-01 -3.87462e-01 -4.67940e-01
1.07840e+05 2.69000e+02 -4.36962e-01 -3.48989e-01 -5.24934e-01 -4.27864e-01 -3.88054e-01 -4.67675e-01
1.08000e+05 2.70000e+02 -3.37497e-01 -2.81888e-01 -3.93106e-01 -4.27962e-01 -3.88600e-01 -4.67325e-01
1.08160e+05 2.70000e+02 -3.37497e-01 -2.81888e-01 -3.93106e-01 -4.27997e-01 -3.89098e-01 -4.66895e-01
1.08320e+05 2.70000e+02 -3.37497e-01 -2.81888e-01 -3.93106e-01 -4.27967e-01 -3.89548e-01 -4.66386e-01
1.08480e+05 2.71000e+02 -3.87540e-01 -3.23173e-01 -4.51907e-01 -4.27874e-01 -3.89949e-01 -4.65799e-01
1.08640e+05 2.71000e+02 -3.87540e-01 -3.23173e-01 -4.51907e-01 -4.27721e-01 -3.90303e-01 -4.65139e-01
1.08800e+05 2.72000e+02 -3.71667e-01 -3.45094e-01 -3.98240e-01 -4.27511e-01 -3.90614e-01 -4.64408e-01
1.08960e+05 2.72000e+02 -3.71667e-01 -3.45094e-01 -3.98240e-01 -4.27248e-01 -3.90885e-01 -4.63610e-01
1.09120e+05 2.72000e+02 -3.71667e-01 -3.45094e-01 -3.98240e-01 -4.26935e-01 -3.91123e-01 -4.62748e-01
1.09280e+05 2.73000e+02 -3.71045e-01 -3.52630e-01 -3.89460e-01 -4.26579e-01 -3.91333e-01 -4.61826e-01
1.09440e+05 2.73000e+02 -3.71045e-01 -3.52630e-01 -3.89460e-01 -4.26184e-01 -3.91521e-01 -4.60847e-01
1.09600e+05 2.74000e+02 -3.85450e-01 -3.60238e-01 -4.10661e-01 -4.25756e-01 -3.91696e-01 -4.59816e-01
1.09760e+05 2.74000e+02 -3.85450e-01 -3.60238e-01 -4.10661e-01 -4.25301e-01 -3.91866e-01 -4.58737e-01
1.09920e+05 2.74000e+02 -3.85450e-01 -3.60238e-01 -4.10661e-01 -4.24825e-01 -3.92038e-01 -4.57612e-01
1.10080e+05 2.75000e+02 -3.93161e-01 -3.76178e-01 -4.10144e-01 -4.24334e-01 -3.92220e-01 -4.56447e-01
1.10240e+05 2.75000e+02 -3.93161e-01 -3.76178e-01 -4.10144e-01 -4.23833e-01 -3.92420e-01 -4.55245e-01
1.10400e+05 2.76000e+02 -4.04491e-01 -3.55464e-01 -4.53517e-01 -4.23327e-01 -3.92644e-01 -4.54010e-01
1.10560e+05 2.76000e+02 -4.04491e-01 -3.55464e-01 -4.53517e-01 -4.22822e-01 -3.92898e-01 -4.52746e-01
1.10720e+05 2.76000e+02 -4.04491e-01 -3.55464e-01 -4.53517e-01 -4.22322e-01 -3.93187e-01 -4.51457e-01
1.10880e+05 2.77000e+02 -4.38112e-01 -3.62529e-01 -5.13694e-01 -4.21831e-01 -3.93513e-01 -4.50148e-01
1.11040e+05 2.77000e+02 -4.38112e-01 -3.62529e-01 -5.13694e-01 -4.21351e-01 -3.93879e-01 -4.48823e-01
1.11200e+05 2.78000e+02 -3.79057e-01 -3.15653e-01 -4.42461e-01 -4.20885e-01 -3.94284e-01 -4.47486e-01
1.11360e+05 2.78000e+02 -3.79057e-01 -3.15653e-01 -4.42461e-01 -4.20435e-01 -3.94726e-01 -4.46144e-01
1.11520e+05 2.78000e+02 -3.79057e-01 -3.15653e-01 -4.42461e-01 -4.20000e-01 -3.95202e-01 -4.44799e-01
1.11680e+05 2.79000e+02 -4.11731e-01 -3.20927e-01 -5.02535e-01 -4.19582e-01 -3.95705e-01 -4.43459e-01
1.11840e+05 2.79000e+02 -4.11731e-01 -3.20927e-01 -5.02535e-01 -4.19180e-01 -3.96229e-01 -4.42131e-01
1.12000e+05 2.80000e+02 -3.69622e-01 -3.49330e-01 -3.89914e-01 -4.18792e-01 -3.96763e-01 -4.40821e-01
1.12160e+05 2.80000e+02 -3.69622e-01 -3.49330e-01 -3.89914e-01 -4.18417e-01 -3.97296e-01 -4.39538e-01
1.12320e+05 2.80000e+02 -3.69622e-01 -3.49330e-01 -3.89914e-01 -4.18052e-01 -3.97817e-01 -4.38288e-01
1.12480e+05 2.81000e+02 -4.34502e-01 -3.44917e-01 -5.24087e-01 -4.17697e-01 -3.98310e-01 -4.37084e-01
1.12640e+05 2.81000e+02 -4.34502e-01 -3.44917e-01 -5.24087e-01 -4.17346e-01 -3.98760e-01 -4.35933e-01
1.12800e+05 2.82000e+02 -3.98964e-01 -3.57226e-01 -4.40703e-01 -4.16999e-01 -3.99152e-01 -4.34847e-01
1.12960e+05 2.82000e+02 -3.98964e-01 -3.57226e-01 -4.40703e-01 -4.16653e-01 -3.99470e-01 -4.33836e-01
1.13120e+05 2.82000e+02 -3.98964e-01 -3.57226e-01 -4.40703e-01 -4.16304e-01 -3.99700e-01 -4.32908e-01
1.13280e+05 2.83000e+02 -4.10363e-01 -3.57624e-01 -4.63101e-01 -4.15952e-01 -3.99829e-01 -4.32074e-01
1.13440e+05 2.83000e+02 -4.10363e-01 -3.57624e-01 -4.63101e-01 -4.15592e-01 -3.99847e-01 -4.31338e-01
1.13600e+05 2.84000e+02 -3.79611e-01 -3.25962e-01 -4.33260e-01 -4.15225e-01 -3.99748e-01 -4.30702e-01
1.13760e+05 2.84000e+02 -3.79611e-01 -3.25962e-01 -4.33260e-01 -4.14848e-01 -3.99529e-01 -4.30167e-01
1.13920e+05 2.84000e+02 -3.79611e-01 -3.25962e-01 -4.33260e-01 -4.14461e-01 -3.99193e-01 -4.29728e-01
1.14080e+05 2.85000e+02 -4.09022e-01 -3.33414e-01 -4.84631e-01 -4.14062e-01 -3.98746e-01 -4.29379e-01
1.14240e+05 2.85000e+02 -4.09022e-01 -3.33414e-01 -4.84631e-01 -4.13653e-01 -3.98197e-01 -4.29109e-01
1.14400e+05 2.86000e+02 -3.86552e-01 -3.57671e-01 -4.15433e-01 -4.13231e-01 -3.97558e-01 -4.28904e-01
1.14560e+05 2.86000e+02 -3.86552e-01 -3.57671e-01 -4.15433e-01 -4.12799e-01 -3.96843e-01 -4.28755e-01
1.14720e+05 2.86000e+02 -3.86552e-01 -3.57671e-01 -4.15433e-01 -4.12357e-01 -3.96066e-01 -4.28648e-01
1.14880e+05 2.87000e+02 -3.98155e-01 -3.19187e-01 -4.77123e-01 -4.11906e-01 -3.95240e-01 -4.28572e-01
1.15040e+05 2.87000e+02 -3.98155e-01 -3.19187e-01 -4.77123e-01 -4.11448e-01 -3.94378e-01 -4.28518e-01
1.15200e+05 2.88000e+02 -4.01033e-01 -3.06550e-01 -4.95517e-01 -4.10983e-01 -3.93491e-01 -4.28476e-01
1.15360e+05 2.88000e+02 -4.01033e-01 -3.06550e-01 -4.95517e-01 -4.10514e-01 -3.92589e-01 -4.28440e-01
1.15520e+05 2.88000e+02 -4.01033e-01 -3.06550e-01 -4.95517e-01 -4.10043e-01 -3.91681e-01 -4.28405e-01
1.15680e+05 2.89000e+02 -4.12636e-01 -3.81124e-01 -4.44148e-01 -4.09571e-01 -3.90774e-01 -4.28368e-01
1.15840e+05 2.89000e+02 -4.12636e-01 -3.81124e-01 -4.44148e-01 -4.09101e-01 -3.89875e-01 -4.28327e-01
1.16000e+05 2.90000e+02 -4.03023e-01 -3.32793e-01 -4.73254e-01 -4.08634e-01 -3.88986e-01 -4.28283e-01
1.16160e+05 2.90000e+02 -4.03023e-01 -3.32793e-01 -4.73254e-01 -4.08173e-01 -3.88113e-01 -4.28234e-01
1.16320e+05 2.90000e+02 -4.03023e-01 -3.32793e-01 -4.73254e-01 -4.07719e-01 -3.87255e-01 -4.28183e-01
1.16480e+05 2.91000e+02 -3.98921e-01 -3.55187e-01 -4.42655e-01 -4.07274e-01 -3.86415e-01 -4.28133e-01
1.16640e+05 2.91000e+02 -3.98921e-01 -3.55187e-01 -4.42655e-01 -4.06839e-01 -3.85591e-01 -4.28087e-01
1.16800e+05 2.92000e+02 -4.14360e-01 -3.38523e-01 -4.90197e-01 -4.06417e-01 -3.84785e-01 -4.28049e-01
1.16960e+05 2.92000e+02 -4.14360e-01 -3.38523e-01 -4.90197e-01 -4.06007e-01 -3.83992e-01 -4.28022e-01
1.17120e+05 2.92000e+02 -4.14360e-01 -3.38523e-01 -4.90197e-01 -4.05611e-01 -3.83211e-01 -4.28012e-01
1.17280e+05 2.93000e+02 -3.77294e-01 -3.42468e-01 -4.12120e-01 -4.05231e-01 -3.82439e-01 -4.28022e-01
1.17440e+05 2.93000e+02 -3.77294e-01 -3.42468e-01 -4.12120e-01 -4.04865e-01 -3.81673e-01 -4.28057e-01
1.17600e+05 2.94000e+02 -3.54805e-01 -2.90120e-01 -4.19490e-01 -4.04516e-01 -3.80910e-01 -4.28122e-01
1.17760e+05 2.94000e+02 -3.54805e-01 -2.90120e-01 -4.19490e-01 -4.04183e-01 -3.80147e-01 -4.28219e-01
1.17920e+05 2.94000e+02 -3.54805e-01 -2.90120e-01 -4.19490e-01 -4.03866e-01 -3.79379e-01 -4.28354e-01
1.18080e+05 2.95000e+02 -3.84684e-01 -3.57764e-01 -4.11604e-01 -4.03567e-01 -3.78606e-01 -4.28528e-01
1.18240e+05 2.95000e+02 -3.84684e-01 -3.57764e-01 -4.11604e-01 -4.03283e-01 -3.77822e-01 -4.28743e-01
1.18400e+05 2.96000e+02 -4.29236e-01 -3.80081e-01 -4.78391e-01 -4.03015e-01 -3.77029e-01 -4.29002e-01
1.18560e+05 2.96000e+02 -4.29236e-01 -3.80081e-01 -4.78391e-01 -4.02764e-01 -3.76222e-01 -4.29307e-01
1.18720e+05 2.96000e+02 -4.29236e-01 -3.80081e-01 -4.78391e-01 -4.02529e-01 -3.75400e-01 -4.29657e-01
1.18880e+05 2.97000e+02 -4.03723e-01 -3.56153e-01 -4.51294e-01 -4.02309e-01 -3.74566e-01 -4.30052e-01
1.19040e+05 2.97000e+02 -4.03723e-01 -3.56153e-01 -4.51294e-01 -4.02103e-01 -3.73716e-01 -4.30491e-01
1.19200e+05 2.98000e+02 -4.44928e-01 -3.80039e-01 -5.09816e-01 -4.01913e-01 -3.72852e-01 -4.30973e-01
1.19360e+05 2.98000e+02 -4.44928e-01 -3.80039e-01 -5.09816e-01 -4.01736e-01 -3.71976e-01 -4.31496e-01
1.19520e+05 2.98000e+02 -4.44928e-01 -3.80039e-01 -5.09816e-01 -4.01573e-01 -3.71089e-01 -4.32057e-01
1.19680e+05 2.99000e+02 -3.68308e-01 -3.47498e-01 -3.89117e-01 -4.01422e-01 -3.70193e-01 -4.32651e-01
1.19840e+05 2.99000e+02 -3.68308e-01 -3.47498e-01 -3.89117e-01 -4.01284e-01 -3.69291e-01 -4.33277e-01
1.20000e+05 3.00000e+02 -3.72612e-01 -2.71315e-01 -4.73909e-01 -4.01155e-01 -3.68383e-01 -4.33928e-01
1.20160e+05 3.00000e+02 -3.72612e-01 -2.71315e-01 -4.73909e-01 -4.01037e-01 -3.67475e-01 -4.34599e-01
1.20320e+05 3.00000e+02 -3.72612e-01 -2.71315e-01 -4.73909e-01 -4.00927e-01 -3.66568e-01 -4.35287e-01
1.20480e+05 3.01000e+02 -4.08866e-01 -3.55658e-01 -4.62073e-01 -4.00825e-01 -3.65666e-01 -4.35984e-01
1.20640e+05 3.01000e+02 -4.08866e-01 -3.55658e-01 -4.62073e-01 -4.00730e-01 -3.64773e-01 -4.36686e-01
1.20800e+05 3.02000e+02 -3.49580e-01 -2.74102e-01 -4.25059e-01 -4.00640e-01 -3.63892e-01 -4.37387e-01
1.20960e+05 3.02000e+02 -3.49580e-01 -2.74102e-01 -4.25059e-01 -4.00554e-01 -3.63026e-01 -4.38081e-01
1.21120e+05 3.02000e+02 -3.49580e-01 -2.74102e-01 -4.25059e-01 -4.00471e-01 -3.62179e-01 -4.38763e-01
1.21280e+05 3.03000e+02 -4.16514e-01 -3.29256e-01 -5.03772e-01 -4.00390e-01 -3.61355e-01 -4.39426e-01
1.21440e+05 3.03000e+02 -4.16514e-01 -3.29256e-01 -5.03772e-01 -4.00311e-01 -3.60556e-01 -4.40067e-01
1.21600e+05 3.04000e+02 -4.80299e-01 -3.42450e-01 -6.18148e-01 -4.00233e-01 -3.59786e-01 -4.40681e-01
1.21760e+05 3.04000e+02 -4.80299e-01 -3.42450e-01 -6.18148e-01 -4.00156e-01 -3.59048e-01 -4.41264e-01
1.21920e+05 3.04000e+02 -4.80299e-01 -3.42450e-01 -6.18148e-01 -4.00078e-01 -3.58344e-01 -4.41813e-01
1.22080e+05 3.05000e+02 -4.65171e-01 -3.97731e-01 -5.32611e-01 -4.00001e-01 -3.57677e-01 -4.42324e-01
1.22240e+05 3.05000e+02 -4.65171e-01 -3.97731e-01 -5.32611e-01 -3.99922e-01 -3.57049e-01 -4.42796e-01
1.22400e+05 3.06000e+02 -4.70895e-01 -4.26051e-01 -5.15738e-01 -3.99844e-01 -3.56460e-01 -4.43228e-01
1.22560e+05 3.06000e+02 -4.70895e-01 -4.26051e-01 -5.15738e-01 -3.99765e-01 -3.55913e-01 -4.43617e-01
1.22720e+05 3.06000e+02 -4.70895e-01 -4.26051e-01 -5.15738e-01 -3.99686e-01 -3.55407e-01 -4.43965e-01
1.22880e+05 3.07000e+02 -4.59155e-01 -4.06372e-01 -5.11939e-01 -3.99606e-01 -3.54941e-01 -4.44271e-01
1.23040e+05 3.07000e+02 -4.59155e-01 -4.06372e-01 -5.11939e-01 -3.99526e-01 -3.54516e-01 -4.44535e-01
1.23200e+05 3.08000e+02 -4.00851e-01 -3.72614e-01 -4.29088e-01 -3.99445e-01 -3.54129e-01 -4.44761e-01
1.23360e+05 3.08000e+02 -4.00851e-01 -3.72614e-01 -4.29088e-01 -3.99365e-01 -3.53780e-01 -4.44949e-01
1.23520e+05 3.08000e+02 -4.00851e-01 -3.72614e-01 -4.29088e-01 -3.99285e-01 -3.53466e-01 -4.45104e-01
1.23680e+05 3.09000e+02 -4.31541e-01 -3.24197e-01 -5.38885e-01 -3.99205e-01 -3.53183e-01 -4.45227e-01
1.23840e+05 3.09000e+02 -4.31541e-01 -3.24197e-01 -5.38885e-01 -3.99126e-01 -3.52928e-01 -4.45324e-01
1.24000e+05 3.10000e+02 -5.24170e-01 -4.28283e-01 -6.20058e-01 -3.99049e-01 -3.52701e-01 -4.45398e-01
1.24160e+05 3.10000e+02 -5.24170e-01 -4.28283e-01 -6.20058e-01 -3.98975e-01 -3.52496e-01 -4.45455e-01
1.24320e+05 3.10000e+02 -5.24170e-01 -4.28283e-01 -6.20058e-01 -3.98905e-01 -3.52310e-01 -4.45500e-01
1.24480e+05 3.11000e+02 -4.08573e-01 -3.60108e-01 -4.57039e-01 -3.98840e-01 -3.52142e-01 -4.45539e-01
1.24640e+05 3.11000e+02 -4.08573e-01 -3.60108e-01 -4.57039e-01 -3.98784e-01 -3.51988e-01 -4.45579e-01
1.24800e+05 3.12000e+02 -3.84049e-01 -3.01146e-01 -4.66952e-01 -3.98737e-01 -3.51848e-01 -4.45625e-01
1.24960e+05 3.12000e+02 -3.84049e-01 -3.01146e-01 -4.66952e-01 -3.98703e-01 -3.51719e-01 -4.45686e-01
1.25120e+05 3.12000e+02 -3.84049e-01 -3.01146e-01 -4.66952e-01 -3.98684e-01 -3.51600e-01 -4.45768e-01
1.25280e+05 3.13000e+02 -3.87618e-01 -3.09554e-01 -4.65682e-01 -3.98684e-01 -3.51493e-01 -4.45876e-01
1.25440e+05 3.13000e+02 -3.87618e-01 -3.09554e-01 -4.65682e-01 -3.98707e-01 -3.51395e-01 -4.46019e-01
1.25600e+05 3.14000e+02 -4.10994e-01 -3.26532e-01 -4.95457e-01 -3.98754e-01 -3.51307e-01 -4.46200e-01
1.25760e+05 3.14000e+02 -4.10994e-01 -3.26532e-01 -4.95457e-01 -3.98830e-01 -3.51233e-01 -4.46427e-01
1.25920e+05 3.14000e+02 -4.10994e-01 -3.26532e-01 -4.95457e-01 -3.98939e-01 -3.51174e-01 -4.46704e-01
1.26080e+05 3.15000e+02 -4.49848e-01 -3.65032e-01 -5.34663e-01 -3.99084e-01 -3.51131e-01 -4.47036e-01
1.26240e+05 3.15000e+02 -4.49848e-01 -3.65032e-01 -5.34663e-01 -3.99267e-01 -3.51109e-01 -4.47425e-01
1.26400e+05 3.16000e+02 -4.19101e-01 -3.28014e-01 -5.10188e-01 -3.99491e-01 -3.51108e-01 -4.47875e-01
1.26560e+05 3.16000e+02 -4.19101e-01 -3.28014e-01 -5.10188e-01 -3.99760e-01 -3.51133e-01 -4.48386e-01
1.26720e+05 3.16000e+02 -4.19101e-01 -3.28014e-01 -5.10188e-01 -4.00075e-01 -3.51189e-01 -4.48960e-01
1.26880e+05 3.17000e+02 -3.71329e-01 -2.67568e-01 -4.75090e-01 -4.00437e-01 -3.51279e-01 -4.49595e-01
1.27040e+05 3.17000e+02 -3.71329e-01 -2.67568e-01 -4.75090e-01 -4.00848e-01 -3.51405e-01 -4.50291e-01
1.27200e+05 3.18000e+02 -3.73510e-01 -3.42586e-01 -4.04435e-01 -4.01308e-01 -3.51572e-01 -4.51044e-01
1.27360e+05 3.18000e+02 -3.73510e-01 -3.42586e-01 -4.04435e-01 -4.01816e-01 -3.51782e-01 -4.51850e-01
1.27520e+05 3.18000e+02 -3.73510e-01 -3.42586e-01 -4.04435e-01 -4.02372e-01 -3.52040e-01 -4.52704e-01
1.27680e+05 3.19000e+02 -3.99762e-01 -3.80589e-01 -4.18935e-01 -4.02973e-01 -3.52347e-01 -4.53599e-01
1.27840e+05 3.19000e+02 -3.99762e-01 -3.80589e-01 -4.18935e-01 -4.03618e-01 -3.52706e-01 -4.54530e-01
1.28000e+05 3.20000e+02 -3.33022e-01 -2.70882e-01 -3.95162e-01 -4.04304e-01 -3.53119e-01 -4.55489e-01
1.28160e+05 3.20000e+02 -3.33022e-01 -2.70882e-01 -3.95162e-01 -4.05026e-01 -3.53585e-01 -4.56468e-01
1.28320e+05 3.20000e+02 -3.33022e-01 -2.70882e-01 -3.95162e-01 -4.05781e-01 -3.54105e-01 -4.57457e-01
1.28480e+05 3.21000e+02 -3.89689e-01 -3.27540e-01 -4.51839e-01 -4.06564e-01 -3.54679e-01 -4.58450e-01
1.28640e+05 3.21000e+02 -3.89689e-01 -3.27540e-01 -4.51839e-01 -4.07370e-01 -3.55303e-01 -4.59438e-01
1.28800e+05 3.22000e+02 -3.83508e-01 -3.36762e-01 -4.30254e-01 -4.08194e-01 -3.55978e-01 -4.60411e-01
1.28960e+05 3.22000e+02 -3.83508e-01 -3.36762e-01 -4.30254e-01 -4.09031e-01 -3.56699e-01 -4.61363e-01
1.29120e+05 3.22000e+02 -3.83508e-01 -3.36762e-01 -4.30254e-01 -4.09874e-01 -3.57461e-01 -4.62287e-01
1.29280e+05 3.23000e+02 -3.49835e-01 -2.66642e-01 -4.33028e-01 -4.10718e-01 -3.58261e-01 -4.63174e-01
1.29440e+05 3.23000e+02 -3.49835e-01 -2.66642e-01 -4.33028e-01 -4.11556e-01 -3.59093e-01 -4.64019e-01
1.29600e+05 3.24000e+02 -4.12118e-01 -3.83958e-01 -4.40278e-01 -4.12383e-01 -3.59950e-01 -4.64816e-01
1.29760e+05 3.24000e+02 -4.12118e-01 -3.83958e-01 -4.40278e-01 -4.13194e-01 -3.60826e-01 -4.65561e-01
1.29920e+05 3.24000e+02 -4.12118e-01 -3.83958e-01 -4.40278e-01 -4.13980e-01 -3.61712e-01 -4.66249e-01
1.30080e+05 3.25000e+02 -3.50430e-01 -3.20355e-01 -3.80505e-01 -4.14739e-01 -3.62601e-01 -4.66876e-01
1.30240e+05 3.25000e+02 -3.50430e-01 -3.20355e-01 -3.80505e-01 -4.15463e-01 -3.63484e-01 -4.67441e-01
1.30400e+05 3.26000e+02 -4.38141e-01 -3.68447e-01 -5.07835e-01 -4.16147e-01 -3.64351e-01 -4.67942e-01
1.30560e+05 3.26000e+02 -4.38141e-01 -3.68447e-01 -5.07835e-01 -4.16786e-01 -3.65193e-01 -4.68378e-01
1.30720e+05 3.26000e+02 -4.38141e-01 -3.68447e-01 -5.07835e-01 -4.17375e-01 -3.66001e-01 -4.68749e-01
1.30880e+05 3.27000e+02 -3.97806e-01 -3.44591e-01 -4.51020e-01 -4.17910e-01 -3.66765e-01 -4.69056e-01
1.31040e+05 3.27000e+02 -3.97806e-01 -3.44591e-01 -4.51020e-01 -4.18387e-01 -3.67477e-01 -4.69298e-01
1.31200e+05 3.28000e+02 -4.05942e-01 -3.14960e-01 -4.96925e-01 -4.18802e-01 -3.68126e-01 -4.69477e-01
1.31360e+05 3.28000e+02 -4.05942e-01 -3.14960e-01 -4.96925e-01 -4.19150e-01 -3.68705e-01 -4.69595e-01
1.31520e+05 3.28000e+02 -4.05942e-01 -3.14960e-01 -4.96925e-01 -4.19430e-01 -3.69208e-01 -4.69653e-01
1.31680e+05 3.29000e+02 -3.59754e-01 -2.87612e-01 -4.31897e-01 -4.19640e-01 -3.69627e-01 -4.69652e-01
1.31840e+05 3.29000e+02 -3.59754e-01 -2.87612e-01 -4.31897e-01 -4.19776e-01 -3.69958e-01 -4.69594e-01
1.32000e+05 3.30000e+02 -4.24842e-01 -2.88629e-01 -5.61055e-01 -4.19839e-01 -3.70196e-01 -4.69481e-01
1.32160e+05 3.30000e+02 -4.24842e-01 -2.88629e-01 -5.61055e-01 -4.19826e-01 -3.70340e-01 -4.69312e-01
1.32320e+05 3.30000e+02 -4.24842e-01 -2.88629e-01 -5.61055e-01 -4.19739e-01 -3.70387e-01 -4.69090e-01
1.32480e+05 3.31000e+02 -4.26033e-01 -3.57807e-01 -4.94260e-01 -4.19577e-01 -3.70339e-01 -4.68815e-01
1.32640e+05 3.31000e+02 -4.26033e-01 -3.57807e-01 -4.94260e-01 -4.19342e-01 -3.70196e-01 -4.68488e-01
1.32800e+05 3.32000e+02 -3.88263e-01 -3.08760e-01 -4.67766e-01 -4.19035e-01 -3.69961e-01 -4.68109e-01
1.32960e+05 3.32000e+02 -3.88263e-01 -3.08760e-01 -4.67766e-01 -4.18659e-01 -3.69639e-01 -4.67679e-01
1.33120e+05 3.32000e+02 -3.88263e-01 -3.08760e-01 -4.67766e-01 -4.18217e-01 -3.69233e-01 -4.67201e-01
1.33280e+05 3.33000e+02 -4.57639e-01 -3.98922e-01 -5.16357e-01 -4.17712e-01 -3.68750e-01 -4.66674e-01
1.33440e+05 3.33000e+02 -4.57639e-01 -3.98922e-01 -5.16357e-01 -4.17148e-01 -3.68194e-01 -4.66102e-01
1.33600e+05 3.34000e+02 -4.15761e-01 -3.59318e-01 -4.72204e-01 -4.16529e-01 -3.67573e-01 -4.65485e-01
1.33760e+05 3.34000e+02 -4.15761e-01 -3.59318e-01 -4.72204e-01 -4.15861e-01 -3.66895e-01 -4.64826e-01
1.33920e+05 3.34000e+02 -4.15761e-01 -3.59318e-01 -4.72204e-01 -4.15148e-01 -3.66165e-01 -4.64131e-01
1.34080e+05 3.35000e+02 -4.35329e-01 -3.69254e-01 -5.01404e-01 -4.14395e-01 -3.65390e-01 -4.63400e-01
1.34240e+05 3.35000e+02 -4.35329e-01 -3.69254e-01 -5.01404e-01 -4.13610e-01 -3.64578e-01 -4.62642e-01
1.34400e+05 3.36000e+02 -4.41145e-01 -4.05583e-01 -4.76707e-01 -4.12796e-01 -3.63734e-01 -4.61859e-01
1.34560e+05 3.36000e+02 -4.41145e-01 -4.05583e-01 -4.76707e-01 -4.11961e-01 -3.62865e-01 -4.61057e-01
1.34720e+05 3.36000e+02 -4.41145e-01 -4.05583e-01 -4.76707e-01 -4.11110e-01 -3.61977e-01 -4.60244e-01
1.34880e+05 3.37000e+02 -3.77073e-01 -3.32366e-01 -4.21781e-01 -4.10249e-01 -3.61074e-01 -4.59424e-01
1.35040e+05 3.37000e+02 -3.77073e-01 -3.32366e-01 -4.21781e-01 -4.09384e-01 -3.60162e-01 -4.58606e-01
1.35200e+05 3.38000e+02 -4.70548e-01 -4.49876e-01 -4.91219e-01 -4.08520e-01 -3.59245e-01 -4.57795e-01
1.35360e+05 3.38000e+02 -4.70548e-01 -4.49876e-01 -4.91219e-01 -4.07664e-01 -3.58328e-01 -4.57001e-01
1.35520e+05 3.38000e+02 -4.70548e-01 -4.49876e-01 -4.91219e-01 -4.06821e-01 -3.57415e-01 -4.56227e-01
1.35680e+05 3.39000e+02 -4.28738e-01 -4.16318e-01 -4.41158e-01 -4.05997e-01 -3.56510e-01 -4.55484e-01
1.35840e+05 3.39000e+02 -4.28738e-01 -4.16318e-01 -4.41158e-01 -4.05195e-01 -3.55616e-01 -4.54774e-01
1.36000e+05 3.40000e+02 -4.17006e-01 -4.03490e-01 -4.30522e-01 -4.04422e-01 -3.54739e-01 -4.54106e-01
1.36160e+05 3.40000e+02 -4.17006e-01 -4.03490e-01 -4.30522e-01 -4.03683e-01 -3.53882e-01 -4.53483e-01
1.36320e+05 3.40000e+02 -4.17006e-01 -4.03490e-01 -4.30522e-01 -4.02980e-01 -3.53049e-01 -4.52911e-01
1.36480e+05 3.41000e+02 -4.48590e-01 -4.08169e-01 -4.89011e-01 -4.02319e-01 -3.52246e-01 -4.52392e-01
1.36640e+05 3.41000e+02 -4.48590e-01 -4.08169e-01 -4.89011e-01 -4.01703e-01 -3.51476e-01 -4.51930e-01
1.36800e+05 3.42000e+02 -4.02501e-01 -3.59769e-01 -4.45233e-01 -4.01135e-01 -3.50744e-01 -4.51526e-01
1.36960e+05 3.42000e+02 -4.02501e-01 -3.59769e-01 -4.45233e-01 -4.00619e-01 -3.50056e-01 -4.51182e-01
1.37120e+05 3.42000e+02 -4.02501e-01 -3.59769e-01 -4.45233e-01 -4.00157e-01 -3.49416e-01 -4.50898e-01
1.37280e+05 3.43000e+02 -3.48200e-01 -3.36661e-01 -3.59738e-01 -3.99751e-01 -3.48828e-01 -4.50673e-01
1.37440e+05 3.43000e+02 -3.48200e-01 -3.36661e-01 -3.59738e-01 -3.99402e-01 -3.48299e-01 -4.50506e-01
1.37600e+05 3.44000e+02 -3.60448e-01 -3.14267e-01 -4.06629e-01 -3.99114e-01 -3.47833e-01 -4.50395e-01
1.37760e+05 3.44000e+02 -3.60448e-01 -3.14267e-01 -4.06629e-01 -3.98885e-01 -3.47433e-01 -4.50337e-01
1.37920e+05 3.44000e+02 -3.60448e-01 -3.14267e-01 -4.06629e-01 -3.98717e-01 -3.47105e-01 -4.50329e-01
1.38080e+05 3.45000e+02 -3.62677e-01 -3.27364e-01 -3.97989e-01 -3.98610e-01 -3.46854e-01 -4.50367e-01
1.38240e+05 3.45000e+02 -3.62677e-01 -3.27364e-01 -3.97989e-01 -3.98564e-01 -3.46682e-01 -4.50446e-01
1.38400e+05 3.46000e+02 -4.23997e-01 -4.02292e-01 -4.45702e-01 -3.98578e-01 -3.46594e-01 -4.50562e-01
1.38560e+05 3.46000e+02 -4.23997e-01 -4.02292e-01 -4.45702e-01 -3.98651e-01 -3.46592e-01 -4.50711e-01
1.38720e+05 3.46000e+02 -4.23997e-01 -4.02292e-01 -4.45702e-01 -3.98783e-01 -3.46680e-01 -4.50886e-01
1.38880e+05 3.47000e+02 -4.17581e-01 -3.48214e-01 -4.86948e-01 -3.98970e-01 -3.46857e-01 -4.51082e-01
1.39040e+05 3.47000e+02 -4.17581e-01 -3.48214e-01 -4.86948e-01 -3.99211e-01 -3.47128e-01 -4.51293e-01
1.39200e+05 3.48000e+02 -4.08776e-01 -3.27677e-01 -4.89876e-01 -3.99503e-01 -3.47491e-01 -4.51515e-01
1.39360e+05 3.48000e+02 -4.08776e-01 -3.27677e-01 -4.89876e-01 -3.99844e-01 -3.47946e-01 -4.51741e-01
1.39520e+05 3.48000e+02 -4.08776e-01 -3.27677e-01 -4.89876e-01 -4.00229e-01 -3.48492e-01 -4.51965e-01
1.39680e+05 3.49000e+02 -4.39260e-01 -3.51047e-01 -5.27472e-01 -4.00655e-01 -3.49128e-01 -4.52182e-01
1.39840e+05 3.49000e+02 -4.39260e-01 -3.51047e-01 -5.27472e-01 -4.01118e-01 -3.49850e-01 -4.52386e-01
1.40000e+05 3.50000e+02 -4.76630e-01 -3.71404e-01 -5.81856e-01 -4.01613e-01 -3.50654e-01 -4.52572e-01
1.40160e+05 3.50000e+02 -4.76630e-01 -3.71404e-01 -5.81856e-01 -4.02133e-01 -3.51535e-01 -4.52732e-01
1.40320e+05 3.50000e+02 -4.76630e-01 -3.71404e-01 -5.81856e-01 -4.02676e-01 -3.52490e-01 -4.52862e-01
1.40480e+05 3.51000e+02 -5.23442e-01 -4.84498e-01 -5.62387e-01 -4.03233e-01 -3.53510e-01 -4.52956e-01
1.40640e+05 3.51000e+02 -5.23442e-01 -4.84498e-01 -5.62387e-01 -4.03801e-01 -3.54592e-01 -4.53010e-01
1.40800e+05 3.52000e+02 -4.92158e-01 -4.62928e-01 -5.21388e-01 -4.04371e-01 -3.55727e-01 -4.53016e-01
1.40960e+05 3.52000e+02 -4.92158e-01 -4.62928e-01 -5.21388e-01 -4.04940e-01 -3.56910e-01 -4.52970e-01
1.41120e+05 3.52000e+02 -4.92158e-01 -4.62928e-01 -5.21388e-01 -4.05501e-01 -3.58133e-01 -4.52868e-01
1.41280e+05 3.53000e+02 -5.09415e-01 -4.23972e-01 -5.94858e-01 -4.06048e-01 -3.59391e-01 -4.52705e-01
1.41440e+05 3.53000e+02 -5.09415e-01 -4.23972e-01 -5.94858e-01 -4.06577e-01 -3.60678e-01 -4.52476e-01
1.41600e+05 3.54000e+02 -4.18579e-01 -3.81716e-01 -4.55441e-01 -4.07083e-01 -3.61987e-01 -4.52178e-01
1.41760e+05 3.54000e+02 -4.18579e-01 -3.81716e-01 -4.55441e-01 -4.07561e-01 -3.63316e-01 -4.51806e-01
1.41920e+05 3.54000e+02 -4.18579e-01 -3.81716e-01 -4.55441e-01 -4.08010e-01 -3.64661e-01 -4.51359e-01
1.42080e+05 3.55000e+02 -3.67673e-01 -2.70283e-01 -4.65062e-01 -4.08426e-01 -3.66019e-01 -4.50833e-01
1.42240e+05 3.55000e+02 -3.67673e-01 -2.70283e-01 -4.65062e-01 -4.08808e-01 -3.67389e-01 -4.50227e-01
1.42400e+05 3.56000e+02 -3.47067e-01 -2.64128e-01 -4.30006e-01 -4.09155e-01 -3.68771e-01 -4.49539e-01
1.42560e+05 3.56000e+02 -3.47067e-01 -2.64128e-01 -4.30006e-01 -4.09468e-01 -3.70164e-01 -4.48771e-01
1.42720e+05 3.56000e+02 -3.47067e-01 -2.64128e-01 -4.30006e-01 -4.09748e-01 -3.71573e-01 -4.47923e-01
1.42880e+05 3.57000e+02 -3.84310e-01 -3.63096e-01 -4.05523e-01 -4.09997e-01 -3.72999e-01 -4.46995e-01
1.43040e+05 3.57000e+02 -3.84310e-01 -3.63096e-01 -4.05523e-01 -4.10219e-01 -3.74446e-01 -4.45993e-01
1.43200e+05 3.58000e+02 -3.76631e-01 -3.57698e-01 -3.95564e-01 -4.10419e-01 -3.75918e-01 -4.44919e-01
1.43360e+05 3.58000e+02 -3.76631e-01 -3.57698e-01 -3.95564e-01 -4.10601e-01 -3.77422e-01 -4.43779e-01
1.43520e+05 3.58000e+02 -3.76631e-01 -3.57698e-01 -3.95564e-01 -4.10770e-01 -3.78961e-01 -4.42579e-01
1.43680e+05 3.59000e+02 -4.02259e-01 -3.83831e-01 -4.20687e-01 -4.10934e-01 -3.80541e-01 -4.41326e-01
1.43840e+05 3.59000e+02 -4.02259e-01 -3.83831e-01 -4.20687e-01 -4.11097e-01 -3.82166e-01 -4.40028e-01
1.44000e+05 3.60000e+02 -3.71612e-01 -3.31965e-01 -4.11259e-01 -4.11268e-01 -3.83843e-01 -4.38693e-01
1.44160e+05 3.60000e+02 -3.71612e-01 -3.31965e-01 -4.11259e-01 -4.11452e-01 -3.85572e-01 -4.37331e-01
1.44320e+05 3.60000e+02 -3.71612e-01 -3.31965e-01 -4.11259e-01 -4.11655e-01 -3.87357e-01 -4.35952e-01
1.44480e+05 3.61000e+02 -4.30932e-01 -4.15605e-01 -4.46259e-01 -4.11881e-01 -3.89197e-01 -4.34565e-01
1.44640e+05 3.61000e+02 -4.30932e-01 -4.15605e-01 -4.46259e-01 -4.12136e-01 -3.91089e-01 -4.33183e-01
1.44800e+05 3.62000e+02 -3.98809e-01 -3.24090e-01 -4.73528e-01 -4.12424e-01 -3.93029e-01 -4.31818e-01
1.44960e+05 3.62000e+02 -3.98809e-01 -3.24090e-01 -4.73528e-01 -4.12746e-01 -3.95007e-01 -4.30485e-01
1.45120e+05 3.62000e+02 -3.98809e-01 -3.24090e-01 -4.73528e-01 -4.13103e-01 -3.97008e-01 -4.29198e-01
1.45280e+05 3.63000e+02 -3.62266e-01 -3.30859e-01 -3.93673e-01 -4.13497e-01 -3.99012e-01 -4.27981e-01
1.45440e+05 3.63000e+02 -3.62266e-01 -3.30859e-01 -3.93673e-01 -4.13926e-01 -4.00988e-01 -4.26863e-01
1.45600e+05 3.64000e+02 -3.71004e-01 -3.37897e-01 -4.04112e-01 -4.14387e-01 -4.02890e-01 -4.25884e-01
1.45760e+05 3.64000e+02 -3.71004e-01 -3.37897e-01 -4.04112e-01 -4.14877e-01 -4.04654e-01 -4.25101e-01
1.45920e+05 3.64000e+02 -3.71004e-01 -3.37897e-01 -4.04112e-01 -4.15393e-01 -4.06192e-01 -4.24593e-01
1.46080e+05 3.65000e+02 -4.15954e-01 -3.76271e-01 -4.55638e-01 -4.15928e-01 -4.07401e-01 -4.24454e-01
1.46240e+05 3.65000e+02 -4.15954e-01 -3.76271e-01 -4.55638e-01 -4.16477e-01 -4.08187e-01 -4.24766e-01
1.46400e+05 3.66000e+02 -3.77726e-01 -3.39214e-01 -4.16239e-01 -4.17033e-01 -4.08510e-01 -4.25556e-01
1.46560e+05 3.66000e+02 -3.77726e-01 -3.39214e-01 -4.16239e-01 -4.17590e-01 -4.08409e-01 -4.26771e-01
1.46720e+05 3.66000e+02 -3.77726e-01 -3.39214e-01 -4.16239e-01 -4.18140e-01 -4.07974e-01 -4.28306e-01
1.46880e+05 3.67000e+02 -4.15320e-01 -3.80449e-01 -4.50191e-01 -4.18676e-01 -4.07298e-01 -4.30054e-01
1.47040e+05 3.67000e+02 -4.15320e-01 -3.80449e-01 -4.50191e-01 -4.19191e-01 -4.06459e-01 -4.31923e-01
1.47200e+05 3.68000e+02 -4.15428e-01 -3.89109e-01 -4.41746e-01 -4.19678e-01 -4.05512e-01 -4.33844e-01
1.47360e+05 3.68000e+02 -4.15428e-01 -3.89109e-01 -4.41746e-01 -4.20132e-01 -4.04495e-01 -4.35768e-01
1.47520e+05 3.68000e+02 -4.15428e-01 -3.89109e-01 -4.41746e-01 -4.20544e-01 -4.03431e-01 -4.37657e-01
1.47680e+05 3.69000e+02 -3.84526e-01 -3.53451e-01 -4.15600e-01 -4.20911e-01 -4.02340e-01 -4.39482e-01
1.47840e+05 3.69000e+02 -3.84526e-01 -3.53451e-01 -4.15600e-01 -4.21227e-01 -4.01233e-01 -4.41222e-01
1.48000e+05 3.70000e+02 -3.75606e-01 -3.39809e-01 -4.11403e-01 -4.21489e-01 -4.00118e-01 -4.42859e-01
1.48160e+05 3.70000e+02 -3.75606e-01 -3.39809e-01 -4.11403e-01 -4.21691e-01 -3.99004e-01 -4.44379e-01
1.48320e+05 3.70000e+02 -3.75606e-01 -3.39809e-01 -4.11403e-01 -4.21833e-01 -3.97894e-01 -4.45771e-01
1.48480e+05 3.71000e+02 -4.02098e-01 -3.92918e-01 -4.11278e-01 -4.21911e-01 -3.96795e-01 -4.47027e-01
1.48640e+05 3.71000e+02 -4.02098e-01 -3.92918e-01 -4.11278e-01 -4.21924e-01 -3.95710e-01 -4.48138e-01
1.48800e+05 3.72000e+02 -4.41625e-01 -4.22458e-01 -4.60793e-01 -4.21873e-01 -3.94643e-01 -4.49102e-01
1.48960e+05 3.72000e+02 -4.41625e-01 -4.22458e-01 -4.60793e-01 -4.21756e-01 -3.93596e-01 -4.49915e-01
1.49120e+05 3.72000e+02 -4.41625e-01 -4.22458e-01 -4.60793e-01 -4.21575e-01 -3.92575e-01 -4.50575e-01
1.49280e+05 3.73000e+02 -3.60217e-01 -2.82808e-01 -4.37627e-01 -4.21331e-01 -3.91581e-01 -4.51081e-01
1.49440e+05 3.73000e+02 -3.60217e-01 -2.82808e-01 -4.37627e-01 -4.21027e-01 -3.90619e-01 -4.51435e-01
1.49600e+05 3.74000e+02 -3.31714e-01 -3.07138e-01 -3.56291e-01 -4.20665e-01 -3.89691e-01 -4.51639e-01
1.49760e+05 3.74000e+02 -3.31714e-01 -3.07138e-01 -3.56291e-01 -4.20248e-01 -3.88799e-01 -4.51696e-01
1.49920e+05 3.74000e+02 -3.31714e-01 -3.07138e-01 -3.56291e-01 -4.19780e-01 -3.87949e-01 -4.51611e-01
1.50080e+05 3.75000e+02 -3.64164e-01 -3.39146e-01 -3.89181e-01 -4.19264e-01 -3.87141e-01 -4.51387e-01
1.50240e+05 3.75000e+02 -3.64164e-01 -3.39146e-01 -3.89181e-01 -4.18705e-01 -3.86380e-01 -4.51031e-01
1.50400e+05 3.76000e+02 -4.16316e-01 -3.13683e-01 -5.18950e-01 -4.18108e-01 -3.85666e-01 -4.50549e-01
1.50560e+05 3.76000e+02 -4.16316e-01 -3.13683e-01 -5.18950e-01 -4.17475e-01 -3.85002e-01 -4.49949e-01
1.50720e+05 3.76000e+02 -4.16316e-01 -3.13683e-01 -5.18950e-01 -4.16814e-01 -3.84391e-01 -4.49238e-01
1.50880e+05 3.77000e+02 -4.44299e-01 -3.93006e-01 -4.95591e-01 -4.16128e-01 -3.83833e-01 -4.48422e-01
1.51040e+05 3.77000e+02 -4.44299e-01 -3.93006e-01 -4.95591e-01 -4.15421e-01 -3.83329e-01 -4.47512e-01
1.51200e+05 3.78000e+02 -4.37510e-01 -3.91544e-01 -4.83476e-01 -4.14698e-01 -3.82881e-01 -4.46515e-01
1.51360e+05 3.78000e+02 -4.37510e-01 -3.91544e-01 -4.83476e-01 -4.13963e-01 -3.82487e-01 -4.45439e-01
1.51520e+05 3.78000e+02 -4.37510e-01 -3.91544e-01 -4.83476e-01 -4.13221e-01 -3.82150e-01 -4.44293e-01
1.51680e+05 3.79000e+02 -4.36585e-01 -3.82364e-01 -4.90806e-01 -4.12475e-01 -3.81866e-01 -4.43085e-01
1.51840e+05 3.79000e+02 -4.36585e-01 -3.82364e-01 -4.90806e-01 -4.11729e-01 -3.81635e-01 -4.41823e-01
1.52000e+05 3.80000e+02 -4.23355e-01 -3.53732e-01 -4.92978e-01 -4.10986e-01 -3.81456e-01 -4.40516e-01
1.52160e+05 3.80000e+02 -4.23355e-01 -3.53732e-01 -4.92978e-01 -4.10248e-01 -3.81326e-01 -4.39170e-01
1.52320e+05 3.80000e+02 -4.23355e-01 -3.53732e-01 -4.92978e-01 -4.09517e-01 -3.81243e-01 -4.37792e-01
1.52480e+05 3.81000e+02 -4.27689e-01 -3.56775e-01 -4.98604e-01 -4.08796e-01 -3.81204e-01 -4.36388e-01
1.52640e+05 3.81000e+02 -4.27689e-01 -3.56775e-01 -4.98604e-01 -4.08087e-01 -3.81207e-01 -4.34967e-01
1.52800e+05 3.82000e+02 -3.92310e-01 -3.55863e-01 -4.28758e-01 -4.07389e-01 -3.81248e-01 -4.33531e-01
1.52960e+05 3.82000e+02 -3.92310e-01 -3.55863e-01 -4.28758e-01 -4.06706e-01 -3.81325e-01 -4.32086e-01
1.53120e+05 3.82000e+02 -3.92310e-01 -3.55863e-01 -4.28758e-01 -4.06037e-01 -3.81435e-01 -4.30638e-01
1.53280e+05 3.83000e+02 -3.99277e-01 -3.41190e-01 -4.57364e-01 -4.05383e-01 -3.81576e-01 -4.29191e-01
1.53440e+05 3.83000e+02 -3.99277e-01 -3.41190e-01 -4.57364e-01 -4.04746e-01 -3.81745e-01 -4.27747e-01
1.53600e+05 3.84000e+02 -3.52837e-01 -3.01910e-01 -4.03764e-01 -4.04127e-01 -3.81941e-01 -4.26312e-01
1.53760e+05 3.84000e+02 -3.52837e-01 -3.01910e-01 -4.03764e-01 -4.03525e-01 -3.82163e-01 -4.24888e-01
1.53920e+05 3.84000e+02 -3.52837e-01 -3.01910e-01 -4.03764e-01 -4.02945e-01 -3.82410e-01 -4.23480e-01
1.54080e+05 3.85000e+02 -3.57534e-01 -3.31353e-01 -3.83714e-01 -4.02385e-01 -3.82681e-01 -4.22090e-01
1.54240e+05 3.85000e+02 -3.57534e-01 -3.31353e-01 -3.83714e-01 -4.01849e-01 -3.82976e-01 -4.20721e-01
1.54400e+05 3.86000e+02 -4.03003e-01 -3.36700e-01 -4.69306e-01 -4.01337e-01 -3.83297e-01 -4.19378e-01
1.54560e+05 3.86000e+02 -4.03003e-01 -3.36700e-01 -4.69306e-01 -4.00852e-01 -3.83644e-01 -4.18061e-01
1.54720e+05 3.86000e+02 -4.03003e-01 -3.36700e-01 -4.69306e-01 -4.00396e-01 -3.84016e-01 -4.16777e-01
1.54880e+05 3.87000e+02 -3.10546e-01 -2.75720e-01 -3.45373e-01 -3.99971e-01 -3.84417e-01 -4.15525e-01
1.55040e+05 3.87000e+02 -3.10546e-01 -2.75720e-01 -3.45373e-01 -3.99579e-01 -3.84845e-01 -4.14312e-01
1.55200e+05 3.88000e+02 -3.86042e-01 -3.53589e-01 -4.18495e-01 -3.99221e-01 -3.85303e-01 -4.13139e-01
1.55360e+05 3.88000e+02 -3.86042e-01 -3.53589e-01 -4.18495e-01 -3.98901e-01 -3.85790e-01 -4.12011e-01
1.55520e+05 3.88000e+02 -3.86042e-01 -3.53589e-01 -4.18495e-01 -3.98618e-01 -3.86305e-01 -4.10931e-01
1.55680e+05 3.89000e+02 -3.95893e-01 -3.09470e-01 -4.82316e-01 -3.98374e-01 -3.86846e-01 -4.09902e-01
1.55840e+05 3.89000e+02 -3.95893e-01 -3.09470e-01 -4.82316e-01 -3.98170e-01 -3.87411e-01 -4.08929e-01
1.56000e+05 3.90000e+02 -4.41278e-01 -3.51638e-01 -5.30917e-01 -3.98006e-01 -3.87993e-01 -4.08019e-01
1.56160e+05 3.90000e+02 -4.41278e-01 -3.51638e-01 -5.30917e-01 -3.97881e-01 -3.88586e-01 -4.07177e-01
1.56320e+05 3.90000e+02 -4.41278e-01 -3.51638e-01 -5.30917e-01 -3.97795e-01 -3.89179e-01 -4.06411e-01
1.56480e+05 3.91000e+02 -4.09399e-01 -3.31177e-01 -4.87621e-01 -3.97746e-01 -3.89760e-01 -4.05732e-01
1.56640e+05 3.91000e+02 -4.09399e-01 -3.31177e-01 -4.87621e-01 -3.97732e-01 -3.90311e-01 -4.05152e-01
1.56800e+05 3.92000e+02 -3.58839e-01 -2.92455e-01 -4.25222e-01 -3.97750e-01 -3.90814e-01 -4.04686e-01
1.56960e+05 3.92000e+02 -3.58839e-01 -2.92455e-01 -4.25222e-01 -3.97796e-01 -3.91244e-01 -4.04348e-01
1.57120e+05 3.92000e+02 -3.58839e-01 -2.92455e-01 -4.25222e-01 -3.97868e-01 -3.91579e-01 -4.04157e-01
1.57280e+05 3.93000e+02 -3.80727e-01 -3.70378e-01 -3.91076e-01 -3.97960e-01 -3.91800e-01 -4.04120e-01
1.57440e+05 3.93000e+02 -3.80727e-01 -3.70378e-01 -3.91076e-01 -3.98068e-01 -3.91894e-01 -4.04243e-01
1.57600e+05 3.94000e+02 -4.96348e-01 -4.79702e-01 -5.12994e-01 -3.98188e-01 -3.91860e-01 -4.04516e-01
1.57760e+05 3.94000e+02 -4.96348e-01 -4.79702e-01 -5.12994e-01 -3.98314e-01 -3.91704e-01 -4.04924e-01
1.57920e+05 3.94000e+02 -4.96348e-01 -4.79702e-01 -5.12994e-01 -3.98442e-01 -3.91441e-01 -4.05443e-01
1.58080e+05 3.95000e+02 -4.11275e-01 -3.88678e-01 -4.33871e-01 -3.98567e-01 -3.91086e-01 -4.06047e-01
1.58240e+05 3.95000e+02 -4.11275e-01 -3.88678e-01 -4.33871e-01 -3.98683e-01 -3.90654e-01 -4.06712e-01
1.58400e+05 3.96000e+02 -3.79699e-01 -3.41407e-01 -4.17991e-01 -3.98788e-01 -3.90158e-01 -4.07418e-01
1.58560e+05 3.96000e+02 -3.79699e-01 -3.41407e-01 -4.17991e-01 -3.98878e-01 -3.89609e-01 -4.08146e-01
1.58720e+05 3.96000e+02 -3.79699e-01 -3.41407e-01 -4.17991e-01 -3.98948e-01 -3.89013e-01 -4.08883e-01
1.58880e+05 3.97000e+02 -4.59751e-01 -4.52722e-01 -4.66780e-01 -3.98997e-01 -3.88377e-01 -4.09617e-01
1.59040e+05 3.97000e+02 -4.59751e-01 -4.52722e-01 -4.66780e-01 -3.99022e-01 -3.87704e-01 -4.10340e-01
1.59200e+05 3.98000e+02 -3.75295e-01 -3.01193e-01 -4.49397e-01 -3.99022e-01 -3.87000e-01 -4.11044e-01
1.59360e+05 3.98000e+02 -3.75295e-01 -3.01193e-01 -4.49397e-01 -3.98996e-01 -3.86267e-01 -4.11724e-01
1.59520e+05 3.98000e+02 -3.75295e-01 -3.01193e-01 -4.49397e-01 -3.98943e-01 -3.85507e-01 -4.12379e-01
1.59680e+05 3.99000e+02 -4.24062e-01 -3.92389e-01 -4.55735e-01 -3.98864e-01 -3.84726e-01 -4.13003e-01
1.59840e+05 3.99000e+02 -4.24062e-01 -3.92389e-01 -4.55735e-01 -3.98761e-01 -3.83925e-01 -4.13597e-01
1.60000e+05 4.00000e+02 -3.58599e-01 -3.04881e-01 -4.12317e-01 -3.98634e-01 -3.83108e-01 -4.14160e-01
1.60160e+05 4.00000e+02 -3.58599e-01 -3.04881e-01 -4.12317e-01 -3.98486e-01 -3.82279e-01 -4.14693e-01
1.60320e+05 4.00000e+02 -3.58599e-01 -3.04881e-01 -4.12317e-01 -3.98320e-01 -3.81443e-01 -4.15197e-01
1.60480e+05 4.01000e+02 -4.03628e-01 -3.74954e-01 -4.32302e-01 -3.98138e-01 -3.80603e-01 -4.15672e-01
1.60640e+05 4.01000e+02 -4.03628e-01 -3.74954e-01 -4.32302e-01 -3.97944e-01 -3.79765e-01 -4.16123e-01
1.60800e+05 4.02000e+02 -3.70383e-01 -2.69795e-01 -4.70970e-01 -3.97742e-01 -3.78933e-01 -4.16550e-01
1.60960e+05 4.02000e+02 -3.70383e-01 -2.69795e-01 -4.70970e-01 -3.97535e-01 -3.78113e-01 -4.16957e-01
1.61120e+05 4.02000e+02 -3.70383e-01 -2.69795e-01 -4.70970e-01 -3.97328e-01 -3.77310e-01 -4.17345e-01
1.61280e+05 4.03000e+02 -3.90629e-01 -3.53496e-01 -4.27763e-01 -3.97124e-01 -3.76529e-01 -4.17719e-01
1.61440e+05 4.03000e+02 -3.90629e-01 -3.53496e-01 -4.27763e-01 -3.96928e-01 -3.75774e-01 -4.18081e-01
1.61600e+05 4.04000e+02 -5.21862e-01 -4.92153e-01 -5.51572e-01 -3.96742e-01 -3.75050e-01 -4.18434e-01
1.61760e+05 4.04000e+02 -5.21862e-01 -4.92153e-01 -5.51572e-01 -3.96572e-01 -3.74363e-01 -4.18782e-01
1.61920e+05 4.04000e+02 -5.21862e-01 -4.92153e-01 -5.51572e-01 -3.96420e-01 -3.73715e-01 -4.19125e-01
1.62080e+05 4.05000e+02 -3.90296e-01 -3.43074e-01 -4.37518e-01 -3.96289e-01 -3.73112e-01 -4.19466e-01
1.62240e+05 4.05000e+02 -3.90296e-01 -3.43074e-01 -4.37518e-01 -3.96180e-01 -3.72555e-01 -4.19805e-01
1.62400e+05 4.06000e+02 -4.25557e-01 -3.77987e-01 -4.73127e-01 -3.96097e-01 -3.72048e-01 -4.20147e-01
1.62560e+05 4.06000e+02 -4.25557e-01 -3.77987e-01 -4.73127e-01 -3.96041e-01 -3.71593e-01 -4.20489e-01
1.62720e+05 4.06000e+02 -4.25557e-01 -3.77987e-01 -4.73127e-01 -3.96012e-01 -3.71190e-01 -4.20835e-01
1.62880e+05 4.07000e+02 -3.98154e-01 -3.10144e-01 -4.86164e-01 -3.96011e-01 -3.70840e-01 -4.21182e-01
1.63040e+05 4.07000e+02 -3.98154e-01 -3.10144e-01 -4.86164e-01 -3.96038e-01 -3.70544e-01 -4.21531e-01
1.63200e+05 4.08000e+02 -4.53394e-01 -4.20138e-01 -4.86650e-01 -3.96091e-01 -3.70300e-01 -4.21882e-01
1.63360e+05 4.08000e+02 -4.53394e-01 -4.20138e-01 -4.86650e-01 -3.96171e-01 -3.70107e-01 -4.22235e-01
1.63520e+05 4.08000e+02 -4.53394e-01 -4.20138e-01 -4.86650e-01 -3.96275e-01 -3.69962e-01 -4.22587e-01
1.63680e+05 4.09000e+02 -4.52871e-01 -3.71255e-01 -5.34487e-01 -3.96402e-01 -3.69863e-01 -4.22941e-01
1.63840e+05 4.09000e+02 -4.52871e-01 -3.71255e-01 -5.34487e-01 -3.96551e-01 -3.69807e-01 -4.23295e-01
1.64000e+05 4.10000e+02 -4.24324e-01 -4.03148e-01 -4.45500e-01 -3.96719e-01 -3.69790e-01 -4.23648e-01
1.64160e+05 4.10000e+02 -4.24324e-01 -4.03148e-01 -4.45500e-01 -3.96905e-01 -3.69808e-01 -4.24001e-01
1.64320e+05 4.10000e+02 -4.24324e-01 -4.03148e-01 -4.45500e-01 -3.97106e-01 -3.69857e-01 -4.24355e-01
1.64480e+05 4.11000e+02 -4.20444e-01 -3.80091e-01 -4.60797e-01 -3.97322e-01 -3.69935e-01 -4.24710e-01
1.64640e+05 4.11000e+02 -4.20444e-01 -3.80091e-01 -4.60797e-01 -3.97550e-01 -3.70034e-01 -4.25066e-01
1.64800e+05 4.12000e+02 -3.77787e-01 -3.17336e-01 -4.38238e-01 -3.97791e-01 -3.70155e-01 -4.25427e-01
1.64960e+05 4.12000e+02 -3.77787e-01 -3.17336e-01 -4.38238e-01 -3.98041e-01 -3.70292e-01 -4.25790e-01
1.65120e+05 4.12000e+02 -3.77787e-01 -3.17336e-01 -4.38238e-01 -3.98300e-01 -3.70441e-01 -4.26159e-01
1.65280e+05 4.13000e+02 -4.04126e-01 -3.76993e-01 -4.31258e-01 -3.98569e-01 -3.70603e-01 -4.26535e-01
1.65440e+05 4.13000e+02 -4.04126e-01 -3.76993e-01 -4.31258e-01 -3.98845e-01 -3.70774e-01 -4.26917e-01
1.65600e+05 4.14000e+02 -4.39152e-01 -3.73961e-01 -5.04343e-01 -3.99131e-01 -3.70953e-01 -4.27308e-01
1.65760e+05 4.14000e+02 -4.39152e-01 -3.73961e-01 -5.04343e-01 -3.99424e-01 -3.71141e-01 -4.27707e-01
1.65920e+05 4.14000e+02 -4.39152e-01 -3.73961e-01 -5.04343e-01 -3.99726e-01 -3.71337e-01 -4.28115e-01
1.66080e+05 4.15000e+02 -3.82332e-01 -3.33042e-01 -4.31622e-01 -4.00038e-01 -3.71543e-01 -4.28533e-01
1.66240e+05 4.15000e+02 -3.82332e-01 -3.33042e-01 -4.31622e-01 -4.00360e-01 -3.71760e-01 -4.28959e-01
1.66400e+05 4.16000e+02 -3.50758e-01 -3.03741e-01 -3.97775e-01 -4.00692e-01 -3.71991e-01 -4.29393e-01
1.66560e+05 4.16000e+02 -3.50758e-01 -3.03741e-01 -3.97775e-01 -4.01035e-01 -3.72238e-01 -4.29833e-01
1.66720e+05 4.16000e+02 -3.50758e-01 -3.03741e-01 -3.97775e-01 -4.01391e-01 -3.72505e-01 -4.30277e-01
1.66880e+05 4.17000e+02 -3.89742e-01 -3.25923e-01 -4.53561e-01 -4.01759e-01 -3.72795e-01 -4.30723e-01
1.67040e+05 4.17000e+02 -3.89742e-01 -3.25923e-01 -4.53561e-01 -4.02140e-01 -3.73110e-01 -4.31169e-01
1.67200e+05 4.18000e+02 -4.09918e-01 -3.82596e-01 -4.37241e-01 -4.02534e-01 -3.73457e-01 -4.31612e-01
1.67360e+05 4.18000e+02 -4.09918e-01 -3.82596e-01 -4.37241e-01 -4.02942e-01 -3.73835e-01 -4.32049e-01
1.67520e+05 4.18000e+02 -4.09918e-01 -3.82596e-01 -4.37241e-01 -4.03363e-01 -3.74251e-01 -4.32475e-01
1.67680e+05 4.19000e+02 -3.89632e-01 -3.50471e-01 -4.28794e-01 -4.03796e-01 -3.74704e-01 -4.32888e-01
1.67840e+05 4.19000e+02 -3.89632e-01 -3.50471e-01 -4.28794e-01 -4.04242e-01 -3.75199e-01 -4.33285e-01
1.68000e+05 4.20000e+02 -3.93465e-01 -3.31640e-01 -4.55290e-01 -4.04698e-01 -3.75736e-01 -4.33661e-01
1.68160e+05 4.20000e+02 -3.93465e-01 -3.31640e-01 -4.55290e-01 -4.05163e-01 -3.76315e-01 -4.34011e-01
1.68320e+05 4.20000e+02 -3.93465e-01 -3.31640e-01 -4.55290e-01 -4.05636e-01 -3.76938e-01 -4.34335e-01
1.68480e+05 4.21000e+02 -2.97887e-01 -2.64438e-01 -3.31336e-01 -4.06114e-01 -3.77601e-01 -4.34627e-01
1.68640e+05 4.21000e+02 -2.97887e-01 -2.64438e-01 -3.31336e-01 -4.06595e-01 -3.78306e-01 -4.34883e-01
1.68800e+05 4.22000e+02 -3.52838e-01 -2.95236e-01 -4.10440e-01 -4.07075e-01 -3.79049e-01 -4.35102e-01
1.68960e+05 4.22000e+02 -3.52838e-01 -2.95236e-01 -4.10440e-01 -4.07553e-01 -3.79826e-01 -4.35280e-01
1.69120e+05 4.22000e+02 -3.52838e-01 -2.95236e-01 -4.10440e-01 -4.08025e-01 -3.80634e-01 -4.35416e-01
1.69280e+05 4.23000e+02 -4.13083e-01 -3.99816e-01 -4.26350e-01 -4.08487e-01 -3.81469e-01 -4.35506e-01
1.69440e+05 4.23000e+02 -4.13083e-01 -3.99816e-01 -4.26350e-01 -4.08937e-01 -3.82323e-01 -4.35550e-01
1.69600e+05 4.24000e+02 -3.79912e-01 -3.38194e-01 -4.21629e-01 -4.09369e-01 -3.83192e-01 -4.35547e-01
1.69760e+05 4.24000e+02 -3.79912e-01 -3.38194e-01 -4.21629e-01 -4.09782e-01 -3.84067e-01 -4.35497e-01
1.69920e+05 4.24000e+02 -3.79912e-01 -3.38194e-01 -4.21629e-01 -4.10172e-01 -3.84943e-01 -4.35400e-01
1.70080e+05 4.25000e+02 -3.91863e-01 -3.12702e-01 -4.71024e-01 -4.10534e-01 -3.85812e-01 -4.35256e-01
1.70240e+05 4.25000e+02 -3.91863e-01 -3.12702e-01 -4.71024e-01 -4.10866e-01 -3.86665e-01 -4.35068e-01
1.70400e+05 4.26000e+02 -3.56444e-01 -3.33784e-01 -3.79104e-01 -4.11165e-01 -3.87492e-01 -4.34838e-01
1.70560e+05 4.26000e+02 -3.56444e-01 -3.33784e-01 -3.79104e-01 -4.11427e-01 -3.88287e-01 -4.34567e-01
1.70720e+05 4.26000e+02 -3.56444e-01 -3.33784e-01 -3.79104e-01 -4.11650e-01 -3.89040e-01 -4.34260e-01
1.70880e+05 4.27000e+02 -3.45632e-01 -3.31260e-01 -3.60004e-01 -4.11830e-01 -3.89743e-01 -4.33917e-01
1.71040e+05 4.27000e+02 -3.45632e-01 -3.31260e-01 -3.60004e-01 -4.11966e-01 -3.90388e-01 -4.33545e-01
1.71200e+05 4.28000e+02 -3.54420e-01 -3.21774e-01 -3.87066e-01 -4.12055e-01 -3.90966e-01 -4.33144e-01
1.71360e+05 4.28000e+02 -3.54420e-01 -3.21774e-01 -3.87066e-01 -4.12095e-01 -3.91470e-01 -4.32719e-01
1.71520e+05 4.28000e+02 -3.54420e-01 -3.21774e-01 -3.87066e-01 -4.12084e-01 -3.91895e-01 -4.32273e-01
1.71680e+05 4.29000e+02 -3.32589e-01 -3.16924e-01 -3.48254e-01 -4.12020e-01 -3.92233e-01 -4.31808e-01
1.71840e+05 4.29000e+02 -3.32589e-01 -3.16924e-01 -3.48254e-01 -4.11904e-01 -3.92480e-01 -4.31327e-01
1.72000e+05 4.30000e+02 -3.58744e-01 -3.08254e-01 -4.09234e-01 -4.11733e-01 -3.92633e-01 -4.30834e-01
1.72160e+05 4.30000e+02 -3.58744e-01 -3.08254e-01 -4.09234e-01 -4.11509e-01 -3.92689e-01 -4.30329e-01
1.72320e+05 4.30000e+02 -3.58744e-01 -3.08254e-01 -4.09234e-01 -4.11230e-01 -3.92645e-01 -4.29815e-01
1.72480e+05 4.31000e+02 -3.33323e-01 -2.73344e-01 -3.93302e-01 -4.10897e-01 -3.92502e-01 -4.29292e-01
1.72640e+05 4.31000e+02 -3.33323e-01 -2.73344e-01 -3.93302e-01 -4.10511e-01 -3.92260e-01 -4.28763e-01
1.72800e+05 4.32000e+02 -3.10185e-01 -2.55280e-01 -3.65090e-01 -4.10074e-01 -3.91921e-01 -4.28226e-01
1.72960e+05 4.32000e+02 -3.10185e-01 -2.55280e-01 -3.65090e-01 -4.09585e-01 -3.91487e-01 -4.27683e-01
1.73120e+05 4.32000e+02 -3.10185e-01 -2.55280e-01 -3.65090e-01 -4.09049e-01 -3.90964e-01 -4.27134e-01
1.73280e+05 4.33000e+02 -3.71482e-01 -3.35919e-01 -4.07044e-01 -4.08465e-01 -3.90353e-01 -4.26577e-01
1.73440e+05 4.33000e+02 -3.71482e-01 -3.35919e-01 -4.07044e-01 -4.07837e-01 -3.89663e-01 -4.26012e-01
1.73600e+05 4.34000e+02 -3.71416e-01 -3.13417e-01 -4.29414e-01 -4.07167e-01 -3.88896e-01 -4.25437e-01
1.73760e+05 4.34000e+02 -3.71416e-01 -3.13417e-01 -4.29414e-01 -4.06456e-01 -3.88061e-01 -4.24851e-01
1.73920e+05 4.34000e+02 -3.71416e-01 -3.13417e-01 -4.29414e-01 -4.05707e-01 -3.87163e-01 -4.24252e-01
1.74080e+05 4.35000e+02 -3.92642e-01 -3.48319e-01 -4.36966e-01 -4.04923e-01 -3.86209e-01 -4.23637e-01
1.74240e+05 4.35000e+02 -3.92642e-01 -3.48319e-01 -4.36966e-01 -4.04106e-01 -3.85207e-01 -4.23005e-01
1.74400e+05 4.36000e+02 -3.86450e-01 -3.35572e-01 -4.37329e-01 -4.03257e-01 -3.84161e-01 -4.22353e-01
1.74560e+05 4.36000e+02 -3.86450e-01 -3.35572e-01 -4.37329e-01 -4.02379e-01 -3.83079e-01 -4.21679e-01
1.74720e+05 4.36000e+02 -3.86450e-01 -3.35572e-01 -4.37329e-01 -4.01474e-01 -3.81967e-01 -4.20981e-01
1.74880e+05 4.37000e+02 -3.58297e-01 -3.42466e-01 -3.74129e-01 -4.00544e-01 -3.80830e-01 -4.20258e-01
1.75040e+05 4.37000e+02 -3.58297e-01 -3.42466e-01 -3.74129e-01 -3.99589e-01 -3.79673e-01 -4.19506e-01
1.75200e+05 4.38000e+02 -4.08582e-01 -2.91068e-01 -5.26096e-01 -3.98613e-01 -3.78500e-01 -4.18726e-01
1.75360e+05 4.38000e+02 -4.08582e-01 -2.91068e-01 -5.26096e-01 -3.97615e-01 -3.77315e-01 -4.17916e-01
1.75520e+05 4.38000e+02 -4.08582e-01 -2.91068e-01 -5.26096e-01 -3.96598e-01 -3.76121e-01 -4.17075e-01
1.75680e+05 4.39000e+02 -3.28714e-01 -2.90394e-01 -3.67034e-01 -3.95563e-01 -3.74921e-01 -4.16205e-01
1.75840e+05 4.39000e+02 -3.28714e-01 -2.90394e-01 -3.67034e-01 -3.94512e-01 -3.73718e-01 -4.15305e-01
1.76000e+05 4.40000e+02 -3.71563e-01 -3.05017e-01 -4.38109e-01 -3.93444e-01 -3.72511e-01 -4.14378e-01
1.76160e+05 4.40000e+02 -3.71563e-01 -3.05017e-01 -4.38109e-01 -3.92364e-01 -3.71303e-01 -4.13424e-01
1.76320e+05 4.40000e+02 -3.71563e-01 -3.05017e-01 -4.38109e-01 -3.91271e-01 -3.70096e-01 -4.12447e-01
1.76480e+05 4.41000e+02 -4.00291e-01 -3.44300e-01 -4.56281e-01 -3.90169e-01 -3.68889e-01 -4.11450e-01
1.76640e+05 4.41000e+02 -4.00291e-01 -3.44300e-01 -4.56281e-01 -3.89060e-01 -3.67683e-01 -4.10437e-01
1.76800e+05 4.42000e+02 -3.44873e-01 -2.95784e-01 -3.93962e-01 -3.87946e-01 -3.66480e-01 -4.09411e-01
1.76960e+05 4.42000e+02 -3.44873e-01 -2.95784e-01 -3.93962e-01 -3.86829e-01 -3.65279e-01 -4.08378e-01
1.77120e+05 4.42000e+02 -3.44873e-01 -2.95784e-01 -3.93962e-01 -3.85713e-01 -3.64084e-01 -4.07343e-01
1.77280e+05 4.43000e+02 -3.64415e-01 -2.76614e-01 -4.52217e-01 -3.84602e-01 -3.62893e-01 -4.06310e-01
1.77440e+05 4.43000e+02 -3.64415e-01 -2.76614e-01 -4.52217e-01 -3.83497e-01 -3.61708e-01 -4.05286e-01
1.77600e+05 4.44000e+02 -3.77797e-01 -3.43642e-01 -4.11952e-01 -3.82404e-01 -3.60531e-01 -4.04276e-01
1.77760e+05 4.44000e+02 -3.77797e-01 -3.43642e-01 -4.11952e-01 -3.81325e-01 -3.59364e-01 -4.03286e-01
1.77920e+05 4.44000e+02 -3.77797e-01 -3.43642e-01 -4.11952e-01 -3.80265e-01 -3.58208e-01 -4.02321e-01
1.78080e+05 4.45000e+02 -4.43512e-01 -3.50870e-01 -5.36154e-01 -3.79226e-01 -3.57063e-01 -4.01388e-01
1.78240e+05 4.45000e+02 -4.43512e-01 -3.50870e-01 -5.36154e-01 -3.78212e-01 -3.55933e-01 -4.00491e-01
1.78400e+05 4.46000e+02 -3.82805e-01 -3.30816e-01 -4.34793e-01 -3.77227e-01 -3.54819e-01 -3.99636e-01
1.78560e+05 4.46000e+02 -3.82805e-01 -3.30816e-01 -4.34793e-01 -3.76275e-01 -3.53722e-01 -3.98827e-01
1.78720e+05 4.46000e+02 -3.82805e-01 -3.30816e-01 -4.34793e-01 -3.75357e-01 -3.52643e-01 -3.98070e-01
1.78880e+05 4.47000e+02 -3.37166e-01 -2.97743e-01 -3.76588e-01 -3.74476e-01 -3.51585e-01 -3.97367e-01
1.79040e+05 4.47000e+02 -3.37166e-01 -2.97743e-01 -3.76588e-01 -3.73636e-01 -3.50549e-01 -3.96722e-01
1.79200e+05 4.48000e+02 -4.89296e-01 -4.64384e-01 -5.14208e-01 -3.72837e-01 -3.49535e-01 -3.96140e-01
1.79360e+05 4.48000e+02 -4.89296e-01 -4.64384e-01 -5.14208e-01 -3.72083e-01 -3.48544e-01 -3.95622e-01
1.79520e+05 4.48000e+02 -4.89296e-01 -4.64384e-01 -5.14208e-01 -3.71374e-01 -3.47579e-01 -3.95168e-01
1.79680e+05 4.49000e+02 -4.68271e-01 -4.32594e-01 -5.03947e-01 -3.70711e-01 -3.46638e-01 -3.94783e-01
1.79840e+05 4.49000e+02 -4.68271e-01 -4.32594e-01 -5.03947e-01 -3.70095e-01 -3.45724e-01 -3.94465e-01
1.80000e+05 4.50000e+02 -3.64849e-01 -3.33008e-01 -3.96690e-01 -3.69526e-01 -3.44835e-01 -3.94217e-01
1.80160e+05 4.50000e+02 -3.64849e-01 -3.33008e-01 -3.96690e-01 -3.69005e-01 -3.43972e-01 -3.94038e-01
1.80320e+05 4.50000e+02 -3.64849e-01 -3.33008e-01 -3.96690e-01 -3.68531e-01 -3.43136e-01 -3.93927e-01
1.80480e+05 4.51000e+02 -3.59862e-01 -3.29497e-01 -3.90228e-01 -3.68105e-01 -3.42326e-01 -3.93885e-01
1.80640e+05 4.51000e+02 -3.59862e-01 -3.29497e-01 -3.90228e-01 -3.67727e-01 -3.41542e-01 -3.93911e-01
1.80800e+05 4.52000e+02 -3.53406e-01 -3.15324e-01 -3.91488e-01 -3.67395e-01 -3.40786e-01 -3.94003e-01
1.80960e+05 4.52000e+02 -3.53406e-01 -3.15324e-01 -3.91488e-01 -3.67110e-01 -3.40058e-01 -3.94161e-01
1.81120e+05 4.52000e+02 -3.53406e-01 -3.15324e-01 -3.91488e-01 -3.66870e-01 -3.39357e-01 -3.94383e-01
1.81280e+05 4.53000e+02 -3.60814e-01 -3.32937e-01 -3.88691e-01 -3.66676e-01 -3.38685e-01 -3.94666e-01
1.81440e+05 4.53000e+02 -3.60814e-01 -3.32937e-01 -3.88691e-01 -3.66527e-01 -3.38043e-01 -3.95011e-01
1.81600e+05 4.54000e+02 -4.11311e-01 -3.88725e-01 -4.33898e-01 -3.66423e-01 -3.37432e-01 -3.95414e-01
1.81760e+05 4.54000e+02 -4.11311e-01 -3.88725e-01 -4.33898e-01 -3.66364e-01 -3.36854e-01 -3.95874e-01
1.81920e+05 4.54000e+02 -4.11311e-01 -3.88725e-01 -4.33898e-01 -3.66350e-01 -3.36312e-01 -3.96387e-01
1.82080e+05 4.55000e+02 -4.26905e-01 -3.80638e-01 -4.73172e-01 -3.66380e-01 -3.35807e-01 -3.96954e-01
1.82240e+05 4.55000e+02 -4.26905e-01 -3.80638e-01 -4.73172e-01 -3.66456e-01 -3.35343e-01 -3.97570e-01
1.82400e+05 4.56000e+02 -4.50964e-01 -3.49033e-01 -5.52895e-01 -3.66577e-01 -3.34923e-01 -3.98232e-01
1.82560e+05 4.56000e+02 -4.50964e-01 -3.49033e-01 -5.52895e-01 -3.66743e-01 -3.34549e-01 -3.98938e-01
1.82720e+05 4.56000e+02 -4.50964e-01 -3.49033e-01 -5.52895e-01 -3.66954e-01 -3.34225e-01 -3.99684e-01
1.82880e+05 4.57000e+02 -4.50285e-01 -3.89999e-01 -5.10572e-01 -3.67211e-01 -3.33954e-01 -4.00467e-01
1.83040e+05 4.57000e+02 -4.50285e-01 -3.89999e-01 -5.10572e-01 -3.67511e-01 -3.33739e-01 -4.01282e-01
1.83200e+05 4.58000e+02 -4.45473e-01 -4.05152e-01 -4.85794e-01 -3.67854e-01 -3.33582e-01 -4.02126e-01
1.83360e+05 4.58000e+02 -4.45473e-01 -4.05152e-01 -4.85794e-01 -3.68239e-01 -3.33485e-01 -4.02993e-01
1.83520e+05 4.58000e+02 -4.45473e-01 -4.05152e-01 -4.85794e-01 -3.68665e-01 -3.33452e-01 -4.03878e-01
1.83680e+05 4.59000e+02 -3.97944e-01 -3.23068e-01 -4.72820e-01 -3.69129e-01 -3.33481e-01 -4.04776e-01
1.83840e+05 4.59000e+02 -3.97944e-01 -3.23068e-01 -4.72820e-01 -3.69628e-01 -3.33575e-01 -4.05682e-01
1.84000e+05 4.60000e+02 -4.32025e-01 -4.11002e-01 -4.53047e-01 -3.70162e-01 -3.33734e-01 -4.06590e-01
1.84160e+05 4.60000e+02 -4.32025e-01 -4.11002e-01 -4.53047e-01 -3.70725e-01 -3.33956e-01 -4.07494e-01
1.84320e+05 4.60000e+02 -4.32025e-01 -4.11002e-01 -4.53047e-01 -3.71316e-01 -3.34242e-01 -4.08390e-01
1.84480e+05 4.61000e+02 -3.83787e-01 -3.62360e-01 -4.05214e-01 -3.71933e-01 -3.34592e-01 -4.09273e-01
1.84640e+05 4.61000e+02 -3.83787e-01 -3.62360e-01 -4.05214e-01 -3.72571e-01 -3.35004e-01 -4.10138e-01
1.84800e+05 4.62000e+02 -4.22599e-01 -3.72310e-01 -4.72887e-01 -3.73227e-01 -3.35475e-01 -4.10979e-01
1.84960e+05 4.62000e+02 -4.22599e-01 -3.72310e-01 -4.72887e-01 -3.73901e-01 -3.36007e-01 -4.11795e-01
1.85120e+05 4.62000e+02 -4.22599e-01 -3.72310e-01 -4.72887e-01 -3.74588e-01 -3.36597e-01 -4.12579e-01
1.85280e+05 4.63000e+02 -3.58480e-01 -3.35310e-01 -3.81651e-01 -3.75287e-01 -3.37243e-01 -4.13332e-01
1.85440e+05 4.63000e+02 -3.58480e-01 -3.35310e-01 -3.81651e-01 -3.75997e-01 -3.37945e-01 -4.14049e-01
1.85600e+05 4.64000e+02 -3.65212e-01 -3.09388e-01 -4.21037e-01 -3.76716e-01 -3.38703e-01 -4.14729e-01
1.85760e+05 4.64000e+02 -3.65212e-01 -3.09388e-01 -4.21037e-01 -3.77444e-01 -3.39515e-01 -4.15373e-01
1.85920e+05 4.64000e+02 -3.65212e-01 -3.09388e-01 -4.21037e-01 -3.78179e-01 -3.40379e-01 -4.15978e-01
1.86080e+05 4.65000e+02 -3.59992e-01 -3.18696e-01 -4.01289e-01 -3.78921e-01 -3.41297e-01 -4.16546e-01
1.86240e+05 4.65000e+02 -3.59992e-01 -3.18696e-01 -4.01289e-01 -3.79672e-01 -3.42266e-01 -4.17077e-01
1.86400e+05 4.66000e+02 -3.45344e-01 -3.01619e-01 -3.89068e-01 -3.80430e-01 -3.43286e-01 -4.17573e-01
1.86560e+05 4.66000e+02 -3.45344e-01 -3.01619e-01 -3.89068e-01 -3.81195e-01 -3.44354e-01 -4.18037e-01
1.86720e+05 4.66000e+02 -3.45344e-01 -3.01619e-01 -3.89068e-01 -3.81970e-01 -3.45471e-01 -4.18469e-01
1.86880e+05 4.67000e+02 -3.87601e-01 -3.65507e-01 -4.09694e-01 -3.82752e-01 -3.46632e-01 -4.18872e-01
1.87040e+05 4.67000e+02 -3.87601e-01 -3.65507e-01 -4.09694e-01 -3.83543e-01 -3.47837e-01 -4.19250e-01
1.87200e+05 4.68000e+02 -3.48287e-01 -2.92594e-01 -4.03981e-01 -3.84343e-01 -3.49081e-01 -4.19606e-01
1.87360e+05 4.68000e+02 -3.48287e-01 -2.92594e-01 -4.03981e-01 -3.85151e-01 -3.50360e-01 -4.19942e-01
1.87520e+05 4.68000e+02 -3.48287e-01 -2.92594e-01 -4.03981e-01 -3.85967e-01 -3.51671e-01 -4.20262e-01
1.87680e+05 4.69000e+02 -3.51488e-01 -3.02376e-01 -4.00600e-01 -3.86789e-01 -3.53009e-01 -4.20568e-01
1.87840e+05 4.69000e+02 -3.51488e-01 -3.02376e-01 -4.00600e-01 -3.87616e-01 -3.54369e-01 -4.20862e-01
1.88000e+05 4.70000e+02 -3.64281e-01 -2.80084e-01 -4.48479e-01 -3.88445e-01 -3.55743e-01 -4.21146e-01
1.88160e+05 4.70000e+02 -3.64281e-01 -2.80084e-01 -4.48479e-01 -3.89275e-01 -3.57127e-01 -4.21422e-01
1.88320e+05 4.70000e+02 -3.64281e-01 -2.80084e-01 -4.48479e-01 -3.90101e-01 -3.58514e-01 -4.21689e-01
1.88480e+05 4.71000e+02 -3.76902e-01 -3.68690e-01 -3.85114e-01 -3.90923e-01 -3.59897e-01 -4.21948e-01
1.88640e+05 4.71000e+02 -3.76902e-01 -3.68690e-01 -3.85114e-01 -3.91733e-01 -3.61270e-01 -4.22197e-01
1.88800e+05 4.72000e+02 -4.07490e-01 -3.79075e-01 -4.35906e-01 -3.92530e-01 -3.62624e-01 -4.22436e-01
1.88960e+05 4.72000e+02 -4.07490e-01 -3.79075e-01 -4.35906e-01 -3.93308e-01 -3.63957e-01 -4.22660e-01
1.89120e+05 4.72000e+02 -4.07490e-01 -3.79075e-01 -4.35906e-01 -3.94063e-01 -3.65260e-01 -4.22866e-01
1.89280e+05 4.73000e+02 -4.04689e-01 -3.59167e-01 -4.50211e-01 -3.94789e-01 -3.66528e-01 -4.23051e-01
1.89440e+05 4.73000e+02 -4.04689e-01 -3.59167e-01 -4.50211e-01 -3.95482e-01 -3.67754e-01 -4.23210e-01
1.89600e+05 4.74000e+02 -4.11509e-01 -3.18734e-01 -5.04285e-01 -3.96137e-01 -3.68937e-01 -4.23336e-01
1.89760e+05 4.74000e+02 -4.11509e-01 -3.18734e-01 -5.04285e-01 -3.96748e-01 -3.70070e-01 -4.23426e-01
1.89920e+05 4.74000e+02 -4.11509e-01 -3.18734e-01 -5.04285e-01 -3.97312e-01 -3.71151e-01 -4.23473e-01
1.90080e+05 4.75000e+02 -4.38841e-01 -4.17890e-01 -4.59792e-01 -3.97823e-01 -3.72174e-01 -4.23472e-01
1.90240e+05 4.75000e+02 -4.38841e-01 -4.17890e-01 -4.59792e-01 -3.98278e-01 -3.73139e-01 -4.23418e-01
1.90400e+05 4.76000e+02 -4.42838e-01 -3.82340e-01 -5.03336e-01 -3.98673e-01 -3.74041e-01 -4.23304e-01
1.90560e+05 4.76000e+02 -4.42838e-01 -3.82340e-01 -5.03336e-01 -3.99004e-01 -3.74879e-01 -4.23129e-01
1.90720e+05 4.76000e+02 -4.42838e-01 -3.82340e-01 -5.03336e-01 -3.99269e-01 -3.75652e-01 -4.22887e-01
1.90880e+05 4.77000e+02 -3.82266e-01 -3.44035e-01 -4.20497e-01 -3.99467e-01 -3.76357e-01 -4.22577e-01
1.91040e+05 4.77000e+02 -3.82266e-01 -3.44035e-01 -4.20497e-01 -3.99596e-01 -3.76994e-01 -4.22197e-01
1.91200e+05 4.78000e+02 -4.19850e-01 -3.29705e-01 -5.09995e-01 -3.99655e-01 -3.77562e-01 -4.21747e-01
1.91360e+05 4.78000e+02 -4.19850e-01 -3.29705e-01 -5.09995e-01 -3.99645e-01 -3.78061e-01 -4.21228e-01
1.91520e+05 4.78000e+02 -4.19850e-01 -3.29705e-01 -5.09995e-01 -3.99566e-01 -3.78491e-01 -4.20642e-01
1.91680e+05 4.79000e+02 -3.82282e-01 -3.13311e-01 -4.51253e-01 -3.99422e-01 -3.78852e-01 -4.19992e-01
1.91840e+05 4.79000e+02 -3.82282e-01 -3.13311e-01 -4.51253e-01 -3.99213e-01 -3.79145e-01 -4.19282e-01
1.92000e+05 4.80000e+02 -3.60216e-01 -2.91855e-01 -4.28578e-01 -3.98945e-01 -3.79373e-01 -4.18517e-01
1.92160e+05 4.80000e+02 -3.60216e-01 -2.91855e-01 -4.28578e-01 -3.98621e-01 -3.79537e-01 -4.17704e-01
1.92320e+05 4.80000e+02 -3.60216e-01 -2.91855e-01 -4.28578e-01 -3.98245e-01 -3.79639e-01 -4.16851e-01
1.92480e+05 4.81000e+02 -3.70306e-01 -3.18145e-01 -4.22467e-01 -3.97824e-01 -3.79683e-01 -4.15966e-01
1.92640e+05 4.81000e+02 -3.70306e-01 -3.18145e-01 -4.22467e-01 -3.97365e-01 -3.79672e-01 -4.15057e-01
1.92800e+05 4.82000e+02 -3.88196e-01 -3.62789e-01 -4.13602e-01 -3.96872e-01 -3.79609e-01 -4.14136e-01
1.92960e+05 4.82000e+02 -3.88196e-01 -3.62789e-01 -4.13602e-01 -3.96354e-01 -3.79497e-01 -4.13211e-01
1.93120e+05 4.82000e+02 -3.88196e-01 -3.62789e-01 -4.13602e-01 -3.95817e-01 -3.79341e-01 -4.12293e-01
1.93280e+05 4.83000e+02 -3.34350e-01 -2.93884e-01 -3.74815e-01 -3.95269e-01 -3.79145e-01 -4.11393e-01
1.93440e+05 4.83000e+02 -3.34350e-01 -2.93884e-01 -3.74815e-01 -3.94718e-01 -3.78912e-01 -4.10523e-01
1.93600e+05 4.84000e+02 -3.45131e-01 -3.33829e-01 -3.56434e-01 -3.94169e-01 -3.78645e-01 -4.09692e-01
1.93760e+05 4.84000e+02 -3.45131e-01 -3.33829e-01 -3.56434e-01 -3.93630e-01 -3.78348e-01 -4.08912e-01
1.93920e+05 4.84000e+02 -3.45131e-01 -3.33829e-01 -3.56434e-01 -3.93108e-01 -3.78024e-01 -4.08191e-01
1.94080e+05 4.85000e+02 -3.93828e-01 -3.42592e-01 -4.45065e-01 -3.92607e-01 -3.77675e-01 -4.07539e-01
1.94240e+05 4.85000e+02 -3.93828e-01 -3.42592e-01 -4.45065e-01 -3.92135e-01 -3.77306e-01 -4.06963e-01
1.94400e+05 4.86000e+02 -3.89981e-01 -3.27601e-01 -4.52360e-01 -3.91694e-01 -3.76919e-01 -4.06469e-01
1.94560e+05 4.86000e+02 -3.89981e-01 -3.27601e-01 -4.52360e-01 -3.91289e-01 -3.76518e-01 -4.06060e-01
1.94720e+05 4.86000e+02 -3.89981e-01 -3.27601e-01 -4.52360e-01 -3.90923e-01 -3.76106e-01 -4.05740e-01
1.94880e+05 4.87000e+02 -3.60213e-01 -3.07695e-01 -4.12730e-01 -3.90597e-01 -3.75686e-01 -4.05508e-01
1.95040e+05 4.87000e+02 -3.60213e-01 -3.07695e-01 -4.12730e-01 -3.90313e-01 -3.75263e-01 -4.05364e-01
1.95200e+05 4.88000e+02 -4.01672e-01 -3.87890e-01 -4.15453e-01 -3.90072e-01 -3.74840e-01 -4.05303e-01
1.95360e+05 4.88000e+02 -4.01672e-01 -3.87890e-01 -4.15453e-01 -3.89871e-01 -3.74423e-01 -4.05320e-01
1.95520e+05 4.88000e+02 -4.01672e-01 -3.87890e-01 -4.15453e-01 -3.89711e-01 -3.74014e-01 -4.05408e-01
1.95680e+05 4.89000e+02 -4.19174e-01 -3.64338e-01 -4.74009e-01 -3.89589e-01 -3.73618e-01 -4.05560e-01
1.95840e+05 4.89000e+02 -4.19174e-01 -3.64338e-01 -4.74009e-01 -3.89502e-01 -3.73237e-01 -4.05766e-01
1.96000e+05 4.90000e+02 -3.37813e-01 -2.97931e-01 -3.77696e-01 -3.89446e-01 -3.72876e-01 -4.06016e-01
1.96160e+05 4.90000e+02 -3.37813e-01 -2.97931e-01 -3.77696e-01 -3.89418e-01 -3.72536e-01 -4.06299e-01
1.96320e+05 4.90000e+02 -3.37813e-01 -2.97931e-01 -3.77696e-01 -3.89413e-01 -3.72219e-01 -4.06606e-01
1.96480e+05 4.91000e+02 -3.69297e-01 -3.21045e-01 -4.17549e-01 -3.89426e-01 -3.71927e-01 -4.06925e-01
1.96640e+05 4.91000e+02 -3.69297e-01 -3.21045e-01 -4.17549e-01 -3.89454e-01 -3.71661e-01 -4.07247e-01
1.96800e+05 4.92000e+02 -3.69506e-01 -3.17283e-01 -4.21729e-01 -3.89491e-01 -3.71422e-01 -4.07559e-01
1.96960e+05 4.92000e+02 -3.69506e-01 -3.17283e-01 -4.21729e-01 -3.89532e-01 -3.71210e-01 -4.07853e-01
1.97120e+05 4.92000e+02 -3.69506e-01 -3.17283e-01 -4.21729e-01 -3.89573e-01 -3.71025e-01 -4.08120e-01
1.97280e+05 4.93000e+02 -3.31406e-01 -3.01774e-01 -3.61037e-01 -3.89609e-01 -3.70867e-01 -4.08352e-01
1.97440e+05 4.93000e+02 -3.31406e-01 -3.01774e-01 -3.61037e-01 -3.89638e-01 -3.70735e-01 -4.08540e-01
1.97600e+05 4.94000e+02 -3.97849e-01 -3.44155e-01 -4.51544e-01 -3.89655e-01 -3.70630e-01 -4.08679e-01
1.97760e+05 4.94000e+02 -3.97849e-01 -3.44155e-01 -4.51544e-01 -3.89656e-01 -3.70550e-01 -4.08762e-01
1.97920e+05 4.94000e+02 -3.97849e-01 -3.44155e-01 -4.51544e-01 -3.89641e-01 -3.70496e-01 -4.08787e-01
1.98080e+05 4.95000e+02 -4.51325e-01 -3.89724e-01 -5.12927e-01 -3.89606e-01 -3.70467e-01 -4.08746e-01
1.98240e+05 4.95000e+02 -4.51325e-01 -3.89724e-01 -5.12927e-01 -3.89551e-01 -3.70462e-01 -4.08640e-01
1.98400e+05 4.96000e+02 -4.08990e-01 -3.85920e-01 -4.32059e-01 -3.89474e-01 -3.70482e-01 -4.08466e-01
1.98560e+05 4.96000e+02 -4.08990e-01 -3.85920e-01 -4.32059e-01 -3.89375e-01 -3.70527e-01 -4.08223e-01
1.98720e+05 4.96000e+02 -4.08990e-01 -3.85920e-01 -4.32059e-01 -3.89253e-01 -3.70595e-01 -4.07911e-01
1.98880e+05 4.97000e+02 -3.65906e-01 -3.44992e-01 -3.86819e-01 -3.89108e-01 -3.70686e-01 -4.07530e-01
1.99040e+05 4.97000e+02 -3.65906e-01 -3.44992e-01 -3.86819e-01 -3.88941e-01 -3.70801e-01 -4.07082e-01
1.99200e+05 4.98000e+02 -4.26052e-01 -4.11837e-01 -4.40267e-01 -3.88753e-01 -3.70937e-01 -4.06569e-01
1.99360e+05 4.98000e+02 -4.26052e-01 -4.11837e-01 -4.40267e-01 -3.88545e-01 -3.71095e-01 -4.05995e-01
1.99520e+05 4.98000e+02 -4.26052e-01 -4.11837e-01 -4.40267e-01 -3.88317e-01 -3.71274e-01 -4.05360e-01
1.99680e+05 4.99000e+02 -4.05363e-01 -3.43948e-01 -4.66778e-01 -3.88071e-01 -3.71470e-01 -4.04672e-01
1.99840e+05 4.99000e+02 -4.05363e-01 -3.43948e-01 -4.66778e-01 -3.87807e-01 -3.71683e-01 -4.03932e-01


==> fig/mixing/cae_loss.dat <==
0.000000000000000000e+00 1.200076103210449219e+00
4.000000000000000000e+00 1.046647071838378906e+00
8.000000000000000000e+00 6.743699312210083008e-01
1.200000000000000000e+01 4.807168245315551758e-01
1.600000000000000000e+01 4.601697623729705811e-01
2.000000000000000000e+01 4.559046328067779541e-01
2.400000000000000000e+01 4.459827542304992676e-01
2.800000000000000000e+01 4.466115236282348633e-01
3.200000000000000000e+01 4.575461149215698242e-01
3.600000000000000000e+01 4.644119441509246826e-01
4.000000000000000000e+01 4.602220356464385986e-01
4.400000000000000000e+01 4.505628347396850586e-01
4.800000000000000000e+01 4.503935277462005615e-01
5.200000000000000000e+01 4.601193964481353760e-01
5.600000000000000000e+01 4.489731490612030029e-01
6.000000000000000000e+01 4.432532191276550293e-01
6.400000000000000000e+01 4.751133918762207031e-01
6.800000000000000000e+01 4.647656679153442383e-01
7.200000000000000000e+01 4.660778045654296875e-01
7.600000000000000000e+01 4.620549976825714111e-01
8.000000000000000000e+01 4.618938565254211426e-01
8.400000000000000000e+01 4.469796121120452881e-01
8.800000000000000000e+01 4.506986737251281738e-01
9.200000000000000000e+01 4.578492641448974609e-01
9.600000000000000000e+01 4.582971036434173584e-01
1.000000000000000000e+02 4.643734991550445557e-01
1.040000000000000000e+02 4.578455686569213867e-01
1.080000000000000000e+02 4.612411856651306152e-01
1.120000000000000000e+02 4.766133129596710205e-01
1.160000000000000000e+02 4.661158025264739990e-01
1.200000000000000000e+02 4.518131911754608154e-01
1.240000000000000000e+02 4.569113552570343018e-01
1.280000000000000000e+02 4.510003626346588135e-01
1.320000000000000000e+02 4.368685483932495117e-01
1.360000000000000000e+02 4.579729437828063965e-01
1.400000000000000000e+02 4.644813239574432373e-01
1.440000000000000000e+02 4.445254504680633545e-01
1.480000000000000000e+02 4.783455133438110352e-01
1.520000000000000000e+02 4.633567333221435547e-01
1.560000000000000000e+02 4.746579229831695557e-01
1.600000000000000000e+02 4.465857446193695068e-01
1.640000000000000000e+02 4.645715057849884033e-01
1.680000000000000000e+02 4.663684964179992676e-01
1.720000000000000000e+02 4.691576659679412842e-01
1.760000000000000000e+02 4.701422452926635742e-01
1.800000000000000000e+02 4.553316235542297363e-01
1.840000000000000000e+02 4.723180830478668213e-01
1.880000000000000000e+02 4.607565701007843018e-01
1.920000000000000000e+02 4.620840549468994141e-01
1.960000000000000000e+02 4.538843929767608643e-01
2.000000000000000000e+02 4.590479731559753418e-01
2.040000000000000000e+02 4.653829932212829590e-01
2.080000000000000000e+02 4.855629801750183105e-01
2.120000000000000000e+02 4.703508019447326660e-01
2.160000000000000000e+02 4.450915753841400146e-01
2.200000000000000000e+02 4.619415402412414551e-01
2.240000000000000000e+02 4.540418684482574463e-01
2.280000000000000000e+02 4.636630713939666748e-01
2.320000000000000000e+02 4.641834497451782227e-01
2.360000000000000000e+02 4.691393375396728516e-01
2.400000000000000000e+02 4.672023057937622070e-01
2.440000000000000000e+02 4.506978094577789307e-01
2.480000000000000000e+02 4.729922711849212646e-01
2.520000000000000000e+02 4.659030735492706299e-01
2.560000000000000000e+02 4.538090527057647705e-01
2.600000000000000000e+02 4.647886455059051514e-01
2.640000000000000000e+02 4.643027186393737793e-01
2.680000000000000000e+02 4.369728565216064453e-01
2.720000000000000000e+02 4.674077928066253662e-01
2.760000000000000000e+02 4.477109313011169434e-01
2.800000000000000000e+02 4.676644504070281982e-01
2.840000000000000000e+02 4.688966870307922363e-01
2.880000000000000000e+02 4.651224911212921143e-01
2.920000000000000000e+02 4.660621881484985352e-01
2.960000000000000000e+02 4.461704790592193604e-01
3.000000000000000000e+02 4.575268626213073730e-01
3.040000000000000000e+02 4.522162079811096191e-01
3.080000000000000000e+02 4.467005133628845215e-01
3.120000000000000000e+02 4.716526567935943604e-01
3.160000000000000000e+02 4.489773809909820557e-01
3.200000000000000000e+02 4.607739448547363281e-01
3.240000000000000000e+02 4.646742045879364014e-01
3.280000000000000000e+02 4.690605700016021729e-01
3.320000000000000000e+02 4.500294923782348633e-01
3.360000000000000000e+02 4.751132726669311523e-01
3.400000000000000000e+02 4.712623059749603271e-01
3.440000000000000000e+02 4.555155038833618164e-01
3.480000000000000000e+02 4.677295684814453125e-01
3.520000000000000000e+02 4.753492772579193115e-01
3.560000000000000000e+02 4.520286023616790771e-01
3.600000000000000000e+02 4.549603164196014404e-01
3.640000000000000000e+02 4.592216908931732178e-01
3.680000000000000000e+02 4.641324281692504883e-01
3.720000000000000000e+02 4.571753740310668945e-01
3.760000000000000000e+02 4.623200595378875732e-01
3.800000000000000000e+02 4.749324321746826172e-01
3.840000000000000000e+02 4.578443467617034912e-01
3.880000000000000000e+02 4.744698703289031982e-01
3.920000000000000000e+02 4.500635862350463867e-01
3.960000000000000000e+02 4.481470882892608643e-01
4.000000000000000000e+02 4.738956987857818604e-01
4.040000000000000000e+02 4.754758179187774658e-01
4.080000000000000000e+02 4.519333243370056152e-01
4.120000000000000000e+02 4.301517605781555176e-01
4.160000000000000000e+02 4.547525644302368164e-01
4.200000000000000000e+02 4.568033516407012939e-01
4.240000000000000000e+02 4.416866004467010498e-01
4.280000000000000000e+02 4.491080343723297119e-01
4.320000000000000000e+02 4.681986868381500244e-01
4.360000000000000000e+02 4.836841523647308350e-01
4.400000000000000000e+02 4.634498357772827148e-01
4.440000000000000000e+02 4.687874913215637207e-01
4.480000000000000000e+02 4.543003141880035400e-01
4.520000000000000000e+02 4.666032791137695312e-01
4.560000000000000000e+02 4.629214406013488770e-01
4.600000000000000000e+02 4.408923089504241943e-01
4.640000000000000000e+02 4.643856883049011230e-01
4.680000000000000000e+02 4.745777547359466553e-01
4.720000000000000000e+02 4.524375200271606445e-01
4.760000000000000000e+02 4.683476388454437256e-01
4.800000000000000000e+02 4.522828459739685059e-01
4.840000000000000000e+02 4.644804298877716064e-01
4.880000000000000000e+02 4.542113542556762695e-01
4.920000000000000000e+02 4.778492152690887451e-01
4.960000000000000000e+02 4.626344740390777588e-01
5.000000000000000000e+02 4.600760042667388916e-01
5.040000000000000000e+02 4.544684290885925293e-01
5.080000000000000000e+02 4.800121188163757324e-01
5.120000000000000000e+02 4.814149737358093262e-01
5.160000000000000000e+02 4.541194140911102295e-01
5.200000000000000000e+02 4.575484395027160645e-01
5.240000000000000000e+02 4.495878219604492188e-01
5.280000000000000000e+02 4.505364298820495605e-01
5.320000000000000000e+02 4.738586246967315674e-01
5.360000000000000000e+02 4.423066079616546631e-01
5.400000000000000000e+02 4.782751202583312988e-01
5.440000000000000000e+02 4.541731774806976318e-01
5.480000000000000000e+02 4.516881108283996582e-01
5.520000000000000000e+02 4.775319397449493408e-01
5.560000000000000000e+02 4.545150399208068848e-01
5.600000000000000000e+02 4.684478640556335449e-01
5.640000000000000000e+02 4.757429361343383789e-01
5.680000000000000000e+02 4.382025599479675293e-01
5.720000000000000000e+02 4.626601338386535645e-01
5.760000000000000000e+02 4.603506624698638916e-01
5.800000000000000000e+02 4.433881640434265137e-01
5.840000000000000000e+02 4.661353826522827148e-01
5.880000000000000000e+02 4.663163125514984131e-01
5.920000000000000000e+02 4.736307561397552490e-01
5.960000000000000000e+02 4.605683088302612305e-01
6.000000000000000000e+02 4.454468786716461182e-01
6.040000000000000000e+02 4.517442286014556885e-01
6.080000000000000000e+02 4.669387936592102051e-01
6.120000000000000000e+02 4.546216726303100586e-01
6.160000000000000000e+02 4.608280956745147705e-01
6.200000000000000000e+02 4.664664864540100098e-01
6.240000000000000000e+02 4.629201292991638184e-01
6.280000000000000000e+02 4.430625736713409424e-01
6.320000000000000000e+02 4.658311009407043457e-01
6.360000000000000000e+02 4.530910849571228027e-01
6.400000000000000000e+02 4.798993170261383057e-01
6.440000000000000000e+02 4.442037642002105713e-01
6.480000000000000000e+02 4.554616808891296387e-01
6.520000000000000000e+02 4.694629311561584473e-01
6.560000000000000000e+02 4.388509988784790039e-01
6.600000000000000000e+02 4.786530733108520508e-01
6.640000000000000000e+02 4.681306779384613037e-01
6.680000000000000000e+02 4.800377488136291504e-01
6.720000000000000000e+02 4.626804292201995850e-01
6.760000000000000000e+02 4.661279022693634033e-01
6.800000000000000000e+02 4.550676047801971436e-01
6.840000000000000000e+02 4.749762117862701416e-01
6.880000000000000000e+02 4.650233089923858643e-01
6.920000000000000000e+02 4.402497410774230957e-01
6.960000000000000000e+02 4.775985181331634521e-01
7.000000000000000000e+02 4.557009339332580566e-01
7.040000000000000000e+02 4.629752635955810547e-01
7.080000000000000000e+02 4.576054513454437256e-01
7.120000000000000000e+02 4.623502492904663086e-01
7.160000000000000000e+02 4.509739875793457031e-01
7.200000000000000000e+02 4.641539454460144043e-01
7.240000000000000000e+02 4.712285101413726807e-01
7.280000000000000000e+02 4.517241120338439941e-01
7.320000000000000000e+02 4.724607765674591064e-01
7.360000000000000000e+02 4.635015130043029785e-01
7.400000000000000000e+02 4.388195276260375977e-01
7.440000000000000000e+02 4.530277848243713379e-01
7.480000000000000000e+02 4.640876948833465576e-01
7.520000000000000000e+02 4.636029899120330811e-01
7.560000000000000000e+02 4.660090506076812744e-01
7.600000000000000000e+02 4.641275703907012939e-01
7.640000000000000000e+02 4.611299932003021240e-01
7.680000000000000000e+02 4.591464996337890625e-01
7.720000000000000000e+02 4.468467533588409424e-01
7.760000000000000000e+02 4.530704021453857422e-01
7.800000000000000000e+02 4.703625142574310303e-01
7.840000000000000000e+02 4.436720013618469238e-01
7.880000000000000000e+02 4.590847492218017578e-01
7.920000000000000000e+02 4.646866321563720703e-01
7.960000000000000000e+02 4.621669948101043701e-01
8.000000000000000000e+02 4.512411952018737793e-01
8.040000000000000000e+02 4.576208293437957764e-01
8.080000000000000000e+02 4.699153602123260498e-01
8.120000000000000000e+02 4.707123935222625732e-01
8.160000000000000000e+02 4.755883514881134033e-01
8.200000000000000000e+02 4.620168209075927734e-01
8.240000000000000000e+02 4.737335145473480225e-01
8.280000000000000000e+02 4.594415724277496338e-01
8.320000000000000000e+02 4.522930681705474854e-01
8.360000000000000000e+02 4.526920616626739502e-01
8.400000000000000000e+02 4.659640491008758545e-01
8.440000000000000000e+02 4.684423208236694336e-01
8.480000000000000000e+02 4.547791182994842529e-01
8.520000000000000000e+02 4.667964875698089600e-01
8.560000000000000000e+02 4.396225512027740479e-01
8.600000000000000000e+02 4.562680125236511230e-01
8.640000000000000000e+02 4.574911594390869141e-01
8.680000000000000000e+02 4.751565754413604736e-01
8.720000000000000000e+02 4.591442644596099854e-01
8.760000000000000000e+02 4.635981023311614990e-01
8.800000000000000000e+02 4.544961750507354736e-01
8.840000000000000000e+02 4.530704915523529053e-01
8.880000000000000000e+02 4.656900763511657715e-01
8.920000000000000000e+02 4.536034762859344482e-01
8.960000000000000000e+02 4.568184316158294678e-01
9.000000000000000000e+02 4.520905017852783203e-01
9.040000000000000000e+02 4.577670693397521973e-01
9.080000000000000000e+02 4.532453715801239014e-01
9.120000000000000000e+02 4.596944153308868408e-01
9.160000000000000000e+02 4.758647978305816650e-01
9.200000000000000000e+02 4.721614718437194824e-01
9.240000000000000000e+02 4.804087579250335693e-01
9.280000000000000000e+02 4.813090562820434570e-01
9.320000000000000000e+02 4.586576223373413086e-01
9.360000000000000000e+02 4.727749824523925781e-01
9.400000000000000000e+02 4.536822438240051270e-01
9.440000000000000000e+02 4.701097607612609863e-01
9.480000000000000000e+02 4.534708559513092041e-01
9.520000000000000000e+02 4.653407633304595947e-01
9.560000000000000000e+02 4.600858986377716064e-01
9.600000000000000000e+02 4.444753825664520264e-01
9.640000000000000000e+02 4.432911276817321777e-01
9.680000000000000000e+02 4.556281268596649170e-01
9.720000000000000000e+02 4.666237533092498779e-01
9.760000000000000000e+02 4.434023797512054443e-01
9.800000000000000000e+02 4.654723405838012695e-01
9.840000000000000000e+02 4.555926918983459473e-01
9.880000000000000000e+02 4.487892985343933105e-01
9.920000000000000000e+02 4.863367676734924316e-01
9.960000000000000000e+02 4.824623763561248779e-01
1.000000000000000000e+03 4.672965407371520996e-01
1.004000000000000000e+03 4.488391876220703125e-01
1.008000000000000000e+03 4.493243396282196045e-01
1.012000000000000000e+03 4.361358880996704102e-01
1.016000000000000000e+03 4.678323268890380859e-01
1.020000000000000000e+03 4.593064486980438232e-01
1.024000000000000000e+03 4.487180411815643311e-01
1.028000000000000000e+03 4.616017639636993408e-01
1.032000000000000000e+03 4.685128629207611084e-01
1.036000000000000000e+03 4.603482484817504883e-01
1.040000000000000000e+03 4.555323421955108643e-01
1.044000000000000000e+03 4.639995694160461426e-01
1.048000000000000000e+03 4.576885700225830078e-01
1.052000000000000000e+03 4.772478938102722168e-01
1.056000000000000000e+03 4.542038142681121826e-01
1.060000000000000000e+03 4.687073528766632080e-01
1.064000000000000000e+03 4.496665000915527344e-01
1.068000000000000000e+03 4.706655740737915039e-01
1.072000000000000000e+03 4.772748947143554688e-01
1.076000000000000000e+03 4.576863050460815430e-01
1.080000000000000000e+03 4.341114461421966553e-01
1.084000000000000000e+03 4.692982435226440430e-01
1.088000000000000000e+03 4.423441290855407715e-01
1.092000000000000000e+03 4.551203548908233643e-01
1.096000000000000000e+03 4.540782272815704346e-01
1.100000000000000000e+03 4.433021247386932373e-01
1.104000000000000000e+03 4.535399973392486572e-01
1.108000000000000000e+03 4.536584019660949707e-01
1.112000000000000000e+03 4.563692510128021240e-01
1.116000000000000000e+03 4.650346338748931885e-01
1.120000000000000000e+03 4.699309766292572021e-01
1.124000000000000000e+03 4.741285145282745361e-01
1.128000000000000000e+03 4.758323729038238525e-01
1.132000000000000000e+03 4.524046182632446289e-01
1.136000000000000000e+03 4.587213695049285889e-01
1.140000000000000000e+03 4.491908848285675049e-01
1.144000000000000000e+03 4.702810347080230713e-01
1.148000000000000000e+03 4.810748100280761719e-01
1.152000000000000000e+03 4.767090976238250732e-01
1.156000000000000000e+03 4.597967565059661865e-01
1.160000000000000000e+03 4.610817730426788330e-01
1.164000000000000000e+03 4.658715128898620605e-01
1.168000000000000000e+03 4.512589275836944580e-01
1.172000000000000000e+03 4.585151076316833496e-01
1.176000000000000000e+03 4.512622058391571045e-01
1.180000000000000000e+03 4.846980273723602295e-01
1.184000000000000000e+03 4.688296616077423096e-01
1.188000000000000000e+03 4.651646912097930908e-01
1.192000000000000000e+03 4.548595845699310303e-01
1.196000000000000000e+03 4.719085097312927246e-01
1.200000000000000000e+03 4.467534720897674561e-01
1.204000000000000000e+03 4.582061171531677246e-01
1.208000000000000000e+03 4.605816304683685303e-01
1.212000000000000000e+03 4.579340517520904541e-01
1.216000000000000000e+03 4.636689424514770508e-01
1.220000000000000000e+03 4.668009281158447266e-01
1.224000000000000000e+03 4.786899685859680176e-01
1.228000000000000000e+03 4.578328728675842285e-01
1.232000000000000000e+03 4.632500410079956055e-01
1.236000000000000000e+03 4.795475602149963379e-01
1.240000000000000000e+03 4.552230536937713623e-01
1.244000000000000000e+03 4.683464765548706055e-01
1.248000000000000000e+03 4.687117934226989746e-01
1.252000000000000000e+03 4.661803245544433594e-01
1.256000000000000000e+03 4.652353823184967041e-01
1.260000000000000000e+03 4.453642666339874268e-01
1.264000000000000000e+03 4.587742090225219727e-01
1.268000000000000000e+03 4.506244957447052002e-01
1.272000000000000000e+03 4.454030692577362061e-01
1.276000000000000000e+03 4.530704319477081299e-01
1.280000000000000000e+03 4.439632892608642578e-01
1.284000000000000000e+03 4.390549361705780029e-01
1.288000000000000000e+03 4.613458514213562012e-01
1.292000000000000000e+03 4.603222012519836426e-01
1.296000000000000000e+03 4.487562477588653564e-01
1.300000000000000000e+03 4.699620604515075684e-01
1.304000000000000000e+03 4.713217020034790039e-01
1.308000000000000000e+03 4.507737755775451660e-01
1.312000000000000000e+03 4.774340987205505371e-01
1.316000000000000000e+03 4.561876356601715088e-01
1.320000000000000000e+03 4.643026590347290039e-01
1.324000000000000000e+03 4.637699425220489502e-01
1.328000000000000000e+03 4.579581022262573242e-01
1.332000000000000000e+03 4.712387323379516602e-01
1.336000000000000000e+03 4.741243124008178711e-01
1.340000000000000000e+03 4.715070128440856934e-01
1.344000000000000000e+03 4.652988612651824951e-01
1.348000000000000000e+03 4.537586271762847900e-01
1.352000000000000000e+03 4.797130227088928223e-01
1.356000000000000000e+03 4.608589410781860352e-01
1.360000000000000000e+03 4.850957989692687988e-01
1.364000000000000000e+03 4.556543231010437012e-01
1.368000000000000000e+03 4.584498703479766846e-01
1.372000000000000000e+03 4.538608789443969727e-01
1.376000000000000000e+03 4.578253626823425293e-01
1.380000000000000000e+03 4.746481478214263916e-01
1.384000000000000000e+03 4.717175662517547607e-01
1.388000000000000000e+03 4.488409757614135742e-01
1.392000000000000000e+03 4.502288401126861572e-01
1.396000000000000000e+03 4.596212208271026611e-01
1.400000000000000000e+03 4.671675562858581543e-01
1.404000000000000000e+03 4.581630527973175049e-01
1.408000000000000000e+03 4.600300490856170654e-01
1.412000000000000000e+03 4.552646875381469727e-01
1.416000000000000000e+03 4.746872782707214355e-01
1.420000000000000000e+03 4.484817385673522949e-01
1.424000000000000000e+03 4.745124280452728271e-01
1.428000000000000000e+03 4.393166601657867432e-01
1.432000000000000000e+03 4.573013186454772949e-01
1.436000000000000000e+03 4.719155132770538330e-01
1.440000000000000000e+03 4.578948915004730225e-01
1.444000000000000000e+03 4.465642273426055908e-01
1.448000000000000000e+03 4.410483837127685547e-01
1.452000000000000000e+03 4.547393918037414551e-01
1.456000000000000000e+03 4.551638066768646240e-01
1.460000000000000000e+03 4.567111730575561523e-01
1.464000000000000000e+03 4.658611416816711426e-01
1.468000000000000000e+03 4.581067562103271484e-01
1.472000000000000000e+03 4.735985100269317627e-01
1.476000000000000000e+03 4.634917378425598145e-01
1.480000000000000000e+03 4.702455699443817139e-01
1.484000000000000000e+03 4.668695032596588135e-01
1.488000000000000000e+03 4.827751815319061279e-01
1.492000000000000000e+03 4.802769124507904053e-01
1.496000000000000000e+03 4.611535668373107910e-01
1.500000000000000000e+03 4.418038427829742432e-01
1.504000000000000000e+03 4.716682434082031250e-01
1.508000000000000000e+03 4.605041742324829102e-01
1.512000000000000000e+03 4.609481394290924072e-01
1.516000000000000000e+03 4.782328307628631592e-01
1.520000000000000000e+03 4.782578051090240479e-01
1.524000000000000000e+03 4.399651885032653809e-01
1.528000000000000000e+03 4.187165200710296631e-01
1.532000000000000000e+03 4.479691982269287109e-01
1.536000000000000000e+03 4.750084280967712402e-01
1.540000000000000000e+03 4.668650031089782715e-01
1.544000000000000000e+03 4.529447257518768311e-01
1.548000000000000000e+03 4.520106315612792969e-01
1.552000000000000000e+03 4.511708021163940430e-01
1.556000000000000000e+03 4.508805274963378906e-01
1.560000000000000000e+03 4.631825983524322510e-01
1.564000000000000000e+03 4.689041376113891602e-01
1.568000000000000000e+03 4.725510179996490479e-01
1.572000000000000000e+03 4.507644176483154297e-01
1.576000000000000000e+03 4.550381302833557129e-01
1.580000000000000000e+03 4.627032876014709473e-01
1.584000000000000000e+03 4.695537984371185303e-01
1.588000000000000000e+03 4.556406438350677490e-01
1.592000000000000000e+03 4.613534510135650635e-01
1.596000000000000000e+03 4.535289108753204346e-01
1.600000000000000000e+03 4.727630615234375000e-01
1.604000000000000000e+03 4.694980680942535400e-01
1.608000000000000000e+03 4.612220823764801025e-01
1.612000000000000000e+03 4.642845094203948975e-01
1.616000000000000000e+03 4.403889179229736328e-01
1.620000000000000000e+03 4.694260060787200928e-01
1.624000000000000000e+03 4.460202753543853760e-01
1.628000000000000000e+03 4.636527597904205322e-01
1.632000000000000000e+03 4.553387463092803955e-01
1.636000000000000000e+03 4.600528478622436523e-01
1.640000000000000000e+03 4.653123319149017334e-01
1.644000000000000000e+03 4.450552165508270264e-01
1.648000000000000000e+03 4.537135660648345947e-01
1.652000000000000000e+03 4.636856019496917725e-01
1.656000000000000000e+03 4.576770663261413574e-01
1.660000000000000000e+03 4.684667587280273438e-01
1.664000000000000000e+03 4.793713390827178955e-01
1.668000000000000000e+03 4.616658985614776611e-01
1.672000000000000000e+03 4.591161012649536133e-01
1.676000000000000000e+03 4.612306356430053711e-01
1.680000000000000000e+03 4.782213866710662842e-01
1.684000000000000000e+03 4.663855731487274170e-01
1.688000000000000000e+03 4.628204405307769775e-01
1.692000000000000000e+03 4.491150081157684326e-01
1.696000000000000000e+03 4.540404975414276123e-01
1.700000000000000000e+03 4.753220379352569580e-01
1.704000000000000000e+03 4.614873528480529785e-01
1.708000000000000000e+03 4.722698032855987549e-01
1.712000000000000000e+03 4.671732783317565918e-01
1.716000000000000000e+03 4.817409515380859375e-01
1.720000000000000000e+03 4.473220109939575195e-01
1.724000000000000000e+03 4.718153774738311768e-01
1.728000000000000000e+03 4.569735825061798096e-01
1.732000000000000000e+03 4.694775938987731934e-01
1.736000000000000000e+03 4.617383480072021484e-01
1.740000000000000000e+03 4.537873864173889160e-01
1.744000000000000000e+03 4.821844995021820068e-01
1.748000000000000000e+03 4.584313333034515381e-01
1.752000000000000000e+03 4.657735228538513184e-01
1.756000000000000000e+03 4.504930973052978516e-01
1.760000000000000000e+03 4.427116811275482178e-01
1.764000000000000000e+03 4.563057720661163330e-01
1.768000000000000000e+03 4.604976177215576172e-01
1.772000000000000000e+03 4.659729003906250000e-01
1.776000000000000000e+03 4.745088219642639160e-01
1.780000000000000000e+03 4.739665687084197998e-01
1.784000000000000000e+03 4.564783573150634766e-01
1.788000000000000000e+03 4.892950057983398438e-01
1.792000000000000000e+03 4.557115137577056885e-01
1.796000000000000000e+03 4.788630604743957520e-01
1.800000000000000000e+03 4.421372413635253906e-01
1.804000000000000000e+03 4.526152014732360840e-01
1.808000000000000000e+03 4.679028987884521484e-01
1.812000000000000000e+03 4.476657807826995850e-01
1.816000000000000000e+03 4.667758643627166748e-01
1.820000000000000000e+03 4.829283356666564941e-01
1.824000000000000000e+03 4.555141329765319824e-01
1.828000000000000000e+03 4.588088691234588623e-01
1.832000000000000000e+03 4.720049798488616943e-01
1.836000000000000000e+03 4.639224410057067871e-01
1.840000000000000000e+03 4.615786671638488770e-01
1.844000000000000000e+03 4.727955758571624756e-01
1.848000000000000000e+03 4.627608060836791992e-01
1.852000000000000000e+03 4.632450342178344727e-01
1.856000000000000000e+03 4.663681983947753906e-01
1.860000000000000000e+03 4.828393161296844482e-01
1.864000000000000000e+03 4.752958714962005615e-01
1.868000000000000000e+03 4.621211886405944824e-01
1.872000000000000000e+03 4.640492796897888184e-01
1.876000000000000000e+03 4.611323475837707520e-01
1.880000000000000000e+03 4.875928163528442383e-01
1.884000000000000000e+03 4.586273729801177979e-01
1.888000000000000000e+03 4.629437923431396484e-01
1.892000000000000000e+03 4.610943496227264404e-01
1.896000000000000000e+03 4.702802002429962158e-01
1.900000000000000000e+03 4.435640275478363037e-01
1.904000000000000000e+03 4.550037384033203125e-01
1.908000000000000000e+03 4.776237010955810547e-01
1.912000000000000000e+03 4.589960873126983643e-01
1.916000000000000000e+03 4.451789557933807373e-01
1.920000000000000000e+03 4.586032629013061523e-01
1.924000000000000000e+03 4.698991477489471436e-01
1.928000000000000000e+03 4.341791272163391113e-01
1.932000000000000000e+03 4.682364463806152344e-01
1.936000000000000000e+03 4.421467781066894531e-01
1.940000000000000000e+03 4.518995583057403564e-01
1.944000000000000000e+03 4.493763148784637451e-01
1.948000000000000000e+03 4.726462364196777344e-01
1.952000000000000000e+03 4.625142514705657959e-01
1.956000000000000000e+03 4.401719868183135986e-01
1.960000000000000000e+03 4.536090493202209473e-01
1.964000000000000000e+03 4.667102396488189697e-01
1.968000000000000000e+03 4.572121500968933105e-01
1.972000000000000000e+03 4.608930945396423340e-01
1.976000000000000000e+03 4.695715308189392090e-01
1.980000000000000000e+03 4.463725984096527100e-01
1.984000000000000000e+03 4.747411012649536133e-01
1.988000000000000000e+03 4.460068941116333008e-01
1.992000000000000000e+03 4.579944610595703125e-01
1.996000000000000000e+03 4.617608487606048584e-01
2.000000000000000000e+03 4.691479504108428955e-01
2.004000000000000000e+03 4.661391675472259521e-01
2.008000000000000000e+03 4.625000059604644775e-01
2.012000000000000000e+03 4.515042006969451904e-01
2.016000000000000000e+03 4.642062485218048096e-01
2.020000000000000000e+03 4.682743847370147705e-01
2.024000000000000000e+03 4.560907781124114990e-01
2.028000000000000000e+03 4.587094783782958984e-01
2.032000000000000000e+03 4.623191356658935547e-01
2.036000000000000000e+03 4.764474332332611084e-01
2.040000000000000000e+03 4.495455622673034668e-01
2.044000000000000000e+03 4.714000225067138672e-01
2.048000000000000000e+03 4.585660398006439209e-01
2.052000000000000000e+03 4.794200658798217773e-01
2.056000000000000000e+03 4.565431773662567139e-01
2.060000000000000000e+03 4.691610038280487061e-01
2.064000000000000000e+03 4.754496216773986816e-01
2.068000000000000000e+03 4.613284468650817871e-01
2.072000000000000000e+03 4.719835221767425537e-01
2.076000000000000000e+03 4.377909302711486816e-01
2.080000000000000000e+03 4.670678675174713135e-01
2.084000000000000000e+03 4.234022200107574463e-01
2.088000000000000000e+03 4.768328070640563965e-01
2.092000000000000000e+03 4.533924162387847900e-01
2.096000000000000000e+03 4.608851671218872070e-01
2.100000000000000000e+03 4.519019722938537598e-01
2.104000000000000000e+03 4.654208719730377197e-01
2.108000000000000000e+03 4.332953989505767822e-01
2.112000000000000000e+03 4.712699651718139648e-01
2.116000000000000000e+03 4.550956189632415771e-01
2.120000000000000000e+03 4.509358704090118408e-01
2.124000000000000000e+03 4.484774768352508545e-01
2.128000000000000000e+03 4.642018973827362061e-01
2.132000000000000000e+03 4.641027450561523438e-01
2.136000000000000000e+03 4.733238816261291504e-01
2.140000000000000000e+03 4.578382670879364014e-01
2.144000000000000000e+03 4.642131626605987549e-01
2.148000000000000000e+03 4.568828344345092773e-01
2.152000000000000000e+03 4.715693295001983643e-01
2.156000000000000000e+03 4.755284190177917480e-01
2.160000000000000000e+03 4.496108889579772949e-01
2.164000000000000000e+03 4.619692265987396240e-01
2.168000000000000000e+03 4.599956572055816650e-01
2.172000000000000000e+03 4.750886559486389160e-01
2.176000000000000000e+03 4.717602431774139404e-01
2.180000000000000000e+03 4.520148932933807373e-01
2.184000000000000000e+03 4.530366361141204834e-01
2.188000000000000000e+03 4.670197367668151855e-01
2.192000000000000000e+03 4.574571549892425537e-01
2.196000000000000000e+03 4.654106199741363525e-01
2.200000000000000000e+03 4.530710875988006592e-01
2.204000000000000000e+03 4.689930379390716553e-01
2.208000000000000000e+03 4.696508049964904785e-01
2.212000000000000000e+03 4.599224328994750977e-01
2.216000000000000000e+03 4.644137322902679443e-01
2.220000000000000000e+03 4.764157533645629883e-01
2.224000000000000000e+03 4.590257406234741211e-01
2.228000000000000000e+03 4.711517393589019775e-01
2.232000000000000000e+03 4.561474919319152832e-01
2.236000000000000000e+03 4.600626230239868164e-01
2.240000000000000000e+03 4.530523717403411865e-01
2.244000000000000000e+03 4.706142544746398926e-01
2.248000000000000000e+03 4.611887633800506592e-01
2.252000000000000000e+03 4.535873532295227051e-01
2.256000000000000000e+03 4.856952428817749023e-01
2.260000000000000000e+03 4.506865143775939941e-01
2.264000000000000000e+03 4.615718722343444824e-01
2.268000000000000000e+03 4.435556530952453613e-01
2.272000000000000000e+03 4.649571180343627930e-01
2.276000000000000000e+03 4.667872488498687744e-01
2.280000000000000000e+03 4.500425457954406738e-01
2.284000000000000000e+03 4.567215144634246826e-01
2.288000000000000000e+03 4.553749561309814453e-01
2.292000000000000000e+03 4.767231643199920654e-01
2.296000000000000000e+03 4.687076807022094727e-01
2.300000000000000000e+03 4.867934286594390869e-01
2.304000000000000000e+03 4.701879918575286865e-01
2.308000000000000000e+03 4.280766546726226807e-01
2.312000000000000000e+03 4.413317441940307617e-01
2.316000000000000000e+03 4.654036164283752441e-01
2.320000000000000000e+03 4.558865725994110107e-01
2.324000000000000000e+03 4.647279381752014160e-01
2.328000000000000000e+03 4.505942761898040771e-01
2.332000000000000000e+03 4.571880102157592773e-01
2.336000000000000000e+03 4.669677019119262695e-01
2.340000000000000000e+03 4.655874669551849365e-01
2.344000000000000000e+03 4.764288067817687988e-01
2.348000000000000000e+03 4.560334384441375732e-01
2.352000000000000000e+03 4.612591862678527832e-01
2.356000000000000000e+03 4.720982611179351807e-01
2.360000000000000000e+03 4.789958894252777100e-01
2.364000000000000000e+03 4.722153842449188232e-01
2.368000000000000000e+03 4.624310433864593506e-01
2.372000000000000000e+03 4.633599817752838135e-01
2.376000000000000000e+03 4.533454477787017822e-01
2.380000000000000000e+03 4.468141198158264160e-01
2.384000000000000000e+03 4.676907956600189209e-01
2.388000000000000000e+03 4.706948101520538330e-01
2.392000000000000000e+03 4.458472132682800293e-01
2.396000000000000000e+03 4.685176908969879150e-01
2.400000000000000000e+03 4.418481886386871338e-01
2.404000000000000000e+03 4.698006510734558105e-01
2.408000000000000000e+03 4.554226398468017578e-01
2.412000000000000000e+03 4.689937531948089600e-01
2.416000000000000000e+03 4.507401287555694580e-01
2.420000000000000000e+03 4.592354893684387207e-01
2.424000000000000000e+03 4.686096906661987305e-01
2.428000000000000000e+03 4.570730626583099365e-01
2.432000000000000000e+03 4.525459706783294678e-01
2.436000000000000000e+03 4.707975685596466064e-01
2.440000000000000000e+03 4.650138020515441895e-01
2.444000000000000000e+03 4.505998492240905762e-01
2.448000000000000000e+03 4.823614358901977539e-01
2.452000000000000000e+03 4.446748793125152588e-01
2.456000000000000000e+03 4.716313779354095459e-01
2.460000000000000000e+03 4.584529399871826172e-01
2.464000000000000000e+03 4.508241117000579834e-01
2.468000000000000000e+03 4.542918503284454346e-01
2.472000000000000000e+03 4.589219391345977783e-01
2.476000000000000000e+03 4.670904278755187988e-01
2.480000000000000000e+03 4.544851779937744141e-01
2.484000000000000000e+03 4.640927612781524658e-01
2.488000000000000000e+03 4.680958092212677002e-01
2.492000000000000000e+03 4.659512042999267578e-01
2.496000000000000000e+03 4.512941241264343262e-01
2.500000000000000000e+03 4.647036790847778320e-01
2.504000000000000000e+03 4.658643603324890137e-01
2.508000000000000000e+03 4.553103148937225342e-01
2.512000000000000000e+03 4.700334370136260986e-01
2.516000000000000000e+03 4.545661807060241699e-01
2.520000000000000000e+03 4.495418071746826172e-01
2.524000000000000000e+03 4.707798361778259277e-01
2.528000000000000000e+03 4.641382396221160889e-01
2.532000000000000000e+03 4.636329412460327148e-01
2.536000000000000000e+03 4.527789950370788574e-01
2.540000000000000000e+03 4.669461846351623535e-01
2.544000000000000000e+03 4.775993824005126953e-01
2.548000000000000000e+03 4.572027623653411865e-01
2.552000000000000000e+03 4.416805505752563477e-01
2.556000000000000000e+03 4.612169563770294189e-01
2.560000000000000000e+03 4.623897373676300049e-01
2.564000000000000000e+03 4.622956216335296631e-01
2.568000000000000000e+03 4.847024679183959961e-01
2.572000000000000000e+03 4.573218226432800293e-01
2.576000000000000000e+03 4.632493257522583008e-01
2.580000000000000000e+03 4.656156897544860840e-01
2.584000000000000000e+03 4.538905024528503418e-01
2.588000000000000000e+03 4.618810117244720459e-01
2.592000000000000000e+03 4.494130015373229980e-01
2.596000000000000000e+03 4.642408490180969238e-01
2.600000000000000000e+03 4.675186872482299805e-01
2.604000000000000000e+03 4.575794935226440430e-01
2.608000000000000000e+03 4.811539947986602783e-01
2.612000000000000000e+03 4.650036692619323730e-01
2.616000000000000000e+03 4.512737989425659180e-01
2.620000000000000000e+03 4.697045683860778809e-01
2.624000000000000000e+03 4.580992162227630615e-01
2.628000000000000000e+03 4.592460691928863525e-01
2.632000000000000000e+03 4.782917499542236328e-01
2.636000000000000000e+03 4.738451540470123291e-01
2.640000000000000000e+03 4.783733785152435303e-01
2.644000000000000000e+03 4.644412398338317871e-01
2.648000000000000000e+03 4.849632084369659424e-01
2.652000000000000000e+03 4.542480707168579102e-01
2.656000000000000000e+03 4.575215280055999756e-01
2.660000000000000000e+03 4.571072459220886230e-01
2.664000000000000000e+03 4.464628696441650391e-01
2.668000000000000000e+03 4.630015492439270020e-01
2.672000000000000000e+03 4.644194245338439941e-01
2.676000000000000000e+03 4.927184879779815674e-01
2.680000000000000000e+03 4.653570652008056641e-01
2.684000000000000000e+03 4.517684280872344971e-01
2.688000000000000000e+03 4.624894261360168457e-01
2.692000000000000000e+03 4.666296839714050293e-01
2.696000000000000000e+03 4.620861113071441650e-01
2.700000000000000000e+03 4.521110653877258301e-01
2.704000000000000000e+03 4.745263457298278809e-01
2.708000000000000000e+03 4.393836855888366699e-01
2.712000000000000000e+03 4.498485028743743896e-01
2.716000000000000000e+03 4.802062511444091797e-01
2.720000000000000000e+03 4.612132906913757324e-01
2.724000000000000000e+03 4.489247202873229980e-01
2.728000000000000000e+03 4.389566779136657715e-01
2.732000000000000000e+03 4.554919302463531494e-01
2.736000000000000000e+03 4.564674496650695801e-01
2.740000000000000000e+03 4.679472148418426514e-01
2.744000000000000000e+03 4.637251198291778564e-01
2.748000000000000000e+03 4.457434117794036865e-01
2.752000000000000000e+03 4.706744253635406494e-01
2.756000000000000000e+03 4.551918208599090576e-01
2.760000000000000000e+03 4.678008556365966797e-01
2.764000000000000000e+03 4.558290243148803711e-01
2.768000000000000000e+03 4.705645143985748291e-01
2.772000000000000000e+03 4.567002356052398682e-01
2.776000000000000000e+03 4.513271749019622803e-01
2.780000000000000000e+03 4.682667553424835205e-01
2.784000000000000000e+03 4.655421376228332520e-01
2.788000000000000000e+03 4.555889368057250977e-01
2.792000000000000000e+03 4.714789390563964844e-01
2.796000000000000000e+03 4.569819867610931396e-01
2.800000000000000000e+03 4.661966264247894287e-01
2.804000000000000000e+03 4.543972313404083252e-01
2.808000000000000000e+03 4.555503129959106445e-01
2.812000000000000000e+03 4.662001430988311768e-01
2.816000000000000000e+03 4.669439196586608887e-01
2.820000000000000000e+03 4.614991247653961182e-01
2.824000000000000000e+03 4.758472442626953125e-01
2.828000000000000000e+03 4.325022399425506592e-01
2.832000000000000000e+03 4.450966119766235352e-01
2.836000000000000000e+03 4.692819416522979736e-01
2.840000000000000000e+03 4.610375165939331055e-01
2.844000000000000000e+03 4.686960577964782715e-01
2.848000000000000000e+03 4.627697467803955078e-01
2.852000000000000000e+03 4.693877696990966797e-01
2.856000000000000000e+03 4.656852781772613525e-01
2.860000000000000000e+03 4.731363356113433838e-01
2.864000000000000000e+03 4.525989592075347900e-01
2.868000000000000000e+03 4.608663618564605713e-01
2.872000000000000000e+03 4.472448229789733887e-01
2.876000000000000000e+03 4.458447992801666260e-01
2.880000000000000000e+03 4.751953780651092529e-01
2.884000000000000000e+03 4.599060714244842529e-01
2.888000000000000000e+03 4.519879817962646484e-01
2.892000000000000000e+03 4.668006300926208496e-01
2.896000000000000000e+03 4.470731914043426514e-01
2.900000000000000000e+03 4.644547998905181885e-01
2.904000000000000000e+03 4.723901450634002686e-01
2.908000000000000000e+03 4.322863221168518066e-01
2.912000000000000000e+03 4.541506171226501465e-01
2.916000000000000000e+03 4.506890773773193359e-01
2.920000000000000000e+03 4.622915089130401611e-01
2.924000000000000000e+03 4.617704153060913086e-01
2.928000000000000000e+03 4.640578925609588623e-01
2.932000000000000000e+03 4.497539997100830078e-01
2.936000000000000000e+03 4.556405842304229736e-01
2.940000000000000000e+03 4.695748686790466309e-01
2.944000000000000000e+03 4.630812704563140869e-01
2.948000000000000000e+03 4.843167066574096680e-01
2.952000000000000000e+03 4.711922407150268555e-01
2.956000000000000000e+03 4.633896052837371826e-01
2.960000000000000000e+03 4.722275733947753906e-01
2.964000000000000000e+03 4.610966145992279053e-01
2.968000000000000000e+03 4.661553204059600830e-01
2.972000000000000000e+03 4.519051909446716309e-01
2.976000000000000000e+03 4.529436230659484863e-01
2.980000000000000000e+03 4.666952490806579590e-01
2.984000000000000000e+03 4.676294326782226562e-01
2.988000000000000000e+03 4.376522004604339600e-01
2.992000000000000000e+03 4.643844962120056152e-01
2.996000000000000000e+03 4.638747572898864746e-01
3.000000000000000000e+03 4.767858088016510010e-01
3.004000000000000000e+03 4.546807408332824707e-01
3.008000000000000000e+03 4.589240252971649170e-01
3.012000000000000000e+03 4.488083124160766602e-01
3.016000000000000000e+03 4.587222933769226074e-01
3.020000000000000000e+03 4.443843662738800049e-01
3.024000000000000000e+03 4.598512351512908936e-01
3.028000000000000000e+03 4.652818143367767334e-01
3.032000000000000000e+03 4.612132310867309570e-01
3.036000000000000000e+03 4.633133113384246826e-01
3.040000000000000000e+03 4.579689204692840576e-01
3.044000000000000000e+03 4.598830640316009521e-01
3.048000000000000000e+03 4.235999882221221924e-01
3.052000000000000000e+03 4.683842062950134277e-01
3.056000000000000000e+03 4.753686487674713135e-01
3.060000000000000000e+03 4.797245562076568604e-01
3.064000000000000000e+03 4.561652541160583496e-01
3.068000000000000000e+03 4.631963372230529785e-01
3.072000000000000000e+03 4.767685532569885254e-01
3.076000000000000000e+03 4.606819748878479004e-01
3.080000000000000000e+03 4.630197882652282715e-01
3.084000000000000000e+03 4.761938750743865967e-01
3.088000000000000000e+03 4.535554945468902588e-01
3.092000000000000000e+03 4.287528097629547119e-01
3.096000000000000000e+03 4.535493850708007812e-01
3.100000000000000000e+03 4.617606699466705322e-01
3.104000000000000000e+03 4.540763497352600098e-01
3.108000000000000000e+03 4.674889743328094482e-01
3.112000000000000000e+03 4.529062807559967041e-01
3.116000000000000000e+03 4.864767193794250488e-01
3.120000000000000000e+03 4.533416032791137695e-01
3.124000000000000000e+03 4.460491538047790527e-01
3.128000000000000000e+03 4.652984142303466797e-01
3.132000000000000000e+03 4.791506826877593994e-01
3.136000000000000000e+03 4.564257860183715820e-01
3.140000000000000000e+03 4.508498013019561768e-01
3.144000000000000000e+03 4.673611223697662354e-01
3.148000000000000000e+03 4.516387581825256348e-01
3.152000000000000000e+03 4.630919098854064941e-01
3.156000000000000000e+03 4.409967362880706787e-01
3.160000000000000000e+03 4.710236787796020508e-01
3.164000000000000000e+03 4.614629745483398438e-01
3.168000000000000000e+03 4.784654974937438965e-01
3.172000000000000000e+03 4.585812389850616455e-01
3.176000000000000000e+03 4.679288864135742188e-01
3.180000000000000000e+03 4.461719393730163574e-01
3.184000000000000000e+03 4.496281743049621582e-01
3.188000000000000000e+03 4.680837392807006836e-01
3.192000000000000000e+03 4.761507511138916016e-01
3.196000000000000000e+03 4.730429351329803467e-01
3.200000000000000000e+03 4.529608190059661865e-01
3.204000000000000000e+03 4.641977548599243164e-01
3.208000000000000000e+03 4.566196799278259277e-01
3.212000000000000000e+03 4.551446139812469482e-01
3.216000000000000000e+03 4.749097824096679688e-01
3.220000000000000000e+03 4.719706773757934570e-01
3.224000000000000000e+03 4.729423224925994873e-01
3.228000000000000000e+03 4.547789394855499268e-01
3.232000000000000000e+03 4.487763941287994385e-01
3.236000000000000000e+03 4.490435719490051270e-01
3.240000000000000000e+03 4.466761946678161621e-01
3.244000000000000000e+03 4.787875413894653320e-01
3.248000000000000000e+03 4.579014182090759277e-01
3.252000000000000000e+03 4.454464316368103027e-01
3.256000000000000000e+03 4.666424989700317383e-01
3.260000000000000000e+03 4.653711318969726562e-01
3.264000000000000000e+03 4.544966220855712891e-01
3.268000000000000000e+03 4.490930736064910889e-01
3.272000000000000000e+03 4.844976961612701416e-01
3.276000000000000000e+03 4.682108759880065918e-01
3.280000000000000000e+03 4.573718011379241943e-01
3.284000000000000000e+03 4.546774625778198242e-01
3.288000000000000000e+03 4.578850865364074707e-01
3.292000000000000000e+03 4.704548120498657227e-01
3.296000000000000000e+03 4.701929092407226562e-01
3.300000000000000000e+03 4.366351366043090820e-01
3.304000000000000000e+03 4.452317059040069580e-01
3.308000000000000000e+03 4.553648531436920166e-01
3.312000000000000000e+03 4.766067564487457275e-01
3.316000000000000000e+03 4.640470743179321289e-01
3.320000000000000000e+03 4.588281512260437012e-01
3.324000000000000000e+03 4.437839984893798828e-01
3.328000000000000000e+03 4.510768651962280273e-01
3.332000000000000000e+03 4.567465484142303467e-01
3.336000000000000000e+03 4.552577435970306396e-01
3.340000000000000000e+03 4.601323604583740234e-01
3.344000000000000000e+03 4.701996147632598877e-01
3.348000000000000000e+03 4.567989408969879150e-01
3.352000000000000000e+03 4.569737017154693604e-01
3.356000000000000000e+03 4.554004371166229248e-01
3.360000000000000000e+03 4.834204912185668945e-01
3.364000000000000000e+03 4.756990969181060791e-01
3.368000000000000000e+03 4.654994308948516846e-01
3.372000000000000000e+03 4.350415170192718506e-01
3.376000000000000000e+03 4.622465670108795166e-01
3.380000000000000000e+03 4.573372602462768555e-01
3.384000000000000000e+03 4.607253670692443848e-01
3.388000000000000000e+03 4.611987769603729248e-01
3.392000000000000000e+03 4.528485834598541260e-01
3.396000000000000000e+03 4.632455408573150635e-01
3.400000000000000000e+03 4.590671360492706299e-01
3.404000000000000000e+03 4.441002905368804932e-01
3.408000000000000000e+03 4.736120402812957764e-01
3.412000000000000000e+03 4.548564255237579346e-01
3.416000000000000000e+03 4.525708556175231934e-01
3.420000000000000000e+03 4.728255569934844971e-01
3.424000000000000000e+03 4.620918333530426025e-01
3.428000000000000000e+03 4.610261321067810059e-01
3.432000000000000000e+03 4.518961906433105469e-01
3.436000000000000000e+03 4.513545930385589600e-01
3.440000000000000000e+03 4.546953141689300537e-01
3.444000000000000000e+03 4.591388106346130371e-01
3.448000000000000000e+03 4.595400989055633545e-01
3.452000000000000000e+03 4.482308030128479004e-01
3.456000000000000000e+03 4.535478353500366211e-01
3.460000000000000000e+03 4.503357112407684326e-01
3.464000000000000000e+03 4.737021923065185547e-01
3.468000000000000000e+03 4.489877820014953613e-01
3.472000000000000000e+03 4.551925957202911377e-01
3.476000000000000000e+03 4.664434790611267090e-01
3.480000000000000000e+03 4.671956300735473633e-01
3.484000000000000000e+03 4.597734510898590088e-01
3.488000000000000000e+03 4.521485269069671631e-01
3.492000000000000000e+03 4.432515501976013184e-01
3.496000000000000000e+03 4.590547084808349609e-01
3.500000000000000000e+03 4.819717407226562500e-01
3.504000000000000000e+03 4.624091982841491699e-01
3.508000000000000000e+03 4.564950168132781982e-01
3.512000000000000000e+03 4.649807512760162354e-01
3.516000000000000000e+03 4.750066995620727539e-01
3.520000000000000000e+03 4.636532366275787354e-01
3.524000000000000000e+03 4.418868124485015869e-01
3.528000000000000000e+03 4.623153805732727051e-01
3.532000000000000000e+03 4.592526257038116455e-01
3.536000000000000000e+03 4.531634151935577393e-01
3.540000000000000000e+03 4.796529412269592285e-01
3.544000000000000000e+03 4.678722023963928223e-01
3.548000000000000000e+03 4.479756653308868408e-01
3.552000000000000000e+03 4.604799747467041016e-01
3.556000000000000000e+03 4.638541936874389648e-01
3.560000000000000000e+03 4.332100450992584229e-01
3.564000000000000000e+03 4.542730748653411865e-01
3.568000000000000000e+03 4.686017632484436035e-01
3.572000000000000000e+03 4.483413994312286377e-01
3.576000000000000000e+03 4.652507007122039795e-01
3.580000000000000000e+03 4.668021202087402344e-01
3.584000000000000000e+03 4.673705399036407471e-01
3.588000000000000000e+03 4.584912061691284180e-01
3.592000000000000000e+03 4.480708241462707520e-01
3.596000000000000000e+03 4.627912640571594238e-01
3.600000000000000000e+03 4.688973724842071533e-01
3.604000000000000000e+03 4.620266854763031006e-01
3.608000000000000000e+03 4.553760886192321777e-01
3.612000000000000000e+03 4.547354578971862793e-01
3.616000000000000000e+03 4.520618617534637451e-01
3.620000000000000000e+03 4.559196531772613525e-01
3.624000000000000000e+03 4.770358800888061523e-01
3.628000000000000000e+03 4.566298723220825195e-01
3.632000000000000000e+03 4.571743309497833252e-01
3.636000000000000000e+03 4.635552465915679932e-01
3.640000000000000000e+03 4.427930712699890137e-01
3.644000000000000000e+03 4.724117517471313477e-01
3.648000000000000000e+03 4.490311145782470703e-01
3.652000000000000000e+03 4.529733955860137939e-01
3.656000000000000000e+03 4.745285212993621826e-01
3.660000000000000000e+03 4.558173418045043945e-01
3.664000000000000000e+03 4.498042464256286621e-01
3.668000000000000000e+03 4.613876640796661377e-01
3.672000000000000000e+03 4.609064459800720215e-01
3.676000000000000000e+03 4.456128180027008057e-01
3.680000000000000000e+03 4.648386240005493164e-01
3.684000000000000000e+03 4.664430618286132812e-01
3.688000000000000000e+03 4.599305093288421631e-01
3.692000000000000000e+03 4.795643985271453857e-01
3.696000000000000000e+03 4.597342610359191895e-01
3.700000000000000000e+03 4.430526196956634521e-01
3.704000000000000000e+03 4.675302505493164062e-01
3.708000000000000000e+03 4.574766159057617188e-01
3.712000000000000000e+03 4.493114352226257324e-01
3.716000000000000000e+03 4.581578969955444336e-01
3.720000000000000000e+03 4.407478868961334229e-01
3.724000000000000000e+03 4.624081552028656006e-01
3.728000000000000000e+03 4.847880601882934570e-01
3.732000000000000000e+03 4.872810542583465576e-01
3.736000000000000000e+03 4.655487537384033203e-01
3.740000000000000000e+03 4.607533216476440430e-01
3.744000000000000000e+03 4.500268399715423584e-01
3.748000000000000000e+03 4.626534283161163330e-01
3.752000000000000000e+03 4.741746783256530762e-01
3.756000000000000000e+03 4.528155922889709473e-01
3.760000000000000000e+03 4.676259756088256836e-01
3.764000000000000000e+03 4.465992450714111328e-01
3.768000000000000000e+03 4.529985487461090088e-01
3.772000000000000000e+03 4.654687643051147461e-01
3.776000000000000000e+03 4.339608252048492432e-01
3.780000000000000000e+03 4.562548100948333740e-01
3.784000000000000000e+03 4.615116119384765625e-01
3.788000000000000000e+03 4.566432833671569824e-01
3.792000000000000000e+03 4.611122608184814453e-01
3.796000000000000000e+03 4.430289566516876221e-01
3.800000000000000000e+03 4.669395983219146729e-01
3.804000000000000000e+03 4.765770137310028076e-01
3.808000000000000000e+03 4.584707915782928467e-01
3.812000000000000000e+03 4.563700854778289795e-01
3.816000000000000000e+03 4.615551829338073730e-01
3.820000000000000000e+03 4.588701128959655762e-01
3.824000000000000000e+03 4.818305671215057373e-01
3.828000000000000000e+03 4.502784609794616699e-01
3.832000000000000000e+03 4.638856053352355957e-01
3.836000000000000000e+03 4.570940136909484863e-01
3.840000000000000000e+03 4.508787095546722412e-01
3.844000000000000000e+03 4.734976589679718018e-01
3.848000000000000000e+03 4.509832859039306641e-01
3.852000000000000000e+03 4.706466495990753174e-01
3.856000000000000000e+03 4.315297007560729980e-01
3.860000000000000000e+03 4.764253795146942139e-01
3.864000000000000000e+03 4.542864859104156494e-01
3.868000000000000000e+03 4.479759335517883301e-01
3.872000000000000000e+03 4.652588069438934326e-01
3.876000000000000000e+03 4.532663226127624512e-01
3.880000000000000000e+03 4.626441895961761475e-01
3.884000000000000000e+03 4.498437941074371338e-01
3.888000000000000000e+03 4.794397056102752686e-01
3.892000000000000000e+03 4.690234363079071045e-01
3.896000000000000000e+03 4.681210517883300781e-01
3.900000000000000000e+03 4.458432793617248535e-01
3.904000000000000000e+03 4.638300240039825439e-01
3.908000000000000000e+03 4.563325047492980957e-01
3.912000000000000000e+03 4.651494324207305908e-01
3.916000000000000000e+03 4.598987996578216553e-01
3.920000000000000000e+03 4.614527821540832520e-01
3.924000000000000000e+03 4.609607160091400146e-01
3.928000000000000000e+03 4.908895194530487061e-01
3.932000000000000000e+03 4.510937929153442383e-01
3.936000000000000000e+03 4.416721165180206299e-01
3.940000000000000000e+03 4.518141150474548340e-01
3.944000000000000000e+03 4.693960845470428467e-01
3.948000000000000000e+03 4.609563052654266357e-01
3.952000000000000000e+03 4.636642038822174072e-01
3.956000000000000000e+03 4.675499498844146729e-01
3.960000000000000000e+03 4.405673742294311523e-01
3.964000000000000000e+03 4.676356911659240723e-01
3.968000000000000000e+03 4.469464719295501709e-01
3.972000000000000000e+03 4.636761546134948730e-01
3.976000000000000000e+03 4.360616505146026611e-01
3.980000000000000000e+03 4.637341201305389404e-01
3.984000000000000000e+03 4.861302077770233154e-01
3.988000000000000000e+03 4.785894155502319336e-01
3.992000000000000000e+03 4.721297323703765869e-01
3.996000000000000000e+03 4.714891016483306885e-01
4.000000000000000000e+03 4.631521701812744141e-01
4.004000000000000000e+03 4.523749947547912598e-01
4.008000000000000000e+03 4.735957384109497070e-01
4.012000000000000000e+03 4.523651003837585449e-01
4.016000000000000000e+03 4.607446789741516113e-01
4.020000000000000000e+03 4.651370048522949219e-01
4.024000000000000000e+03 4.631279408931732178e-01
4.028000000000000000e+03 4.602496623992919922e-01
4.032000000000000000e+03 4.622462391853332520e-01
4.036000000000000000e+03 4.529261887073516846e-01
4.040000000000000000e+03 4.795961976051330566e-01
4.044000000000000000e+03 4.685684442520141602e-01
4.048000000000000000e+03 4.399520754814147949e-01
4.052000000000000000e+03 4.640596210956573486e-01
4.056000000000000000e+03 4.619296789169311523e-01
4.060000000000000000e+03 4.446999430656433105e-01
4.064000000000000000e+03 4.422217011451721191e-01
4.068000000000000000e+03 4.491370916366577148e-01
4.072000000000000000e+03 4.615131020545959473e-01
4.076000000000000000e+03 4.699452817440032959e-01
4.080000000000000000e+03 4.603531956672668457e-01
4.084000000000000000e+03 4.747618734836578369e-01
4.088000000000000000e+03 4.519657194614410400e-01
4.092000000000000000e+03 4.501419663429260254e-01
4.096000000000000000e+03 4.729735553264617920e-01
4.100000000000000000e+03 4.561642408370971680e-01
4.104000000000000000e+03 4.522167146205902100e-01
4.108000000000000000e+03 4.360483884811401367e-01
4.112000000000000000e+03 4.532421231269836426e-01
4.116000000000000000e+03 4.553856253623962402e-01
4.120000000000000000e+03 4.586849808692932129e-01
4.124000000000000000e+03 4.548191428184509277e-01
4.128000000000000000e+03 4.664509892463684082e-01
4.132000000000000000e+03 4.621174633502960205e-01
4.136000000000000000e+03 4.779234826564788818e-01
4.140000000000000000e+03 4.837973415851593018e-01
4.144000000000000000e+03 4.430630505084991455e-01
4.148000000000000000e+03 4.572973847389221191e-01
4.152000000000000000e+03 4.644410908222198486e-01
4.156000000000000000e+03 4.407510757446289062e-01
4.160000000000000000e+03 4.612801969051361084e-01
4.164000000000000000e+03 4.724217355251312256e-01
4.168000000000000000e+03 4.663943946361541748e-01
4.172000000000000000e+03 4.620605707168579102e-01
4.176000000000000000e+03 4.433892369270324707e-01
4.180000000000000000e+03 4.461580216884613037e-01
4.184000000000000000e+03 4.661843478679656982e-01
4.188000000000000000e+03 4.558182358741760254e-01
4.192000000000000000e+03 4.753704965114593506e-01
4.196000000000000000e+03 4.628513753414154053e-01
4.200000000000000000e+03 4.438489973545074463e-01
4.204000000000000000e+03 4.693608582019805908e-01
4.208000000000000000e+03 4.755604565143585205e-01
4.212000000000000000e+03 4.648497104644775391e-01
4.216000000000000000e+03 4.558982849121093750e-01
4.220000000000000000e+03 4.645046591758728027e-01
4.224000000000000000e+03 4.556590020656585693e-01
4.228000000000000000e+03 4.451919496059417725e-01
4.232000000000000000e+03 4.608901143074035645e-01
4.236000000000000000e+03 4.487857520580291748e-01
4.240000000000000000e+03 4.455861151218414307e-01
4.244000000000000000e+03 4.658842086791992188e-01
4.248000000000000000e+03 4.509628713130950928e-01
4.252000000000000000e+03 4.507474303245544434e-01
4.256000000000000000e+03 4.668496251106262207e-01
4.260000000000000000e+03 4.631435871124267578e-01
4.264000000000000000e+03 4.706446826457977295e-01
4.268000000000000000e+03 4.488347172737121582e-01
4.272000000000000000e+03 4.494477212429046631e-01
4.276000000000000000e+03 4.552973210811614990e-01
4.280000000000000000e+03 4.891424477100372314e-01
4.284000000000000000e+03 4.671877622604370117e-01
4.288000000000000000e+03 4.671436250209808350e-01
4.292000000000000000e+03 4.666586816310882568e-01
4.296000000000000000e+03 4.694627523422241211e-01
4.300000000000000000e+03 4.335539638996124268e-01
4.304000000000000000e+03 4.460572898387908936e-01
4.308000000000000000e+03 4.497841298580169678e-01
4.312000000000000000e+03 4.816985130310058594e-01
4.316000000000000000e+03 4.733187556266784668e-01
4.320000000000000000e+03 4.681375026702880859e-01
4.324000000000000000e+03 4.679502844810485840e-01
4.328000000000000000e+03 4.539760351181030273e-01
4.332000000000000000e+03 4.634361267089843750e-01
4.336000000000000000e+03 4.706221222877502441e-01
4.340000000000000000e+03 4.553611278533935547e-01
4.344000000000000000e+03 4.614323079586029053e-01
4.348000000000000000e+03 4.721741974353790283e-01
4.352000000000000000e+03 4.570099413394927979e-01
4.356000000000000000e+03 4.639666378498077393e-01
4.360000000000000000e+03 4.501321911811828613e-01
4.364000000000000000e+03 4.537161290645599365e-01
4.368000000000000000e+03 4.625669419765472412e-01
4.372000000000000000e+03 4.580728113651275635e-01
4.376000000000000000e+03 4.672877788543701172e-01
4.380000000000000000e+03 4.520628750324249268e-01
4.384000000000000000e+03 4.677245914936065674e-01
4.388000000000000000e+03 4.667255580425262451e-01
4.392000000000000000e+03 4.616888761520385742e-01
4.396000000000000000e+03 4.739192128181457520e-01
4.400000000000000000e+03 4.556142985820770264e-01
4.404000000000000000e+03 4.546433389186859131e-01
4.408000000000000000e+03 4.638053178787231445e-01
4.412000000000000000e+03 4.622522890567779541e-01
4.416000000000000000e+03 4.611231684684753418e-01
4.420000000000000000e+03 4.688935875892639160e-01
4.424000000000000000e+03 4.694738090038299561e-01
4.428000000000000000e+03 4.587665498256683350e-01
4.432000000000000000e+03 4.562216103076934814e-01
4.436000000000000000e+03 4.777423739433288574e-01
4.440000000000000000e+03 4.514370858669281006e-01
4.444000000000000000e+03 4.614720046520233154e-01
4.448000000000000000e+03 4.511214494705200195e-01
4.452000000000000000e+03 4.482623636722564697e-01
4.456000000000000000e+03 4.446211755275726318e-01
4.460000000000000000e+03 4.377304315567016602e-01
4.464000000000000000e+03 4.774769544601440430e-01
4.468000000000000000e+03 4.561374485492706299e-01
4.472000000000000000e+03 4.554940760135650635e-01
4.476000000000000000e+03 4.523799717426300049e-01
4.480000000000000000e+03 4.595493078231811523e-01
4.484000000000000000e+03 4.604581892490386963e-01
4.488000000000000000e+03 4.548324346542358398e-01
4.492000000000000000e+03 4.427772462368011475e-01
4.496000000000000000e+03 4.578311741352081299e-01
4.500000000000000000e+03 4.642133712768554688e-01
4.504000000000000000e+03 4.797161817550659180e-01
4.508000000000000000e+03 4.672352373600006104e-01
4.512000000000000000e+03 4.573348462581634521e-01
4.516000000000000000e+03 4.639995992183685303e-01
4.520000000000000000e+03 4.551063776016235352e-01
4.524000000000000000e+03 4.692509770393371582e-01
4.528000000000000000e+03 4.527771770954132080e-01
4.532000000000000000e+03 4.669395983219146729e-01
4.536000000000000000e+03 4.519262015819549561e-01
4.540000000000000000e+03 4.543505012989044189e-01
4.544000000000000000e+03 4.643594324588775635e-01
4.548000000000000000e+03 4.882955551147460938e-01
4.552000000000000000e+03 4.558592438697814941e-01
4.556000000000000000e+03 4.637003839015960693e-01
4.560000000000000000e+03 4.622672498226165771e-01
4.564000000000000000e+03 4.411578476428985596e-01
4.568000000000000000e+03 4.589509963989257812e-01
4.572000000000000000e+03 4.823562204837799072e-01
4.576000000000000000e+03 4.522563815116882324e-01
4.580000000000000000e+03 4.751847386360168457e-01
4.584000000000000000e+03 4.618862867355346680e-01
4.588000000000000000e+03 4.558073878288269043e-01
4.592000000000000000e+03 4.594030976295471191e-01
4.596000000000000000e+03 4.702957570552825928e-01
4.600000000000000000e+03 4.615784287452697754e-01
4.604000000000000000e+03 4.375759363174438477e-01
4.608000000000000000e+03 4.461459517478942871e-01
4.612000000000000000e+03 4.389193058013916016e-01
4.616000000000000000e+03 4.630150496959686279e-01
4.620000000000000000e+03 4.714113771915435791e-01
4.624000000000000000e+03 4.477814137935638428e-01
4.628000000000000000e+03 4.633970558643341064e-01
4.632000000000000000e+03 4.614339172840118408e-01
4.636000000000000000e+03 4.622713029384613037e-01
4.640000000000000000e+03 4.775033891201019287e-01
4.644000000000000000e+03 4.648666381835937500e-01
4.648000000000000000e+03 4.620006084442138672e-01
4.652000000000000000e+03 4.624114036560058594e-01
4.656000000000000000e+03 4.663844108581542969e-01
4.660000000000000000e+03 4.448015987873077393e-01
4.664000000000000000e+03 4.768545031547546387e-01
4.668000000000000000e+03 4.691919982433319092e-01
4.672000000000000000e+03 4.525181353092193604e-01
4.676000000000000000e+03 4.736323952674865723e-01
4.680000000000000000e+03 4.622372984886169434e-01
4.684000000000000000e+03 4.728671908378601074e-01
4.688000000000000000e+03 4.559639990329742432e-01
4.692000000000000000e+03 4.724334776401519775e-01
4.696000000000000000e+03 4.437866508960723877e-01
4.700000000000000000e+03 4.755577743053436279e-01
4.704000000000000000e+03 4.674859344959259033e-01
4.708000000000000000e+03 4.494434595108032227e-01
4.712000000000000000e+03 4.613344669342041016e-01
4.716000000000000000e+03 4.475058019161224365e-01
4.720000000000000000e+03 4.575239121913909912e-01
4.724000000000000000e+03 4.608028829097747803e-01
4.728000000000000000e+03 4.627412557601928711e-01
4.732000000000000000e+03 4.544122219085693359e-01
4.736000000000000000e+03 4.671913683414459229e-01
4.740000000000000000e+03 4.733466207981109619e-01
4.744000000000000000e+03 4.727986156940460205e-01
4.748000000000000000e+03 4.676471948623657227e-01
4.752000000000000000e+03 4.651560187339782715e-01
4.756000000000000000e+03 4.790168106555938721e-01
4.760000000000000000e+03 4.708322584629058838e-01
4.764000000000000000e+03 4.671475589275360107e-01
4.768000000000000000e+03 4.376570582389831543e-01
4.772000000000000000e+03 4.555086791515350342e-01
4.776000000000000000e+03 4.517931342124938965e-01
4.780000000000000000e+03 4.477906823158264160e-01
4.784000000000000000e+03 4.602369368076324463e-01
4.788000000000000000e+03 4.770314097404479980e-01
4.792000000000000000e+03 4.517654776573181152e-01
4.796000000000000000e+03 4.493489265441894531e-01
4.800000000000000000e+03 4.656846821308135986e-01
4.804000000000000000e+03 4.473349452018737793e-01
4.808000000000000000e+03 4.606517255306243896e-01
4.812000000000000000e+03 4.733492732048034668e-01
4.816000000000000000e+03 4.589183628559112549e-01
4.820000000000000000e+03 4.556366503238677979e-01
4.824000000000000000e+03 4.510264694690704346e-01
4.828000000000000000e+03 4.574728310108184814e-01
4.832000000000000000e+03 4.487082958221435547e-01
4.836000000000000000e+03 4.722285568714141846e-01
4.840000000000000000e+03 4.493108689785003662e-01
4.844000000000000000e+03 4.607761204242706299e-01
4.848000000000000000e+03 4.703748822212219238e-01
4.852000000000000000e+03 4.638493657112121582e-01
4.856000000000000000e+03 4.608166813850402832e-01
4.860000000000000000e+03 4.599381983280181885e-01
4.864000000000000000e+03 4.585110247135162354e-01
4.868000000000000000e+03 4.589741826057434082e-01
4.872000000000000000e+03 4.593942165374755859e-01
4.876000000000000000e+03 4.725668430328369141e-01
4.880000000000000000e+03 4.660520851612091064e-01
4.884000000000000000e+03 4.737488031387329102e-01
4.888000000000000000e+03 4.476681649684906006e-01
4.892000000000000000e+03 4.614368677139282227e-01
4.896000000000000000e+03 4.629346728324890137e-01
4.900000000000000000e+03 4.597021937370300293e-01
4.904000000000000000e+03 4.514300525188446045e-01
4.908000000000000000e+03 4.588638246059417725e-01
4.912000000000000000e+03 4.602059423923492432e-01
4.916000000000000000e+03 4.655053019523620605e-01
4.920000000000000000e+03 4.465953111648559570e-01
4.924000000000000000e+03 4.542087018489837646e-01
4.928000000000000000e+03 4.646030664443969727e-01
4.932000000000000000e+03 4.727098345756530762e-01
4.936000000000000000e+03 4.646316170692443848e-01
4.940000000000000000e+03 4.815849661827087402e-01
4.944000000000000000e+03 4.796914458274841309e-01
4.948000000000000000e+03 4.604371190071105957e-01
4.952000000000000000e+03 4.698882400989532471e-01
4.956000000000000000e+03 4.715155065059661865e-01
4.960000000000000000e+03 4.411039948463439941e-01
4.964000000000000000e+03 4.551716148853302002e-01
4.968000000000000000e+03 4.785906076431274414e-01
4.972000000000000000e+03 4.595414400100708008e-01
4.976000000000000000e+03 4.625299274921417236e-01
4.980000000000000000e+03 4.681447148323059082e-01
4.984000000000000000e+03 4.610123038291931152e-01
4.988000000000000000e+03 4.654607176780700684e-01
4.992000000000000000e+03 4.782691001892089844e-01
4.996000000000000000e+03 4.611786603927612305e-01
5.000000000000000000e+03 4.513956010341644287e-01
5.004000000000000000e+03 4.387719929218292236e-01
5.008000000000000000e+03 4.527118504047393799e-01
5.012000000000000000e+03 4.548869431018829346e-01
5.016000000000000000e+03 4.694763720035552979e-01
5.020000000000000000e+03 4.573860764503479004e-01
5.024000000000000000e+03 4.552912414073944092e-01
5.028000000000000000e+03 4.693934619426727295e-01
5.032000000000000000e+03 4.712724387645721436e-01
5.036000000000000000e+03 4.612473845481872559e-01
5.040000000000000000e+03 4.502241313457489014e-01
5.044000000000000000e+03 4.713016748428344727e-01
5.048000000000000000e+03 4.494288861751556396e-01
5.052000000000000000e+03 4.319951236248016357e-01
5.056000000000000000e+03 4.669583439826965332e-01
5.060000000000000000e+03 4.713222384452819824e-01
5.064000000000000000e+03 4.625006318092346191e-01
5.068000000000000000e+03 4.695664644241333008e-01
5.072000000000000000e+03 4.701381027698516846e-01
5.076000000000000000e+03 4.440760314464569092e-01
5.080000000000000000e+03 4.548286795616149902e-01
5.084000000000000000e+03 4.448260366916656494e-01
5.088000000000000000e+03 4.590200185775756836e-01
5.092000000000000000e+03 4.430679976940155029e-01
5.096000000000000000e+03 4.620381593704223633e-01
5.100000000000000000e+03 4.326364398002624512e-01
5.104000000000000000e+03 4.540091753005981445e-01
5.108000000000000000e+03 4.681639373302459717e-01
5.112000000000000000e+03 4.777040481567382812e-01
5.116000000000000000e+03 4.584186077117919922e-01
5.120000000000000000e+03 4.679363667964935303e-01
5.124000000000000000e+03 4.537625014781951904e-01
5.128000000000000000e+03 4.551426768302917480e-01
5.132000000000000000e+03 4.599024355411529541e-01
5.136000000000000000e+03 4.811303615570068359e-01
5.140000000000000000e+03 4.586610496044158936e-01
5.144000000000000000e+03 4.625065922737121582e-01
5.148000000000000000e+03 4.520355761051177979e-01
5.152000000000000000e+03 4.552514851093292236e-01
5.156000000000000000e+03 4.749984443187713623e-01
5.160000000000000000e+03 4.535180032253265381e-01
5.164000000000000000e+03 4.701852500438690186e-01
5.168000000000000000e+03 4.749443233013153076e-01
5.172000000000000000e+03 4.613947868347167969e-01
5.176000000000000000e+03 4.623350501060485840e-01
5.180000000000000000e+03 4.536557495594024658e-01
5.184000000000000000e+03 4.741658866405487061e-01
5.188000000000000000e+03 4.644127488136291504e-01
5.192000000000000000e+03 4.549969136714935303e-01
5.196000000000000000e+03 4.562214910984039307e-01
5.200000000000000000e+03 4.647465348243713379e-01
5.204000000000000000e+03 4.588592946529388428e-01
5.208000000000000000e+03 4.602067768573760986e-01
5.212000000000000000e+03 4.558696150779724121e-01
5.216000000000000000e+03 4.618830680847167969e-01
5.220000000000000000e+03 4.479827284812927246e-01
5.224000000000000000e+03 4.358181059360504150e-01
5.228000000000000000e+03 4.330728054046630859e-01
5.232000000000000000e+03 4.788121283054351807e-01
5.236000000000000000e+03 4.592354297637939453e-01
5.240000000000000000e+03 4.581172168254852295e-01
5.244000000000000000e+03 4.627862870693206787e-01
5.248000000000000000e+03 4.676425457000732422e-01
5.252000000000000000e+03 4.677637815475463867e-01
5.256000000000000000e+03 4.640067815780639648e-01
5.260000000000000000e+03 4.622456729412078857e-01
5.264000000000000000e+03 4.603406190872192383e-01
5.268000000000000000e+03 4.608776271343231201e-01
5.272000000000000000e+03 4.592359066009521484e-01
5.276000000000000000e+03 4.785698056221008301e-01
5.280000000000000000e+03 4.608719944953918457e-01
5.284000000000000000e+03 4.806178212165832520e-01
5.288000000000000000e+03 4.409488141536712646e-01
5.292000000000000000e+03 4.707536995410919189e-01
5.296000000000000000e+03 4.654566347599029541e-01
5.300000000000000000e+03 4.597476124763488770e-01
5.304000000000000000e+03 4.515092372894287109e-01
5.308000000000000000e+03 4.818658828735351562e-01
5.312000000000000000e+03 4.594017863273620605e-01
5.316000000000000000e+03 4.551665484905242920e-01
5.320000000000000000e+03 4.657931327819824219e-01
5.324000000000000000e+03 4.482124447822570801e-01
5.328000000000000000e+03 4.407496750354766846e-01
5.332000000000000000e+03 4.372649192810058594e-01
5.336000000000000000e+03 4.623452723026275635e-01
5.340000000000000000e+03 4.597913920879364014e-01
5.344000000000000000e+03 4.498924314975738525e-01
5.348000000000000000e+03 4.581030905246734619e-01
5.352000000000000000e+03 4.647178947925567627e-01
5.356000000000000000e+03 4.461386203765869141e-01
5.360000000000000000e+03 4.665107429027557373e-01
5.364000000000000000e+03 4.434943199157714844e-01
5.368000000000000000e+03 4.507212042808532715e-01
5.372000000000000000e+03 4.720247387886047363e-01
5.376000000000000000e+03 4.819207787513732910e-01
5.380000000000000000e+03 4.546904265880584717e-01
5.384000000000000000e+03 4.454025328159332275e-01
5.388000000000000000e+03 4.491949379444122314e-01
5.392000000000000000e+03 4.682630598545074463e-01
5.396000000000000000e+03 4.633973836898803711e-01
5.400000000000000000e+03 4.610578417778015137e-01
5.404000000000000000e+03 4.742684364318847656e-01
5.408000000000000000e+03 4.621812999248504639e-01
5.412000000000000000e+03 4.638073444366455078e-01
5.416000000000000000e+03 4.599694907665252686e-01
5.420000000000000000e+03 4.736843705177307129e-01
5.424000000000000000e+03 4.591248333454132080e-01
5.428000000000000000e+03 4.561960697174072266e-01
5.432000000000000000e+03 4.721376895904541016e-01
5.436000000000000000e+03 4.632615745067596436e-01
5.440000000000000000e+03 4.418601989746093750e-01
5.444000000000000000e+03 4.584067761898040771e-01
5.448000000000000000e+03 4.476125240325927734e-01
5.452000000000000000e+03 4.610686600208282471e-01
5.456000000000000000e+03 4.643893241882324219e-01
5.460000000000000000e+03 4.654040634632110596e-01
5.464000000000000000e+03 4.719808101654052734e-01
5.468000000000000000e+03 4.681428968906402588e-01
5.472000000000000000e+03 4.632894396781921387e-01
5.476000000000000000e+03 4.636461436748504639e-01
5.480000000000000000e+03 4.621622562408447266e-01
5.484000000000000000e+03 4.587630331516265869e-01
5.488000000000000000e+03 4.468664228916168213e-01
5.492000000000000000e+03 4.668006896972656250e-01
5.496000000000000000e+03 4.644169509410858154e-01
5.500000000000000000e+03 4.615942537784576416e-01
5.504000000000000000e+03 4.459610283374786377e-01
5.508000000000000000e+03 4.605519175529479980e-01
5.512000000000000000e+03 4.565468430519104004e-01
5.516000000000000000e+03 4.598291516304016113e-01
5.520000000000000000e+03 4.507848620414733887e-01
5.524000000000000000e+03 4.534655809402465820e-01
5.528000000000000000e+03 4.512917101383209229e-01
5.532000000000000000e+03 4.594632089138031006e-01
5.536000000000000000e+03 4.721569716930389404e-01
5.540000000000000000e+03 4.821733236312866211e-01
5.544000000000000000e+03 4.655801951885223389e-01
5.548000000000000000e+03 4.297449290752410889e-01
5.552000000000000000e+03 4.412962198257446289e-01
5.556000000000000000e+03 4.526681303977966309e-01
5.560000000000000000e+03 4.535349607467651367e-01
5.564000000000000000e+03 4.604603946208953857e-01
5.568000000000000000e+03 4.447778761386871338e-01
5.572000000000000000e+03 4.587265849113464355e-01
5.576000000000000000e+03 4.661701917648315430e-01
5.580000000000000000e+03 4.622655808925628662e-01
5.584000000000000000e+03 4.613920450210571289e-01
5.588000000000000000e+03 4.436767399311065674e-01
5.592000000000000000e+03 4.464781284332275391e-01
5.596000000000000000e+03 4.711238443851470947e-01
5.600000000000000000e+03 4.595278203487396240e-01
5.604000000000000000e+03 4.823236167430877686e-01
5.608000000000000000e+03 4.478988051414489746e-01
5.612000000000000000e+03 4.505046904087066650e-01
5.616000000000000000e+03 4.540246129035949707e-01
5.620000000000000000e+03 4.514018893241882324e-01
5.624000000000000000e+03 4.455979764461517334e-01
5.628000000000000000e+03 4.608766138553619385e-01
5.632000000000000000e+03 4.766626358032226562e-01
5.636000000000000000e+03 4.718451499938964844e-01
5.640000000000000000e+03 4.524171948432922363e-01
5.644000000000000000e+03 4.553504288196563721e-01
5.648000000000000000e+03 4.533230960369110107e-01
5.652000000000000000e+03 4.538227915763854980e-01
5.656000000000000000e+03 4.838042557239532471e-01
5.660000000000000000e+03 4.586600661277770996e-01
5.664000000000000000e+03 4.577801823616027832e-01
5.668000000000000000e+03 4.495113193988800049e-01
5.672000000000000000e+03 4.692005515098571777e-01
5.676000000000000000e+03 4.654897749423980713e-01
5.680000000000000000e+03 4.403171241283416748e-01
5.684000000000000000e+03 4.511396288871765137e-01
5.688000000000000000e+03 4.607614874839782715e-01
5.692000000000000000e+03 4.366648197174072266e-01
5.696000000000000000e+03 4.613821506500244141e-01
5.700000000000000000e+03 4.622805118560791016e-01
5.704000000000000000e+03 4.665097594261169434e-01
5.708000000000000000e+03 4.492468237876892090e-01
5.712000000000000000e+03 4.819796383380889893e-01
5.716000000000000000e+03 4.717860817909240723e-01
5.720000000000000000e+03 4.657319188117980957e-01
5.724000000000000000e+03 4.543250799179077148e-01
5.728000000000000000e+03 4.542661309242248535e-01
5.732000000000000000e+03 4.676177203655242920e-01
5.736000000000000000e+03 4.560188055038452148e-01
5.740000000000000000e+03 4.648272395133972168e-01
5.744000000000000000e+03 4.517390429973602295e-01
5.748000000000000000e+03 4.681692123413085938e-01
5.752000000000000000e+03 4.469358026981353760e-01
5.756000000000000000e+03 4.745051860809326172e-01
5.760000000000000000e+03 4.566283226013183594e-01
5.764000000000000000e+03 4.515376985073089600e-01
5.768000000000000000e+03 4.527674317359924316e-01
5.772000000000000000e+03 4.632487595081329346e-01
5.776000000000000000e+03 4.687926173210144043e-01
5.780000000000000000e+03 4.704755842685699463e-01
5.784000000000000000e+03 4.494424462318420410e-01
5.788000000000000000e+03 4.507404863834381104e-01
5.792000000000000000e+03 4.643889963626861572e-01
5.796000000000000000e+03 4.617134332656860352e-01
5.800000000000000000e+03 4.704912006855010986e-01
5.804000000000000000e+03 4.749425053596496582e-01
5.808000000000000000e+03 4.775618612766265869e-01
5.812000000000000000e+03 4.506467580795288086e-01
5.816000000000000000e+03 4.643289446830749512e-01
5.820000000000000000e+03 4.763721823692321777e-01
5.824000000000000000e+03 4.683724641799926758e-01
5.828000000000000000e+03 4.826174080371856689e-01
5.832000000000000000e+03 4.524958133697509766e-01
5.836000000000000000e+03 4.566364884376525879e-01
5.840000000000000000e+03 4.775135219097137451e-01
5.844000000000000000e+03 4.472779035568237305e-01
5.848000000000000000e+03 4.433495104312896729e-01
5.852000000000000000e+03 4.414931833744049072e-01
5.856000000000000000e+03 4.793499112129211426e-01
5.860000000000000000e+03 4.605559706687927246e-01
5.864000000000000000e+03 4.617919325828552246e-01
5.868000000000000000e+03 4.585852622985839844e-01
5.872000000000000000e+03 4.349536299705505371e-01
5.876000000000000000e+03 4.630598127841949463e-01
5.880000000000000000e+03 4.631556868553161621e-01
5.884000000000000000e+03 4.664977788925170898e-01
5.888000000000000000e+03 4.640878140926361084e-01
5.892000000000000000e+03 4.703599512577056885e-01
5.896000000000000000e+03 4.623598754405975342e-01
5.900000000000000000e+03 4.675686359405517578e-01
5.904000000000000000e+03 4.482964873313903809e-01
5.908000000000000000e+03 4.527266025543212891e-01
5.912000000000000000e+03 4.610880315303802490e-01
5.916000000000000000e+03 4.709606170654296875e-01
5.920000000000000000e+03 4.759585559368133545e-01
5.924000000000000000e+03 4.458874464035034180e-01
5.928000000000000000e+03 4.683645367622375488e-01
5.932000000000000000e+03 4.419983029365539551e-01
5.936000000000000000e+03 4.523748159408569336e-01
5.940000000000000000e+03 4.716001152992248535e-01
5.944000000000000000e+03 4.553529620170593262e-01
5.948000000000000000e+03 4.481844305992126465e-01
5.952000000000000000e+03 4.554040133953094482e-01
5.956000000000000000e+03 4.591634273529052734e-01
5.960000000000000000e+03 4.678404629230499268e-01
5.964000000000000000e+03 4.538918733596801758e-01
5.968000000000000000e+03 4.628828167915344238e-01
5.972000000000000000e+03 4.678358733654022217e-01
5.976000000000000000e+03 4.701601266860961914e-01
5.980000000000000000e+03 4.795156121253967285e-01
5.984000000000000000e+03 4.434987008571624756e-01
5.988000000000000000e+03 4.632768034934997559e-01
5.992000000000000000e+03 4.562501907348632812e-01
5.996000000000000000e+03 4.553591907024383545e-01
6.000000000000000000e+03 4.684282541275024414e-01
6.004000000000000000e+03 4.591014683246612549e-01
6.008000000000000000e+03 4.505385458469390869e-01
6.012000000000000000e+03 4.474565684795379639e-01
6.016000000000000000e+03 4.523704051971435547e-01
6.020000000000000000e+03 4.762510359287261963e-01
6.024000000000000000e+03 4.501035213470458984e-01
6.028000000000000000e+03 4.681271016597747803e-01
6.032000000000000000e+03 4.637134373188018799e-01
6.036000000000000000e+03 4.587710201740264893e-01
6.040000000000000000e+03 4.673805534839630127e-01
6.044000000000000000e+03 4.742642641067504883e-01
6.048000000000000000e+03 4.436115920543670654e-01
6.052000000000000000e+03 4.488419890403747559e-01
6.056000000000000000e+03 4.544242918491363525e-01
6.060000000000000000e+03 4.671102464199066162e-01
6.064000000000000000e+03 4.617716372013092041e-01
6.068000000000000000e+03 4.778103828430175781e-01
6.072000000000000000e+03 4.842553138732910156e-01
6.076000000000000000e+03 4.443373382091522217e-01
6.080000000000000000e+03 4.619205892086029053e-01
6.084000000000000000e+03 4.698183834552764893e-01
6.088000000000000000e+03 4.733746349811553955e-01
6.092000000000000000e+03 4.258705675601959229e-01
6.096000000000000000e+03 4.471032619476318359e-01
6.100000000000000000e+03 4.745066165924072266e-01
6.104000000000000000e+03 4.570481777191162109e-01
6.108000000000000000e+03 4.654087722301483154e-01
6.112000000000000000e+03 4.512899518013000488e-01
6.116000000000000000e+03 4.580371081829071045e-01
6.120000000000000000e+03 4.453254342079162598e-01
6.124000000000000000e+03 4.559867382049560547e-01
6.128000000000000000e+03 4.524931013584136963e-01
6.132000000000000000e+03 4.511658549308776855e-01
6.136000000000000000e+03 4.786286354064941406e-01
6.140000000000000000e+03 4.555628001689910889e-01
6.144000000000000000e+03 4.519684314727783203e-01
6.148000000000000000e+03 4.649054110050201416e-01
6.152000000000000000e+03 4.505538046360015869e-01
6.156000000000000000e+03 4.623896181583404541e-01
6.160000000000000000e+03 4.693158566951751709e-01
6.164000000000000000e+03 4.652603268623352051e-01
6.168000000000000000e+03 4.520241320133209229e-01
6.172000000000000000e+03 4.648345708847045898e-01
6.176000000000000000e+03 4.625803828239440918e-01
6.180000000000000000e+03 4.867776036262512207e-01
6.184000000000000000e+03 4.819193184375762939e-01
6.188000000000000000e+03 4.739961326122283936e-01
6.192000000000000000e+03 4.548511505126953125e-01
6.196000000000000000e+03 4.533953666687011719e-01
6.200000000000000000e+03 4.420961737632751465e-01
6.204000000000000000e+03 4.773454964160919189e-01
6.208000000000000000e+03 4.734526872634887695e-01
6.212000000000000000e+03 4.740548729896545410e-01
6.216000000000000000e+03 4.672175645828247070e-01
6.220000000000000000e+03 4.572607278823852539e-01
6.224000000000000000e+03 4.602773785591125488e-01
6.228000000000000000e+03 4.600382447242736816e-01
6.232000000000000000e+03 4.740310907363891602e-01
6.236000000000000000e+03 4.654759764671325684e-01
6.240000000000000000e+03 4.650436639785766602e-01
6.244000000000000000e+03 4.548660516738891602e-01
6.248000000000000000e+03 4.707529544830322266e-01
6.252000000000000000e+03 4.567433297634124756e-01
6.256000000000000000e+03 4.481975734233856201e-01
6.260000000000000000e+03 4.770841300487518311e-01
6.264000000000000000e+03 4.477409422397613525e-01
6.268000000000000000e+03 4.725096821784973145e-01
6.272000000000000000e+03 4.551706314086914062e-01
6.276000000000000000e+03 4.563992619514465332e-01
6.280000000000000000e+03 4.700824320316314697e-01
6.284000000000000000e+03 4.645328223705291748e-01
6.288000000000000000e+03 4.619963169097900391e-01
6.292000000000000000e+03 4.711117446422576904e-01
6.296000000000000000e+03 4.723949730396270752e-01
6.300000000000000000e+03 4.599131047725677490e-01
6.304000000000000000e+03 4.687668085098266602e-01
6.308000000000000000e+03 4.577925801277160645e-01
6.312000000000000000e+03 4.526348114013671875e-01
6.316000000000000000e+03 4.614778161048889160e-01
6.320000000000000000e+03 4.553645551204681396e-01
6.324000000000000000e+03 4.640328884124755859e-01
6.328000000000000000e+03 4.460305571556091309e-01
6.332000000000000000e+03 4.503984451293945312e-01
6.336000000000000000e+03 4.593066275119781494e-01
6.340000000000000000e+03 4.418119192123413086e-01
6.344000000000000000e+03 4.580418765544891357e-01
6.348000000000000000e+03 4.607641994953155518e-01
6.352000000000000000e+03 4.626229405403137207e-01
6.356000000000000000e+03 4.537955522537231445e-01
6.360000000000000000e+03 4.732802808284759521e-01
6.364000000000000000e+03 4.527674615383148193e-01
6.368000000000000000e+03 4.866026043891906738e-01
6.372000000000000000e+03 4.536649584770202637e-01
6.376000000000000000e+03 4.663062393665313721e-01
6.380000000000000000e+03 4.463765621185302734e-01
6.384000000000000000e+03 4.586926996707916260e-01
6.388000000000000000e+03 4.688969254493713379e-01
6.392000000000000000e+03 4.670537412166595459e-01
6.396000000000000000e+03 4.647722542285919189e-01
6.400000000000000000e+03 4.526606202125549316e-01
6.404000000000000000e+03 4.589284360408782959e-01
6.408000000000000000e+03 4.674483835697174072e-01
6.412000000000000000e+03 4.638041853904724121e-01
6.416000000000000000e+03 4.654389917850494385e-01
6.420000000000000000e+03 4.567815661430358887e-01
6.424000000000000000e+03 4.613132476806640625e-01
6.428000000000000000e+03 4.614745974540710449e-01
6.432000000000000000e+03 4.748185575008392334e-01
6.436000000000000000e+03 4.599261879920959473e-01
6.440000000000000000e+03 4.594529271125793457e-01
6.444000000000000000e+03 4.533927142620086670e-01
6.448000000000000000e+03 4.613661766052246094e-01
6.452000000000000000e+03 4.432745873928070068e-01
6.456000000000000000e+03 4.563359916210174561e-01
6.460000000000000000e+03 4.385613799095153809e-01
6.464000000000000000e+03 4.435971677303314209e-01
6.468000000000000000e+03 4.385249316692352295e-01
6.472000000000000000e+03 4.395152628421783447e-01
6.476000000000000000e+03 4.703109860420227051e-01
6.480000000000000000e+03 4.617173969745635986e-01
6.484000000000000000e+03 4.777585566043853760e-01
6.488000000000000000e+03 4.679104685783386230e-01
6.492000000000000000e+03 4.669723212718963623e-01
6.496000000000000000e+03 4.698002636432647705e-01
6.500000000000000000e+03 4.508598148822784424e-01
6.504000000000000000e+03 4.347293674945831299e-01
6.508000000000000000e+03 4.497370123863220215e-01
6.512000000000000000e+03 4.709431529045104980e-01
6.516000000000000000e+03 4.634994566440582275e-01
6.520000000000000000e+03 4.516173005104064941e-01
6.524000000000000000e+03 4.515616893768310547e-01
6.528000000000000000e+03 4.502864778041839600e-01
6.532000000000000000e+03 4.516631066799163818e-01
6.536000000000000000e+03 4.585341811180114746e-01
6.540000000000000000e+03 4.438460767269134521e-01
6.544000000000000000e+03 4.583448171615600586e-01
6.548000000000000000e+03 4.762878119945526123e-01
6.552000000000000000e+03 4.716717600822448730e-01
6.556000000000000000e+03 4.416317939758300781e-01
6.560000000000000000e+03 4.643486142158508301e-01
6.564000000000000000e+03 4.572200477123260498e-01
6.568000000000000000e+03 4.759612381458282471e-01
6.572000000000000000e+03 4.598740041255950928e-01
6.576000000000000000e+03 4.670414626598358154e-01
6.580000000000000000e+03 4.722360372543334961e-01
6.584000000000000000e+03 4.566092789173126221e-01
6.588000000000000000e+03 4.651382863521575928e-01
6.592000000000000000e+03 4.587413072586059570e-01
6.596000000000000000e+03 4.578977227210998535e-01
6.600000000000000000e+03 4.284586012363433838e-01
6.604000000000000000e+03 4.348962306976318359e-01
6.608000000000000000e+03 4.470289349555969238e-01
6.612000000000000000e+03 4.664849936962127686e-01
6.616000000000000000e+03 4.561478495597839355e-01
6.620000000000000000e+03 4.651571810245513916e-01
6.624000000000000000e+03 4.425521492958068848e-01
6.628000000000000000e+03 4.383929371833801270e-01
6.632000000000000000e+03 4.607500433921813965e-01
6.636000000000000000e+03 4.540852606296539307e-01
6.640000000000000000e+03 4.769099950790405273e-01
6.644000000000000000e+03 4.654726982116699219e-01
6.648000000000000000e+03 4.643115103244781494e-01
6.652000000000000000e+03 4.446682631969451904e-01
6.656000000000000000e+03 4.754391014575958252e-01
6.660000000000000000e+03 4.789318740367889404e-01
6.664000000000000000e+03 4.527275264263153076e-01
6.668000000000000000e+03 4.561760723590850830e-01
6.672000000000000000e+03 4.540077447891235352e-01
6.676000000000000000e+03 4.671807289123535156e-01
6.680000000000000000e+03 4.639246165752410889e-01
6.684000000000000000e+03 4.699789285659790039e-01
6.688000000000000000e+03 4.770098626613616943e-01
6.692000000000000000e+03 4.549246430397033691e-01
6.696000000000000000e+03 4.643233716487884521e-01
6.700000000000000000e+03 4.506725966930389404e-01
6.704000000000000000e+03 4.708195626735687256e-01
6.708000000000000000e+03 4.522068798542022705e-01
6.712000000000000000e+03 4.684282541275024414e-01
6.716000000000000000e+03 4.838110804557800293e-01
6.720000000000000000e+03 4.619959890842437744e-01
6.724000000000000000e+03 4.660456776618957520e-01
6.728000000000000000e+03 4.637120664119720459e-01
6.732000000000000000e+03 4.577833116054534912e-01
6.736000000000000000e+03 4.721836745738983154e-01
6.740000000000000000e+03 4.569479227066040039e-01
6.744000000000000000e+03 4.614431560039520264e-01
6.748000000000000000e+03 4.483754634857177734e-01
6.752000000000000000e+03 4.716384410858154297e-01
6.756000000000000000e+03 4.650157690048217773e-01
6.760000000000000000e+03 4.623484015464782715e-01
6.764000000000000000e+03 4.486364722251892090e-01
6.768000000000000000e+03 4.556343257427215576e-01
6.772000000000000000e+03 4.529789388179779053e-01
6.776000000000000000e+03 4.733127951622009277e-01
6.780000000000000000e+03 4.561678767204284668e-01
6.784000000000000000e+03 4.578064382076263428e-01
6.788000000000000000e+03 4.452047944068908691e-01
6.792000000000000000e+03 4.650391638278961182e-01
6.796000000000000000e+03 4.758670032024383545e-01
6.800000000000000000e+03 4.511170387268066406e-01
6.804000000000000000e+03 4.598115682601928711e-01
6.808000000000000000e+03 4.609650075435638428e-01
6.812000000000000000e+03 4.614697992801666260e-01
6.816000000000000000e+03 4.440286457538604736e-01
6.820000000000000000e+03 4.665971398353576660e-01
6.824000000000000000e+03 4.715656936168670654e-01
6.828000000000000000e+03 4.428573250770568848e-01
6.832000000000000000e+03 4.504524171352386475e-01
6.836000000000000000e+03 4.414245188236236572e-01
6.840000000000000000e+03 4.705612361431121826e-01
6.844000000000000000e+03 4.578575491905212402e-01
6.848000000000000000e+03 4.603331983089447021e-01
6.852000000000000000e+03 4.473257362842559814e-01
6.856000000000000000e+03 4.501919448375701904e-01
6.860000000000000000e+03 4.448710083961486816e-01
6.864000000000000000e+03 4.514219164848327637e-01
6.868000000000000000e+03 4.640599787235260010e-01
6.872000000000000000e+03 4.522457420825958252e-01
6.876000000000000000e+03 4.698354899883270264e-01
6.880000000000000000e+03 4.674957394599914551e-01
6.884000000000000000e+03 4.581746160984039307e-01
6.888000000000000000e+03 4.768162369728088379e-01
6.892000000000000000e+03 4.410271048545837402e-01
6.896000000000000000e+03 4.462546110153198242e-01
6.900000000000000000e+03 4.469870626926422119e-01
6.904000000000000000e+03 4.617894887924194336e-01
6.908000000000000000e+03 4.303011000156402588e-01
6.912000000000000000e+03 4.554006457328796387e-01
6.916000000000000000e+03 4.688823819160461426e-01
6.920000000000000000e+03 4.739033579826354980e-01
6.924000000000000000e+03 4.546661972999572754e-01
6.928000000000000000e+03 4.928180575370788574e-01
6.932000000000000000e+03 4.684406518936157227e-01
6.936000000000000000e+03 4.480017721652984619e-01
6.940000000000000000e+03 4.840543568134307861e-01
6.944000000000000000e+03 4.489750862121582031e-01
6.948000000000000000e+03 4.439133703708648682e-01
6.952000000000000000e+03 4.749938845634460449e-01
6.956000000000000000e+03 4.624179303646087646e-01
6.960000000000000000e+03 4.564693868160247803e-01
6.964000000000000000e+03 4.540210068225860596e-01
6.968000000000000000e+03 4.488176107406616211e-01
6.972000000000000000e+03 4.588742256164550781e-01
6.976000000000000000e+03 4.709116518497467041e-01
6.980000000000000000e+03 4.655557572841644287e-01
6.984000000000000000e+03 4.793761372566223145e-01
6.988000000000000000e+03 4.572515189647674561e-01
6.992000000000000000e+03 4.524351954460144043e-01
6.996000000000000000e+03 4.617562592029571533e-01
7.000000000000000000e+03 4.675327539443969727e-01
7.004000000000000000e+03 4.560593366622924805e-01
7.008000000000000000e+03 4.522163271903991699e-01
7.012000000000000000e+03 4.453678429126739502e-01
7.016000000000000000e+03 4.682110249996185303e-01
7.020000000000000000e+03 4.608108401298522949e-01
7.024000000000000000e+03 4.688161909580230713e-01
7.028000000000000000e+03 4.771517515182495117e-01
7.032000000000000000e+03 4.630276262760162354e-01
7.036000000000000000e+03 4.493615031242370605e-01
7.040000000000000000e+03 4.652732610702514648e-01
7.044000000000000000e+03 4.670122563838958740e-01
7.048000000000000000e+03 4.551758468151092529e-01
7.052000000000000000e+03 4.596097767353057861e-01
7.056000000000000000e+03 4.574730694293975830e-01
7.060000000000000000e+03 4.732812047004699707e-01
7.064000000000000000e+03 4.722714424133300781e-01
7.068000000000000000e+03 4.619952142238616943e-01
7.072000000000000000e+03 4.442718327045440674e-01
7.076000000000000000e+03 4.697070717811584473e-01
7.080000000000000000e+03 4.702829420566558838e-01
7.084000000000000000e+03 4.686706960201263428e-01
7.088000000000000000e+03 4.738273620605468750e-01
7.092000000000000000e+03 4.582142233848571777e-01
7.096000000000000000e+03 4.690249860286712646e-01
7.100000000000000000e+03 4.642876684665679932e-01
7.104000000000000000e+03 4.543413221836090088e-01
7.108000000000000000e+03 4.572450518608093262e-01
7.112000000000000000e+03 4.685964882373809814e-01
7.116000000000000000e+03 4.535656273365020752e-01
7.120000000000000000e+03 4.612815082073211670e-01
7.124000000000000000e+03 4.680775701999664307e-01
7.128000000000000000e+03 4.258019030094146729e-01
7.132000000000000000e+03 4.751586019992828369e-01
7.136000000000000000e+03 4.421441853046417236e-01
7.140000000000000000e+03 4.797708094120025635e-01
7.144000000000000000e+03 4.681381881237030029e-01
7.148000000000000000e+03 4.565849304199218750e-01
7.152000000000000000e+03 4.631969332695007324e-01
7.156000000000000000e+03 4.615923762321472168e-01
7.160000000000000000e+03 4.639888405799865723e-01
7.164000000000000000e+03 4.500617980957031250e-01
7.168000000000000000e+03 4.589661955833435059e-01
7.172000000000000000e+03 4.757821261882781982e-01
7.176000000000000000e+03 4.726210534572601318e-01
7.180000000000000000e+03 4.744868874549865723e-01
7.184000000000000000e+03 4.547311365604400635e-01
7.188000000000000000e+03 4.545977711677551270e-01
7.192000000000000000e+03 4.764359891414642334e-01
7.196000000000000000e+03 4.692510664463043213e-01
7.200000000000000000e+03 4.464547634124755859e-01
7.204000000000000000e+03 4.617347717285156250e-01
7.208000000000000000e+03 4.676223099231719971e-01
7.212000000000000000e+03 4.784772396087646484e-01
7.216000000000000000e+03 4.523998498916625977e-01
7.220000000000000000e+03 4.356384873390197754e-01
7.224000000000000000e+03 4.640364646911621094e-01
7.228000000000000000e+03 4.750989377498626709e-01
7.232000000000000000e+03 4.751616120338439941e-01
7.236000000000000000e+03 4.568063616752624512e-01
7.240000000000000000e+03 4.566765725612640381e-01
7.244000000000000000e+03 4.612161517143249512e-01
7.248000000000000000e+03 4.437589943408966064e-01
7.252000000000000000e+03 4.559558629989624023e-01
7.256000000000000000e+03 4.814877808094024658e-01
7.260000000000000000e+03 4.514804184436798096e-01
7.264000000000000000e+03 4.652087390422821045e-01
7.268000000000000000e+03 4.678536355495452881e-01
7.272000000000000000e+03 4.610313773155212402e-01
7.276000000000000000e+03 4.849564433097839355e-01
7.280000000000000000e+03 4.643084704875946045e-01
7.284000000000000000e+03 4.542281627655029297e-01
7.288000000000000000e+03 4.639379978179931641e-01
7.292000000000000000e+03 4.421648085117340088e-01
7.296000000000000000e+03 4.759418666362762451e-01
7.300000000000000000e+03 4.412242770195007324e-01
7.304000000000000000e+03 4.575782418251037598e-01
7.308000000000000000e+03 4.587830305099487305e-01
7.312000000000000000e+03 4.696339368820190430e-01
7.316000000000000000e+03 4.766272306442260742e-01
7.320000000000000000e+03 4.703407585620880127e-01
7.324000000000000000e+03 4.604645073413848877e-01
7.328000000000000000e+03 4.508700072765350342e-01
7.332000000000000000e+03 4.617913663387298584e-01
7.336000000000000000e+03 4.819424450397491455e-01
7.340000000000000000e+03 4.519974291324615479e-01
7.344000000000000000e+03 4.640155434608459473e-01
7.348000000000000000e+03 4.577248692512512207e-01
7.352000000000000000e+03 4.494623839855194092e-01
7.356000000000000000e+03 4.583981037139892578e-01
7.360000000000000000e+03 4.613373875617980957e-01
7.364000000000000000e+03 4.707906246185302734e-01
7.368000000000000000e+03 4.454601109027862549e-01
7.372000000000000000e+03 4.598276913166046143e-01
7.376000000000000000e+03 4.452524483203887939e-01
7.380000000000000000e+03 4.539882540702819824e-01
7.384000000000000000e+03 4.757268726825714111e-01
7.388000000000000000e+03 4.559278190135955811e-01
7.392000000000000000e+03 4.411721229553222656e-01
7.396000000000000000e+03 4.486210942268371582e-01
7.400000000000000000e+03 4.705252647399902344e-01
7.404000000000000000e+03 4.615863859653472900e-01
7.408000000000000000e+03 4.615453183650970459e-01
7.412000000000000000e+03 4.386345148086547852e-01
7.416000000000000000e+03 4.562036395072937012e-01
7.420000000000000000e+03 4.654383659362792969e-01
7.424000000000000000e+03 4.566023051738739014e-01
7.428000000000000000e+03 4.564507007598876953e-01
7.432000000000000000e+03 4.621251821517944336e-01
7.436000000000000000e+03 4.616344869136810303e-01
7.440000000000000000e+03 4.426656961441040039e-01
7.444000000000000000e+03 4.454643726348876953e-01
7.448000000000000000e+03 4.537012577056884766e-01
7.452000000000000000e+03 4.443381428718566895e-01
7.456000000000000000e+03 4.754754602909088135e-01
7.460000000000000000e+03 4.667331874370574951e-01
7.464000000000000000e+03 4.653553664684295654e-01
7.468000000000000000e+03 4.540065228939056396e-01
7.472000000000000000e+03 4.559426307678222656e-01
7.476000000000000000e+03 4.518654644489288330e-01
7.480000000000000000e+03 4.504445493221282959e-01
7.484000000000000000e+03 4.547190070152282715e-01
7.488000000000000000e+03 4.517792463302612305e-01
7.492000000000000000e+03 4.549739956855773926e-01
7.496000000000000000e+03 4.537245035171508789e-01
7.500000000000000000e+03 4.613089263439178467e-01
7.504000000000000000e+03 4.368039965629577637e-01
7.508000000000000000e+03 4.666782915592193604e-01
7.512000000000000000e+03 4.595602154731750488e-01
7.516000000000000000e+03 4.472224414348602295e-01
7.520000000000000000e+03 4.595389664173126221e-01
7.524000000000000000e+03 4.667961299419403076e-01
7.528000000000000000e+03 4.348236322402954102e-01
7.532000000000000000e+03 4.650703668594360352e-01
7.536000000000000000e+03 4.702467918395996094e-01
7.540000000000000000e+03 4.443130791187286377e-01
7.544000000000000000e+03 4.602617621421813965e-01
7.548000000000000000e+03 4.546512067317962646e-01
7.552000000000000000e+03 4.688088893890380859e-01
7.556000000000000000e+03 4.715811610221862793e-01
7.560000000000000000e+03 4.687280356884002686e-01
7.564000000000000000e+03 4.730388224124908447e-01
7.568000000000000000e+03 4.544550478458404541e-01
7.572000000000000000e+03 4.566082060337066650e-01
7.576000000000000000e+03 4.703728258609771729e-01
7.580000000000000000e+03 4.459605515003204346e-01
7.584000000000000000e+03 4.629909396171569824e-01
7.588000000000000000e+03 4.681673049926757812e-01
7.592000000000000000e+03 4.748040437698364258e-01
7.596000000000000000e+03 4.699026346206665039e-01
7.600000000000000000e+03 4.568167626857757568e-01
7.604000000000000000e+03 4.728590548038482666e-01
7.608000000000000000e+03 4.563505053520202637e-01
7.612000000000000000e+03 4.527216553688049316e-01
7.616000000000000000e+03 4.690781235694885254e-01
7.620000000000000000e+03 4.756168127059936523e-01
7.624000000000000000e+03 4.690545499324798584e-01
7.628000000000000000e+03 4.608597755432128906e-01
7.632000000000000000e+03 4.584707021713256836e-01
7.636000000000000000e+03 4.577352404594421387e-01
7.640000000000000000e+03 4.536131918430328369e-01
7.644000000000000000e+03 4.746994674205780029e-01
7.648000000000000000e+03 4.596246778964996338e-01
7.652000000000000000e+03 4.690965712070465088e-01
7.656000000000000000e+03 4.556620717048645020e-01
7.660000000000000000e+03 4.545045197010040283e-01
7.664000000000000000e+03 4.679885506629943848e-01
7.668000000000000000e+03 4.635875523090362549e-01
7.672000000000000000e+03 4.515006244182586670e-01
7.676000000000000000e+03 4.468446373939514160e-01
7.680000000000000000e+03 4.516829252243041992e-01
7.684000000000000000e+03 4.543232023715972900e-01
7.688000000000000000e+03 4.562974274158477783e-01
7.692000000000000000e+03 4.399497509002685547e-01
7.696000000000000000e+03 4.636446237564086914e-01
7.700000000000000000e+03 4.587147831916809082e-01
7.704000000000000000e+03 4.564872980117797852e-01
7.708000000000000000e+03 4.546818733215332031e-01
7.712000000000000000e+03 4.518207013607025146e-01
7.716000000000000000e+03 4.596906304359436035e-01
7.720000000000000000e+03 4.741393029689788818e-01
7.724000000000000000e+03 4.600351452827453613e-01
7.728000000000000000e+03 4.582010209560394287e-01
7.732000000000000000e+03 4.644483327865600586e-01
7.736000000000000000e+03 4.556950628757476807e-01
7.740000000000000000e+03 4.609879851341247559e-01
7.744000000000000000e+03 4.561340808868408203e-01
7.748000000000000000e+03 4.597194492816925049e-01
7.752000000000000000e+03 4.680052697658538818e-01
7.756000000000000000e+03 4.857850670814514160e-01
7.760000000000000000e+03 4.580941498279571533e-01
7.764000000000000000e+03 4.744671285152435303e-01
7.768000000000000000e+03 4.737478196620941162e-01
7.772000000000000000e+03 4.578340053558349609e-01
7.776000000000000000e+03 4.763161242008209229e-01
7.780000000000000000e+03 4.577848613262176514e-01
7.784000000000000000e+03 4.624329507350921631e-01
7.788000000000000000e+03 4.538277983665466309e-01
7.792000000000000000e+03 4.738696813583374023e-01
7.796000000000000000e+03 4.717605710029602051e-01
7.800000000000000000e+03 4.673533141613006592e-01
7.804000000000000000e+03 4.474410116672515869e-01
7.808000000000000000e+03 4.685578644275665283e-01
7.812000000000000000e+03 4.588370621204376221e-01
7.816000000000000000e+03 4.755747616291046143e-01
7.820000000000000000e+03 4.412911534309387207e-01
7.824000000000000000e+03 4.805903732776641846e-01
7.828000000000000000e+03 4.596787989139556885e-01
7.832000000000000000e+03 4.745045900344848633e-01
7.836000000000000000e+03 4.395303726196289062e-01
7.840000000000000000e+03 4.557556807994842529e-01
7.844000000000000000e+03 4.670563936233520508e-01
7.848000000000000000e+03 4.447357356548309326e-01
7.852000000000000000e+03 4.520528018474578857e-01
7.856000000000000000e+03 4.523006379604339600e-01
7.860000000000000000e+03 4.673470556735992432e-01
7.864000000000000000e+03 4.839274287223815918e-01
7.868000000000000000e+03 4.618933200836181641e-01
7.872000000000000000e+03 4.835758805274963379e-01
7.876000000000000000e+03 4.831493198871612549e-01
7.880000000000000000e+03 4.614099860191345215e-01
7.884000000000000000e+03 4.659440517425537109e-01
7.888000000000000000e+03 4.455724060535430908e-01
7.892000000000000000e+03 4.476505517959594727e-01
7.896000000000000000e+03 4.526187479496002197e-01
7.900000000000000000e+03 4.520158469676971436e-01
7.904000000000000000e+03 4.631251990795135498e-01
7.908000000000000000e+03 4.711984097957611084e-01
7.912000000000000000e+03 4.712745547294616699e-01
7.916000000000000000e+03 4.478131532669067383e-01
7.920000000000000000e+03 4.460705518722534180e-01
7.924000000000000000e+03 4.620160460472106934e-01
7.928000000000000000e+03 4.505106806755065918e-01
7.932000000000000000e+03 4.340784549713134766e-01
7.936000000000000000e+03 4.733213782310485840e-01
7.940000000000000000e+03 4.398871064186096191e-01
7.944000000000000000e+03 4.579434990882873535e-01
7.948000000000000000e+03 4.952491521835327148e-01
7.952000000000000000e+03 4.621855616569519043e-01
7.956000000000000000e+03 4.496375918388366699e-01
7.960000000000000000e+03 4.637351334095001221e-01
7.964000000000000000e+03 4.625710248947143555e-01
7.968000000000000000e+03 4.355144500732421875e-01
7.972000000000000000e+03 4.680634438991546631e-01
7.976000000000000000e+03 4.617068171501159668e-01
7.980000000000000000e+03 4.519516229629516602e-01
7.984000000000000000e+03 4.593081772327423096e-01
7.988000000000000000e+03 4.659207761287689209e-01
7.992000000000000000e+03 4.589398205280303955e-01
7.996000000000000000e+03 4.763612449169158936e-01
8.000000000000000000e+03 4.554159641265869141e-01
8.004000000000000000e+03 4.616566300392150879e-01
8.008000000000000000e+03 4.561847150325775146e-01
8.012000000000000000e+03 4.708200693130493164e-01
8.016000000000000000e+03 4.379997849464416504e-01
8.020000000000000000e+03 4.472552537918090820e-01
8.024000000000000000e+03 4.547597467899322510e-01
8.028000000000000000e+03 4.584901928901672363e-01
8.032000000000000000e+03 4.584130644798278809e-01
8.036000000000000000e+03 4.626524448394775391e-01
8.040000000000000000e+03 4.553032219409942627e-01
8.044000000000000000e+03 4.530970454216003418e-01
8.048000000000000000e+03 4.461357295513153076e-01
8.052000000000000000e+03 4.525576531887054443e-01
8.056000000000000000e+03 4.675156176090240479e-01
8.060000000000000000e+03 4.640400409698486328e-01
8.064000000000000000e+03 4.649524390697479248e-01
8.068000000000000000e+03 4.575773477554321289e-01
8.072000000000000000e+03 4.609659314155578613e-01
8.076000000000000000e+03 4.606172442436218262e-01
8.080000000000000000e+03 4.506829679012298584e-01
8.084000000000000000e+03 4.772304296493530273e-01
8.088000000000000000e+03 4.847402572631835938e-01
8.092000000000000000e+03 4.721021354198455811e-01
8.096000000000000000e+03 4.499632418155670166e-01
8.100000000000000000e+03 4.648222327232360840e-01
8.104000000000000000e+03 4.447995126247406006e-01
8.108000000000000000e+03 4.448222219944000244e-01
8.112000000000000000e+03 4.524713754653930664e-01
8.116000000000000000e+03 4.480828642845153809e-01
8.120000000000000000e+03 4.697955548763275146e-01
8.124000000000000000e+03 4.760923683643341064e-01
8.128000000000000000e+03 4.758285582065582275e-01
8.132000000000000000e+03 4.372250735759735107e-01
8.136000000000000000e+03 4.584307670593261719e-01
8.140000000000000000e+03 4.781613051891326904e-01
8.144000000000000000e+03 4.549487829208374023e-01
8.148000000000000000e+03 4.606885612010955811e-01
8.152000000000000000e+03 4.697041511535644531e-01
8.156000000000000000e+03 4.635647237300872803e-01
8.160000000000000000e+03 4.690309762954711914e-01
8.164000000000000000e+03 4.682970046997070312e-01
8.168000000000000000e+03 4.643036127090454102e-01
8.172000000000000000e+03 4.734925031661987305e-01
8.176000000000000000e+03 4.537758231163024902e-01
8.180000000000000000e+03 4.495941996574401855e-01
8.184000000000000000e+03 4.455393850803375244e-01
8.188000000000000000e+03 4.711709618568420410e-01
8.192000000000000000e+03 4.748502373695373535e-01
8.196000000000000000e+03 4.687258601188659668e-01
8.200000000000000000e+03 4.639123082160949707e-01
8.204000000000000000e+03 4.584856331348419189e-01
8.208000000000000000e+03 4.398819506168365479e-01
8.212000000000000000e+03 4.494168758392333984e-01
8.216000000000000000e+03 4.745632410049438477e-01
8.220000000000000000e+03 4.544356763362884521e-01
8.224000000000000000e+03 4.435535669326782227e-01
8.228000000000000000e+03 4.450597465038299561e-01
8.232000000000000000e+03 4.725670516490936279e-01
8.236000000000000000e+03 4.641991853713989258e-01
8.240000000000000000e+03 4.562051296234130859e-01
8.244000000000000000e+03 4.813322424888610840e-01
8.248000000000000000e+03 4.627037048339843750e-01
8.252000000000000000e+03 4.527994692325592041e-01
8.256000000000000000e+03 4.504829943180084229e-01
8.260000000000000000e+03 4.738368093967437744e-01
8.264000000000000000e+03 4.669121205806732178e-01
8.268000000000000000e+03 4.790873825550079346e-01
8.272000000000000000e+03 4.371932744979858398e-01
8.276000000000000000e+03 4.630871415138244629e-01
8.280000000000000000e+03 4.635141193866729736e-01
8.284000000000000000e+03 4.561643898487091064e-01
8.288000000000000000e+03 4.475996196269989014e-01
8.292000000000000000e+03 4.472389817237854004e-01
8.296000000000000000e+03 4.562735557556152344e-01
8.300000000000000000e+03 4.774304032325744629e-01
8.304000000000000000e+03 4.649723470211029053e-01
8.308000000000000000e+03 4.703411161899566650e-01
8.312000000000000000e+03 4.762686192989349365e-01
8.316000000000000000e+03 4.696143865585327148e-01
8.320000000000000000e+03 4.611985981464385986e-01
8.324000000000000000e+03 4.634732604026794434e-01
8.328000000000000000e+03 4.846976697444915771e-01
8.332000000000000000e+03 4.604841172695159912e-01
8.336000000000000000e+03 4.599913060665130615e-01
8.340000000000000000e+03 4.637478291988372803e-01
8.344000000000000000e+03 4.476839601993560791e-01
8.348000000000000000e+03 4.570495486259460449e-01
8.352000000000000000e+03 4.376843869686126709e-01
8.356000000000000000e+03 4.699219763278961182e-01
8.360000000000000000e+03 4.539899230003356934e-01
8.364000000000000000e+03 4.579272568225860596e-01
8.368000000000000000e+03 4.650641977787017822e-01
8.372000000000000000e+03 4.537365138530731201e-01
8.376000000000000000e+03 4.581706821918487549e-01
8.380000000000000000e+03 4.577934741973876953e-01
8.384000000000000000e+03 4.533858001232147217e-01
8.388000000000000000e+03 4.433594942092895508e-01
8.392000000000000000e+03 4.614797532558441162e-01
8.396000000000000000e+03 4.609610736370086670e-01
8.400000000000000000e+03 4.442287981510162354e-01
8.404000000000000000e+03 4.729214310646057129e-01
8.408000000000000000e+03 4.658068120479583740e-01
8.412000000000000000e+03 4.461080133914947510e-01
8.416000000000000000e+03 4.537597000598907471e-01
8.420000000000000000e+03 4.687721431255340576e-01
8.424000000000000000e+03 4.656792581081390381e-01
8.428000000000000000e+03 4.627574384212493896e-01
8.432000000000000000e+03 4.599737226963043213e-01
8.436000000000000000e+03 4.251618683338165283e-01
8.440000000000000000e+03 4.476903080940246582e-01
8.444000000000000000e+03 4.661258161067962646e-01
8.448000000000000000e+03 4.600554704666137695e-01
8.452000000000000000e+03 4.524109661579132080e-01
8.456000000000000000e+03 4.614517986774444580e-01
8.460000000000000000e+03 4.810860455036163330e-01
8.464000000000000000e+03 4.761001765727996826e-01
8.468000000000000000e+03 4.516260027885437012e-01
8.472000000000000000e+03 4.524511992931365967e-01
8.476000000000000000e+03 4.396069943904876709e-01
8.480000000000000000e+03 4.789986312389373779e-01
8.484000000000000000e+03 4.595107436180114746e-01
8.488000000000000000e+03 4.674589335918426514e-01
8.492000000000000000e+03 4.404153227806091309e-01
8.496000000000000000e+03 4.555625021457672119e-01
8.500000000000000000e+03 4.543217420578002930e-01
8.504000000000000000e+03 4.689927995204925537e-01
8.508000000000000000e+03 4.564784467220306396e-01
8.512000000000000000e+03 4.655494987964630127e-01
8.516000000000000000e+03 4.675511121749877930e-01
8.520000000000000000e+03 4.706792831420898438e-01
8.524000000000000000e+03 4.771169424057006836e-01
8.528000000000000000e+03 4.553439319133758545e-01
8.532000000000000000e+03 4.588604867458343506e-01
8.536000000000000000e+03 4.737663269042968750e-01
8.540000000000000000e+03 4.812702834606170654e-01
8.544000000000000000e+03 4.612478613853454590e-01
8.548000000000000000e+03 4.595719873905181885e-01
8.552000000000000000e+03 4.381240010261535645e-01
8.556000000000000000e+03 4.686102569103240967e-01
8.560000000000000000e+03 4.474477469921112061e-01
8.564000000000000000e+03 4.483313858509063721e-01
8.568000000000000000e+03 4.533578157424926758e-01
8.572000000000000000e+03 4.563058316707611084e-01
8.576000000000000000e+03 4.690524339675903320e-01
8.580000000000000000e+03 4.560605287551879883e-01
8.584000000000000000e+03 4.452752470970153809e-01
8.588000000000000000e+03 4.845291674137115479e-01
8.592000000000000000e+03 4.604592621326446533e-01
8.596000000000000000e+03 4.719372987747192383e-01
8.600000000000000000e+03 4.436062872409820557e-01
8.604000000000000000e+03 4.558553099632263184e-01
8.608000000000000000e+03 4.615493416786193848e-01
8.612000000000000000e+03 4.747547507286071777e-01
8.616000000000000000e+03 4.644887447357177734e-01
8.620000000000000000e+03 4.678245484828948975e-01
8.624000000000000000e+03 4.510328173637390137e-01
8.628000000000000000e+03 4.654785990715026855e-01
8.632000000000000000e+03 4.395072460174560547e-01
8.636000000000000000e+03 4.500880241394042969e-01
8.640000000000000000e+03 4.600453078746795654e-01
8.644000000000000000e+03 4.624833166599273682e-01
8.648000000000000000e+03 4.672761261463165283e-01
8.652000000000000000e+03 4.497703611850738525e-01
8.656000000000000000e+03 4.481430053710937500e-01
8.660000000000000000e+03 4.648298025131225586e-01
8.664000000000000000e+03 4.580076336860656738e-01
8.668000000000000000e+03 4.771637022495269775e-01
8.672000000000000000e+03 4.625621140003204346e-01
8.676000000000000000e+03 4.754268825054168701e-01
8.680000000000000000e+03 4.570270478725433350e-01
8.684000000000000000e+03 4.641385972499847412e-01
8.688000000000000000e+03 4.774791598320007324e-01
8.692000000000000000e+03 4.503335058689117432e-01
8.696000000000000000e+03 4.611068964004516602e-01
8.700000000000000000e+03 4.671528041362762451e-01
8.704000000000000000e+03 4.561975896358489990e-01
8.708000000000000000e+03 4.732149541378021240e-01
8.712000000000000000e+03 4.402234256267547607e-01
8.716000000000000000e+03 4.425741732120513916e-01
8.720000000000000000e+03 4.568155407905578613e-01
8.724000000000000000e+03 4.614818096160888672e-01
8.728000000000000000e+03 4.736775755882263184e-01
8.732000000000000000e+03 4.708783030509948730e-01
8.736000000000000000e+03 4.675814807415008545e-01
8.740000000000000000e+03 4.496131241321563721e-01
8.744000000000000000e+03 4.605319499969482422e-01
8.748000000000000000e+03 4.462557435035705566e-01
8.752000000000000000e+03 4.603693187236785889e-01
8.756000000000000000e+03 4.792131483554840088e-01
8.760000000000000000e+03 4.558321833610534668e-01
8.764000000000000000e+03 4.606422483921051025e-01
8.768000000000000000e+03 4.662482440471649170e-01
8.772000000000000000e+03 4.450378417968750000e-01
8.776000000000000000e+03 4.624480307102203369e-01
8.780000000000000000e+03 4.632758200168609619e-01
8.784000000000000000e+03 4.645971953868865967e-01
8.788000000000000000e+03 4.524405002593994141e-01
8.792000000000000000e+03 4.499657750129699707e-01
8.796000000000000000e+03 4.470464289188385010e-01
8.800000000000000000e+03 4.487315714359283447e-01
8.804000000000000000e+03 4.567642509937286377e-01
8.808000000000000000e+03 4.534220397472381592e-01
8.812000000000000000e+03 4.715384542942047119e-01
8.816000000000000000e+03 4.705083966255187988e-01
8.820000000000000000e+03 4.428783953189849854e-01
8.824000000000000000e+03 4.447308480739593506e-01
8.828000000000000000e+03 4.811920523643493652e-01
8.832000000000000000e+03 4.709669351577758789e-01
8.836000000000000000e+03 4.591022431850433350e-01
8.840000000000000000e+03 4.426637589931488037e-01
8.844000000000000000e+03 4.657457172870635986e-01
8.848000000000000000e+03 4.656358659267425537e-01
8.852000000000000000e+03 4.636998772621154785e-01
8.856000000000000000e+03 4.568620324134826660e-01
8.860000000000000000e+03 4.696905612945556641e-01
8.864000000000000000e+03 4.733697175979614258e-01
8.868000000000000000e+03 4.671472012996673584e-01
8.872000000000000000e+03 4.734049737453460693e-01
8.876000000000000000e+03 4.570325613021850586e-01
8.880000000000000000e+03 4.655376374721527100e-01
8.884000000000000000e+03 4.587166309356689453e-01
8.888000000000000000e+03 4.547017216682434082e-01
8.892000000000000000e+03 4.537848532199859619e-01
8.896000000000000000e+03 4.690002501010894775e-01
8.900000000000000000e+03 4.333162605762481689e-01
8.904000000000000000e+03 4.536076784133911133e-01
8.908000000000000000e+03 4.675276875495910645e-01
8.912000000000000000e+03 4.413152635097503662e-01
8.916000000000000000e+03 4.754225611686706543e-01
8.920000000000000000e+03 4.523357748985290527e-01
8.924000000000000000e+03 4.814464747905731201e-01
8.928000000000000000e+03 4.538958668708801270e-01
8.932000000000000000e+03 4.657261371612548828e-01
8.936000000000000000e+03 4.627960622310638428e-01
8.940000000000000000e+03 4.586058855056762695e-01
8.944000000000000000e+03 4.687011837959289551e-01
8.948000000000000000e+03 4.633602499961853027e-01
8.952000000000000000e+03 4.662135243415832520e-01
8.956000000000000000e+03 4.682378172874450684e-01
8.960000000000000000e+03 4.582522511482238770e-01
8.964000000000000000e+03 4.418162405490875244e-01
8.968000000000000000e+03 4.592508077621459961e-01
8.972000000000000000e+03 4.666946828365325928e-01
8.976000000000000000e+03 4.406780898571014404e-01
8.980000000000000000e+03 4.501192569732666016e-01
8.984000000000000000e+03 4.583543837070465088e-01
8.988000000000000000e+03 4.576593935489654541e-01
8.992000000000000000e+03 4.592706561088562012e-01
8.996000000000000000e+03 4.592195749282836914e-01
9.000000000000000000e+03 4.512887001037597656e-01
9.004000000000000000e+03 4.652606248855590820e-01
9.008000000000000000e+03 4.435451328754425049e-01
9.012000000000000000e+03 4.768956899642944336e-01
9.016000000000000000e+03 4.460220038890838623e-01
9.020000000000000000e+03 4.818024337291717529e-01
9.024000000000000000e+03 4.499559998512268066e-01
9.028000000000000000e+03 4.493639171123504639e-01
9.032000000000000000e+03 4.532858729362487793e-01
9.036000000000000000e+03 4.539836943149566650e-01
9.040000000000000000e+03 4.654481112957000732e-01
9.044000000000000000e+03 4.623030126094818115e-01
9.048000000000000000e+03 4.711585342884063721e-01
9.052000000000000000e+03 4.455075562000274658e-01
9.056000000000000000e+03 4.564745128154754639e-01
9.060000000000000000e+03 4.842470586299896240e-01
9.064000000000000000e+03 4.477972984313964844e-01
9.068000000000000000e+03 4.576251208782196045e-01
9.072000000000000000e+03 4.756168425083160400e-01
9.076000000000000000e+03 4.498862624168395996e-01
9.080000000000000000e+03 4.709180593490600586e-01
9.084000000000000000e+03 4.498461782932281494e-01
9.088000000000000000e+03 4.636469781398773193e-01
9.092000000000000000e+03 4.708722531795501709e-01
9.096000000000000000e+03 4.691323637962341309e-01
9.100000000000000000e+03 4.432999193668365479e-01
9.104000000000000000e+03 4.763400554656982422e-01
9.108000000000000000e+03 4.588805437088012695e-01
9.112000000000000000e+03 4.587523937225341797e-01
9.116000000000000000e+03 4.616284966468811035e-01
9.120000000000000000e+03 4.752166271209716797e-01
9.124000000000000000e+03 4.574822485446929932e-01
9.128000000000000000e+03 4.712008833885192871e-01
9.132000000000000000e+03 4.439635574817657471e-01
9.136000000000000000e+03 4.487054646015167236e-01
9.140000000000000000e+03 4.496071934700012207e-01
9.144000000000000000e+03 4.551061391830444336e-01
9.148000000000000000e+03 4.496130049228668213e-01
9.152000000000000000e+03 4.457004964351654053e-01
9.156000000000000000e+03 4.653366804122924805e-01
9.160000000000000000e+03 4.611492455005645752e-01
9.164000000000000000e+03 4.690523743629455566e-01
9.168000000000000000e+03 4.384894967079162598e-01
9.172000000000000000e+03 4.476445615291595459e-01
9.176000000000000000e+03 4.635711610317230225e-01
9.180000000000000000e+03 4.786563217639923096e-01
9.184000000000000000e+03 4.516111910343170166e-01
9.188000000000000000e+03 4.604417979717254639e-01
9.192000000000000000e+03 4.618416428565979004e-01
9.196000000000000000e+03 4.673106968402862549e-01
9.200000000000000000e+03 4.588870108127593994e-01
9.204000000000000000e+03 4.602132439613342285e-01
9.208000000000000000e+03 4.592031538486480713e-01
9.212000000000000000e+03 4.676664769649505615e-01
9.216000000000000000e+03 4.583371281623840332e-01
9.220000000000000000e+03 4.704920947551727295e-01
9.224000000000000000e+03 4.573724269866943359e-01
9.228000000000000000e+03 4.532214105129241943e-01
9.232000000000000000e+03 4.610678851604461670e-01
9.236000000000000000e+03 4.764540195465087891e-01
9.240000000000000000e+03 4.520641863346099854e-01
9.244000000000000000e+03 4.571394622325897217e-01
9.248000000000000000e+03 4.603160619735717773e-01
9.252000000000000000e+03 4.575599431991577148e-01
9.256000000000000000e+03 4.719008207321166992e-01
9.260000000000000000e+03 4.653323888778686523e-01
9.264000000000000000e+03 4.550098776817321777e-01
9.268000000000000000e+03 4.692589938640594482e-01
9.272000000000000000e+03 4.501946270465850830e-01
9.276000000000000000e+03 4.520300030708312988e-01
9.280000000000000000e+03 4.447931945323944092e-01
9.284000000000000000e+03 4.637756049633026123e-01
9.288000000000000000e+03 4.625558257102966309e-01
9.292000000000000000e+03 4.646813273429870605e-01
9.296000000000000000e+03 4.597563743591308594e-01
9.300000000000000000e+03 4.679380953311920166e-01
9.304000000000000000e+03 4.660595357418060303e-01
9.308000000000000000e+03 4.653856754302978516e-01
9.312000000000000000e+03 4.820108711719512939e-01
9.316000000000000000e+03 4.758052527904510498e-01
9.320000000000000000e+03 4.667371809482574463e-01
9.324000000000000000e+03 4.678339064121246338e-01
9.328000000000000000e+03 4.772477746009826660e-01
9.332000000000000000e+03 4.684416949748992920e-01
9.336000000000000000e+03 4.697063863277435303e-01
9.340000000000000000e+03 4.612921476364135742e-01
9.344000000000000000e+03 4.608148634433746338e-01
9.348000000000000000e+03 4.564465880393981934e-01
9.352000000000000000e+03 4.565700292587280273e-01
9.356000000000000000e+03 4.536823332309722900e-01
9.360000000000000000e+03 4.630331993103027344e-01
9.364000000000000000e+03 4.507554471492767334e-01
9.368000000000000000e+03 4.655885100364685059e-01
9.372000000000000000e+03 4.567776918411254883e-01
9.376000000000000000e+03 4.645188152790069580e-01
9.380000000000000000e+03 4.767622351646423340e-01
9.384000000000000000e+03 4.409418106079101562e-01
9.388000000000000000e+03 4.748568236827850342e-01
9.392000000000000000e+03 4.555257558822631836e-01
9.396000000000000000e+03 4.632893204689025879e-01
9.400000000000000000e+03 4.606263041496276855e-01
9.404000000000000000e+03 4.578285217285156250e-01
9.408000000000000000e+03 4.703808128833770752e-01
9.412000000000000000e+03 4.609042406082153320e-01
9.416000000000000000e+03 4.615686535835266113e-01
9.420000000000000000e+03 4.487735629081726074e-01
9.424000000000000000e+03 4.495212435722351074e-01
9.428000000000000000e+03 4.688159823417663574e-01
9.432000000000000000e+03 4.692835211753845215e-01
9.436000000000000000e+03 4.596037566661834717e-01
9.440000000000000000e+03 4.541727006435394287e-01
9.444000000000000000e+03 4.714955091476440430e-01
9.448000000000000000e+03 4.742420613765716553e-01
9.452000000000000000e+03 4.412415325641632080e-01
9.456000000000000000e+03 4.596397578716278076e-01
9.460000000000000000e+03 4.450639486312866211e-01
9.464000000000000000e+03 4.714786112308502197e-01
9.468000000000000000e+03 4.612104594707489014e-01
9.472000000000000000e+03 4.621087014675140381e-01
9.476000000000000000e+03 4.692323803901672363e-01
9.480000000000000000e+03 4.715994596481323242e-01
9.484000000000000000e+03 4.792091250419616699e-01
9.488000000000000000e+03 4.512268602848052979e-01
9.492000000000000000e+03 4.461403191089630127e-01
9.496000000000000000e+03 4.768228828907012939e-01
9.500000000000000000e+03 4.577423036098480225e-01
9.504000000000000000e+03 4.531888663768768311e-01
9.508000000000000000e+03 4.574289321899414062e-01
9.512000000000000000e+03 4.528015255928039551e-01
9.516000000000000000e+03 4.392642378807067871e-01
9.520000000000000000e+03 4.353945553302764893e-01
9.524000000000000000e+03 4.621768891811370850e-01
9.528000000000000000e+03 4.697318673133850098e-01
9.532000000000000000e+03 4.803209304809570312e-01
9.536000000000000000e+03 4.416626393795013428e-01
9.540000000000000000e+03 4.749241173267364502e-01
9.544000000000000000e+03 4.471215903759002686e-01
9.548000000000000000e+03 4.627425074577331543e-01
9.552000000000000000e+03 4.434681832790374756e-01
9.556000000000000000e+03 4.521686732769012451e-01
9.560000000000000000e+03 4.494606554508209229e-01
9.564000000000000000e+03 4.660410284996032715e-01
9.568000000000000000e+03 4.786096215248107910e-01
9.572000000000000000e+03 4.563429057598114014e-01
9.576000000000000000e+03 4.637977480888366699e-01
9.580000000000000000e+03 4.541395902633666992e-01
9.584000000000000000e+03 4.585816860198974609e-01
9.588000000000000000e+03 4.470017850399017334e-01
9.592000000000000000e+03 4.587815403938293457e-01
9.596000000000000000e+03 4.813214540481567383e-01
9.600000000000000000e+03 4.662370085716247559e-01
9.604000000000000000e+03 4.674555063247680664e-01
9.608000000000000000e+03 4.501445293426513672e-01
9.612000000000000000e+03 4.560175836086273193e-01
9.616000000000000000e+03 4.458653032779693604e-01
9.620000000000000000e+03 4.557092487812042236e-01
9.624000000000000000e+03 4.432452321052551270e-01
9.628000000000000000e+03 4.531899392604827881e-01
9.632000000000000000e+03 4.512243866920471191e-01
9.636000000000000000e+03 4.727368056774139404e-01
9.640000000000000000e+03 4.580337405204772949e-01
9.644000000000000000e+03 4.477093219757080078e-01
9.648000000000000000e+03 4.631536304950714111e-01
9.652000000000000000e+03 4.654634892940521240e-01
9.656000000000000000e+03 4.658578932285308838e-01
9.660000000000000000e+03 4.712170064449310303e-01
9.664000000000000000e+03 4.441170692443847656e-01
9.668000000000000000e+03 4.547135531902313232e-01
9.672000000000000000e+03 4.426550567150115967e-01
9.676000000000000000e+03 4.671193659305572510e-01
9.680000000000000000e+03 4.597452878952026367e-01
9.684000000000000000e+03 4.452559351921081543e-01
9.688000000000000000e+03 4.518316984176635742e-01
9.692000000000000000e+03 4.576476216316223145e-01
9.696000000000000000e+03 4.464084506034851074e-01
9.700000000000000000e+03 4.821189939975738525e-01
9.704000000000000000e+03 4.380121827125549316e-01
9.708000000000000000e+03 4.631116986274719238e-01
9.712000000000000000e+03 4.509968459606170654e-01
9.716000000000000000e+03 4.570251703262329102e-01
9.720000000000000000e+03 4.568259716033935547e-01
9.724000000000000000e+03 4.617456495761871338e-01
9.728000000000000000e+03 4.719916582107543945e-01
9.732000000000000000e+03 4.680776894092559814e-01
9.736000000000000000e+03 4.468486607074737549e-01
9.740000000000000000e+03 4.531710743904113770e-01
9.744000000000000000e+03 4.682370424270629883e-01
9.748000000000000000e+03 4.565542638301849365e-01
9.752000000000000000e+03 4.543489813804626465e-01
9.756000000000000000e+03 4.615073204040527344e-01
9.760000000000000000e+03 4.620342552661895752e-01
9.764000000000000000e+03 4.536911845207214355e-01
9.768000000000000000e+03 4.391621947288513184e-01
9.772000000000000000e+03 4.603249132633209229e-01
9.776000000000000000e+03 4.563361108303070068e-01
9.780000000000000000e+03 4.527525007724761963e-01
9.784000000000000000e+03 4.554016292095184326e-01
9.788000000000000000e+03 4.698938727378845215e-01
9.792000000000000000e+03 4.594586789608001709e-01
9.796000000000000000e+03 4.639924466609954834e-01
9.800000000000000000e+03 4.572345614433288574e-01
9.804000000000000000e+03 4.561182856559753418e-01
9.808000000000000000e+03 4.568198621273040771e-01
9.812000000000000000e+03 4.837593138217926025e-01
9.816000000000000000e+03 4.539124369621276855e-01
9.820000000000000000e+03 4.593200683593750000e-01
9.824000000000000000e+03 4.647256135940551758e-01
9.828000000000000000e+03 4.777417480945587158e-01
9.832000000000000000e+03 4.544381201267242432e-01
9.836000000000000000e+03 4.662512838840484619e-01
9.840000000000000000e+03 4.704434275627136230e-01
9.844000000000000000e+03 4.712491929531097412e-01
9.848000000000000000e+03 4.363154768943786621e-01
9.852000000000000000e+03 4.498711824417114258e-01
9.856000000000000000e+03 4.683396816253662109e-01
9.860000000000000000e+03 4.567168653011322021e-01
9.864000000000000000e+03 4.689026772975921631e-01
9.868000000000000000e+03 4.645264446735382080e-01
9.872000000000000000e+03 4.615174233913421631e-01
9.876000000000000000e+03 4.734123051166534424e-01
9.880000000000000000e+03 4.447323679924011230e-01
9.884000000000000000e+03 4.647325575351715088e-01
9.888000000000000000e+03 4.604660570621490479e-01
9.892000000000000000e+03 4.752522408962249756e-01
9.896000000000000000e+03 4.510818719863891602e-01
9.900000000000000000e+03 4.490589201450347900e-01
9.904000000000000000e+03 4.889864325523376465e-01
9.908000000000000000e+03 4.505488574504852295e-01
9.912000000000000000e+03 4.595959484577178955e-01
9.916000000000000000e+03 4.675042629241943359e-01
9.920000000000000000e+03 4.745276868343353271e-01
9.924000000000000000e+03 4.626405537128448486e-01
9.928000000000000000e+03 4.683112204074859619e-01
9.932000000000000000e+03 4.577155411243438721e-01
9.936000000000000000e+03 4.581016898155212402e-01
9.940000000000000000e+03 4.546892642974853516e-01
9.944000000000000000e+03 4.733733236789703369e-01
9.948000000000000000e+03 4.571632146835327148e-01
9.952000000000000000e+03 4.600926935672760010e-01
9.956000000000000000e+03 4.598594307899475098e-01
9.960000000000000000e+03 4.615710675716400146e-01
9.964000000000000000e+03 4.614241421222686768e-01
9.968000000000000000e+03 4.514749348163604736e-01
9.972000000000000000e+03 4.671832919120788574e-01
9.976000000000000000e+03 4.418006539344787598e-01
9.980000000000000000e+03 4.520453214645385742e-01
9.984000000000000000e+03 4.627142548561096191e-01
9.988000000000000000e+03 4.748056828975677490e-01
9.992000000000000000e+03 4.828822016716003418e-01
9.996000000000000000e+03 4.610484242439270020e-01
1.000000000000000000e+04 4.574186503887176514e-01
1.000400000000000000e+04 4.439345002174377441e-01
1.000800000000000000e+04 4.652028083801269531e-01
1.001200000000000000e+04 4.629001021385192871e-01
1.001600000000000000e+04 4.693495035171508789e-01
1.002000000000000000e+04 4.406256079673767090e-01
1.002400000000000000e+04 4.748223721981048584e-01
1.002800000000000000e+04 4.568074643611907959e-01
1.003200000000000000e+04 4.621039330959320068e-01
1.003600000000000000e+04 4.630824923515319824e-01
1.004000000000000000e+04 4.896425902843475342e-01
1.004400000000000000e+04 4.562907516956329346e-01
1.004800000000000000e+04 4.555854499340057373e-01
1.005200000000000000e+04 4.416007399559020996e-01
1.005600000000000000e+04 4.697118997573852539e-01
1.006000000000000000e+04 4.477488100528717041e-01
1.006400000000000000e+04 4.741520583629608154e-01
1.006800000000000000e+04 4.657958149909973145e-01
1.007200000000000000e+04 4.580124020576477051e-01
1.007600000000000000e+04 4.560181200504302979e-01
1.008000000000000000e+04 4.683584272861480713e-01
1.008400000000000000e+04 4.737998843193054199e-01
1.008800000000000000e+04 4.412112534046173096e-01
1.009200000000000000e+04 4.480436742305755615e-01
1.009600000000000000e+04 4.727889299392700195e-01
1.010000000000000000e+04 4.657082259654998779e-01
1.010400000000000000e+04 4.708426296710968018e-01
1.010800000000000000e+04 4.312574863433837891e-01
1.011200000000000000e+04 4.504455626010894775e-01
1.011600000000000000e+04 4.718684256076812744e-01
1.012000000000000000e+04 4.579210281372070312e-01
1.012400000000000000e+04 4.602453708648681641e-01
1.012800000000000000e+04 4.495389461517333984e-01
1.013200000000000000e+04 4.541200697422027588e-01
1.013600000000000000e+04 4.777939319610595703e-01
1.014000000000000000e+04 4.418951869010925293e-01
1.014400000000000000e+04 4.830028712749481201e-01
1.014800000000000000e+04 4.430787563323974609e-01
1.015200000000000000e+04 4.571338295936584473e-01
1.015600000000000000e+04 4.503087997436523438e-01
1.016000000000000000e+04 4.566663205623626709e-01
1.016400000000000000e+04 4.626539349555969238e-01
1.016800000000000000e+04 4.641979038715362549e-01
1.017200000000000000e+04 4.578302204608917236e-01
1.017600000000000000e+04 4.600417017936706543e-01
1.018000000000000000e+04 4.648401737213134766e-01
1.018400000000000000e+04 4.655934274196624756e-01
1.018800000000000000e+04 4.640100598335266113e-01
1.019200000000000000e+04 4.664970934391021729e-01
1.019600000000000000e+04 4.532431662082672119e-01
1.020000000000000000e+04 4.834586977958679199e-01
1.020400000000000000e+04 4.525349736213684082e-01
1.020800000000000000e+04 4.745317995548248291e-01
1.021200000000000000e+04 4.691262543201446533e-01
1.021600000000000000e+04 4.659373164176940918e-01
1.022000000000000000e+04 4.678238630294799805e-01
1.022400000000000000e+04 4.417141079902648926e-01
1.022800000000000000e+04 4.728487730026245117e-01
1.023200000000000000e+04 4.550229907035827637e-01
1.023600000000000000e+04 4.629439413547515869e-01
1.024000000000000000e+04 4.614216387271881104e-01
1.024400000000000000e+04 4.627299904823303223e-01
1.024800000000000000e+04 4.769683182239532471e-01
1.025200000000000000e+04 4.425836205482482910e-01
1.025600000000000000e+04 4.697334170341491699e-01
1.026000000000000000e+04 4.622150063514709473e-01
1.026400000000000000e+04 4.572953879833221436e-01
1.026800000000000000e+04 4.700793027877807617e-01
1.027200000000000000e+04 4.737581908702850342e-01
1.027600000000000000e+04 4.691822230815887451e-01
1.028000000000000000e+04 4.628707468509674072e-01
1.028400000000000000e+04 4.657225608825683594e-01
1.028800000000000000e+04 4.676151275634765625e-01
1.029200000000000000e+04 4.654881358146667480e-01
1.029600000000000000e+04 4.596041738986968994e-01
1.030000000000000000e+04 4.671885967254638672e-01
1.030400000000000000e+04 4.707182645797729492e-01
1.030800000000000000e+04 4.513823091983795166e-01
1.031200000000000000e+04 4.614771008491516113e-01
1.031600000000000000e+04 4.696815013885498047e-01
1.032000000000000000e+04 4.535326659679412842e-01
1.032400000000000000e+04 4.447808265686035156e-01
1.032800000000000000e+04 4.465226233005523682e-01
1.033200000000000000e+04 4.670484066009521484e-01
1.033600000000000000e+04 4.604322016239166260e-01
1.034000000000000000e+04 4.586135149002075195e-01
1.034400000000000000e+04 4.517823159694671631e-01
1.034800000000000000e+04 4.761953055858612061e-01
1.035200000000000000e+04 4.660926163196563721e-01
1.035600000000000000e+04 4.480223357677459717e-01
1.036000000000000000e+04 4.397374391555786133e-01
1.036400000000000000e+04 4.613318443298339844e-01
1.036800000000000000e+04 4.453981220722198486e-01
1.037200000000000000e+04 4.618321061134338379e-01
1.037600000000000000e+04 4.483224451541900635e-01
1.038000000000000000e+04 4.734761118888854980e-01
1.038400000000000000e+04 4.781597554683685303e-01
1.038800000000000000e+04 4.571350812911987305e-01
1.039200000000000000e+04 4.611609280109405518e-01
1.039600000000000000e+04 4.744496345520019531e-01
1.040000000000000000e+04 4.681905806064605713e-01
1.040400000000000000e+04 4.710458219051361084e-01
1.040800000000000000e+04 4.700104594230651855e-01
1.041200000000000000e+04 4.707604348659515381e-01
1.041600000000000000e+04 4.463088810443878174e-01
1.042000000000000000e+04 4.660053849220275879e-01
1.042400000000000000e+04 4.763790667057037354e-01
1.042800000000000000e+04 4.630411267280578613e-01
1.043200000000000000e+04 4.635496139526367188e-01
1.043600000000000000e+04 4.775084555149078369e-01
1.044000000000000000e+04 4.526658058166503906e-01
1.044400000000000000e+04 4.600971341133117676e-01
1.044800000000000000e+04 4.596120119094848633e-01
1.045200000000000000e+04 4.767916202545166016e-01
1.045600000000000000e+04 4.705154597759246826e-01
1.046000000000000000e+04 4.761566817760467529e-01
1.046400000000000000e+04 4.469272494316101074e-01
1.046800000000000000e+04 4.562193751335144043e-01
1.047200000000000000e+04 4.627109766006469727e-01
1.047600000000000000e+04 4.723319709300994873e-01
1.048000000000000000e+04 4.933034479618072510e-01
1.048400000000000000e+04 4.798834919929504395e-01
1.048800000000000000e+04 4.467618763446807861e-01
1.049200000000000000e+04 4.501136839389801025e-01
1.049600000000000000e+04 4.421028792858123779e-01
1.050000000000000000e+04 4.792840480804443359e-01
1.050400000000000000e+04 4.397849440574645996e-01
1.050800000000000000e+04 4.547522068023681641e-01
1.051200000000000000e+04 4.567396044731140137e-01
1.051600000000000000e+04 4.622227847576141357e-01
1.052000000000000000e+04 4.647806286811828613e-01
1.052400000000000000e+04 4.837734401226043701e-01
1.052800000000000000e+04 4.903427958488464355e-01
1.053200000000000000e+04 4.472943842411041260e-01
1.053600000000000000e+04 4.698924422264099121e-01
1.054000000000000000e+04 4.897787272930145264e-01
1.054400000000000000e+04 4.478608965873718262e-01
1.054800000000000000e+04 4.445327818393707275e-01
1.055200000000000000e+04 4.470736682415008545e-01
1.055600000000000000e+04 4.751926660537719727e-01
1.056000000000000000e+04 4.601592719554901123e-01
1.056400000000000000e+04 4.692606925964355469e-01
1.056800000000000000e+04 4.743329286575317383e-01
1.057200000000000000e+04 4.627169370651245117e-01
1.057600000000000000e+04 4.725104272365570068e-01
1.058000000000000000e+04 4.676233232021331787e-01
1.058400000000000000e+04 4.584831595420837402e-01
1.058800000000000000e+04 4.565172195434570312e-01
1.059200000000000000e+04 4.532078206539154053e-01
1.059600000000000000e+04 4.458200931549072266e-01
1.060000000000000000e+04 4.532709419727325439e-01
1.060400000000000000e+04 4.639348685741424561e-01
1.060800000000000000e+04 4.623035192489624023e-01
1.061200000000000000e+04 4.625106155872344971e-01
1.061600000000000000e+04 4.385281801223754883e-01
1.062000000000000000e+04 4.471098780632019043e-01
1.062400000000000000e+04 4.634501636028289795e-01
1.062800000000000000e+04 4.500226378440856934e-01
1.063200000000000000e+04 4.510193765163421631e-01
1.063600000000000000e+04 4.559136927127838135e-01
1.064000000000000000e+04 4.391395449638366699e-01
1.064400000000000000e+04 4.624746143817901611e-01
1.064800000000000000e+04 4.742405414581298828e-01
1.065200000000000000e+04 4.650149941444396973e-01
1.065600000000000000e+04 4.625928103923797607e-01
1.066000000000000000e+04 4.846556782722473145e-01
1.066400000000000000e+04 4.589767456054687500e-01
1.066800000000000000e+04 4.648675322532653809e-01
1.067200000000000000e+04 4.658175110816955566e-01
1.067600000000000000e+04 4.491083323955535889e-01
1.068000000000000000e+04 4.856204390525817871e-01
1.068400000000000000e+04 4.828732311725616455e-01
1.068800000000000000e+04 4.439512193202972412e-01
1.069200000000000000e+04 4.499141871929168701e-01
1.069600000000000000e+04 4.610979259014129639e-01
1.070000000000000000e+04 4.438578486442565918e-01
1.070400000000000000e+04 4.676761329174041748e-01
1.070800000000000000e+04 4.493557810783386230e-01
1.071200000000000000e+04 4.557953774929046631e-01
1.071600000000000000e+04 4.548676609992980957e-01
1.072000000000000000e+04 4.536859989166259766e-01
1.072400000000000000e+04 4.721608161926269531e-01
1.072800000000000000e+04 4.485870897769927979e-01
1.073200000000000000e+04 4.427616298198699951e-01
1.073600000000000000e+04 4.601390063762664795e-01
1.074000000000000000e+04 4.459108710289001465e-01
1.074400000000000000e+04 4.481054544448852539e-01
1.074800000000000000e+04 4.619939327239990234e-01
1.075200000000000000e+04 4.524962306022644043e-01
1.075600000000000000e+04 4.545445442199707031e-01
1.076000000000000000e+04 4.630480110645294189e-01
1.076400000000000000e+04 4.460662603378295898e-01
1.076800000000000000e+04 4.537754356861114502e-01
1.077200000000000000e+04 4.316817522048950195e-01
1.077600000000000000e+04 4.610438048839569092e-01
1.078000000000000000e+04 4.530021250247955322e-01
1.078400000000000000e+04 4.774946868419647217e-01
1.078800000000000000e+04 4.624144732952117920e-01
1.079200000000000000e+04 4.569892287254333496e-01
1.079600000000000000e+04 4.714362323284149170e-01
1.080000000000000000e+04 4.553543329238891602e-01
1.080400000000000000e+04 4.692543447017669678e-01
1.080800000000000000e+04 4.645433127880096436e-01
1.081200000000000000e+04 4.606627523899078369e-01
1.081600000000000000e+04 4.553808867931365967e-01
1.082000000000000000e+04 4.680743515491485596e-01
1.082400000000000000e+04 4.549071490764617920e-01
1.082800000000000000e+04 4.567828178405761719e-01
1.083200000000000000e+04 4.590525031089782715e-01
1.083600000000000000e+04 4.438665509223937988e-01
1.084000000000000000e+04 4.642998576164245605e-01
1.084400000000000000e+04 4.628760516643524170e-01
1.084800000000000000e+04 4.445102512836456299e-01
1.085200000000000000e+04 4.540635645389556885e-01
1.085600000000000000e+04 4.504228830337524414e-01
1.086000000000000000e+04 4.521466493606567383e-01
1.086400000000000000e+04 4.548453688621520996e-01
1.086800000000000000e+04 4.605973958969116211e-01
1.087200000000000000e+04 4.468822479248046875e-01
1.087600000000000000e+04 4.592289328575134277e-01
1.088000000000000000e+04 4.639354646205902100e-01
1.088400000000000000e+04 4.575951993465423584e-01
1.088800000000000000e+04 4.573015570640563965e-01
1.089200000000000000e+04 4.423561692237854004e-01
1.089600000000000000e+04 4.829997420310974121e-01
1.090000000000000000e+04 4.527443647384643555e-01
1.090400000000000000e+04 4.657418131828308105e-01
1.090800000000000000e+04 4.582063555717468262e-01
1.091200000000000000e+04 4.487093687057495117e-01
1.091600000000000000e+04 4.683510959148406982e-01
1.092000000000000000e+04 4.632653295993804932e-01
1.092400000000000000e+04 4.617841839790344238e-01
1.092800000000000000e+04 4.655410647392272949e-01
1.093200000000000000e+04 4.548461139202117920e-01
1.093600000000000000e+04 4.634566307067871094e-01
1.094000000000000000e+04 4.680790603160858154e-01
1.094400000000000000e+04 4.729588031768798828e-01
1.094800000000000000e+04 4.572786986827850342e-01
1.095200000000000000e+04 4.665637016296386719e-01
1.095600000000000000e+04 4.267734587192535400e-01
1.096000000000000000e+04 4.485423266887664795e-01
1.096400000000000000e+04 4.746998846530914307e-01
1.096800000000000000e+04 4.720242619514465332e-01
1.097200000000000000e+04 4.687784314155578613e-01
1.097600000000000000e+04 4.738084673881530762e-01
1.098000000000000000e+04 4.754478633403778076e-01
1.098400000000000000e+04 4.677191674709320068e-01
1.098800000000000000e+04 4.797850549221038818e-01
1.099200000000000000e+04 4.725862741470336914e-01
1.099600000000000000e+04 4.434285759925842285e-01
1.100000000000000000e+04 4.701990485191345215e-01
1.100400000000000000e+04 4.745431840419769287e-01
1.100800000000000000e+04 4.585509002208709717e-01
1.101200000000000000e+04 4.645998179912567139e-01
1.101600000000000000e+04 4.636353254318237305e-01
1.102000000000000000e+04 4.668784737586975098e-01
1.102400000000000000e+04 4.626776874065399170e-01
1.102800000000000000e+04 4.546502530574798584e-01
1.103200000000000000e+04 4.400686919689178467e-01
1.103600000000000000e+04 4.639418125152587891e-01
1.104000000000000000e+04 4.522597193717956543e-01
1.104400000000000000e+04 4.649629890918731689e-01
1.104800000000000000e+04 4.590961337089538574e-01
1.105200000000000000e+04 4.566783010959625244e-01
1.105600000000000000e+04 4.728864133358001709e-01
1.106000000000000000e+04 4.844783842563629150e-01
1.106400000000000000e+04 4.640594720840454102e-01
1.106800000000000000e+04 4.481792747974395752e-01
1.107200000000000000e+04 4.634477496147155762e-01
1.107600000000000000e+04 4.727347493171691895e-01
1.108000000000000000e+04 4.568921923637390137e-01
1.108400000000000000e+04 4.608044326305389404e-01
1.108800000000000000e+04 4.691230058670043945e-01
1.109200000000000000e+04 4.739528894424438477e-01
1.109600000000000000e+04 4.556460082530975342e-01
1.110000000000000000e+04 4.664721786975860596e-01
1.110400000000000000e+04 4.719146192073822021e-01
1.110800000000000000e+04 4.625652134418487549e-01
1.111200000000000000e+04 4.705879986286163330e-01
1.111600000000000000e+04 4.566384255886077881e-01
1.112000000000000000e+04 4.731451570987701416e-01
1.112400000000000000e+04 4.543794393539428711e-01
1.112800000000000000e+04 4.580530524253845215e-01
1.113200000000000000e+04 4.615752696990966797e-01
1.113600000000000000e+04 4.600987732410430908e-01
1.114000000000000000e+04 4.448145627975463867e-01
1.114400000000000000e+04 4.274396896362304688e-01
1.114800000000000000e+04 4.606255888938903809e-01
1.115200000000000000e+04 4.820693433284759521e-01
1.115600000000000000e+04 4.480884075164794922e-01
1.116000000000000000e+04 4.568090736865997314e-01
1.116400000000000000e+04 4.648062884807586670e-01
1.116800000000000000e+04 4.560815989971160889e-01
1.117200000000000000e+04 4.554069936275482178e-01
1.117600000000000000e+04 4.589323103427886963e-01
1.118000000000000000e+04 4.326578080654144287e-01
1.118400000000000000e+04 4.573676288127899170e-01
1.118800000000000000e+04 4.701584577560424805e-01
1.119200000000000000e+04 4.507699906826019287e-01
1.119600000000000000e+04 4.554990530014038086e-01
1.120000000000000000e+04 4.641196131706237793e-01
1.120400000000000000e+04 4.703659415245056152e-01
1.120800000000000000e+04 4.446986615657806396e-01
1.121200000000000000e+04 4.623098373413085938e-01
1.121600000000000000e+04 4.680072069168090820e-01
1.122000000000000000e+04 4.633523225784301758e-01
1.122400000000000000e+04 4.446023404598236084e-01
1.122800000000000000e+04 4.830530583858489990e-01
1.123200000000000000e+04 4.555173814296722412e-01
1.123600000000000000e+04 4.654519855976104736e-01
1.124000000000000000e+04 4.607394039630889893e-01
1.124400000000000000e+04 4.909656047821044922e-01
1.124800000000000000e+04 4.611822068691253662e-01
1.125200000000000000e+04 4.449528157711029053e-01
1.125600000000000000e+04 4.654683172702789307e-01
1.126000000000000000e+04 4.734708070755004883e-01
1.126400000000000000e+04 4.543097615242004395e-01
1.126800000000000000e+04 4.495804309844970703e-01
1.127200000000000000e+04 4.744949936866760254e-01
1.127600000000000000e+04 4.610317945480346680e-01
1.128000000000000000e+04 4.610424339771270752e-01
1.128400000000000000e+04 4.737475514411926270e-01
1.128800000000000000e+04 4.567593038082122803e-01
1.129200000000000000e+04 4.617527425289154053e-01
1.129600000000000000e+04 4.597943723201751709e-01
1.130000000000000000e+04 4.748672544956207275e-01
1.130400000000000000e+04 4.604274928569793701e-01
1.130800000000000000e+04 4.488402605056762695e-01
1.131200000000000000e+04 4.626910686492919922e-01
1.131600000000000000e+04 4.430710673332214355e-01
1.132000000000000000e+04 4.577850997447967529e-01
1.132400000000000000e+04 4.639716446399688721e-01
1.132800000000000000e+04 4.482996761798858643e-01
1.133200000000000000e+04 4.836570322513580322e-01
1.133600000000000000e+04 4.487220942974090576e-01
1.134000000000000000e+04 4.427101910114288330e-01
1.134400000000000000e+04 4.381907880306243896e-01
1.134800000000000000e+04 4.772975742816925049e-01
1.135200000000000000e+04 4.859301447868347168e-01
1.135600000000000000e+04 4.349451959133148193e-01
1.136000000000000000e+04 4.659236967563629150e-01
1.136400000000000000e+04 4.663594365119934082e-01
1.136800000000000000e+04 4.525414407253265381e-01
1.137200000000000000e+04 4.561410844326019287e-01
1.137600000000000000e+04 4.636014997959136963e-01
1.138000000000000000e+04 4.750080704689025879e-01
1.138400000000000000e+04 4.382082223892211914e-01
1.138800000000000000e+04 4.591546952724456787e-01
1.139200000000000000e+04 4.494886994361877441e-01
1.139600000000000000e+04 4.552072882652282715e-01
1.140000000000000000e+04 4.595734477043151855e-01
1.140400000000000000e+04 4.665673971176147461e-01
1.140800000000000000e+04 4.649033546447753906e-01
1.141200000000000000e+04 4.495991766452789307e-01
1.141600000000000000e+04 4.603803753852844238e-01
1.142000000000000000e+04 4.625156223773956299e-01
1.142400000000000000e+04 4.524041414260864258e-01
1.142800000000000000e+04 4.576543867588043213e-01
1.143200000000000000e+04 4.614301025867462158e-01
1.143600000000000000e+04 4.534205496311187744e-01
1.144000000000000000e+04 4.936558604240417480e-01
1.144400000000000000e+04 4.626888632774353027e-01
1.144800000000000000e+04 4.615177512168884277e-01
1.145200000000000000e+04 4.542001783847808838e-01
1.145600000000000000e+04 4.650231599807739258e-01
1.146000000000000000e+04 4.533529877662658691e-01
1.146400000000000000e+04 4.537547230720520020e-01
1.146800000000000000e+04 4.592756628990173340e-01
1.147200000000000000e+04 4.888509511947631836e-01
1.147600000000000000e+04 4.479851126670837402e-01
1.148000000000000000e+04 4.557186067104339600e-01
1.148400000000000000e+04 4.564149379730224609e-01
1.148800000000000000e+04 4.468646645545959473e-01
1.149200000000000000e+04 4.770437479019165039e-01
1.149600000000000000e+04 4.680044949054718018e-01
1.150000000000000000e+04 4.527274370193481445e-01
1.150400000000000000e+04 4.770137369632720947e-01
1.150800000000000000e+04 4.531386792659759521e-01
1.151200000000000000e+04 4.671208262443542480e-01
1.151600000000000000e+04 4.601541757583618164e-01
1.152000000000000000e+04 4.765019714832305908e-01
1.152400000000000000e+04 5.064302682876586914e-01
1.152800000000000000e+04 4.655745625495910645e-01
1.153200000000000000e+04 4.555305838584899902e-01
1.153600000000000000e+04 4.596664309501647949e-01
1.154000000000000000e+04 4.755935668945312500e-01
1.154400000000000000e+04 4.557744264602661133e-01
1.154800000000000000e+04 4.712074995040893555e-01
1.155200000000000000e+04 4.765353500843048096e-01
1.155600000000000000e+04 4.598136842250823975e-01
1.156000000000000000e+04 4.720593094825744629e-01
1.156400000000000000e+04 4.606523811817169189e-01
1.156800000000000000e+04 4.527950882911682129e-01
1.157200000000000000e+04 4.545741081237792969e-01
1.157600000000000000e+04 4.648597538471221924e-01
1.158000000000000000e+04 4.624750018119812012e-01
1.158400000000000000e+04 4.686703383922576904e-01
1.158800000000000000e+04 4.731843769550323486e-01
1.159200000000000000e+04 4.466044604778289795e-01
1.159600000000000000e+04 4.735799431800842285e-01
1.160000000000000000e+04 4.659431874752044678e-01
1.160400000000000000e+04 4.691904485225677490e-01
1.160800000000000000e+04 4.614315927028656006e-01
1.161200000000000000e+04 4.554839134216308594e-01
1.161600000000000000e+04 4.367816448211669922e-01
1.162000000000000000e+04 4.688489139080047607e-01
1.162400000000000000e+04 4.533794522285461426e-01
1.162800000000000000e+04 4.667430818080902100e-01
1.163200000000000000e+04 4.681231677532196045e-01
1.163600000000000000e+04 4.320539236068725586e-01
1.164000000000000000e+04 4.736231863498687744e-01
1.164400000000000000e+04 4.722552597522735596e-01
1.164800000000000000e+04 4.531346559524536133e-01
1.165200000000000000e+04 4.617893397808074951e-01
1.165600000000000000e+04 4.696911275386810303e-01
1.166000000000000000e+04 4.619207084178924561e-01
1.166400000000000000e+04 4.598122537136077881e-01
1.166800000000000000e+04 4.818795025348663330e-01
1.167200000000000000e+04 4.407804012298583984e-01
1.167600000000000000e+04 4.604165554046630859e-01
1.168000000000000000e+04 4.622458815574645996e-01
1.168400000000000000e+04 4.738464355468750000e-01
1.168800000000000000e+04 4.639223814010620117e-01
1.169200000000000000e+04 4.633688926696777344e-01
1.169600000000000000e+04 4.619333148002624512e-01
1.170000000000000000e+04 4.503850638866424561e-01
1.170400000000000000e+04 4.526811242103576660e-01
1.170800000000000000e+04 4.616090059280395508e-01
1.171200000000000000e+04 4.423139989376068115e-01
1.171600000000000000e+04 4.634064435958862305e-01
1.172000000000000000e+04 4.541075527667999268e-01
1.172400000000000000e+04 4.727290868759155273e-01
1.172800000000000000e+04 4.670716226100921631e-01
1.173200000000000000e+04 4.668630659580230713e-01
1.173600000000000000e+04 4.746658205986022949e-01
1.174000000000000000e+04 4.630457162857055664e-01
1.174400000000000000e+04 4.693641364574432373e-01
1.174800000000000000e+04 4.609513878822326660e-01
1.175200000000000000e+04 4.585044085979461670e-01
1.175600000000000000e+04 4.439635872840881348e-01
1.176000000000000000e+04 4.470787942409515381e-01
1.176400000000000000e+04 4.557586908340454102e-01
1.176800000000000000e+04 4.485863745212554932e-01
1.177200000000000000e+04 4.653186202049255371e-01
1.177600000000000000e+04 4.625730216503143311e-01
1.178000000000000000e+04 4.568612575531005859e-01
1.178400000000000000e+04 4.744874238967895508e-01
1.178800000000000000e+04 4.561007022857666016e-01
1.179200000000000000e+04 4.635094404220581055e-01
1.179600000000000000e+04 4.661031961441040039e-01
1.180000000000000000e+04 4.753819406032562256e-01
1.180400000000000000e+04 4.589537382125854492e-01
1.180800000000000000e+04 4.653790891170501709e-01
1.181200000000000000e+04 4.524757862091064453e-01
1.181600000000000000e+04 4.604702293872833252e-01
1.182000000000000000e+04 4.747155904769897461e-01
1.182400000000000000e+04 4.621258974075317383e-01
1.182800000000000000e+04 4.658356308937072754e-01
1.183200000000000000e+04 4.460702538490295410e-01
1.183600000000000000e+04 4.631433188915252686e-01
1.184000000000000000e+04 4.615368247032165527e-01
1.184400000000000000e+04 4.494949877262115479e-01
1.184800000000000000e+04 4.612624943256378174e-01
1.185200000000000000e+04 4.560452103614807129e-01
1.185600000000000000e+04 4.598253071308135986e-01
1.186000000000000000e+04 4.581501185894012451e-01
1.186400000000000000e+04 4.656182527542114258e-01
1.186800000000000000e+04 4.576005041599273682e-01
1.187200000000000000e+04 4.458625614643096924e-01
1.187600000000000000e+04 4.539149999618530273e-01
1.188000000000000000e+04 4.653519093990325928e-01
1.188400000000000000e+04 4.630383253097534180e-01
1.188800000000000000e+04 4.362460076808929443e-01
1.189200000000000000e+04 4.492710828781127930e-01
1.189600000000000000e+04 4.582569897174835205e-01
1.190000000000000000e+04 4.494003653526306152e-01
1.190400000000000000e+04 4.790517687797546387e-01
1.190800000000000000e+04 4.836058020591735840e-01
1.191200000000000000e+04 4.531329870223999023e-01
1.191600000000000000e+04 4.581749737262725830e-01
1.192000000000000000e+04 4.729257225990295410e-01
1.192400000000000000e+04 4.556140899658203125e-01
1.192800000000000000e+04 4.569943845272064209e-01
1.193200000000000000e+04 4.735618829727172852e-01
1.193600000000000000e+04 4.558616578578948975e-01
1.194000000000000000e+04 4.616016745567321777e-01
1.194400000000000000e+04 4.499546289443969727e-01
1.194800000000000000e+04 4.412271380424499512e-01
1.195200000000000000e+04 4.768469929695129395e-01
1.195600000000000000e+04 4.799997508525848389e-01
1.196000000000000000e+04 4.381333291530609131e-01
1.196400000000000000e+04 4.545195400714874268e-01
1.196800000000000000e+04 4.317087531089782715e-01
1.197200000000000000e+04 4.668465554714202881e-01
1.197600000000000000e+04 4.563654661178588867e-01
1.198000000000000000e+04 4.601998031139373779e-01
1.198400000000000000e+04 4.634347558021545410e-01
1.198800000000000000e+04 4.567099511623382568e-01
1.199200000000000000e+04 4.586813151836395264e-01
1.199600000000000000e+04 4.758526384830474854e-01
1.200000000000000000e+04 4.616858065128326416e-01
1.200400000000000000e+04 4.663622379302978516e-01
1.200800000000000000e+04 4.554377496242523193e-01
1.201200000000000000e+04 4.639741182327270508e-01
1.201600000000000000e+04 4.522989392280578613e-01
1.202000000000000000e+04 4.590238332748413086e-01
1.202400000000000000e+04 4.892278015613555908e-01
1.202800000000000000e+04 4.694414734840393066e-01
1.203200000000000000e+04 4.527926743030548096e-01
1.203600000000000000e+04 4.468976855278015137e-01
1.204000000000000000e+04 4.643034934997558594e-01
1.204400000000000000e+04 4.482192993164062500e-01
1.204800000000000000e+04 4.759912192821502686e-01
1.205200000000000000e+04 4.673476219177246094e-01
1.205600000000000000e+04 4.454367756843566895e-01
1.206000000000000000e+04 4.292705059051513672e-01
1.206400000000000000e+04 4.620106220245361328e-01
1.206800000000000000e+04 4.361494481563568115e-01
1.207200000000000000e+04 4.427736103534698486e-01
1.207600000000000000e+04 4.528465569019317627e-01
1.208000000000000000e+04 4.824573695659637451e-01
1.208400000000000000e+04 4.452654123306274414e-01
1.208800000000000000e+04 4.590317010879516602e-01
1.209200000000000000e+04 4.422245025634765625e-01
1.209600000000000000e+04 4.599745273590087891e-01
1.210000000000000000e+04 4.649673402309417725e-01
1.210400000000000000e+04 4.486983120441436768e-01
1.210800000000000000e+04 4.620198607444763184e-01
1.211200000000000000e+04 4.758220911026000977e-01
1.211600000000000000e+04 4.464590847492218018e-01
1.212000000000000000e+04 4.647043943405151367e-01
1.212400000000000000e+04 4.548307359218597412e-01
1.212800000000000000e+04 4.762144982814788818e-01
1.213200000000000000e+04 4.614154398441314697e-01
1.213600000000000000e+04 4.436134994029998779e-01
1.214000000000000000e+04 4.648774564266204834e-01
1.214400000000000000e+04 4.727054834365844727e-01
1.214800000000000000e+04 4.497186541557312012e-01
1.215200000000000000e+04 4.745962917804718018e-01
1.215600000000000000e+04 4.638769924640655518e-01
1.216000000000000000e+04 4.693642854690551758e-01
1.216400000000000000e+04 4.771260023117065430e-01
1.216800000000000000e+04 4.668869078159332275e-01
1.217200000000000000e+04 4.675732851028442383e-01
1.217600000000000000e+04 4.683395028114318848e-01
1.218000000000000000e+04 4.706872403621673584e-01
1.218400000000000000e+04 4.578092396259307861e-01
1.218800000000000000e+04 4.699558615684509277e-01
1.219200000000000000e+04 4.680210053920745850e-01
1.219600000000000000e+04 4.748801589012145996e-01
1.220000000000000000e+04 4.520972073078155518e-01
1.220400000000000000e+04 4.546581506729125977e-01
1.220800000000000000e+04 4.626489579677581787e-01
1.221200000000000000e+04 4.631066322326660156e-01
1.221600000000000000e+04 4.709208607673645020e-01
1.222000000000000000e+04 4.631806910037994385e-01
1.222400000000000000e+04 4.715260565280914307e-01
1.222800000000000000e+04 4.453013837337493896e-01
1.223200000000000000e+04 4.729364812374114990e-01
1.223600000000000000e+04 4.569531977176666260e-01
1.224000000000000000e+04 4.544972479343414307e-01
1.224400000000000000e+04 4.576006829738616943e-01
1.224800000000000000e+04 4.583891332149505615e-01
1.225200000000000000e+04 4.675081968307495117e-01
1.225600000000000000e+04 4.480079114437103271e-01
1.226000000000000000e+04 4.645076394081115723e-01
1.226400000000000000e+04 4.442945420742034912e-01
1.226800000000000000e+04 4.437821209430694580e-01
1.227200000000000000e+04 4.491986334323883057e-01
1.227600000000000000e+04 4.714943766593933105e-01
1.228000000000000000e+04 4.626784920692443848e-01
1.228400000000000000e+04 4.763561487197875977e-01
1.228800000000000000e+04 4.762299656867980957e-01
1.229200000000000000e+04 4.655004441738128662e-01
1.229600000000000000e+04 4.517550766468048096e-01
1.230000000000000000e+04 4.462869465351104736e-01
1.230400000000000000e+04 4.612562060356140137e-01
1.230800000000000000e+04 4.446671009063720703e-01
1.231200000000000000e+04 4.407228231430053711e-01
1.231600000000000000e+04 4.717806875705718994e-01
1.232000000000000000e+04 4.465541243553161621e-01
1.232400000000000000e+04 4.470894038677215576e-01
1.232800000000000000e+04 4.506277143955230713e-01
1.233200000000000000e+04 4.706571996212005615e-01
1.233600000000000000e+04 4.576599299907684326e-01
1.234000000000000000e+04 4.553328752517700195e-01
1.234400000000000000e+04 4.648186862468719482e-01
1.234800000000000000e+04 4.460138082504272461e-01
1.235200000000000000e+04 4.733248054981231689e-01
1.235600000000000000e+04 4.624873697757720947e-01
1.236000000000000000e+04 4.530432820320129395e-01
1.236400000000000000e+04 4.739485085010528564e-01
1.236800000000000000e+04 4.605585634708404541e-01
1.237200000000000000e+04 4.485293030738830566e-01
1.237600000000000000e+04 4.601038694381713867e-01
1.238000000000000000e+04 4.532958269119262695e-01
1.238400000000000000e+04 4.807136952877044678e-01
1.238800000000000000e+04 4.449322819709777832e-01
1.239200000000000000e+04 4.587068557739257812e-01
1.239600000000000000e+04 4.447556138038635254e-01
1.240000000000000000e+04 4.700680971145629883e-01
1.240400000000000000e+04 4.648310840129852295e-01
1.240800000000000000e+04 4.531261324882507324e-01
1.241200000000000000e+04 4.654596149921417236e-01
1.241600000000000000e+04 4.595502316951751709e-01
1.242000000000000000e+04 4.434130191802978516e-01
1.242400000000000000e+04 4.507608413696289062e-01
1.242800000000000000e+04 4.708916544914245605e-01
1.243200000000000000e+04 4.669801294803619385e-01
1.243600000000000000e+04 4.671169519424438477e-01
1.244000000000000000e+04 4.523571729660034180e-01
1.244400000000000000e+04 4.600559175014495850e-01
1.244800000000000000e+04 4.471024274826049805e-01
1.245200000000000000e+04 4.650949239730834961e-01
1.245600000000000000e+04 4.776130914688110352e-01
1.246000000000000000e+04 4.651677310466766357e-01
1.246400000000000000e+04 4.588661193847656250e-01
1.246800000000000000e+04 4.548544883728027344e-01
1.247200000000000000e+04 4.694762527942657471e-01
1.247600000000000000e+04 4.826448857784271240e-01
1.248000000000000000e+04 4.569616615772247314e-01
1.248400000000000000e+04 4.398711919784545898e-01
1.248800000000000000e+04 4.815130233764648438e-01
1.249200000000000000e+04 4.697265028953552246e-01
1.249600000000000000e+04 4.749377667903900146e-01
1.250000000000000000e+04 4.539013504981994629e-01
1.250400000000000000e+04 4.719318449497222900e-01
1.250800000000000000e+04 4.727086126804351807e-01
1.251200000000000000e+04 4.536295831203460693e-01
1.251600000000000000e+04 4.446295201778411865e-01
1.252000000000000000e+04 4.624890089035034180e-01
1.252400000000000000e+04 4.552295804023742676e-01
1.252800000000000000e+04 4.625414013862609863e-01
1.253200000000000000e+04 4.601971209049224854e-01
1.253600000000000000e+04 4.523189365863800049e-01
1.254000000000000000e+04 4.606136977672576904e-01
1.254400000000000000e+04 4.772203266620635986e-01
1.254800000000000000e+04 4.718731939792633057e-01
1.255200000000000000e+04 4.641195535659790039e-01
1.255600000000000000e+04 4.609337449073791504e-01
1.256000000000000000e+04 4.601032435894012451e-01
1.256400000000000000e+04 4.538400769233703613e-01
1.256800000000000000e+04 4.724649488925933838e-01
1.257200000000000000e+04 4.526133239269256592e-01
1.257600000000000000e+04 4.436949193477630615e-01
1.258000000000000000e+04 4.487443268299102783e-01
1.258400000000000000e+04 4.545846283435821533e-01
1.258800000000000000e+04 4.575735628604888916e-01
1.259200000000000000e+04 4.611280262470245361e-01
1.259600000000000000e+04 4.567440450191497803e-01
1.260000000000000000e+04 4.790158569812774658e-01
1.260400000000000000e+04 4.689644277095794678e-01
1.260800000000000000e+04 4.570106565952301025e-01
1.261200000000000000e+04 4.591202735900878906e-01
1.261600000000000000e+04 4.669819474220275879e-01
1.262000000000000000e+04 4.753452837467193604e-01
1.262400000000000000e+04 4.484283626079559326e-01
1.262800000000000000e+04 4.484404921531677246e-01
1.263200000000000000e+04 4.547272920608520508e-01
1.263600000000000000e+04 4.720269441604614258e-01
1.264000000000000000e+04 4.751602411270141602e-01
1.264400000000000000e+04 4.629695713520050049e-01
1.264800000000000000e+04 4.761515557765960693e-01
1.265200000000000000e+04 4.559490978717803955e-01
1.265600000000000000e+04 4.595443010330200195e-01
1.266000000000000000e+04 4.594814479351043701e-01
1.266400000000000000e+04 4.457653760910034180e-01
1.266800000000000000e+04 4.431433677673339844e-01
1.267200000000000000e+04 4.501836895942687988e-01
1.267600000000000000e+04 4.507141709327697754e-01
1.268000000000000000e+04 4.548667669296264648e-01
1.268400000000000000e+04 4.811030626296997070e-01
1.268800000000000000e+04 4.703447818756103516e-01
1.269200000000000000e+04 4.645527899265289307e-01
1.269600000000000000e+04 4.516296386718750000e-01
1.270000000000000000e+04 4.595976471900939941e-01
1.270400000000000000e+04 4.480072259902954102e-01
1.270800000000000000e+04 4.675023257732391357e-01
1.271200000000000000e+04 4.540691375732421875e-01
1.271600000000000000e+04 4.558188021183013916e-01
1.272000000000000000e+04 4.522022604942321777e-01
1.272400000000000000e+04 4.702977836132049561e-01
1.272800000000000000e+04 4.590543210506439209e-01
1.273200000000000000e+04 4.750544130802154541e-01
1.273600000000000000e+04 4.705345034599304199e-01
1.274000000000000000e+04 4.734544157981872559e-01
1.274400000000000000e+04 4.797124564647674561e-01
1.274800000000000000e+04 4.614501297473907471e-01
1.275200000000000000e+04 4.751389324665069580e-01
1.275600000000000000e+04 4.680508077144622803e-01
1.276000000000000000e+04 4.819213151931762695e-01
1.276400000000000000e+04 4.685140848159790039e-01
1.276800000000000000e+04 4.658290147781372070e-01
1.277200000000000000e+04 4.647548794746398926e-01
1.277600000000000000e+04 4.438307583332061768e-01
1.278000000000000000e+04 4.629221856594085693e-01
1.278400000000000000e+04 4.479938149452209473e-01
1.278800000000000000e+04 4.718041121959686279e-01
1.279200000000000000e+04 4.587199389934539795e-01
1.279600000000000000e+04 4.579812884330749512e-01
1.280000000000000000e+04 4.429773092269897461e-01
1.280400000000000000e+04 4.730049371719360352e-01
1.280800000000000000e+04 4.494589865207672119e-01
1.281200000000000000e+04 4.659247994422912598e-01
1.281600000000000000e+04 4.586423337459564209e-01
1.282000000000000000e+04 4.757390618324279785e-01
1.282400000000000000e+04 4.553477466106414795e-01
1.282800000000000000e+04 4.656311869621276855e-01
1.283200000000000000e+04 4.774725735187530518e-01
1.283600000000000000e+04 4.695017039775848389e-01
1.284000000000000000e+04 4.536116421222686768e-01
1.284400000000000000e+04 4.522744119167327881e-01
1.284800000000000000e+04 4.511176943778991699e-01
1.285200000000000000e+04 4.646337628364562988e-01
1.285600000000000000e+04 4.619534611701965332e-01
1.286000000000000000e+04 4.451117515563964844e-01
1.286400000000000000e+04 4.583231806755065918e-01
1.286800000000000000e+04 4.567054510116577148e-01
1.287200000000000000e+04 4.501037895679473877e-01
1.287600000000000000e+04 4.526642560958862305e-01
1.288000000000000000e+04 4.500469267368316650e-01
1.288400000000000000e+04 4.493242502212524414e-01
1.288800000000000000e+04 4.517958164215087891e-01
1.289200000000000000e+04 4.692689776420593262e-01
1.289600000000000000e+04 4.620440602302551270e-01
1.290000000000000000e+04 4.677358269691467285e-01
1.290400000000000000e+04 4.603904485702514648e-01
1.290800000000000000e+04 4.523198306560516357e-01
1.291200000000000000e+04 4.548888802528381348e-01
1.291600000000000000e+04 4.639109671115875244e-01
1.292000000000000000e+04 4.583424627780914307e-01
1.292400000000000000e+04 4.475916326045989990e-01
1.292800000000000000e+04 4.539276063442230225e-01
1.293200000000000000e+04 4.527949690818786621e-01
1.293600000000000000e+04 4.729508459568023682e-01
1.294000000000000000e+04 4.522401392459869385e-01
1.294400000000000000e+04 4.723475575447082520e-01
1.294800000000000000e+04 4.596896767616271973e-01
1.295200000000000000e+04 4.519829750061035156e-01
1.295600000000000000e+04 4.636534750461578369e-01
1.296000000000000000e+04 4.569953382015228271e-01
1.296400000000000000e+04 4.512049555778503418e-01
1.296800000000000000e+04 4.612610340118408203e-01
1.297200000000000000e+04 4.568094313144683838e-01
1.297600000000000000e+04 4.824177622795104980e-01
1.298000000000000000e+04 4.521021842956542969e-01
1.298400000000000000e+04 4.701981544494628906e-01
1.298800000000000000e+04 4.725556671619415283e-01
1.299200000000000000e+04 4.453262388706207275e-01
1.299600000000000000e+04 4.601751267910003662e-01
1.300000000000000000e+04 4.508299231529235840e-01
1.300400000000000000e+04 4.552837610244750977e-01
1.300800000000000000e+04 4.515889883041381836e-01
1.301200000000000000e+04 4.548331797122955322e-01
1.301600000000000000e+04 4.484649300575256348e-01
1.302000000000000000e+04 4.756635129451751709e-01
1.302400000000000000e+04 4.614322781562805176e-01
1.302800000000000000e+04 4.629343748092651367e-01
1.303200000000000000e+04 4.519642591476440430e-01
1.303600000000000000e+04 4.708446264266967773e-01
1.304000000000000000e+04 4.600485563278198242e-01
1.304400000000000000e+04 4.596417844295501709e-01
1.304800000000000000e+04 4.559291899204254150e-01
1.305200000000000000e+04 4.521367847919464111e-01
1.305600000000000000e+04 4.666883945465087891e-01
1.306000000000000000e+04 4.640170931816101074e-01
1.306400000000000000e+04 4.738754630088806152e-01
1.306800000000000000e+04 4.639686346054077148e-01
1.307200000000000000e+04 4.689218103885650635e-01
1.307600000000000000e+04 4.730635881423950195e-01
1.308000000000000000e+04 4.697526693344116211e-01
1.308400000000000000e+04 4.703271985054016113e-01
1.308800000000000000e+04 4.549937546253204346e-01
1.309200000000000000e+04 4.616887271404266357e-01
1.309600000000000000e+04 4.692902863025665283e-01
1.310000000000000000e+04 4.643870592117309570e-01
1.310400000000000000e+04 4.600357711315155029e-01
1.310800000000000000e+04 4.599626958370208740e-01
1.311200000000000000e+04 4.448417425155639648e-01
1.311600000000000000e+04 4.613787233829498291e-01
1.312000000000000000e+04 4.469707310199737549e-01
1.312400000000000000e+04 4.616888761520385742e-01
1.312800000000000000e+04 4.807608127593994141e-01
1.313200000000000000e+04 4.739896059036254883e-01
1.313600000000000000e+04 4.661819338798522949e-01
1.314000000000000000e+04 4.364924430847167969e-01
1.314400000000000000e+04 4.602980613708496094e-01
1.314800000000000000e+04 4.532839655876159668e-01
1.315200000000000000e+04 4.682956039905548096e-01
1.315600000000000000e+04 4.784682989120483398e-01
1.316000000000000000e+04 4.517796337604522705e-01
1.316400000000000000e+04 4.353404045104980469e-01
1.316800000000000000e+04 4.638463854789733887e-01
1.317200000000000000e+04 4.650770723819732666e-01
1.317600000000000000e+04 4.715371131896972656e-01
1.318000000000000000e+04 4.539264142513275146e-01
1.318400000000000000e+04 4.329059123992919922e-01
1.318800000000000000e+04 4.597042798995971680e-01
1.319200000000000000e+04 4.598001241683959961e-01
1.319600000000000000e+04 4.479957520961761475e-01
1.320000000000000000e+04 4.726601243019104004e-01
1.320400000000000000e+04 4.623988270759582520e-01
1.320800000000000000e+04 4.669361114501953125e-01
1.321200000000000000e+04 4.596257209777832031e-01
1.321600000000000000e+04 4.629666209220886230e-01
1.322000000000000000e+04 4.590011239051818848e-01
1.322400000000000000e+04 4.806473851203918457e-01
1.322800000000000000e+04 4.529609084129333496e-01
1.323200000000000000e+04 4.693410694599151611e-01
1.323600000000000000e+04 4.489281475543975830e-01
1.324000000000000000e+04 4.676183760166168213e-01
1.324400000000000000e+04 4.653975367546081543e-01
1.324800000000000000e+04 4.495748579502105713e-01
1.325200000000000000e+04 4.618364870548248291e-01
1.325600000000000000e+04 4.472919404506683350e-01
1.326000000000000000e+04 4.551790058612823486e-01
1.326400000000000000e+04 4.722406566143035889e-01
1.326800000000000000e+04 4.729311764240264893e-01
1.327200000000000000e+04 4.622253179550170898e-01
1.327600000000000000e+04 4.623811244964599609e-01
1.328000000000000000e+04 4.825341105461120605e-01
1.328400000000000000e+04 4.543704390525817871e-01
1.328800000000000000e+04 4.566190540790557861e-01
1.329200000000000000e+04 4.860889315605163574e-01
1.329600000000000000e+04 4.577186703681945801e-01
1.330000000000000000e+04 4.422385096549987793e-01
1.330400000000000000e+04 4.608416259288787842e-01
1.330800000000000000e+04 4.448611736297607422e-01
1.331200000000000000e+04 4.651764333248138428e-01
1.331600000000000000e+04 4.654323756694793701e-01
1.332000000000000000e+04 4.692558050155639648e-01
1.332400000000000000e+04 4.550631046295166016e-01
1.332800000000000000e+04 4.519361257553100586e-01
1.333200000000000000e+04 4.682312011718750000e-01
1.333600000000000000e+04 4.666620194911956787e-01
1.334000000000000000e+04 4.767418801784515381e-01
1.334400000000000000e+04 4.735350608825683594e-01
1.334800000000000000e+04 4.373398125171661377e-01
1.335200000000000000e+04 4.559936225414276123e-01
1.335600000000000000e+04 4.777248501777648926e-01
1.336000000000000000e+04 4.717712700366973877e-01
1.336400000000000000e+04 4.462892413139343262e-01
1.336800000000000000e+04 4.716915488243103027e-01
1.337200000000000000e+04 4.505551755428314209e-01
1.337600000000000000e+04 4.612738788127899170e-01
1.338000000000000000e+04 4.579450488090515137e-01
1.338400000000000000e+04 4.444118142127990723e-01
1.338800000000000000e+04 4.499954283237457275e-01
1.339200000000000000e+04 4.522643387317657471e-01
1.339600000000000000e+04 4.614174664020538330e-01
1.340000000000000000e+04 4.689988195896148682e-01
1.340400000000000000e+04 4.745758771896362305e-01
1.340800000000000000e+04 4.539785385131835938e-01
1.341200000000000000e+04 4.643411636352539062e-01
1.341600000000000000e+04 4.517543315887451172e-01
1.342000000000000000e+04 4.492007493972778320e-01
1.342400000000000000e+04 4.715982079505920410e-01
1.342800000000000000e+04 4.338845610618591309e-01
1.343200000000000000e+04 4.572730362415313721e-01
1.343600000000000000e+04 4.727793931961059570e-01
1.344000000000000000e+04 4.496038854122161865e-01
1.344400000000000000e+04 4.524656236171722412e-01
1.344800000000000000e+04 4.746698141098022461e-01
1.345200000000000000e+04 4.510533213615417480e-01
1.345600000000000000e+04 4.628851115703582764e-01
1.346000000000000000e+04 4.560452699661254883e-01
1.346400000000000000e+04 4.754048883914947510e-01
1.346800000000000000e+04 4.551689624786376953e-01
1.347200000000000000e+04 4.496286511421203613e-01
1.347600000000000000e+04 4.664623141288757324e-01
1.348000000000000000e+04 4.621995985507965088e-01
1.348400000000000000e+04 4.672252237796783447e-01
1.348800000000000000e+04 4.431448876857757568e-01
1.349200000000000000e+04 4.490327537059783936e-01
1.349600000000000000e+04 4.606472849845886230e-01
1.350000000000000000e+04 4.669160842895507812e-01
1.350400000000000000e+04 4.687948822975158691e-01
1.350800000000000000e+04 4.694807231426239014e-01
1.351200000000000000e+04 4.729989469051361084e-01
1.351600000000000000e+04 4.422481954097747803e-01
1.352000000000000000e+04 4.594165682792663574e-01
1.352400000000000000e+04 4.485456347465515137e-01
1.352800000000000000e+04 4.633574485778808594e-01
1.353200000000000000e+04 4.876835346221923828e-01
1.353600000000000000e+04 4.521093666553497314e-01
1.354000000000000000e+04 4.474049508571624756e-01
1.354400000000000000e+04 4.659953415393829346e-01
1.354800000000000000e+04 4.729622602462768555e-01
1.355200000000000000e+04 4.584861695766448975e-01
1.355600000000000000e+04 4.669997692108154297e-01
1.356000000000000000e+04 4.760656952857971191e-01
1.356400000000000000e+04 4.541314542293548584e-01
1.356800000000000000e+04 4.682680070400238037e-01
1.357200000000000000e+04 4.590447545051574707e-01
1.357600000000000000e+04 4.555324316024780273e-01
1.358000000000000000e+04 4.598156809806823730e-01
1.358400000000000000e+04 4.669371545314788818e-01
1.358800000000000000e+04 4.643430709838867188e-01
1.359200000000000000e+04 4.764326810836791992e-01
1.359600000000000000e+04 4.760054647922515869e-01
1.360000000000000000e+04 4.621895253658294678e-01
1.360400000000000000e+04 4.404136836528778076e-01
1.360800000000000000e+04 4.587127268314361572e-01
1.361200000000000000e+04 4.545666575431823730e-01
1.361600000000000000e+04 4.675260484218597412e-01
1.362000000000000000e+04 4.402140676975250244e-01
1.362400000000000000e+04 4.653803706169128418e-01
1.362800000000000000e+04 4.663040637969970703e-01
1.363200000000000000e+04 4.652180373668670654e-01
1.363600000000000000e+04 4.634121954441070557e-01
1.364000000000000000e+04 4.590448439121246338e-01
1.364400000000000000e+04 4.729520976543426514e-01
1.364800000000000000e+04 4.513203501701354980e-01
1.365200000000000000e+04 4.393551945686340332e-01
1.365600000000000000e+04 4.738416075706481934e-01
1.366000000000000000e+04 4.849525392055511475e-01
1.366400000000000000e+04 4.422558546066284180e-01
1.366800000000000000e+04 4.574372470378875732e-01
1.367200000000000000e+04 4.671394228935241699e-01
1.367600000000000000e+04 4.441820681095123291e-01
1.368000000000000000e+04 4.628747999668121338e-01
1.368400000000000000e+04 4.695188105106353760e-01
1.368800000000000000e+04 4.802192449569702148e-01
1.369200000000000000e+04 4.533942043781280518e-01
1.369600000000000000e+04 4.693266153335571289e-01
1.370000000000000000e+04 4.404601752758026123e-01
1.370400000000000000e+04 4.333150386810302734e-01
1.370800000000000000e+04 4.721186459064483643e-01
1.371200000000000000e+04 4.533584415912628174e-01
1.371600000000000000e+04 4.559675455093383789e-01
1.372000000000000000e+04 4.720785915851593018e-01
1.372400000000000000e+04 4.730716943740844727e-01
1.372800000000000000e+04 4.716612994670867920e-01
1.373200000000000000e+04 4.594948291778564453e-01
1.373600000000000000e+04 4.829210340976715088e-01
1.374000000000000000e+04 4.495823383331298828e-01
1.374400000000000000e+04 4.532808065414428711e-01
1.374800000000000000e+04 4.633061885833740234e-01
1.375200000000000000e+04 4.564338624477386475e-01
1.375600000000000000e+04 4.403640031814575195e-01
1.376000000000000000e+04 4.556075632572174072e-01
1.376400000000000000e+04 4.781742393970489502e-01
1.376800000000000000e+04 4.686856567859649658e-01
1.377200000000000000e+04 4.596813023090362549e-01
1.377600000000000000e+04 4.732165634632110596e-01
1.378000000000000000e+04 4.562470316886901855e-01
1.378400000000000000e+04 4.658540487289428711e-01
1.378800000000000000e+04 4.486591219902038574e-01
1.379200000000000000e+04 4.620717465877532959e-01
1.379600000000000000e+04 4.556418359279632568e-01
1.380000000000000000e+04 4.605994522571563721e-01
1.380400000000000000e+04 4.597825407981872559e-01
1.380800000000000000e+04 4.663650095462799072e-01
1.381200000000000000e+04 4.547659456729888916e-01
1.381600000000000000e+04 4.734832644462585449e-01
1.382000000000000000e+04 4.579765498638153076e-01
1.382400000000000000e+04 4.518269896507263184e-01
1.382800000000000000e+04 4.504874944686889648e-01
1.383200000000000000e+04 4.769464433193206787e-01
1.383600000000000000e+04 4.467023611068725586e-01
1.384000000000000000e+04 4.487354159355163574e-01
1.384400000000000000e+04 4.592529237270355225e-01
1.384800000000000000e+04 4.441621005535125732e-01
1.385200000000000000e+04 4.508477747440338135e-01
1.385600000000000000e+04 4.388470053672790527e-01
1.386000000000000000e+04 4.440049827098846436e-01
1.386400000000000000e+04 4.650603830814361572e-01
1.386800000000000000e+04 4.510541558265686035e-01
1.387200000000000000e+04 4.477929472923278809e-01
1.387600000000000000e+04 4.593159556388854980e-01
1.388000000000000000e+04 4.511921107769012451e-01
1.388400000000000000e+04 4.597612619400024414e-01
1.388800000000000000e+04 4.653069078922271729e-01
1.389200000000000000e+04 4.523813128471374512e-01
1.389600000000000000e+04 4.636363685131072998e-01
1.390000000000000000e+04 4.626926481723785400e-01
1.390400000000000000e+04 4.778733253479003906e-01
1.390800000000000000e+04 4.514135718345642090e-01
1.391200000000000000e+04 4.695689976215362549e-01
1.391600000000000000e+04 4.561270177364349365e-01
1.392000000000000000e+04 4.572331011295318604e-01
1.392400000000000000e+04 4.605733752250671387e-01
1.392800000000000000e+04 4.724695086479187012e-01
1.393200000000000000e+04 4.588186144828796387e-01
1.393600000000000000e+04 4.504514932632446289e-01
1.394000000000000000e+04 4.624599516391754150e-01
1.394400000000000000e+04 4.585964977741241455e-01
1.394800000000000000e+04 4.864560663700103760e-01
1.395200000000000000e+04 4.503261148929595947e-01
1.395600000000000000e+04 4.732692241668701172e-01
1.396000000000000000e+04 4.693936109542846680e-01
1.396400000000000000e+04 4.549434781074523926e-01
1.396800000000000000e+04 4.667727947235107422e-01
1.397200000000000000e+04 4.605091810226440430e-01
1.397600000000000000e+04 4.811778962612152100e-01
1.398000000000000000e+04 4.502062797546386719e-01
1.398400000000000000e+04 4.425784945487976074e-01
1.398800000000000000e+04 4.707680046558380127e-01
1.399200000000000000e+04 4.425840079784393311e-01
1.399600000000000000e+04 4.575476348400115967e-01
1.400000000000000000e+04 4.633072018623352051e-01
1.400400000000000000e+04 4.531571865081787109e-01
1.400800000000000000e+04 4.572506844997406006e-01
1.401200000000000000e+04 4.493680894374847412e-01
1.401600000000000000e+04 4.722316265106201172e-01
1.402000000000000000e+04 4.652998745441436768e-01
1.402400000000000000e+04 4.625694453716278076e-01
1.402800000000000000e+04 4.901719987392425537e-01
1.403200000000000000e+04 4.666347801685333252e-01
1.403600000000000000e+04 4.817030727863311768e-01
1.404000000000000000e+04 4.500913918018341064e-01
1.404400000000000000e+04 4.597026109695434570e-01
1.404800000000000000e+04 4.662738144397735596e-01
1.405200000000000000e+04 4.593828022480010986e-01
1.405600000000000000e+04 4.371544122695922852e-01
1.406000000000000000e+04 4.572656750679016113e-01
1.406400000000000000e+04 4.505736529827117920e-01
1.406800000000000000e+04 4.590267241001129150e-01
1.407200000000000000e+04 4.582234025001525879e-01
1.407600000000000000e+04 4.658314585685729980e-01
1.408000000000000000e+04 4.400021433830261230e-01
1.408400000000000000e+04 4.711141288280487061e-01
1.408800000000000000e+04 4.517041146755218506e-01
1.409200000000000000e+04 4.688607156276702881e-01
1.409600000000000000e+04 4.503918886184692383e-01
1.410000000000000000e+04 4.631989598274230957e-01
1.410400000000000000e+04 4.510430693626403809e-01
1.410800000000000000e+04 4.330216348171234131e-01
1.411200000000000000e+04 4.591560363769531250e-01
1.411600000000000000e+04 4.447706341743469238e-01
1.412000000000000000e+04 4.637095928192138672e-01
1.412400000000000000e+04 4.528873860836029053e-01
1.412800000000000000e+04 4.664913713932037354e-01
1.413200000000000000e+04 4.627889394760131836e-01
1.413600000000000000e+04 4.453769326210021973e-01
1.414000000000000000e+04 4.680709540843963623e-01
1.414400000000000000e+04 4.650663733482360840e-01
1.414800000000000000e+04 4.484736919403076172e-01
1.415200000000000000e+04 4.494130015373229980e-01
1.415600000000000000e+04 4.724543094635009766e-01
1.416000000000000000e+04 4.565027952194213867e-01
1.416400000000000000e+04 4.624854922294616699e-01
1.416800000000000000e+04 4.496929049491882324e-01
1.417200000000000000e+04 4.737044572830200195e-01
1.417600000000000000e+04 4.695458710193634033e-01
1.418000000000000000e+04 4.751303791999816895e-01
1.418400000000000000e+04 4.446350038051605225e-01
1.418800000000000000e+04 4.575444757938385010e-01
1.419200000000000000e+04 4.620709419250488281e-01
1.419600000000000000e+04 4.584336578845977783e-01
1.420000000000000000e+04 4.436905682086944580e-01
1.420400000000000000e+04 4.787508249282836914e-01
1.420800000000000000e+04 4.399915635585784912e-01
1.421200000000000000e+04 4.586866796016693115e-01
1.421600000000000000e+04 4.631751179695129395e-01
1.422000000000000000e+04 4.494465291500091553e-01
1.422400000000000000e+04 4.702691137790679932e-01
1.422800000000000000e+04 4.639175832271575928e-01
1.423200000000000000e+04 4.385794401168823242e-01
1.423600000000000000e+04 4.519420564174652100e-01
1.424000000000000000e+04 4.685940742492675781e-01
1.424400000000000000e+04 4.699616134166717529e-01
1.424800000000000000e+04 4.622408449649810791e-01
1.425200000000000000e+04 4.640110135078430176e-01
1.425600000000000000e+04 4.639306664466857910e-01
1.426000000000000000e+04 4.576331973075866699e-01
1.426400000000000000e+04 4.615463614463806152e-01
1.426800000000000000e+04 4.674160480499267578e-01
1.427200000000000000e+04 4.601381421089172363e-01
1.427600000000000000e+04 4.629591703414916992e-01
1.428000000000000000e+04 4.455564916133880615e-01
1.428400000000000000e+04 4.613907039165496826e-01
1.428800000000000000e+04 4.698172211647033691e-01
1.429200000000000000e+04 4.563750624656677246e-01
1.429600000000000000e+04 4.615135490894317627e-01
1.430000000000000000e+04 4.523595571517944336e-01
1.430400000000000000e+04 4.674277603626251221e-01
1.430800000000000000e+04 4.601241946220397949e-01
1.431200000000000000e+04 4.380664825439453125e-01
1.431600000000000000e+04 4.633674919605255127e-01
1.432000000000000000e+04 4.549805819988250732e-01
1.432400000000000000e+04 4.626459479331970215e-01
1.432800000000000000e+04 4.623753726482391357e-01
1.433200000000000000e+04 4.505025744438171387e-01
1.433600000000000000e+04 4.670345485210418701e-01
1.434000000000000000e+04 4.619254171848297119e-01
1.434400000000000000e+04 4.700209498405456543e-01
1.434800000000000000e+04 4.642480313777923584e-01
1.435200000000000000e+04 4.482649564743041992e-01
1.435600000000000000e+04 4.679097235202789307e-01
1.436000000000000000e+04 4.493885934352874756e-01
1.436400000000000000e+04 4.500485956668853760e-01
1.436800000000000000e+04 4.426473379135131836e-01
1.437200000000000000e+04 4.706892371177673340e-01
1.437600000000000000e+04 4.669862091541290283e-01
1.438000000000000000e+04 4.756271839141845703e-01
1.438400000000000000e+04 4.402585327625274658e-01
1.438800000000000000e+04 4.666526913642883301e-01
1.439200000000000000e+04 4.797340333461761475e-01
1.439600000000000000e+04 4.612331986427307129e-01
1.440000000000000000e+04 4.771021902561187744e-01
1.440400000000000000e+04 4.584984481334686279e-01
1.440800000000000000e+04 4.730738997459411621e-01
1.441200000000000000e+04 4.562027454376220703e-01
1.441600000000000000e+04 4.707032740116119385e-01
1.442000000000000000e+04 4.339279234409332275e-01
1.442400000000000000e+04 4.611329734325408936e-01
1.442800000000000000e+04 4.549165070056915283e-01
1.443200000000000000e+04 4.694521427154541016e-01
1.443600000000000000e+04 4.466941058635711670e-01
1.444000000000000000e+04 4.545080661773681641e-01
1.444400000000000000e+04 4.790152609348297119e-01
1.444800000000000000e+04 4.398836195468902588e-01
1.445200000000000000e+04 4.618639349937438965e-01
1.445600000000000000e+04 4.578548669815063477e-01
1.446000000000000000e+04 4.695621728897094727e-01
1.446400000000000000e+04 4.593485593795776367e-01
1.446800000000000000e+04 4.631557762622833252e-01
1.447200000000000000e+04 4.544512629508972168e-01
1.447600000000000000e+04 4.570346772670745850e-01
1.448000000000000000e+04 4.449768662452697754e-01
1.448400000000000000e+04 4.594164490699768066e-01
1.448800000000000000e+04 4.639077484607696533e-01
1.449200000000000000e+04 4.441303014755249023e-01
1.449600000000000000e+04 4.522440135478973389e-01
1.450000000000000000e+04 4.540287554264068604e-01
1.450400000000000000e+04 4.363927841186523438e-01
1.450800000000000000e+04 4.774875044822692871e-01
1.451200000000000000e+04 4.787666201591491699e-01
1.451600000000000000e+04 4.565647840499877930e-01
1.452000000000000000e+04 4.431518018245697021e-01
1.452400000000000000e+04 4.554088711738586426e-01
1.452800000000000000e+04 4.464148879051208496e-01
1.453200000000000000e+04 4.467016756534576416e-01
1.453600000000000000e+04 4.529575109481811523e-01
1.454000000000000000e+04 4.602496325969696045e-01
1.454400000000000000e+04 4.735498130321502686e-01
1.454800000000000000e+04 4.863727092742919922e-01
1.455200000000000000e+04 4.670533835887908936e-01
1.455600000000000000e+04 4.766258895397186279e-01
1.456000000000000000e+04 4.701589047908782959e-01
1.456400000000000000e+04 4.558320343494415283e-01
1.456800000000000000e+04 4.509643614292144775e-01
1.457200000000000000e+04 4.664763808250427246e-01
1.457600000000000000e+04 4.710588455200195312e-01
1.458000000000000000e+04 4.514260888099670410e-01
1.458400000000000000e+04 4.499407112598419189e-01
1.458800000000000000e+04 4.490693807601928711e-01
1.459200000000000000e+04 4.520070552825927734e-01
1.459600000000000000e+04 4.512645900249481201e-01
1.460000000000000000e+04 4.542040824890136719e-01
1.460400000000000000e+04 4.614497423171997070e-01
1.460800000000000000e+04 4.518576562404632568e-01
1.461200000000000000e+04 4.670646190643310547e-01
1.461600000000000000e+04 4.577762484550476074e-01
1.462000000000000000e+04 4.670813083648681641e-01
1.462400000000000000e+04 4.557296335697174072e-01
1.462800000000000000e+04 4.655384719371795654e-01
1.463200000000000000e+04 4.661642611026763916e-01
1.463600000000000000e+04 4.632044136524200439e-01
1.464000000000000000e+04 4.684383869171142578e-01
1.464400000000000000e+04 4.427716732025146484e-01
1.464800000000000000e+04 4.590101540088653564e-01
1.465200000000000000e+04 4.367026984691619873e-01
1.465600000000000000e+04 4.802335500717163086e-01
1.466000000000000000e+04 4.779084324836730957e-01
1.466400000000000000e+04 4.657376706600189209e-01
1.466800000000000000e+04 4.677783250808715820e-01
1.467200000000000000e+04 4.734500646591186523e-01
1.467600000000000000e+04 4.666657447814941406e-01
1.468000000000000000e+04 4.459402561187744141e-01
1.468400000000000000e+04 4.581620097160339355e-01
1.468800000000000000e+04 4.599544405937194824e-01
1.469200000000000000e+04 4.661342501640319824e-01
1.469600000000000000e+04 4.439122378826141357e-01
1.470000000000000000e+04 4.573232531547546387e-01
1.470400000000000000e+04 4.589073657989501953e-01
1.470800000000000000e+04 4.809321761131286621e-01
1.471200000000000000e+04 4.517050683498382568e-01
1.471600000000000000e+04 4.566673040390014648e-01
1.472000000000000000e+04 4.693128466606140137e-01
1.472400000000000000e+04 4.481423795223236084e-01
1.472800000000000000e+04 4.540573954582214355e-01
1.473200000000000000e+04 4.505421817302703857e-01
1.473600000000000000e+04 4.542262554168701172e-01
1.474000000000000000e+04 4.651789963245391846e-01
1.474400000000000000e+04 4.599520862102508545e-01
1.474800000000000000e+04 4.670155942440032959e-01
1.475200000000000000e+04 4.623635411262512207e-01
1.475600000000000000e+04 4.675253927707672119e-01
1.476000000000000000e+04 4.550136923789978027e-01
1.476400000000000000e+04 4.615145027637481689e-01
1.476800000000000000e+04 4.512275755405426025e-01
1.477200000000000000e+04 4.689170718193054199e-01
1.477600000000000000e+04 4.484120607376098633e-01
1.478000000000000000e+04 4.649378657341003418e-01
1.478400000000000000e+04 4.837657809257507324e-01
1.478800000000000000e+04 4.476928114891052246e-01
1.479200000000000000e+04 4.557765722274780273e-01
1.479600000000000000e+04 4.718605875968933105e-01
1.480000000000000000e+04 4.670974910259246826e-01
1.480400000000000000e+04 4.687804281711578369e-01
1.480800000000000000e+04 4.538210034370422363e-01
1.481200000000000000e+04 4.511779248714447021e-01
1.481600000000000000e+04 4.628348946571350098e-01
1.482000000000000000e+04 4.542232155799865723e-01
1.482400000000000000e+04 4.689953327178955078e-01
1.482800000000000000e+04 4.650858044624328613e-01
1.483200000000000000e+04 4.679749906063079834e-01
1.483600000000000000e+04 4.467830955982208252e-01
1.484000000000000000e+04 4.643135666847229004e-01
1.484400000000000000e+04 4.521632492542266846e-01
1.484800000000000000e+04 4.773530662059783936e-01
1.485200000000000000e+04 4.747779667377471924e-01
1.485600000000000000e+04 4.473001956939697266e-01
1.486000000000000000e+04 4.354223608970642090e-01
1.486400000000000000e+04 4.585314691066741943e-01
1.486800000000000000e+04 4.511960148811340332e-01
1.487200000000000000e+04 4.684554934501647949e-01
1.487600000000000000e+04 4.533772170543670654e-01
1.488000000000000000e+04 4.522197842597961426e-01
1.488400000000000000e+04 4.543842673301696777e-01
1.488800000000000000e+04 4.508312642574310303e-01
1.489200000000000000e+04 4.623239040374755859e-01
1.489600000000000000e+04 4.567694365978240967e-01
1.490000000000000000e+04 4.437765479087829590e-01
1.490400000000000000e+04 4.739890098571777344e-01
1.490800000000000000e+04 4.599803090095520020e-01
1.491200000000000000e+04 4.677083790302276611e-01
1.491600000000000000e+04 4.727913141250610352e-01
1.492000000000000000e+04 4.591106176376342773e-01
1.492400000000000000e+04 4.727982878684997559e-01
1.492800000000000000e+04 4.660846292972564697e-01
1.493200000000000000e+04 4.601899087429046631e-01
1.493600000000000000e+04 4.619070291519165039e-01
1.494000000000000000e+04 4.543465077877044678e-01
1.494400000000000000e+04 4.599443078041076660e-01
1.494800000000000000e+04 4.499124884605407715e-01
1.495200000000000000e+04 4.612896740436553955e-01
1.495600000000000000e+04 4.636968076229095459e-01
1.496000000000000000e+04 4.487837851047515869e-01
1.496400000000000000e+04 4.655817449092864990e-01
1.496800000000000000e+04 4.512996971607208252e-01
1.497200000000000000e+04 4.519656896591186523e-01
1.497600000000000000e+04 4.477245807647705078e-01
1.498000000000000000e+04 4.762034416198730469e-01
1.498400000000000000e+04 4.558495283126831055e-01
1.498800000000000000e+04 4.503105878829956055e-01
1.499200000000000000e+04 4.646693170070648193e-01
1.499600000000000000e+04 4.605168104171752930e-01
1.500000000000000000e+04 4.646804928779602051e-01
1.500400000000000000e+04 4.696661233901977539e-01
1.500800000000000000e+04 4.668351709842681885e-01
1.501200000000000000e+04 4.735306203365325928e-01
1.501600000000000000e+04 4.523466229438781738e-01
1.502000000000000000e+04 4.571896195411682129e-01
1.502400000000000000e+04 4.675259888172149658e-01
1.502800000000000000e+04 4.518138468265533447e-01
1.503200000000000000e+04 4.670158922672271729e-01
1.503600000000000000e+04 4.633412361145019531e-01
1.504000000000000000e+04 4.543174505233764648e-01
1.504400000000000000e+04 4.457395076751708984e-01
1.504800000000000000e+04 4.581353664398193359e-01
1.505200000000000000e+04 4.634130597114562988e-01
1.505600000000000000e+04 4.652054309844970703e-01
1.506000000000000000e+04 4.442928433418273926e-01
1.506400000000000000e+04 4.533625543117523193e-01
1.506800000000000000e+04 4.691863656044006348e-01
1.507200000000000000e+04 4.460942745208740234e-01
1.507600000000000000e+04 4.502293169498443604e-01
1.508000000000000000e+04 4.763043224811553955e-01
1.508400000000000000e+04 4.682064950466156006e-01
1.508800000000000000e+04 4.708112776279449463e-01
1.509200000000000000e+04 4.403614997863769531e-01
1.509600000000000000e+04 4.372273683547973633e-01
1.510000000000000000e+04 4.873797893524169922e-01
1.510400000000000000e+04 4.506171345710754395e-01
1.510800000000000000e+04 4.690023660659790039e-01
1.511200000000000000e+04 4.521864354610443115e-01
1.511600000000000000e+04 4.569872617721557617e-01
1.512000000000000000e+04 4.497913718223571777e-01
1.512400000000000000e+04 4.684512913227081299e-01
1.512800000000000000e+04 4.571598768234252930e-01
1.513200000000000000e+04 4.536692500114440918e-01
1.513600000000000000e+04 4.553448855876922607e-01
1.514000000000000000e+04 4.570310115814208984e-01
1.514400000000000000e+04 4.632866382598876953e-01
1.514800000000000000e+04 4.510506689548492432e-01
1.515200000000000000e+04 4.373653829097747803e-01
1.515600000000000000e+04 4.621257185935974121e-01
1.516000000000000000e+04 4.606297314167022705e-01
1.516400000000000000e+04 4.572066962718963623e-01
1.516800000000000000e+04 4.608726799488067627e-01
1.517200000000000000e+04 4.466549456119537354e-01
1.517600000000000000e+04 4.473700821399688721e-01
1.518000000000000000e+04 4.716873764991760254e-01
1.518400000000000000e+04 4.599192440509796143e-01
1.518800000000000000e+04 4.509209096431732178e-01
1.519200000000000000e+04 4.385719001293182373e-01
1.519600000000000000e+04 4.505531787872314453e-01
1.520000000000000000e+04 4.687725007534027100e-01
1.520400000000000000e+04 4.674808382987976074e-01
1.520800000000000000e+04 4.573621153831481934e-01
1.521200000000000000e+04 4.515463411808013916e-01
1.521600000000000000e+04 4.438386559486389160e-01
1.522000000000000000e+04 4.564325213432312012e-01
1.522400000000000000e+04 4.653112590312957764e-01
1.522800000000000000e+04 4.560546875000000000e-01
1.523200000000000000e+04 4.505752623081207275e-01
1.523600000000000000e+04 4.689685702323913574e-01
1.524000000000000000e+04 4.641311764717102051e-01
1.524400000000000000e+04 4.735651612281799316e-01
1.524800000000000000e+04 4.456326365470886230e-01
1.525200000000000000e+04 4.527461826801300049e-01
1.525600000000000000e+04 4.549466967582702637e-01
1.526000000000000000e+04 4.539163112640380859e-01
1.526400000000000000e+04 4.553371369838714600e-01
1.526800000000000000e+04 4.696176350116729736e-01
1.527200000000000000e+04 4.839220941066741943e-01
1.527600000000000000e+04 4.637180864810943604e-01
1.528000000000000000e+04 4.445232450962066650e-01
1.528400000000000000e+04 4.665827155113220215e-01
1.528800000000000000e+04 4.635738134384155273e-01
1.529200000000000000e+04 4.517398476600646973e-01
1.529600000000000000e+04 4.578497111797332764e-01
1.530000000000000000e+04 4.506695568561553955e-01
1.530400000000000000e+04 4.570558071136474609e-01
1.530800000000000000e+04 4.673452675342559814e-01
1.531200000000000000e+04 4.456712603569030762e-01
1.531600000000000000e+04 4.728393852710723877e-01
1.532000000000000000e+04 4.638423025608062744e-01
1.532400000000000000e+04 4.610571861267089844e-01
1.532800000000000000e+04 4.615420997142791748e-01
1.533200000000000000e+04 4.708329141139984131e-01
1.533600000000000000e+04 4.425371289253234863e-01
1.534000000000000000e+04 4.525806903839111328e-01
1.534400000000000000e+04 4.620851278305053711e-01
1.534800000000000000e+04 4.568972587585449219e-01
1.535200000000000000e+04 4.695613086223602295e-01
1.535600000000000000e+04 4.707962572574615479e-01
1.536000000000000000e+04 4.448184370994567871e-01
1.536400000000000000e+04 4.428590238094329834e-01
1.536800000000000000e+04 4.600608646869659424e-01
1.537200000000000000e+04 4.471656978130340576e-01
1.537600000000000000e+04 4.456125497817993164e-01
1.538000000000000000e+04 4.681083858013153076e-01
1.538400000000000000e+04 4.499015212059020996e-01
1.538800000000000000e+04 4.639204442501068115e-01
1.539200000000000000e+04 4.530356824398040771e-01
1.539600000000000000e+04 4.574210941791534424e-01
1.540000000000000000e+04 4.676967561244964600e-01
1.540400000000000000e+04 4.588266909122467041e-01
1.540800000000000000e+04 4.579285979270935059e-01
1.541200000000000000e+04 4.656522572040557861e-01
1.541600000000000000e+04 4.653794765472412109e-01
1.542000000000000000e+04 4.599641561508178711e-01
1.542400000000000000e+04 4.600930809974670410e-01
1.542800000000000000e+04 4.514827430248260498e-01
1.543200000000000000e+04 4.598258435726165771e-01
1.543600000000000000e+04 4.681759476661682129e-01
1.544000000000000000e+04 4.570437371730804443e-01
1.544400000000000000e+04 4.557454288005828857e-01
1.544800000000000000e+04 4.421929717063903809e-01
1.545200000000000000e+04 4.567394256591796875e-01
1.545600000000000000e+04 4.646848738193511963e-01
1.546000000000000000e+04 4.524413347244262695e-01
1.546400000000000000e+04 4.695840477943420410e-01
1.546800000000000000e+04 4.500019252300262451e-01
1.547200000000000000e+04 4.599363207817077637e-01
1.547600000000000000e+04 4.630118310451507568e-01
1.548000000000000000e+04 4.684033691883087158e-01
1.548400000000000000e+04 4.521821737289428711e-01
1.548800000000000000e+04 4.788338243961334229e-01
1.549200000000000000e+04 4.541403651237487793e-01
1.549600000000000000e+04 4.582708179950714111e-01
1.550000000000000000e+04 4.458816945552825928e-01
1.550400000000000000e+04 4.623362720012664795e-01
1.550800000000000000e+04 4.532762467861175537e-01
1.551200000000000000e+04 4.575082361698150635e-01
1.551600000000000000e+04 4.486497938632965088e-01
1.552000000000000000e+04 4.734043478965759277e-01
1.552400000000000000e+04 4.702934324741363525e-01
1.552800000000000000e+04 4.577236175537109375e-01
1.553200000000000000e+04 4.566308856010437012e-01
1.553600000000000000e+04 4.397211372852325439e-01
1.554000000000000000e+04 4.479221105575561523e-01
1.554400000000000000e+04 4.577634334564208984e-01
1.554800000000000000e+04 4.536997675895690918e-01
1.555200000000000000e+04 4.663085937500000000e-01
1.555600000000000000e+04 4.734223783016204834e-01
1.556000000000000000e+04 4.484557509422302246e-01
1.556400000000000000e+04 4.730387330055236816e-01
1.556800000000000000e+04 4.631652832031250000e-01
1.557200000000000000e+04 4.395762979984283447e-01
1.557600000000000000e+04 4.700713753700256348e-01
1.558000000000000000e+04 4.718471765518188477e-01
1.558400000000000000e+04 4.554661214351654053e-01
1.558800000000000000e+04 4.426573216915130615e-01
1.559200000000000000e+04 4.448553025722503662e-01
1.559600000000000000e+04 4.587722122669219971e-01
1.560000000000000000e+04 4.538364112377166748e-01
1.560400000000000000e+04 4.552920758724212646e-01
1.560800000000000000e+04 4.659495055675506592e-01
1.561200000000000000e+04 4.762152433395385742e-01
1.561600000000000000e+04 4.611006975173950195e-01
1.562000000000000000e+04 4.372425973415374756e-01
1.562400000000000000e+04 4.594242870807647705e-01
1.562800000000000000e+04 4.820119142532348633e-01
1.563200000000000000e+04 4.651103317737579346e-01
1.563600000000000000e+04 4.741027355194091797e-01
1.564000000000000000e+04 4.484085142612457275e-01
1.564400000000000000e+04 4.681619107723236084e-01
1.564800000000000000e+04 4.485119879245758057e-01
1.565200000000000000e+04 4.534624516963958740e-01
1.565600000000000000e+04 4.638166129589080811e-01
1.566000000000000000e+04 4.634871780872344971e-01
1.566400000000000000e+04 4.608621299266815186e-01
1.566800000000000000e+04 4.865260720252990723e-01
1.567200000000000000e+04 4.447603225708007812e-01
1.567600000000000000e+04 4.568872451782226562e-01
1.568000000000000000e+04 4.730439484119415283e-01
1.568400000000000000e+04 4.453358650207519531e-01
1.568800000000000000e+04 4.733757078647613525e-01
1.569200000000000000e+04 4.681498706340789795e-01
1.569600000000000000e+04 4.846584498882293701e-01
1.570000000000000000e+04 4.420158267021179199e-01
1.570400000000000000e+04 4.473792612552642822e-01
1.570800000000000000e+04 4.633157849311828613e-01
1.571200000000000000e+04 4.566181302070617676e-01
1.571600000000000000e+04 4.456005394458770752e-01
1.572000000000000000e+04 4.561656415462493896e-01
1.572400000000000000e+04 4.584936797618865967e-01
1.572800000000000000e+04 4.595360755920410156e-01
1.573200000000000000e+04 4.669100642204284668e-01
1.573600000000000000e+04 4.710091948509216309e-01
1.574000000000000000e+04 4.466738700866699219e-01
1.574400000000000000e+04 4.519658684730529785e-01
1.574800000000000000e+04 4.759164750576019287e-01
1.575200000000000000e+04 4.490616321563720703e-01
1.575600000000000000e+04 4.510065019130706787e-01
1.576000000000000000e+04 4.428348839282989502e-01
1.576400000000000000e+04 4.561943113803863525e-01
1.576800000000000000e+04 4.502989947795867920e-01
1.577200000000000000e+04 4.741107225418090820e-01
1.577600000000000000e+04 4.720854759216308594e-01
1.578000000000000000e+04 4.614384472370147705e-01
1.578400000000000000e+04 4.631475508213043213e-01
1.578800000000000000e+04 4.687879979610443115e-01
1.579200000000000000e+04 4.500105381011962891e-01
1.579600000000000000e+04 4.689449965953826904e-01
1.580000000000000000e+04 4.660066962242126465e-01
1.580400000000000000e+04 4.655125141143798828e-01
1.580800000000000000e+04 4.418871998786926270e-01
1.581200000000000000e+04 4.565431177616119385e-01
1.581600000000000000e+04 4.599223434925079346e-01
1.582000000000000000e+04 4.679801762104034424e-01
1.582400000000000000e+04 4.695183634757995605e-01
1.582800000000000000e+04 4.640974998474121094e-01
1.583200000000000000e+04 4.482997357845306396e-01
1.583600000000000000e+04 4.435839354991912842e-01
1.584000000000000000e+04 4.595572352409362793e-01
1.584400000000000000e+04 4.641791284084320068e-01
1.584800000000000000e+04 4.423817992210388184e-01
1.585200000000000000e+04 4.638350605964660645e-01
1.585600000000000000e+04 4.499717354774475098e-01
1.586000000000000000e+04 4.406489133834838867e-01
1.586400000000000000e+04 4.466753602027893066e-01
1.586800000000000000e+04 4.847836792469024658e-01
1.587200000000000000e+04 4.604012668132781982e-01
1.587600000000000000e+04 4.726780652999877930e-01
1.588000000000000000e+04 4.675184190273284912e-01
1.588400000000000000e+04 4.440173506736755371e-01
1.588800000000000000e+04 4.736896455287933350e-01
1.589200000000000000e+04 4.661092460155487061e-01
1.589600000000000000e+04 4.509629905223846436e-01
1.590000000000000000e+04 4.557772576808929443e-01
1.590400000000000000e+04 4.803675115108489990e-01
1.590800000000000000e+04 4.877232015132904053e-01
1.591200000000000000e+04 4.635517001152038574e-01
1.591600000000000000e+04 4.726995825767517090e-01
1.592000000000000000e+04 4.515248537063598633e-01
1.592400000000000000e+04 4.535451233386993408e-01
1.592800000000000000e+04 4.659423828125000000e-01
1.593200000000000000e+04 4.510378539562225342e-01
1.593600000000000000e+04 4.460794925689697266e-01
1.594000000000000000e+04 4.711600244045257568e-01
1.594400000000000000e+04 4.627631604671478271e-01
1.594800000000000000e+04 4.706228375434875488e-01
1.595200000000000000e+04 4.608251154422760010e-01
1.595600000000000000e+04 4.761778712272644043e-01
1.596000000000000000e+04 4.572075605392456055e-01
1.596400000000000000e+04 4.508660733699798584e-01
1.596800000000000000e+04 4.560255706310272217e-01
1.597200000000000000e+04 4.648169577121734619e-01
1.597600000000000000e+04 4.660603106021881104e-01
1.598000000000000000e+04 4.615611732006072998e-01
1.598400000000000000e+04 4.646299481391906738e-01
1.598800000000000000e+04 4.521361887454986572e-01
1.599200000000000000e+04 4.676164388656616211e-01
1.599600000000000000e+04 4.665837287902832031e-01


==> fig/mixing/ppo_100x100.dat <==
0.00000e+00 0.00000e+00 -1.52316e+01 -1.33863e+01 -1.70769e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+02 1.00000e+00 -1.42519e+01 -1.32788e+01 -1.52251e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
3.20000e+02 3.00000e+00 -1.58658e+01 -1.46330e+01 -1.70986e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
4.80000e+02 4.00000e+00 -1.56444e+01 -1.47906e+01 -1.64983e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
6.40000e+02 6.00000e+00 -1.60217e+01 -1.39520e+01 -1.80915e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.00000e+02 8.00000e+00 -1.26399e+01 -1.10115e+01 -1.42683e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
9.60000e+02 9.00000e+00 -1.45750e+01 -1.25400e+01 -1.66100e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.12000e+03 1.10000e+01 -1.40860e+01 -1.20907e+01 -1.60814e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.28000e+03 1.20000e+01 -1.63904e+01 -1.40787e+01 -1.87021e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.44000e+03 1.40000e+01 -1.55717e+01 -1.31464e+01 -1.79969e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+03 1.60000e+01 -1.63710e+01 -1.49962e+01 -1.77458e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.76000e+03 1.70000e+01 -1.66977e+01 -1.50757e+01 -1.83196e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.92000e+03 1.90000e+01 -1.63345e+01 -1.52694e+01 -1.73996e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
2.08000e+03 2.00000e+01 -1.50208e+01 -1.28111e+01 -1.72304e+01 -1.52316e+01 -1.33864e+01 -1.70768e+01
2.24000e+03 2.20000e+01 -1.77246e+01 -1.68682e+01 -1.85810e+01 -1.52316e+01 -1.33865e+01 -1.70767e+01
2.40000e+03 2.40000e+01 -1.55556e+01 -1.33102e+01 -1.78011e+01 -1.52316e+01 -1.33866e+01 -1.70767e+01
2.56000e+03 2.50000e+01 -1.57064e+01 -1.44377e+01 -1.69751e+01 -1.52317e+01 -1.33869e+01 -1.70765e+01
2.72000e+03 2.70000e+01 -1.71693e+01 -1.55347e+01 -1.88039e+01 -1.52317e+01 -1.33872e+01 -1.70763e+01
2.88000e+03 2.80000e+01 -1.68238e+01 -1.60325e+01 -1.76150e+01 -1.52318e+01 -1.33877e+01 -1.70759e+01
3.04000e+03 3.00000e+01 -1.53480e+01 -1.44334e+01 -1.62627e+01 -1.52320e+01 -1.33884e+01 -1.70755e+01
3.20000e+03 3.20000e+01 -1.83321e+01 -1.77987e+01 -1.88654e+01 -1.52321e+01 -1.33894e+01 -1.70748e+01
3.36000e+03 3.30000e+01 -1.61330e+01 -1.35986e+01 -1.86674e+01 -1.52324e+01 -1.33908e+01 -1.70740e+01
3.52000e+03 3.50000e+01 -1.67943e+01 -1.40722e+01 -1.95164e+01 -1.52327e+01 -1.33925e+01 -1.70730e+01
3.68000e+03 3.60000e+01 -1.50593e+01 -1.30008e+01 -1.71178e+01 -1.52332e+01 -1.33947e+01 -1.70717e+01
3.84000e+03 3.80000e+01 -1.67833e+01 -1.41545e+01 -1.94121e+01 -1.52338e+01 -1.33976e+01 -1.70700e+01
4.00000e+03 4.00000e+01 -1.59638e+01 -1.31937e+01 -1.87338e+01 -1.52346e+01 -1.34012e+01 -1.70681e+01
4.16000e+03 4.10000e+01 -1.70723e+01 -1.25433e+01 -2.16012e+01 -1.52356e+01 -1.34056e+01 -1.70657e+01
4.32000e+03 4.30000e+01 -1.51312e+01 -1.36180e+01 -1.66444e+01 -1.52370e+01 -1.34111e+01 -1.70629e+01
4.48000e+03 4.40000e+01 -1.56914e+01 -1.43461e+01 -1.70367e+01 -1.52386e+01 -1.34175e+01 -1.70596e+01
4.64000e+03 4.60000e+01 -1.78920e+01 -1.45016e+01 -2.12824e+01 -1.52406e+01 -1.34253e+01 -1.70558e+01
4.80000e+03 4.80000e+01 -1.41961e+01 -1.08797e+01 -1.75125e+01 -1.52430e+01 -1.34344e+01 -1.70515e+01
4.96000e+03 4.90000e+01 -1.56006e+01 -1.41688e+01 -1.70324e+01 -1.52459e+01 -1.34452e+01 -1.70466e+01
5.12000e+03 5.10000e+01 -1.50409e+01 -1.40830e+01 -1.59989e+01 -1.52493e+01 -1.34575e+01 -1.70411e+01
5.28000e+03 5.20000e+01 -1.57527e+01 -1.42485e+01 -1.72569e+01 -1.52533e+01 -1.34717e+01 -1.70350e+01
5.44000e+03 5.40000e+01 -1.56586e+01 -1.37323e+01 -1.75850e+01 -1.52580e+01 -1.34878e+01 -1.70283e+01
5.60000e+03 5.60000e+01 -1.55372e+01 -1.40959e+01 -1.69786e+01 -1.52634e+01 -1.35060e+01 -1.70208e+01
5.76000e+03 5.70000e+01 -1.40306e+01 -1.26788e+01 -1.53825e+01 -1.52694e+01 -1.35263e+01 -1.70126e+01
5.92000e+03 5.90000e+01 -1.40459e+01 -1.32761e+01 -1.48157e+01 -1.52763e+01 -1.35489e+01 -1.70037e+01
6.08000e+03 6.00000e+01 -1.42668e+01 -1.30075e+01 -1.55261e+01 -1.52840e+01 -1.35739e+01 -1.69941e+01
6.24000e+03 6.20000e+01 -1.60928e+01 -1.56266e+01 -1.65590e+01 -1.52925e+01 -1.36012e+01 -1.69838e+01
6.40000e+03 6.40000e+01 -1.39938e+01 -1.25495e+01 -1.54380e+01 -1.53019e+01 -1.36309e+01 -1.69728e+01
6.56000e+03 6.50000e+01 -1.32237e+01 -1.19488e+01 -1.44986e+01 -1.53121e+01 -1.36632e+01 -1.69611e+01
6.72000e+03 6.70000e+01 -1.37941e+01 -1.17577e+01 -1.58305e+01 -1.53232e+01 -1.36978e+01 -1.69486e+01
6.88000e+03 6.80000e+01 -1.48743e+01 -1.34705e+01 -1.62780e+01 -1.53351e+01 -1.37348e+01 -1.69354e+01
7.04000e+03 7.00000e+01 -1.47619e+01 -1.26197e+01 -1.69040e+01 -1.53479e+01 -1.37744e+01 -1.69214e+01
7.20000e+03 7.20000e+01 -1.47139e+01 -1.37867e+01 -1.56411e+01 -1.53615e+01 -1.38161e+01 -1.69068e+01
7.36000e+03 7.30000e+01 -1.33924e+01 -1.20786e+01 -1.47063e+01 -1.53757e+01 -1.38601e+01 -1.68914e+01
7.52000e+03 7.50000e+01 -1.52451e+01 -1.40935e+01 -1.63967e+01 -1.53907e+01 -1.39062e+01 -1.68753e+01
7.68000e+03 7.60000e+01 -1.39086e+01 -1.37262e+01 -1.40910e+01 -1.54063e+01 -1.39542e+01 -1.68584e+01
7.84000e+03 7.80000e+01 -1.51932e+01 -1.44178e+01 -1.59687e+01 -1.54225e+01 -1.40041e+01 -1.68408e+01
8.00000e+03 8.00000e+01 -1.52090e+01 -1.37320e+01 -1.66860e+01 -1.54390e+01 -1.40556e+01 -1.68224e+01
8.16000e+03 8.10000e+01 -1.67152e+01 -1.43450e+01 -1.90855e+01 -1.54559e+01 -1.41086e+01 -1.68032e+01
8.32000e+03 8.30000e+01 -1.33554e+01 -1.25103e+01 -1.42005e+01 -1.54729e+01 -1.41627e+01 -1.67831e+01
8.48000e+03 8.40000e+01 -1.32168e+01 -1.27904e+01 -1.36433e+01 -1.54900e+01 -1.42180e+01 -1.67621e+01
8.64000e+03 8.60000e+01 -1.34838e+01 -1.26480e+01 -1.43196e+01 -1.55070e+01 -1.42739e+01 -1.67402e+01
8.80000e+03 8.80000e+01 -1.40806e+01 -1.36364e+01 -1.45248e+01 -1.55238e+01 -1.43303e+01 -1.67173e+01
8.96000e+03 8.90000e+01 -1.35276e+01 -1.13485e+01 -1.57067e+01 -1.55402e+01 -1.43870e+01 -1.66934e+01
9.12000e+03 9.10000e+01 -1.53179e+01 -1.35473e+01 -1.70885e+01 -1.55561e+01 -1.44437e+01 -1.66685e+01
9.28000e+03 9.20000e+01 -1.42577e+01 -1.37131e+01 -1.48024e+01 -1.55713e+01 -1.45001e+01 -1.66425e+01
9.44000e+03 9.40000e+01 -1.31117e+01 -1.10292e+01 -1.51942e+01 -1.55856e+01 -1.45560e+01 -1.66152e+01
9.60000e+03 9.60000e+01 -1.45563e+01 -1.25707e+01 -1.65418e+01 -1.55989e+01 -1.46109e+01 -1.65868e+01
9.76000e+03 9.70000e+01 -1.34702e+01 -1.31661e+01 -1.37742e+01 -1.56111e+01 -1.46650e+01 -1.65571e+01
9.92000e+03 9.90000e+01 -1.49111e+01 -1.33862e+01 -1.64361e+01 -1.56219e+01 -1.47176e+01 -1.65262e+01
1.00800e+04 1.00000e+02 -1.43728e+01 -1.25293e+01 -1.62164e+01 -1.56314e+01 -1.47687e+01 -1.64941e+01
1.02400e+04 1.02000e+02 -1.48686e+01 -1.40911e+01 -1.56461e+01 -1.56394e+01 -1.48181e+01 -1.64608e+01
1.04000e+04 1.04000e+02 -1.41148e+01 -1.29250e+01 -1.53047e+01 -1.56458e+01 -1.48655e+01 -1.64261e+01
1.05600e+04 1.05000e+02 -1.38581e+01 -1.26173e+01 -1.50990e+01 -1.56506e+01 -1.49108e+01 -1.63903e+01
1.07200e+04 1.07000e+02 -1.28884e+01 -1.23241e+01 -1.34528e+01 -1.56535e+01 -1.49537e+01 -1.63533e+01
1.08800e+04 1.08000e+02 -1.35628e+01 -1.20942e+01 -1.50315e+01 -1.56547e+01 -1.49941e+01 -1.63152e+01
1.10400e+04 1.10000e+02 -1.50034e+01 -1.25257e+01 -1.74811e+01 -1.56540e+01 -1.50319e+01 -1.62761e+01
1.12000e+04 1.12000e+02 -1.48402e+01 -1.22498e+01 -1.74306e+01 -1.56514e+01 -1.50668e+01 -1.62360e+01
1.13600e+04 1.13000e+02 -1.23520e+01 -1.17834e+01 -1.29206e+01 -1.56469e+01 -1.50989e+01 -1.61949e+01
1.15200e+04 1.15000e+02 -1.43693e+01 -1.35540e+01 -1.51845e+01 -1.56405e+01 -1.51278e+01 -1.61532e+01
1.16800e+04 1.16000e+02 -1.37176e+01 -1.24446e+01 -1.49905e+01 -1.56322e+01 -1.51536e+01 -1.61108e+01
1.18400e+04 1.18000e+02 -1.60007e+01 -1.38744e+01 -1.81269e+01 -1.56220e+01 -1.51761e+01 -1.60678e+01
1.20000e+04 1.20000e+02 -1.21871e+01 -1.08174e+01 -1.35569e+01 -1.56098e+01 -1.51951e+01 -1.60245e+01
1.21600e+04 1.21000e+02 -1.31444e+01 -1.26670e+01 -1.36219e+01 -1.55959e+01 -1.52107e+01 -1.59810e+01
1.23200e+04 1.23000e+02 -1.44015e+01 -1.21754e+01 -1.66276e+01 -1.55801e+01 -1.52226e+01 -1.59375e+01
1.24800e+04 1.24000e+02 -1.05285e+01 -9.97128e+00 -1.10857e+01 -1.55625e+01 -1.52309e+01 -1.58941e+01
1.26400e+04 1.26000e+02 -1.39142e+01 -1.21920e+01 -1.56364e+01 -1.55433e+01 -1.52354e+01 -1.58511e+01
1.28000e+04 1.28000e+02 -1.16844e+01 -9.81879e+00 -1.35499e+01 -1.55223e+01 -1.52361e+01 -1.58086e+01
1.29600e+04 1.29000e+02 -1.33551e+01 -1.18262e+01 -1.48839e+01 -1.54998e+01 -1.52328e+01 -1.57669e+01
1.31200e+04 1.31000e+02 -1.50921e+01 -1.36781e+01 -1.65061e+01 -1.54759e+01 -1.52257e+01 -1.57260e+01
1.32800e+04 1.32000e+02 -1.32644e+01 -1.29383e+01 -1.35905e+01 -1.54504e+01 -1.52147e+01 -1.56861e+01
1.34400e+04 1.34000e+02 -1.48874e+01 -1.47825e+01 -1.49923e+01 -1.54236e+01 -1.52000e+01 -1.56472e+01
1.36000e+04 1.36000e+02 -1.40898e+01 -1.37486e+01 -1.44309e+01 -1.53956e+01 -1.51817e+01 -1.56094e+01
1.37600e+04 1.37000e+02 -1.46723e+01 -1.39605e+01 -1.53842e+01 -1.53663e+01 -1.51600e+01 -1.55726e+01
1.39200e+04 1.39000e+02 -1.40136e+01 -1.27071e+01 -1.53200e+01 -1.53361e+01 -1.51353e+01 -1.55368e+01
1.40800e+04 1.40000e+02 -1.20668e+01 -1.17051e+01 -1.24286e+01 -1.53048e+01 -1.51079e+01 -1.55016e+01
1.42400e+04 1.42000e+02 -1.14442e+01 -1.03467e+01 -1.25417e+01 -1.52726e+01 -1.50782e+01 -1.54671e+01
1.44000e+04 1.44000e+02 -1.48531e+01 -1.37222e+01 -1.59840e+01 -1.52397e+01 -1.50465e+01 -1.54329e+01
1.45600e+04 1.45000e+02 -1.24184e+01 -1.01769e+01 -1.46599e+01 -1.52062e+01 -1.50134e+01 -1.53990e+01
1.47200e+04 1.47000e+02 -1.30191e+01 -1.08788e+01 -1.51593e+01 -1.51720e+01 -1.49791e+01 -1.53649e+01
1.48800e+04 1.48000e+02 -1.26040e+01 -1.18375e+01 -1.33706e+01 -1.51374e+01 -1.49439e+01 -1.53309e+01
1.50400e+04 1.50000e+02 -1.32619e+01 -1.12719e+01 -1.52519e+01 -1.51023e+01 -1.49081e+01 -1.52966e+01
1.52000e+04 1.52000e+02 -1.22849e+01 -1.13890e+01 -1.31808e+01 -1.50670e+01 -1.48720e+01 -1.52621e+01
1.53600e+04 1.53000e+02 -1.31002e+01 -1.21750e+01 -1.40255e+01 -1.50315e+01 -1.48358e+01 -1.52273e+01
1.55200e+04 1.55000e+02 -1.15272e+01 -1.03676e+01 -1.26868e+01 -1.49959e+01 -1.47997e+01 -1.51921e+01
1.56800e+04 1.56000e+02 -1.47850e+01 -1.31718e+01 -1.63982e+01 -1.49603e+01 -1.47638e+01 -1.51567e+01
1.58400e+04 1.58000e+02 -1.26932e+01 -1.17831e+01 -1.36033e+01 -1.49246e+01 -1.47281e+01 -1.51212e+01
1.60000e+04 1.60000e+02 -1.25454e+01 -1.22306e+01 -1.28602e+01 -1.48891e+01 -1.46928e+01 -1.50853e+01
1.61600e+04 1.61000e+02 -1.21099e+01 -1.13492e+01 -1.28706e+01 -1.48537e+01 -1.46581e+01 -1.50493e+01
1.63200e+04 1.63000e+02 -1.25767e+01 -1.13359e+01 -1.38176e+01 -1.48186e+01 -1.46239e+01 -1.50132e+01
1.64800e+04 1.64000e+02 -1.31909e+01 -1.26705e+01 -1.37113e+01 -1.47837e+01 -1.45902e+01 -1.49772e+01
1.66400e+04 1.66000e+02 -1.51049e+01 -1.42226e+01 -1.59873e+01 -1.47491e+01 -1.45572e+01 -1.49411e+01
1.68000e+04 1.68000e+02 -1.47674e+01 -1.42214e+01 -1.53133e+01 -1.47149e+01 -1.45247e+01 -1.49051e+01
1.69600e+04 1.69000e+02 -1.36461e+01 -1.17442e+01 -1.55480e+01 -1.46810e+01 -1.44929e+01 -1.48692e+01
1.71200e+04 1.71000e+02 -1.30216e+01 -1.18606e+01 -1.41825e+01 -1.46476e+01 -1.44617e+01 -1.48335e+01
1.72800e+04 1.72000e+02 -1.30430e+01 -1.11182e+01 -1.49677e+01 -1.46145e+01 -1.44312e+01 -1.47979e+01
1.74400e+04 1.74000e+02 -1.18455e+01 -1.06299e+01 -1.30611e+01 -1.45818e+01 -1.44012e+01 -1.47625e+01
1.76000e+04 1.76000e+02 -1.30942e+01 -1.22054e+01 -1.39829e+01 -1.45496e+01 -1.43719e+01 -1.47272e+01
1.77600e+04 1.77000e+02 -1.25469e+01 -1.18534e+01 -1.32404e+01 -1.45177e+01 -1.43433e+01 -1.46921e+01
1.79200e+04 1.79000e+02 -1.36965e+01 -1.17391e+01 -1.56539e+01 -1.44862e+01 -1.43152e+01 -1.46572e+01
1.80800e+04 1.80000e+02 -1.18236e+01 -1.05036e+01 -1.31436e+01 -1.44551e+01 -1.42878e+01 -1.46223e+01
1.82400e+04 1.82000e+02 -1.25045e+01 -1.07392e+01 -1.42697e+01 -1.44243e+01 -1.42610e+01 -1.45875e+01
1.84000e+04 1.84000e+02 -1.19242e+01 -1.17286e+01 -1.21198e+01 -1.43937e+01 -1.42347e+01 -1.45527e+01
1.85600e+04 1.85000e+02 -1.25039e+01 -1.13079e+01 -1.36999e+01 -1.43634e+01 -1.42089e+01 -1.45180e+01
1.87200e+04 1.87000e+02 -1.25310e+01 -1.08465e+01 -1.42154e+01 -1.43334e+01 -1.41836e+01 -1.44833e+01
1.88800e+04 1.88000e+02 -1.15911e+01 -1.11475e+01 -1.20347e+01 -1.43036e+01 -1.41587e+01 -1.44485e+01
1.90400e+04 1.90000e+02 -1.19914e+01 -1.11952e+01 -1.27876e+01 -1.42739e+01 -1.41342e+01 -1.44136e+01
1.92000e+04 1.92000e+02 -1.28575e+01 -1.11181e+01 -1.45969e+01 -1.42444e+01 -1.41102e+01 -1.43785e+01
1.93600e+04 1.93000e+02 -1.21316e+01 -1.10818e+01 -1.31813e+01 -1.42149e+01 -1.40864e+01 -1.43434e+01
1.95200e+04 1.95000e+02 -1.22728e+01 -1.06932e+01 -1.38524e+01 -1.41855e+01 -1.40630e+01 -1.43081e+01
1.96800e+04 1.96000e+02 -1.23181e+01 -1.16818e+01 -1.29544e+01 -1.41562e+01 -1.40398e+01 -1.42726e+01
1.98400e+04 1.98000e+02 -1.28993e+01 -1.17491e+01 -1.40495e+01 -1.41268e+01 -1.40168e+01 -1.42369e+01
2.00000e+04 2.00000e+02 -1.15386e+01 -1.09005e+01 -1.21766e+01 -1.40974e+01 -1.39938e+01 -1.42010e+01
2.01600e+04 2.01000e+02 -1.14857e+01 -1.11985e+01 -1.17728e+01 -1.40681e+01 -1.39711e+01 -1.41650e+01
2.03200e+04 2.03000e+02 -1.28215e+01 -1.14751e+01 -1.41680e+01 -1.40386e+01 -1.39484e+01 -1.41288e+01
2.04800e+04 2.04000e+02 -1.33874e+01 -1.22746e+01 -1.45002e+01 -1.40092e+01 -1.39259e+01 -1.40925e+01
2.06400e+04 2.06000e+02 -1.10424e+01 -1.07793e+01 -1.13055e+01 -1.39796e+01 -1.39033e+01 -1.40560e+01
2.08000e+04 2.08000e+02 -1.22494e+01 -1.16873e+01 -1.28115e+01 -1.39500e+01 -1.38807e+01 -1.40193e+01
2.09600e+04 2.09000e+02 -1.27709e+01 -1.26961e+01 -1.28458e+01 -1.39203e+01 -1.38581e+01 -1.39825e+01
2.11200e+04 2.11000e+02 -1.31538e+01 -1.09238e+01 -1.53838e+01 -1.38905e+01 -1.38355e+01 -1.39455e+01
2.12800e+04 2.12000e+02 -1.08762e+01 -9.96130e+00 -1.17910e+01 -1.38606e+01 -1.38129e+01 -1.39084e+01
2.14400e+04 2.14000e+02 -1.14364e+01 -1.08856e+01 -1.19872e+01 -1.38306e+01 -1.37901e+01 -1.38711e+01
2.16000e+04 2.16000e+02 -1.04464e+01 -9.67203e+00 -1.12207e+01 -1.38005e+01 -1.37673e+01 -1.38338e+01
2.17600e+04 2.17000e+02 -1.15577e+01 -1.02823e+01 -1.28331e+01 -1.37704e+01 -1.37444e+01 -1.37963e+01
2.19200e+04 2.19000e+02 -1.18524e+01 -1.16476e+01 -1.20571e+01 -1.37401e+01 -1.37213e+01 -1.37589e+01
2.20800e+04 2.20000e+02 -1.07837e+01 -1.03568e+01 -1.12105e+01 -1.37097e+01 -1.36975e+01 -1.37220e+01
2.22400e+04 2.22000e+02 -1.13632e+01 -1.10126e+01 -1.17138e+01 -1.36793e+01 -1.36714e+01 -1.36871e+01
2.24000e+04 2.24000e+02 -9.93634e+00 -9.23373e+00 -1.06390e+01 -1.36488e+01 -1.36390e+01 -1.36586e+01
2.25600e+04 2.25000e+02 -1.10508e+01 -1.06265e+01 -1.14751e+01 -1.36181e+01 -1.36021e+01 -1.36341e+01
2.27200e+04 2.27000e+02 -1.25076e+01 -1.13964e+01 -1.36189e+01 -1.35874e+01 -1.35641e+01 -1.36108e+01
2.28800e+04 2.28000e+02 -1.04837e+01 -9.59618e+00 -1.13711e+01 -1.35567e+01 -1.35256e+01 -1.35879e+01
2.30400e+04 2.30000e+02 -1.36578e+01 -1.32780e+01 -1.40376e+01 -1.35259e+01 -1.34868e+01 -1.35650e+01
2.32000e+04 2.32000e+02 -1.13235e+01 -9.76360e+00 -1.28834e+01 -1.34951e+01 -1.34479e+01 -1.35423e+01
2.33600e+04 2.33000e+02 -1.18216e+01 -1.09168e+01 -1.27264e+01 -1.34643e+01 -1.34089e+01 -1.35196e+01
2.35200e+04 2.35000e+02 -1.09344e+01 -1.00457e+01 -1.18232e+01 -1.34333e+01 -1.33697e+01 -1.34969e+01
2.36800e+04 2.36000e+02 -1.17781e+01 -1.05885e+01 -1.29678e+01 -1.34024e+01 -1.33306e+01 -1.34741e+01
2.38400e+04 2.38000e+02 -1.17211e+01 -1.08845e+01 -1.25577e+01 -1.33714e+01 -1.32914e+01 -1.34514e+01
2.40000e+04 2.40000e+02 -1.22225e+01 -1.06301e+01 -1.38150e+01 -1.33404e+01 -1.32523e+01 -1.34285e+01
2.41600e+04 2.41000e+02 -1.12539e+01 -1.04793e+01 -1.20284e+01 -1.33093e+01 -1.32131e+01 -1.34055e+01
2.43200e+04 2.43000e+02 -1.06375e+01 -9.69239e+00 -1.15825e+01 -1.32782e+01 -1.31739e+01 -1.33825e+01
2.44800e+04 2.44000e+02 -9.96049e+00 -9.16489e+00 -1.07561e+01 -1.32470e+01 -1.31348e+01 -1.33592e+01
2.46400e+04 2.46000e+02 -9.61071e+00 -8.98136e+00 -1.02401e+01 -1.32157e+01 -1.30958e+01 -1.33357e+01
2.48000e+04 2.48000e+02 -9.83675e+00 -9.31079e+00 -1.03627e+01 -1.31843e+01 -1.30568e+01 -1.33119e+01
2.49600e+04 2.49000e+02 -1.11740e+01 -1.08678e+01 -1.14801e+01 -1.31528e+01 -1.30179e+01 -1.32878e+01
2.51200e+04 2.51000e+02 -1.05668e+01 -9.60999e+00 -1.15236e+01 -1.31212e+01 -1.29791e+01 -1.32633e+01
2.52800e+04 2.52000e+02 -1.18279e+01 -1.08431e+01 -1.28128e+01 -1.30894e+01 -1.29403e+01 -1.32384e+01
2.54400e+04 2.54000e+02 -1.06435e+01 -9.98031e+00 -1.13066e+01 -1.30573e+01 -1.29017e+01 -1.32130e+01
2.56000e+04 2.56000e+02 -9.83832e+00 -8.86289e+00 -1.08138e+01 -1.30251e+01 -1.28631e+01 -1.31871e+01
2.57600e+04 2.57000e+02 -1.06744e+01 -1.01204e+01 -1.12284e+01 -1.29926e+01 -1.28245e+01 -1.31606e+01
2.59200e+04 2.59000e+02 -1.07243e+01 -9.81094e+00 -1.16377e+01 -1.29598e+01 -1.27860e+01 -1.31336e+01
2.60800e+04 2.60000e+02 -9.85124e+00 -9.65288e+00 -1.00496e+01 -1.29268e+01 -1.27477e+01 -1.31059e+01
2.62400e+04 2.62000e+02 -1.06780e+01 -1.00778e+01 -1.12781e+01 -1.28935e+01 -1.27094e+01 -1.30777e+01
2.64000e+04 2.64000e+02 -1.19220e+01 -1.09026e+01 -1.29414e+01 -1.28599e+01 -1.26712e+01 -1.30487e+01
2.65600e+04 2.65000e+02 -1.21225e+01 -1.09432e+01 -1.33018e+01 -1.28260e+01 -1.26330e+01 -1.30190e+01
2.67200e+04 2.67000e+02 -1.10465e+01 -9.05292e+00 -1.30400e+01 -1.27918e+01 -1.25949e+01 -1.29888e+01
2.68800e+04 2.68000e+02 -1.06861e+01 -8.75914e+00 -1.26130e+01 -1.27573e+01 -1.25567e+01 -1.29579e+01
2.70400e+04 2.70000e+02 -1.06683e+01 -9.16655e+00 -1.21701e+01 -1.27226e+01 -1.25188e+01 -1.29264e+01
2.72000e+04 2.72000e+02 -1.05186e+01 -9.52903e+00 -1.15082e+01 -1.26875e+01 -1.24808e+01 -1.28942e+01
2.73600e+04 2.73000e+02 -1.06436e+01 -9.71008e+00 -1.15771e+01 -1.26521e+01 -1.24428e+01 -1.28614e+01
2.75200e+04 2.75000e+02 -1.06153e+01 -1.01676e+01 -1.10631e+01 -1.26165e+01 -1.24049e+01 -1.28280e+01
2.76800e+04 2.76000e+02 -1.10971e+01 -9.45788e+00 -1.27363e+01 -1.25806e+01 -1.23669e+01 -1.27942e+01
2.78400e+04 2.78000e+02 -9.84856e+00 -9.13081e+00 -1.05663e+01 -1.25444e+01 -1.23290e+01 -1.27598e+01
2.80000e+04 2.80000e+02 -1.07628e+01 -9.85244e+00 -1.16732e+01 -1.25080e+01 -1.22911e+01 -1.27249e+01
2.81600e+04 2.81000e+02 -1.05338e+01 -9.82237e+00 -1.12451e+01 -1.24714e+01 -1.22531e+01 -1.26897e+01
2.83200e+04 2.83000e+02 -1.15548e+01 -9.93673e+00 -1.31729e+01 -1.24346e+01 -1.22152e+01 -1.26540e+01
2.84800e+04 2.84000e+02 -1.09259e+01 -9.95857e+00 -1.18933e+01 -1.23976e+01 -1.21772e+01 -1.26179e+01
2.86400e+04 2.86000e+02 -1.13867e+01 -1.06429e+01 -1.21306e+01 -1.23604e+01 -1.21393e+01 -1.25815e+01
2.88000e+04 2.88000e+02 -1.09831e+01 -9.73998e+00 -1.22262e+01 -1.23231e+01 -1.21013e+01 -1.25449e+01
2.89600e+04 2.89000e+02 -1.03724e+01 -1.02922e+01 -1.04526e+01 -1.22855e+01 -1.20632e+01 -1.25079e+01
2.91200e+04 2.91000e+02 -1.15160e+01 -1.05600e+01 -1.24719e+01 -1.22480e+01 -1.20251e+01 -1.24708e+01
2.92800e+04 2.92000e+02 -1.04584e+01 -9.34323e+00 -1.15736e+01 -1.22102e+01 -1.19869e+01 -1.24336e+01
2.94400e+04 2.94000e+02 -1.04803e+01 -8.70191e+00 -1.22587e+01 -1.21725e+01 -1.19488e+01 -1.23963e+01
2.96000e+04 2.96000e+02 -1.13175e+01 -9.70804e+00 -1.29269e+01 -1.21347e+01 -1.19106e+01 -1.23588e+01
2.97600e+04 2.97000e+02 -1.03706e+01 -9.83763e+00 -1.09036e+01 -1.20969e+01 -1.18724e+01 -1.23214e+01
2.99200e+04 2.99000e+02 -1.06595e+01 -9.51093e+00 -1.18080e+01 -1.20592e+01 -1.18341e+01 -1.22842e+01
3.00800e+04 3.00000e+02 -1.19070e+01 -1.02342e+01 -1.35798e+01 -1.20214e+01 -1.17958e+01 -1.22470e+01
3.02400e+04 3.02000e+02 -1.04622e+01 -9.62197e+00 -1.13024e+01 -1.19838e+01 -1.17575e+01 -1.22101e+01
3.04000e+04 3.04000e+02 -9.81217e+00 -8.95195e+00 -1.06724e+01 -1.19462e+01 -1.17191e+01 -1.21734e+01
3.05600e+04 3.05000e+02 -1.04339e+01 -9.37604e+00 -1.14917e+01 -1.19089e+01 -1.16808e+01 -1.21370e+01
3.07200e+04 3.07000e+02 -1.08572e+01 -1.03869e+01 -1.13275e+01 -1.18718e+01 -1.16423e+01 -1.21012e+01
3.08800e+04 3.08000e+02 -1.02512e+01 -8.53123e+00 -1.19713e+01 -1.18349e+01 -1.16039e+01 -1.20658e+01
3.10400e+04 3.10000e+02 -1.05308e+01 -9.20406e+00 -1.18575e+01 -1.17982e+01 -1.15655e+01 -1.20310e+01
3.12000e+04 3.12000e+02 -1.03514e+01 -9.61426e+00 -1.10886e+01 -1.17619e+01 -1.15271e+01 -1.19968e+01
3.13600e+04 3.13000e+02 -1.02751e+01 -9.35687e+00 -1.11934e+01 -1.17260e+01 -1.14887e+01 -1.19634e+01
3.15200e+04 3.15000e+02 -1.07854e+01 -1.01869e+01 -1.13839e+01 -1.16906e+01 -1.14504e+01 -1.19307e+01
3.16800e+04 3.16000e+02 -1.06027e+01 -9.54143e+00 -1.16640e+01 -1.16556e+01 -1.14123e+01 -1.18989e+01
3.18400e+04 3.18000e+02 -1.12164e+01 -1.03014e+01 -1.21314e+01 -1.16211e+01 -1.13743e+01 -1.18679e+01
3.20000e+04 3.20000e+02 -9.87850e+00 -9.40439e+00 -1.03526e+01 -1.15872e+01 -1.13366e+01 -1.18378e+01
3.21600e+04 3.21000e+02 -1.12903e+01 -1.07391e+01 -1.18415e+01 -1.15538e+01 -1.12991e+01 -1.18085e+01
3.23200e+04 3.23000e+02 -9.02468e+00 -8.30141e+00 -9.74795e+00 -1.15211e+01 -1.12621e+01 -1.17802e+01
3.24800e+04 3.24000e+02 -9.17173e+00 -8.58779e+00 -9.75567e+00 -1.14891e+01 -1.12255e+01 -1.17526e+01
3.26400e+04 3.26000e+02 -9.71748e+00 -9.34820e+00 -1.00868e+01 -1.14577e+01 -1.11896e+01 -1.17259e+01
3.28000e+04 3.28000e+02 -9.63684e+00 -9.42176e+00 -9.85192e+00 -1.14271e+01 -1.11543e+01 -1.17000e+01
3.29600e+04 3.29000e+02 -9.96241e+00 -9.58784e+00 -1.03370e+01 -1.13973e+01 -1.11198e+01 -1.16747e+01
3.31200e+04 3.31000e+02 -9.25830e+00 -8.73916e+00 -9.77743e+00 -1.13682e+01 -1.10863e+01 -1.16500e+01
3.32800e+04 3.32000e+02 -9.93456e+00 -9.70489e+00 -1.01642e+01 -1.13398e+01 -1.10537e+01 -1.16260e+01
3.34400e+04 3.34000e+02 -1.03841e+01 -9.19723e+00 -1.15710e+01 -1.13123e+01 -1.10223e+01 -1.16023e+01
3.36000e+04 3.36000e+02 -1.03785e+01 -9.26611e+00 -1.14909e+01 -1.12855e+01 -1.09919e+01 -1.15791e+01
3.37600e+04 3.37000e+02 -1.01001e+01 -9.89852e+00 -1.03016e+01 -1.12595e+01 -1.09628e+01 -1.15561e+01
3.39200e+04 3.39000e+02 -9.55152e+00 -8.60326e+00 -1.04998e+01 -1.12342e+01 -1.09350e+01 -1.15334e+01
3.40800e+04 3.40000e+02 -9.88835e+00 -9.28680e+00 -1.04899e+01 -1.12096e+01 -1.09085e+01 -1.15107e+01
3.42400e+04 3.42000e+02 -1.05536e+01 -9.51569e+00 -1.15915e+01 -1.11858e+01 -1.08835e+01 -1.14881e+01
3.44000e+04 3.44000e+02 -1.01583e+01 -9.00779e+00 -1.13089e+01 -1.11626e+01 -1.08598e+01 -1.14654e+01
3.45600e+04 3.45000e+02 -1.01503e+01 -9.30056e+00 -1.10001e+01 -1.11401e+01 -1.08375e+01 -1.14426e+01
3.47200e+04 3.47000e+02 -1.12612e+01 -1.02673e+01 -1.22551e+01 -1.11182e+01 -1.08167e+01 -1.14197e+01
3.48800e+04 3.48000e+02 -1.01629e+01 -8.96178e+00 -1.13639e+01 -1.10968e+01 -1.07971e+01 -1.13964e+01
3.50400e+04 3.50000e+02 -1.03350e+01 -8.50011e+00 -1.21700e+01 -1.10759e+01 -1.07789e+01 -1.13729e+01
3.52000e+04 3.52000e+02 -9.66155e+00 -8.84820e+00 -1.04749e+01 -1.10555e+01 -1.07619e+01 -1.13490e+01
3.53600e+04 3.53000e+02 -1.01819e+01 -9.14131e+00 -1.12225e+01 -1.10355e+01 -1.07461e+01 -1.13248e+01
3.55200e+04 3.55000e+02 -9.13070e+00 -8.82996e+00 -9.43144e+00 -1.10157e+01 -1.07314e+01 -1.13000e+01
3.56800e+04 3.56000e+02 -1.13597e+01 -1.08267e+01 -1.18927e+01 -1.09963e+01 -1.07178e+01 -1.12749e+01
3.58400e+04 3.58000e+02 -9.58713e+00 -9.29825e+00 -9.87602e+00 -1.09772e+01 -1.07050e+01 -1.12494e+01
3.60000e+04 3.60000e+02 -1.01800e+01 -9.84830e+00 -1.05118e+01 -1.09582e+01 -1.06930e+01 -1.12233e+01
3.61600e+04 3.61000e+02 -1.03616e+01 -9.11977e+00 -1.16034e+01 -1.09393e+01 -1.06818e+01 -1.11968e+01
3.63200e+04 3.63000e+02 -9.95362e+00 -9.79122e+00 -1.01160e+01 -1.09205e+01 -1.06712e+01 -1.11698e+01
3.64800e+04 3.64000e+02 -1.04927e+01 -9.47159e+00 -1.15137e+01 -1.09018e+01 -1.06610e+01 -1.11425e+01
3.66400e+04 3.66000e+02 -1.07484e+01 -9.57699e+00 -1.19198e+01 -1.08830e+01 -1.06513e+01 -1.11147e+01
3.68000e+04 3.68000e+02 -1.00784e+01 -1.00412e+01 -1.01156e+01 -1.08642e+01 -1.06418e+01 -1.10865e+01
3.69600e+04 3.69000e+02 -9.81355e+00 -9.17033e+00 -1.04568e+01 -1.08453e+01 -1.06325e+01 -1.10581e+01
3.71200e+04 3.71000e+02 -9.99054e+00 -8.69622e+00 -1.12849e+01 -1.08264e+01 -1.06234e+01 -1.10294e+01
3.72800e+04 3.72000e+02 -1.00347e+01 -9.56572e+00 -1.05038e+01 -1.08073e+01 -1.06141e+01 -1.10004e+01
3.74400e+04 3.74000e+02 -1.01291e+01 -9.88260e+00 -1.03755e+01 -1.07881e+01 -1.06049e+01 -1.09712e+01
3.76000e+04 3.76000e+02 -1.07081e+01 -1.00948e+01 -1.13214e+01 -1.07687e+01 -1.05954e+01 -1.09420e+01
3.77600e+04 3.77000e+02 -9.28115e+00 -9.07960e+00 -9.48270e+00 -1.07493e+01 -1.05858e+01 -1.09128e+01
3.79200e+04 3.79000e+02 -1.03742e+01 -9.91993e+00 -1.08284e+01 -1.07298e+01 -1.05759e+01 -1.08836e+01
3.80800e+04 3.80000e+02 -8.97380e+00 -8.42498e+00 -9.52261e+00 -1.07102e+01 -1.05657e+01 -1.08547e+01
3.82400e+04 3.82000e+02 -9.01471e+00 -8.68203e+00 -9.34739e+00 -1.06904e+01 -1.05549e+01 -1.08259e+01
3.84000e+04 3.84000e+02 -8.46967e+00 -8.09659e+00 -8.84275e+00 -1.06707e+01 -1.05439e+01 -1.07975e+01
3.85600e+04 3.85000e+02 -9.71994e+00 -8.50634e+00 -1.09335e+01 -1.06509e+01 -1.05323e+01 -1.07696e+01
3.87200e+04 3.87000e+02 -9.97909e+00 -8.46970e+00 -1.14885e+01 -1.06312e+01 -1.05202e+01 -1.07422e+01
3.88800e+04 3.88000e+02 -9.11418e+00 -8.42782e+00 -9.80054e+00 -1.06115e+01 -1.05074e+01 -1.07155e+01
3.90400e+04 3.90000e+02 -9.69261e+00 -8.83350e+00 -1.05517e+01 -1.05918e+01 -1.04940e+01 -1.06896e+01
3.92000e+04 3.92000e+02 -9.67174e+00 -8.91685e+00 -1.04266e+01 -1.05723e+01 -1.04799e+01 -1.06647e+01
3.93600e+04 3.93000e+02 -9.17468e+00 -8.48506e+00 -9.86430e+00 -1.05530e+01 -1.04651e+01 -1.06409e+01
3.95200e+04 3.95000e+02 -1.02702e+01 -9.47349e+00 -1.10669e+01 -1.05338e+01 -1.04493e+01 -1.06183e+01
3.96800e+04 3.96000e+02 -9.86002e+00 -9.04506e+00 -1.06750e+01 -1.05149e+01 -1.04328e+01 -1.05971e+01
3.98400e+04 3.98000e+02 -1.01826e+01 -8.55132e+00 -1.18139e+01 -1.04963e+01 -1.04154e+01 -1.05772e+01
4.00000e+04 4.00000e+02 -8.94116e+00 -8.06356e+00 -9.81877e+00 -1.04780e+01 -1.03971e+01 -1.05589e+01
4.01600e+04 4.01000e+02 -9.01405e+00 -8.64708e+00 -9.38102e+00 -1.04600e+01 -1.03782e+01 -1.05419e+01
4.03200e+04 4.03000e+02 -9.93102e+00 -9.78173e+00 -1.00803e+01 -1.04424e+01 -1.03585e+01 -1.05263e+01
4.04800e+04 4.04000e+02 -9.65715e+00 -8.41710e+00 -1.08972e+01 -1.04252e+01 -1.03385e+01 -1.05120e+01
4.06400e+04 4.06000e+02 -9.99691e+00 -8.88968e+00 -1.11041e+01 -1.04084e+01 -1.03180e+01 -1.04988e+01
4.08000e+04 4.08000e+02 -9.37875e+00 -9.24068e+00 -9.51681e+00 -1.03920e+01 -1.02973e+01 -1.04866e+01
4.09600e+04 4.09000e+02 -9.84061e+00 -8.91406e+00 -1.07672e+01 -1.03760e+01 -1.02765e+01 -1.04754e+01
4.11200e+04 4.11000e+02 -8.85635e+00 -8.06094e+00 -9.65175e+00 -1.03603e+01 -1.02557e+01 -1.04650e+01
4.12800e+04 4.12000e+02 -9.59157e+00 -9.26091e+00 -9.92223e+00 -1.03451e+01 -1.02348e+01 -1.04554e+01
4.14400e+04 4.14000e+02 -9.45069e+00 -8.86409e+00 -1.00373e+01 -1.03302e+01 -1.02142e+01 -1.04463e+01
4.16000e+04 4.16000e+02 -9.46702e+00 -9.16966e+00 -9.76438e+00 -1.03158e+01 -1.01937e+01 -1.04378e+01
4.17600e+04 4.17000e+02 -8.55056e+00 -8.29390e+00 -8.80722e+00 -1.03016e+01 -1.01735e+01 -1.04298e+01
4.19200e+04 4.19000e+02 -9.14109e+00 -8.39796e+00 -9.88421e+00 -1.02878e+01 -1.01534e+01 -1.04221e+01
4.20800e+04 4.20000e+02 -9.63341e+00 -8.31515e+00 -1.09517e+01 -1.02742e+01 -1.01337e+01 -1.04148e+01
4.22400e+04 4.22000e+02 -9.24627e+00 -9.19448e+00 -9.29806e+00 -1.02609e+01 -1.01142e+01 -1.04077e+01
4.24000e+04 4.24000e+02 -9.98907e+00 -9.62301e+00 -1.03551e+01 -1.02479e+01 -1.00949e+01 -1.04008e+01
4.25600e+04 4.25000e+02 -8.47241e+00 -8.08155e+00 -8.86327e+00 -1.02350e+01 -1.00760e+01 -1.03940e+01
4.27200e+04 4.27000e+02 -1.07627e+01 -9.32547e+00 -1.21999e+01 -1.02223e+01 -1.00573e+01 -1.03873e+01
4.28800e+04 4.28000e+02 -1.08084e+01 -9.19733e+00 -1.24194e+01 -1.02098e+01 -1.00390e+01 -1.03806e+01
4.30400e+04 4.30000e+02 -9.68548e+00 -8.57074e+00 -1.08002e+01 -1.01974e+01 -1.00209e+01 -1.03738e+01
4.32000e+04 4.32000e+02 -8.84097e+00 -8.36058e+00 -9.32135e+00 -1.01850e+01 -1.00032e+01 -1.03669e+01
4.33600e+04 4.33000e+02 -1.05139e+01 -9.86756e+00 -1.11602e+01 -1.01728e+01 -9.98568e+00 -1.03599e+01
4.35200e+04 4.35000e+02 -9.80345e+00 -9.15276e+00 -1.04542e+01 -1.01607e+01 -9.96852e+00 -1.03528e+01
4.36800e+04 4.36000e+02 -8.97692e+00 -8.69044e+00 -9.26339e+00 -1.01486e+01 -9.95166e+00 -1.03455e+01
4.38400e+04 4.38000e+02 -9.28945e+00 -8.87113e+00 -9.70777e+00 -1.01365e+01 -9.93509e+00 -1.03379e+01
4.40000e+04 4.40000e+02 -9.28195e+00 -8.49012e+00 -1.00738e+01 -1.01245e+01 -9.91885e+00 -1.03301e+01
4.41600e+04 4.41000e+02 -8.95325e+00 -8.30283e+00 -9.60367e+00 -1.01125e+01 -9.90292e+00 -1.03221e+01
4.43200e+04 4.43000e+02 -9.55011e+00 -8.95113e+00 -1.01491e+01 -1.01006e+01 -9.88728e+00 -1.03139e+01
4.44800e+04 4.44000e+02 -9.90373e+00 -8.85034e+00 -1.09571e+01 -1.00886e+01 -9.87195e+00 -1.03053e+01
4.46400e+04 4.46000e+02 -8.76943e+00 -8.20982e+00 -9.32904e+00 -1.00767e+01 -9.85693e+00 -1.02964e+01
4.48000e+04 4.48000e+02 -9.69332e+00 -8.81944e+00 -1.05672e+01 -1.00648e+01 -9.84220e+00 -1.02873e+01
4.49600e+04 4.49000e+02 -9.02455e+00 -8.54377e+00 -9.50534e+00 -1.00529e+01 -9.82776e+00 -1.02780e+01
4.51200e+04 4.51000e+02 -9.72484e+00 -9.25734e+00 -1.01923e+01 -1.00410e+01 -9.81363e+00 -1.02684e+01
4.52800e+04 4.52000e+02 -9.22870e+00 -9.10584e+00 -9.35155e+00 -1.00292e+01 -9.79977e+00 -1.02586e+01
4.54400e+04 4.54000e+02 -9.63214e+00 -8.68816e+00 -1.05761e+01 -1.00174e+01 -9.78619e+00 -1.02486e+01
4.56000e+04 4.56000e+02 -9.35634e+00 -8.84686e+00 -9.86582e+00 -1.00056e+01 -9.77286e+00 -1.02384e+01
4.57600e+04 4.57000e+02 -9.31177e+00 -8.02697e+00 -1.05966e+01 -9.99390e+00 -9.75979e+00 -1.02280e+01
4.59200e+04 4.59000e+02 -1.02839e+01 -9.06553e+00 -1.15023e+01 -9.98220e+00 -9.74691e+00 -1.02175e+01
4.60800e+04 4.60000e+02 -9.46726e+00 -8.21751e+00 -1.07170e+01 -9.97061e+00 -9.73427e+00 -1.02070e+01
4.62400e+04 4.62000e+02 -8.95380e+00 -8.76899e+00 -9.13860e+00 -9.95908e+00 -9.72182e+00 -1.01963e+01
4.64000e+04 4.64000e+02 -9.33140e+00 -9.15418e+00 -9.50862e+00 -9.94762e+00 -9.70952e+00 -1.01857e+01
4.65600e+04 4.65000e+02 -9.32603e+00 -7.81928e+00 -1.08328e+01 -9.93624e+00 -9.69736e+00 -1.01751e+01
4.67200e+04 4.67000e+02 -1.01029e+01 -8.88948e+00 -1.13164e+01 -9.92492e+00 -9.68533e+00 -1.01645e+01
4.68800e+04 4.68000e+02 -8.86206e+00 -8.12044e+00 -9.60368e+00 -9.91372e+00 -9.67337e+00 -1.01541e+01
4.70400e+04 4.70000e+02 -9.46004e+00 -9.14029e+00 -9.77979e+00 -9.90259e+00 -9.66148e+00 -1.01437e+01
4.72000e+04 4.72000e+02 -8.64951e+00 -8.39196e+00 -8.90706e+00 -9.89156e+00 -9.64962e+00 -1.01335e+01
4.73600e+04 4.73000e+02 -9.47926e+00 -8.32357e+00 -1.06350e+01 -9.88065e+00 -9.63777e+00 -1.01235e+01
4.75200e+04 4.75000e+02 -1.13634e+01 -8.28205e+00 -1.44447e+01 -9.86984e+00 -9.62590e+00 -1.01138e+01
4.76800e+04 4.76000e+02 -1.03781e+01 -9.20569e+00 -1.15506e+01 -9.85917e+00 -9.61398e+00 -1.01044e+01
4.78400e+04 4.78000e+02 -9.99624e+00 -8.59831e+00 -1.13942e+01 -9.84859e+00 -9.60200e+00 -1.00952e+01
4.80000e+04 4.80000e+02 -9.83809e+00 -8.98776e+00 -1.06884e+01 -9.83816e+00 -9.58993e+00 -1.00864e+01
4.81600e+04 4.81000e+02 -8.92643e+00 -7.99347e+00 -9.85940e+00 -9.82784e+00 -9.57775e+00 -1.00779e+01
4.83200e+04 4.83000e+02 -9.40873e+00 -8.90545e+00 -9.91202e+00 -9.81765e+00 -9.56543e+00 -1.00699e+01
4.84800e+04 4.84000e+02 -8.91798e+00 -8.10462e+00 -9.73133e+00 -9.80759e+00 -9.55297e+00 -1.00622e+01
4.86400e+04 4.86000e+02 -9.65060e+00 -9.06713e+00 -1.02341e+01 -9.79771e+00 -9.54034e+00 -1.00551e+01
4.88000e+04 4.88000e+02 -8.72484e+00 -7.75307e+00 -9.69660e+00 -9.78791e+00 -9.52754e+00 -1.00483e+01
4.89600e+04 4.89000e+02 -9.37649e+00 -8.42992e+00 -1.03231e+01 -9.77827e+00 -9.51455e+00 -1.00420e+01
4.91200e+04 4.91000e+02 -9.35543e+00 -8.60475e+00 -1.01061e+01 -9.76877e+00 -9.50137e+00 -1.00362e+01
4.92800e+04 4.92000e+02 -9.30313e+00 -8.35398e+00 -1.02523e+01 -9.75939e+00 -9.48798e+00 -1.00308e+01
4.94400e+04 4.94000e+02 -8.97725e+00 -8.16042e+00 -9.79408e+00 -9.75014e+00 -9.47438e+00 -1.00259e+01
4.96000e+04 4.96000e+02 -8.97002e+00 -7.99281e+00 -9.94724e+00 -9.74106e+00 -9.46058e+00 -1.00215e+01
4.97600e+04 4.97000e+02 -9.52536e+00 -9.09943e+00 -9.95129e+00 -9.73208e+00 -9.44657e+00 -1.00176e+01
4.99200e+04 4.99000e+02 -9.42883e+00 -8.52460e+00 -1.03331e+01 -9.72325e+00 -9.43235e+00 -1.00142e+01
5.00800e+04 5.00000e+02 -9.68924e+00 -8.95423e+00 -1.04242e+01 -9.71457e+00 -9.41793e+00 -1.00112e+01
5.02400e+04 5.02000e+02 -9.05233e+00 -7.98961e+00 -1.01150e+01 -9.70602e+00 -9.40332e+00 -1.00087e+01
5.04000e+04 5.04000e+02 -8.76846e+00 -8.30905e+00 -9.22787e+00 -9.69759e+00 -9.38853e+00 -1.00067e+01
5.05600e+04 5.05000e+02 -9.84198e+00 -8.79936e+00 -1.08846e+01 -9.68930e+00 -9.37356e+00 -1.00050e+01
5.07200e+04 5.07000e+02 -8.58507e+00 -7.91672e+00 -9.25342e+00 -9.68116e+00 -9.35844e+00 -1.00039e+01
5.08800e+04 5.08000e+02 -9.23393e+00 -8.73222e+00 -9.73564e+00 -9.67313e+00 -9.34318e+00 -1.00031e+01
5.10400e+04 5.10000e+02 -8.90930e+00 -8.09830e+00 -9.72030e+00 -9.66523e+00 -9.32780e+00 -1.00027e+01
5.12000e+04 5.12000e+02 -9.20433e+00 -8.63829e+00 -9.77037e+00 -9.65743e+00 -9.31230e+00 -1.00026e+01
5.13600e+04 5.13000e+02 -9.15262e+00 -7.78006e+00 -1.05252e+01 -9.64977e+00 -9.29671e+00 -1.00028e+01
5.15200e+04 5.15000e+02 -1.04783e+01 -9.24842e+00 -1.17082e+01 -9.64219e+00 -9.28106e+00 -1.00033e+01
5.16800e+04 5.16000e+02 -9.29883e+00 -8.51101e+00 -1.00866e+01 -9.63472e+00 -9.26535e+00 -1.00041e+01
5.18400e+04 5.18000e+02 -9.42667e+00 -9.21955e+00 -9.63379e+00 -9.62732e+00 -9.24963e+00 -1.00050e+01
5.20000e+04 5.20000e+02 -1.01445e+01 -8.65903e+00 -1.16299e+01 -9.62002e+00 -9.23389e+00 -1.00062e+01
5.21600e+04 5.21000e+02 -9.35741e+00 -8.92200e+00 -9.79282e+00 -9.61275e+00 -9.21816e+00 -1.00073e+01
5.23200e+04 5.23000e+02 -8.97928e+00 -8.25532e+00 -9.70325e+00 -9.60553e+00 -9.20248e+00 -1.00086e+01
5.24800e+04 5.24000e+02 -8.64902e+00 -7.66508e+00 -9.63297e+00 -9.59836e+00 -9.18686e+00 -1.00099e+01
5.26400e+04 5.26000e+02 -8.55414e+00 -8.45818e+00 -8.65010e+00 -9.59119e+00 -9.17133e+00 -1.00110e+01
5.28000e+04 5.28000e+02 -9.39365e+00 -9.03362e+00 -9.75368e+00 -9.58407e+00 -9.15588e+00 -1.00123e+01
5.29600e+04 5.29000e+02 -9.08275e+00 -8.07192e+00 -1.00936e+01 -9.57693e+00 -9.14057e+00 -1.00133e+01
5.31200e+04 5.31000e+02 -9.89790e+00 -8.11643e+00 -1.16794e+01 -9.56977e+00 -9.12542e+00 -1.00141e+01
5.32800e+04 5.32000e+02 -9.13430e+00 -8.90990e+00 -9.35870e+00 -9.56262e+00 -9.11041e+00 -1.00148e+01
5.34400e+04 5.34000e+02 -9.31530e+00 -8.42843e+00 -1.02022e+01 -9.55546e+00 -9.09559e+00 -1.00153e+01
5.36000e+04 5.36000e+02 -9.05232e+00 -8.47142e+00 -9.63322e+00 -9.54826e+00 -9.08097e+00 -1.00156e+01
5.37600e+04 5.37000e+02 -9.54999e+00 -8.54235e+00 -1.05576e+01 -9.54107e+00 -9.06655e+00 -1.00156e+01
5.39200e+04 5.39000e+02 -9.35163e+00 -8.73006e+00 -9.97319e+00 -9.53385e+00 -9.05235e+00 -1.00153e+01
5.40800e+04 5.40000e+02 -9.99657e+00 -9.20903e+00 -1.07841e+01 -9.52661e+00 -9.03840e+00 -1.00148e+01
5.42400e+04 5.42000e+02 -9.34449e+00 -8.64108e+00 -1.00479e+01 -9.51935e+00 -9.02468e+00 -1.00140e+01
5.44000e+04 5.44000e+02 -8.52337e+00 -7.75701e+00 -9.28973e+00 -9.51209e+00 -9.01123e+00 -1.00130e+01
5.45600e+04 5.45000e+02 -9.67447e+00 -8.87590e+00 -1.04730e+01 -9.50487e+00 -8.99803e+00 -1.00117e+01
5.47200e+04 5.47000e+02 -8.81843e+00 -7.67458e+00 -9.96227e+00 -9.49768e+00 -8.98509e+00 -1.00103e+01
5.48800e+04 5.48000e+02 -8.69820e+00 -8.15413e+00 -9.24226e+00 -9.49049e+00 -8.97243e+00 -1.00086e+01
5.50400e+04 5.50000e+02 -8.53226e+00 -7.60746e+00 -9.45707e+00 -9.48336e+00 -8.96005e+00 -1.00067e+01
5.52000e+04 5.52000e+02 -8.81381e+00 -8.29165e+00 -9.33598e+00 -9.47627e+00 -8.94795e+00 -1.00046e+01
5.53600e+04 5.53000e+02 -9.79000e+00 -9.40800e+00 -1.01720e+01 -9.46928e+00 -8.93614e+00 -1.00024e+01
5.55200e+04 5.55000e+02 -9.93010e+00 -8.32848e+00 -1.15317e+01 -9.46239e+00 -8.92461e+00 -1.00002e+01
5.56800e+04 5.56000e+02 -8.55861e+00 -8.30813e+00 -8.80909e+00 -9.45558e+00 -8.91337e+00 -9.99779e+00
5.58400e+04 5.58000e+02 -8.89034e+00 -8.21000e+00 -9.57068e+00 -9.44892e+00 -8.90242e+00 -9.99541e+00
5.60000e+04 5.60000e+02 -1.01301e+01 -9.87522e+00 -1.03850e+01 -9.44235e+00 -8.89176e+00 -9.99294e+00
5.61600e+04 5.61000e+02 -9.15613e+00 -8.98910e+00 -9.32315e+00 -9.43593e+00 -8.88141e+00 -9.99044e+00
5.63200e+04 5.63000e+02 -1.00565e+01 -8.99724e+00 -1.11158e+01 -9.42961e+00 -8.87136e+00 -9.98785e+00
5.64800e+04 5.64000e+02 -9.07511e+00 -8.83634e+00 -9.31387e+00 -9.42347e+00 -8.86161e+00 -9.98532e+00
5.66400e+04 5.66000e+02 -1.05865e+01 -9.63963e+00 -1.15334e+01 -9.41750e+00 -8.85214e+00 -9.98286e+00
5.68000e+04 5.68000e+02 -9.87388e+00 -9.57525e+00 -1.01725e+01 -9.41165e+00 -8.84299e+00 -9.98030e+00
5.69600e+04 5.69000e+02 -1.01924e+01 -9.17022e+00 -1.12147e+01 -9.40598e+00 -8.83415e+00 -9.97780e+00
5.71200e+04 5.71000e+02 -9.65425e+00 -9.53287e+00 -9.77564e+00 -9.40049e+00 -8.82561e+00 -9.97536e+00
5.72800e+04 5.72000e+02 -8.84984e+00 -8.77701e+00 -8.92268e+00 -9.39511e+00 -8.81739e+00 -9.97283e+00
5.74400e+04 5.74000e+02 -9.18236e+00 -8.27948e+00 -1.00852e+01 -9.38991e+00 -8.80948e+00 -9.97035e+00
5.76000e+04 5.76000e+02 -9.59674e+00 -8.26143e+00 -1.09321e+01 -9.38487e+00 -8.80189e+00 -9.96786e+00
5.77600e+04 5.77000e+02 -9.64767e+00 -9.02056e+00 -1.02748e+01 -9.37998e+00 -8.79463e+00 -9.96534e+00
5.79200e+04 5.79000e+02 -9.32543e+00 -8.93026e+00 -9.72061e+00 -9.37525e+00 -8.78769e+00 -9.96280e+00
5.80800e+04 5.80000e+02 -1.05320e+01 -8.02808e+00 -1.30359e+01 -9.37064e+00 -8.78111e+00 -9.96017e+00
5.82400e+04 5.82000e+02 -9.69777e+00 -8.56230e+00 -1.08332e+01 -9.36619e+00 -8.77487e+00 -9.95752e+00
5.84000e+04 5.84000e+02 -1.02569e+01 -1.02449e+01 -1.02688e+01 -9.36192e+00 -8.76899e+00 -9.95485e+00
5.85600e+04 5.85000e+02 -9.15157e+00 -8.66476e+00 -9.63838e+00 -9.35778e+00 -8.76348e+00 -9.95208e+00
5.87200e+04 5.87000e+02 -9.63365e+00 -8.94477e+00 -1.03225e+01 -9.35377e+00 -8.75839e+00 -9.94915e+00
5.88800e+04 5.88000e+02 -8.80098e+00 -8.55600e+00 -9.04597e+00 -9.34998e+00 -8.75368e+00 -9.94628e+00
5.90400e+04 5.90000e+02 -9.24509e+00 -8.54345e+00 -9.94673e+00 -9.34633e+00 -8.74942e+00 -9.94325e+00
5.92000e+04 5.92000e+02 -9.44798e+00 -8.85546e+00 -1.00405e+01 -9.34287e+00 -8.74561e+00 -9.94013e+00
5.93600e+04 5.93000e+02 -9.48764e+00 -8.79398e+00 -1.01813e+01 -9.33961e+00 -8.74228e+00 -9.93694e+00
5.95200e+04 5.95000e+02 -9.59060e+00 -9.43817e+00 -9.74302e+00 -9.33656e+00 -8.73945e+00 -9.93367e+00
5.96800e+04 5.96000e+02 -8.95066e+00 -8.22618e+00 -9.67515e+00 -9.33378e+00 -8.73714e+00 -9.93041e+00
5.98400e+04 5.98000e+02 -1.12089e+01 -7.77866e+00 -1.46391e+01 -9.33121e+00 -8.73541e+00 -9.92701e+00
6.00000e+04 6.00000e+02 -1.03570e+01 -8.55745e+00 -1.21566e+01 -9.32897e+00 -8.73424e+00 -9.92370e+00
6.01600e+04 6.01000e+02 -9.17318e+00 -8.62734e+00 -9.71902e+00 -9.32699e+00 -8.73371e+00 -9.92026e+00
6.03200e+04 6.03000e+02 -9.51032e+00 -8.30677e+00 -1.07139e+01 -9.32537e+00 -8.73381e+00 -9.91693e+00
6.04800e+04 6.04000e+02 -9.24883e+00 -8.70830e+00 -9.78935e+00 -9.32407e+00 -8.73460e+00 -9.91355e+00
6.06400e+04 6.06000e+02 -9.45166e+00 -8.64945e+00 -1.02539e+01 -9.32314e+00 -8.73609e+00 -9.91020e+00
6.08000e+04 6.08000e+02 -9.79034e+00 -8.86160e+00 -1.07191e+01 -9.32260e+00 -8.73830e+00 -9.90689e+00
6.09600e+04 6.09000e+02 -9.98559e+00 -8.64326e+00 -1.13279e+01 -9.32245e+00 -8.74129e+00 -9.90361e+00
6.11200e+04 6.11000e+02 -9.21824e+00 -8.21566e+00 -1.02208e+01 -9.32271e+00 -8.74505e+00 -9.90038e+00
6.12800e+04 6.12000e+02 -1.03853e+01 -8.86992e+00 -1.19006e+01 -9.32343e+00 -8.74960e+00 -9.89726e+00
6.14400e+04 6.14000e+02 -9.28334e+00 -8.30420e+00 -1.02625e+01 -9.32457e+00 -8.75497e+00 -9.89417e+00
6.16000e+04 6.16000e+02 -8.72022e+00 -8.07502e+00 -9.36542e+00 -9.32611e+00 -8.76118e+00 -9.89104e+00
6.17600e+04 6.17000e+02 -9.44976e+00 -8.99612e+00 -9.90340e+00 -9.32813e+00 -8.76823e+00 -9.88803e+00
6.19200e+04 6.19000e+02 -1.09003e+01 -8.92639e+00 -1.28743e+01 -9.33058e+00 -8.77610e+00 -9.88505e+00
6.20800e+04 6.20000e+02 -9.65767e+00 -8.59048e+00 -1.07249e+01 -9.33346e+00 -8.78482e+00 -9.88210e+00
6.22400e+04 6.22000e+02 -1.01701e+01 -8.86873e+00 -1.14714e+01 -9.33673e+00 -8.79436e+00 -9.87911e+00
6.24000e+04 6.24000e+02 -1.02066e+01 -7.86678e+00 -1.25464e+01 -9.34040e+00 -8.80473e+00 -9.87607e+00
6.25600e+04 6.25000e+02 -9.87205e+00 -8.76945e+00 -1.09747e+01 -9.34447e+00 -8.81587e+00 -9.87307e+00
6.27200e+04 6.27000e+02 -9.01367e+00 -8.22872e+00 -9.79862e+00 -9.34891e+00 -8.82778e+00 -9.87004e+00
6.28800e+04 6.28000e+02 -9.21630e+00 -9.01209e+00 -9.42051e+00 -9.35370e+00 -8.84041e+00 -9.86699e+00
6.30400e+04 6.30000e+02 -1.05788e+01 -9.48662e+00 -1.16709e+01 -9.35882e+00 -8.85371e+00 -9.86393e+00
6.32000e+04 6.32000e+02 -1.03070e+01 -1.01513e+01 -1.04628e+01 -9.36423e+00 -8.86764e+00 -9.86081e+00
6.33600e+04 6.33000e+02 -9.75765e+00 -8.22847e+00 -1.12868e+01 -9.36989e+00 -8.88214e+00 -9.85764e+00
6.35200e+04 6.35000e+02 -9.76820e+00 -8.68250e+00 -1.08539e+01 -9.37586e+00 -8.89711e+00 -9.85461e+00
6.36800e+04 6.36000e+02 -1.00302e+01 -9.87564e+00 -1.01848e+01 -9.38201e+00 -8.91249e+00 -9.85153e+00
6.38400e+04 6.38000e+02 -9.30751e+00 -8.49294e+00 -1.01221e+01 -9.38836e+00 -8.92822e+00 -9.84850e+00
6.40000e+04 6.40000e+02 -1.03217e+01 -9.64254e+00 -1.10009e+01 -9.39490e+00 -8.94414e+00 -9.84567e+00
6.41600e+04 6.41000e+02 -1.05136e+01 -8.08992e+00 -1.29372e+01 -9.40159e+00 -8.96019e+00 -9.84300e+00
6.43200e+04 6.43000e+02 -1.00337e+01 -9.60597e+00 -1.04614e+01 -9.40840e+00 -8.97624e+00 -9.84056e+00
6.44800e+04 6.44000e+02 -1.05750e+01 -9.92406e+00 -1.12259e+01 -9.41530e+00 -8.99218e+00 -9.83841e+00
6.46400e+04 6.46000e+02 -1.03056e+01 -8.67176e+00 -1.19394e+01 -9.42229e+00 -9.00789e+00 -9.83670e+00
6.48000e+04 6.48000e+02 -1.01858e+01 -9.48702e+00 -1.08846e+01 -9.42932e+00 -9.02322e+00 -9.83543e+00
6.49600e+04 6.49000e+02 -9.70913e+00 -9.27225e+00 -1.01460e+01 -9.43638e+00 -9.03807e+00 -9.83470e+00
6.51200e+04 6.51000e+02 -1.07330e+01 -9.01386e+00 -1.24522e+01 -9.44345e+00 -9.05229e+00 -9.83461e+00
6.52800e+04 6.52000e+02 -1.04158e+01 -9.47320e+00 -1.13583e+01 -9.45050e+00 -9.06574e+00 -9.83525e+00
6.54400e+04 6.54000e+02 -1.01070e+01 -9.26170e+00 -1.09523e+01 -9.45751e+00 -9.07833e+00 -9.83670e+00
6.56000e+04 6.56000e+02 -1.05732e+01 -8.87473e+00 -1.22716e+01 -9.46448e+00 -9.08991e+00 -9.83904e+00
6.57600e+04 6.57000e+02 -1.06815e+01 -9.64912e+00 -1.17139e+01 -9.47138e+00 -9.10043e+00 -9.84233e+00
6.59200e+04 6.59000e+02 -1.02538e+01 -9.49916e+00 -1.10084e+01 -9.47819e+00 -9.10978e+00 -9.84661e+00
6.60800e+04 6.60000e+02 -9.56304e+00 -8.53545e+00 -1.05906e+01 -9.48492e+00 -9.11793e+00 -9.85191e+00
6.62400e+04 6.62000e+02 -9.91561e+00 -8.68806e+00 -1.11432e+01 -9.49154e+00 -9.12484e+00 -9.85824e+00
6.64000e+04 6.64000e+02 -1.08846e+01 -9.79805e+00 -1.19712e+01 -9.49806e+00 -9.13054e+00 -9.86557e+00
6.65600e+04 6.65000e+02 -1.02076e+01 -8.80499e+00 -1.16103e+01 -9.50445e+00 -9.13505e+00 -9.87385e+00
6.67200e+04 6.67000e+02 -9.84761e+00 -9.07337e+00 -1.06218e+01 -9.51074e+00 -9.13845e+00 -9.88303e+00
6.68800e+04 6.68000e+02 -9.07530e+00 -8.58055e+00 -9.57005e+00 -9.51692e+00 -9.14081e+00 -9.89302e+00
6.70400e+04 6.70000e+02 -1.09036e+01 -1.01738e+01 -1.16334e+01 -9.52298e+00 -9.14224e+00 -9.90372e+00
6.72000e+04 6.72000e+02 -9.02879e+00 -8.60358e+00 -9.45399e+00 -9.52895e+00 -9.14287e+00 -9.91504e+00
6.73600e+04 6.73000e+02 -9.14787e+00 -8.51436e+00 -9.78138e+00 -9.53484e+00 -9.14282e+00 -9.92686e+00
6.75200e+04 6.75000e+02 -9.68955e+00 -9.23175e+00 -1.01473e+01 -9.54066e+00 -9.14222e+00 -9.93909e+00
6.76800e+04 6.76000e+02 -1.08288e+01 -8.44376e+00 -1.32139e+01 -9.54643e+00 -9.14124e+00 -9.95162e+00
6.78400e+04 6.78000e+02 -9.30455e+00 -8.94305e+00 -9.66605e+00 -9.55217e+00 -9.13996e+00 -9.96437e+00
6.80000e+04 6.80000e+02 -9.48934e+00 -9.34235e+00 -9.63633e+00 -9.55790e+00 -9.13855e+00 -9.97725e+00
6.81600e+04 6.81000e+02 -9.77733e+00 -9.06488e+00 -1.04898e+01 -9.56366e+00 -9.13711e+00 -9.99020e+00
6.83200e+04 6.83000e+02 -9.59829e+00 -8.50756e+00 -1.06890e+01 -9.56945e+00 -9.13576e+00 -1.00031e+01
6.84800e+04 6.84000e+02 -9.69418e+00 -8.85425e+00 -1.05341e+01 -9.57533e+00 -9.13460e+00 -1.00161e+01
6.86400e+04 6.86000e+02 -9.66612e+00 -8.59626e+00 -1.07360e+01 -9.58130e+00 -9.13369e+00 -1.00289e+01
6.88000e+04 6.88000e+02 -8.79215e+00 -8.23216e+00 -9.35213e+00 -9.58737e+00 -9.13315e+00 -1.00416e+01
6.89600e+04 6.89000e+02 -8.62010e+00 -8.49597e+00 -8.74423e+00 -9.59360e+00 -9.13301e+00 -1.00542e+01
6.91200e+04 6.91000e+02 -9.18168e+00 -8.30443e+00 -1.00589e+01 -9.59998e+00 -9.13333e+00 -1.00666e+01
6.92800e+04 6.92000e+02 -9.90163e+00 -8.97902e+00 -1.08242e+01 -9.60654e+00 -9.13417e+00 -1.00789e+01
6.94400e+04 6.94000e+02 -9.52209e+00 -8.56481e+00 -1.04794e+01 -9.61330e+00 -9.13552e+00 -1.00911e+01
6.96000e+04 6.96000e+02 -1.01582e+01 -8.25915e+00 -1.20573e+01 -9.62027e+00 -9.13742e+00 -1.01031e+01
6.97600e+04 6.97000e+02 -9.25894e+00 -9.19394e+00 -9.32394e+00 -9.62744e+00 -9.13989e+00 -1.01150e+01
6.99200e+04 6.99000e+02 -9.09184e+00 -8.19017e+00 -9.99351e+00 -9.63484e+00 -9.14289e+00 -1.01268e+01
7.00800e+04 7.00000e+02 -8.45374e+00 -8.24011e+00 -8.66737e+00 -9.64241e+00 -9.14643e+00 -1.01384e+01
7.02400e+04 7.02000e+02 -9.60607e+00 -9.26264e+00 -9.94950e+00 -9.65025e+00 -9.15046e+00 -1.01501e+01
7.04000e+04 7.04000e+02 -9.27695e+00 -8.72018e+00 -9.83372e+00 -9.65827e+00 -9.15495e+00 -1.01616e+01
7.05600e+04 7.05000e+02 -9.62617e+00 -8.40869e+00 -1.08436e+01 -9.66644e+00 -9.15989e+00 -1.01730e+01
7.07200e+04 7.07000e+02 -9.61664e+00 -9.01715e+00 -1.02161e+01 -9.67480e+00 -9.16518e+00 -1.01844e+01
7.08800e+04 7.08000e+02 -1.00437e+01 -8.76453e+00 -1.13229e+01 -9.68332e+00 -9.17079e+00 -1.01958e+01
7.10400e+04 7.10000e+02 -9.10628e+00 -8.71653e+00 -9.49603e+00 -9.69192e+00 -9.17664e+00 -1.02072e+01
7.12000e+04 7.12000e+02 -9.19225e+00 -8.07221e+00 -1.03123e+01 -9.70062e+00 -9.18266e+00 -1.02186e+01
7.13600e+04 7.13000e+02 -9.31607e+00 -8.67420e+00 -9.95795e+00 -9.70933e+00 -9.18881e+00 -1.02298e+01
7.15200e+04 7.15000e+02 -9.66919e+00 -9.08565e+00 -1.02527e+01 -9.71804e+00 -9.19497e+00 -1.02411e+01
7.16800e+04 7.16000e+02 -9.03859e+00 -8.68630e+00 -9.39088e+00 -9.72668e+00 -9.20109e+00 -1.02523e+01
7.18400e+04 7.18000e+02 -9.04374e+00 -8.45093e+00 -9.63655e+00 -9.73523e+00 -9.20708e+00 -1.02634e+01
7.20000e+04 7.20000e+02 -8.96817e+00 -8.68744e+00 -9.24890e+00 -9.74362e+00 -9.21286e+00 -1.02744e+01
7.21600e+04 7.21000e+02 -1.04092e+01 -9.58035e+00 -1.12380e+01 -9.75176e+00 -9.21837e+00 -1.02851e+01
7.23200e+04 7.23000e+02 -1.03301e+01 -8.71850e+00 -1.19417e+01 -9.75965e+00 -9.22354e+00 -1.02958e+01
7.24800e+04 7.24000e+02 -9.84151e+00 -9.54027e+00 -1.01427e+01 -9.76719e+00 -9.22831e+00 -1.03061e+01
7.26400e+04 7.26000e+02 -1.07637e+01 -9.92515e+00 -1.16023e+01 -9.77435e+00 -9.23261e+00 -1.03161e+01
7.28000e+04 7.28000e+02 -9.75385e+00 -8.37725e+00 -1.11305e+01 -9.78105e+00 -9.23640e+00 -1.03257e+01
7.29600e+04 7.29000e+02 -8.85960e+00 -8.66983e+00 -9.04936e+00 -9.78728e+00 -9.23963e+00 -1.03349e+01
7.31200e+04 7.31000e+02 -1.02802e+01 -9.35959e+00 -1.12008e+01 -9.79294e+00 -9.24228e+00 -1.03436e+01
7.32800e+04 7.32000e+02 -8.99656e+00 -7.81154e+00 -1.01816e+01 -9.79805e+00 -9.24431e+00 -1.03518e+01
7.34400e+04 7.34000e+02 -9.11475e+00 -8.70649e+00 -9.52300e+00 -9.80248e+00 -9.24573e+00 -1.03592e+01
7.36000e+04 7.36000e+02 -8.59425e+00 -7.96649e+00 -9.22201e+00 -9.80625e+00 -9.24650e+00 -1.03660e+01
7.37600e+04 7.37000e+02 -9.78209e+00 -9.45637e+00 -1.01078e+01 -9.80936e+00 -9.24663e+00 -1.03721e+01
7.39200e+04 7.39000e+02 -9.55455e+00 -9.13468e+00 -9.97442e+00 -9.81169e+00 -9.24617e+00 -1.03772e+01
7.40800e+04 7.40000e+02 -8.90247e+00 -8.34381e+00 -9.46112e+00 -9.81330e+00 -9.24507e+00 -1.03815e+01
7.42400e+04 7.42000e+02 -9.51822e+00 -9.20258e+00 -9.83386e+00 -9.81418e+00 -9.24339e+00 -1.03850e+01
7.44000e+04 7.44000e+02 -9.49670e+00 -9.06852e+00 -9.92487e+00 -9.81428e+00 -9.24115e+00 -1.03874e+01
7.45600e+04 7.45000e+02 -1.07809e+01 -1.01028e+01 -1.14589e+01 -9.81360e+00 -9.23841e+00 -1.03888e+01
7.47200e+04 7.47000e+02 -1.07274e+01 -1.05133e+01 -1.09414e+01 -9.81220e+00 -9.23517e+00 -1.03892e+01
7.48800e+04 7.48000e+02 -9.01000e+00 -8.39617e+00 -9.62384e+00 -9.81004e+00 -9.23149e+00 -1.03886e+01
7.50400e+04 7.50000e+02 -1.05114e+01 -1.03995e+01 -1.06233e+01 -9.80721e+00 -9.22740e+00 -1.03870e+01
7.52000e+04 7.52000e+02 -9.96564e+00 -9.62660e+00 -1.03047e+01 -9.80365e+00 -9.22296e+00 -1.03843e+01
7.53600e+04 7.53000e+02 -8.95522e+00 -8.31020e+00 -9.60024e+00 -9.79951e+00 -9.21820e+00 -1.03808e+01
7.55200e+04 7.55000e+02 -8.67142e+00 -8.38298e+00 -8.95985e+00 -9.79473e+00 -9.21319e+00 -1.03763e+01
7.56800e+04 7.56000e+02 -8.37376e+00 -7.63083e+00 -9.11670e+00 -9.78942e+00 -9.20795e+00 -1.03709e+01
7.58400e+04 7.58000e+02 -1.05608e+01 -1.02284e+01 -1.08933e+01 -9.78359e+00 -9.20253e+00 -1.03646e+01
7.60000e+04 7.60000e+02 -9.66443e+00 -8.47140e+00 -1.08575e+01 -9.77728e+00 -9.19700e+00 -1.03576e+01
7.61600e+04 7.61000e+02 -9.58673e+00 -8.42555e+00 -1.07479e+01 -9.77063e+00 -9.19137e+00 -1.03499e+01
7.63200e+04 7.63000e+02 -1.06087e+01 -9.06465e+00 -1.21527e+01 -9.76359e+00 -9.18571e+00 -1.03415e+01
7.64800e+04 7.64000e+02 -9.63951e+00 -8.68829e+00 -1.05907e+01 -9.75630e+00 -9.18005e+00 -1.03326e+01
7.66400e+04 7.66000e+02 -1.11000e+01 -9.24028e+00 -1.29598e+01 -9.74878e+00 -9.17441e+00 -1.03232e+01
7.68000e+04 7.68000e+02 -8.93737e+00 -7.86337e+00 -1.00114e+01 -9.74105e+00 -9.16888e+00 -1.03132e+01
7.69600e+04 7.69000e+02 -9.38307e+00 -8.53082e+00 -1.02353e+01 -9.73325e+00 -9.16345e+00 -1.03031e+01
7.71200e+04 7.71000e+02 -1.04519e+01 -9.28966e+00 -1.16141e+01 -9.72536e+00 -9.15818e+00 -1.02925e+01
7.72800e+04 7.72000e+02 -9.81345e+00 -7.95310e+00 -1.16738e+01 -9.71743e+00 -9.15311e+00 -1.02818e+01
7.74400e+04 7.74000e+02 -9.76766e+00 -8.60324e+00 -1.09321e+01 -9.70953e+00 -9.14826e+00 -1.02708e+01
7.76000e+04 7.76000e+02 -9.91111e+00 -7.76851e+00 -1.20537e+01 -9.70168e+00 -9.14368e+00 -1.02597e+01
7.77600e+04 7.77000e+02 -9.00642e+00 -8.87136e+00 -9.14148e+00 -9.69394e+00 -9.13938e+00 -1.02485e+01
7.79200e+04 7.79000e+02 -9.72876e+00 -8.14436e+00 -1.13132e+01 -9.68634e+00 -9.13540e+00 -1.02373e+01
7.80800e+04 7.80000e+02 -8.90461e+00 -7.64696e+00 -1.01623e+01 -9.67888e+00 -9.13176e+00 -1.02260e+01
7.82400e+04 7.82000e+02 -1.05141e+01 -9.20191e+00 -1.18264e+01 -9.67164e+00 -9.12850e+00 -1.02148e+01
7.84000e+04 7.84000e+02 -9.08021e+00 -8.55026e+00 -9.61016e+00 -9.66455e+00 -9.12565e+00 -1.02034e+01
7.85600e+04 7.85000e+02 -1.03012e+01 -8.04385e+00 -1.25586e+01 -9.65773e+00 -9.12320e+00 -1.01923e+01
7.87200e+04 7.87000e+02 -9.15388e+00 -8.03995e+00 -1.02678e+01 -9.65112e+00 -9.12124e+00 -1.01810e+01
7.88800e+04 7.88000e+02 -9.58670e+00 -8.83201e+00 -1.03414e+01 -9.64477e+00 -9.11975e+00 -1.01698e+01
7.90400e+04 7.90000e+02 -9.33095e+00 -8.92580e+00 -9.73609e+00 -9.63869e+00 -9.11878e+00 -1.01586e+01
7.92000e+04 7.92000e+02 -9.21060e+00 -8.76556e+00 -9.65564e+00 -9.63286e+00 -9.11837e+00 -1.01474e+01
7.93600e+04 7.93000e+02 -9.84883e+00 -9.28197e+00 -1.04157e+01 -9.62736e+00 -9.11851e+00 -1.01362e+01
7.95200e+04 7.95000e+02 -9.27228e+00 -7.87558e+00 -1.06690e+01 -9.62211e+00 -9.11928e+00 -1.01249e+01
7.96800e+04 7.96000e+02 -9.51237e+00 -9.11041e+00 -9.91433e+00 -9.61723e+00 -9.12065e+00 -1.01138e+01
7.98400e+04 7.98000e+02 -8.49434e+00 -8.18911e+00 -8.79956e+00 -9.61260e+00 -9.12271e+00 -1.01025e+01
8.00000e+04 8.00000e+02 -9.29693e+00 -8.34743e+00 -1.02464e+01 -9.60835e+00 -9.12542e+00 -1.00913e+01
8.01600e+04 8.01000e+02 -8.44758e+00 -7.93733e+00 -8.95783e+00 -9.60442e+00 -9.12884e+00 -1.00800e+01
8.03200e+04 8.03000e+02 -9.25624e+00 -8.37670e+00 -1.01358e+01 -9.60082e+00 -9.13295e+00 -1.00687e+01
8.04800e+04 8.04000e+02 -9.61632e+00 -8.94308e+00 -1.02895e+01 -9.59758e+00 -9.13777e+00 -1.00574e+01
8.06400e+04 8.06000e+02 -9.02023e+00 -8.46711e+00 -9.57335e+00 -9.59470e+00 -9.14327e+00 -1.00461e+01
8.08000e+04 8.08000e+02 -9.33229e+00 -8.31546e+00 -1.03491e+01 -9.59216e+00 -9.14944e+00 -1.00349e+01
8.09600e+04 8.09000e+02 -9.23626e+00 -9.07574e+00 -9.39679e+00 -9.58995e+00 -9.15624e+00 -1.00237e+01
8.11200e+04 8.11000e+02 -1.02983e+01 -9.29843e+00 -1.12981e+01 -9.58811e+00 -9.16360e+00 -1.00126e+01
8.12800e+04 8.12000e+02 -8.94126e+00 -8.59179e+00 -9.29073e+00 -9.58660e+00 -9.17148e+00 -1.00017e+01
8.14400e+04 8.14000e+02 -9.87116e+00 -8.79703e+00 -1.09453e+01 -9.58542e+00 -9.17977e+00 -9.99106e+00
8.16000e+04 8.16000e+02 -9.46859e+00 -8.60462e+00 -1.03326e+01 -9.58456e+00 -9.18836e+00 -9.98077e+00
8.17600e+04 8.17000e+02 -9.80138e+00 -8.05224e+00 -1.15505e+01 -9.58399e+00 -9.19714e+00 -9.97084e+00
8.19200e+04 8.19000e+02 -1.03204e+01 -8.81961e+00 -1.18211e+01 -9.58366e+00 -9.20596e+00 -9.96137e+00
8.20800e+04 8.20000e+02 -9.47632e+00 -8.56651e+00 -1.03861e+01 -9.58363e+00 -9.21465e+00 -9.95261e+00
8.22400e+04 8.22000e+02 -1.04156e+01 -8.85415e+00 -1.19771e+01 -9.58377e+00 -9.22304e+00 -9.94449e+00
8.24000e+04 8.24000e+02 -1.01329e+01 -8.50038e+00 -1.17653e+01 -9.58412e+00 -9.23096e+00 -9.93728e+00
8.25600e+04 8.25000e+02 -9.50872e+00 -8.21759e+00 -1.07999e+01 -9.58461e+00 -9.23819e+00 -9.93102e+00
8.27200e+04 8.27000e+02 -1.00604e+01 -9.16789e+00 -1.09529e+01 -9.58521e+00 -9.24458e+00 -9.92585e+00
8.28800e+04 8.28000e+02 -9.38984e+00 -9.14657e+00 -9.63310e+00 -9.58589e+00 -9.24992e+00 -9.92187e+00
8.30400e+04 8.30000e+02 -1.19237e+01 -7.98458e+00 -1.58629e+01 -9.58660e+00 -9.25405e+00 -9.91915e+00
8.32000e+04 8.32000e+02 -1.13610e+01 -9.47503e+00 -1.32471e+01 -9.58731e+00 -9.25686e+00 -9.91776e+00
8.33600e+04 8.33000e+02 -1.01967e+01 -8.99816e+00 -1.13953e+01 -9.58798e+00 -9.25826e+00 -9.91770e+00
8.35200e+04 8.35000e+02 -1.00477e+01 -8.56062e+00 -1.15349e+01 -9.58857e+00 -9.25817e+00 -9.91897e+00
8.36800e+04 8.36000e+02 -9.80736e+00 -8.61956e+00 -1.09952e+01 -9.58905e+00 -9.25660e+00 -9.92150e+00
8.38400e+04 8.38000e+02 -1.01021e+01 -9.04244e+00 -1.11617e+01 -9.58939e+00 -9.25357e+00 -9.92521e+00
8.40000e+04 8.40000e+02 -9.72644e+00 -8.15084e+00 -1.13021e+01 -9.58957e+00 -9.24916e+00 -9.92998e+00
8.41600e+04 8.41000e+02 -9.87851e+00 -9.41733e+00 -1.03397e+01 -9.58957e+00 -9.24347e+00 -9.93567e+00
8.43200e+04 8.43000e+02 -8.91102e+00 -8.72047e+00 -9.10157e+00 -9.58938e+00 -9.23664e+00 -9.94213e+00
8.44800e+04 8.44000e+02 -9.60211e+00 -8.85132e+00 -1.03529e+01 -9.58899e+00 -9.22880e+00 -9.94919e+00
8.46400e+04 8.46000e+02 -8.76515e+00 -7.69447e+00 -9.83583e+00 -9.58841e+00 -9.22012e+00 -9.95671e+00
8.48000e+04 8.48000e+02 -9.31139e+00 -8.62880e+00 -9.99398e+00 -9.58765e+00 -9.21075e+00 -9.96455e+00
8.49600e+04 8.49000e+02 -9.49748e+00 -8.29186e+00 -1.07031e+01 -9.58671e+00 -9.20088e+00 -9.97254e+00
8.51200e+04 8.51000e+02 -9.14386e+00 -8.13452e+00 -1.01532e+01 -9.58564e+00 -9.19068e+00 -9.98060e+00
8.52800e+04 8.52000e+02 -9.48927e+00 -8.40185e+00 -1.05767e+01 -9.58442e+00 -9.18027e+00 -9.98857e+00
8.54400e+04 8.54000e+02 -8.90895e+00 -7.68174e+00 -1.01362e+01 -9.58316e+00 -9.16983e+00 -9.99649e+00
8.56000e+04 8.56000e+02 -1.03339e+01 -8.54408e+00 -1.21237e+01 -9.58189e+00 -9.15949e+00 -1.00043e+01
8.57600e+04 8.57000e+02 -9.76713e+00 -9.32083e+00 -1.02134e+01 -9.58060e+00 -9.14939e+00 -1.00118e+01
8.59200e+04 8.59000e+02 -1.07646e+01 -9.88354e+00 -1.16456e+01 -9.57943e+00 -9.13965e+00 -1.00192e+01
8.60800e+04 8.60000e+02 -1.17793e+01 -9.95934e+00 -1.35993e+01 -9.57836e+00 -9.13037e+00 -1.00263e+01
8.62400e+04 8.62000e+02 -8.86537e+00 -8.33880e+00 -9.39194e+00 -9.57747e+00 -9.12167e+00 -1.00333e+01
8.64000e+04 8.64000e+02 -1.07990e+01 -1.02637e+01 -1.13343e+01 -9.57684e+00 -9.11361e+00 -1.00401e+01
8.65600e+04 8.65000e+02 -1.04582e+01 -9.96227e+00 -1.09542e+01 -9.57650e+00 -9.10628e+00 -1.00467e+01
8.67200e+04 8.67000e+02 -9.97238e+00 -8.90216e+00 -1.10426e+01 -9.57651e+00 -9.09970e+00 -1.00533e+01
8.68800e+04 8.68000e+02 -1.02352e+01 -9.93203e+00 -1.05384e+01 -9.57691e+00 -9.09392e+00 -1.00599e+01
8.70400e+04 8.70000e+02 -1.05652e+01 -1.01867e+01 -1.09437e+01 -9.57774e+00 -9.08895e+00 -1.00665e+01
8.72000e+04 8.72000e+02 -9.21111e+00 -8.78877e+00 -9.63345e+00 -9.57905e+00 -9.08480e+00 -1.00733e+01
8.73600e+04 8.73000e+02 -8.99192e+00 -8.54054e+00 -9.44329e+00 -9.58081e+00 -9.08143e+00 -1.00802e+01
8.75200e+04 8.75000e+02 -9.39766e+00 -8.16007e+00 -1.06352e+01 -9.58305e+00 -9.07883e+00 -1.00873e+01
8.76800e+04 8.76000e+02 -9.23219e+00 -8.33686e+00 -1.01275e+01 -9.58582e+00 -9.07692e+00 -1.00947e+01
8.78400e+04 8.78000e+02 -9.65729e+00 -8.45736e+00 -1.08572e+01 -9.58904e+00 -9.07567e+00 -1.01024e+01
8.80000e+04 8.80000e+02 -1.06252e+01 -9.69014e+00 -1.15603e+01 -9.59278e+00 -9.07498e+00 -1.01106e+01
8.81600e+04 8.81000e+02 -9.09649e+00 -8.57747e+00 -9.61550e+00 -9.59695e+00 -9.07481e+00 -1.01191e+01
8.83200e+04 8.83000e+02 -8.85967e+00 -7.77586e+00 -9.94348e+00 -9.60153e+00 -9.07506e+00 -1.01280e+01
8.84800e+04 8.84000e+02 -9.25532e+00 -8.35569e+00 -1.01550e+01 -9.60649e+00 -9.07566e+00 -1.01373e+01
8.86400e+04 8.86000e+02 -9.54807e+00 -8.11488e+00 -1.09813e+01 -9.61182e+00 -9.07654e+00 -1.01471e+01
8.88000e+04 8.88000e+02 -9.85964e+00 -8.89486e+00 -1.08244e+01 -9.61746e+00 -9.07763e+00 -1.01573e+01
8.89600e+04 8.89000e+02 -1.02560e+01 -8.86636e+00 -1.16457e+01 -9.62335e+00 -9.07889e+00 -1.01678e+01
8.91200e+04 8.91000e+02 -8.82162e+00 -8.30848e+00 -9.33476e+00 -9.62945e+00 -9.08028e+00 -1.01786e+01
8.92800e+04 8.92000e+02 -9.94070e+00 -9.55176e+00 -1.03296e+01 -9.63573e+00 -9.08175e+00 -1.01897e+01
8.94400e+04 8.94000e+02 -9.40713e+00 -7.91119e+00 -1.09031e+01 -9.64214e+00 -9.08331e+00 -1.02010e+01
8.96000e+04 8.96000e+02 -9.84639e+00 -8.88953e+00 -1.08032e+01 -9.64863e+00 -9.08493e+00 -1.02123e+01
8.97600e+04 8.97000e+02 -9.12479e+00 -8.76458e+00 -9.48500e+00 -9.65515e+00 -9.08663e+00 -1.02237e+01
8.99200e+04 8.99000e+02 -8.92041e+00 -8.47176e+00 -9.36906e+00 -9.66166e+00 -9.08841e+00 -1.02349e+01
9.00800e+04 9.00000e+02 -9.60370e+00 -8.83785e+00 -1.03695e+01 -9.66816e+00 -9.09032e+00 -1.02460e+01
9.02400e+04 9.02000e+02 -9.52609e+00 -9.19649e+00 -9.85570e+00 -9.67456e+00 -9.09237e+00 -1.02568e+01
9.04000e+04 9.04000e+02 -9.02525e+00 -8.52214e+00 -9.52836e+00 -9.68087e+00 -9.09459e+00 -1.02671e+01
9.05600e+04 9.05000e+02 -8.43622e+00 -8.04924e+00 -8.82320e+00 -9.68701e+00 -9.09703e+00 -1.02770e+01
9.07200e+04 9.07000e+02 -1.03241e+01 -9.38217e+00 -1.12660e+01 -9.69305e+00 -9.09972e+00 -1.02864e+01
9.08800e+04 9.08000e+02 -9.08331e+00 -8.52586e+00 -9.64077e+00 -9.69886e+00 -9.10271e+00 -1.02950e+01
9.10400e+04 9.10000e+02 -8.57764e+00 -7.77080e+00 -9.38448e+00 -9.70451e+00 -9.10602e+00 -1.03030e+01
9.12000e+04 9.12000e+02 -9.86489e+00 -9.44613e+00 -1.02837e+01 -9.70991e+00 -9.10969e+00 -1.03101e+01
9.13600e+04 9.13000e+02 -8.50137e+00 -7.68584e+00 -9.31690e+00 -9.71510e+00 -9.11377e+00 -1.03164e+01
9.15200e+04 9.15000e+02 -9.83571e+00 -9.31450e+00 -1.03569e+01 -9.72007e+00 -9.11827e+00 -1.03219e+01
9.16800e+04 9.16000e+02 -9.12738e+00 -8.24374e+00 -1.00110e+01 -9.72476e+00 -9.12320e+00 -1.03263e+01
9.18400e+04 9.18000e+02 -9.28372e+00 -8.54078e+00 -1.00267e+01 -9.72920e+00 -9.12859e+00 -1.03298e+01
9.20000e+04 9.20000e+02 -9.46829e+00 -8.37443e+00 -1.05622e+01 -9.73342e+00 -9.13447e+00 -1.03324e+01
9.21600e+04 9.21000e+02 -8.86122e+00 -8.00895e+00 -9.71349e+00 -9.73734e+00 -9.14080e+00 -1.03339e+01
9.23200e+04 9.23000e+02 -9.17427e+00 -7.97082e+00 -1.03777e+01 -9.74098e+00 -9.14759e+00 -1.03344e+01
9.24800e+04 9.24000e+02 -1.00328e+01 -8.79826e+00 -1.12674e+01 -9.74432e+00 -9.15483e+00 -1.03338e+01
9.26400e+04 9.26000e+02 -9.74185e+00 -8.77511e+00 -1.07086e+01 -9.74736e+00 -9.16250e+00 -1.03322e+01
9.28000e+04 9.28000e+02 -9.87268e+00 -8.28206e+00 -1.14633e+01 -9.75004e+00 -9.17054e+00 -1.03295e+01
9.29600e+04 9.29000e+02 -8.54345e+00 -7.67667e+00 -9.41022e+00 -9.75243e+00 -9.17893e+00 -1.03259e+01
9.31200e+04 9.31000e+02 -8.43208e+00 -7.71674e+00 -9.14742e+00 -9.75444e+00 -9.18762e+00 -1.03213e+01
9.32800e+04 9.32000e+02 -8.33574e+00 -7.80855e+00 -8.86293e+00 -9.75605e+00 -9.19652e+00 -1.03156e+01
9.34400e+04 9.34000e+02 -8.19492e+00 -8.07729e+00 -8.31255e+00 -9.75725e+00 -9.20557e+00 -1.03089e+01
9.36000e+04 9.36000e+02 -1.04095e+01 -9.61505e+00 -1.12040e+01 -9.75805e+00 -9.21471e+00 -1.03014e+01
9.37600e+04 9.37000e+02 -9.67363e+00 -8.35695e+00 -1.09903e+01 -9.75838e+00 -9.22383e+00 -1.02929e+01
9.39200e+04 9.39000e+02 -1.02002e+01 -9.45553e+00 -1.09449e+01 -9.75824e+00 -9.23286e+00 -1.02836e+01
9.40800e+04 9.40000e+02 -8.82883e+00 -7.90238e+00 -9.75528e+00 -9.75759e+00 -9.24170e+00 -1.02735e+01
9.42400e+04 9.42000e+02 -8.52133e+00 -7.86382e+00 -9.17883e+00 -9.75642e+00 -9.25025e+00 -1.02626e+01
9.44000e+04 9.44000e+02 -8.78937e+00 -7.49282e+00 -1.00859e+01 -9.75474e+00 -9.25843e+00 -1.02511e+01
9.45600e+04 9.45000e+02 -9.15229e+00 -7.59879e+00 -1.07058e+01 -9.75247e+00 -9.26610e+00 -1.02388e+01
9.47200e+04 9.47000e+02 -8.66522e+00 -7.60338e+00 -9.72706e+00 -9.74965e+00 -9.27319e+00 -1.02261e+01
9.48800e+04 9.48000e+02 -9.60973e+00 -8.32768e+00 -1.08918e+01 -9.74623e+00 -9.27961e+00 -1.02129e+01
9.50400e+04 9.50000e+02 -9.31282e+00 -8.35724e+00 -1.02684e+01 -9.74229e+00 -9.28527e+00 -1.01993e+01
9.52000e+04 9.52000e+02 -8.51915e+00 -7.87193e+00 -9.16636e+00 -9.73776e+00 -9.29005e+00 -1.01855e+01
9.53600e+04 9.53000e+02 -9.04034e+00 -7.89649e+00 -1.01842e+01 -9.73270e+00 -9.29391e+00 -1.01715e+01
9.55200e+04 9.55000e+02 -9.47544e+00 -8.01492e+00 -1.09360e+01 -9.72704e+00 -9.29676e+00 -1.01573e+01
9.56800e+04 9.56000e+02 -9.25391e+00 -7.89088e+00 -1.06169e+01 -9.72090e+00 -9.29854e+00 -1.01433e+01
9.58400e+04 9.58000e+02 -8.78159e+00 -7.65786e+00 -9.90533e+00 -9.71423e+00 -9.29921e+00 -1.01292e+01
9.60000e+04 9.60000e+02 -8.89480e+00 -7.69559e+00 -1.00940e+01 -9.70704e+00 -9.29871e+00 -1.01154e+01
9.61600e+04 9.61000e+02 -8.32663e+00 -7.65408e+00 -8.99917e+00 -9.69940e+00 -9.29704e+00 -1.01018e+01
9.63200e+04 9.63000e+02 -8.59593e+00 -8.28125e+00 -8.91061e+00 -9.69134e+00 -9.29417e+00 -1.00885e+01
9.64800e+04 9.64000e+02 -8.62168e+00 -8.10617e+00 -9.13720e+00 -9.68284e+00 -9.29010e+00 -1.00756e+01
9.66400e+04 9.66000e+02 -8.62911e+00 -7.76317e+00 -9.49506e+00 -9.67397e+00 -9.28485e+00 -1.00631e+01
9.68000e+04 9.68000e+02 -8.05201e+00 -7.65484e+00 -8.44918e+00 -9.66473e+00 -9.27844e+00 -1.00510e+01
9.69600e+04 9.69000e+02 -8.33400e+00 -7.69333e+00 -8.97468e+00 -9.65515e+00 -9.27092e+00 -1.00394e+01
9.71200e+04 9.71000e+02 -8.65768e+00 -7.70331e+00 -9.61205e+00 -9.64529e+00 -9.26231e+00 -1.00283e+01
9.72800e+04 9.72000e+02 -8.92280e+00 -7.73819e+00 -1.01074e+01 -9.63515e+00 -9.25269e+00 -1.00176e+01
9.74400e+04 9.74000e+02 -9.55858e+00 -8.18190e+00 -1.09353e+01 -9.62480e+00 -9.24211e+00 -1.00075e+01
9.76000e+04 9.76000e+02 -9.22194e+00 -8.24339e+00 -1.02005e+01 -9.61420e+00 -9.23064e+00 -9.99777e+00
9.77600e+04 9.77000e+02 -8.61695e+00 -7.79187e+00 -9.44204e+00 -9.60339e+00 -9.21835e+00 -9.98843e+00
9.79200e+04 9.79000e+02 -8.60604e+00 -7.74489e+00 -9.46720e+00 -9.59243e+00 -9.20530e+00 -9.97955e+00
9.80800e+04 9.80000e+02 -8.38412e+00 -8.11181e+00 -8.65643e+00 -9.58133e+00 -9.19156e+00 -9.97111e+00
9.82400e+04 9.82000e+02 -8.97878e+00 -8.73557e+00 -9.22199e+00 -9.57007e+00 -9.17720e+00 -9.96295e+00
9.84000e+04 9.84000e+02 -8.61582e+00 -8.16557e+00 -9.06607e+00 -9.55874e+00 -9.16227e+00 -9.95521e+00
9.85600e+04 9.85000e+02 -8.54251e+00 -7.96547e+00 -9.11954e+00 -9.54728e+00 -9.14681e+00 -9.94775e+00
9.87200e+04 9.87000e+02 -9.07845e+00 -7.54979e+00 -1.06071e+01 -9.53572e+00 -9.13090e+00 -9.94053e+00
9.88800e+04 9.88000e+02 -9.50641e+00 -8.33090e+00 -1.06819e+01 -9.52410e+00 -9.11455e+00 -9.93365e+00
9.90400e+04 9.90000e+02 -8.74532e+00 -8.06305e+00 -9.42759e+00 -9.51240e+00 -9.09780e+00 -9.92700e+00
9.92000e+04 9.92000e+02 -8.82540e+00 -8.60837e+00 -9.04243e+00 -9.50062e+00 -9.08067e+00 -9.92057e+00
9.93600e+04 9.93000e+02 -1.02623e+01 -9.38984e+00 -1.11348e+01 -9.48878e+00 -9.06320e+00 -9.91436e+00
9.95200e+04 9.95000e+02 -8.53027e+00 -8.15837e+00 -8.90217e+00 -9.47688e+00 -9.04539e+00 -9.90837e+00
9.96800e+04 9.96000e+02 -8.84817e+00 -8.72607e+00 -8.97027e+00 -9.46490e+00 -9.02725e+00 -9.90256e+00
9.98400e+04 9.98000e+02 -8.98724e+00 -8.45828e+00 -9.51620e+00 -9.45286e+00 -9.00881e+00 -9.89692e+00
1.00000e+05 1.00000e+03 -8.26834e+00 -7.86429e+00 -8.67239e+00 -9.44074e+00 -8.99005e+00 -9.89144e+00
1.00160e+05 1.00100e+03 -8.66473e+00 -8.49283e+00 -8.83663e+00 -9.42855e+00 -8.97101e+00 -9.88609e+00
1.00320e+05 1.00300e+03 -8.58882e+00 -8.23466e+00 -8.94298e+00 -9.41628e+00 -8.95170e+00 -9.88086e+00
1.00480e+05 1.00400e+03 -8.15547e+00 -7.44091e+00 -8.87002e+00 -9.40393e+00 -8.93213e+00 -9.87573e+00
1.00640e+05 1.00600e+03 -8.59231e+00 -7.65428e+00 -9.53034e+00 -9.39150e+00 -8.91233e+00 -9.87066e+00
1.00800e+05 1.00800e+03 -8.57785e+00 -8.15691e+00 -8.99879e+00 -9.37897e+00 -8.89232e+00 -9.86562e+00
1.00960e+05 1.00900e+03 -8.72322e+00 -7.61001e+00 -9.83643e+00 -9.36637e+00 -8.87214e+00 -9.86060e+00
1.01120e+05 1.01100e+03 -8.83900e+00 -7.79240e+00 -9.88560e+00 -9.35369e+00 -8.85184e+00 -9.85555e+00
1.01280e+05 1.01200e+03 -8.71247e+00 -7.71900e+00 -9.70595e+00 -9.34094e+00 -8.83145e+00 -9.85044e+00
1.01440e+05 1.01400e+03 -8.80023e+00 -7.68440e+00 -9.91605e+00 -9.32813e+00 -8.81103e+00 -9.84522e+00
1.01600e+05 1.01600e+03 -8.19549e+00 -7.44185e+00 -8.94913e+00 -9.31526e+00 -8.79064e+00 -9.83988e+00
1.01760e+05 1.01700e+03 -9.03765e+00 -7.75902e+00 -1.03163e+01 -9.30235e+00 -8.77035e+00 -9.83435e+00
1.01920e+05 1.01900e+03 -8.84636e+00 -7.83211e+00 -9.86061e+00 -9.28942e+00 -8.75023e+00 -9.82862e+00
1.02080e+05 1.02000e+03 -9.03028e+00 -8.54929e+00 -9.51127e+00 -9.27648e+00 -8.73032e+00 -9.82264e+00
1.02240e+05 1.02200e+03 -9.62526e+00 -8.84175e+00 -1.04088e+01 -9.26356e+00 -8.71072e+00 -9.81640e+00
1.02400e+05 1.02400e+03 -1.01944e+01 -9.51748e+00 -1.08712e+01 -9.25067e+00 -8.69149e+00 -9.80985e+00
1.02560e+05 1.02500e+03 -9.13711e+00 -8.48475e+00 -9.78947e+00 -9.23783e+00 -8.67270e+00 -9.80297e+00
1.02720e+05 1.02700e+03 -9.64844e+00 -8.29758e+00 -1.09993e+01 -9.22507e+00 -8.65440e+00 -9.79574e+00
1.02880e+05 1.02800e+03 -9.73204e+00 -9.29260e+00 -1.01715e+01 -9.21240e+00 -8.63666e+00 -9.78814e+00
1.03040e+05 1.03000e+03 -9.55750e+00 -8.22898e+00 -1.08860e+01 -9.19985e+00 -8.61954e+00 -9.78016e+00
1.03200e+05 1.03200e+03 -1.04891e+01 -8.08864e+00 -1.28895e+01 -9.18742e+00 -8.60307e+00 -9.77177e+00
1.03360e+05 1.03300e+03 -8.72640e+00 -8.18768e+00 -9.26512e+00 -9.17515e+00 -8.58731e+00 -9.76299e+00
1.03520e+05 1.03500e+03 -1.02104e+01 -9.58722e+00 -1.08337e+01 -9.16303e+00 -8.57227e+00 -9.75379e+00
1.03680e+05 1.03600e+03 -9.74633e+00 -8.91377e+00 -1.05789e+01 -9.15109e+00 -8.55798e+00 -9.74420e+00
1.03840e+05 1.03800e+03 -9.67324e+00 -9.16470e+00 -1.01818e+01 -9.13934e+00 -8.54446e+00 -9.73421e+00
1.04000e+05 1.04000e+03 -9.78451e+00 -8.51446e+00 -1.10546e+01 -9.12778e+00 -8.53174e+00 -9.72383e+00
1.04160e+05 1.04100e+03 -1.12397e+01 -9.53121e+00 -1.29481e+01 -9.11644e+00 -8.51982e+00 -9.71307e+00
1.04320e+05 1.04300e+03 -8.53644e+00 -8.14192e+00 -8.93096e+00 -9.10532e+00 -8.50870e+00 -9.70194e+00
1.04480e+05 1.04400e+03 -1.01341e+01 -9.37911e+00 -1.08892e+01 -9.09444e+00 -8.49842e+00 -9.69047e+00
1.04640e+05 1.04600e+03 -9.50626e+00 -8.32308e+00 -1.06894e+01 -9.08382e+00 -8.48897e+00 -9.67866e+00
1.04800e+05 1.04800e+03 -1.03423e+01 -8.81893e+00 -1.18657e+01 -9.07347e+00 -8.48040e+00 -9.66654e+00
1.04960e+05 1.04900e+03 -9.47336e+00 -8.65085e+00 -1.02959e+01 -9.06342e+00 -8.47271e+00 -9.65412e+00
1.05120e+05 1.05100e+03 -9.99500e+00 -8.68562e+00 -1.13044e+01 -9.05369e+00 -8.46596e+00 -9.64142e+00
1.05280e+05 1.05200e+03 -8.60143e+00 -8.44355e+00 -8.75932e+00 -9.04433e+00 -8.46019e+00 -9.62846e+00
1.05440e+05 1.05400e+03 -1.03006e+01 -8.60566e+00 -1.19956e+01 -9.03535e+00 -8.45545e+00 -9.61526e+00
1.05600e+05 1.05600e+03 -9.36933e+00 -9.17980e+00 -9.55886e+00 -9.02681e+00 -8.45180e+00 -9.60183e+00
1.05760e+05 1.05700e+03 -1.03920e+01 -7.46230e+00 -1.33217e+01 -9.01875e+00 -8.44930e+00 -9.58820e+00
1.05920e+05 1.05900e+03 -9.31328e+00 -8.29194e+00 -1.03346e+01 -9.01122e+00 -8.44805e+00 -9.57438e+00
1.06080e+05 1.06000e+03 -9.20925e+00 -8.68864e+00 -9.72987e+00 -9.00426e+00 -8.44811e+00 -9.56040e+00
1.06240e+05 1.06200e+03 -9.11222e+00 -8.63524e+00 -9.58921e+00 -8.99792e+00 -8.44958e+00 -9.54626e+00
1.06400e+05 1.06400e+03 -9.88679e+00 -9.44559e+00 -1.03280e+01 -8.99227e+00 -8.45252e+00 -9.53201e+00
1.06560e+05 1.06500e+03 -9.47727e+00 -9.36009e+00 -9.59445e+00 -8.98734e+00 -8.45703e+00 -9.51764e+00
1.06720e+05 1.06700e+03 -9.44135e+00 -8.33223e+00 -1.05505e+01 -8.98319e+00 -8.46320e+00 -9.50319e+00
1.06880e+05 1.06800e+03 -9.68981e+00 -9.27527e+00 -1.01043e+01 -8.97987e+00 -8.47107e+00 -9.48867e+00
1.07040e+05 1.07000e+03 -9.60662e+00 -9.24136e+00 -9.97188e+00 -8.97742e+00 -8.48075e+00 -9.47410e+00
1.07200e+05 1.07200e+03 -9.92173e+00 -9.43680e+00 -1.04067e+01 -8.97588e+00 -8.49226e+00 -9.45951e+00
1.07360e+05 1.07300e+03 -9.17620e+00 -8.28176e+00 -1.00706e+01 -8.97529e+00 -8.50567e+00 -9.44491e+00
1.07520e+05 1.07500e+03 -9.52952e+00 -8.75140e+00 -1.03076e+01 -8.97567e+00 -8.52102e+00 -9.43031e+00
1.07680e+05 1.07600e+03 -8.87340e+00 -8.02706e+00 -9.71973e+00 -8.97703e+00 -8.53832e+00 -9.41574e+00
1.07840e+05 1.07800e+03 -8.84862e+00 -7.82850e+00 -9.86874e+00 -8.97941e+00 -8.55759e+00 -9.40123e+00
1.08000e+05 1.08000e+03 -9.67157e+00 -8.59215e+00 -1.07510e+01 -8.98279e+00 -8.57882e+00 -9.38677e+00
1.08160e+05 1.08100e+03 -9.59360e+00 -9.14859e+00 -1.00386e+01 -8.98718e+00 -8.60197e+00 -9.37239e+00
1.08320e+05 1.08300e+03 -9.76236e+00 -9.58249e+00 -9.94222e+00 -8.99256e+00 -8.62703e+00 -9.35810e+00
1.08480e+05 1.08400e+03 -9.90034e+00 -9.36546e+00 -1.04352e+01 -8.99892e+00 -8.65391e+00 -9.34392e+00
1.08640e+05 1.08600e+03 -9.68219e+00 -8.47546e+00 -1.08889e+01 -9.00621e+00 -8.68255e+00 -9.32988e+00
1.08800e+05 1.08800e+03 -1.02068e+01 -9.48295e+00 -1.09307e+01 -9.01442e+00 -8.71285e+00 -9.31599e+00
1.08960e+05 1.08900e+03 -8.95745e+00 -8.59939e+00 -9.31551e+00 -9.02347e+00 -8.74469e+00 -9.30225e+00
1.09120e+05 1.09100e+03 -9.22379e+00 -7.71432e+00 -1.07333e+01 -9.03334e+00 -8.77797e+00 -9.28872e+00
1.09280e+05 1.09200e+03 -9.51543e+00 -9.13371e+00 -9.89716e+00 -9.04395e+00 -8.81252e+00 -9.27538e+00
1.09440e+05 1.09400e+03 -9.79614e+00 -8.84314e+00 -1.07491e+01 -9.05525e+00 -8.84820e+00 -9.26230e+00
1.09600e+05 1.09600e+03 -1.02899e+01 -9.44334e+00 -1.11364e+01 -9.06716e+00 -8.88485e+00 -9.24946e+00
1.09760e+05 1.09700e+03 -1.02905e+01 -9.22878e+00 -1.13522e+01 -9.07961e+00 -8.92229e+00 -9.23692e+00
1.09920e+05 1.09900e+03 -9.77551e+00 -8.78611e+00 -1.07649e+01 -9.09251e+00 -8.96033e+00 -9.22469e+00
1.10080e+05 1.10000e+03 -8.28824e+00 -7.74289e+00 -8.83359e+00 -9.10579e+00 -8.99879e+00 -9.21280e+00
1.10240e+05 1.10200e+03 -9.89172e+00 -8.29813e+00 -1.14853e+01 -9.11939e+00 -9.03746e+00 -9.20131e+00
1.10400e+05 1.10400e+03 -9.19825e+00 -8.41666e+00 -9.97984e+00 -9.13320e+00 -9.07611e+00 -9.19028e+00
1.10560e+05 1.10500e+03 -9.45397e+00 -8.84675e+00 -1.00612e+01 -9.14715e+00 -9.11435e+00 -9.17995e+00
1.10720e+05 1.10700e+03 -1.05078e+01 -9.40839e+00 -1.16072e+01 -9.16118e+00 -9.15001e+00 -9.17235e+00
1.10880e+05 1.10800e+03 -9.31102e+00 -8.82513e+00 -9.79691e+00 -9.17520e+00 -9.15646e+00 -9.19395e+00
1.11040e+05 1.11000e+03 -8.71303e+00 -8.03709e+00 -9.38897e+00 -9.18916e+00 -9.14814e+00 -9.23018e+00
1.11200e+05 1.11200e+03 -9.30719e+00 -9.15379e+00 -9.46059e+00 -9.20299e+00 -9.13950e+00 -9.26648e+00
1.11360e+05 1.11300e+03 -9.61559e+00 -8.20176e+00 -1.10294e+01 -9.21664e+00 -9.13122e+00 -9.30206e+00
1.11520e+05 1.11500e+03 -9.32779e+00 -7.86781e+00 -1.07878e+01 -9.23007e+00 -9.12344e+00 -9.33670e+00
1.11680e+05 1.11600e+03 -9.40970e+00 -8.69369e+00 -1.01257e+01 -9.24323e+00 -9.11621e+00 -9.37024e+00
1.11840e+05 1.11800e+03 -9.50523e+00 -9.07491e+00 -9.93554e+00 -9.25609e+00 -9.10958e+00 -9.40260e+00
1.12000e+05 1.12000e+03 -9.52441e+00 -8.58156e+00 -1.04673e+01 -9.26863e+00 -9.10358e+00 -9.43368e+00
1.12160e+05 1.12100e+03 -9.54680e+00 -8.99430e+00 -1.00993e+01 -9.28084e+00 -9.09824e+00 -9.46343e+00
1.12320e+05 1.12300e+03 -1.06709e+01 -9.30416e+00 -1.20377e+01 -9.29269e+00 -9.09359e+00 -9.49179e+00
1.12480e+05 1.12400e+03 -1.00517e+01 -9.13911e+00 -1.09643e+01 -9.30419e+00 -9.08963e+00 -9.51874e+00
1.12640e+05 1.12600e+03 -8.91196e+00 -8.51997e+00 -9.30394e+00 -9.31533e+00 -9.08640e+00 -9.54426e+00
1.12800e+05 1.12800e+03 -9.47323e+00 -8.05293e+00 -1.08935e+01 -9.32611e+00 -9.08389e+00 -9.56832e+00
1.12960e+05 1.12900e+03 -9.65719e+00 -9.28314e+00 -1.00312e+01 -9.33654e+00 -9.08212e+00 -9.59096e+00
1.13120e+05 1.13100e+03 -8.44182e+00 -7.90539e+00 -8.97825e+00 -9.34663e+00 -9.08108e+00 -9.61218e+00
1.13280e+05 1.13200e+03 -9.27511e+00 -9.02013e+00 -9.53008e+00 -9.35639e+00 -9.08077e+00 -9.63201e+00
1.13440e+05 1.13400e+03 -9.32250e+00 -8.24995e+00 -1.03950e+01 -9.36582e+00 -9.08117e+00 -9.65048e+00
1.13600e+05 1.13600e+03 -9.22182e+00 -7.82081e+00 -1.06228e+01 -9.37494e+00 -9.08226e+00 -9.66762e+00
1.13760e+05 1.13700e+03 -9.33085e+00 -9.05345e+00 -9.60825e+00 -9.38375e+00 -9.08402e+00 -9.68348e+00
1.13920e+05 1.13900e+03 -9.34881e+00 -8.04615e+00 -1.06515e+01 -9.39227e+00 -9.08641e+00 -9.69813e+00
1.14080e+05 1.14000e+03 -1.03289e+01 -9.52764e+00 -1.11302e+01 -9.40049e+00 -9.08938e+00 -9.71160e+00
1.14240e+05 1.14200e+03 -9.32612e+00 -8.89112e+00 -9.76111e+00 -9.40843e+00 -9.09291e+00 -9.72395e+00
1.14400e+05 1.14400e+03 -8.66906e+00 -8.20293e+00 -9.13519e+00 -9.41609e+00 -9.09693e+00 -9.73526e+00
1.14560e+05 1.14500e+03 -8.97030e+00 -7.70546e+00 -1.02351e+01 -9.42347e+00 -9.10139e+00 -9.74555e+00
1.14720e+05 1.14700e+03 -9.25364e+00 -8.41240e+00 -1.00949e+01 -9.43058e+00 -9.10625e+00 -9.75491e+00
1.14880e+05 1.14800e+03 -9.59533e+00 -8.92793e+00 -1.02627e+01 -9.43741e+00 -9.11142e+00 -9.76340e+00
1.15040e+05 1.15000e+03 -9.27704e+00 -8.98772e+00 -9.56635e+00 -9.44396e+00 -9.11684e+00 -9.77109e+00
1.15200e+05 1.15200e+03 -9.32319e+00 -8.55540e+00 -1.00910e+01 -9.45023e+00 -9.12245e+00 -9.77801e+00
1.15360e+05 1.15300e+03 -8.88122e+00 -8.21642e+00 -9.54601e+00 -9.45622e+00 -9.12817e+00 -9.78427e+00
1.15520e+05 1.15500e+03 -1.03618e+01 -8.98950e+00 -1.17342e+01 -9.46191e+00 -9.13393e+00 -9.78989e+00
1.15680e+05 1.15600e+03 -9.29117e+00 -9.23257e+00 -9.34978e+00 -9.46730e+00 -9.13965e+00 -9.79496e+00
1.15840e+05 1.15800e+03 -9.16246e+00 -8.97439e+00 -9.35053e+00 -9.47238e+00 -9.14525e+00 -9.79952e+00
1.16000e+05 1.16000e+03 -9.23636e+00 -8.30295e+00 -1.01698e+01 -9.47715e+00 -9.15066e+00 -9.80364e+00
1.16160e+05 1.16100e+03 -9.49534e+00 -8.81135e+00 -1.01793e+01 -9.48158e+00 -9.15580e+00 -9.80737e+00
1.16320e+05 1.16300e+03 -8.69024e+00 -8.18922e+00 -9.19125e+00 -9.48568e+00 -9.16061e+00 -9.81076e+00
1.16480e+05 1.16400e+03 -8.96535e+00 -8.68610e+00 -9.24459e+00 -9.48944e+00 -9.16500e+00 -9.81387e+00
1.16640e+05 1.16600e+03 -9.62185e+00 -8.53723e+00 -1.07065e+01 -9.49284e+00 -9.16893e+00 -9.81674e+00
1.16800e+05 1.16800e+03 -9.03573e+00 -8.46983e+00 -9.60162e+00 -9.49587e+00 -9.17233e+00 -9.81941e+00
1.16960e+05 1.16900e+03 -8.91286e+00 -8.47834e+00 -9.34738e+00 -9.49854e+00 -9.17516e+00 -9.82191e+00
1.17120e+05 1.17100e+03 -9.22773e+00 -8.78659e+00 -9.66886e+00 -9.50083e+00 -9.17737e+00 -9.82429e+00
1.17280e+05 1.17200e+03 -9.32222e+00 -7.88449e+00 -1.07599e+01 -9.50274e+00 -9.17892e+00 -9.82655e+00
1.17440e+05 1.17400e+03 -8.99883e+00 -8.62375e+00 -9.37391e+00 -9.50427e+00 -9.17980e+00 -9.82873e+00
1.17600e+05 1.17600e+03 -9.15894e+00 -8.05967e+00 -1.02582e+01 -9.50541e+00 -9.17997e+00 -9.83085e+00
1.17760e+05 1.17700e+03 -9.21057e+00 -8.27293e+00 -1.01482e+01 -9.50617e+00 -9.17944e+00 -9.83290e+00
1.17920e+05 1.17900e+03 -1.00947e+01 -9.46016e+00 -1.07293e+01 -9.50655e+00 -9.17820e+00 -9.83491e+00
1.18080e+05 1.18000e+03 -9.90734e+00 -9.53399e+00 -1.02807e+01 -9.50656e+00 -9.17627e+00 -9.83686e+00
1.18240e+05 1.18200e+03 -9.53756e+00 -8.70991e+00 -1.03652e+01 -9.50620e+00 -9.17364e+00 -9.83876e+00
1.18400e+05 1.18400e+03 -9.27615e+00 -8.50696e+00 -1.00453e+01 -9.50548e+00 -9.17035e+00 -9.84061e+00
1.18560e+05 1.18500e+03 -9.57004e+00 -8.71052e+00 -1.04296e+01 -9.50440e+00 -9.16642e+00 -9.84239e+00
1.18720e+05 1.18700e+03 -9.05500e+00 -8.63888e+00 -9.47112e+00 -9.50298e+00 -9.16188e+00 -9.84408e+00
1.18880e+05 1.18800e+03 -9.29044e+00 -8.84983e+00 -9.73105e+00 -9.50122e+00 -9.15674e+00 -9.84569e+00
1.19040e+05 1.19000e+03 -9.26625e+00 -8.70257e+00 -9.82992e+00 -9.49913e+00 -9.15107e+00 -9.84719e+00
1.19200e+05 1.19200e+03 -1.00389e+01 -9.44793e+00 -1.06299e+01 -9.49674e+00 -9.14490e+00 -9.84857e+00
1.19360e+05 1.19300e+03 -8.42971e+00 -8.13135e+00 -8.72807e+00 -9.49403e+00 -9.13825e+00 -9.84980e+00
1.19520e+05 1.19500e+03 -9.14002e+00 -8.42885e+00 -9.85118e+00 -9.49102e+00 -9.13117e+00 -9.85087e+00
1.19680e+05 1.19600e+03 -8.92379e+00 -8.51667e+00 -9.33091e+00 -9.48773e+00 -9.12371e+00 -9.85176e+00
1.19840e+05 1.19800e+03 -9.25591e+00 -8.68412e+00 -9.82771e+00 -9.48417e+00 -9.11589e+00 -9.85245e+00
1.20000e+05 1.20000e+03 -8.94668e+00 -8.22628e+00 -9.66707e+00 -9.48035e+00 -9.10777e+00 -9.85292e+00
1.20160e+05 1.20100e+03 -8.73343e+00 -8.60573e+00 -8.86114e+00 -9.47627e+00 -9.09939e+00 -9.85315e+00
1.20320e+05 1.20300e+03 -8.41596e+00 -8.18462e+00 -8.64731e+00 -9.47195e+00 -9.09077e+00 -9.85313e+00
1.20480e+05 1.20400e+03 -8.85725e+00 -8.40870e+00 -9.30580e+00 -9.46742e+00 -9.08199e+00 -9.85284e+00
1.20640e+05 1.20600e+03 -8.63434e+00 -8.17801e+00 -9.09067e+00 -9.46267e+00 -9.07307e+00 -9.85227e+00
1.20800e+05 1.20800e+03 -8.90667e+00 -8.41933e+00 -9.39402e+00 -9.45773e+00 -9.06406e+00 -9.85141e+00
1.20960e+05 1.20900e+03 -1.01104e+01 -9.44078e+00 -1.07801e+01 -9.45263e+00 -9.05502e+00 -9.85024e+00
1.21120e+05 1.21100e+03 -8.81894e+00 -8.65143e+00 -8.98645e+00 -9.44736e+00 -9.04596e+00 -9.84876e+00
1.21280e+05 1.21200e+03 -9.87101e+00 -9.20541e+00 -1.05366e+01 -9.44196e+00 -9.03697e+00 -9.84695e+00
1.21440e+05 1.21400e+03 -9.20792e+00 -9.02219e+00 -9.39365e+00 -9.43644e+00 -9.02805e+00 -9.84483e+00
1.21600e+05 1.21600e+03 -8.59946e+00 -8.10097e+00 -9.09795e+00 -9.43083e+00 -9.01928e+00 -9.84238e+00
1.21760e+05 1.21700e+03 -8.65741e+00 -7.64291e+00 -9.67190e+00 -9.42514e+00 -9.01069e+00 -9.83959e+00
1.21920e+05 1.21900e+03 -8.87832e+00 -8.32600e+00 -9.43064e+00 -9.41940e+00 -9.00232e+00 -9.83647e+00
1.22080e+05 1.22000e+03 -9.69716e+00 -8.51336e+00 -1.08810e+01 -9.41362e+00 -8.99421e+00 -9.83302e+00
1.22240e+05 1.22200e+03 -8.64376e+00 -8.14006e+00 -9.14746e+00 -9.40782e+00 -8.98640e+00 -9.82924e+00
1.22400e+05 1.22400e+03 -9.31695e+00 -8.42725e+00 -1.02066e+01 -9.40202e+00 -8.97891e+00 -9.82512e+00
1.22560e+05 1.22500e+03 -9.06033e+00 -8.81491e+00 -9.30576e+00 -9.39623e+00 -8.97179e+00 -9.82067e+00
1.22720e+05 1.22700e+03 -8.89621e+00 -8.38132e+00 -9.41110e+00 -9.39046e+00 -8.96505e+00 -9.81587e+00
1.22880e+05 1.22800e+03 -9.64715e+00 -9.18807e+00 -1.01062e+01 -9.38474e+00 -8.95872e+00 -9.81075e+00
1.23040e+05 1.23000e+03 -9.61500e+00 -9.42592e+00 -9.80408e+00 -9.37906e+00 -8.95282e+00 -9.80530e+00
1.23200e+05 1.23200e+03 -9.42301e+00 -8.54037e+00 -1.03056e+01 -9.37345e+00 -8.94737e+00 -9.79952e+00
1.23360e+05 1.23300e+03 -9.06745e+00 -7.96120e+00 -1.01737e+01 -9.36790e+00 -8.94238e+00 -9.79341e+00
1.23520e+05 1.23500e+03 -9.72311e+00 -8.91919e+00 -1.05270e+01 -9.36242e+00 -8.93786e+00 -9.78698e+00
1.23680e+05 1.23600e+03 -9.15603e+00 -7.95753e+00 -1.03545e+01 -9.35703e+00 -8.93383e+00 -9.78023e+00
1.23840e+05 1.23800e+03 -8.81601e+00 -7.78039e+00 -9.85163e+00 -9.35172e+00 -8.93027e+00 -9.77317e+00
1.24000e+05 1.24000e+03 -8.75986e+00 -7.69900e+00 -9.82072e+00 -9.34650e+00 -8.92720e+00 -9.76580e+00
1.24160e+05 1.24100e+03 -8.95914e+00 -8.56027e+00 -9.35802e+00 -9.34138e+00 -8.92461e+00 -9.75814e+00
1.24320e+05 1.24300e+03 -9.08728e+00 -7.67291e+00 -1.05016e+01 -9.33636e+00 -8.92250e+00 -9.75021e+00
1.24480e+05 1.24400e+03 -9.76603e+00 -8.94917e+00 -1.05829e+01 -9.33143e+00 -8.92085e+00 -9.74201e+00
1.24640e+05 1.24600e+03 -8.75417e+00 -8.54702e+00 -8.96131e+00 -9.32660e+00 -8.91964e+00 -9.73357e+00
1.24800e+05 1.24800e+03 -8.87257e+00 -8.59797e+00 -9.14718e+00 -9.32188e+00 -8.91887e+00 -9.72490e+00
1.24960e+05 1.24900e+03 -9.29931e+00 -9.10692e+00 -9.49171e+00 -9.31727e+00 -8.91851e+00 -9.71603e+00
1.25120e+05 1.25100e+03 -9.56697e+00 -8.65497e+00 -1.04790e+01 -9.31276e+00 -8.91852e+00 -9.70700e+00
1.25280e+05 1.25200e+03 -8.57428e+00 -7.96117e+00 -9.18740e+00 -9.30835e+00 -8.91888e+00 -9.69783e+00
1.25440e+05 1.25400e+03 -9.01594e+00 -7.71141e+00 -1.03205e+01 -9.30406e+00 -8.91955e+00 -9.68856e+00
1.25600e+05 1.25600e+03 -8.76960e+00 -8.07937e+00 -9.45983e+00 -9.29986e+00 -8.92050e+00 -9.67923e+00
1.25760e+05 1.25700e+03 -9.69020e+00 -8.75487e+00 -1.06255e+01 -9.29577e+00 -8.92167e+00 -9.66988e+00
1.25920e+05 1.25900e+03 -9.47557e+00 -8.54138e+00 -1.04098e+01 -9.29179e+00 -8.92302e+00 -9.66055e+00
1.26080e+05 1.26000e+03 -9.90334e+00 -8.36288e+00 -1.14438e+01 -9.28790e+00 -8.92450e+00 -9.65130e+00
1.26240e+05 1.26200e+03 -9.09355e+00 -8.68606e+00 -9.50104e+00 -9.28411e+00 -8.92605e+00 -9.64216e+00
1.26400e+05 1.26400e+03 -9.59234e+00 -8.33393e+00 -1.08507e+01 -9.28040e+00 -8.92762e+00 -9.63319e+00
1.26560e+05 1.26500e+03 -9.55887e+00 -8.63774e+00 -1.04800e+01 -9.27679e+00 -8.92915e+00 -9.62443e+00
1.26720e+05 1.26700e+03 -8.76989e+00 -8.13616e+00 -9.40362e+00 -9.27325e+00 -8.93058e+00 -9.61592e+00
1.26880e+05 1.26800e+03 -1.03608e+01 -9.08150e+00 -1.16401e+01 -9.26978e+00 -8.93186e+00 -9.60770e+00
1.27040e+05 1.27000e+03 -9.63668e+00 -8.07062e+00 -1.12027e+01 -9.26638e+00 -8.93293e+00 -9.59983e+00
1.27200e+05 1.27200e+03 -9.31916e+00 -7.89005e+00 -1.07483e+01 -9.26303e+00 -8.93373e+00 -9.59232e+00
1.27360e+05 1.27300e+03 -9.84147e+00 -8.36657e+00 -1.13164e+01 -9.25972e+00 -8.93423e+00 -9.58522e+00
1.27520e+05 1.27500e+03 -9.35673e+00 -8.41308e+00 -1.03004e+01 -9.25645e+00 -8.93436e+00 -9.57854e+00
1.27680e+05 1.27600e+03 -9.69909e+00 -9.34060e+00 -1.00576e+01 -9.25320e+00 -8.93410e+00 -9.57230e+00
1.27840e+05 1.27800e+03 -9.31649e+00 -8.48033e+00 -1.01527e+01 -9.24997e+00 -8.93341e+00 -9.56654e+00
1.28000e+05 1.28000e+03 -9.87217e+00 -7.78132e+00 -1.19630e+01 -9.24675e+00 -8.93225e+00 -9.56125e+00
1.28160e+05 1.28100e+03 -8.67302e+00 -7.72955e+00 -9.61648e+00 -9.24353e+00 -8.93060e+00 -9.55646e+00
1.28320e+05 1.28300e+03 -1.02730e+01 -9.25807e+00 -1.12879e+01 -9.24031e+00 -8.92845e+00 -9.55217e+00
1.28480e+05 1.28400e+03 -9.35028e+00 -8.94756e+00 -9.75299e+00 -9.23707e+00 -8.92577e+00 -9.54837e+00
1.28640e+05 1.28600e+03 -9.92016e+00 -8.25162e+00 -1.15887e+01 -9.23384e+00 -8.92256e+00 -9.54511e+00
1.28800e+05 1.28800e+03 -1.04016e+01 -8.63974e+00 -1.21635e+01 -9.23060e+00 -8.91882e+00 -9.54238e+00
1.28960e+05 1.28900e+03 -9.44544e+00 -8.20596e+00 -1.06849e+01 -9.22737e+00 -8.91455e+00 -9.54019e+00
1.29120e+05 1.29100e+03 -9.46943e+00 -8.06850e+00 -1.08704e+01 -9.22415e+00 -8.90975e+00 -9.53855e+00
1.29280e+05 1.29200e+03 -9.97923e+00 -8.79585e+00 -1.11626e+01 -9.22096e+00 -8.90443e+00 -9.53749e+00
1.29440e+05 1.29400e+03 -1.02037e+01 -9.39388e+00 -1.10134e+01 -9.21783e+00 -8.89861e+00 -9.53704e+00
1.29600e+05 1.29600e+03 -9.29788e+00 -7.97614e+00 -1.06196e+01 -9.21475e+00 -8.89230e+00 -9.53721e+00
1.29760e+05 1.29700e+03 -9.75728e+00 -8.66572e+00 -1.08488e+01 -9.21177e+00 -8.88552e+00 -9.53803e+00
1.29920e+05 1.29900e+03 -1.05226e+01 -9.59719e+00 -1.14479e+01 -9.20892e+00 -8.87831e+00 -9.53953e+00
1.30080e+05 1.30000e+03 -8.56577e+00 -7.95292e+00 -9.17862e+00 -9.20621e+00 -8.87066e+00 -9.54177e+00
1.30240e+05 1.30200e+03 -9.23362e+00 -8.73300e+00 -9.73423e+00 -9.20369e+00 -8.86262e+00 -9.54476e+00
1.30400e+05 1.30400e+03 -9.60116e+00 -9.46654e+00 -9.73578e+00 -9.20138e+00 -8.85421e+00 -9.54855e+00
1.30560e+05 1.30500e+03 -8.82837e+00 -8.33520e+00 -9.32155e+00 -9.19933e+00 -8.84547e+00 -9.55319e+00
1.30720e+05 1.30700e+03 -9.68164e+00 -8.50402e+00 -1.08593e+01 -9.19757e+00 -8.83644e+00 -9.55870e+00
1.30880e+05 1.30800e+03 -9.20823e+00 -8.66210e+00 -9.75437e+00 -9.19614e+00 -8.82715e+00 -9.56512e+00
1.31040e+05 1.31000e+03 -9.81312e+00 -8.42053e+00 -1.12057e+01 -9.19507e+00 -8.81764e+00 -9.57250e+00
1.31200e+05 1.31200e+03 -9.89609e+00 -9.13894e+00 -1.06532e+01 -9.19441e+00 -8.80795e+00 -9.58086e+00
1.31360e+05 1.31300e+03 -9.78006e+00 -8.79210e+00 -1.07680e+01 -9.19418e+00 -8.79815e+00 -9.59021e+00
1.31520e+05 1.31500e+03 -8.30647e+00 -8.10463e+00 -8.50831e+00 -9.19444e+00 -8.78828e+00 -9.60060e+00
1.31680e+05 1.31600e+03 -9.84538e+00 -8.74757e+00 -1.09432e+01 -9.19520e+00 -8.77838e+00 -9.61203e+00
1.31840e+05 1.31800e+03 -8.81711e+00 -8.36988e+00 -9.26434e+00 -9.19650e+00 -8.76852e+00 -9.62448e+00
1.32000e+05 1.32000e+03 -1.06381e+01 -9.17890e+00 -1.20973e+01 -9.19836e+00 -8.75874e+00 -9.63798e+00
1.32160e+05 1.32100e+03 -1.00142e+01 -7.14225e+00 -1.28861e+01 -9.20080e+00 -8.74911e+00 -9.65250e+00
1.32320e+05 1.32300e+03 -8.87199e+00 -8.52311e+00 -9.22086e+00 -9.20385e+00 -8.73968e+00 -9.66801e+00
1.32480e+05 1.32400e+03 -9.09042e+00 -8.50210e+00 -9.67873e+00 -9.20750e+00 -8.73052e+00 -9.68448e+00
1.32640e+05 1.32600e+03 -1.03176e+01 -8.83506e+00 -1.18001e+01 -9.21177e+00 -8.72167e+00 -9.70187e+00
1.32800e+05 1.32800e+03 -9.64800e+00 -8.61838e+00 -1.06776e+01 -9.21665e+00 -8.71319e+00 -9.72011e+00
1.32960e+05 1.32900e+03 -9.61747e+00 -8.17538e+00 -1.10596e+01 -9.22214e+00 -8.70513e+00 -9.73916e+00
1.33120e+05 1.33100e+03 -9.83779e+00 -8.68763e+00 -1.09880e+01 -9.22823e+00 -8.69755e+00 -9.75891e+00
1.33280e+05 1.33200e+03 -9.61530e+00 -9.09667e+00 -1.01339e+01 -9.23491e+00 -8.69047e+00 -9.77934e+00
1.33440e+05 1.33400e+03 -8.57754e+00 -7.72089e+00 -9.43419e+00 -9.24212e+00 -8.68397e+00 -9.80027e+00
1.33600e+05 1.33600e+03 -1.01177e+01 -8.83553e+00 -1.13998e+01 -9.24984e+00 -8.67807e+00 -9.82162e+00
1.33760e+05 1.33700e+03 -9.61769e+00 -7.82981e+00 -1.14056e+01 -9.25809e+00 -8.67279e+00 -9.84338e+00
1.33920e+05 1.33900e+03 -1.03864e+01 -9.71849e+00 -1.10543e+01 -9.26678e+00 -8.66817e+00 -9.86539e+00
1.34080e+05 1.34000e+03 -8.72664e+00 -8.45768e+00 -8.99560e+00 -9.27586e+00 -8.66426e+00 -9.88747e+00
1.34240e+05 1.34200e+03 -8.34646e+00 -7.78601e+00 -8.90691e+00 -9.28536e+00 -8.66102e+00 -9.90970e+00
1.34400e+05 1.34400e+03 -9.25260e+00 -8.04006e+00 -1.04651e+01 -9.29517e+00 -8.65851e+00 -9.93182e+00
1.34560e+05 1.34500e+03 -8.70068e+00 -8.49216e+00 -8.90920e+00 -9.30524e+00 -8.65671e+00 -9.95376e+00
1.34720e+05 1.34700e+03 -1.08114e+01 -9.05926e+00 -1.25635e+01 -9.31557e+00 -8.65564e+00 -9.97550e+00
1.34880e+05 1.34800e+03 -8.95265e+00 -8.31800e+00 -9.58730e+00 -9.32607e+00 -8.65527e+00 -9.99687e+00
1.35040e+05 1.35000e+03 -1.09272e+01 -1.00234e+01 -1.18311e+01 -9.33672e+00 -8.65559e+00 -1.00179e+01
1.35200e+05 1.35200e+03 -9.41016e+00 -7.90121e+00 -1.09191e+01 -9.34745e+00 -8.65659e+00 -1.00383e+01
1.35360e+05 1.35300e+03 -9.83186e+00 -8.56671e+00 -1.10970e+01 -9.35825e+00 -8.65823e+00 -1.00583e+01
1.35520e+05 1.35500e+03 -9.87348e+00 -8.58251e+00 -1.11645e+01 -9.36904e+00 -8.66049e+00 -1.00776e+01
1.35680e+05 1.35600e+03 -8.74027e+00 -8.20171e+00 -9.27883e+00 -9.37980e+00 -8.66333e+00 -1.00963e+01
1.35840e+05 1.35800e+03 -9.60586e+00 -9.31892e+00 -9.89280e+00 -9.39048e+00 -8.66669e+00 -1.01143e+01
1.36000e+05 1.36000e+03 -8.79002e+00 -8.50537e+00 -9.07468e+00 -9.40107e+00 -8.67054e+00 -1.01316e+01
1.36160e+05 1.36100e+03 -9.38254e+00 -8.25012e+00 -1.05150e+01 -9.41147e+00 -8.67485e+00 -1.01481e+01
1.36320e+05 1.36300e+03 -9.34443e+00 -7.60303e+00 -1.10858e+01 -9.42168e+00 -8.67955e+00 -1.01638e+01
1.36480e+05 1.36400e+03 -1.08779e+01 -9.28678e+00 -1.24689e+01 -9.43167e+00 -8.68458e+00 -1.01788e+01
1.36640e+05 1.36600e+03 -1.01225e+01 -8.99205e+00 -1.12530e+01 -9.44141e+00 -8.68990e+00 -1.01929e+01
1.36800e+05 1.36800e+03 -8.96663e+00 -8.29536e+00 -9.63790e+00 -9.45084e+00 -8.69548e+00 -1.02062e+01
1.36960e+05 1.36900e+03 -9.22886e+00 -7.94779e+00 -1.05099e+01 -9.45996e+00 -8.70123e+00 -1.02187e+01
1.37120e+05 1.37100e+03 -8.85676e+00 -8.37316e+00 -9.34035e+00 -9.46875e+00 -8.70713e+00 -1.02304e+01
1.37280e+05 1.37200e+03 -1.03551e+01 -9.91481e+00 -1.07954e+01 -9.47714e+00 -8.71313e+00 -1.02412e+01
1.37440e+05 1.37400e+03 -9.17720e+00 -8.41982e+00 -9.93457e+00 -9.48520e+00 -8.71919e+00 -1.02512e+01
1.37600e+05 1.37600e+03 -9.19671e+00 -8.55478e+00 -9.83865e+00 -9.49281e+00 -8.72528e+00 -1.02603e+01
1.37760e+05 1.37700e+03 -8.48091e+00 -8.27290e+00 -8.68892e+00 -9.50001e+00 -8.73136e+00 -1.02687e+01
1.37920e+05 1.37900e+03 -1.01716e+01 -8.04203e+00 -1.23013e+01 -9.50677e+00 -8.73740e+00 -1.02761e+01
1.38080e+05 1.38000e+03 -9.56080e+00 -7.39631e+00 -1.17253e+01 -9.51308e+00 -8.74338e+00 -1.02828e+01
1.38240e+05 1.38200e+03 -1.02137e+01 -7.89168e+00 -1.25356e+01 -9.51898e+00 -8.74928e+00 -1.02887e+01
1.38400e+05 1.38400e+03 -8.62509e+00 -8.30143e+00 -8.94875e+00 -9.52443e+00 -8.75507e+00 -1.02938e+01
1.38560e+05 1.38500e+03 -8.07357e+00 -7.80433e+00 -8.34281e+00 -9.52941e+00 -8.76074e+00 -1.02981e+01
1.38720e+05 1.38700e+03 -9.35191e+00 -8.08747e+00 -1.06164e+01 -9.53395e+00 -8.76630e+00 -1.03016e+01
1.38880e+05 1.38800e+03 -9.29177e+00 -8.00297e+00 -1.05806e+01 -9.53808e+00 -8.77170e+00 -1.03044e+01
1.39040e+05 1.39000e+03 -9.11231e+00 -8.14801e+00 -1.00766e+01 -9.54175e+00 -8.77698e+00 -1.03065e+01
1.39200e+05 1.39200e+03 -9.05521e+00 -7.55644e+00 -1.05540e+01 -9.54501e+00 -8.78210e+00 -1.03079e+01
1.39360e+05 1.39300e+03 -9.72666e+00 -7.56441e+00 -1.18889e+01 -9.54784e+00 -8.78705e+00 -1.03086e+01
1.39520e+05 1.39500e+03 -1.00549e+01 -9.04895e+00 -1.10608e+01 -9.55030e+00 -8.79185e+00 -1.03087e+01
1.39680e+05 1.39600e+03 -8.99845e+00 -7.79142e+00 -1.02055e+01 -9.55232e+00 -8.79647e+00 -1.03082e+01
1.39840e+05 1.39800e+03 -9.02149e+00 -8.27653e+00 -9.76644e+00 -9.55400e+00 -8.80091e+00 -1.03071e+01
1.40000e+05 1.40000e+03 -9.24530e+00 -8.54732e+00 -9.94328e+00 -9.55531e+00 -8.80514e+00 -1.03055e+01
1.40160e+05 1.40100e+03 -1.05125e+01 -1.00072e+01 -1.10178e+01 -9.55630e+00 -8.80916e+00 -1.03034e+01
1.40320e+05 1.40300e+03 -9.46318e+00 -7.99941e+00 -1.09269e+01 -9.55691e+00 -8.81296e+00 -1.03009e+01
1.40480e+05 1.40400e+03 -8.66330e+00 -7.57996e+00 -9.74664e+00 -9.55719e+00 -8.81652e+00 -1.02979e+01
1.40640e+05 1.40600e+03 -1.07792e+01 -9.38909e+00 -1.21693e+01 -9.55718e+00 -8.81979e+00 -1.02946e+01
1.40800e+05 1.40800e+03 -1.03557e+01 -8.05439e+00 -1.26570e+01 -9.55685e+00 -8.82278e+00 -1.02909e+01
1.40960e+05 1.40900e+03 -1.01581e+01 -7.60233e+00 -1.27138e+01 -9.55625e+00 -8.82543e+00 -1.02871e+01
1.41120e+05 1.41100e+03 -1.07969e+01 -9.97801e+00 -1.16159e+01 -9.55534e+00 -8.82775e+00 -1.02829e+01
1.41280e+05 1.41200e+03 -1.11170e+01 -9.57397e+00 -1.26599e+01 -9.55417e+00 -8.82968e+00 -1.02787e+01
1.41440e+05 1.41400e+03 -9.34521e+00 -8.59676e+00 -1.00937e+01 -9.55273e+00 -8.83120e+00 -1.02743e+01
1.41600e+05 1.41600e+03 -1.04861e+01 -8.05018e+00 -1.29219e+01 -9.55107e+00 -8.83226e+00 -1.02699e+01
1.41760e+05 1.41700e+03 -8.78122e+00 -7.69160e+00 -9.87083e+00 -9.54911e+00 -8.83287e+00 -1.02654e+01
1.41920e+05 1.41900e+03 -9.97610e+00 -8.78956e+00 -1.11626e+01 -9.54695e+00 -8.83297e+00 -1.02609e+01
1.42080e+05 1.42000e+03 -1.00723e+01 -9.26503e+00 -1.08795e+01 -9.54457e+00 -8.83256e+00 -1.02566e+01
1.42240e+05 1.42200e+03 -9.66264e+00 -8.31817e+00 -1.10071e+01 -9.54199e+00 -8.83158e+00 -1.02524e+01
1.42400e+05 1.42400e+03 -8.90688e+00 -7.82191e+00 -9.99185e+00 -9.53917e+00 -8.83005e+00 -1.02483e+01
1.42560e+05 1.42500e+03 -9.52940e+00 -8.46962e+00 -1.05892e+01 -9.53621e+00 -8.82792e+00 -1.02445e+01
1.42720e+05 1.42700e+03 -1.09749e+01 -9.42289e+00 -1.25269e+01 -9.53308e+00 -8.82521e+00 -1.02410e+01
1.42880e+05 1.42800e+03 -8.74710e+00 -8.52034e+00 -8.97386e+00 -9.52977e+00 -8.82191e+00 -1.02376e+01
1.43040e+05 1.43000e+03 -9.33374e+00 -8.32052e+00 -1.03470e+01 -9.52639e+00 -8.81801e+00 -1.02348e+01
1.43200e+05 1.43200e+03 -9.49748e+00 -8.61371e+00 -1.03812e+01 -9.52288e+00 -8.81354e+00 -1.02322e+01
1.43360e+05 1.43300e+03 -9.87912e+00 -7.98431e+00 -1.17739e+01 -9.51933e+00 -8.80850e+00 -1.02302e+01
1.43520e+05 1.43500e+03 -1.00448e+01 -8.56469e+00 -1.15250e+01 -9.51574e+00 -8.80292e+00 -1.02286e+01
1.43680e+05 1.43600e+03 -9.64486e+00 -8.60046e+00 -1.06893e+01 -9.51213e+00 -8.79684e+00 -1.02274e+01
1.43840e+05 1.43800e+03 -9.39675e+00 -7.95504e+00 -1.08385e+01 -9.50858e+00 -8.79028e+00 -1.02269e+01
1.44000e+05 1.44000e+03 -8.99404e+00 -8.69036e+00 -9.29772e+00 -9.50512e+00 -8.78329e+00 -1.02270e+01
1.44160e+05 1.44100e+03 -9.31359e+00 -8.04015e+00 -1.05870e+01 -9.50181e+00 -8.77590e+00 -1.02277e+01
1.44320e+05 1.44300e+03 -8.94270e+00 -8.53751e+00 -9.34789e+00 -9.49863e+00 -8.76821e+00 -1.02291e+01
1.44480e+05 1.44400e+03 -8.68105e+00 -7.85405e+00 -9.50805e+00 -9.49566e+00 -8.76024e+00 -1.02311e+01
1.44640e+05 1.44600e+03 -8.31482e+00 -7.70430e+00 -8.92534e+00 -9.49293e+00 -8.75207e+00 -1.02338e+01
1.44800e+05 1.44800e+03 -9.16917e+00 -9.09544e+00 -9.24290e+00 -9.49046e+00 -8.74379e+00 -1.02371e+01
1.44960e+05 1.44900e+03 -9.10571e+00 -8.31475e+00 -9.89666e+00 -9.48830e+00 -8.73544e+00 -1.02412e+01
1.45120e+05 1.45100e+03 -9.56844e+00 -7.53754e+00 -1.15993e+01 -9.48648e+00 -8.72709e+00 -1.02459e+01
1.45280e+05 1.45200e+03 -9.42356e+00 -8.37663e+00 -1.04705e+01 -9.48503e+00 -8.71882e+00 -1.02512e+01
1.45440e+05 1.45400e+03 -8.67159e+00 -8.28726e+00 -9.05592e+00 -9.48391e+00 -8.71071e+00 -1.02571e+01
1.45600e+05 1.45600e+03 -9.56144e+00 -9.00329e+00 -1.01196e+01 -9.48321e+00 -8.70282e+00 -1.02636e+01
1.45760e+05 1.45700e+03 -8.38397e+00 -7.93908e+00 -8.82887e+00 -9.48285e+00 -8.69523e+00 -1.02705e+01
1.45920e+05 1.45900e+03 -8.56307e+00 -8.48543e+00 -8.64071e+00 -9.48289e+00 -8.68799e+00 -1.02778e+01
1.46080e+05 1.46000e+03 -9.25920e+00 -8.46404e+00 -1.00544e+01 -9.48330e+00 -8.68115e+00 -1.02855e+01
1.46240e+05 1.46200e+03 -9.59039e+00 -8.22562e+00 -1.09552e+01 -9.48410e+00 -8.67476e+00 -1.02934e+01
1.46400e+05 1.46400e+03 -1.01627e+01 -9.35354e+00 -1.09719e+01 -9.48523e+00 -8.66886e+00 -1.03016e+01
1.46560e+05 1.46500e+03 -9.90524e+00 -9.23901e+00 -1.05715e+01 -9.48668e+00 -8.66350e+00 -1.03099e+01
1.46720e+05 1.46700e+03 -9.81931e+00 -8.07727e+00 -1.15613e+01 -9.48842e+00 -8.65869e+00 -1.03182e+01
1.46880e+05 1.46800e+03 -9.05228e+00 -8.71859e+00 -9.38598e+00 -9.49042e+00 -8.65444e+00 -1.03264e+01
1.47040e+05 1.47000e+03 -9.23978e+00 -8.57137e+00 -9.90819e+00 -9.49264e+00 -8.65077e+00 -1.03345e+01
1.47200e+05 1.47200e+03 -8.75490e+00 -8.52549e+00 -8.98431e+00 -9.49504e+00 -8.64766e+00 -1.03424e+01
1.47360e+05 1.47300e+03 -8.20062e+00 -8.14556e+00 -8.25567e+00 -9.49760e+00 -8.64509e+00 -1.03501e+01
1.47520e+05 1.47500e+03 -9.55752e+00 -8.75029e+00 -1.03647e+01 -9.50021e+00 -8.64308e+00 -1.03573e+01
1.47680e+05 1.47600e+03 -9.18512e+00 -8.52232e+00 -9.84793e+00 -9.50288e+00 -8.64157e+00 -1.03642e+01
1.47840e+05 1.47800e+03 -8.95880e+00 -7.88640e+00 -1.00312e+01 -9.50552e+00 -8.64054e+00 -1.03705e+01
1.48000e+05 1.48000e+03 -1.05275e+01 -8.67190e+00 -1.23831e+01 -9.50807e+00 -8.63995e+00 -1.03762e+01
1.48160e+05 1.48100e+03 -9.29090e+00 -8.52534e+00 -1.00565e+01 -9.51053e+00 -8.63974e+00 -1.03813e+01
1.48320e+05 1.48300e+03 -9.63200e+00 -8.89114e+00 -1.03729e+01 -9.51280e+00 -8.63988e+00 -1.03857e+01
1.48480e+05 1.48400e+03 -8.82647e+00 -7.97152e+00 -9.68142e+00 -9.51485e+00 -8.64032e+00 -1.03894e+01
1.48640e+05 1.48600e+03 -8.05430e+00 -7.78565e+00 -8.32296e+00 -9.51665e+00 -8.64099e+00 -1.03923e+01
1.48800e+05 1.48800e+03 -9.77687e+00 -9.19574e+00 -1.03580e+01 -9.51811e+00 -8.64187e+00 -1.03943e+01
1.48960e+05 1.48900e+03 -8.90190e+00 -8.55000e+00 -9.25381e+00 -9.51921e+00 -8.64288e+00 -1.03955e+01
1.49120e+05 1.49100e+03 -9.49383e+00 -8.44794e+00 -1.05397e+01 -9.51994e+00 -8.64399e+00 -1.03959e+01
1.49280e+05 1.49200e+03 -9.53747e+00 -9.10942e+00 -9.96552e+00 -9.52018e+00 -8.64515e+00 -1.03952e+01
1.49440e+05 1.49400e+03 -9.62799e+00 -8.43192e+00 -1.08241e+01 -9.52000e+00 -8.64631e+00 -1.03937e+01
1.49600e+05 1.49600e+03 -8.73132e+00 -8.45407e+00 -9.00857e+00 -9.51933e+00 -8.64742e+00 -1.03912e+01
1.49760e+05 1.49700e+03 -9.60532e+00 -8.77244e+00 -1.04382e+01 -9.51814e+00 -8.64846e+00 -1.03878e+01
1.49920e+05 1.49900e+03 -8.78007e+00 -7.84468e+00 -9.71547e+00 -9.51646e+00 -8.64937e+00 -1.03835e+01


==> fig/mixing/ppo_100x100_ae.dat <==
0.00000e+00 0.00000e+00 -1.52316e+01 -1.33863e+01 -1.70769e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.00000e+01 0.00000e+00 -1.52316e+01 -1.33863e+01 -1.70769e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+02 1.00000e+00 -1.42519e+01 -1.32788e+01 -1.52251e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
2.40000e+02 2.00000e+00 -1.61854e+01 -1.58262e+01 -1.65446e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
3.20000e+02 3.00000e+00 -1.58658e+01 -1.46330e+01 -1.70986e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
4.00000e+02 4.00000e+00 -1.56444e+01 -1.47906e+01 -1.64983e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
4.80000e+02 4.00000e+00 -1.56444e+01 -1.47906e+01 -1.64983e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
5.60000e+02 5.00000e+00 -1.66328e+01 -1.60794e+01 -1.71862e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
6.40000e+02 6.00000e+00 -1.60217e+01 -1.39520e+01 -1.80915e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
7.20000e+02 7.00000e+00 -1.70367e+01 -1.56707e+01 -1.84027e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.00000e+02 8.00000e+00 -1.26399e+01 -1.10115e+01 -1.42683e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.80000e+02 8.00000e+00 -1.26399e+01 -1.10115e+01 -1.42683e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
9.60000e+02 9.00000e+00 -1.45750e+01 -1.25400e+01 -1.66100e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.04000e+03 1.00000e+01 -1.73285e+01 -1.66863e+01 -1.79707e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.12000e+03 1.10000e+01 -1.40860e+01 -1.20907e+01 -1.60814e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.20000e+03 1.20000e+01 -1.63904e+01 -1.40787e+01 -1.87021e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.28000e+03 1.20000e+01 -1.63904e+01 -1.40787e+01 -1.87021e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.36000e+03 1.30000e+01 -1.58777e+01 -1.35436e+01 -1.82118e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.44000e+03 1.40000e+01 -1.55717e+01 -1.31464e+01 -1.79969e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.52000e+03 1.50000e+01 -1.78017e+01 -1.72945e+01 -1.83089e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+03 1.60000e+01 -1.63710e+01 -1.49962e+01 -1.77458e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.68000e+03 1.60000e+01 -1.63710e+01 -1.49962e+01 -1.77458e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.76000e+03 1.70000e+01 -1.66977e+01 -1.50757e+01 -1.83196e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.84000e+03 1.80000e+01 -1.78670e+01 -1.70408e+01 -1.86932e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.92000e+03 1.90000e+01 -1.63345e+01 -1.52694e+01 -1.73996e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
2.00000e+03 2.00000e+01 -1.57961e+01 -1.31143e+01 -1.84778e+01 -1.52316e+01 -1.33864e+01 -1.70769e+01
2.08000e+03 2.00000e+01 -1.57961e+01 -1.31143e+01 -1.84778e+01 -1.52316e+01 -1.33864e+01 -1.70768e+01
2.16000e+03 2.10000e+01 -1.55714e+01 -1.46434e+01 -1.64995e+01 -1.52316e+01 -1.33864e+01 -1.70768e+01
2.24000e+03 2.20000e+01 -1.62744e+01 -1.32448e+01 -1.93039e+01 -1.52316e+01 -1.33865e+01 -1.70767e+01
2.32000e+03 2.30000e+01 -1.41698e+01 -1.20017e+01 -1.63379e+01 -1.52316e+01 -1.33865e+01 -1.70767e+01
2.40000e+03 2.40000e+01 -1.56452e+01 -1.39799e+01 -1.73106e+01 -1.52316e+01 -1.33866e+01 -1.70767e+01
2.48000e+03 2.40000e+01 -1.56452e+01 -1.39799e+01 -1.73106e+01 -1.52317e+01 -1.33867e+01 -1.70766e+01
2.56000e+03 2.50000e+01 -1.66064e+01 -1.30948e+01 -2.01180e+01 -1.52317e+01 -1.33869e+01 -1.70765e+01
2.64000e+03 2.60000e+01 -1.52292e+01 -1.39680e+01 -1.64903e+01 -1.52317e+01 -1.33870e+01 -1.70764e+01
2.72000e+03 2.70000e+01 -1.84326e+01 -1.75089e+01 -1.93563e+01 -1.52317e+01 -1.33872e+01 -1.70763e+01
2.80000e+03 2.80000e+01 -1.81135e+01 -1.69224e+01 -1.93046e+01 -1.52318e+01 -1.33875e+01 -1.70761e+01
2.88000e+03 2.80000e+01 -1.81135e+01 -1.69224e+01 -1.93046e+01 -1.52318e+01 -1.33877e+01 -1.70759e+01
2.96000e+03 2.90000e+01 -1.66570e+01 -1.32797e+01 -2.00342e+01 -1.52319e+01 -1.33881e+01 -1.70757e+01
3.04000e+03 3.00000e+01 -1.58446e+01 -1.48074e+01 -1.68817e+01 -1.52320e+01 -1.33884e+01 -1.70755e+01
3.12000e+03 3.10000e+01 -1.73716e+01 -1.57965e+01 -1.89467e+01 -1.52320e+01 -1.33889e+01 -1.70752e+01
3.20000e+03 3.20000e+01 -1.79699e+01 -1.73493e+01 -1.85905e+01 -1.52321e+01 -1.33894e+01 -1.70748e+01
3.28000e+03 3.20000e+01 -1.79699e+01 -1.73493e+01 -1.85905e+01 -1.52322e+01 -1.33900e+01 -1.70744e+01
3.36000e+03 3.30000e+01 -1.62445e+01 -1.54757e+01 -1.70132e+01 -1.52324e+01 -1.33908e+01 -1.70740e+01
3.44000e+03 3.40000e+01 -1.46091e+01 -1.37469e+01 -1.54713e+01 -1.52325e+01 -1.33915e+01 -1.70735e+01
3.52000e+03 3.50000e+01 -1.59963e+01 -1.35583e+01 -1.84344e+01 -1.52327e+01 -1.33925e+01 -1.70730e+01
3.60000e+03 3.60000e+01 -1.49435e+01 -1.27917e+01 -1.70953e+01 -1.52329e+01 -1.33935e+01 -1.70723e+01
3.68000e+03 3.60000e+01 -1.49435e+01 -1.27917e+01 -1.70953e+01 -1.52332e+01 -1.33947e+01 -1.70716e+01
3.76000e+03 3.70000e+01 -1.78431e+01 -1.69093e+01 -1.87769e+01 -1.52334e+01 -1.33960e+01 -1.70708e+01
3.84000e+03 3.80000e+01 -1.60563e+01 -1.51054e+01 -1.70073e+01 -1.52338e+01 -1.33976e+01 -1.70699e+01
3.92000e+03 3.90000e+01 -1.65594e+01 -1.53115e+01 -1.78074e+01 -1.52342e+01 -1.33993e+01 -1.70690e+01
4.00000e+03 4.00000e+01 -1.55230e+01 -1.38975e+01 -1.71485e+01 -1.52346e+01 -1.34012e+01 -1.70680e+01
4.08000e+03 4.00000e+01 -1.55230e+01 -1.38975e+01 -1.71485e+01 -1.52351e+01 -1.34034e+01 -1.70668e+01
4.16000e+03 4.10000e+01 -1.48185e+01 -1.44844e+01 -1.51526e+01 -1.52356e+01 -1.34057e+01 -1.70655e+01
4.24000e+03 4.20000e+01 -1.53878e+01 -1.40245e+01 -1.67512e+01 -1.52362e+01 -1.34083e+01 -1.70641e+01
4.32000e+03 4.30000e+01 -1.44310e+01 -1.34663e+01 -1.53957e+01 -1.52369e+01 -1.34111e+01 -1.70626e+01
4.40000e+03 4.40000e+01 -1.49876e+01 -1.30317e+01 -1.69435e+01 -1.52376e+01 -1.34143e+01 -1.70609e+01
4.48000e+03 4.40000e+01 -1.49876e+01 -1.30317e+01 -1.69435e+01 -1.52384e+01 -1.34177e+01 -1.70592e+01
4.56000e+03 4.50000e+01 -1.46503e+01 -1.37036e+01 -1.55970e+01 -1.52394e+01 -1.34214e+01 -1.70573e+01
4.64000e+03 4.60000e+01 -1.66518e+01 -1.41402e+01 -1.91634e+01 -1.52403e+01 -1.34255e+01 -1.70552e+01
4.72000e+03 4.70000e+01 -1.54621e+01 -1.27363e+01 -1.81879e+01 -1.52415e+01 -1.34300e+01 -1.70530e+01
4.80000e+03 4.80000e+01 -1.35377e+01 -1.31682e+01 -1.39073e+01 -1.52427e+01 -1.34348e+01 -1.70506e+01
4.88000e+03 4.80000e+01 -1.35377e+01 -1.31682e+01 -1.39073e+01 -1.52440e+01 -1.34400e+01 -1.70480e+01
4.96000e+03 4.90000e+01 -1.58200e+01 -1.54124e+01 -1.62275e+01 -1.52455e+01 -1.34457e+01 -1.70452e+01
5.04000e+03 5.00000e+01 -1.53679e+01 -1.31031e+01 -1.76328e+01 -1.52470e+01 -1.34518e+01 -1.70423e+01
5.12000e+03 5.10000e+01 -1.57809e+01 -1.37637e+01 -1.77981e+01 -1.52488e+01 -1.34584e+01 -1.70392e+01
5.20000e+03 5.20000e+01 -1.26707e+01 -1.13263e+01 -1.40151e+01 -1.52506e+01 -1.34654e+01 -1.70358e+01
5.28000e+03 5.20000e+01 -1.26707e+01 -1.13263e+01 -1.40151e+01 -1.52526e+01 -1.34729e+01 -1.70323e+01
5.36000e+03 5.30000e+01 -1.28111e+01 -1.17508e+01 -1.38714e+01 -1.52548e+01 -1.34810e+01 -1.70287e+01
5.44000e+03 5.40000e+01 -1.75836e+01 -1.57106e+01 -1.94565e+01 -1.52572e+01 -1.34896e+01 -1.70247e+01
5.52000e+03 5.50000e+01 -1.53413e+01 -1.33494e+01 -1.73332e+01 -1.52597e+01 -1.34987e+01 -1.70206e+01
5.60000e+03 5.60000e+01 -1.60812e+01 -1.43449e+01 -1.78175e+01 -1.52623e+01 -1.35084e+01 -1.70162e+01
5.68000e+03 5.60000e+01 -1.60812e+01 -1.43449e+01 -1.78175e+01 -1.52652e+01 -1.35188e+01 -1.70116e+01
5.76000e+03 5.70000e+01 -1.45216e+01 -1.27202e+01 -1.63230e+01 -1.52683e+01 -1.35297e+01 -1.70069e+01
5.84000e+03 5.80000e+01 -1.44354e+01 -1.33538e+01 -1.55170e+01 -1.52715e+01 -1.35412e+01 -1.70018e+01
5.92000e+03 5.90000e+01 -1.32110e+01 -1.28507e+01 -1.35714e+01 -1.52749e+01 -1.35533e+01 -1.69966e+01
6.00000e+03 6.00000e+01 -1.42430e+01 -1.36825e+01 -1.48035e+01 -1.52786e+01 -1.35661e+01 -1.69911e+01
6.08000e+03 6.00000e+01 -1.42430e+01 -1.36825e+01 -1.48035e+01 -1.52824e+01 -1.35795e+01 -1.69853e+01
6.16000e+03 6.10000e+01 -1.47581e+01 -1.45225e+01 -1.49937e+01 -1.52865e+01 -1.35935e+01 -1.69795e+01
6.24000e+03 6.20000e+01 -1.55025e+01 -1.40001e+01 -1.70050e+01 -1.52907e+01 -1.36082e+01 -1.69733e+01
6.32000e+03 6.30000e+01 -1.54006e+01 -1.30303e+01 -1.77709e+01 -1.52952e+01 -1.36236e+01 -1.69669e+01
6.40000e+03 6.40000e+01 -1.59371e+01 -1.44280e+01 -1.74462e+01 -1.52999e+01 -1.36397e+01 -1.69602e+01
6.48000e+03 6.40000e+01 -1.59371e+01 -1.44280e+01 -1.74462e+01 -1.53048e+01 -1.36563e+01 -1.69534e+01
6.56000e+03 6.50000e+01 -1.45100e+01 -1.35614e+01 -1.54587e+01 -1.53100e+01 -1.36737e+01 -1.69463e+01
6.64000e+03 6.60000e+01 -1.45392e+01 -1.34904e+01 -1.55880e+01 -1.53154e+01 -1.36918e+01 -1.69390e+01
6.72000e+03 6.70000e+01 -1.54254e+01 -1.49171e+01 -1.59338e+01 -1.53209e+01 -1.37105e+01 -1.69314e+01
6.80000e+03 6.80000e+01 -1.52713e+01 -1.29918e+01 -1.75508e+01 -1.53267e+01 -1.37298e+01 -1.69237e+01
6.88000e+03 6.80000e+01 -1.52713e+01 -1.29918e+01 -1.75508e+01 -1.53327e+01 -1.37498e+01 -1.69157e+01
6.96000e+03 6.90000e+01 -1.29588e+01 -1.18760e+01 -1.40415e+01 -1.53389e+01 -1.37703e+01 -1.69075e+01
7.04000e+03 7.00000e+01 -1.55717e+01 -1.29058e+01 -1.82375e+01 -1.53453e+01 -1.37916e+01 -1.68991e+01
7.12000e+03 7.10000e+01 -1.51204e+01 -1.37936e+01 -1.64472e+01 -1.53519e+01 -1.38133e+01 -1.68904e+01
7.20000e+03 7.20000e+01 -1.46260e+01 -1.33230e+01 -1.59291e+01 -1.53587e+01 -1.38357e+01 -1.68816e+01
7.28000e+03 7.20000e+01 -1.46260e+01 -1.33230e+01 -1.59291e+01 -1.53656e+01 -1.38587e+01 -1.68725e+01
7.36000e+03 7.30000e+01 -1.46901e+01 -1.20670e+01 -1.73133e+01 -1.53727e+01 -1.38822e+01 -1.68632e+01
7.44000e+03 7.40000e+01 -1.56676e+01 -1.40496e+01 -1.72856e+01 -1.53800e+01 -1.39063e+01 -1.68537e+01
7.52000e+03 7.50000e+01 -1.46320e+01 -1.35542e+01 -1.57098e+01 -1.53874e+01 -1.39308e+01 -1.68440e+01
7.60000e+03 7.60000e+01 -1.44773e+01 -1.24881e+01 -1.64666e+01 -1.53950e+01 -1.39559e+01 -1.68340e+01
7.68000e+03 7.60000e+01 -1.44773e+01 -1.24881e+01 -1.64666e+01 -1.54026e+01 -1.39813e+01 -1.68239e+01
7.76000e+03 7.70000e+01 -1.42589e+01 -1.31328e+01 -1.53850e+01 -1.54104e+01 -1.40073e+01 -1.68135e+01
7.84000e+03 7.80000e+01 -1.59914e+01 -1.52005e+01 -1.67823e+01 -1.54183e+01 -1.40336e+01 -1.68029e+01
7.92000e+03 7.90000e+01 -1.28625e+01 -1.15362e+01 -1.41888e+01 -1.54262e+01 -1.40603e+01 -1.67921e+01
8.00000e+03 8.00000e+01 -1.53932e+01 -1.37865e+01 -1.69999e+01 -1.54342e+01 -1.40874e+01 -1.67811e+01
8.08000e+03 8.00000e+01 -1.53932e+01 -1.37865e+01 -1.69999e+01 -1.54423e+01 -1.41148e+01 -1.67698e+01
8.16000e+03 8.10000e+01 -1.54736e+01 -1.40482e+01 -1.68990e+01 -1.54504e+01 -1.41424e+01 -1.67583e+01
8.24000e+03 8.20000e+01 -1.47041e+01 -1.34919e+01 -1.59162e+01 -1.54585e+01 -1.41703e+01 -1.67467e+01
8.32000e+03 8.30000e+01 -1.54586e+01 -1.32228e+01 -1.76944e+01 -1.54666e+01 -1.41985e+01 -1.67348e+01
8.40000e+03 8.40000e+01 -1.30239e+01 -1.16703e+01 -1.43775e+01 -1.54747e+01 -1.42268e+01 -1.67226e+01
8.48000e+03 8.40000e+01 -1.30239e+01 -1.16703e+01 -1.43775e+01 -1.54827e+01 -1.42553e+01 -1.67102e+01
8.56000e+03 8.50000e+01 -1.18489e+01 -1.14682e+01 -1.22295e+01 -1.54907e+01 -1.42839e+01 -1.66976e+01
8.64000e+03 8.60000e+01 -1.22701e+01 -1.11372e+01 -1.34030e+01 -1.54987e+01 -1.43126e+01 -1.66847e+01
8.72000e+03 8.70000e+01 -1.38624e+01 -1.33684e+01 -1.43564e+01 -1.55065e+01 -1.43413e+01 -1.66716e+01
8.80000e+03 8.80000e+01 -1.40584e+01 -1.33333e+01 -1.47834e+01 -1.55142e+01 -1.43701e+01 -1.66582e+01
8.88000e+03 8.80000e+01 -1.40584e+01 -1.33333e+01 -1.47834e+01 -1.55218e+01 -1.43989e+01 -1.66446e+01
8.96000e+03 8.90000e+01 -1.26810e+01 -1.24121e+01 -1.29499e+01 -1.55292e+01 -1.44276e+01 -1.66308e+01
9.04000e+03 9.00000e+01 -1.44109e+01 -1.35010e+01 -1.53207e+01 -1.55364e+01 -1.44562e+01 -1.66167e+01
9.12000e+03 9.10000e+01 -1.48921e+01 -1.34668e+01 -1.63175e+01 -1.55436e+01 -1.44848e+01 -1.66023e+01
9.20000e+03 9.20000e+01 -1.46616e+01 -1.36499e+01 -1.56732e+01 -1.55505e+01 -1.45132e+01 -1.65877e+01
9.28000e+03 9.20000e+01 -1.46616e+01 -1.36499e+01 -1.56732e+01 -1.55571e+01 -1.45415e+01 -1.65728e+01
9.36000e+03 9.30000e+01 -1.61348e+01 -1.49465e+01 -1.73230e+01 -1.55636e+01 -1.45695e+01 -1.65577e+01
9.44000e+03 9.40000e+01 -1.42041e+01 -1.20245e+01 -1.63837e+01 -1.55698e+01 -1.45973e+01 -1.65423e+01
9.52000e+03 9.50000e+01 -1.37712e+01 -1.32636e+01 -1.42789e+01 -1.55757e+01 -1.46249e+01 -1.65266e+01
9.60000e+03 9.60000e+01 -1.58476e+01 -1.35698e+01 -1.81255e+01 -1.55814e+01 -1.46522e+01 -1.65107e+01
9.68000e+03 9.60000e+01 -1.58476e+01 -1.35698e+01 -1.81255e+01 -1.55868e+01 -1.46792e+01 -1.64945e+01
9.76000e+03 9.70000e+01 -1.39340e+01 -1.24269e+01 -1.54410e+01 -1.55919e+01 -1.47058e+01 -1.64780e+01
9.84000e+03 9.80000e+01 -1.47505e+01 -1.30521e+01 -1.64489e+01 -1.55967e+01 -1.47321e+01 -1.64613e+01
9.92000e+03 9.90000e+01 -1.53052e+01 -1.42413e+01 -1.63691e+01 -1.56012e+01 -1.47579e+01 -1.64444e+01
1.00000e+04 1.00000e+02 -1.40598e+01 -1.21095e+01 -1.60101e+01 -1.56053e+01 -1.47834e+01 -1.64272e+01
1.00800e+04 1.00000e+02 -1.40598e+01 -1.21095e+01 -1.60101e+01 -1.56091e+01 -1.48085e+01 -1.64096e+01
1.01600e+04 1.01000e+02 -1.37707e+01 -1.31752e+01 -1.43662e+01 -1.56125e+01 -1.48331e+01 -1.63919e+01
1.02400e+04 1.02000e+02 -1.58450e+01 -1.49586e+01 -1.67314e+01 -1.56155e+01 -1.48572e+01 -1.63739e+01
1.03200e+04 1.03000e+02 -1.46449e+01 -1.30959e+01 -1.61939e+01 -1.56182e+01 -1.48808e+01 -1.63556e+01
1.04000e+04 1.04000e+02 -1.35399e+01 -1.18663e+01 -1.52135e+01 -1.56205e+01 -1.49039e+01 -1.63371e+01
1.04800e+04 1.04000e+02 -1.35399e+01 -1.18663e+01 -1.52135e+01 -1.56225e+01 -1.49266e+01 -1.63184e+01
1.05600e+04 1.05000e+02 -1.39887e+01 -1.23001e+01 -1.56772e+01 -1.56240e+01 -1.49486e+01 -1.62993e+01
1.06400e+04 1.06000e+02 -1.29477e+01 -1.15635e+01 -1.43319e+01 -1.56251e+01 -1.49701e+01 -1.62801e+01
1.07200e+04 1.07000e+02 -1.52992e+01 -1.47055e+01 -1.58928e+01 -1.56258e+01 -1.49910e+01 -1.62607e+01
1.08000e+04 1.08000e+02 -1.36083e+01 -1.27721e+01 -1.44445e+01 -1.56262e+01 -1.50114e+01 -1.62410e+01
1.08800e+04 1.08000e+02 -1.36083e+01 -1.27721e+01 -1.44445e+01 -1.56261e+01 -1.50310e+01 -1.62211e+01
1.09600e+04 1.09000e+02 -1.42217e+01 -1.37493e+01 -1.46940e+01 -1.56256e+01 -1.50501e+01 -1.62011e+01
1.10400e+04 1.10000e+02 -1.51851e+01 -1.45051e+01 -1.58651e+01 -1.56247e+01 -1.50686e+01 -1.61808e+01
1.11200e+04 1.11000e+02 -1.33830e+01 -1.14261e+01 -1.53398e+01 -1.56233e+01 -1.50864e+01 -1.61603e+01
1.12000e+04 1.12000e+02 -1.36653e+01 -1.20840e+01 -1.52466e+01 -1.56216e+01 -1.51035e+01 -1.61397e+01
1.12800e+04 1.12000e+02 -1.36653e+01 -1.20840e+01 -1.52466e+01 -1.56194e+01 -1.51199e+01 -1.61189e+01
1.13600e+04 1.13000e+02 -1.34144e+01 -1.24303e+01 -1.43985e+01 -1.56169e+01 -1.51358e+01 -1.60980e+01
1.14400e+04 1.14000e+02 -1.48057e+01 -1.35967e+01 -1.60147e+01 -1.56138e+01 -1.51508e+01 -1.60768e+01
1.15200e+04 1.15000e+02 -1.56890e+01 -1.38500e+01 -1.75281e+01 -1.56104e+01 -1.51652e+01 -1.60556e+01
1.16000e+04 1.16000e+02 -1.21557e+01 -1.10851e+01 -1.32263e+01 -1.56065e+01 -1.51789e+01 -1.60342e+01
1.16800e+04 1.16000e+02 -1.21557e+01 -1.10851e+01 -1.32263e+01 -1.56023e+01 -1.51919e+01 -1.60127e+01
1.17600e+04 1.17000e+02 -1.47310e+01 -1.36212e+01 -1.58409e+01 -1.55976e+01 -1.52041e+01 -1.59912e+01
1.18400e+04 1.18000e+02 -1.51065e+01 -1.36976e+01 -1.65154e+01 -1.55926e+01 -1.52156e+01 -1.59695e+01
1.19200e+04 1.19000e+02 -1.33871e+01 -1.09771e+01 -1.57970e+01 -1.55871e+01 -1.52263e+01 -1.59479e+01
1.20000e+04 1.20000e+02 -1.24198e+01 -1.20769e+01 -1.27627e+01 -1.55812e+01 -1.52363e+01 -1.59261e+01
1.20800e+04 1.20000e+02 -1.24198e+01 -1.20769e+01 -1.27627e+01 -1.55749e+01 -1.52454e+01 -1.59044e+01
1.21600e+04 1.21000e+02 -1.35894e+01 -1.33286e+01 -1.38502e+01 -1.55683e+01 -1.52539e+01 -1.58827e+01
1.22400e+04 1.22000e+02 -1.33348e+01 -1.16767e+01 -1.49929e+01 -1.55612e+01 -1.52615e+01 -1.58609e+01
1.23200e+04 1.23000e+02 -1.58243e+01 -1.35291e+01 -1.81196e+01 -1.55538e+01 -1.52684e+01 -1.58392e+01
1.24000e+04 1.24000e+02 -1.24867e+01 -1.19598e+01 -1.30136e+01 -1.55460e+01 -1.52743e+01 -1.58177e+01
1.24800e+04 1.24000e+02 -1.24867e+01 -1.19598e+01 -1.30136e+01 -1.55378e+01 -1.52795e+01 -1.57962e+01
1.25600e+04 1.25000e+02 -1.37191e+01 -1.32375e+01 -1.42006e+01 -1.55293e+01 -1.52838e+01 -1.57748e+01
1.26400e+04 1.26000e+02 -1.34737e+01 -1.22632e+01 -1.46842e+01 -1.55205e+01 -1.52874e+01 -1.57535e+01
1.27200e+04 1.27000e+02 -1.42268e+01 -1.16306e+01 -1.68231e+01 -1.55113e+01 -1.52901e+01 -1.57325e+01
1.28000e+04 1.28000e+02 -1.38907e+01 -1.18491e+01 -1.59324e+01 -1.55017e+01 -1.52918e+01 -1.57117e+01
1.28800e+04 1.28000e+02 -1.38907e+01 -1.18491e+01 -1.59324e+01 -1.54919e+01 -1.52927e+01 -1.56911e+01
1.29600e+04 1.29000e+02 -1.20844e+01 -1.00197e+01 -1.41491e+01 -1.54817e+01 -1.52927e+01 -1.56707e+01
1.30400e+04 1.30000e+02 -1.36616e+01 -1.20959e+01 -1.52273e+01 -1.54712e+01 -1.52917e+01 -1.56507e+01
1.31200e+04 1.31000e+02 -1.30240e+01 -1.17540e+01 -1.42940e+01 -1.54605e+01 -1.52899e+01 -1.56311e+01
1.32000e+04 1.32000e+02 -1.39385e+01 -1.20392e+01 -1.58379e+01 -1.54495e+01 -1.52871e+01 -1.56119e+01
1.32800e+04 1.32000e+02 -1.39385e+01 -1.20392e+01 -1.58379e+01 -1.54382e+01 -1.52833e+01 -1.55931e+01
1.33600e+04 1.33000e+02 -1.50508e+01 -1.36011e+01 -1.65006e+01 -1.54266e+01 -1.52785e+01 -1.55747e+01
1.34400e+04 1.34000e+02 -1.48965e+01 -1.41460e+01 -1.56470e+01 -1.54148e+01 -1.52728e+01 -1.55568e+01
1.35200e+04 1.35000e+02 -1.31406e+01 -1.23991e+01 -1.38820e+01 -1.54027e+01 -1.52661e+01 -1.55394e+01
1.36000e+04 1.36000e+02 -1.30391e+01 -1.20770e+01 -1.40012e+01 -1.53905e+01 -1.52584e+01 -1.55225e+01
1.36800e+04 1.36000e+02 -1.30391e+01 -1.20770e+01 -1.40012e+01 -1.53780e+01 -1.52498e+01 -1.55062e+01
1.37600e+04 1.37000e+02 -1.16443e+01 -1.08790e+01 -1.24096e+01 -1.53652e+01 -1.52402e+01 -1.54902e+01
1.38400e+04 1.38000e+02 -1.27954e+01 -1.17152e+01 -1.38756e+01 -1.53523e+01 -1.52298e+01 -1.54749e+01
1.39200e+04 1.39000e+02 -1.44224e+01 -1.25406e+01 -1.63041e+01 -1.53393e+01 -1.52186e+01 -1.54600e+01
1.40000e+04 1.40000e+02 -1.24771e+01 -1.19485e+01 -1.30058e+01 -1.53260e+01 -1.52066e+01 -1.54455e+01
1.40800e+04 1.40000e+02 -1.24771e+01 -1.19485e+01 -1.30058e+01 -1.53126e+01 -1.51938e+01 -1.54313e+01
1.41600e+04 1.41000e+02 -1.39897e+01 -1.25900e+01 -1.53894e+01 -1.52990e+01 -1.51805e+01 -1.54175e+01
1.42400e+04 1.42000e+02 -1.35520e+01 -1.27574e+01 -1.43466e+01 -1.52853e+01 -1.51666e+01 -1.54040e+01
1.43200e+04 1.43000e+02 -1.43643e+01 -1.27333e+01 -1.59952e+01 -1.52714e+01 -1.51522e+01 -1.53907e+01
1.44000e+04 1.44000e+02 -1.32660e+01 -1.28400e+01 -1.36920e+01 -1.52574e+01 -1.51374e+01 -1.53774e+01
1.44800e+04 1.44000e+02 -1.32660e+01 -1.28400e+01 -1.36920e+01 -1.52433e+01 -1.51223e+01 -1.53643e+01
1.45600e+04 1.45000e+02 -1.29912e+01 -1.08779e+01 -1.51046e+01 -1.52291e+01 -1.51069e+01 -1.53513e+01
1.46400e+04 1.46000e+02 -1.27641e+01 -1.24404e+01 -1.30878e+01 -1.52148e+01 -1.50914e+01 -1.53382e+01
1.47200e+04 1.47000e+02 -1.31681e+01 -1.29726e+01 -1.33636e+01 -1.52004e+01 -1.50757e+01 -1.53251e+01
1.48000e+04 1.48000e+02 -1.14888e+01 -1.04807e+01 -1.24969e+01 -1.51859e+01 -1.50598e+01 -1.53120e+01
1.48800e+04 1.48000e+02 -1.14888e+01 -1.04807e+01 -1.24969e+01 -1.51714e+01 -1.50439e+01 -1.52988e+01
1.49600e+04 1.49000e+02 -1.41130e+01 -1.26560e+01 -1.55699e+01 -1.51567e+01 -1.50280e+01 -1.52855e+01
1.50400e+04 1.50000e+02 -1.31037e+01 -1.14644e+01 -1.47430e+01 -1.51421e+01 -1.50121e+01 -1.52720e+01
1.51200e+04 1.51000e+02 -1.37467e+01 -1.15263e+01 -1.59671e+01 -1.51273e+01 -1.49962e+01 -1.52585e+01
1.52000e+04 1.52000e+02 -1.08353e+01 -9.83662e+00 -1.18339e+01 -1.51126e+01 -1.49804e+01 -1.52447e+01
1.52800e+04 1.52000e+02 -1.08353e+01 -9.83662e+00 -1.18339e+01 -1.50977e+01 -1.49647e+01 -1.52308e+01
1.53600e+04 1.53000e+02 -1.42326e+01 -1.23957e+01 -1.60694e+01 -1.50829e+01 -1.49490e+01 -1.52167e+01
1.54400e+04 1.54000e+02 -1.46091e+01 -1.40166e+01 -1.52015e+01 -1.50680e+01 -1.49334e+01 -1.52025e+01
1.55200e+04 1.55000e+02 -1.40336e+01 -1.34185e+01 -1.46487e+01 -1.50530e+01 -1.49179e+01 -1.51881e+01
1.56000e+04 1.56000e+02 -1.37856e+01 -1.27876e+01 -1.47836e+01 -1.50381e+01 -1.49027e+01 -1.51736e+01
1.56800e+04 1.56000e+02 -1.37856e+01 -1.27876e+01 -1.47836e+01 -1.50231e+01 -1.48875e+01 -1.51588e+01
1.57600e+04 1.57000e+02 -1.25225e+01 -1.17692e+01 -1.32758e+01 -1.50081e+01 -1.48724e+01 -1.51439e+01
1.58400e+04 1.58000e+02 -1.29038e+01 -1.21611e+01 -1.36465e+01 -1.49932e+01 -1.48575e+01 -1.51289e+01
1.59200e+04 1.59000e+02 -1.26005e+01 -1.15944e+01 -1.36066e+01 -1.49782e+01 -1.48427e+01 -1.51136e+01
1.60000e+04 1.60000e+02 -1.25411e+01 -1.21707e+01 -1.29115e+01 -1.49632e+01 -1.48281e+01 -1.50982e+01
1.60800e+04 1.60000e+02 -1.25411e+01 -1.21707e+01 -1.29115e+01 -1.49482e+01 -1.48136e+01 -1.50827e+01
1.61600e+04 1.61000e+02 -1.45265e+01 -1.40226e+01 -1.50304e+01 -1.49331e+01 -1.47992e+01 -1.50670e+01
1.62400e+04 1.62000e+02 -1.40195e+01 -1.29359e+01 -1.51030e+01 -1.49181e+01 -1.47850e+01 -1.50511e+01
1.63200e+04 1.63000e+02 -1.45011e+01 -1.28001e+01 -1.62022e+01 -1.49031e+01 -1.47709e+01 -1.50352e+01
1.64000e+04 1.64000e+02 -1.28514e+01 -1.21782e+01 -1.35247e+01 -1.48880e+01 -1.47570e+01 -1.50191e+01
1.64800e+04 1.64000e+02 -1.28514e+01 -1.21782e+01 -1.35247e+01 -1.48730e+01 -1.47431e+01 -1.50029e+01
1.65600e+04 1.65000e+02 -1.26385e+01 -1.17677e+01 -1.35094e+01 -1.48580e+01 -1.47294e+01 -1.49866e+01
1.66400e+04 1.66000e+02 -1.20338e+01 -1.12024e+01 -1.28652e+01 -1.48430e+01 -1.47158e+01 -1.49702e+01
1.67200e+04 1.67000e+02 -1.42614e+01 -1.37943e+01 -1.47284e+01 -1.48279e+01 -1.47022e+01 -1.49536e+01
1.68000e+04 1.68000e+02 -1.26649e+01 -1.09757e+01 -1.43542e+01 -1.48129e+01 -1.46888e+01 -1.49370e+01
1.68800e+04 1.68000e+02 -1.26649e+01 -1.09757e+01 -1.43542e+01 -1.47979e+01 -1.46755e+01 -1.49203e+01
1.69600e+04 1.69000e+02 -1.33182e+01 -1.19731e+01 -1.46634e+01 -1.47828e+01 -1.46622e+01 -1.49035e+01
1.70400e+04 1.70000e+02 -1.32246e+01 -1.27885e+01 -1.36607e+01 -1.47678e+01 -1.46490e+01 -1.48866e+01
1.71200e+04 1.71000e+02 -1.29413e+01 -1.13664e+01 -1.45161e+01 -1.47528e+01 -1.46358e+01 -1.48697e+01
1.72000e+04 1.72000e+02 -1.39206e+01 -1.37026e+01 -1.41386e+01 -1.47377e+01 -1.46228e+01 -1.48527e+01
1.72800e+04 1.72000e+02 -1.39206e+01 -1.37026e+01 -1.41386e+01 -1.47227e+01 -1.46097e+01 -1.48356e+01
1.73600e+04 1.73000e+02 -1.16076e+01 -1.11213e+01 -1.20940e+01 -1.47076e+01 -1.45967e+01 -1.48185e+01
1.74400e+04 1.74000e+02 -1.38026e+01 -1.15858e+01 -1.60194e+01 -1.46926e+01 -1.45838e+01 -1.48014e+01
1.75200e+04 1.75000e+02 -1.40749e+01 -1.33997e+01 -1.47502e+01 -1.46775e+01 -1.45708e+01 -1.47842e+01
1.76000e+04 1.76000e+02 -1.16245e+01 -1.09216e+01 -1.23274e+01 -1.46624e+01 -1.45578e+01 -1.47670e+01
1.76800e+04 1.76000e+02 -1.16245e+01 -1.09216e+01 -1.23274e+01 -1.46473e+01 -1.45448e+01 -1.47498e+01
1.77600e+04 1.77000e+02 -1.35508e+01 -1.16953e+01 -1.54063e+01 -1.46322e+01 -1.45319e+01 -1.47326e+01
1.78400e+04 1.78000e+02 -1.23058e+01 -1.18636e+01 -1.27480e+01 -1.46171e+01 -1.45189e+01 -1.47153e+01
1.79200e+04 1.79000e+02 -1.37636e+01 -1.28429e+01 -1.46842e+01 -1.46020e+01 -1.45058e+01 -1.46982e+01
1.80000e+04 1.80000e+02 -1.13347e+01 -1.07827e+01 -1.18866e+01 -1.45868e+01 -1.44927e+01 -1.46810e+01
1.80800e+04 1.80000e+02 -1.13347e+01 -1.07827e+01 -1.18866e+01 -1.45717e+01 -1.44796e+01 -1.46638e+01
1.81600e+04 1.81000e+02 -1.25101e+01 -1.21719e+01 -1.28482e+01 -1.45565e+01 -1.44663e+01 -1.46467e+01
1.82400e+04 1.82000e+02 -1.18279e+01 -1.12131e+01 -1.24426e+01 -1.45413e+01 -1.44530e+01 -1.46296e+01
1.83200e+04 1.83000e+02 -1.24070e+01 -1.15502e+01 -1.32638e+01 -1.45261e+01 -1.44396e+01 -1.46125e+01
1.84000e+04 1.84000e+02 -1.42226e+01 -1.39065e+01 -1.45386e+01 -1.45109e+01 -1.44262e+01 -1.45956e+01
1.84800e+04 1.84000e+02 -1.42226e+01 -1.39065e+01 -1.45386e+01 -1.44956e+01 -1.44126e+01 -1.45786e+01
1.85600e+04 1.85000e+02 -1.20893e+01 -1.11778e+01 -1.30009e+01 -1.44804e+01 -1.43990e+01 -1.45618e+01
1.86400e+04 1.86000e+02 -1.23149e+01 -1.00307e+01 -1.45992e+01 -1.44651e+01 -1.43852e+01 -1.45450e+01
1.87200e+04 1.87000e+02 -1.36119e+01 -1.19769e+01 -1.52468e+01 -1.44498e+01 -1.43713e+01 -1.45283e+01
1.88000e+04 1.88000e+02 -1.29399e+01 -1.27519e+01 -1.31280e+01 -1.44346e+01 -1.43573e+01 -1.45118e+01
1.88800e+04 1.88000e+02 -1.29399e+01 -1.27519e+01 -1.31280e+01 -1.44193e+01 -1.43432e+01 -1.44953e+01
1.89600e+04 1.89000e+02 -1.22100e+01 -1.01789e+01 -1.42411e+01 -1.44040e+01 -1.43290e+01 -1.44790e+01
1.90400e+04 1.90000e+02 -1.31878e+01 -1.17906e+01 -1.45850e+01 -1.43886e+01 -1.43146e+01 -1.44627e+01
1.91200e+04 1.91000e+02 -1.25613e+01 -1.22874e+01 -1.28351e+01 -1.43733e+01 -1.43001e+01 -1.44465e+01
1.92000e+04 1.92000e+02 -1.07362e+01 -1.02568e+01 -1.12156e+01 -1.43580e+01 -1.42854e+01 -1.44305e+01
1.92800e+04 1.92000e+02 -1.07362e+01 -1.02568e+01 -1.12156e+01 -1.43427e+01 -1.42708e+01 -1.44146e+01
1.93600e+04 1.93000e+02 -1.31462e+01 -1.25226e+01 -1.37698e+01 -1.43273e+01 -1.42559e+01 -1.43988e+01
1.94400e+04 1.94000e+02 -1.22498e+01 -1.10923e+01 -1.34073e+01 -1.43120e+01 -1.42409e+01 -1.43831e+01
1.95200e+04 1.95000e+02 -1.20541e+01 -1.14068e+01 -1.27014e+01 -1.42967e+01 -1.42259e+01 -1.43675e+01
1.96000e+04 1.96000e+02 -1.33912e+01 -1.21405e+01 -1.46418e+01 -1.42814e+01 -1.42107e+01 -1.43521e+01
1.96800e+04 1.96000e+02 -1.33912e+01 -1.21405e+01 -1.46418e+01 -1.42661e+01 -1.41954e+01 -1.43368e+01
1.97600e+04 1.97000e+02 -1.29929e+01 -1.21302e+01 -1.38556e+01 -1.42509e+01 -1.41801e+01 -1.43216e+01
1.98400e+04 1.98000e+02 -1.23256e+01 -1.17902e+01 -1.28610e+01 -1.42355e+01 -1.41647e+01 -1.43064e+01
1.99200e+04 1.99000e+02 -1.31407e+01 -1.17345e+01 -1.45469e+01 -1.42203e+01 -1.41492e+01 -1.42914e+01
2.00000e+04 2.00000e+02 -1.27137e+01 -1.10138e+01 -1.44136e+01 -1.42051e+01 -1.41337e+01 -1.42765e+01
2.00800e+04 2.00000e+02 -1.27137e+01 -1.10138e+01 -1.44136e+01 -1.41899e+01 -1.41181e+01 -1.42617e+01
2.01600e+04 2.01000e+02 -1.26574e+01 -1.18375e+01 -1.34772e+01 -1.41747e+01 -1.41025e+01 -1.42469e+01
2.02400e+04 2.02000e+02 -1.12983e+01 -1.08674e+01 -1.17291e+01 -1.41596e+01 -1.40869e+01 -1.42323e+01
2.03200e+04 2.03000e+02 -1.32009e+01 -1.19343e+01 -1.44676e+01 -1.41444e+01 -1.40712e+01 -1.42177e+01
2.04000e+04 2.04000e+02 -1.27356e+01 -1.14179e+01 -1.40533e+01 -1.41294e+01 -1.40556e+01 -1.42032e+01
2.04800e+04 2.04000e+02 -1.27356e+01 -1.14179e+01 -1.40533e+01 -1.41143e+01 -1.40399e+01 -1.41888e+01
2.05600e+04 2.05000e+02 -1.31501e+01 -1.20035e+01 -1.42967e+01 -1.40993e+01 -1.40243e+01 -1.41744e+01
2.06400e+04 2.06000e+02 -1.15760e+01 -1.05346e+01 -1.26174e+01 -1.40844e+01 -1.40087e+01 -1.41601e+01
2.07200e+04 2.07000e+02 -1.20727e+01 -1.14915e+01 -1.26539e+01 -1.40694e+01 -1.39930e+01 -1.41459e+01
2.08000e+04 2.08000e+02 -1.23615e+01 -1.11962e+01 -1.35268e+01 -1.40546e+01 -1.39775e+01 -1.41316e+01
2.08800e+04 2.08000e+02 -1.23615e+01 -1.11962e+01 -1.35268e+01 -1.40397e+01 -1.39620e+01 -1.41175e+01
2.09600e+04 2.09000e+02 -1.11443e+01 -1.07315e+01 -1.15572e+01 -1.40249e+01 -1.39465e+01 -1.41033e+01
2.10400e+04 2.10000e+02 -1.13385e+01 -1.03727e+01 -1.23042e+01 -1.40101e+01 -1.39311e+01 -1.40892e+01
2.11200e+04 2.11000e+02 -1.33801e+01 -1.13926e+01 -1.53676e+01 -1.39954e+01 -1.39157e+01 -1.40751e+01
2.12000e+04 2.12000e+02 -1.35674e+01 -1.25843e+01 -1.45504e+01 -1.39808e+01 -1.39005e+01 -1.40611e+01
2.12800e+04 2.12000e+02 -1.35674e+01 -1.25843e+01 -1.45504e+01 -1.39662e+01 -1.38852e+01 -1.40471e+01
2.13600e+04 2.13000e+02 -1.23693e+01 -1.14285e+01 -1.33101e+01 -1.39516e+01 -1.38701e+01 -1.40331e+01
2.14400e+04 2.14000e+02 -1.24799e+01 -1.17973e+01 -1.31626e+01 -1.39371e+01 -1.38550e+01 -1.40191e+01
2.15200e+04 2.15000e+02 -1.22269e+01 -1.09381e+01 -1.35158e+01 -1.39226e+01 -1.38401e+01 -1.40051e+01
2.16000e+04 2.16000e+02 -1.24128e+01 -1.07805e+01 -1.40451e+01 -1.39082e+01 -1.38252e+01 -1.39912e+01
2.16800e+04 2.16000e+02 -1.24128e+01 -1.07805e+01 -1.40451e+01 -1.38938e+01 -1.38104e+01 -1.39772e+01
2.17600e+04 2.17000e+02 -1.22343e+01 -1.09467e+01 -1.35219e+01 -1.38795e+01 -1.37957e+01 -1.39632e+01
2.18400e+04 2.18000e+02 -1.25689e+01 -1.16399e+01 -1.34979e+01 -1.38651e+01 -1.37810e+01 -1.39492e+01
2.19200e+04 2.19000e+02 -1.34634e+01 -1.19260e+01 -1.50008e+01 -1.38509e+01 -1.37665e+01 -1.39353e+01
2.20000e+04 2.20000e+02 -1.17325e+01 -1.05170e+01 -1.29480e+01 -1.38366e+01 -1.37520e+01 -1.39213e+01
2.20800e+04 2.20000e+02 -1.17325e+01 -1.05170e+01 -1.29480e+01 -1.38225e+01 -1.37377e+01 -1.39073e+01
2.21600e+04 2.21000e+02 -1.20680e+01 -1.16369e+01 -1.24990e+01 -1.38083e+01 -1.37234e+01 -1.38932e+01
2.22400e+04 2.22000e+02 -1.18695e+01 -1.08035e+01 -1.29354e+01 -1.37942e+01 -1.37092e+01 -1.38792e+01
2.23200e+04 2.23000e+02 -1.25442e+01 -1.18664e+01 -1.32220e+01 -1.37802e+01 -1.36951e+01 -1.38652e+01
2.24000e+04 2.24000e+02 -1.16737e+01 -1.14802e+01 -1.18672e+01 -1.37661e+01 -1.36811e+01 -1.38512e+01
2.24800e+04 2.24000e+02 -1.16737e+01 -1.14802e+01 -1.18672e+01 -1.37522e+01 -1.36672e+01 -1.38372e+01
2.25600e+04 2.25000e+02 -1.12280e+01 -1.03105e+01 -1.21455e+01 -1.37382e+01 -1.36533e+01 -1.38230e+01
2.26400e+04 2.26000e+02 -1.13504e+01 -1.12471e+01 -1.14537e+01 -1.37242e+01 -1.36395e+01 -1.38090e+01
2.27200e+04 2.27000e+02 -1.28564e+01 -1.08342e+01 -1.48787e+01 -1.37103e+01 -1.36258e+01 -1.37949e+01
2.28000e+04 2.28000e+02 -1.16497e+01 -1.02461e+01 -1.30534e+01 -1.36965e+01 -1.36121e+01 -1.37808e+01
2.28800e+04 2.28000e+02 -1.16497e+01 -1.02461e+01 -1.30534e+01 -1.36826e+01 -1.35985e+01 -1.37667e+01
2.29600e+04 2.29000e+02 -1.21554e+01 -1.06581e+01 -1.36527e+01 -1.36688e+01 -1.35849e+01 -1.37526e+01
2.30400e+04 2.30000e+02 -1.10737e+01 -1.05948e+01 -1.15526e+01 -1.36550e+01 -1.35715e+01 -1.37385e+01
2.31200e+04 2.31000e+02 -1.28130e+01 -1.15010e+01 -1.41249e+01 -1.36412e+01 -1.35580e+01 -1.37244e+01
2.32000e+04 2.32000e+02 -1.08944e+01 -1.04260e+01 -1.13629e+01 -1.36274e+01 -1.35446e+01 -1.37103e+01
2.32800e+04 2.32000e+02 -1.08944e+01 -1.04260e+01 -1.13629e+01 -1.36137e+01 -1.35312e+01 -1.36961e+01
2.33600e+04 2.33000e+02 -1.16925e+01 -1.16031e+01 -1.17820e+01 -1.36000e+01 -1.35179e+01 -1.36820e+01
2.34400e+04 2.34000e+02 -1.14055e+01 -1.10129e+01 -1.17982e+01 -1.35863e+01 -1.35046e+01 -1.36680e+01
2.35200e+04 2.35000e+02 -1.18551e+01 -1.07785e+01 -1.29317e+01 -1.35726e+01 -1.34913e+01 -1.36539e+01
2.36000e+04 2.36000e+02 -1.27290e+01 -1.17251e+01 -1.37330e+01 -1.35589e+01 -1.34779e+01 -1.36399e+01
2.36800e+04 2.36000e+02 -1.27290e+01 -1.17251e+01 -1.37330e+01 -1.35453e+01 -1.34647e+01 -1.36258e+01
2.37600e+04 2.37000e+02 -1.16449e+01 -1.13145e+01 -1.19753e+01 -1.35316e+01 -1.34514e+01 -1.36118e+01
2.38400e+04 2.38000e+02 -1.17440e+01 -1.09085e+01 -1.25796e+01 -1.35180e+01 -1.34381e+01 -1.35979e+01
2.39200e+04 2.39000e+02 -1.08784e+01 -9.95516e+00 -1.18017e+01 -1.35044e+01 -1.34248e+01 -1.35840e+01
2.40000e+04 2.40000e+02 -1.27236e+01 -1.23094e+01 -1.31377e+01 -1.34908e+01 -1.34115e+01 -1.35701e+01
2.40800e+04 2.40000e+02 -1.27236e+01 -1.23094e+01 -1.31377e+01 -1.34772e+01 -1.33981e+01 -1.35562e+01
2.41600e+04 2.41000e+02 -1.12036e+01 -9.76590e+00 -1.26413e+01 -1.34636e+01 -1.33849e+01 -1.35424e+01
2.42400e+04 2.42000e+02 -1.12196e+01 -1.03712e+01 -1.20679e+01 -1.34501e+01 -1.33714e+01 -1.35287e+01
2.43200e+04 2.43000e+02 -1.29834e+01 -1.21632e+01 -1.38036e+01 -1.34365e+01 -1.33581e+01 -1.35149e+01
2.44000e+04 2.44000e+02 -1.06674e+01 -9.77013e+00 -1.15647e+01 -1.34230e+01 -1.33446e+01 -1.35013e+01
2.44800e+04 2.44000e+02 -1.06674e+01 -9.77013e+00 -1.15647e+01 -1.34095e+01 -1.33312e+01 -1.34878e+01
2.45600e+04 2.45000e+02 -1.13589e+01 -1.05478e+01 -1.21700e+01 -1.33959e+01 -1.33176e+01 -1.34743e+01
2.46400e+04 2.46000e+02 -1.02933e+01 -9.70664e+00 -1.08799e+01 -1.33824e+01 -1.33040e+01 -1.34608e+01
2.47200e+04 2.47000e+02 -1.21207e+01 -9.74231e+00 -1.44991e+01 -1.33689e+01 -1.32904e+01 -1.34474e+01
2.48000e+04 2.48000e+02 -9.95222e+00 -9.53041e+00 -1.03740e+01 -1.33554e+01 -1.32768e+01 -1.34341e+01
2.48800e+04 2.48000e+02 -9.95222e+00 -9.53041e+00 -1.03740e+01 -1.33420e+01 -1.32631e+01 -1.34208e+01
2.49600e+04 2.49000e+02 -1.13054e+01 -9.98427e+00 -1.26265e+01 -1.33285e+01 -1.32493e+01 -1.34077e+01
2.50400e+04 2.50000e+02 -1.17074e+01 -1.04003e+01 -1.30146e+01 -1.33151e+01 -1.32355e+01 -1.33946e+01
2.51200e+04 2.51000e+02 -1.10048e+01 -1.01200e+01 -1.18896e+01 -1.33016e+01 -1.32216e+01 -1.33816e+01
2.52000e+04 2.52000e+02 -1.10743e+01 -1.07706e+01 -1.13779e+01 -1.32882e+01 -1.32078e+01 -1.33686e+01
2.52800e+04 2.52000e+02 -1.10743e+01 -1.07706e+01 -1.13779e+01 -1.32748e+01 -1.31938e+01 -1.33558e+01
2.53600e+04 2.53000e+02 -1.17654e+01 -1.10827e+01 -1.24482e+01 -1.32614e+01 -1.31799e+01 -1.33429e+01
2.54400e+04 2.54000e+02 -1.02387e+01 -1.01013e+01 -1.03761e+01 -1.32480e+01 -1.31658e+01 -1.33301e+01
2.55200e+04 2.55000e+02 -9.45046e+00 -9.00442e+00 -9.89651e+00 -1.32346e+01 -1.31517e+01 -1.33175e+01
2.56000e+04 2.56000e+02 -1.05623e+01 -1.04649e+01 -1.06597e+01 -1.32212e+01 -1.31376e+01 -1.33049e+01
2.56800e+04 2.56000e+02 -1.05623e+01 -1.04649e+01 -1.06597e+01 -1.32078e+01 -1.31234e+01 -1.32923e+01
2.57600e+04 2.57000e+02 -1.11275e+01 -1.00185e+01 -1.22366e+01 -1.31945e+01 -1.31091e+01 -1.32798e+01
2.58400e+04 2.58000e+02 -1.21844e+01 -1.10179e+01 -1.33509e+01 -1.31811e+01 -1.30949e+01 -1.32674e+01
2.59200e+04 2.59000e+02 -1.17530e+01 -9.92869e+00 -1.35774e+01 -1.31678e+01 -1.30806e+01 -1.32550e+01
2.60000e+04 2.60000e+02 -1.06897e+01 -9.71323e+00 -1.16662e+01 -1.31544e+01 -1.30662e+01 -1.32427e+01
2.60800e+04 2.60000e+02 -1.06897e+01 -9.71323e+00 -1.16662e+01 -1.31411e+01 -1.30518e+01 -1.32304e+01
2.61600e+04 2.61000e+02 -1.06767e+01 -9.18534e+00 -1.21681e+01 -1.31277e+01 -1.30374e+01 -1.32181e+01
2.62400e+04 2.62000e+02 -1.10938e+01 -1.02864e+01 -1.19011e+01 -1.31144e+01 -1.30229e+01 -1.32059e+01
2.63200e+04 2.63000e+02 -1.09921e+01 -1.07163e+01 -1.12679e+01 -1.31010e+01 -1.30084e+01 -1.31936e+01
2.64000e+04 2.64000e+02 -9.87873e+00 -9.37527e+00 -1.03822e+01 -1.30877e+01 -1.29939e+01 -1.31815e+01
2.64800e+04 2.64000e+02 -9.87873e+00 -9.37527e+00 -1.03822e+01 -1.30744e+01 -1.29794e+01 -1.31693e+01
2.65600e+04 2.65000e+02 -1.00015e+01 -9.60895e+00 -1.03941e+01 -1.30610e+01 -1.29648e+01 -1.31571e+01
2.66400e+04 2.66000e+02 -1.00632e+01 -9.70231e+00 -1.04241e+01 -1.30476e+01 -1.29503e+01 -1.31450e+01
2.67200e+04 2.67000e+02 -1.11684e+01 -1.05283e+01 -1.18085e+01 -1.30342e+01 -1.29356e+01 -1.31328e+01
2.68000e+04 2.68000e+02 -1.13594e+01 -1.00201e+01 -1.26986e+01 -1.30208e+01 -1.29210e+01 -1.31206e+01
2.68800e+04 2.68000e+02 -1.13594e+01 -1.00201e+01 -1.26986e+01 -1.30074e+01 -1.29064e+01 -1.31084e+01
2.69600e+04 2.69000e+02 -1.15067e+01 -1.11260e+01 -1.18873e+01 -1.29939e+01 -1.28917e+01 -1.30961e+01
2.70400e+04 2.70000e+02 -1.05738e+01 -1.00585e+01 -1.10891e+01 -1.29805e+01 -1.28771e+01 -1.30839e+01
2.71200e+04 2.71000e+02 -1.22843e+01 -1.08606e+01 -1.37080e+01 -1.29670e+01 -1.28624e+01 -1.30716e+01
2.72000e+04 2.72000e+02 -1.05558e+01 -1.04187e+01 -1.06928e+01 -1.29535e+01 -1.28478e+01 -1.30591e+01
2.72800e+04 2.72000e+02 -1.05558e+01 -1.04187e+01 -1.06928e+01 -1.29400e+01 -1.28332e+01 -1.30468e+01
2.73600e+04 2.73000e+02 -1.06858e+01 -9.12207e+00 -1.22496e+01 -1.29264e+01 -1.28185e+01 -1.30342e+01
2.74400e+04 2.74000e+02 -1.10100e+01 -1.03740e+01 -1.16460e+01 -1.29127e+01 -1.28038e+01 -1.30216e+01
2.75200e+04 2.75000e+02 -1.16682e+01 -1.05317e+01 -1.28047e+01 -1.28990e+01 -1.27892e+01 -1.30089e+01
2.76000e+04 2.76000e+02 -9.49063e+00 -8.91918e+00 -1.00621e+01 -1.28853e+01 -1.27745e+01 -1.29961e+01
2.76800e+04 2.76000e+02 -9.49063e+00 -8.91918e+00 -1.00621e+01 -1.28716e+01 -1.27599e+01 -1.29832e+01
2.77600e+04 2.77000e+02 -1.16834e+01 -1.06290e+01 -1.27378e+01 -1.28578e+01 -1.27453e+01 -1.29702e+01
2.78400e+04 2.78000e+02 -9.63919e+00 -8.81944e+00 -1.04589e+01 -1.28439e+01 -1.27307e+01 -1.29571e+01
2.79200e+04 2.79000e+02 -1.09914e+01 -9.84776e+00 -1.21351e+01 -1.28299e+01 -1.27160e+01 -1.29438e+01
2.80000e+04 2.80000e+02 -1.18230e+01 -1.13279e+01 -1.23181e+01 -1.28160e+01 -1.27015e+01 -1.29305e+01
2.80800e+04 2.80000e+02 -1.18230e+01 -1.13279e+01 -1.23181e+01 -1.28019e+01 -1.26868e+01 -1.29170e+01
2.81600e+04 2.81000e+02 -1.06027e+01 -8.86711e+00 -1.23383e+01 -1.27877e+01 -1.26723e+01 -1.29032e+01
2.82400e+04 2.82000e+02 -9.88370e+00 -8.29248e+00 -1.14749e+01 -1.27735e+01 -1.26577e+01 -1.28894e+01
2.83200e+04 2.83000e+02 -9.82283e+00 -8.94801e+00 -1.06976e+01 -1.27593e+01 -1.26432e+01 -1.28754e+01
2.84000e+04 2.84000e+02 -9.78219e+00 -9.35588e+00 -1.02085e+01 -1.27449e+01 -1.26286e+01 -1.28611e+01
2.84800e+04 2.84000e+02 -9.78219e+00 -9.35588e+00 -1.02085e+01 -1.27304e+01 -1.26140e+01 -1.28468e+01
2.85600e+04 2.85000e+02 -9.98061e+00 -8.90210e+00 -1.10591e+01 -1.27159e+01 -1.25995e+01 -1.28322e+01
2.86400e+04 2.86000e+02 -1.00932e+01 -1.00365e+01 -1.01499e+01 -1.27012e+01 -1.25850e+01 -1.28174e+01
2.87200e+04 2.87000e+02 -1.07399e+01 -1.00652e+01 -1.14146e+01 -1.26865e+01 -1.25705e+01 -1.28025e+01
2.88000e+04 2.88000e+02 -1.24660e+01 -1.13821e+01 -1.35498e+01 -1.26716e+01 -1.25559e+01 -1.27872e+01
2.88800e+04 2.88000e+02 -1.24660e+01 -1.13821e+01 -1.35498e+01 -1.26566e+01 -1.25414e+01 -1.27719e+01
2.89600e+04 2.89000e+02 -1.04351e+01 -9.92007e+00 -1.09501e+01 -1.26415e+01 -1.25268e+01 -1.27562e+01
2.90400e+04 2.90000e+02 -1.03590e+01 -8.74544e+00 -1.19725e+01 -1.26264e+01 -1.25122e+01 -1.27405e+01
2.91200e+04 2.91000e+02 -9.80061e+00 -8.72076e+00 -1.08805e+01 -1.26111e+01 -1.24977e+01 -1.27244e+01
2.92000e+04 2.92000e+02 -1.09924e+01 -8.93648e+00 -1.30484e+01 -1.25956e+01 -1.24831e+01 -1.27082e+01
2.92800e+04 2.92000e+02 -1.09924e+01 -8.93648e+00 -1.30484e+01 -1.25801e+01 -1.24685e+01 -1.26917e+01
2.93600e+04 2.93000e+02 -1.00983e+01 -9.69271e+00 -1.05039e+01 -1.25645e+01 -1.24539e+01 -1.26750e+01
2.94400e+04 2.94000e+02 -9.83717e+00 -8.85259e+00 -1.08218e+01 -1.25487e+01 -1.24393e+01 -1.26580e+01
2.95200e+04 2.95000e+02 -1.04469e+01 -9.38227e+00 -1.15115e+01 -1.25328e+01 -1.24247e+01 -1.26409e+01
2.96000e+04 2.96000e+02 -1.19937e+01 -1.08106e+01 -1.31769e+01 -1.25168e+01 -1.24100e+01 -1.26235e+01
2.96800e+04 2.96000e+02 -1.19937e+01 -1.08106e+01 -1.31769e+01 -1.25006e+01 -1.23954e+01 -1.26059e+01
2.97600e+04 2.97000e+02 -1.07013e+01 -1.03805e+01 -1.10220e+01 -1.24843e+01 -1.23806e+01 -1.25880e+01
2.98400e+04 2.98000e+02 -1.13780e+01 -1.06409e+01 -1.21151e+01 -1.24680e+01 -1.23659e+01 -1.25700e+01
2.99200e+04 2.99000e+02 -1.09027e+01 -1.05542e+01 -1.12511e+01 -1.24514e+01 -1.23512e+01 -1.25517e+01
3.00000e+04 3.00000e+02 -1.07759e+01 -9.31731e+00 -1.22345e+01 -1.24348e+01 -1.23365e+01 -1.25332e+01
3.00800e+04 3.00000e+02 -1.07759e+01 -9.31731e+00 -1.22345e+01 -1.24181e+01 -1.23217e+01 -1.25144e+01
3.01600e+04 3.01000e+02 -9.85833e+00 -9.53370e+00 -1.01830e+01 -1.24012e+01 -1.23069e+01 -1.24955e+01
3.02400e+04 3.02000e+02 -1.15665e+01 -9.92708e+00 -1.32058e+01 -1.23842e+01 -1.22920e+01 -1.24763e+01
3.03200e+04 3.03000e+02 -1.05197e+01 -9.79636e+00 -1.12429e+01 -1.23671e+01 -1.22772e+01 -1.24570e+01
3.04000e+04 3.04000e+02 -1.09310e+01 -9.90571e+00 -1.19562e+01 -1.23499e+01 -1.22623e+01 -1.24375e+01
3.04800e+04 3.04000e+02 -1.09310e+01 -9.90571e+00 -1.19562e+01 -1.23325e+01 -1.22474e+01 -1.24176e+01
3.05600e+04 3.05000e+02 -1.08833e+01 -9.09818e+00 -1.26684e+01 -1.23151e+01 -1.22324e+01 -1.23978e+01
3.06400e+04 3.06000e+02 -1.12562e+01 -9.31059e+00 -1.32019e+01 -1.22975e+01 -1.22173e+01 -1.23776e+01
3.07200e+04 3.07000e+02 -1.09017e+01 -9.67838e+00 -1.21251e+01 -1.22798e+01 -1.22023e+01 -1.23573e+01
3.08000e+04 3.08000e+02 -1.08022e+01 -9.72708e+00 -1.18773e+01 -1.22620e+01 -1.21872e+01 -1.23369e+01
3.08800e+04 3.08000e+02 -1.08022e+01 -9.72708e+00 -1.18773e+01 -1.22441e+01 -1.21720e+01 -1.23162e+01
3.09600e+04 3.09000e+02 -9.66735e+00 -7.86738e+00 -1.14673e+01 -1.22262e+01 -1.21569e+01 -1.22955e+01
3.10400e+04 3.10000e+02 -1.07990e+01 -9.77575e+00 -1.18222e+01 -1.22081e+01 -1.21417e+01 -1.22746e+01
3.11200e+04 3.11000e+02 -1.05813e+01 -8.51472e+00 -1.26478e+01 -1.21900e+01 -1.21263e+01 -1.22537e+01
3.12000e+04 3.12000e+02 -1.05674e+01 -1.01599e+01 -1.09750e+01 -1.21718e+01 -1.21110e+01 -1.22326e+01
3.12800e+04 3.12000e+02 -1.05674e+01 -1.01599e+01 -1.09750e+01 -1.21535e+01 -1.20956e+01 -1.22114e+01
3.13600e+04 3.13000e+02 -1.11029e+01 -1.09322e+01 -1.12735e+01 -1.21351e+01 -1.20799e+01 -1.21903e+01
3.14400e+04 3.14000e+02 -1.08832e+01 -1.02443e+01 -1.15222e+01 -1.21167e+01 -1.20643e+01 -1.21690e+01
3.15200e+04 3.15000e+02 -9.98333e+00 -9.64548e+00 -1.03212e+01 -1.20982e+01 -1.20485e+01 -1.21479e+01
3.16000e+04 3.16000e+02 -9.53122e+00 -9.33895e+00 -9.72348e+00 -1.20796e+01 -1.20324e+01 -1.21268e+01
3.16800e+04 3.16000e+02 -9.53122e+00 -9.33895e+00 -9.72348e+00 -1.20609e+01 -1.20162e+01 -1.21057e+01
3.17600e+04 3.17000e+02 -1.00593e+01 -9.83038e+00 -1.02882e+01 -1.20423e+01 -1.19997e+01 -1.20848e+01
3.18400e+04 3.18000e+02 -1.10831e+01 -1.03082e+01 -1.18581e+01 -1.20235e+01 -1.19828e+01 -1.20643e+01
3.19200e+04 3.19000e+02 -1.07239e+01 -9.61678e+00 -1.18310e+01 -1.20048e+01 -1.19656e+01 -1.20440e+01
3.20000e+04 3.20000e+02 -1.05542e+01 -9.63840e+00 -1.14700e+01 -1.19860e+01 -1.19480e+01 -1.20240e+01
3.20800e+04 3.20000e+02 -1.05542e+01 -9.63840e+00 -1.14700e+01 -1.19672e+01 -1.19299e+01 -1.20045e+01
3.21600e+04 3.21000e+02 -1.15096e+01 -9.89104e+00 -1.31281e+01 -1.19483e+01 -1.19111e+01 -1.19855e+01
3.22400e+04 3.22000e+02 -1.24276e+01 -1.22081e+01 -1.26472e+01 -1.19294e+01 -1.18919e+01 -1.19670e+01
3.23200e+04 3.23000e+02 -1.19333e+01 -9.64460e+00 -1.42219e+01 -1.19106e+01 -1.18721e+01 -1.19491e+01
3.24000e+04 3.24000e+02 -1.01215e+01 -9.83465e+00 -1.04084e+01 -1.18918e+01 -1.18518e+01 -1.19318e+01
3.24800e+04 3.24000e+02 -1.01215e+01 -9.83465e+00 -1.04084e+01 -1.18729e+01 -1.18309e+01 -1.19149e+01
3.25600e+04 3.25000e+02 -9.60025e+00 -9.43062e+00 -9.76988e+00 -1.18540e+01 -1.18096e+01 -1.18985e+01
3.26400e+04 3.26000e+02 -1.10846e+01 -1.08456e+01 -1.13235e+01 -1.18352e+01 -1.17880e+01 -1.18824e+01
3.27200e+04 3.27000e+02 -1.04291e+01 -9.10732e+00 -1.17509e+01 -1.18164e+01 -1.17661e+01 -1.18667e+01
3.28000e+04 3.28000e+02 -1.20246e+01 -1.12677e+01 -1.27815e+01 -1.17976e+01 -1.17439e+01 -1.18514e+01
3.28800e+04 3.28000e+02 -1.20246e+01 -1.12677e+01 -1.27815e+01 -1.17789e+01 -1.17215e+01 -1.18362e+01
3.29600e+04 3.29000e+02 -1.08863e+01 -1.03366e+01 -1.14360e+01 -1.17602e+01 -1.16990e+01 -1.18214e+01
3.30400e+04 3.30000e+02 -1.09746e+01 -9.19329e+00 -1.27558e+01 -1.17415e+01 -1.16763e+01 -1.18067e+01
3.31200e+04 3.31000e+02 -9.89100e+00 -9.44767e+00 -1.03343e+01 -1.17230e+01 -1.16537e+01 -1.17923e+01
3.32000e+04 3.32000e+02 -1.09385e+01 -9.83378e+00 -1.20433e+01 -1.17045e+01 -1.16310e+01 -1.17780e+01
3.32800e+04 3.32000e+02 -1.09385e+01 -9.83378e+00 -1.20433e+01 -1.16860e+01 -1.16082e+01 -1.17638e+01
3.33600e+04 3.33000e+02 -1.19883e+01 -1.14509e+01 -1.25258e+01 -1.16677e+01 -1.15855e+01 -1.17499e+01
3.34400e+04 3.34000e+02 -1.14890e+01 -1.08149e+01 -1.21631e+01 -1.16494e+01 -1.15628e+01 -1.17360e+01
3.35200e+04 3.35000e+02 -1.08335e+01 -9.78701e+00 -1.18800e+01 -1.16312e+01 -1.15401e+01 -1.17223e+01
3.36000e+04 3.36000e+02 -1.08666e+01 -1.00454e+01 -1.16879e+01 -1.16132e+01 -1.15176e+01 -1.17087e+01
3.36800e+04 3.36000e+02 -1.08666e+01 -1.00454e+01 -1.16879e+01 -1.15952e+01 -1.14952e+01 -1.16952e+01
3.37600e+04 3.37000e+02 -1.08258e+01 -9.72332e+00 -1.19283e+01 -1.15774e+01 -1.14729e+01 -1.16818e+01
3.38400e+04 3.38000e+02 -1.09541e+01 -1.05481e+01 -1.13601e+01 -1.15596e+01 -1.14506e+01 -1.16686e+01
3.39200e+04 3.39000e+02 -1.05881e+01 -9.67969e+00 -1.14965e+01 -1.15420e+01 -1.14286e+01 -1.16554e+01
3.40000e+04 3.40000e+02 -1.07521e+01 -1.05893e+01 -1.09148e+01 -1.15246e+01 -1.14068e+01 -1.16423e+01
3.40800e+04 3.40000e+02 -1.07521e+01 -1.05893e+01 -1.09148e+01 -1.15072e+01 -1.13851e+01 -1.16294e+01
3.41600e+04 3.41000e+02 -1.27466e+01 -1.13787e+01 -1.41145e+01 -1.14901e+01 -1.13636e+01 -1.16165e+01
3.42400e+04 3.42000e+02 -1.09251e+01 -1.05810e+01 -1.12693e+01 -1.14730e+01 -1.13424e+01 -1.16037e+01
3.43200e+04 3.43000e+02 -1.09961e+01 -1.02308e+01 -1.17615e+01 -1.14562e+01 -1.13214e+01 -1.15910e+01
3.44000e+04 3.44000e+02 -1.23614e+01 -1.20333e+01 -1.26895e+01 -1.14395e+01 -1.13006e+01 -1.15784e+01
3.44800e+04 3.44000e+02 -1.23614e+01 -1.20333e+01 -1.26895e+01 -1.14230e+01 -1.12801e+01 -1.15659e+01
3.45600e+04 3.45000e+02 -1.10534e+01 -1.06251e+01 -1.14817e+01 -1.14066e+01 -1.12598e+01 -1.15534e+01
3.46400e+04 3.46000e+02 -1.16920e+01 -1.01464e+01 -1.32375e+01 -1.13904e+01 -1.12398e+01 -1.15411e+01
3.47200e+04 3.47000e+02 -1.16320e+01 -1.09889e+01 -1.22751e+01 -1.13745e+01 -1.12201e+01 -1.15289e+01
3.48000e+04 3.48000e+02 -1.01710e+01 -9.63259e+00 -1.07093e+01 -1.13587e+01 -1.12007e+01 -1.15167e+01
3.48800e+04 3.48000e+02 -1.01710e+01 -9.63259e+00 -1.07093e+01 -1.13431e+01 -1.11815e+01 -1.15046e+01
3.49600e+04 3.49000e+02 -1.15072e+01 -1.00307e+01 -1.29837e+01 -1.13277e+01 -1.11627e+01 -1.14926e+01
3.50400e+04 3.50000e+02 -1.08180e+01 -9.25580e+00 -1.23803e+01 -1.13125e+01 -1.11443e+01 -1.14807e+01
3.51200e+04 3.51000e+02 -1.08877e+01 -9.60001e+00 -1.21755e+01 -1.12975e+01 -1.11261e+01 -1.14690e+01
3.52000e+04 3.52000e+02 -1.07286e+01 -1.01575e+01 -1.12997e+01 -1.12828e+01 -1.11083e+01 -1.14572e+01
3.52800e+04 3.52000e+02 -1.07286e+01 -1.01575e+01 -1.12997e+01 -1.12682e+01 -1.10908e+01 -1.14456e+01
3.53600e+04 3.53000e+02 -1.04036e+01 -9.92851e+00 -1.08788e+01 -1.12539e+01 -1.10737e+01 -1.14341e+01
3.54400e+04 3.54000e+02 -1.16540e+01 -9.96538e+00 -1.33426e+01 -1.12398e+01 -1.10570e+01 -1.14227e+01
3.55200e+04 3.55000e+02 -1.17478e+01 -1.06052e+01 -1.28904e+01 -1.12260e+01 -1.10406e+01 -1.14114e+01
3.56000e+04 3.56000e+02 -1.09935e+01 -1.02159e+01 -1.17711e+01 -1.12124e+01 -1.10245e+01 -1.14002e+01
3.56800e+04 3.56000e+02 -1.09935e+01 -1.02159e+01 -1.17711e+01 -1.11989e+01 -1.10088e+01 -1.13890e+01
3.57600e+04 3.57000e+02 -1.11212e+01 -1.03831e+01 -1.18593e+01 -1.11858e+01 -1.09936e+01 -1.13780e+01
3.58400e+04 3.58000e+02 -9.96331e+00 -9.31873e+00 -1.06079e+01 -1.11729e+01 -1.09786e+01 -1.13672e+01
3.59200e+04 3.59000e+02 -1.06123e+01 -1.00701e+01 -1.11545e+01 -1.11603e+01 -1.09641e+01 -1.13564e+01
3.60000e+04 3.60000e+02 -9.98178e+00 -9.33304e+00 -1.06305e+01 -1.11479e+01 -1.09500e+01 -1.13458e+01
3.60800e+04 3.60000e+02 -9.98178e+00 -9.33304e+00 -1.06305e+01 -1.11357e+01 -1.09362e+01 -1.13353e+01
3.61600e+04 3.61000e+02 -1.14485e+01 -1.04800e+01 -1.24170e+01 -1.11239e+01 -1.09228e+01 -1.13249e+01
3.62400e+04 3.62000e+02 -1.12076e+01 -1.04152e+01 -1.20000e+01 -1.11122e+01 -1.09099e+01 -1.13146e+01
3.63200e+04 3.63000e+02 -1.01153e+01 -9.30226e+00 -1.09283e+01 -1.11009e+01 -1.08973e+01 -1.13045e+01
3.64000e+04 3.64000e+02 -1.38664e+01 -1.24037e+01 -1.53290e+01 -1.10898e+01 -1.08850e+01 -1.12945e+01
3.64800e+04 3.64000e+02 -1.38664e+01 -1.24037e+01 -1.53290e+01 -1.10790e+01 -1.08732e+01 -1.12848e+01
3.65600e+04 3.65000e+02 -1.10165e+01 -1.05003e+01 -1.15327e+01 -1.10685e+01 -1.08618e+01 -1.12751e+01
3.66400e+04 3.66000e+02 -1.07390e+01 -9.56765e+00 -1.19103e+01 -1.10582e+01 -1.08507e+01 -1.12657e+01
3.67200e+04 3.67000e+02 -1.01806e+01 -9.85133e+00 -1.05099e+01 -1.10482e+01 -1.08400e+01 -1.12563e+01
3.68000e+04 3.68000e+02 -1.12574e+01 -1.03278e+01 -1.21870e+01 -1.10385e+01 -1.08298e+01 -1.12472e+01
3.68800e+04 3.68000e+02 -1.12574e+01 -1.03278e+01 -1.21870e+01 -1.10290e+01 -1.08199e+01 -1.12382e+01
3.69600e+04 3.69000e+02 -1.01239e+01 -8.85449e+00 -1.13934e+01 -1.10199e+01 -1.08103e+01 -1.12294e+01
3.70400e+04 3.70000e+02 -1.15932e+01 -9.26833e+00 -1.39181e+01 -1.10110e+01 -1.08012e+01 -1.12208e+01
3.71200e+04 3.71000e+02 -1.12459e+01 -1.01279e+01 -1.23640e+01 -1.10024e+01 -1.07924e+01 -1.12124e+01
3.72000e+04 3.72000e+02 -1.12698e+01 -9.91659e+00 -1.26230e+01 -1.09941e+01 -1.07840e+01 -1.12042e+01
3.72800e+04 3.72000e+02 -1.12698e+01 -9.91659e+00 -1.26230e+01 -1.09861e+01 -1.07760e+01 -1.11963e+01
3.73600e+04 3.73000e+02 -1.04903e+01 -9.19375e+00 -1.17869e+01 -1.09784e+01 -1.07682e+01 -1.11886e+01
3.74400e+04 3.74000e+02 -1.23331e+01 -1.06339e+01 -1.40322e+01 -1.09710e+01 -1.07609e+01 -1.11810e+01
3.75200e+04 3.75000e+02 -1.14519e+01 -1.09138e+01 -1.19899e+01 -1.09638e+01 -1.07539e+01 -1.11737e+01
3.76000e+04 3.76000e+02 -1.06177e+01 -1.01073e+01 -1.11281e+01 -1.09569e+01 -1.07472e+01 -1.11666e+01
3.76800e+04 3.76000e+02 -1.06177e+01 -1.01073e+01 -1.11281e+01 -1.09504e+01 -1.07409e+01 -1.11599e+01
3.77600e+04 3.77000e+02 -1.10997e+01 -1.08666e+01 -1.13328e+01 -1.09441e+01 -1.07349e+01 -1.11533e+01
3.78400e+04 3.78000e+02 -1.40539e+01 -1.24360e+01 -1.56719e+01 -1.09381e+01 -1.07292e+01 -1.11470e+01
3.79200e+04 3.79000e+02 -1.02921e+01 -9.56993e+00 -1.10142e+01 -1.09324e+01 -1.07239e+01 -1.11409e+01
3.80000e+04 3.80000e+02 -1.03030e+01 -9.55013e+00 -1.10559e+01 -1.09270e+01 -1.07188e+01 -1.11352e+01
3.80800e+04 3.80000e+02 -1.03030e+01 -9.55013e+00 -1.10559e+01 -1.09219e+01 -1.07141e+01 -1.11297e+01
3.81600e+04 3.81000e+02 -1.11785e+01 -1.10642e+01 -1.12927e+01 -1.09170e+01 -1.07096e+01 -1.11244e+01
3.82400e+04 3.82000e+02 -1.18051e+01 -1.09091e+01 -1.27011e+01 -1.09124e+01 -1.07054e+01 -1.11194e+01
3.83200e+04 3.83000e+02 -1.05995e+01 -8.87782e+00 -1.23212e+01 -1.09081e+01 -1.07015e+01 -1.11147e+01
3.84000e+04 3.84000e+02 -1.14400e+01 -1.04115e+01 -1.24685e+01 -1.09041e+01 -1.06978e+01 -1.11103e+01
3.84800e+04 3.84000e+02 -1.14400e+01 -1.04115e+01 -1.24685e+01 -1.09003e+01 -1.06944e+01 -1.11062e+01
3.85600e+04 3.85000e+02 -1.07414e+01 -1.03301e+01 -1.11526e+01 -1.08968e+01 -1.06913e+01 -1.11023e+01
3.86400e+04 3.86000e+02 -1.14418e+01 -1.01372e+01 -1.27465e+01 -1.08936e+01 -1.06883e+01 -1.10988e+01
3.87200e+04 3.87000e+02 -9.61523e+00 -8.94777e+00 -1.02827e+01 -1.08906e+01 -1.06857e+01 -1.10955e+01
3.88000e+04 3.88000e+02 -1.08774e+01 -1.01779e+01 -1.15769e+01 -1.08878e+01 -1.06831e+01 -1.10925e+01
3.88800e+04 3.88000e+02 -1.08774e+01 -1.01779e+01 -1.15769e+01 -1.08854e+01 -1.06809e+01 -1.10898e+01
3.89600e+04 3.89000e+02 -1.00853e+01 -9.60190e+00 -1.05688e+01 -1.08831e+01 -1.06788e+01 -1.10874e+01
3.90400e+04 3.90000e+02 -1.10825e+01 -1.00601e+01 -1.21049e+01 -1.08811e+01 -1.06769e+01 -1.10854e+01
3.91200e+04 3.91000e+02 -1.12785e+01 -9.89891e+00 -1.26581e+01 -1.08794e+01 -1.06752e+01 -1.10835e+01
3.92000e+04 3.92000e+02 -9.98388e+00 -9.45469e+00 -1.05131e+01 -1.08779e+01 -1.06737e+01 -1.10821e+01
3.92800e+04 3.92000e+02 -9.98388e+00 -9.45469e+00 -1.05131e+01 -1.08765e+01 -1.06723e+01 -1.10807e+01
3.93600e+04 3.93000e+02 -1.09032e+01 -1.01537e+01 -1.16527e+01 -1.08754e+01 -1.06711e+01 -1.10798e+01
3.94400e+04 3.94000e+02 -1.07692e+01 -1.02334e+01 -1.13050e+01 -1.08746e+01 -1.06700e+01 -1.10791e+01
3.95200e+04 3.95000e+02 -1.04562e+01 -9.45549e+00 -1.14570e+01 -1.08739e+01 -1.06690e+01 -1.10788e+01
3.96000e+04 3.96000e+02 -1.02958e+01 -9.04201e+00 -1.15496e+01 -1.08734e+01 -1.06683e+01 -1.10786e+01
3.96800e+04 3.96000e+02 -1.02958e+01 -9.04201e+00 -1.15496e+01 -1.08731e+01 -1.06675e+01 -1.10788e+01
3.97600e+04 3.97000e+02 -1.04358e+01 -9.63131e+00 -1.12402e+01 -1.08731e+01 -1.06669e+01 -1.10792e+01
3.98400e+04 3.98000e+02 -1.02583e+01 -9.88509e+00 -1.06315e+01 -1.08732e+01 -1.06664e+01 -1.10799e+01
3.99200e+04 3.99000e+02 -9.59724e+00 -9.40493e+00 -9.78956e+00 -1.08734e+01 -1.06660e+01 -1.10808e+01
4.00000e+04 4.00000e+02 -9.91208e+00 -8.48532e+00 -1.13388e+01 -1.08738e+01 -1.06656e+01 -1.10821e+01
4.00800e+04 4.00000e+02 -9.91208e+00 -8.48532e+00 -1.13388e+01 -1.08745e+01 -1.06654e+01 -1.10836e+01
4.01600e+04 4.01000e+02 -1.06930e+01 -1.03155e+01 -1.10705e+01 -1.08752e+01 -1.06652e+01 -1.10853e+01
4.02400e+04 4.02000e+02 -9.67802e+00 -9.55305e+00 -9.80299e+00 -1.08762e+01 -1.06650e+01 -1.10873e+01
4.03200e+04 4.03000e+02 -1.21157e+01 -9.60140e+00 -1.46300e+01 -1.08772e+01 -1.06649e+01 -1.10895e+01
4.04000e+04 4.04000e+02 -9.93417e+00 -9.12924e+00 -1.07391e+01 -1.08784e+01 -1.06649e+01 -1.10920e+01
4.04800e+04 4.04000e+02 -9.93417e+00 -9.12924e+00 -1.07391e+01 -1.08798e+01 -1.06649e+01 -1.10947e+01
4.05600e+04 4.05000e+02 -1.07755e+01 -9.77347e+00 -1.17776e+01 -1.08812e+01 -1.06649e+01 -1.10976e+01
4.06400e+04 4.06000e+02 -1.07681e+01 -9.91333e+00 -1.16228e+01 -1.08828e+01 -1.06650e+01 -1.11007e+01
4.07200e+04 4.07000e+02 -1.11655e+01 -9.44214e+00 -1.28888e+01 -1.08845e+01 -1.06650e+01 -1.11041e+01
4.08000e+04 4.08000e+02 -9.99679e+00 -9.66093e+00 -1.03326e+01 -1.08864e+01 -1.06651e+01 -1.11076e+01
4.08800e+04 4.08000e+02 -9.99679e+00 -9.66093e+00 -1.03326e+01 -1.08883e+01 -1.06652e+01 -1.11114e+01
4.09600e+04 4.09000e+02 -1.04956e+01 -9.22592e+00 -1.17654e+01 -1.08903e+01 -1.06653e+01 -1.11153e+01
4.10400e+04 4.10000e+02 -1.06986e+01 -1.02446e+01 -1.11526e+01 -1.08925e+01 -1.06654e+01 -1.11195e+01
4.11200e+04 4.11000e+02 -9.25785e+00 -8.36657e+00 -1.01491e+01 -1.08947e+01 -1.06655e+01 -1.11238e+01
4.12000e+04 4.12000e+02 -1.00123e+01 -8.59627e+00 -1.14284e+01 -1.08970e+01 -1.06656e+01 -1.11283e+01
4.12800e+04 4.12000e+02 -1.00123e+01 -8.59627e+00 -1.14284e+01 -1.08993e+01 -1.06657e+01 -1.11329e+01
4.13600e+04 4.13000e+02 -1.04249e+01 -9.53255e+00 -1.13173e+01 -1.09018e+01 -1.06658e+01 -1.11378e+01
4.14400e+04 4.14000e+02 -1.00324e+01 -9.32374e+00 -1.07410e+01 -1.09043e+01 -1.06658e+01 -1.11428e+01
4.15200e+04 4.15000e+02 -1.02798e+01 -8.23972e+00 -1.23198e+01 -1.09069e+01 -1.06659e+01 -1.11478e+01
4.16000e+04 4.16000e+02 -9.82110e+00 -9.10646e+00 -1.05357e+01 -1.09095e+01 -1.06660e+01 -1.11530e+01
4.16800e+04 4.16000e+02 -9.82110e+00 -9.10646e+00 -1.05357e+01 -1.09122e+01 -1.06660e+01 -1.11584e+01
4.17600e+04 4.17000e+02 -1.02336e+01 -9.44467e+00 -1.10226e+01 -1.09149e+01 -1.06659e+01 -1.11638e+01
4.18400e+04 4.18000e+02 -9.53130e+00 -8.54593e+00 -1.05167e+01 -1.09176e+01 -1.06658e+01 -1.11693e+01
4.19200e+04 4.19000e+02 -9.35098e+00 -8.69167e+00 -1.00103e+01 -1.09203e+01 -1.06657e+01 -1.11750e+01
4.20000e+04 4.20000e+02 -1.01766e+01 -9.40173e+00 -1.09515e+01 -1.09231e+01 -1.06655e+01 -1.11807e+01
4.20800e+04 4.20000e+02 -1.01766e+01 -9.40173e+00 -1.09515e+01 -1.09259e+01 -1.06653e+01 -1.11865e+01
4.21600e+04 4.21000e+02 -9.80664e+00 -9.75641e+00 -9.85687e+00 -1.09287e+01 -1.06651e+01 -1.11922e+01
4.22400e+04 4.22000e+02 -9.38280e+00 -8.73292e+00 -1.00327e+01 -1.09314e+01 -1.06648e+01 -1.11981e+01
4.23200e+04 4.23000e+02 -9.93556e+00 -8.74077e+00 -1.11303e+01 -1.09342e+01 -1.06644e+01 -1.12040e+01
4.24000e+04 4.24000e+02 -9.39176e+00 -8.83283e+00 -9.95068e+00 -1.09369e+01 -1.06640e+01 -1.12099e+01
4.24800e+04 4.24000e+02 -9.39176e+00 -8.83283e+00 -9.95068e+00 -1.09397e+01 -1.06636e+01 -1.12158e+01
4.25600e+04 4.25000e+02 -1.06380e+01 -9.97904e+00 -1.12971e+01 -1.09423e+01 -1.06630e+01 -1.12217e+01
4.26400e+04 4.26000e+02 -1.03269e+01 -9.13351e+00 -1.15204e+01 -1.09450e+01 -1.06624e+01 -1.12276e+01
4.27200e+04 4.27000e+02 -1.02949e+01 -8.80230e+00 -1.17874e+01 -1.09476e+01 -1.06617e+01 -1.12334e+01
4.28000e+04 4.28000e+02 -1.14934e+01 -8.89775e+00 -1.40890e+01 -1.09501e+01 -1.06610e+01 -1.12391e+01
4.28800e+04 4.28000e+02 -1.14934e+01 -8.89775e+00 -1.40890e+01 -1.09525e+01 -1.06601e+01 -1.12449e+01
4.29600e+04 4.29000e+02 -9.79220e+00 -8.92640e+00 -1.06580e+01 -1.09549e+01 -1.06593e+01 -1.12506e+01
4.30400e+04 4.30000e+02 -1.01828e+01 -9.45835e+00 -1.09073e+01 -1.09572e+01 -1.06583e+01 -1.12561e+01
4.31200e+04 4.31000e+02 -9.83868e+00 -9.72632e+00 -9.95104e+00 -1.09594e+01 -1.06573e+01 -1.12615e+01
4.32000e+04 4.32000e+02 -1.07670e+01 -8.91230e+00 -1.26217e+01 -1.09615e+01 -1.06562e+01 -1.12669e+01
4.32800e+04 4.32000e+02 -1.07670e+01 -8.91230e+00 -1.26217e+01 -1.09635e+01 -1.06550e+01 -1.12721e+01
4.33600e+04 4.33000e+02 -9.36227e+00 -8.94244e+00 -9.78210e+00 -1.09654e+01 -1.06537e+01 -1.12772e+01
4.34400e+04 4.34000e+02 -1.07861e+01 -9.23375e+00 -1.23385e+01 -1.09672e+01 -1.06523e+01 -1.12820e+01
4.35200e+04 4.35000e+02 -1.04212e+01 -1.00159e+01 -1.08266e+01 -1.09688e+01 -1.06509e+01 -1.12867e+01
4.36000e+04 4.36000e+02 -1.09798e+01 -1.04671e+01 -1.14926e+01 -1.09703e+01 -1.06493e+01 -1.12912e+01
4.36800e+04 4.36000e+02 -1.09798e+01 -1.04671e+01 -1.14926e+01 -1.09717e+01 -1.06477e+01 -1.12956e+01
4.37600e+04 4.37000e+02 -1.07617e+01 -9.97232e+00 -1.15511e+01 -1.09729e+01 -1.06460e+01 -1.12997e+01
4.38400e+04 4.38000e+02 -9.81129e+00 -9.17805e+00 -1.04445e+01 -1.09739e+01 -1.06441e+01 -1.13037e+01
4.39200e+04 4.39000e+02 -9.98312e+00 -9.31694e+00 -1.06493e+01 -1.09748e+01 -1.06422e+01 -1.13073e+01
4.40000e+04 4.40000e+02 -8.79570e+00 -8.20625e+00 -9.38516e+00 -1.09755e+01 -1.06402e+01 -1.13108e+01
4.40800e+04 4.40000e+02 -8.79570e+00 -8.20625e+00 -9.38516e+00 -1.09760e+01 -1.06381e+01 -1.13139e+01
4.41600e+04 4.41000e+02 -1.05018e+01 -9.28065e+00 -1.17230e+01 -1.09763e+01 -1.06358e+01 -1.13168e+01
4.42400e+04 4.42000e+02 -9.44856e+00 -8.89630e+00 -1.00008e+01 -1.09765e+01 -1.06336e+01 -1.13194e+01
4.43200e+04 4.43000e+02 -1.09810e+01 -8.49885e+00 -1.34632e+01 -1.09764e+01 -1.06312e+01 -1.13216e+01
4.44000e+04 4.44000e+02 -1.01089e+01 -9.68017e+00 -1.05376e+01 -1.09761e+01 -1.06286e+01 -1.13237e+01
4.44800e+04 4.44000e+02 -1.01089e+01 -9.68017e+00 -1.05376e+01 -1.09757e+01 -1.06260e+01 -1.13254e+01
4.45600e+04 4.45000e+02 -1.03065e+01 -9.45797e+00 -1.11551e+01 -1.09750e+01 -1.06232e+01 -1.13267e+01
4.46400e+04 4.46000e+02 -1.04792e+01 -9.62411e+00 -1.13344e+01 -1.09741e+01 -1.06204e+01 -1.13278e+01
4.47200e+04 4.47000e+02 -1.05227e+01 -8.38790e+00 -1.26576e+01 -1.09730e+01 -1.06175e+01 -1.13284e+01
4.48000e+04 4.48000e+02 -9.61148e+00 -8.85182e+00 -1.03711e+01 -1.09716e+01 -1.06144e+01 -1.13288e+01
4.48800e+04 4.48000e+02 -9.61148e+00 -8.85182e+00 -1.03711e+01 -1.09700e+01 -1.06113e+01 -1.13288e+01
4.49600e+04 4.49000e+02 -8.86194e+00 -7.92593e+00 -9.79795e+00 -1.09682e+01 -1.06080e+01 -1.13284e+01
4.50400e+04 4.50000e+02 -1.07988e+01 -1.03235e+01 -1.12741e+01 -1.09662e+01 -1.06047e+01 -1.13277e+01
4.51200e+04 4.51000e+02 -1.11208e+01 -1.07277e+01 -1.15140e+01 -1.09639e+01 -1.06012e+01 -1.13266e+01
4.52000e+04 4.52000e+02 -9.68468e+00 -9.23508e+00 -1.01343e+01 -1.09613e+01 -1.05977e+01 -1.13250e+01
4.52800e+04 4.52000e+02 -9.68468e+00 -9.23508e+00 -1.01343e+01 -1.09586e+01 -1.05939e+01 -1.13232e+01
4.53600e+04 4.53000e+02 -9.24200e+00 -8.88196e+00 -9.60204e+00 -1.09556e+01 -1.05901e+01 -1.13210e+01
4.54400e+04 4.54000e+02 -1.04128e+01 -9.24160e+00 -1.15841e+01 -1.09523e+01 -1.05862e+01 -1.13183e+01
4.55200e+04 4.55000e+02 -1.13272e+01 -9.48578e+00 -1.31687e+01 -1.09488e+01 -1.05822e+01 -1.13153e+01
4.56000e+04 4.56000e+02 -9.86799e+00 -8.59384e+00 -1.11422e+01 -1.09450e+01 -1.05781e+01 -1.13119e+01
4.56800e+04 4.56000e+02 -9.86799e+00 -8.59384e+00 -1.11422e+01 -1.09410e+01 -1.05739e+01 -1.13082e+01
4.57600e+04 4.57000e+02 -1.01970e+01 -1.01689e+01 -1.02251e+01 -1.09368e+01 -1.05695e+01 -1.13041e+01
4.58400e+04 4.58000e+02 -1.06155e+01 -8.65262e+00 -1.25785e+01 -1.09323e+01 -1.05650e+01 -1.12996e+01
4.59200e+04 4.59000e+02 -1.18796e+01 -1.10934e+01 -1.26658e+01 -1.09276e+01 -1.05604e+01 -1.12947e+01
4.60000e+04 4.60000e+02 -1.04159e+01 -1.00063e+01 -1.08254e+01 -1.09226e+01 -1.05557e+01 -1.12895e+01
4.60800e+04 4.60000e+02 -1.04159e+01 -1.00063e+01 -1.08254e+01 -1.09174e+01 -1.05509e+01 -1.12839e+01
4.61600e+04 4.61000e+02 -1.02705e+01 -9.88294e+00 -1.06581e+01 -1.09120e+01 -1.05461e+01 -1.12779e+01
4.62400e+04 4.62000e+02 -9.92060e+00 -9.22228e+00 -1.06189e+01 -1.09063e+01 -1.05410e+01 -1.12716e+01
4.63200e+04 4.63000e+02 -1.14947e+01 -1.06762e+01 -1.23132e+01 -1.09005e+01 -1.05359e+01 -1.12650e+01
4.64000e+04 4.64000e+02 -9.09522e+00 -8.83578e+00 -9.35466e+00 -1.08944e+01 -1.05306e+01 -1.12581e+01
4.64800e+04 4.64000e+02 -9.09522e+00 -8.83578e+00 -9.35466e+00 -1.08881e+01 -1.05253e+01 -1.12508e+01
4.65600e+04 4.65000e+02 -1.05549e+01 -9.24438e+00 -1.18654e+01 -1.08816e+01 -1.05199e+01 -1.12433e+01
4.66400e+04 4.66000e+02 -1.02555e+01 -9.41711e+00 -1.10940e+01 -1.08748e+01 -1.05143e+01 -1.12354e+01
4.67200e+04 4.67000e+02 -1.07070e+01 -9.88357e+00 -1.15305e+01 -1.08679e+01 -1.05087e+01 -1.12272e+01
4.68000e+04 4.68000e+02 -9.62617e+00 -9.06709e+00 -1.01853e+01 -1.08609e+01 -1.05030e+01 -1.12188e+01
4.68800e+04 4.68000e+02 -9.62617e+00 -9.06709e+00 -1.01853e+01 -1.08536e+01 -1.04971e+01 -1.12101e+01
4.69600e+04 4.69000e+02 -1.17293e+01 -1.08505e+01 -1.26081e+01 -1.08461e+01 -1.04912e+01 -1.12011e+01
4.70400e+04 4.70000e+02 -1.00800e+01 -8.82248e+00 -1.13375e+01 -1.08385e+01 -1.04851e+01 -1.11919e+01
4.71200e+04 4.71000e+02 -1.07708e+01 -9.46800e+00 -1.20736e+01 -1.08308e+01 -1.04791e+01 -1.11825e+01
4.72000e+04 4.72000e+02 -1.05024e+01 -9.02253e+00 -1.19824e+01 -1.08228e+01 -1.04728e+01 -1.11728e+01
4.72800e+04 4.72000e+02 -1.05024e+01 -9.02253e+00 -1.19824e+01 -1.08148e+01 -1.04665e+01 -1.11630e+01
4.73600e+04 4.73000e+02 -1.07036e+01 -9.73731e+00 -1.16698e+01 -1.08065e+01 -1.04601e+01 -1.11529e+01
4.74400e+04 4.74000e+02 -9.80362e+00 -9.24728e+00 -1.03600e+01 -1.07982e+01 -1.04537e+01 -1.11427e+01
4.75200e+04 4.75000e+02 -9.93251e+00 -9.29205e+00 -1.05730e+01 -1.07898e+01 -1.04472e+01 -1.11323e+01
4.76000e+04 4.76000e+02 -1.10047e+01 -1.04065e+01 -1.16029e+01 -1.07812e+01 -1.04406e+01 -1.11218e+01
4.76800e+04 4.76000e+02 -1.10047e+01 -1.04065e+01 -1.16029e+01 -1.07726e+01 -1.04340e+01 -1.11112e+01
4.77600e+04 4.77000e+02 -9.85767e+00 -8.52498e+00 -1.11904e+01 -1.07638e+01 -1.04273e+01 -1.11003e+01
4.78400e+04 4.78000e+02 -9.84387e+00 -8.71433e+00 -1.09734e+01 -1.07549e+01 -1.04204e+01 -1.10894e+01
4.79200e+04 4.79000e+02 -9.20008e+00 -8.49256e+00 -9.90760e+00 -1.07460e+01 -1.04137e+01 -1.10784e+01
4.80000e+04 4.80000e+02 -1.02930e+01 -9.83795e+00 -1.07481e+01 -1.07370e+01 -1.04067e+01 -1.10673e+01
4.80800e+04 4.80000e+02 -1.02930e+01 -9.83795e+00 -1.07481e+01 -1.07280e+01 -1.03998e+01 -1.10562e+01
4.81600e+04 4.81000e+02 -9.30898e+00 -8.81461e+00 -9.80335e+00 -1.07189e+01 -1.03929e+01 -1.10449e+01
4.82400e+04 4.82000e+02 -1.01404e+01 -9.26793e+00 -1.10128e+01 -1.07098e+01 -1.03859e+01 -1.10336e+01
4.83200e+04 4.83000e+02 -9.68151e+00 -9.21081e+00 -1.01522e+01 -1.07006e+01 -1.03789e+01 -1.10224e+01
4.84000e+04 4.84000e+02 -1.04645e+01 -9.71442e+00 -1.12145e+01 -1.06915e+01 -1.03719e+01 -1.10110e+01
4.84800e+04 4.84000e+02 -1.04645e+01 -9.71442e+00 -1.12145e+01 -1.06823e+01 -1.03648e+01 -1.09997e+01
4.85600e+04 4.85000e+02 -1.06373e+01 -1.00389e+01 -1.12356e+01 -1.06731e+01 -1.03577e+01 -1.09884e+01
4.86400e+04 4.86000e+02 -1.00399e+01 -9.44358e+00 -1.06362e+01 -1.06639e+01 -1.03507e+01 -1.09771e+01
4.87200e+04 4.87000e+02 -9.72691e+00 -8.76964e+00 -1.06842e+01 -1.06547e+01 -1.03436e+01 -1.09658e+01
4.88000e+04 4.88000e+02 -9.98127e+00 -9.26410e+00 -1.06984e+01 -1.06456e+01 -1.03366e+01 -1.09545e+01
4.88800e+04 4.88000e+02 -9.98127e+00 -9.26410e+00 -1.06984e+01 -1.06365e+01 -1.03296e+01 -1.09433e+01
4.89600e+04 4.89000e+02 -1.00065e+01 -8.84623e+00 -1.11668e+01 -1.06274e+01 -1.03225e+01 -1.09322e+01
4.90400e+04 4.90000e+02 -9.74806e+00 -8.96321e+00 -1.05329e+01 -1.06184e+01 -1.03156e+01 -1.09212e+01
4.91200e+04 4.91000e+02 -9.14982e+00 -8.25550e+00 -1.00441e+01 -1.06094e+01 -1.03087e+01 -1.09101e+01
4.92000e+04 4.92000e+02 -1.00489e+01 -8.39819e+00 -1.16996e+01 -1.06005e+01 -1.03018e+01 -1.08992e+01
4.92800e+04 4.92000e+02 -1.00489e+01 -8.39819e+00 -1.16996e+01 -1.05917e+01 -1.02950e+01 -1.08884e+01
4.93600e+04 4.93000e+02 -9.69377e+00 -8.25518e+00 -1.11324e+01 -1.05829e+01 -1.02882e+01 -1.08777e+01
4.94400e+04 4.94000e+02 -1.10785e+01 -9.09065e+00 -1.30663e+01 -1.05743e+01 -1.02815e+01 -1.08670e+01
4.95200e+04 4.95000e+02 -1.10365e+01 -1.01073e+01 -1.19658e+01 -1.05657e+01 -1.02749e+01 -1.08566e+01
4.96000e+04 4.96000e+02 -1.05111e+01 -9.98734e+00 -1.10349e+01 -1.05573e+01 -1.02684e+01 -1.08462e+01
4.96800e+04 4.96000e+02 -1.05111e+01 -9.98734e+00 -1.10349e+01 -1.05489e+01 -1.02619e+01 -1.08359e+01
4.97600e+04 4.97000e+02 -1.01513e+01 -9.62646e+00 -1.06762e+01 -1.05407e+01 -1.02556e+01 -1.08258e+01
4.98400e+04 4.98000e+02 -9.57513e+00 -8.76926e+00 -1.03810e+01 -1.05326e+01 -1.02494e+01 -1.08157e+01
4.99200e+04 4.99000e+02 -9.54657e+00 -8.81014e+00 -1.02830e+01 -1.05246e+01 -1.02433e+01 -1.08059e+01
5.00000e+04 5.00000e+02 -1.03291e+01 -9.30899e+00 -1.13493e+01 -1.05167e+01 -1.02373e+01 -1.07962e+01
5.00800e+04 5.00000e+02 -1.03291e+01 -9.30899e+00 -1.13493e+01 -1.05090e+01 -1.02315e+01 -1.07866e+01
5.01600e+04 5.01000e+02 -9.44364e+00 -8.54708e+00 -1.03402e+01 -1.05014e+01 -1.02258e+01 -1.07771e+01
5.02400e+04 5.02000e+02 -9.68215e+00 -9.13427e+00 -1.02300e+01 -1.04940e+01 -1.02202e+01 -1.07678e+01
5.03200e+04 5.03000e+02 -9.41140e+00 -8.80148e+00 -1.00213e+01 -1.04867e+01 -1.02148e+01 -1.07586e+01
5.04000e+04 5.04000e+02 -9.20908e+00 -8.80314e+00 -9.61502e+00 -1.04796e+01 -1.02096e+01 -1.07496e+01
5.04800e+04 5.04000e+02 -9.20908e+00 -8.80314e+00 -9.61502e+00 -1.04726e+01 -1.02045e+01 -1.07407e+01
5.05600e+04 5.05000e+02 -9.36341e+00 -9.04174e+00 -9.68508e+00 -1.04658e+01 -1.01996e+01 -1.07320e+01
5.06400e+04 5.06000e+02 -9.03729e+00 -8.64467e+00 -9.42990e+00 -1.04591e+01 -1.01948e+01 -1.07234e+01
5.07200e+04 5.07000e+02 -8.86945e+00 -8.43331e+00 -9.30560e+00 -1.04526e+01 -1.01902e+01 -1.07149e+01
5.08000e+04 5.08000e+02 -9.63106e+00 -9.03540e+00 -1.02267e+01 -1.04462e+01 -1.01859e+01 -1.07065e+01
5.08800e+04 5.08000e+02 -9.63106e+00 -9.03540e+00 -1.02267e+01 -1.04400e+01 -1.01816e+01 -1.06984e+01
5.09600e+04 5.09000e+02 -9.58917e+00 -8.94649e+00 -1.02319e+01 -1.04340e+01 -1.01777e+01 -1.06902e+01
5.10400e+04 5.10000e+02 -9.44350e+00 -9.11315e+00 -9.77384e+00 -1.04281e+01 -1.01739e+01 -1.06823e+01
5.11200e+04 5.11000e+02 -9.45657e+00 -9.14506e+00 -9.76808e+00 -1.04223e+01 -1.01702e+01 -1.06744e+01
5.12000e+04 5.12000e+02 -9.42086e+00 -8.59962e+00 -1.02421e+01 -1.04167e+01 -1.01668e+01 -1.06667e+01
5.12800e+04 5.12000e+02 -9.42086e+00 -8.59962e+00 -1.02421e+01 -1.04113e+01 -1.01635e+01 -1.06590e+01
5.13600e+04 5.13000e+02 -9.18984e+00 -8.05213e+00 -1.03275e+01 -1.04060e+01 -1.01605e+01 -1.06515e+01
5.14400e+04 5.14000e+02 -1.08851e+01 -1.00504e+01 -1.17198e+01 -1.04009e+01 -1.01576e+01 -1.06441e+01
5.15200e+04 5.15000e+02 -1.03893e+01 -9.94781e+00 -1.08308e+01 -1.03958e+01 -1.01549e+01 -1.06367e+01
5.16000e+04 5.16000e+02 -1.02793e+01 -9.01591e+00 -1.15427e+01 -1.03910e+01 -1.01525e+01 -1.06294e+01
5.16800e+04 5.16000e+02 -1.02793e+01 -9.01591e+00 -1.15427e+01 -1.03863e+01 -1.01503e+01 -1.06223e+01
5.17600e+04 5.17000e+02 -9.34480e+00 -8.92646e+00 -9.76314e+00 -1.03816e+01 -1.01481e+01 -1.06151e+01
5.18400e+04 5.18000e+02 -9.94273e+00 -9.25400e+00 -1.06315e+01 -1.03772e+01 -1.01462e+01 -1.06081e+01
5.19200e+04 5.19000e+02 -1.02004e+01 -8.94864e+00 -1.14521e+01 -1.03728e+01 -1.01445e+01 -1.06012e+01
5.20000e+04 5.20000e+02 -1.01651e+01 -8.82449e+00 -1.15058e+01 -1.03686e+01 -1.01429e+01 -1.05942e+01
5.20800e+04 5.20000e+02 -1.01651e+01 -8.82449e+00 -1.15058e+01 -1.03644e+01 -1.01414e+01 -1.05874e+01
5.21600e+04 5.21000e+02 -9.88195e+00 -9.14628e+00 -1.06176e+01 -1.03604e+01 -1.01402e+01 -1.05806e+01
5.22400e+04 5.22000e+02 -1.01736e+01 -9.18330e+00 -1.11639e+01 -1.03565e+01 -1.01392e+01 -1.05739e+01
5.23200e+04 5.23000e+02 -9.13295e+00 -8.61143e+00 -9.65447e+00 -1.03527e+01 -1.01382e+01 -1.05672e+01
5.24000e+04 5.24000e+02 -9.55891e+00 -8.44732e+00 -1.06705e+01 -1.03490e+01 -1.01374e+01 -1.05605e+01
5.24800e+04 5.24000e+02 -9.55891e+00 -8.44732e+00 -1.06705e+01 -1.03453e+01 -1.01368e+01 -1.05539e+01
5.25600e+04 5.25000e+02 -9.84118e+00 -8.25628e+00 -1.14261e+01 -1.03417e+01 -1.01362e+01 -1.05472e+01
5.26400e+04 5.26000e+02 -1.07381e+01 -9.98094e+00 -1.14952e+01 -1.03383e+01 -1.01358e+01 -1.05407e+01
5.27200e+04 5.27000e+02 -1.02137e+01 -9.19016e+00 -1.12372e+01 -1.03348e+01 -1.01355e+01 -1.05341e+01
5.28000e+04 5.28000e+02 -1.07571e+01 -1.00931e+01 -1.14211e+01 -1.03314e+01 -1.01353e+01 -1.05276e+01
5.28800e+04 5.28000e+02 -1.07571e+01 -1.00931e+01 -1.14211e+01 -1.03281e+01 -1.01352e+01 -1.05211e+01
5.29600e+04 5.29000e+02 -9.85849e+00 -9.14009e+00 -1.05769e+01 -1.03248e+01 -1.01351e+01 -1.05145e+01
5.30400e+04 5.30000e+02 -1.02587e+01 -9.19882e+00 -1.13186e+01 -1.03216e+01 -1.01351e+01 -1.05080e+01
5.31200e+04 5.31000e+02 -9.24850e+00 -8.44454e+00 -1.00525e+01 -1.03184e+01 -1.01352e+01 -1.05015e+01
5.32000e+04 5.32000e+02 -9.56506e+00 -8.10730e+00 -1.10228e+01 -1.03152e+01 -1.01354e+01 -1.04950e+01
5.32800e+04 5.32000e+02 -9.56506e+00 -8.10730e+00 -1.10228e+01 -1.03120e+01 -1.01355e+01 -1.04885e+01
5.33600e+04 5.33000e+02 -1.04451e+01 -9.28212e+00 -1.16081e+01 -1.03089e+01 -1.01358e+01 -1.04820e+01
5.34400e+04 5.34000e+02 -1.00591e+01 -9.81255e+00 -1.03056e+01 -1.03057e+01 -1.01360e+01 -1.04755e+01
5.35200e+04 5.35000e+02 -9.08696e+00 -8.59315e+00 -9.58077e+00 -1.03025e+01 -1.01362e+01 -1.04688e+01
5.36000e+04 5.36000e+02 -9.17700e+00 -7.44195e+00 -1.09120e+01 -1.02994e+01 -1.01364e+01 -1.04623e+01
5.36800e+04 5.36000e+02 -9.17700e+00 -7.44195e+00 -1.09120e+01 -1.02962e+01 -1.01366e+01 -1.04557e+01
5.37600e+04 5.37000e+02 -1.03149e+01 -9.50465e+00 -1.11252e+01 -1.02930e+01 -1.01368e+01 -1.04491e+01
5.38400e+04 5.38000e+02 -9.31497e+00 -9.10551e+00 -9.52443e+00 -1.02898e+01 -1.01370e+01 -1.04425e+01
5.39200e+04 5.39000e+02 -8.67566e+00 -7.67553e+00 -9.67579e+00 -1.02865e+01 -1.01371e+01 -1.04358e+01
5.40000e+04 5.40000e+02 -9.41378e+00 -8.87132e+00 -9.95623e+00 -1.02832e+01 -1.01372e+01 -1.04292e+01
5.40800e+04 5.40000e+02 -9.41378e+00 -8.87132e+00 -9.95623e+00 -1.02798e+01 -1.01372e+01 -1.04224e+01
5.41600e+04 5.41000e+02 -1.03567e+01 -9.90813e+00 -1.08052e+01 -1.02764e+01 -1.01372e+01 -1.04157e+01
5.42400e+04 5.42000e+02 -9.56173e+00 -8.78595e+00 -1.03375e+01 -1.02730e+01 -1.01371e+01 -1.04089e+01
5.43200e+04 5.43000e+02 -1.05408e+01 -8.58712e+00 -1.24944e+01 -1.02695e+01 -1.01369e+01 -1.04020e+01
5.44000e+04 5.44000e+02 -1.08183e+01 -1.02235e+01 -1.14131e+01 -1.02659e+01 -1.01367e+01 -1.03952e+01
5.44800e+04 5.44000e+02 -1.08183e+01 -1.02235e+01 -1.14131e+01 -1.02624e+01 -1.01364e+01 -1.03884e+01
5.45600e+04 5.45000e+02 -1.07023e+01 -1.02891e+01 -1.11156e+01 -1.02586e+01 -1.01358e+01 -1.03814e+01
5.46400e+04 5.46000e+02 -8.62091e+00 -8.23767e+00 -9.00415e+00 -1.02549e+01 -1.01353e+01 -1.03744e+01
5.47200e+04 5.47000e+02 -9.92362e+00 -9.04207e+00 -1.08052e+01 -1.02511e+01 -1.01347e+01 -1.03675e+01
5.48000e+04 5.48000e+02 -9.83888e+00 -8.88193e+00 -1.07958e+01 -1.02472e+01 -1.01340e+01 -1.03604e+01
5.48800e+04 5.48000e+02 -9.83888e+00 -8.88193e+00 -1.07958e+01 -1.02432e+01 -1.01331e+01 -1.03533e+01
5.49600e+04 5.49000e+02 -1.02187e+01 -9.54163e+00 -1.08957e+01 -1.02392e+01 -1.01321e+01 -1.03462e+01
5.50400e+04 5.50000e+02 -1.01303e+01 -8.43759e+00 -1.18229e+01 -1.02350e+01 -1.01310e+01 -1.03391e+01
5.51200e+04 5.51000e+02 -9.22740e+00 -8.52072e+00 -9.93408e+00 -1.02309e+01 -1.01298e+01 -1.03319e+01
5.52000e+04 5.52000e+02 -9.37236e+00 -9.02033e+00 -9.72439e+00 -1.02266e+01 -1.01285e+01 -1.03247e+01
5.52800e+04 5.52000e+02 -9.37236e+00 -9.02033e+00 -9.72439e+00 -1.02222e+01 -1.01271e+01 -1.03174e+01
5.53600e+04 5.53000e+02 -1.04105e+01 -9.58342e+00 -1.12376e+01 -1.02178e+01 -1.01255e+01 -1.03101e+01
5.54400e+04 5.54000e+02 -1.06613e+01 -9.66487e+00 -1.16577e+01 -1.02133e+01 -1.01239e+01 -1.03027e+01
5.55200e+04 5.55000e+02 -1.26413e+01 -1.17380e+01 -1.35446e+01 -1.02088e+01 -1.01221e+01 -1.02955e+01
5.56000e+04 5.56000e+02 -9.89691e+00 -9.39557e+00 -1.03982e+01 -1.02042e+01 -1.01203e+01 -1.02880e+01
5.56800e+04 5.56000e+02 -9.89691e+00 -9.39557e+00 -1.03982e+01 -1.01995e+01 -1.01184e+01 -1.02806e+01
5.57600e+04 5.57000e+02 -1.06358e+01 -9.53531e+00 -1.17363e+01 -1.01948e+01 -1.01163e+01 -1.02732e+01
5.58400e+04 5.58000e+02 -1.01115e+01 -9.37550e+00 -1.08474e+01 -1.01900e+01 -1.01142e+01 -1.02657e+01
5.59200e+04 5.59000e+02 -9.78543e+00 -9.01092e+00 -1.05599e+01 -1.01851e+01 -1.01120e+01 -1.02582e+01
5.60000e+04 5.60000e+02 -1.04725e+01 -1.02100e+01 -1.07350e+01 -1.01802e+01 -1.01097e+01 -1.02507e+01
5.60800e+04 5.60000e+02 -1.04725e+01 -1.02100e+01 -1.07350e+01 -1.01752e+01 -1.01074e+01 -1.02431e+01
5.61600e+04 5.61000e+02 -9.92097e+00 -9.59697e+00 -1.02450e+01 -1.01702e+01 -1.01049e+01 -1.02356e+01
5.62400e+04 5.62000e+02 -1.00331e+01 -9.11714e+00 -1.09491e+01 -1.01652e+01 -1.01024e+01 -1.02280e+01
5.63200e+04 5.63000e+02 -1.02335e+01 -1.01336e+01 -1.03333e+01 -1.01601e+01 -1.00999e+01 -1.02203e+01
5.64000e+04 5.64000e+02 -9.18348e+00 -8.98443e+00 -9.38253e+00 -1.01550e+01 -1.00974e+01 -1.02127e+01
5.64800e+04 5.64000e+02 -9.18348e+00 -8.98443e+00 -9.38253e+00 -1.01498e+01 -1.00947e+01 -1.02049e+01
5.65600e+04 5.65000e+02 -9.54205e+00 -8.28317e+00 -1.08009e+01 -1.01447e+01 -1.00921e+01 -1.01972e+01
5.66400e+04 5.66000e+02 -9.98022e+00 -9.23755e+00 -1.07229e+01 -1.01395e+01 -1.00894e+01 -1.01896e+01
5.67200e+04 5.67000e+02 -9.58897e+00 -7.79226e+00 -1.13857e+01 -1.01343e+01 -1.00869e+01 -1.01817e+01
5.68000e+04 5.68000e+02 -1.02736e+01 -8.56449e+00 -1.19826e+01 -1.01291e+01 -1.00842e+01 -1.01740e+01
5.68800e+04 5.68000e+02 -1.02736e+01 -8.56449e+00 -1.19826e+01 -1.01238e+01 -1.00815e+01 -1.01662e+01
5.69600e+04 5.69000e+02 -9.64620e+00 -7.98937e+00 -1.13030e+01 -1.01186e+01 -1.00788e+01 -1.01584e+01
5.70400e+04 5.70000e+02 -1.04059e+01 -8.76677e+00 -1.20450e+01 -1.01134e+01 -1.00762e+01 -1.01506e+01
5.71200e+04 5.71000e+02 -9.56209e+00 -8.58340e+00 -1.05408e+01 -1.01082e+01 -1.00736e+01 -1.01428e+01
5.72000e+04 5.72000e+02 -9.85091e+00 -9.16638e+00 -1.05354e+01 -1.01030e+01 -1.00710e+01 -1.01350e+01
5.72800e+04 5.72000e+02 -9.85091e+00 -9.16638e+00 -1.05354e+01 -1.00978e+01 -1.00684e+01 -1.01271e+01
5.73600e+04 5.73000e+02 -1.01568e+01 -9.76919e+00 -1.05444e+01 -1.00926e+01 -1.00658e+01 -1.01194e+01
5.74400e+04 5.74000e+02 -9.94008e+00 -8.09058e+00 -1.17896e+01 -1.00874e+01 -1.00632e+01 -1.01117e+01
5.75200e+04 5.75000e+02 -8.82945e+00 -7.85635e+00 -9.80254e+00 -1.00823e+01 -1.00605e+01 -1.01041e+01
5.76000e+04 5.76000e+02 -9.52145e+00 -9.06442e+00 -9.97848e+00 -1.00772e+01 -1.00578e+01 -1.00967e+01
5.76800e+04 5.76000e+02 -9.52145e+00 -9.06442e+00 -9.97848e+00 -1.00722e+01 -1.00549e+01 -1.00894e+01
5.77600e+04 5.77000e+02 -9.82202e+00 -8.82444e+00 -1.08196e+01 -1.00672e+01 -1.00516e+01 -1.00827e+01
5.78400e+04 5.78000e+02 -9.35777e+00 -8.17939e+00 -1.05362e+01 -1.00622e+01 -1.00479e+01 -1.00764e+01
5.79200e+04 5.79000e+02 -1.04237e+01 -8.94625e+00 -1.19012e+01 -1.00573e+01 -1.00436e+01 -1.00709e+01
5.80000e+04 5.80000e+02 -9.16636e+00 -8.60080e+00 -9.73192e+00 -1.00524e+01 -1.00385e+01 -1.00664e+01
5.80800e+04 5.80000e+02 -9.16636e+00 -8.60080e+00 -9.73192e+00 -1.00476e+01 -1.00325e+01 -1.00628e+01
5.81600e+04 5.81000e+02 -9.51393e+00 -9.07546e+00 -9.95241e+00 -1.00429e+01 -1.00258e+01 -1.00600e+01
5.82400e+04 5.82000e+02 -9.46579e+00 -9.10494e+00 -9.82664e+00 -1.00382e+01 -1.00187e+01 -1.00578e+01
5.83200e+04 5.83000e+02 -9.99001e+00 -8.79435e+00 -1.11857e+01 -1.00336e+01 -1.00112e+01 -1.00560e+01
5.84000e+04 5.84000e+02 -9.50619e+00 -9.01638e+00 -9.99600e+00 -1.00291e+01 -1.00035e+01 -1.00548e+01
5.84800e+04 5.84000e+02 -9.50619e+00 -9.01638e+00 -9.99600e+00 -1.00247e+01 -9.99571e+00 -1.00537e+01
5.85600e+04 5.85000e+02 -1.01508e+01 -1.00607e+01 -1.02409e+01 -1.00204e+01 -9.98774e+00 -1.00530e+01
5.86400e+04 5.86000e+02 -9.66156e+00 -8.87496e+00 -1.04482e+01 -1.00161e+01 -9.97975e+00 -1.00525e+01
5.87200e+04 5.87000e+02 -9.10048e+00 -8.35187e+00 -9.84908e+00 -1.00120e+01 -9.97169e+00 -1.00523e+01
5.88000e+04 5.88000e+02 -9.69222e+00 -8.08119e+00 -1.13032e+01 -1.00079e+01 -9.96364e+00 -1.00523e+01
5.88800e+04 5.88000e+02 -9.69222e+00 -8.08119e+00 -1.13032e+01 -1.00040e+01 -9.95560e+00 -1.00524e+01
5.89600e+04 5.89000e+02 -1.02387e+01 -8.40082e+00 -1.20766e+01 -1.00001e+01 -9.94755e+00 -1.00527e+01
5.90400e+04 5.90000e+02 -9.35469e+00 -7.90545e+00 -1.08039e+01 -9.99642e+00 -9.93953e+00 -1.00533e+01
5.91200e+04 5.91000e+02 -1.02195e+01 -7.44669e+00 -1.29923e+01 -9.99276e+00 -9.93156e+00 -1.00540e+01
5.92000e+04 5.92000e+02 -1.00014e+01 -9.04585e+00 -1.09569e+01 -9.98925e+00 -9.92362e+00 -1.00549e+01
5.92800e+04 5.92000e+02 -1.00014e+01 -9.04585e+00 -1.09569e+01 -9.98585e+00 -9.91573e+00 -1.00560e+01
5.93600e+04 5.93000e+02 -9.79307e+00 -9.14595e+00 -1.04402e+01 -9.98257e+00 -9.90790e+00 -1.00572e+01
5.94400e+04 5.94000e+02 -9.32811e+00 -8.02706e+00 -1.06292e+01 -9.97937e+00 -9.90014e+00 -1.00586e+01
5.95200e+04 5.95000e+02 -9.56968e+00 -9.06947e+00 -1.00699e+01 -9.97633e+00 -9.89243e+00 -1.00602e+01
5.96000e+04 5.96000e+02 -9.38065e+00 -8.47577e+00 -1.02855e+01 -9.97337e+00 -9.88481e+00 -1.00619e+01
5.96800e+04 5.96000e+02 -9.38065e+00 -8.47577e+00 -1.02855e+01 -9.97058e+00 -9.87726e+00 -1.00639e+01
5.97600e+04 5.97000e+02 -8.56696e+00 -8.32778e+00 -8.80615e+00 -9.96788e+00 -9.86978e+00 -1.00660e+01
5.98400e+04 5.98000e+02 -9.37419e+00 -7.83994e+00 -1.09084e+01 -9.96531e+00 -9.86238e+00 -1.00682e+01
5.99200e+04 5.99000e+02 -9.46813e+00 -8.63865e+00 -1.02976e+01 -9.96283e+00 -9.85508e+00 -1.00706e+01
6.00000e+04 6.00000e+02 -8.82532e+00 -8.60867e+00 -9.04198e+00 -9.96051e+00 -9.84784e+00 -1.00732e+01
6.00800e+04 6.00000e+02 -8.82532e+00 -8.60867e+00 -9.04198e+00 -9.95825e+00 -9.84071e+00 -1.00758e+01
6.01600e+04 6.01000e+02 -1.07761e+01 -9.64349e+00 -1.19088e+01 -9.95616e+00 -9.83364e+00 -1.00787e+01
6.02400e+04 6.02000e+02 -9.61314e+00 -9.38129e+00 -9.84499e+00 -9.95416e+00 -9.82666e+00 -1.00817e+01
6.03200e+04 6.03000e+02 -9.17794e+00 -8.68308e+00 -9.67280e+00 -9.95225e+00 -9.81978e+00 -1.00847e+01
6.04000e+04 6.04000e+02 -9.04751e+00 -8.46547e+00 -9.62955e+00 -9.95047e+00 -9.81297e+00 -1.00880e+01
6.04800e+04 6.04000e+02 -9.04751e+00 -8.46547e+00 -9.62955e+00 -9.94879e+00 -9.80625e+00 -1.00913e+01
6.05600e+04 6.05000e+02 -1.04297e+01 -8.71785e+00 -1.21415e+01 -9.94719e+00 -9.79962e+00 -1.00948e+01
6.06400e+04 6.06000e+02 -8.88401e+00 -8.08092e+00 -9.68709e+00 -9.94572e+00 -9.79305e+00 -1.00984e+01
6.07200e+04 6.07000e+02 -9.80788e+00 -8.84344e+00 -1.07723e+01 -9.94430e+00 -9.78657e+00 -1.01020e+01
6.08000e+04 6.08000e+02 -9.57260e+00 -7.99214e+00 -1.11531e+01 -9.94300e+00 -9.78016e+00 -1.01058e+01
6.08800e+04 6.08000e+02 -9.57260e+00 -7.99214e+00 -1.11531e+01 -9.94178e+00 -9.77380e+00 -1.01098e+01
6.09600e+04 6.09000e+02 -8.47847e+00 -7.73448e+00 -9.22245e+00 -9.94064e+00 -9.76752e+00 -1.01138e+01
6.10400e+04 6.10000e+02 -8.52453e+00 -8.06551e+00 -8.98356e+00 -9.93958e+00 -9.76130e+00 -1.01179e+01
6.11200e+04 6.11000e+02 -9.42104e+00 -7.78879e+00 -1.10533e+01 -9.93856e+00 -9.75515e+00 -1.01220e+01
6.12000e+04 6.12000e+02 -8.63828e+00 -8.24589e+00 -9.03068e+00 -9.93764e+00 -9.74904e+00 -1.01262e+01
6.12800e+04 6.12000e+02 -8.63828e+00 -8.24589e+00 -9.03068e+00 -9.93676e+00 -9.74297e+00 -1.01305e+01
6.13600e+04 6.13000e+02 -9.71628e+00 -8.85588e+00 -1.05767e+01 -9.93591e+00 -9.73697e+00 -1.01348e+01
6.14400e+04 6.14000e+02 -1.08564e+01 -9.12305e+00 -1.25898e+01 -9.93515e+00 -9.73098e+00 -1.01393e+01
6.15200e+04 6.15000e+02 -1.07528e+01 -9.60889e+00 -1.18968e+01 -9.93439e+00 -9.72506e+00 -1.01437e+01
6.16000e+04 6.16000e+02 -9.96164e+00 -7.97428e+00 -1.19490e+01 -9.93371e+00 -9.71913e+00 -1.01483e+01
6.16800e+04 6.16000e+02 -9.96164e+00 -7.97428e+00 -1.19490e+01 -9.93301e+00 -9.71324e+00 -1.01528e+01
6.17600e+04 6.17000e+02 -8.69388e+00 -8.00616e+00 -9.38160e+00 -9.93237e+00 -9.70737e+00 -1.01574e+01
6.18400e+04 6.18000e+02 -9.07091e+00 -8.37548e+00 -9.76634e+00 -9.93173e+00 -9.70150e+00 -1.01620e+01
6.19200e+04 6.19000e+02 -9.75058e+00 -8.32607e+00 -1.11751e+01 -9.93113e+00 -9.69564e+00 -1.01666e+01
6.20000e+04 6.20000e+02 -1.04153e+01 -8.10571e+00 -1.27249e+01 -9.93051e+00 -9.68979e+00 -1.01712e+01
6.20800e+04 6.20000e+02 -1.04153e+01 -8.10571e+00 -1.27249e+01 -9.92991e+00 -9.68393e+00 -1.01759e+01
6.21600e+04 6.21000e+02 -9.34075e+00 -8.23246e+00 -1.04490e+01 -9.92928e+00 -9.67806e+00 -1.01805e+01
6.22400e+04 6.22000e+02 -9.09832e+00 -8.48492e+00 -9.71173e+00 -9.92867e+00 -9.67217e+00 -1.01852e+01
6.23200e+04 6.23000e+02 -9.27849e+00 -8.80943e+00 -9.74755e+00 -9.92802e+00 -9.66627e+00 -1.01898e+01
6.24000e+04 6.24000e+02 -9.33217e+00 -8.18302e+00 -1.04813e+01 -9.92736e+00 -9.66034e+00 -1.01944e+01
6.24800e+04 6.24000e+02 -9.33217e+00 -8.18302e+00 -1.04813e+01 -9.92667e+00 -9.65438e+00 -1.01990e+01
6.25600e+04 6.25000e+02 -9.53755e+00 -8.34000e+00 -1.07351e+01 -9.92594e+00 -9.64840e+00 -1.02035e+01
6.26400e+04 6.26000e+02 -9.05723e+00 -8.24003e+00 -9.87442e+00 -9.92518e+00 -9.64237e+00 -1.02080e+01
6.27200e+04 6.27000e+02 -9.37022e+00 -9.06392e+00 -9.67652e+00 -9.92439e+00 -9.63629e+00 -1.02125e+01
6.28000e+04 6.28000e+02 -8.37527e+00 -7.54133e+00 -9.20920e+00 -9.92354e+00 -9.63017e+00 -1.02169e+01
6.28800e+04 6.28000e+02 -8.37527e+00 -7.54133e+00 -9.20920e+00 -9.92262e+00 -9.62401e+00 -1.02212e+01
6.29600e+04 6.29000e+02 -8.86748e+00 -8.62891e+00 -9.10604e+00 -9.92167e+00 -9.61778e+00 -1.02256e+01
6.30400e+04 6.30000e+02 -9.32683e+00 -8.63076e+00 -1.00229e+01 -9.92065e+00 -9.61150e+00 -1.02298e+01
6.31200e+04 6.31000e+02 -8.43474e+00 -8.28080e+00 -8.58869e+00 -9.91956e+00 -9.60516e+00 -1.02340e+01
6.32000e+04 6.32000e+02 -9.09239e+00 -7.98313e+00 -1.02016e+01 -9.91840e+00 -9.59877e+00 -1.02380e+01
6.32800e+04 6.32000e+02 -9.09239e+00 -7.98313e+00 -1.02016e+01 -9.91719e+00 -9.59229e+00 -1.02421e+01
6.33600e+04 6.33000e+02 -8.32292e+00 -8.03402e+00 -8.61183e+00 -9.91587e+00 -9.58576e+00 -1.02460e+01
6.34400e+04 6.34000e+02 -9.57499e+00 -9.09995e+00 -1.00500e+01 -9.91447e+00 -9.57916e+00 -1.02498e+01
6.35200e+04 6.35000e+02 -8.80868e+00 -7.81831e+00 -9.79905e+00 -9.91299e+00 -9.57250e+00 -1.02535e+01
6.36000e+04 6.36000e+02 -9.71904e+00 -7.57620e+00 -1.18619e+01 -9.91144e+00 -9.56576e+00 -1.02571e+01
6.36800e+04 6.36000e+02 -9.71904e+00 -7.57620e+00 -1.18619e+01 -9.90980e+00 -9.55894e+00 -1.02607e+01
6.37600e+04 6.37000e+02 -9.39666e+00 -8.69396e+00 -1.00994e+01 -9.90804e+00 -9.55206e+00 -1.02640e+01
6.38400e+04 6.38000e+02 -8.97117e+00 -8.37393e+00 -9.56841e+00 -9.90621e+00 -9.54511e+00 -1.02673e+01
6.39200e+04 6.39000e+02 -9.30145e+00 -8.68193e+00 -9.92097e+00 -9.90429e+00 -9.53808e+00 -1.02705e+01
6.40000e+04 6.40000e+02 -9.40026e+00 -8.19610e+00 -1.06044e+01 -9.90225e+00 -9.53098e+00 -1.02735e+01
6.40800e+04 6.40000e+02 -9.40026e+00 -8.19610e+00 -1.06044e+01 -9.90013e+00 -9.52381e+00 -1.02765e+01
6.41600e+04 6.41000e+02 -9.31657e+00 -8.93994e+00 -9.69321e+00 -9.89790e+00 -9.51656e+00 -1.02792e+01
6.42400e+04 6.42000e+02 -9.06150e+00 -8.60385e+00 -9.51915e+00 -9.89558e+00 -9.50925e+00 -1.02819e+01
6.43200e+04 6.43000e+02 -8.70963e+00 -8.43282e+00 -8.98644e+00 -9.89315e+00 -9.50187e+00 -1.02844e+01
6.44000e+04 6.44000e+02 -9.23829e+00 -8.26689e+00 -1.02097e+01 -9.89060e+00 -9.49442e+00 -1.02868e+01
6.44800e+04 6.44000e+02 -9.23829e+00 -8.26689e+00 -1.02097e+01 -9.88797e+00 -9.48690e+00 -1.02890e+01
6.45600e+04 6.45000e+02 -9.02583e+00 -7.62723e+00 -1.04244e+01 -9.88523e+00 -9.47932e+00 -1.02911e+01
6.46400e+04 6.46000e+02 -1.00717e+01 -7.86525e+00 -1.22781e+01 -9.88241e+00 -9.47167e+00 -1.02931e+01
6.47200e+04 6.47000e+02 -1.03717e+01 -8.01324e+00 -1.27302e+01 -9.87948e+00 -9.46397e+00 -1.02950e+01
6.48000e+04 6.48000e+02 -1.16242e+01 -1.06859e+01 -1.25625e+01 -9.87644e+00 -9.45620e+00 -1.02967e+01
6.48800e+04 6.48000e+02 -1.16242e+01 -1.06859e+01 -1.25625e+01 -9.87328e+00 -9.44838e+00 -1.02982e+01
6.49600e+04 6.49000e+02 -9.57405e+00 -9.12989e+00 -1.00182e+01 -9.87005e+00 -9.44049e+00 -1.02996e+01
6.50400e+04 6.50000e+02 -8.91848e+00 -8.00121e+00 -9.83576e+00 -9.86669e+00 -9.43256e+00 -1.03008e+01
6.51200e+04 6.51000e+02 -9.43993e+00 -7.71005e+00 -1.11698e+01 -9.86325e+00 -9.42458e+00 -1.03019e+01
6.52000e+04 6.52000e+02 -9.57831e+00 -8.18844e+00 -1.09682e+01 -9.85973e+00 -9.41653e+00 -1.03029e+01
6.52800e+04 6.52000e+02 -9.57831e+00 -8.18844e+00 -1.09682e+01 -9.85608e+00 -9.40845e+00 -1.03037e+01
6.53600e+04 6.53000e+02 -1.02033e+01 -9.74722e+00 -1.06594e+01 -9.85236e+00 -9.40031e+00 -1.03044e+01
6.54400e+04 6.54000e+02 -1.01343e+01 -9.90153e+00 -1.03670e+01 -9.84853e+00 -9.39214e+00 -1.03049e+01
6.55200e+04 6.55000e+02 -9.71743e+00 -8.39657e+00 -1.10383e+01 -9.84464e+00 -9.38390e+00 -1.03054e+01
6.56000e+04 6.56000e+02 -9.04917e+00 -8.60342e+00 -9.49492e+00 -9.84061e+00 -9.37565e+00 -1.03056e+01
6.56800e+04 6.56000e+02 -9.04917e+00 -8.60342e+00 -9.49492e+00 -9.83652e+00 -9.36735e+00 -1.03057e+01
6.57600e+04 6.57000e+02 -9.52825e+00 -8.10189e+00 -1.09546e+01 -9.83233e+00 -9.35902e+00 -1.03056e+01
6.58400e+04 6.58000e+02 -1.10444e+01 -8.78903e+00 -1.32998e+01 -9.82804e+00 -9.35066e+00 -1.03054e+01
6.59200e+04 6.59000e+02 -9.31542e+00 -8.60145e+00 -1.00294e+01 -9.82368e+00 -9.34226e+00 -1.03051e+01
6.60000e+04 6.60000e+02 -8.94425e+00 -8.25054e+00 -9.63796e+00 -9.81923e+00 -9.33383e+00 -1.03046e+01
6.60800e+04 6.60000e+02 -8.94425e+00 -8.25054e+00 -9.63796e+00 -9.81469e+00 -9.32538e+00 -1.03040e+01
6.61600e+04 6.61000e+02 -1.19441e+01 -8.04278e+00 -1.58454e+01 -9.81008e+00 -9.31690e+00 -1.03033e+01
6.62400e+04 6.62000e+02 -1.04214e+01 -1.01616e+01 -1.06812e+01 -9.80535e+00 -9.30841e+00 -1.03023e+01
6.63200e+04 6.63000e+02 -9.13068e+00 -8.74693e+00 -9.51443e+00 -9.80060e+00 -9.29988e+00 -1.03013e+01
6.64000e+04 6.64000e+02 -8.78096e+00 -8.45805e+00 -9.10387e+00 -9.79572e+00 -9.29137e+00 -1.03001e+01
6.64800e+04 6.64000e+02 -8.78096e+00 -8.45805e+00 -9.10387e+00 -9.79079e+00 -9.28283e+00 -1.02987e+01
6.65600e+04 6.65000e+02 -1.07405e+01 -8.81986e+00 -1.26611e+01 -9.78576e+00 -9.27428e+00 -1.02972e+01
6.66400e+04 6.66000e+02 -1.02758e+01 -8.17258e+00 -1.23790e+01 -9.78068e+00 -9.26572e+00 -1.02957e+01
6.67200e+04 6.67000e+02 -1.09232e+01 -9.37441e+00 -1.24720e+01 -9.77552e+00 -9.25716e+00 -1.02939e+01
6.68000e+04 6.68000e+02 -9.93056e+00 -8.63854e+00 -1.12226e+01 -9.77028e+00 -9.24862e+00 -1.02919e+01
6.68800e+04 6.68000e+02 -9.93056e+00 -8.63854e+00 -1.12226e+01 -9.76498e+00 -9.24006e+00 -1.02899e+01
6.69600e+04 6.69000e+02 -9.06184e+00 -8.07394e+00 -1.00497e+01 -9.75961e+00 -9.23153e+00 -1.02877e+01
6.70400e+04 6.70000e+02 -1.05156e+01 -9.11808e+00 -1.19132e+01 -9.75419e+00 -9.22301e+00 -1.02854e+01
6.71200e+04 6.71000e+02 -1.00499e+01 -7.93997e+00 -1.21598e+01 -9.74870e+00 -9.21450e+00 -1.02829e+01
6.72000e+04 6.72000e+02 -1.05758e+01 -9.89639e+00 -1.12551e+01 -9.74317e+00 -9.20603e+00 -1.02803e+01
6.72800e+04 6.72000e+02 -1.05758e+01 -9.89639e+00 -1.12551e+01 -9.73756e+00 -9.19758e+00 -1.02775e+01
6.73600e+04 6.73000e+02 -9.84390e+00 -7.93515e+00 -1.17526e+01 -9.73192e+00 -9.18916e+00 -1.02747e+01
6.74400e+04 6.74000e+02 -1.07989e+01 -9.22862e+00 -1.23693e+01 -9.72625e+00 -9.18078e+00 -1.02717e+01
6.75200e+04 6.75000e+02 -1.12857e+01 -9.03011e+00 -1.35413e+01 -9.72055e+00 -9.17243e+00 -1.02687e+01
6.76000e+04 6.76000e+02 -1.09530e+01 -1.00049e+01 -1.19011e+01 -9.71479e+00 -9.16415e+00 -1.02654e+01
6.76800e+04 6.76000e+02 -1.09530e+01 -1.00049e+01 -1.19011e+01 -9.70901e+00 -9.15591e+00 -1.02621e+01
6.77600e+04 6.77000e+02 -1.06129e+01 -9.01021e+00 -1.22156e+01 -9.70321e+00 -9.14774e+00 -1.02587e+01
6.78400e+04 6.78000e+02 -9.34053e+00 -8.60043e+00 -1.00806e+01 -9.69736e+00 -9.13965e+00 -1.02551e+01
6.79200e+04 6.79000e+02 -1.01512e+01 -9.65807e+00 -1.06444e+01 -9.69153e+00 -9.13161e+00 -1.02515e+01
6.80000e+04 6.80000e+02 -1.03987e+01 -9.61663e+00 -1.11808e+01 -9.68570e+00 -9.12365e+00 -1.02478e+01
6.80800e+04 6.80000e+02 -1.03987e+01 -9.61663e+00 -1.11808e+01 -9.67983e+00 -9.11580e+00 -1.02439e+01
6.81600e+04 6.81000e+02 -1.12010e+01 -9.77592e+00 -1.26261e+01 -9.67400e+00 -9.10801e+00 -1.02400e+01
6.82400e+04 6.82000e+02 -1.04656e+01 -9.43053e+00 -1.15006e+01 -9.66821e+00 -9.10033e+00 -1.02361e+01
6.83200e+04 6.83000e+02 -9.61460e+00 -8.82969e+00 -1.03995e+01 -9.66239e+00 -9.09276e+00 -1.02320e+01
6.84000e+04 6.84000e+02 -1.05421e+01 -8.64410e+00 -1.24401e+01 -9.65663e+00 -9.08530e+00 -1.02280e+01
6.84800e+04 6.84000e+02 -1.05421e+01 -8.64410e+00 -1.24401e+01 -9.65089e+00 -9.07796e+00 -1.02238e+01
6.85600e+04 6.85000e+02 -9.67525e+00 -8.82017e+00 -1.05303e+01 -9.64521e+00 -9.07075e+00 -1.02197e+01
6.86400e+04 6.86000e+02 -1.16506e+01 -1.07322e+01 -1.25690e+01 -9.63956e+00 -9.06367e+00 -1.02155e+01
6.87200e+04 6.87000e+02 -1.03960e+01 -1.00875e+01 -1.07045e+01 -9.63399e+00 -9.05673e+00 -1.02112e+01
6.88000e+04 6.88000e+02 -1.25019e+01 -1.04132e+01 -1.45905e+01 -9.62850e+00 -9.04994e+00 -1.02070e+01
6.88800e+04 6.88000e+02 -1.25019e+01 -1.04132e+01 -1.45905e+01 -9.62309e+00 -9.04331e+00 -1.02029e+01
6.89600e+04 6.89000e+02 -1.17592e+01 -1.06168e+01 -1.29016e+01 -9.61774e+00 -9.03685e+00 -1.01986e+01
6.90400e+04 6.90000e+02 -1.03049e+01 -9.79682e+00 -1.08129e+01 -9.61248e+00 -9.03057e+00 -1.01944e+01
6.91200e+04 6.91000e+02 -9.84069e+00 -9.02838e+00 -1.06530e+01 -9.60736e+00 -9.02444e+00 -1.01903e+01
6.92000e+04 6.92000e+02 -1.09401e+01 -9.46105e+00 -1.24191e+01 -9.60233e+00 -9.01854e+00 -1.01861e+01
6.92800e+04 6.92000e+02 -1.09401e+01 -9.46105e+00 -1.24191e+01 -9.59741e+00 -9.01283e+00 -1.01820e+01
6.93600e+04 6.93000e+02 -1.15868e+01 -8.72379e+00 -1.44497e+01 -9.59264e+00 -9.00731e+00 -1.01780e+01
6.94400e+04 6.94000e+02 -1.10261e+01 -9.40262e+00 -1.26496e+01 -9.58801e+00 -9.00202e+00 -1.01740e+01
6.95200e+04 6.95000e+02 -1.03130e+01 -8.90340e+00 -1.17226e+01 -9.58351e+00 -8.99695e+00 -1.01701e+01
6.96000e+04 6.96000e+02 -1.08916e+01 -9.57628e+00 -1.22070e+01 -9.57919e+00 -8.99212e+00 -1.01663e+01
6.96800e+04 6.96000e+02 -1.08916e+01 -9.57628e+00 -1.22070e+01 -9.57502e+00 -8.98752e+00 -1.01625e+01
6.97600e+04 6.97000e+02 -1.06135e+01 -9.06392e+00 -1.21631e+01 -9.57104e+00 -8.98318e+00 -1.01589e+01
6.98400e+04 6.98000e+02 -9.47485e+00 -8.15090e+00 -1.07988e+01 -9.56723e+00 -8.97911e+00 -1.01554e+01
6.99200e+04 6.99000e+02 -1.16371e+01 -8.71993e+00 -1.45543e+01 -9.56359e+00 -8.97531e+00 -1.01519e+01
7.00000e+04 7.00000e+02 -1.15073e+01 -1.10381e+01 -1.19765e+01 -9.56017e+00 -8.97179e+00 -1.01485e+01
7.00800e+04 7.00000e+02 -1.15073e+01 -1.10381e+01 -1.19765e+01 -9.55696e+00 -8.96856e+00 -1.01454e+01
7.01600e+04 7.01000e+02 -1.12803e+01 -9.17645e+00 -1.33842e+01 -9.55398e+00 -8.96563e+00 -1.01423e+01
7.02400e+04 7.02000e+02 -1.01289e+01 -9.01965e+00 -1.12382e+01 -9.55120e+00 -8.96301e+00 -1.01394e+01
7.03200e+04 7.03000e+02 -1.22991e+01 -9.82552e+00 -1.47727e+01 -9.54866e+00 -8.96070e+00 -1.01366e+01
7.04000e+04 7.04000e+02 -9.94390e+00 -9.13185e+00 -1.07560e+01 -9.54633e+00 -8.95874e+00 -1.01339e+01
7.04800e+04 7.04000e+02 -9.94390e+00 -9.13185e+00 -1.07560e+01 -9.54426e+00 -8.95712e+00 -1.01314e+01
7.05600e+04 7.05000e+02 -1.02510e+01 -9.67087e+00 -1.08312e+01 -9.54245e+00 -8.95583e+00 -1.01291e+01
7.06400e+04 7.06000e+02 -1.12722e+01 -8.49225e+00 -1.40521e+01 -9.54090e+00 -8.95490e+00 -1.01269e+01
7.07200e+04 7.07000e+02 -1.05888e+01 -7.40092e+00 -1.37766e+01 -9.53960e+00 -8.95435e+00 -1.01248e+01
7.08000e+04 7.08000e+02 -1.16499e+01 -1.02982e+01 -1.30017e+01 -9.53858e+00 -8.95417e+00 -1.01230e+01
7.08800e+04 7.08000e+02 -1.16499e+01 -1.02982e+01 -1.30017e+01 -9.53780e+00 -8.95438e+00 -1.01212e+01
7.09600e+04 7.09000e+02 -1.14376e+01 -9.36776e+00 -1.35074e+01 -9.53736e+00 -8.95497e+00 -1.01197e+01
7.10400e+04 7.10000e+02 -1.15995e+01 -9.67609e+00 -1.35230e+01 -9.53715e+00 -8.95599e+00 -1.01183e+01
7.11200e+04 7.11000e+02 -1.33621e+01 -1.09330e+01 -1.57911e+01 -9.53727e+00 -8.95739e+00 -1.01172e+01
7.12000e+04 7.12000e+02 -1.04018e+01 -9.59043e+00 -1.12132e+01 -9.53764e+00 -8.95923e+00 -1.01161e+01
7.12800e+04 7.12000e+02 -1.04018e+01 -9.59043e+00 -1.12132e+01 -9.53836e+00 -8.96149e+00 -1.01152e+01
7.13600e+04 7.13000e+02 -1.20657e+01 -1.10825e+01 -1.30489e+01 -9.53934e+00 -8.96419e+00 -1.01145e+01
7.14400e+04 7.14000e+02 -1.13007e+01 -1.07539e+01 -1.18475e+01 -9.54064e+00 -8.96732e+00 -1.01140e+01
7.15200e+04 7.15000e+02 -1.34961e+01 -1.14999e+01 -1.54924e+01 -9.54227e+00 -8.97089e+00 -1.01137e+01
7.16000e+04 7.16000e+02 -1.13932e+01 -9.81770e+00 -1.29688e+01 -9.54418e+00 -8.97493e+00 -1.01134e+01
7.16800e+04 7.16000e+02 -1.13932e+01 -9.81770e+00 -1.29688e+01 -9.54642e+00 -8.97941e+00 -1.01134e+01
7.17600e+04 7.17000e+02 -9.28608e+00 -8.23895e+00 -1.03332e+01 -9.54898e+00 -8.98436e+00 -1.01136e+01
7.18400e+04 7.18000e+02 -9.68046e+00 -8.73987e+00 -1.06211e+01 -9.55186e+00 -8.98977e+00 -1.01139e+01
7.19200e+04 7.19000e+02 -1.07582e+01 -8.44429e+00 -1.30722e+01 -9.55505e+00 -8.99565e+00 -1.01145e+01
7.20000e+04 7.20000e+02 -1.01111e+01 -8.97325e+00 -1.12489e+01 -9.55857e+00 -9.00199e+00 -1.01151e+01
7.20800e+04 7.20000e+02 -1.01111e+01 -8.97325e+00 -1.12489e+01 -9.56242e+00 -9.00881e+00 -1.01160e+01
7.21600e+04 7.21000e+02 -1.00614e+01 -8.61783e+00 -1.15049e+01 -9.56659e+00 -9.01610e+00 -1.01171e+01
7.22400e+04 7.22000e+02 -1.04633e+01 -8.40284e+00 -1.25237e+01 -9.57110e+00 -9.02385e+00 -1.01184e+01
7.23200e+04 7.23000e+02 -1.09024e+01 -9.77564e+00 -1.20292e+01 -9.57591e+00 -9.03208e+00 -1.01197e+01
7.24000e+04 7.24000e+02 -1.10736e+01 -1.03052e+01 -1.18419e+01 -9.58106e+00 -9.04078e+00 -1.01213e+01
7.24800e+04 7.24000e+02 -1.10736e+01 -1.03052e+01 -1.18419e+01 -9.58651e+00 -9.04995e+00 -1.01231e+01
7.25600e+04 7.25000e+02 -1.09947e+01 -9.05269e+00 -1.29366e+01 -9.59229e+00 -9.05957e+00 -1.01250e+01
7.26400e+04 7.26000e+02 -9.66021e+00 -9.47950e+00 -9.84092e+00 -9.59839e+00 -9.06967e+00 -1.01271e+01
7.27200e+04 7.27000e+02 -9.88283e+00 -9.00324e+00 -1.07624e+01 -9.60480e+00 -9.08021e+00 -1.01294e+01
7.28000e+04 7.28000e+02 -9.31388e+00 -8.96770e+00 -9.66005e+00 -9.61154e+00 -9.09120e+00 -1.01319e+01
7.28800e+04 7.28000e+02 -9.31388e+00 -8.96770e+00 -9.66005e+00 -9.61860e+00 -9.10263e+00 -1.01346e+01
7.29600e+04 7.29000e+02 -1.06072e+01 -9.61272e+00 -1.16017e+01 -9.62596e+00 -9.11450e+00 -1.01374e+01
7.30400e+04 7.30000e+02 -1.11389e+01 -9.88599e+00 -1.23919e+01 -9.63363e+00 -9.12679e+00 -1.01405e+01
7.31200e+04 7.31000e+02 -9.60655e+00 -8.71669e+00 -1.04964e+01 -9.64164e+00 -9.13948e+00 -1.01438e+01
7.32000e+04 7.32000e+02 -9.41111e+00 -8.40811e+00 -1.04141e+01 -9.64993e+00 -9.15258e+00 -1.01473e+01
7.32800e+04 7.32000e+02 -9.41111e+00 -8.40811e+00 -1.04141e+01 -9.65851e+00 -9.16607e+00 -1.01509e+01
7.33600e+04 7.33000e+02 -1.07750e+01 -8.27471e+00 -1.32754e+01 -9.66739e+00 -9.17994e+00 -1.01549e+01
7.34400e+04 7.34000e+02 -1.00742e+01 -8.92621e+00 -1.12222e+01 -9.67658e+00 -9.19417e+00 -1.01590e+01
7.35200e+04 7.35000e+02 -9.73175e+00 -8.01421e+00 -1.14493e+01 -9.68606e+00 -9.20873e+00 -1.01634e+01
7.36000e+04 7.36000e+02 -1.18178e+01 -1.08143e+01 -1.28213e+01 -9.69580e+00 -9.22364e+00 -1.01680e+01
7.36800e+04 7.36000e+02 -1.18178e+01 -1.08143e+01 -1.28213e+01 -9.70586e+00 -9.23884e+00 -1.01729e+01
7.37600e+04 7.37000e+02 -9.19112e+00 -8.64028e+00 -9.74196e+00 -9.71617e+00 -9.25434e+00 -1.01780e+01
7.38400e+04 7.38000e+02 -1.10046e+01 -9.57399e+00 -1.24353e+01 -9.72676e+00 -9.27010e+00 -1.01834e+01
7.39200e+04 7.39000e+02 -9.56396e+00 -9.15614e+00 -9.97177e+00 -9.73759e+00 -9.28611e+00 -1.01891e+01
7.40000e+04 7.40000e+02 -1.20626e+01 -1.01504e+01 -1.39747e+01 -9.74873e+00 -9.30233e+00 -1.01951e+01
7.40800e+04 7.40000e+02 -1.20626e+01 -1.01504e+01 -1.39747e+01 -9.76009e+00 -9.31876e+00 -1.02014e+01
7.41600e+04 7.41000e+02 -1.03362e+01 -7.71305e+00 -1.29594e+01 -9.77171e+00 -9.33534e+00 -1.02081e+01
7.42400e+04 7.42000e+02 -9.11386e+00 -8.56023e+00 -9.66749e+00 -9.78358e+00 -9.35208e+00 -1.02151e+01
7.43200e+04 7.43000e+02 -1.04787e+01 -9.18720e+00 -1.17703e+01 -9.79566e+00 -9.36891e+00 -1.02224e+01
7.44000e+04 7.44000e+02 -1.04581e+01 -9.48912e+00 -1.14271e+01 -9.80796e+00 -9.38583e+00 -1.02301e+01
7.44800e+04 7.44000e+02 -1.04581e+01 -9.48912e+00 -1.14271e+01 -9.82052e+00 -9.40280e+00 -1.02382e+01
7.45600e+04 7.45000e+02 -9.53148e+00 -8.98628e+00 -1.00767e+01 -9.83329e+00 -9.41980e+00 -1.02468e+01
7.46400e+04 7.46000e+02 -8.71184e+00 -8.22343e+00 -9.20024e+00 -9.84621e+00 -9.43675e+00 -1.02557e+01
7.47200e+04 7.47000e+02 -1.00513e+01 -9.01516e+00 -1.10874e+01 -9.85937e+00 -9.45367e+00 -1.02651e+01
7.48000e+04 7.48000e+02 -1.04049e+01 -9.48815e+00 -1.13216e+01 -9.87271e+00 -9.47051e+00 -1.02749e+01
7.48800e+04 7.48000e+02 -1.04049e+01 -9.48815e+00 -1.13216e+01 -9.88618e+00 -9.48722e+00 -1.02851e+01
7.49600e+04 7.49000e+02 -9.52776e+00 -8.34293e+00 -1.07126e+01 -9.89986e+00 -9.50380e+00 -1.02959e+01
7.50400e+04 7.50000e+02 -1.08603e+01 -9.55258e+00 -1.21680e+01 -9.91367e+00 -9.52020e+00 -1.03071e+01
7.51200e+04 7.51000e+02 -9.67925e+00 -8.13157e+00 -1.12269e+01 -9.92763e+00 -9.53639e+00 -1.03189e+01
7.52000e+04 7.52000e+02 -1.16445e+01 -9.78962e+00 -1.34993e+01 -9.94172e+00 -9.55233e+00 -1.03311e+01
7.52800e+04 7.52000e+02 -1.16445e+01 -9.78962e+00 -1.34993e+01 -9.95593e+00 -9.56803e+00 -1.03438e+01
7.53600e+04 7.53000e+02 -1.01070e+01 -9.52308e+00 -1.06910e+01 -9.97022e+00 -9.58342e+00 -1.03570e+01
7.54400e+04 7.54000e+02 -9.42445e+00 -8.44118e+00 -1.04077e+01 -9.98459e+00 -9.59850e+00 -1.03707e+01
7.55200e+04 7.55000e+02 -9.83973e+00 -8.52742e+00 -1.11520e+01 -9.99907e+00 -9.61326e+00 -1.03849e+01
7.56000e+04 7.56000e+02 -1.02292e+01 -8.91674e+00 -1.15416e+01 -1.00136e+01 -9.62769e+00 -1.03995e+01
7.56800e+04 7.56000e+02 -1.02292e+01 -8.91674e+00 -1.15416e+01 -1.00282e+01 -9.64177e+00 -1.04146e+01
7.57600e+04 7.57000e+02 -1.05473e+01 -8.88882e+00 -1.22057e+01 -1.00428e+01 -9.65546e+00 -1.04302e+01
7.58400e+04 7.58000e+02 -1.12375e+01 -9.70115e+00 -1.27738e+01 -1.00574e+01 -9.66879e+00 -1.04460e+01
7.59200e+04 7.59000e+02 -9.81055e+00 -8.89787e+00 -1.07232e+01 -1.00720e+01 -9.68174e+00 -1.04623e+01
7.60000e+04 7.60000e+02 -1.05505e+01 -8.30955e+00 -1.27915e+01 -1.00866e+01 -9.69429e+00 -1.04790e+01
7.60800e+04 7.60000e+02 -1.05505e+01 -8.30955e+00 -1.27915e+01 -1.01012e+01 -9.70649e+00 -1.04960e+01
7.61600e+04 7.61000e+02 -1.12879e+01 -9.07307e+00 -1.35028e+01 -1.01158e+01 -9.71833e+00 -1.05133e+01
7.62400e+04 7.62000e+02 -9.59668e+00 -8.62589e+00 -1.05675e+01 -1.01303e+01 -9.72978e+00 -1.05308e+01
7.63200e+04 7.63000e+02 -1.10095e+01 -9.57266e+00 -1.24463e+01 -1.01447e+01 -9.74085e+00 -1.05485e+01
7.64000e+04 7.64000e+02 -1.10726e+01 -8.87162e+00 -1.32737e+01 -1.01590e+01 -9.75159e+00 -1.05664e+01
7.64800e+04 7.64000e+02 -1.10726e+01 -8.87162e+00 -1.32737e+01 -1.01733e+01 -9.76203e+00 -1.05845e+01
7.65600e+04 7.65000e+02 -1.12545e+01 -8.29263e+00 -1.42164e+01 -1.01873e+01 -9.77209e+00 -1.06026e+01
7.66400e+04 7.66000e+02 -9.81259e+00 -9.35613e+00 -1.02690e+01 -1.02013e+01 -9.78185e+00 -1.06208e+01
7.67200e+04 7.67000e+02 -9.53266e+00 -9.31294e+00 -9.75237e+00 -1.02151e+01 -9.79127e+00 -1.06390e+01
7.68000e+04 7.68000e+02 -1.10979e+01 -9.33309e+00 -1.28627e+01 -1.02288e+01 -9.80042e+00 -1.06571e+01
7.68800e+04 7.68000e+02 -1.10979e+01 -9.33309e+00 -1.28627e+01 -1.02423e+01 -9.80933e+00 -1.06752e+01
7.69600e+04 7.69000e+02 -9.98088e+00 -9.52197e+00 -1.04398e+01 -1.02555e+01 -9.81791e+00 -1.06931e+01
7.70400e+04 7.70000e+02 -1.09708e+01 -1.03759e+01 -1.15656e+01 -1.02686e+01 -9.82624e+00 -1.07109e+01
7.71200e+04 7.71000e+02 -9.47889e+00 -9.13897e+00 -9.81881e+00 -1.02814e+01 -9.83432e+00 -1.07286e+01
7.72000e+04 7.72000e+02 -9.69875e+00 -9.49597e+00 -9.90152e+00 -1.02940e+01 -9.84221e+00 -1.07459e+01
7.72800e+04 7.72000e+02 -9.69875e+00 -9.49597e+00 -9.90152e+00 -1.03064e+01 -9.84979e+00 -1.07630e+01
7.73600e+04 7.73000e+02 -1.16330e+01 -1.11903e+01 -1.20758e+01 -1.03185e+01 -9.85719e+00 -1.07798e+01
7.74400e+04 7.74000e+02 -1.08321e+01 -9.38588e+00 -1.22783e+01 -1.03303e+01 -9.86442e+00 -1.07962e+01
7.75200e+04 7.75000e+02 -9.97599e+00 -8.79373e+00 -1.11582e+01 -1.03419e+01 -9.87135e+00 -1.08124e+01
7.76000e+04 7.76000e+02 -1.02743e+01 -9.15709e+00 -1.13914e+01 -1.03532e+01 -9.87818e+00 -1.08282e+01
7.76800e+04 7.76000e+02 -1.02743e+01 -9.15709e+00 -1.13914e+01 -1.03641e+01 -9.88476e+00 -1.08435e+01
7.77600e+04 7.77000e+02 -9.14839e+00 -8.23206e+00 -1.00647e+01 -1.03747e+01 -9.89115e+00 -1.08583e+01
7.78400e+04 7.78000e+02 -1.02590e+01 -9.48083e+00 -1.10372e+01 -1.03850e+01 -9.89734e+00 -1.08727e+01
7.79200e+04 7.79000e+02 -9.11460e+00 -8.15538e+00 -1.00738e+01 -1.03950e+01 -9.90335e+00 -1.08867e+01
7.80000e+04 7.80000e+02 -1.03298e+01 -8.81790e+00 -1.18417e+01 -1.04047e+01 -9.90922e+00 -1.09001e+01
7.80800e+04 7.80000e+02 -1.03298e+01 -8.81790e+00 -1.18417e+01 -1.04140e+01 -9.91489e+00 -1.09131e+01
7.81600e+04 7.81000e+02 -9.89892e+00 -8.93361e+00 -1.08642e+01 -1.04230e+01 -9.92040e+00 -1.09255e+01
7.82400e+04 7.82000e+02 -1.07013e+01 -8.67736e+00 -1.27253e+01 -1.04316e+01 -9.92570e+00 -1.09374e+01
7.83200e+04 7.83000e+02 -1.15240e+01 -1.04823e+01 -1.25657e+01 -1.04398e+01 -9.93084e+00 -1.09488e+01
7.84000e+04 7.84000e+02 -9.68697e+00 -8.76871e+00 -1.06052e+01 -1.04477e+01 -9.93579e+00 -1.09597e+01
7.84800e+04 7.84000e+02 -9.68697e+00 -8.76871e+00 -1.06052e+01 -1.04552e+01 -9.94058e+00 -1.09699e+01
7.85600e+04 7.85000e+02 -1.00702e+01 -8.32796e+00 -1.18125e+01 -1.04624e+01 -9.94521e+00 -1.09797e+01
7.86400e+04 7.86000e+02 -1.08521e+01 -8.49150e+00 -1.32128e+01 -1.04692e+01 -9.94962e+00 -1.09889e+01
7.87200e+04 7.87000e+02 -1.05268e+01 -1.00185e+01 -1.10352e+01 -1.04757e+01 -9.95384e+00 -1.09975e+01
7.88000e+04 7.88000e+02 -8.84408e+00 -8.38127e+00 -9.30688e+00 -1.04817e+01 -9.95787e+00 -1.10056e+01
7.88800e+04 7.88000e+02 -8.84408e+00 -8.38127e+00 -9.30688e+00 -1.04875e+01 -9.96175e+00 -1.10133e+01
7.89600e+04 7.89000e+02 -9.06622e+00 -8.71270e+00 -9.41974e+00 -1.04929e+01 -9.96539e+00 -1.10203e+01
7.90400e+04 7.90000e+02 -9.67451e+00 -8.61059e+00 -1.07384e+01 -1.04978e+01 -9.96884e+00 -1.10269e+01
7.91200e+04 7.91000e+02 -9.67556e+00 -9.32457e+00 -1.00265e+01 -1.05025e+01 -9.97208e+00 -1.10329e+01
7.92000e+04 7.92000e+02 -1.07090e+01 -9.20772e+00 -1.22102e+01 -1.05068e+01 -9.97510e+00 -1.10385e+01
7.92800e+04 7.92000e+02 -1.07090e+01 -9.20772e+00 -1.22102e+01 -1.05108e+01 -9.97792e+00 -1.10436e+01
7.93600e+04 7.93000e+02 -9.25955e+00 -8.72756e+00 -9.79155e+00 -1.05144e+01 -9.98051e+00 -1.10483e+01
7.94400e+04 7.94000e+02 -1.12227e+01 -9.60564e+00 -1.28397e+01 -1.05177e+01 -9.98288e+00 -1.10524e+01
7.95200e+04 7.95000e+02 -1.01806e+01 -9.43637e+00 -1.09249e+01 -1.05206e+01 -9.98500e+00 -1.10563e+01
7.96000e+04 7.96000e+02 -1.03367e+01 -9.01713e+00 -1.16563e+01 -1.05233e+01 -9.98690e+00 -1.10597e+01
7.96800e+04 7.96000e+02 -1.03367e+01 -9.01713e+00 -1.16563e+01 -1.05256e+01 -9.98855e+00 -1.10627e+01
7.97600e+04 7.97000e+02 -1.08848e+01 -8.91979e+00 -1.28497e+01 -1.05276e+01 -9.98992e+00 -1.10653e+01
7.98400e+04 7.98000e+02 -9.75573e+00 -8.83765e+00 -1.06738e+01 -1.05294e+01 -9.99107e+00 -1.10677e+01
7.99200e+04 7.99000e+02 -1.17008e+01 -9.83015e+00 -1.35715e+01 -1.05308e+01 -9.99192e+00 -1.10697e+01
8.00000e+04 8.00000e+02 -1.00874e+01 -8.91765e+00 -1.12571e+01 -1.05320e+01 -9.99255e+00 -1.10714e+01
8.00800e+04 8.00000e+02 -1.00874e+01 -8.91765e+00 -1.12571e+01 -1.05328e+01 -9.99289e+00 -1.10728e+01
8.01600e+04 8.01000e+02 -1.00324e+01 -9.30202e+00 -1.07628e+01 -1.05335e+01 -9.99296e+00 -1.10740e+01
8.02400e+04 8.02000e+02 -1.01824e+01 -9.71199e+00 -1.06528e+01 -1.05339e+01 -9.99275e+00 -1.10750e+01
8.03200e+04 8.03000e+02 -9.57864e+00 -8.84474e+00 -1.03125e+01 -1.05340e+01 -9.99228e+00 -1.10757e+01
8.04000e+04 8.04000e+02 -8.78013e+00 -8.33315e+00 -9.22711e+00 -1.05339e+01 -9.99151e+00 -1.10763e+01
8.04800e+04 8.04000e+02 -8.78013e+00 -8.33315e+00 -9.22711e+00 -1.05336e+01 -9.99046e+00 -1.10766e+01
8.05600e+04 8.05000e+02 -1.03613e+01 -9.22376e+00 -1.14989e+01 -1.05330e+01 -9.98912e+00 -1.10768e+01
8.06400e+04 8.06000e+02 -9.06190e+00 -8.21220e+00 -9.91161e+00 -1.05322e+01 -9.98752e+00 -1.10769e+01
8.07200e+04 8.07000e+02 -9.98718e+00 -9.36571e+00 -1.06087e+01 -1.05312e+01 -9.98564e+00 -1.10768e+01
8.08000e+04 8.08000e+02 -1.07826e+01 -9.09243e+00 -1.24727e+01 -1.05301e+01 -9.98349e+00 -1.10767e+01
8.08800e+04 8.08000e+02 -1.07826e+01 -9.09243e+00 -1.24727e+01 -1.05288e+01 -9.98106e+00 -1.10765e+01
8.09600e+04 8.09000e+02 -9.73746e+00 -9.10559e+00 -1.03693e+01 -1.05272e+01 -9.97837e+00 -1.10761e+01
8.10400e+04 8.10000e+02 -9.58068e+00 -8.83185e+00 -1.03295e+01 -1.05255e+01 -9.97542e+00 -1.10756e+01
8.11200e+04 8.11000e+02 -9.16664e+00 -9.05630e+00 -9.27697e+00 -1.05237e+01 -9.97223e+00 -1.10752e+01
8.12000e+04 8.12000e+02 -8.39836e+00 -7.80042e+00 -8.99630e+00 -1.05217e+01 -9.96879e+00 -1.10746e+01
8.12800e+04 8.12000e+02 -8.39836e+00 -7.80042e+00 -8.99630e+00 -1.05196e+01 -9.96513e+00 -1.10740e+01
8.13600e+04 8.13000e+02 -8.97682e+00 -8.34254e+00 -9.61111e+00 -1.05173e+01 -9.96124e+00 -1.10734e+01
8.14400e+04 8.14000e+02 -9.66550e+00 -9.38006e+00 -9.95094e+00 -1.05149e+01 -9.95714e+00 -1.10727e+01
8.15200e+04 8.15000e+02 -1.09417e+01 -9.84102e+00 -1.20425e+01 -1.05124e+01 -9.95283e+00 -1.10719e+01
8.16000e+04 8.16000e+02 -9.79949e+00 -9.41161e+00 -1.01874e+01 -1.05097e+01 -9.94835e+00 -1.10711e+01
8.16800e+04 8.16000e+02 -9.79949e+00 -9.41161e+00 -1.01874e+01 -1.05070e+01 -9.94371e+00 -1.10704e+01
8.17600e+04 8.17000e+02 -1.00671e+01 -9.55446e+00 -1.05797e+01 -1.05042e+01 -9.93889e+00 -1.10695e+01
8.18400e+04 8.18000e+02 -9.91114e+00 -8.40770e+00 -1.14146e+01 -1.05012e+01 -9.93393e+00 -1.10685e+01
8.19200e+04 8.19000e+02 -8.98516e+00 -8.68707e+00 -9.28325e+00 -1.04982e+01 -9.92884e+00 -1.10676e+01
8.20000e+04 8.20000e+02 -9.47502e+00 -8.87535e+00 -1.00747e+01 -1.04951e+01 -9.92363e+00 -1.10665e+01
8.20800e+04 8.20000e+02 -9.47502e+00 -8.87535e+00 -1.00747e+01 -1.04919e+01 -9.91833e+00 -1.10655e+01
8.21600e+04 8.21000e+02 -9.97478e+00 -8.67440e+00 -1.12752e+01 -1.04886e+01 -9.91294e+00 -1.10643e+01
8.22400e+04 8.22000e+02 -1.00857e+01 -8.86328e+00 -1.13081e+01 -1.04853e+01 -9.90747e+00 -1.10630e+01
8.23200e+04 8.23000e+02 -9.84517e+00 -9.38569e+00 -1.03047e+01 -1.04819e+01 -9.90195e+00 -1.10618e+01
8.24000e+04 8.24000e+02 -8.94032e+00 -8.39197e+00 -9.48867e+00 -1.04784e+01 -9.89638e+00 -1.10604e+01
8.24800e+04 8.24000e+02 -8.94032e+00 -8.39197e+00 -9.48867e+00 -1.04749e+01 -9.89078e+00 -1.10590e+01
8.25600e+04 8.25000e+02 -9.70292e+00 -8.99759e+00 -1.04082e+01 -1.04713e+01 -9.88517e+00 -1.10574e+01
8.26400e+04 8.26000e+02 -8.83059e+00 -8.35857e+00 -9.30261e+00 -1.04676e+01 -9.87953e+00 -1.10557e+01
8.27200e+04 8.27000e+02 -9.79432e+00 -9.01502e+00 -1.05736e+01 -1.04640e+01 -9.87392e+00 -1.10541e+01
8.28000e+04 8.28000e+02 -9.36754e+00 -8.45941e+00 -1.02757e+01 -1.04602e+01 -9.86831e+00 -1.10522e+01
8.28800e+04 8.28000e+02 -9.36754e+00 -8.45941e+00 -1.02757e+01 -1.04565e+01 -9.86274e+00 -1.10503e+01
8.29600e+04 8.29000e+02 -8.83610e+00 -8.23385e+00 -9.43836e+00 -1.04527e+01 -9.85720e+00 -1.10482e+01
8.30400e+04 8.30000e+02 -1.03455e+01 -8.55630e+00 -1.21347e+01 -1.04488e+01 -9.85169e+00 -1.10459e+01
8.31200e+04 8.31000e+02 -8.92280e+00 -8.41071e+00 -9.43489e+00 -1.04449e+01 -9.84624e+00 -1.10436e+01
8.32000e+04 8.32000e+02 -9.40452e+00 -9.35737e+00 -9.45168e+00 -1.04410e+01 -9.84084e+00 -1.10412e+01
8.32800e+04 8.32000e+02 -9.40452e+00 -9.35737e+00 -9.45168e+00 -1.04371e+01 -9.83552e+00 -1.10386e+01
8.33600e+04 8.33000e+02 -9.12858e+00 -8.60684e+00 -9.65033e+00 -1.04331e+01 -9.83027e+00 -1.10359e+01
8.34400e+04 8.34000e+02 -9.79003e+00 -9.03291e+00 -1.05472e+01 -1.04291e+01 -9.82508e+00 -1.10330e+01
8.35200e+04 8.35000e+02 -9.22919e+00 -8.77184e+00 -9.68654e+00 -1.04250e+01 -9.81999e+00 -1.10301e+01
8.36000e+04 8.36000e+02 -1.04888e+01 -9.99019e+00 -1.09873e+01 -1.04209e+01 -9.81495e+00 -1.10269e+01
8.36800e+04 8.36000e+02 -1.04888e+01 -9.99019e+00 -1.09873e+01 -1.04168e+01 -9.81000e+00 -1.10237e+01
8.37600e+04 8.37000e+02 -9.14939e+00 -8.87040e+00 -9.42839e+00 -1.04127e+01 -9.80515e+00 -1.10203e+01
8.38400e+04 8.38000e+02 -9.97567e+00 -9.43580e+00 -1.05155e+01 -1.04085e+01 -9.80035e+00 -1.10167e+01
8.39200e+04 8.39000e+02 -9.06750e+00 -8.28589e+00 -9.84911e+00 -1.04043e+01 -9.79567e+00 -1.10130e+01
8.40000e+04 8.40000e+02 -9.54067e+00 -9.19362e+00 -9.88772e+00 -1.04001e+01 -9.79105e+00 -1.10091e+01
8.40800e+04 8.40000e+02 -9.54067e+00 -9.19362e+00 -9.88772e+00 -1.03958e+01 -9.78653e+00 -1.10051e+01
8.41600e+04 8.41000e+02 -9.54758e+00 -8.94039e+00 -1.01548e+01 -1.03915e+01 -9.78208e+00 -1.10009e+01
8.42400e+04 8.42000e+02 -1.02553e+01 -9.82933e+00 -1.06812e+01 -1.03871e+01 -9.77769e+00 -1.09965e+01
8.43200e+04 8.43000e+02 -9.33025e+00 -8.46767e+00 -1.01928e+01 -1.03827e+01 -9.77341e+00 -1.09920e+01
8.44000e+04 8.44000e+02 -9.61445e+00 -8.51045e+00 -1.07185e+01 -1.03783e+01 -9.76917e+00 -1.09874e+01
8.44800e+04 8.44000e+02 -9.61445e+00 -8.51045e+00 -1.07185e+01 -1.03738e+01 -9.76501e+00 -1.09826e+01
8.45600e+04 8.45000e+02 -1.09784e+01 -9.28249e+00 -1.26742e+01 -1.03693e+01 -9.76093e+00 -1.09776e+01
8.46400e+04 8.46000e+02 -9.32875e+00 -8.44438e+00 -1.02131e+01 -1.03647e+01 -9.75688e+00 -1.09725e+01
8.47200e+04 8.47000e+02 -9.15766e+00 -8.26204e+00 -1.00533e+01 -1.03601e+01 -9.75293e+00 -1.09673e+01
8.48000e+04 8.48000e+02 -9.17254e+00 -8.35857e+00 -9.98652e+00 -1.03554e+01 -9.74899e+00 -1.09618e+01
8.48800e+04 8.48000e+02 -9.17254e+00 -8.35857e+00 -9.98652e+00 -1.03507e+01 -9.74514e+00 -1.09563e+01
8.49600e+04 8.49000e+02 -9.82018e+00 -9.19053e+00 -1.04498e+01 -1.03459e+01 -9.74130e+00 -1.09505e+01
8.50400e+04 8.50000e+02 -9.28584e+00 -9.08181e+00 -9.48987e+00 -1.03411e+01 -9.73752e+00 -1.09446e+01
8.51200e+04 8.51000e+02 -9.21798e+00 -8.34931e+00 -1.00866e+01 -1.03361e+01 -9.73374e+00 -1.09386e+01
8.52000e+04 8.52000e+02 -1.08147e+01 -9.88217e+00 -1.17473e+01 -1.03312e+01 -9.73003e+00 -1.09324e+01
8.52800e+04 8.52000e+02 -1.08147e+01 -9.88217e+00 -1.17473e+01 -1.03262e+01 -9.72632e+00 -1.09260e+01
8.53600e+04 8.53000e+02 -8.87668e+00 -8.61869e+00 -9.13467e+00 -1.03211e+01 -9.72263e+00 -1.09195e+01
8.54400e+04 8.54000e+02 -9.90282e+00 -9.44110e+00 -1.03645e+01 -1.03159e+01 -9.71897e+00 -1.09128e+01
8.55200e+04 8.55000e+02 -9.33437e+00 -8.11055e+00 -1.05582e+01 -1.03106e+01 -9.71529e+00 -1.09059e+01
8.56000e+04 8.56000e+02 -9.18304e+00 -8.50880e+00 -9.85728e+00 -1.03053e+01 -9.71163e+00 -1.08989e+01
8.56800e+04 8.56000e+02 -9.18304e+00 -8.50880e+00 -9.85728e+00 -1.02999e+01 -9.70800e+00 -1.08918e+01
8.57600e+04 8.57000e+02 -9.64231e+00 -9.12192e+00 -1.01627e+01 -1.02945e+01 -9.70433e+00 -1.08846e+01
8.58400e+04 8.58000e+02 -1.06747e+01 -1.03013e+01 -1.10481e+01 -1.02889e+01 -9.70066e+00 -1.08771e+01
8.59200e+04 8.59000e+02 -9.87043e+00 -8.47334e+00 -1.12675e+01 -1.02832e+01 -9.69696e+00 -1.08695e+01
8.60000e+04 8.60000e+02 -8.74588e+00 -8.05647e+00 -9.43529e+00 -1.02775e+01 -9.69327e+00 -1.08617e+01
8.60800e+04 8.60000e+02 -8.74588e+00 -8.05647e+00 -9.43529e+00 -1.02717e+01 -9.68956e+00 -1.08538e+01
8.61600e+04 8.61000e+02 -1.00613e+01 -9.07960e+00 -1.10431e+01 -1.02658e+01 -9.68582e+00 -1.08458e+01
8.62400e+04 8.62000e+02 -9.46396e+00 -8.93312e+00 -9.99480e+00 -1.02598e+01 -9.68203e+00 -1.08375e+01
8.63200e+04 8.63000e+02 -1.00734e+01 -9.90677e+00 -1.02400e+01 -1.02537e+01 -9.67825e+00 -1.08291e+01
8.64000e+04 8.64000e+02 -9.19400e+00 -8.97145e+00 -9.41655e+00 -1.02475e+01 -9.67443e+00 -1.08206e+01
8.64800e+04 8.64000e+02 -9.19400e+00 -8.97145e+00 -9.41655e+00 -1.02413e+01 -9.67058e+00 -1.08120e+01
8.65600e+04 8.65000e+02 -9.12416e+00 -8.52464e+00 -9.72368e+00 -1.02350e+01 -9.66670e+00 -1.08032e+01
8.66400e+04 8.66000e+02 -1.03596e+01 -9.12120e+00 -1.15981e+01 -1.02285e+01 -9.66275e+00 -1.07942e+01
8.67200e+04 8.67000e+02 -1.15965e+01 -9.54601e+00 -1.36471e+01 -1.02220e+01 -9.65881e+00 -1.07852e+01
8.68000e+04 8.68000e+02 -9.52937e+00 -8.51192e+00 -1.05468e+01 -1.02154e+01 -9.65481e+00 -1.07760e+01
8.68800e+04 8.68000e+02 -9.52937e+00 -8.51192e+00 -1.05468e+01 -1.02087e+01 -9.65078e+00 -1.07666e+01
8.69600e+04 8.69000e+02 -9.61474e+00 -8.64809e+00 -1.05814e+01 -1.02019e+01 -9.64670e+00 -1.07572e+01
8.70400e+04 8.70000e+02 -9.80028e+00 -8.78884e+00 -1.08117e+01 -1.01951e+01 -9.64260e+00 -1.07475e+01
8.71200e+04 8.71000e+02 -8.94309e+00 -7.94987e+00 -9.93630e+00 -1.01881e+01 -9.63846e+00 -1.07378e+01
8.72000e+04 8.72000e+02 -1.11827e+01 -9.57065e+00 -1.27947e+01 -1.01811e+01 -9.63428e+00 -1.07280e+01
8.72800e+04 8.72000e+02 -1.11827e+01 -9.57065e+00 -1.27947e+01 -1.01741e+01 -9.63008e+00 -1.07180e+01
8.73600e+04 8.73000e+02 -1.00111e+01 -8.86349e+00 -1.11587e+01 -1.01669e+01 -9.62581e+00 -1.07079e+01
8.74400e+04 8.74000e+02 -9.97222e+00 -8.99346e+00 -1.09510e+01 -1.01596e+01 -9.62155e+00 -1.06977e+01
8.75200e+04 8.75000e+02 -9.26760e+00 -8.71875e+00 -9.81645e+00 -1.01523e+01 -9.61724e+00 -1.06874e+01
8.76000e+04 8.76000e+02 -1.02216e+01 -7.81318e+00 -1.26301e+01 -1.01450e+01 -9.61291e+00 -1.06771e+01
8.76800e+04 8.76000e+02 -1.02216e+01 -7.81318e+00 -1.26301e+01 -1.01375e+01 -9.60853e+00 -1.06665e+01
8.77600e+04 8.77000e+02 -9.71439e+00 -8.62663e+00 -1.08022e+01 -1.01300e+01 -9.60414e+00 -1.06559e+01
8.78400e+04 8.78000e+02 -1.08102e+01 -9.99744e+00 -1.16229e+01 -1.01225e+01 -9.59974e+00 -1.06453e+01
8.79200e+04 8.79000e+02 -1.04735e+01 -9.80589e+00 -1.11411e+01 -1.01150e+01 -9.59532e+00 -1.06346e+01
8.80000e+04 8.80000e+02 -1.05271e+01 -8.55218e+00 -1.25020e+01 -1.01073e+01 -9.59087e+00 -1.06238e+01
8.80800e+04 8.80000e+02 -1.05271e+01 -8.55218e+00 -1.25020e+01 -1.00997e+01 -9.58642e+00 -1.06129e+01
8.81600e+04 8.81000e+02 -1.01942e+01 -8.95557e+00 -1.14328e+01 -1.00920e+01 -9.58195e+00 -1.06020e+01
8.82400e+04 8.82000e+02 -9.61073e+00 -8.58423e+00 -1.06372e+01 -1.00842e+01 -9.57747e+00 -1.05910e+01
8.83200e+04 8.83000e+02 -1.00316e+01 -8.84007e+00 -1.12231e+01 -1.00765e+01 -9.57301e+00 -1.05799e+01
8.84000e+04 8.84000e+02 -9.92752e+00 -9.29492e+00 -1.05601e+01 -1.00687e+01 -9.56853e+00 -1.05689e+01
8.84800e+04 8.84000e+02 -9.92752e+00 -9.29492e+00 -1.05601e+01 -1.00609e+01 -9.56405e+00 -1.05578e+01
8.85600e+04 8.85000e+02 -9.22253e+00 -8.39382e+00 -1.00512e+01 -1.00531e+01 -9.55958e+00 -1.05467e+01
8.86400e+04 8.86000e+02 -9.55771e+00 -8.84573e+00 -1.02697e+01 -1.00453e+01 -9.55511e+00 -1.05355e+01
8.87200e+04 8.87000e+02 -9.16823e+00 -8.35906e+00 -9.97740e+00 -1.00375e+01 -9.55066e+00 -1.05243e+01
8.88000e+04 8.88000e+02 -9.94867e+00 -9.11292e+00 -1.07844e+01 -1.00297e+01 -9.54623e+00 -1.05132e+01
8.88800e+04 8.88000e+02 -9.94867e+00 -9.11292e+00 -1.07844e+01 -1.00219e+01 -9.54180e+00 -1.05020e+01
8.89600e+04 8.89000e+02 -1.00147e+01 -8.80771e+00 -1.12217e+01 -1.00142e+01 -9.53741e+00 -1.04909e+01
8.90400e+04 8.90000e+02 -9.01504e+00 -8.00772e+00 -1.00224e+01 -1.00064e+01 -9.53303e+00 -1.04798e+01
8.91200e+04 8.91000e+02 -1.05176e+01 -9.73424e+00 -1.13009e+01 -9.99869e+00 -9.52869e+00 -1.04687e+01
8.92000e+04 8.92000e+02 -1.02616e+01 -8.79056e+00 -1.17327e+01 -9.99105e+00 -9.52439e+00 -1.04577e+01
8.92800e+04 8.92000e+02 -1.02616e+01 -8.79056e+00 -1.17327e+01 -9.98339e+00 -9.52009e+00 -1.04467e+01
8.93600e+04 8.93000e+02 -8.79028e+00 -8.38821e+00 -9.19235e+00 -9.97582e+00 -9.51585e+00 -1.04358e+01
8.94400e+04 8.94000e+02 -9.41020e+00 -8.98577e+00 -9.83463e+00 -9.96827e+00 -9.51163e+00 -1.04249e+01
8.95200e+04 8.95000e+02 -1.08951e+01 -9.55781e+00 -1.22324e+01 -9.96083e+00 -9.50748e+00 -1.04142e+01
8.96000e+04 8.96000e+02 -9.76643e+00 -8.96842e+00 -1.05644e+01 -9.95338e+00 -9.50334e+00 -1.04034e+01
8.96800e+04 8.96000e+02 -9.76643e+00 -8.96842e+00 -1.05644e+01 -9.94609e+00 -9.49928e+00 -1.03929e+01
8.97600e+04 8.97000e+02 -9.30291e+00 -8.82720e+00 -9.77862e+00 -9.93881e+00 -9.49525e+00 -1.03824e+01
8.98400e+04 8.98000e+02 -1.04193e+01 -1.01031e+01 -1.07354e+01 -9.93165e+00 -9.49127e+00 -1.03720e+01
8.99200e+04 8.99000e+02 -1.01635e+01 -9.57565e+00 -1.07514e+01 -9.92458e+00 -9.48735e+00 -1.03618e+01
9.00000e+04 9.00000e+02 -1.06897e+01 -9.24268e+00 -1.21367e+01 -9.91760e+00 -9.48349e+00 -1.03517e+01
9.00800e+04 9.00000e+02 -1.06897e+01 -9.24268e+00 -1.21367e+01 -9.91070e+00 -9.47967e+00 -1.03417e+01
9.01600e+04 9.01000e+02 -9.34717e+00 -8.88106e+00 -9.81329e+00 -9.90393e+00 -9.47593e+00 -1.03319e+01
9.02400e+04 9.02000e+02 -8.22863e+00 -7.50340e+00 -8.95386e+00 -9.89728e+00 -9.47226e+00 -1.03223e+01
9.03200e+04 9.03000e+02 -1.07525e+01 -1.01406e+01 -1.13643e+01 -9.89075e+00 -9.46864e+00 -1.03129e+01
9.04000e+04 9.04000e+02 -1.08581e+01 -9.42655e+00 -1.22896e+01 -9.88430e+00 -9.46509e+00 -1.03035e+01
9.04800e+04 9.04000e+02 -1.08581e+01 -9.42655e+00 -1.22896e+01 -9.87802e+00 -9.46162e+00 -1.02944e+01
9.05600e+04 9.05000e+02 -9.13135e+00 -8.86639e+00 -9.39632e+00 -9.87188e+00 -9.45821e+00 -1.02856e+01
9.06400e+04 9.06000e+02 -1.02018e+01 -9.97504e+00 -1.04285e+01 -9.86587e+00 -9.45488e+00 -1.02769e+01
9.07200e+04 9.07000e+02 -9.72777e+00 -8.79362e+00 -1.06619e+01 -9.85999e+00 -9.45162e+00 -1.02684e+01
9.08000e+04 9.08000e+02 -9.88927e+00 -8.45276e+00 -1.13258e+01 -9.85426e+00 -9.44844e+00 -1.02601e+01
9.08800e+04 9.08000e+02 -9.88927e+00 -8.45276e+00 -1.13258e+01 -9.84872e+00 -9.44534e+00 -1.02521e+01
9.09600e+04 9.09000e+02 -9.20997e+00 -8.43609e+00 -9.98386e+00 -9.84330e+00 -9.44232e+00 -1.02443e+01
9.10400e+04 9.10000e+02 -9.31526e+00 -7.84692e+00 -1.07836e+01 -9.83802e+00 -9.43939e+00 -1.02367e+01
9.11200e+04 9.11000e+02 -1.03732e+01 -9.70144e+00 -1.10450e+01 -9.83295e+00 -9.43654e+00 -1.02294e+01
9.12000e+04 9.12000e+02 -1.08452e+01 -9.58554e+00 -1.21048e+01 -9.82802e+00 -9.43378e+00 -1.02223e+01
9.12800e+04 9.12000e+02 -1.08452e+01 -9.58554e+00 -1.21048e+01 -9.82327e+00 -9.43111e+00 -1.02154e+01
9.13600e+04 9.13000e+02 -9.52518e+00 -8.66557e+00 -1.03848e+01 -9.81866e+00 -9.42853e+00 -1.02088e+01
9.14400e+04 9.14000e+02 -9.73300e+00 -8.69679e+00 -1.07692e+01 -9.81427e+00 -9.42604e+00 -1.02025e+01
9.15200e+04 9.15000e+02 -9.34471e+00 -9.10580e+00 -9.58362e+00 -9.81003e+00 -9.42366e+00 -1.01964e+01
9.16000e+04 9.16000e+02 -1.01080e+01 -9.08794e+00 -1.11280e+01 -9.80597e+00 -9.42136e+00 -1.01906e+01
9.16800e+04 9.16000e+02 -1.01080e+01 -9.08794e+00 -1.11280e+01 -9.80206e+00 -9.41917e+00 -1.01850e+01
9.17600e+04 9.17000e+02 -9.70276e+00 -8.78473e+00 -1.06208e+01 -9.79837e+00 -9.41707e+00 -1.01797e+01
9.18400e+04 9.18000e+02 -9.84890e+00 -8.99027e+00 -1.07075e+01 -9.79484e+00 -9.41509e+00 -1.01746e+01
9.19200e+04 9.19000e+02 -9.67113e+00 -8.82234e+00 -1.05199e+01 -9.79146e+00 -9.41320e+00 -1.01697e+01
9.20000e+04 9.20000e+02 -1.05919e+01 -7.74944e+00 -1.34343e+01 -9.78830e+00 -9.41143e+00 -1.01652e+01
9.20800e+04 9.20000e+02 -1.05919e+01 -7.74944e+00 -1.34343e+01 -9.78527e+00 -9.40977e+00 -1.01608e+01
9.21600e+04 9.21000e+02 -9.60617e+00 -8.64688e+00 -1.05655e+01 -9.78246e+00 -9.40822e+00 -1.01567e+01
9.22400e+04 9.22000e+02 -9.53368e+00 -8.40751e+00 -1.06599e+01 -9.77981e+00 -9.40679e+00 -1.01528e+01
9.23200e+04 9.23000e+02 -9.59073e+00 -8.87746e+00 -1.03040e+01 -9.77731e+00 -9.40547e+00 -1.01491e+01
9.24000e+04 9.24000e+02 -1.19192e+01 -9.38549e+00 -1.44530e+01 -9.77501e+00 -9.40427e+00 -1.01457e+01
9.24800e+04 9.24000e+02 -1.19192e+01 -9.38549e+00 -1.44530e+01 -9.77286e+00 -9.40320e+00 -1.01425e+01
9.25600e+04 9.25000e+02 -9.56063e+00 -9.20828e+00 -9.91299e+00 -9.77088e+00 -9.40225e+00 -1.01395e+01
9.26400e+04 9.26000e+02 -1.08993e+01 -8.66670e+00 -1.31319e+01 -9.76909e+00 -9.40143e+00 -1.01367e+01
9.27200e+04 9.27000e+02 -9.03385e+00 -8.62440e+00 -9.44329e+00 -9.76742e+00 -9.40074e+00 -1.01341e+01
9.28000e+04 9.28000e+02 -9.59927e+00 -8.69709e+00 -1.05015e+01 -9.76592e+00 -9.40019e+00 -1.01316e+01
9.28800e+04 9.28000e+02 -9.59927e+00 -8.69709e+00 -1.05015e+01 -9.76457e+00 -9.39976e+00 -1.01294e+01
9.29600e+04 9.29000e+02 -9.37772e+00 -8.67568e+00 -1.00798e+01 -9.76338e+00 -9.39948e+00 -1.01273e+01
9.30400e+04 9.30000e+02 -1.07504e+01 -8.85573e+00 -1.26451e+01 -9.76235e+00 -9.39932e+00 -1.01254e+01
9.31200e+04 9.31000e+02 -9.94620e+00 -9.56901e+00 -1.03234e+01 -9.76146e+00 -9.39932e+00 -1.01236e+01
9.32000e+04 9.32000e+02 -9.12535e+00 -8.44804e+00 -9.80266e+00 -9.76068e+00 -9.39946e+00 -1.01219e+01
9.32800e+04 9.32000e+02 -9.12535e+00 -8.44804e+00 -9.80266e+00 -9.76007e+00 -9.39974e+00 -1.01204e+01
9.33600e+04 9.33000e+02 -9.41787e+00 -8.74724e+00 -1.00885e+01 -9.75954e+00 -9.40017e+00 -1.01189e+01
9.34400e+04 9.34000e+02 -9.54846e+00 -9.09278e+00 -1.00042e+01 -9.75918e+00 -9.40075e+00 -1.01176e+01
9.35200e+04 9.35000e+02 -9.34746e+00 -8.74062e+00 -9.95430e+00 -9.75894e+00 -9.40147e+00 -1.01164e+01
9.36000e+04 9.36000e+02 -1.11469e+01 -9.62904e+00 -1.26648e+01 -9.75883e+00 -9.40235e+00 -1.01153e+01
9.36800e+04 9.36000e+02 -1.11469e+01 -9.62904e+00 -1.26648e+01 -9.75880e+00 -9.40339e+00 -1.01142e+01
9.37600e+04 9.37000e+02 -1.06572e+01 -8.31626e+00 -1.29982e+01 -9.75890e+00 -9.40457e+00 -1.01132e+01
9.38400e+04 9.38000e+02 -9.68393e+00 -8.74139e+00 -1.06265e+01 -9.75909e+00 -9.40591e+00 -1.01123e+01
9.39200e+04 9.39000e+02 -9.04636e+00 -8.77666e+00 -9.31606e+00 -9.75940e+00 -9.40740e+00 -1.01114e+01
9.40000e+04 9.40000e+02 -9.84028e+00 -9.00016e+00 -1.06804e+01 -9.75980e+00 -9.40905e+00 -1.01106e+01
9.40800e+04 9.40000e+02 -9.84028e+00 -9.00016e+00 -1.06804e+01 -9.76029e+00 -9.41086e+00 -1.01097e+01
9.41600e+04 9.41000e+02 -9.79259e+00 -9.29237e+00 -1.02928e+01 -9.76086e+00 -9.41282e+00 -1.01089e+01
9.42400e+04 9.42000e+02 -9.31544e+00 -8.85902e+00 -9.77187e+00 -9.76152e+00 -9.41493e+00 -1.01081e+01
9.43200e+04 9.43000e+02 -1.04292e+01 -9.15197e+00 -1.17065e+01 -9.76226e+00 -9.41720e+00 -1.01073e+01
9.44000e+04 9.44000e+02 -1.02442e+01 -8.68614e+00 -1.18023e+01 -9.76308e+00 -9.41962e+00 -1.01065e+01
9.44800e+04 9.44000e+02 -1.02442e+01 -8.68614e+00 -1.18023e+01 -9.76396e+00 -9.42222e+00 -1.01057e+01
9.45600e+04 9.45000e+02 -1.01811e+01 -8.42602e+00 -1.19363e+01 -9.76488e+00 -9.42496e+00 -1.01048e+01
9.46400e+04 9.46000e+02 -1.07348e+01 -8.67990e+00 -1.27898e+01 -9.76589e+00 -9.42785e+00 -1.01039e+01
9.47200e+04 9.47000e+02 -1.18528e+01 -1.03003e+01 -1.34054e+01 -9.76697e+00 -9.43090e+00 -1.01031e+01
9.48000e+04 9.48000e+02 -9.35442e+00 -8.80412e+00 -9.90472e+00 -9.76810e+00 -9.43409e+00 -1.01021e+01
9.48800e+04 9.48000e+02 -9.35442e+00 -8.80412e+00 -9.90472e+00 -9.76928e+00 -9.43744e+00 -1.01011e+01
9.49600e+04 9.49000e+02 -9.91790e+00 -8.91134e+00 -1.09245e+01 -9.77049e+00 -9.44093e+00 -1.01001e+01
9.50400e+04 9.50000e+02 -9.45885e+00 -9.05688e+00 -9.86083e+00 -9.77176e+00 -9.44458e+00 -1.00989e+01
9.51200e+04 9.51000e+02 -9.52524e+00 -9.35618e+00 -9.69430e+00 -9.77306e+00 -9.44837e+00 -1.00978e+01
9.52000e+04 9.52000e+02 -8.79395e+00 -8.46304e+00 -9.12485e+00 -9.77440e+00 -9.45229e+00 -1.00965e+01
9.52800e+04 9.52000e+02 -8.79395e+00 -8.46304e+00 -9.12485e+00 -9.77578e+00 -9.45636e+00 -1.00952e+01
9.53600e+04 9.53000e+02 -1.03279e+01 -8.41188e+00 -1.22440e+01 -9.77720e+00 -9.46055e+00 -1.00939e+01
9.54400e+04 9.54000e+02 -9.15072e+00 -8.17824e+00 -1.01232e+01 -9.77863e+00 -9.46489e+00 -1.00924e+01
9.55200e+04 9.55000e+02 -8.87974e+00 -8.49691e+00 -9.26257e+00 -9.78008e+00 -9.46935e+00 -1.00908e+01
9.56000e+04 9.56000e+02 -9.40530e+00 -8.20828e+00 -1.06023e+01 -9.78158e+00 -9.47393e+00 -1.00892e+01
9.56800e+04 9.56000e+02 -9.40530e+00 -8.20828e+00 -1.06023e+01 -9.78310e+00 -9.47861e+00 -1.00876e+01
9.57600e+04 9.57000e+02 -9.68987e+00 -9.39294e+00 -9.98680e+00 -9.78462e+00 -9.48342e+00 -1.00858e+01
9.58400e+04 9.58000e+02 -9.99748e+00 -8.73217e+00 -1.12628e+01 -9.78617e+00 -9.48831e+00 -1.00840e+01
9.59200e+04 9.59000e+02 -9.27342e+00 -8.20448e+00 -1.03424e+01 -9.78772e+00 -9.49332e+00 -1.00821e+01
9.60000e+04 9.60000e+02 -9.69786e+00 -9.04899e+00 -1.03467e+01 -9.78929e+00 -9.49840e+00 -1.00802e+01
9.60800e+04 9.60000e+02 -9.69786e+00 -9.04899e+00 -1.03467e+01 -9.79088e+00 -9.50355e+00 -1.00782e+01
9.61600e+04 9.61000e+02 -1.00234e+01 -8.87011e+00 -1.11767e+01 -9.79247e+00 -9.50879e+00 -1.00762e+01
9.62400e+04 9.62000e+02 -1.03247e+01 -9.65242e+00 -1.09969e+01 -9.79408e+00 -9.51407e+00 -1.00741e+01
9.63200e+04 9.63000e+02 -9.70885e+00 -8.94919e+00 -1.04685e+01 -9.79570e+00 -9.51939e+00 -1.00720e+01
9.64000e+04 9.64000e+02 -9.50314e+00 -8.76157e+00 -1.02447e+01 -9.79731e+00 -9.52475e+00 -1.00699e+01
9.64800e+04 9.64000e+02 -9.50314e+00 -8.76157e+00 -1.02447e+01 -9.79890e+00 -9.53013e+00 -1.00677e+01
9.65600e+04 9.65000e+02 -8.93470e+00 -8.30570e+00 -9.56370e+00 -9.80051e+00 -9.53553e+00 -1.00655e+01
9.66400e+04 9.66000e+02 -9.82177e+00 -9.22629e+00 -1.04172e+01 -9.80213e+00 -9.54089e+00 -1.00634e+01
9.67200e+04 9.67000e+02 -8.73966e+00 -8.26436e+00 -9.21497e+00 -9.80376e+00 -9.54623e+00 -1.00613e+01
9.68000e+04 9.68000e+02 -1.03848e+01 -9.13199e+00 -1.16377e+01 -9.80536e+00 -9.55154e+00 -1.00592e+01
9.68800e+04 9.68000e+02 -1.03848e+01 -9.13199e+00 -1.16377e+01 -9.80698e+00 -9.55677e+00 -1.00572e+01
9.69600e+04 9.69000e+02 -9.09155e+00 -7.95932e+00 -1.02238e+01 -9.80860e+00 -9.56193e+00 -1.00553e+01
9.70400e+04 9.70000e+02 -9.22342e+00 -8.46488e+00 -9.98195e+00 -9.81018e+00 -9.56698e+00 -1.00534e+01
9.71200e+04 9.71000e+02 -9.93144e+00 -9.59457e+00 -1.02683e+01 -9.81177e+00 -9.57190e+00 -1.00516e+01
9.72000e+04 9.72000e+02 -9.54155e+00 -8.79925e+00 -1.02838e+01 -9.81336e+00 -9.57667e+00 -1.00501e+01
9.72800e+04 9.72000e+02 -9.54155e+00 -8.79925e+00 -1.02838e+01 -9.81495e+00 -9.58127e+00 -1.00486e+01
9.73600e+04 9.73000e+02 -9.75510e+00 -9.07025e+00 -1.04400e+01 -9.81653e+00 -9.58566e+00 -1.00474e+01
9.74400e+04 9.74000e+02 -9.34661e+00 -8.76158e+00 -9.93164e+00 -9.81811e+00 -9.58983e+00 -1.00464e+01
9.75200e+04 9.75000e+02 -1.06745e+01 -9.51411e+00 -1.18348e+01 -9.81968e+00 -9.59374e+00 -1.00456e+01
9.76000e+04 9.76000e+02 -1.15479e+01 -8.72817e+00 -1.43677e+01 -9.82121e+00 -9.59740e+00 -1.00450e+01
9.76800e+04 9.76000e+02 -1.15479e+01 -8.72817e+00 -1.43677e+01 -9.82275e+00 -9.60073e+00 -1.00448e+01
9.77600e+04 9.77000e+02 -9.01075e+00 -8.65074e+00 -9.37077e+00 -9.82429e+00 -9.60374e+00 -1.00448e+01
9.78400e+04 9.78000e+02 -9.70780e+00 -9.26518e+00 -1.01504e+01 -9.82581e+00 -9.60640e+00 -1.00452e+01
9.79200e+04 9.79000e+02 -1.08106e+01 -1.03544e+01 -1.12668e+01 -9.82731e+00 -9.60870e+00 -1.00459e+01
9.80000e+04 9.80000e+02 -9.21382e+00 -8.89471e+00 -9.53292e+00 -9.82879e+00 -9.61060e+00 -1.00470e+01
9.80800e+04 9.80000e+02 -9.21382e+00 -8.89471e+00 -9.53292e+00 -9.83025e+00 -9.61210e+00 -1.00484e+01
9.81600e+04 9.81000e+02 -1.09364e+01 -8.97304e+00 -1.28997e+01 -9.83172e+00 -9.61318e+00 -1.00503e+01
9.82400e+04 9.82000e+02 -9.90741e+00 -9.21328e+00 -1.06015e+01 -9.83313e+00 -9.61382e+00 -1.00524e+01
9.83200e+04 9.83000e+02 -9.19789e+00 -8.78807e+00 -9.60771e+00 -9.83454e+00 -9.61402e+00 -1.00550e+01
9.84000e+04 9.84000e+02 -1.08002e+01 -1.05457e+01 -1.10547e+01 -9.83595e+00 -9.61378e+00 -1.00581e+01
9.84800e+04 9.84000e+02 -1.08002e+01 -1.05457e+01 -1.10547e+01 -9.83730e+00 -9.61310e+00 -1.00615e+01
9.85600e+04 9.85000e+02 -9.94659e+00 -9.35160e+00 -1.05416e+01 -9.83864e+00 -9.61197e+00 -1.00653e+01
9.86400e+04 9.86000e+02 -9.72337e+00 -9.49870e+00 -9.94804e+00 -9.83997e+00 -9.61041e+00 -1.00695e+01
9.87200e+04 9.87000e+02 -8.73186e+00 -8.26130e+00 -9.20241e+00 -9.84126e+00 -9.60844e+00 -1.00741e+01
9.88000e+04 9.88000e+02 -9.54748e+00 -8.33191e+00 -1.07631e+01 -9.84251e+00 -9.60605e+00 -1.00790e+01
9.88800e+04 9.88000e+02 -9.54748e+00 -8.33191e+00 -1.07631e+01 -9.84374e+00 -9.60327e+00 -1.00842e+01
9.89600e+04 9.89000e+02 -1.04427e+01 -9.04868e+00 -1.18367e+01 -9.84492e+00 -9.60011e+00 -1.00897e+01
9.90400e+04 9.90000e+02 -1.20648e+01 -1.05613e+01 -1.35683e+01 -9.84604e+00 -9.59660e+00 -1.00955e+01
9.91200e+04 9.91000e+02 -1.03980e+01 -8.50970e+00 -1.22863e+01 -9.84714e+00 -9.59275e+00 -1.01015e+01
9.92000e+04 9.92000e+02 -8.94353e+00 -8.38165e+00 -9.50540e+00 -9.84821e+00 -9.58858e+00 -1.01078e+01
9.92800e+04 9.92000e+02 -8.94353e+00 -8.38165e+00 -9.50540e+00 -9.84924e+00 -9.58413e+00 -1.01143e+01
9.93600e+04 9.93000e+02 -1.00872e+01 -9.20167e+00 -1.09727e+01 -9.85021e+00 -9.57941e+00 -1.01210e+01
9.94400e+04 9.94000e+02 -1.01626e+01 -9.18947e+00 -1.11356e+01 -9.85111e+00 -9.57443e+00 -1.01278e+01
9.95200e+04 9.95000e+02 -9.37081e+00 -8.23860e+00 -1.05030e+01 -9.85198e+00 -9.56924e+00 -1.01347e+01
9.96000e+04 9.96000e+02 -9.54557e+00 -8.54251e+00 -1.05486e+01 -9.85283e+00 -9.56386e+00 -1.01418e+01
9.96800e+04 9.96000e+02 -9.54557e+00 -8.54251e+00 -1.05486e+01 -9.85358e+00 -9.55829e+00 -1.01489e+01
9.97600e+04 9.97000e+02 -1.05836e+01 -9.20356e+00 -1.19637e+01 -9.85429e+00 -9.55257e+00 -1.01560e+01
9.98400e+04 9.98000e+02 -1.05124e+01 -8.73771e+00 -1.22872e+01 -9.85492e+00 -9.54671e+00 -1.01631e+01
9.99200e+04 9.99000e+02 -1.03614e+01 -8.49672e+00 -1.22261e+01 -9.85550e+00 -9.54072e+00 -1.01703e+01
1.00000e+05 1.00000e+03 -1.04511e+01 -1.02486e+01 -1.06536e+01 -9.85603e+00 -9.53466e+00 -1.01774e+01
1.00080e+05 1.00000e+03 -1.04511e+01 -1.02486e+01 -1.06536e+01 -9.85651e+00 -9.52851e+00 -1.01845e+01
1.00160e+05 1.00100e+03 -1.03445e+01 -8.79556e+00 -1.18933e+01 -9.85691e+00 -9.52231e+00 -1.01915e+01
1.00240e+05 1.00200e+03 -1.11396e+01 -9.21903e+00 -1.30601e+01 -9.85723e+00 -9.51608e+00 -1.01984e+01
1.00320e+05 1.00300e+03 -1.01606e+01 -8.72555e+00 -1.15957e+01 -9.85748e+00 -9.50981e+00 -1.02051e+01
1.00400e+05 1.00400e+03 -9.15630e+00 -8.58203e+00 -9.73057e+00 -9.85770e+00 -9.50355e+00 -1.02118e+01
1.00480e+05 1.00400e+03 -9.15630e+00 -8.58203e+00 -9.73057e+00 -9.85785e+00 -9.49731e+00 -1.02184e+01
1.00560e+05 1.00500e+03 -1.10435e+01 -9.07336e+00 -1.30136e+01 -9.85792e+00 -9.49109e+00 -1.02247e+01
1.00640e+05 1.00600e+03 -9.97345e+00 -9.43657e+00 -1.05103e+01 -9.85796e+00 -9.48491e+00 -1.02310e+01
1.00720e+05 1.00700e+03 -9.84024e+00 -8.22624e+00 -1.14542e+01 -9.85791e+00 -9.47879e+00 -1.02370e+01
1.00800e+05 1.00800e+03 -1.05693e+01 -9.41219e+00 -1.17265e+01 -9.85779e+00 -9.47274e+00 -1.02428e+01
1.00880e+05 1.00800e+03 -1.05693e+01 -9.41219e+00 -1.17265e+01 -9.85763e+00 -9.46678e+00 -1.02485e+01
1.00960e+05 1.00900e+03 -9.46966e+00 -8.32610e+00 -1.06132e+01 -9.85743e+00 -9.46092e+00 -1.02539e+01
1.01040e+05 1.01000e+03 -1.02443e+01 -9.14582e+00 -1.13427e+01 -9.85716e+00 -9.45516e+00 -1.02592e+01
1.01120e+05 1.01100e+03 -9.26496e+00 -8.25963e+00 -1.02703e+01 -9.85682e+00 -9.44952e+00 -1.02641e+01
1.01200e+05 1.01200e+03 -9.82381e+00 -9.08362e+00 -1.05640e+01 -9.85643e+00 -9.44402e+00 -1.02688e+01
1.01280e+05 1.01200e+03 -9.82381e+00 -9.08362e+00 -1.05640e+01 -9.85602e+00 -9.43866e+00 -1.02734e+01
1.01360e+05 1.01300e+03 -1.02773e+01 -9.10101e+00 -1.14537e+01 -9.85555e+00 -9.43345e+00 -1.02777e+01
1.01440e+05 1.01400e+03 -9.90569e+00 -7.97577e+00 -1.18356e+01 -9.85505e+00 -9.42841e+00 -1.02817e+01
1.01520e+05 1.01500e+03 -9.64588e+00 -8.43587e+00 -1.08559e+01 -9.85449e+00 -9.42353e+00 -1.02855e+01
1.01600e+05 1.01600e+03 -1.07247e+01 -9.04341e+00 -1.24060e+01 -9.85391e+00 -9.41884e+00 -1.02890e+01
1.01680e+05 1.01600e+03 -1.07247e+01 -9.04341e+00 -1.24060e+01 -9.85329e+00 -9.41433e+00 -1.02922e+01
1.01760e+05 1.01700e+03 -9.89337e+00 -9.00210e+00 -1.07846e+01 -9.85267e+00 -9.41002e+00 -1.02953e+01
1.01840e+05 1.01800e+03 -8.82750e+00 -8.51119e+00 -9.14381e+00 -9.85199e+00 -9.40591e+00 -1.02981e+01
1.01920e+05 1.01900e+03 -1.05894e+01 -9.93826e+00 -1.12405e+01 -9.85133e+00 -9.40200e+00 -1.03006e+01
1.02000e+05 1.02000e+03 -9.36561e+00 -7.49650e+00 -1.12347e+01 -9.85064e+00 -9.39831e+00 -1.03030e+01
1.02080e+05 1.02000e+03 -9.36561e+00 -7.49650e+00 -1.12347e+01 -9.84995e+00 -9.39485e+00 -1.03050e+01
1.02160e+05 1.02100e+03 -8.68358e+00 -8.37476e+00 -8.99239e+00 -9.84925e+00 -9.39162e+00 -1.03069e+01
1.02240e+05 1.02200e+03 -9.60274e+00 -8.43724e+00 -1.07682e+01 -9.84857e+00 -9.38860e+00 -1.03085e+01
1.02320e+05 1.02300e+03 -9.48892e+00 -7.57140e+00 -1.14064e+01 -9.84785e+00 -9.38582e+00 -1.03099e+01
1.02400e+05 1.02400e+03 -8.56325e+00 -8.11730e+00 -9.00920e+00 -9.84717e+00 -9.38329e+00 -1.03111e+01
1.02480e+05 1.02400e+03 -8.56325e+00 -8.11730e+00 -9.00920e+00 -9.84653e+00 -9.38098e+00 -1.03121e+01
1.02560e+05 1.02500e+03 -1.06701e+01 -9.25422e+00 -1.20860e+01 -9.84589e+00 -9.37892e+00 -1.03129e+01
1.02640e+05 1.02600e+03 -8.95669e+00 -8.40987e+00 -9.50350e+00 -9.84526e+00 -9.37711e+00 -1.03134e+01
1.02720e+05 1.02700e+03 -9.54960e+00 -8.75400e+00 -1.03452e+01 -9.84468e+00 -9.37555e+00 -1.03138e+01
1.02800e+05 1.02800e+03 -9.20726e+00 -8.54162e+00 -9.87291e+00 -9.84414e+00 -9.37422e+00 -1.03141e+01
1.02880e+05 1.02800e+03 -9.20726e+00 -8.54162e+00 -9.87291e+00 -9.84362e+00 -9.37316e+00 -1.03141e+01
1.02960e+05 1.02900e+03 -9.55892e+00 -8.29714e+00 -1.08207e+01 -9.84320e+00 -9.37233e+00 -1.03141e+01
1.03040e+05 1.03000e+03 -9.82900e+00 -8.75709e+00 -1.09009e+01 -9.84279e+00 -9.37177e+00 -1.03138e+01
1.03120e+05 1.03100e+03 -9.59976e+00 -8.25193e+00 -1.09476e+01 -9.84244e+00 -9.37144e+00 -1.03134e+01
1.03200e+05 1.03200e+03 -1.09163e+01 -1.02396e+01 -1.15931e+01 -9.84211e+00 -9.37137e+00 -1.03129e+01
1.03280e+05 1.03200e+03 -1.09163e+01 -1.02396e+01 -1.15931e+01 -9.84188e+00 -9.37154e+00 -1.03122e+01
1.03360e+05 1.03300e+03 -9.09097e+00 -8.55148e+00 -9.63046e+00 -9.84171e+00 -9.37195e+00 -1.03115e+01
1.03440e+05 1.03400e+03 -9.16239e+00 -8.87025e+00 -9.45453e+00 -9.84164e+00 -9.37260e+00 -1.03107e+01
1.03520e+05 1.03500e+03 -9.07431e+00 -8.44963e+00 -9.69899e+00 -9.84160e+00 -9.37349e+00 -1.03097e+01
1.03600e+05 1.03600e+03 -8.58685e+00 -8.19237e+00 -8.98132e+00 -9.84165e+00 -9.37461e+00 -1.03087e+01
1.03680e+05 1.03600e+03 -8.58685e+00 -8.19237e+00 -8.98132e+00 -9.84177e+00 -9.37596e+00 -1.03076e+01
1.03760e+05 1.03700e+03 -9.09328e+00 -8.20515e+00 -9.98140e+00 -9.84199e+00 -9.37752e+00 -1.03065e+01
1.03840e+05 1.03800e+03 -9.88385e+00 -8.19969e+00 -1.15680e+01 -9.84227e+00 -9.37930e+00 -1.03052e+01
1.03920e+05 1.03900e+03 -9.94651e+00 -8.87406e+00 -1.10190e+01 -9.84265e+00 -9.38129e+00 -1.03040e+01
1.04000e+05 1.04000e+03 -8.61140e+00 -8.48534e+00 -8.73746e+00 -9.84309e+00 -9.38348e+00 -1.03027e+01
1.04080e+05 1.04000e+03 -8.61140e+00 -8.48534e+00 -8.73746e+00 -9.84366e+00 -9.38586e+00 -1.03015e+01
1.04160e+05 1.04100e+03 -9.58261e+00 -7.60458e+00 -1.15606e+01 -9.84425e+00 -9.38842e+00 -1.03001e+01
1.04240e+05 1.04200e+03 -9.69404e+00 -8.37610e+00 -1.10120e+01 -9.84497e+00 -9.39115e+00 -1.02988e+01
1.04320e+05 1.04300e+03 -9.97185e+00 -8.79887e+00 -1.11448e+01 -9.84574e+00 -9.39405e+00 -1.02974e+01
1.04400e+05 1.04400e+03 -1.00175e+01 -9.06605e+00 -1.09689e+01 -9.84661e+00 -9.39709e+00 -1.02961e+01
1.04480e+05 1.04400e+03 -1.00175e+01 -9.06605e+00 -1.09689e+01 -9.84755e+00 -9.40027e+00 -1.02948e+01
1.04560e+05 1.04500e+03 -9.37339e+00 -7.35836e+00 -1.13884e+01 -9.84858e+00 -9.40357e+00 -1.02936e+01
1.04640e+05 1.04600e+03 -1.13288e+01 -9.76691e+00 -1.28908e+01 -9.84969e+00 -9.40698e+00 -1.02924e+01
1.04720e+05 1.04700e+03 -8.55214e+00 -8.35493e+00 -8.74934e+00 -9.85084e+00 -9.41049e+00 -1.02912e+01
1.04800e+05 1.04800e+03 -1.00169e+01 -8.70017e+00 -1.13336e+01 -9.85209e+00 -9.41407e+00 -1.02901e+01
1.04880e+05 1.04800e+03 -1.00169e+01 -8.70017e+00 -1.13336e+01 -9.85337e+00 -9.41771e+00 -1.02890e+01
1.04960e+05 1.04900e+03 -1.05537e+01 -8.94664e+00 -1.21608e+01 -9.85475e+00 -9.42138e+00 -1.02881e+01
1.05040e+05 1.05000e+03 -9.06887e+00 -8.72651e+00 -9.41123e+00 -9.85615e+00 -9.42508e+00 -1.02872e+01
1.05120e+05 1.05100e+03 -9.63015e+00 -7.44166e+00 -1.18186e+01 -9.85761e+00 -9.42879e+00 -1.02864e+01
1.05200e+05 1.05200e+03 -8.73718e+00 -7.99637e+00 -9.47799e+00 -9.85911e+00 -9.43248e+00 -1.02857e+01
1.05280e+05 1.05200e+03 -8.73718e+00 -7.99637e+00 -9.47799e+00 -9.86069e+00 -9.43614e+00 -1.02852e+01
1.05360e+05 1.05300e+03 -1.01213e+01 -8.90863e+00 -1.13339e+01 -9.86223e+00 -9.43974e+00 -1.02847e+01
1.05440e+05 1.05400e+03 -9.16399e+00 -8.15930e+00 -1.01687e+01 -9.86384e+00 -9.44326e+00 -1.02844e+01
1.05520e+05 1.05500e+03 -9.55175e+00 -7.97283e+00 -1.11307e+01 -9.86547e+00 -9.44668e+00 -1.02843e+01
1.05600e+05 1.05600e+03 -8.92249e+00 -8.18121e+00 -9.66377e+00 -9.86712e+00 -9.44999e+00 -1.02842e+01
1.05680e+05 1.05600e+03 -8.92249e+00 -8.18121e+00 -9.66377e+00 -9.86874e+00 -9.45315e+00 -1.02843e+01
1.05760e+05 1.05700e+03 -9.84977e+00 -9.26579e+00 -1.04337e+01 -9.87036e+00 -9.45615e+00 -1.02846e+01
1.05840e+05 1.05800e+03 -8.79096e+00 -7.73434e+00 -9.84757e+00 -9.87202e+00 -9.45897e+00 -1.02851e+01
1.05920e+05 1.05900e+03 -8.94221e+00 -8.54915e+00 -9.33527e+00 -9.87366e+00 -9.46161e+00 -1.02857e+01
1.06000e+05 1.06000e+03 -9.51279e+00 -7.56610e+00 -1.14595e+01 -9.87522e+00 -9.46400e+00 -1.02864e+01
1.06080e+05 1.06000e+03 -9.51279e+00 -7.56610e+00 -1.14595e+01 -9.87678e+00 -9.46616e+00 -1.02874e+01
1.06160e+05 1.06100e+03 -9.91870e+00 -8.95616e+00 -1.08812e+01 -9.87830e+00 -9.46808e+00 -1.02885e+01
1.06240e+05 1.06200e+03 -9.61383e+00 -8.04749e+00 -1.11802e+01 -9.87978e+00 -9.46971e+00 -1.02899e+01
1.06320e+05 1.06300e+03 -9.16007e+00 -8.26713e+00 -1.00530e+01 -9.88120e+00 -9.47105e+00 -1.02913e+01
1.06400e+05 1.06400e+03 -8.85319e+00 -7.73173e+00 -9.97464e+00 -9.88255e+00 -9.47211e+00 -1.02930e+01
1.06480e+05 1.06400e+03 -8.85319e+00 -7.73173e+00 -9.97464e+00 -9.88386e+00 -9.47286e+00 -1.02949e+01
1.06560e+05 1.06500e+03 -9.01175e+00 -8.29537e+00 -9.72812e+00 -9.88507e+00 -9.47328e+00 -1.02969e+01
1.06640e+05 1.06600e+03 -9.61103e+00 -8.81096e+00 -1.04111e+01 -9.88625e+00 -9.47338e+00 -1.02991e+01
1.06720e+05 1.06700e+03 -9.40983e+00 -8.53145e+00 -1.02882e+01 -9.88730e+00 -9.47314e+00 -1.03015e+01
1.06800e+05 1.06800e+03 -9.32629e+00 -7.66045e+00 -1.09921e+01 -9.88826e+00 -9.47255e+00 -1.03040e+01
1.06880e+05 1.06800e+03 -9.32629e+00 -7.66045e+00 -1.09921e+01 -9.88915e+00 -9.47163e+00 -1.03067e+01
1.06960e+05 1.06900e+03 -9.02638e+00 -8.02557e+00 -1.00272e+01 -9.88994e+00 -9.47037e+00 -1.03095e+01
1.07040e+05 1.07000e+03 -9.70575e+00 -7.42263e+00 -1.19889e+01 -9.89058e+00 -9.46874e+00 -1.03124e+01
1.07120e+05 1.07100e+03 -9.78994e+00 -7.52823e+00 -1.20517e+01 -9.89112e+00 -9.46677e+00 -1.03155e+01
1.07200e+05 1.07200e+03 -9.52831e+00 -8.09540e+00 -1.09612e+01 -9.89158e+00 -9.46447e+00 -1.03187e+01
1.07280e+05 1.07200e+03 -9.52831e+00 -8.09540e+00 -1.09612e+01 -9.89187e+00 -9.46181e+00 -1.03219e+01
1.07360e+05 1.07300e+03 -9.62134e+00 -8.92429e+00 -1.03184e+01 -9.89208e+00 -9.45882e+00 -1.03253e+01
1.07440e+05 1.07400e+03 -8.85072e+00 -8.40599e+00 -9.29544e+00 -9.89217e+00 -9.45552e+00 -1.03288e+01
1.07520e+05 1.07500e+03 -9.01635e+00 -8.48236e+00 -9.55034e+00 -9.89208e+00 -9.45187e+00 -1.03323e+01
1.07600e+05 1.07600e+03 -8.62137e+00 -8.19510e+00 -9.04764e+00 -9.89190e+00 -9.44792e+00 -1.03359e+01
1.07680e+05 1.07600e+03 -8.62137e+00 -8.19510e+00 -9.04764e+00 -9.89157e+00 -9.44364e+00 -1.03395e+01
1.07760e+05 1.07700e+03 -9.66495e+00 -8.05542e+00 -1.12745e+01 -9.89109e+00 -9.43909e+00 -1.03431e+01
1.07840e+05 1.07800e+03 -1.01517e+01 -8.38894e+00 -1.19145e+01 -9.89053e+00 -9.43426e+00 -1.03468e+01
1.07920e+05 1.07900e+03 -9.03316e+00 -8.52181e+00 -9.54452e+00 -9.88976e+00 -9.42912e+00 -1.03504e+01
1.08000e+05 1.08000e+03 -1.08174e+01 -9.77471e+00 -1.18601e+01 -9.88892e+00 -9.42372e+00 -1.03541e+01
1.08080e+05 1.08000e+03 -1.08174e+01 -9.77471e+00 -1.18601e+01 -9.88787e+00 -9.41806e+00 -1.03577e+01
1.08160e+05 1.08100e+03 -9.49432e+00 -8.37134e+00 -1.06173e+01 -9.88673e+00 -9.41216e+00 -1.03613e+01
1.08240e+05 1.08200e+03 -9.60200e+00 -8.53539e+00 -1.06686e+01 -9.88543e+00 -9.40600e+00 -1.03649e+01
1.08320e+05 1.08300e+03 -9.92171e+00 -9.24869e+00 -1.05947e+01 -9.88401e+00 -9.39962e+00 -1.03684e+01
1.08400e+05 1.08400e+03 -9.86423e+00 -8.97150e+00 -1.07570e+01 -9.88244e+00 -9.39303e+00 -1.03719e+01
1.08480e+05 1.08400e+03 -9.86423e+00 -8.97150e+00 -1.07570e+01 -9.88072e+00 -9.38622e+00 -1.03752e+01
1.08560e+05 1.08500e+03 -1.00432e+01 -8.31725e+00 -1.17691e+01 -9.87889e+00 -9.37920e+00 -1.03786e+01
1.08640e+05 1.08600e+03 -9.38782e+00 -7.84742e+00 -1.09282e+01 -9.87691e+00 -9.37200e+00 -1.03818e+01
1.08720e+05 1.08700e+03 -8.46411e+00 -8.02021e+00 -8.90801e+00 -9.87479e+00 -9.36461e+00 -1.03850e+01
1.08800e+05 1.08800e+03 -9.94636e+00 -8.73803e+00 -1.11547e+01 -9.87256e+00 -9.35704e+00 -1.03881e+01
1.08880e+05 1.08800e+03 -9.94636e+00 -8.73803e+00 -1.11547e+01 -9.87019e+00 -9.34931e+00 -1.03911e+01
1.08960e+05 1.08900e+03 -1.07442e+01 -8.99579e+00 -1.24926e+01 -9.86769e+00 -9.34142e+00 -1.03940e+01
1.09040e+05 1.09000e+03 -9.40708e+00 -7.97576e+00 -1.08384e+01 -9.86505e+00 -9.33337e+00 -1.03967e+01
1.09120e+05 1.09100e+03 -8.61457e+00 -8.47309e+00 -8.75605e+00 -9.86229e+00 -9.32519e+00 -1.03994e+01
1.09200e+05 1.09200e+03 -9.67708e+00 -8.61236e+00 -1.07418e+01 -9.85942e+00 -9.31686e+00 -1.04020e+01
1.09280e+05 1.09200e+03 -9.67708e+00 -8.61236e+00 -1.07418e+01 -9.85643e+00 -9.30840e+00 -1.04045e+01
1.09360e+05 1.09300e+03 -9.21132e+00 -8.17768e+00 -1.02450e+01 -9.85334e+00 -9.29980e+00 -1.04069e+01
1.09440e+05 1.09400e+03 -9.86188e+00 -9.02380e+00 -1.07000e+01 -9.85009e+00 -9.29110e+00 -1.04091e+01
1.09520e+05 1.09500e+03 -1.01402e+01 -9.07245e+00 -1.12079e+01 -9.84675e+00 -9.28227e+00 -1.04112e+01
1.09600e+05 1.09600e+03 -9.04677e+00 -8.53964e+00 -9.55390e+00 -9.84332e+00 -9.27332e+00 -1.04133e+01
1.09680e+05 1.09600e+03 -9.04677e+00 -8.53964e+00 -9.55390e+00 -9.83977e+00 -9.26429e+00 -1.04153e+01
1.09760e+05 1.09700e+03 -1.03032e+01 -9.85021e+00 -1.07562e+01 -9.83611e+00 -9.25515e+00 -1.04171e+01
1.09840e+05 1.09800e+03 -1.05806e+01 -8.42868e+00 -1.27324e+01 -9.83235e+00 -9.24591e+00 -1.04188e+01
1.09920e+05 1.09900e+03 -1.11815e+01 -9.31070e+00 -1.30523e+01 -9.82852e+00 -9.23659e+00 -1.04205e+01
1.10000e+05 1.10000e+03 -1.00009e+01 -8.94439e+00 -1.10575e+01 -9.82460e+00 -9.22716e+00 -1.04220e+01
1.10080e+05 1.10000e+03 -1.00009e+01 -8.94439e+00 -1.10575e+01 -9.82058e+00 -9.21768e+00 -1.04235e+01
1.10160e+05 1.10100e+03 -8.60668e+00 -7.68753e+00 -9.52584e+00 -9.81644e+00 -9.20812e+00 -1.04248e+01
1.10240e+05 1.10200e+03 -9.51397e+00 -8.80957e+00 -1.02184e+01 -9.81226e+00 -9.19849e+00 -1.04260e+01
1.10320e+05 1.10300e+03 -9.62140e+00 -8.82502e+00 -1.04178e+01 -9.80800e+00 -9.18878e+00 -1.04272e+01
1.10400e+05 1.10400e+03 -9.39655e+00 -9.34458e+00 -9.44852e+00 -9.80364e+00 -9.17902e+00 -1.04283e+01
1.10480e+05 1.10400e+03 -9.39655e+00 -9.34458e+00 -9.44852e+00 -9.79925e+00 -9.16920e+00 -1.04293e+01
1.10560e+05 1.10500e+03 -9.34402e+00 -8.23070e+00 -1.04573e+01 -9.79475e+00 -9.15934e+00 -1.04302e+01
1.10640e+05 1.10600e+03 -1.03999e+01 -9.03345e+00 -1.17663e+01 -9.79023e+00 -9.14943e+00 -1.04310e+01
1.10720e+05 1.10700e+03 -9.69677e+00 -9.05544e+00 -1.03381e+01 -9.78564e+00 -9.13949e+00 -1.04318e+01
1.10800e+05 1.10800e+03 -9.69638e+00 -8.54918e+00 -1.08436e+01 -9.78099e+00 -9.12952e+00 -1.04325e+01
1.10880e+05 1.10800e+03 -9.69638e+00 -8.54918e+00 -1.08436e+01 -9.77629e+00 -9.11953e+00 -1.04330e+01
1.10960e+05 1.10900e+03 -9.25400e+00 -8.22691e+00 -1.02811e+01 -9.77153e+00 -9.10952e+00 -1.04335e+01
1.11040e+05 1.11000e+03 -9.21169e+00 -8.96679e+00 -9.45659e+00 -9.76675e+00 -9.09950e+00 -1.04340e+01
1.11120e+05 1.11100e+03 -9.94709e+00 -8.64604e+00 -1.12481e+01 -9.76197e+00 -9.08947e+00 -1.04345e+01
1.11200e+05 1.11200e+03 -9.77272e+00 -9.48264e+00 -1.00628e+01 -9.75714e+00 -9.07945e+00 -1.04348e+01
1.11280e+05 1.11200e+03 -9.77272e+00 -9.48264e+00 -1.00628e+01 -9.75227e+00 -9.06945e+00 -1.04351e+01
1.11360e+05 1.11300e+03 -1.01700e+01 -9.12438e+00 -1.12157e+01 -9.74739e+00 -9.05946e+00 -1.04353e+01
1.11440e+05 1.11400e+03 -9.78293e+00 -9.01493e+00 -1.05509e+01 -9.74249e+00 -9.04951e+00 -1.04355e+01
1.11520e+05 1.11500e+03 -9.36958e+00 -8.71293e+00 -1.00262e+01 -9.73759e+00 -9.03959e+00 -1.04356e+01
1.11600e+05 1.11600e+03 -1.00247e+01 -9.51426e+00 -1.05352e+01 -9.73270e+00 -9.02972e+00 -1.04357e+01
1.11680e+05 1.11600e+03 -1.00247e+01 -9.51426e+00 -1.05352e+01 -9.72779e+00 -9.01991e+00 -1.04357e+01
1.11760e+05 1.11700e+03 -9.61125e+00 -9.18530e+00 -1.00372e+01 -9.72290e+00 -9.01015e+00 -1.04356e+01
1.11840e+05 1.11800e+03 -9.79744e+00 -8.75013e+00 -1.08447e+01 -9.71802e+00 -9.00046e+00 -1.04356e+01
1.11920e+05 1.11900e+03 -9.57176e+00 -8.47037e+00 -1.06732e+01 -9.71318e+00 -8.99087e+00 -1.04355e+01
1.12000e+05 1.12000e+03 -1.11816e+01 -9.67809e+00 -1.26851e+01 -9.70834e+00 -8.98136e+00 -1.04353e+01
1.12080e+05 1.12000e+03 -1.11816e+01 -9.67809e+00 -1.26851e+01 -9.70356e+00 -8.97194e+00 -1.04352e+01
1.12160e+05 1.12100e+03 -9.22798e+00 -7.92926e+00 -1.05267e+01 -9.69879e+00 -8.96264e+00 -1.04349e+01
1.12240e+05 1.12200e+03 -9.27095e+00 -8.38809e+00 -1.01538e+01 -9.69406e+00 -8.95346e+00 -1.04347e+01
1.12320e+05 1.12300e+03 -9.35319e+00 -8.47469e+00 -1.02317e+01 -9.68938e+00 -8.94439e+00 -1.04344e+01
1.12400e+05 1.12400e+03 -1.04266e+01 -9.08716e+00 -1.17660e+01 -9.68476e+00 -8.93546e+00 -1.04340e+01
1.12480e+05 1.12400e+03 -1.04266e+01 -9.08716e+00 -1.17660e+01 -9.68019e+00 -8.92669e+00 -1.04337e+01
1.12560e+05 1.12500e+03 -1.00318e+01 -7.86166e+00 -1.22020e+01 -9.67569e+00 -8.91805e+00 -1.04333e+01
1.12640e+05 1.12600e+03 -1.02082e+01 -9.76075e+00 -1.06557e+01 -9.67125e+00 -8.90958e+00 -1.04329e+01
1.12720e+05 1.12700e+03 -9.27237e+00 -7.78002e+00 -1.07647e+01 -9.66689e+00 -8.90128e+00 -1.04325e+01
1.12800e+05 1.12800e+03 -8.87208e+00 -8.22866e+00 -9.51550e+00 -9.66260e+00 -8.89316e+00 -1.04320e+01
1.12880e+05 1.12800e+03 -8.87208e+00 -8.22866e+00 -9.51550e+00 -9.65842e+00 -8.88521e+00 -1.04316e+01
1.12960e+05 1.12900e+03 -9.87416e+00 -9.10369e+00 -1.06446e+01 -9.65429e+00 -8.87746e+00 -1.04311e+01
1.13040e+05 1.13000e+03 -1.04534e+01 -9.36991e+00 -1.15369e+01 -9.65025e+00 -8.86991e+00 -1.04306e+01
1.13120e+05 1.13100e+03 -1.00026e+01 -9.51206e+00 -1.04932e+01 -9.64633e+00 -8.86256e+00 -1.04301e+01
1.13200e+05 1.13200e+03 -8.99731e+00 -8.30128e+00 -9.69333e+00 -9.64248e+00 -8.85544e+00 -1.04295e+01
1.13280e+05 1.13200e+03 -8.99731e+00 -8.30128e+00 -9.69333e+00 -9.63876e+00 -8.84852e+00 -1.04290e+01
1.13360e+05 1.13300e+03 -9.93219e+00 -8.57642e+00 -1.12880e+01 -9.63513e+00 -8.84183e+00 -1.04284e+01
1.13440e+05 1.13400e+03 -9.91921e+00 -9.51778e+00 -1.03206e+01 -9.63162e+00 -8.83537e+00 -1.04279e+01
1.13520e+05 1.13500e+03 -1.08506e+01 -9.44917e+00 -1.22520e+01 -9.62821e+00 -8.82916e+00 -1.04273e+01
1.13600e+05 1.13600e+03 -1.03227e+01 -8.52853e+00 -1.21169e+01 -9.62494e+00 -8.82317e+00 -1.04267e+01
1.13680e+05 1.13600e+03 -1.03227e+01 -8.52853e+00 -1.21169e+01 -9.62176e+00 -8.81745e+00 -1.04261e+01
1.13760e+05 1.13700e+03 -1.00013e+01 -9.46328e+00 -1.05394e+01 -9.61872e+00 -8.81197e+00 -1.04255e+01
1.13840e+05 1.13800e+03 -9.73172e+00 -8.72910e+00 -1.07343e+01 -9.61580e+00 -8.80674e+00 -1.04249e+01
1.13920e+05 1.13900e+03 -9.38814e+00 -7.92281e+00 -1.08535e+01 -9.61300e+00 -8.80178e+00 -1.04242e+01
1.14000e+05 1.14000e+03 -9.97425e+00 -9.28093e+00 -1.06676e+01 -9.61032e+00 -8.79708e+00 -1.04236e+01
1.14080e+05 1.14000e+03 -9.97425e+00 -9.28093e+00 -1.06676e+01 -9.60780e+00 -8.79263e+00 -1.04230e+01
1.14160e+05 1.14100e+03 -9.64692e+00 -8.78691e+00 -1.05069e+01 -9.60538e+00 -8.78848e+00 -1.04223e+01
1.14240e+05 1.14200e+03 -9.89590e+00 -8.58553e+00 -1.12063e+01 -9.60311e+00 -8.78457e+00 -1.04216e+01
1.14320e+05 1.14300e+03 -1.01598e+01 -9.94510e+00 -1.03745e+01 -9.60094e+00 -8.78097e+00 -1.04209e+01
1.14400e+05 1.14400e+03 -9.21263e+00 -8.36458e+00 -1.00607e+01 -9.59893e+00 -8.77762e+00 -1.04202e+01
1.14480e+05 1.14400e+03 -9.21263e+00 -8.36458e+00 -1.00607e+01 -9.59704e+00 -8.77455e+00 -1.04195e+01
1.14560e+05 1.14500e+03 -1.01951e+01 -9.15056e+00 -1.12396e+01 -9.59530e+00 -8.77177e+00 -1.04188e+01
1.14640e+05 1.14600e+03 -1.03245e+01 -9.59192e+00 -1.10570e+01 -9.59368e+00 -8.76927e+00 -1.04181e+01
1.14720e+05 1.14700e+03 -8.90357e+00 -8.13591e+00 -9.67123e+00 -9.59219e+00 -8.76704e+00 -1.04173e+01
1.14800e+05 1.14800e+03 -1.02306e+01 -8.46472e+00 -1.19965e+01 -9.59084e+00 -8.76511e+00 -1.04166e+01
1.14880e+05 1.14800e+03 -1.02306e+01 -8.46472e+00 -1.19965e+01 -9.58962e+00 -8.76345e+00 -1.04158e+01
1.14960e+05 1.14900e+03 -1.07935e+01 -9.70324e+00 -1.18837e+01 -9.58853e+00 -8.76208e+00 -1.04150e+01
1.15040e+05 1.15000e+03 -1.08098e+01 -9.58163e+00 -1.20379e+01 -9.58758e+00 -8.76100e+00 -1.04142e+01
1.15120e+05 1.15100e+03 -8.98895e+00 -8.54022e+00 -9.43767e+00 -9.58673e+00 -8.76022e+00 -1.04132e+01
1.15200e+05 1.15200e+03 -9.84255e+00 -8.94561e+00 -1.07395e+01 -9.58604e+00 -8.75970e+00 -1.04124e+01
1.15280e+05 1.15200e+03 -9.84255e+00 -8.94561e+00 -1.07395e+01 -9.58548e+00 -8.75947e+00 -1.04115e+01
1.15360e+05 1.15300e+03 -1.07507e+01 -9.85557e+00 -1.16459e+01 -9.58502e+00 -8.75954e+00 -1.04105e+01
1.15440e+05 1.15400e+03 -1.07896e+01 -8.18733e+00 -1.33919e+01 -9.58469e+00 -8.75988e+00 -1.04095e+01
1.15520e+05 1.15500e+03 -1.00082e+01 -8.32276e+00 -1.16937e+01 -9.58450e+00 -8.76051e+00 -1.04085e+01
1.15600e+05 1.15600e+03 -1.04596e+01 -9.07492e+00 -1.18443e+01 -9.58443e+00 -8.76142e+00 -1.04074e+01
1.15680e+05 1.15600e+03 -1.04596e+01 -9.07492e+00 -1.18443e+01 -9.58445e+00 -8.76262e+00 -1.04063e+01
1.15760e+05 1.15700e+03 -1.03350e+01 -9.37954e+00 -1.12904e+01 -9.58464e+00 -8.76410e+00 -1.04052e+01
1.15840e+05 1.15800e+03 -1.07427e+01 -9.34114e+00 -1.21442e+01 -9.58489e+00 -8.76587e+00 -1.04039e+01
1.15920e+05 1.15900e+03 -1.03355e+01 -7.65165e+00 -1.30194e+01 -9.58530e+00 -8.76791e+00 -1.04027e+01
1.16000e+05 1.16000e+03 -9.57206e+00 -8.29518e+00 -1.08489e+01 -9.58579e+00 -8.77023e+00 -1.04013e+01
1.16080e+05 1.16000e+03 -9.57206e+00 -8.29518e+00 -1.08489e+01 -9.58641e+00 -8.77285e+00 -1.04000e+01
1.16160e+05 1.16100e+03 -1.10932e+01 -9.80200e+00 -1.23843e+01 -9.58712e+00 -8.77574e+00 -1.03985e+01
1.16240e+05 1.16200e+03 -1.07726e+01 -9.74481e+00 -1.18003e+01 -9.58795e+00 -8.77890e+00 -1.03970e+01
1.16320e+05 1.16300e+03 -1.04430e+01 -9.64893e+00 -1.12370e+01 -9.58886e+00 -8.78236e+00 -1.03954e+01
1.16400e+05 1.16400e+03 -8.81506e+00 -8.64513e+00 -8.98499e+00 -9.58989e+00 -8.78609e+00 -1.03937e+01
1.16480e+05 1.16400e+03 -8.81506e+00 -8.64513e+00 -8.98499e+00 -9.59100e+00 -8.79010e+00 -1.03919e+01
1.16560e+05 1.16500e+03 -1.04378e+01 -9.99685e+00 -1.08787e+01 -9.59220e+00 -8.79439e+00 -1.03900e+01
1.16640e+05 1.16600e+03 -1.00418e+01 -9.83564e+00 -1.02480e+01 -9.59354e+00 -8.79895e+00 -1.03881e+01
1.16720e+05 1.16700e+03 -1.07230e+01 -9.69355e+00 -1.17525e+01 -9.59492e+00 -8.80380e+00 -1.03860e+01
1.16800e+05 1.16800e+03 -9.23281e+00 -8.59899e+00 -9.86662e+00 -9.59642e+00 -8.80893e+00 -1.03839e+01
1.16880e+05 1.16800e+03 -9.23281e+00 -8.59899e+00 -9.86662e+00 -9.59798e+00 -8.81433e+00 -1.03816e+01
1.16960e+05 1.16900e+03 -9.53670e+00 -9.23460e+00 -9.83879e+00 -9.59966e+00 -8.82000e+00 -1.03793e+01
1.17040e+05 1.17000e+03 -1.05440e+01 -9.23526e+00 -1.18526e+01 -9.60141e+00 -8.82596e+00 -1.03769e+01
1.17120e+05 1.17100e+03 -9.94189e+00 -8.97408e+00 -1.09097e+01 -9.60325e+00 -8.83218e+00 -1.03743e+01
1.17200e+05 1.17200e+03 -1.00857e+01 -8.64564e+00 -1.15257e+01 -9.60513e+00 -8.83870e+00 -1.03716e+01
1.17280e+05 1.17200e+03 -1.00857e+01 -8.64564e+00 -1.15257e+01 -9.60715e+00 -8.84548e+00 -1.03688e+01
1.17360e+05 1.17300e+03 -1.04488e+01 -9.78035e+00 -1.11173e+01 -9.60919e+00 -8.85254e+00 -1.03658e+01
1.17440e+05 1.17400e+03 -1.18570e+01 -1.09139e+01 -1.28001e+01 -9.61133e+00 -8.85989e+00 -1.03628e+01
1.17520e+05 1.17500e+03 -1.12459e+01 -1.05264e+01 -1.19654e+01 -9.61356e+00 -8.86749e+00 -1.03596e+01
1.17600e+05 1.17600e+03 -9.00495e+00 -8.38760e+00 -9.62229e+00 -9.61585e+00 -8.87537e+00 -1.03563e+01
1.17680e+05 1.17600e+03 -9.00495e+00 -8.38760e+00 -9.62229e+00 -9.61820e+00 -8.88354e+00 -1.03529e+01
1.17760e+05 1.17700e+03 -9.58599e+00 -8.70078e+00 -1.04712e+01 -9.62064e+00 -8.89197e+00 -1.03493e+01
1.17840e+05 1.17800e+03 -1.06086e+01 -9.27854e+00 -1.19387e+01 -9.62312e+00 -8.90068e+00 -1.03456e+01
1.17920e+05 1.17900e+03 -9.95170e+00 -8.64761e+00 -1.12558e+01 -9.62569e+00 -8.90966e+00 -1.03417e+01
1.18000e+05 1.18000e+03 -9.95637e+00 -9.68606e+00 -1.02267e+01 -9.62831e+00 -8.91890e+00 -1.03377e+01
1.18080e+05 1.18000e+03 -9.95637e+00 -9.68606e+00 -1.02267e+01 -9.63101e+00 -8.92843e+00 -1.03336e+01
1.18160e+05 1.18100e+03 -9.15526e+00 -8.74173e+00 -9.56879e+00 -9.63379e+00 -8.93820e+00 -1.03294e+01
1.18240e+05 1.18200e+03 -9.67600e+00 -9.57429e+00 -9.77771e+00 -9.63664e+00 -8.94824e+00 -1.03250e+01
1.18320e+05 1.18300e+03 -1.11715e+01 -9.82396e+00 -1.25191e+01 -9.63954e+00 -8.95855e+00 -1.03205e+01
1.18400e+05 1.18400e+03 -9.84269e+00 -9.60850e+00 -1.00769e+01 -9.64250e+00 -8.96911e+00 -1.03159e+01
1.18480e+05 1.18400e+03 -9.84269e+00 -9.60850e+00 -1.00769e+01 -9.64554e+00 -8.97992e+00 -1.03112e+01
1.18560e+05 1.18500e+03 -1.18598e+01 -1.05277e+01 -1.31919e+01 -9.64864e+00 -8.99098e+00 -1.03063e+01
1.18640e+05 1.18600e+03 -1.03169e+01 -9.43629e+00 -1.11975e+01 -9.65181e+00 -9.00229e+00 -1.03013e+01
1.18720e+05 1.18700e+03 -9.95247e+00 -9.30479e+00 -1.06001e+01 -9.65507e+00 -9.01382e+00 -1.02963e+01
1.18800e+05 1.18800e+03 -1.04091e+01 -9.97166e+00 -1.08465e+01 -9.65837e+00 -9.02560e+00 -1.02911e+01
1.18880e+05 1.18800e+03 -1.04091e+01 -9.97166e+00 -1.08465e+01 -9.66175e+00 -9.03759e+00 -1.02859e+01
1.18960e+05 1.18900e+03 -9.36699e+00 -8.13232e+00 -1.06017e+01 -9.66520e+00 -9.04981e+00 -1.02806e+01
1.19040e+05 1.19000e+03 -1.09184e+01 -8.95898e+00 -1.28778e+01 -9.66870e+00 -9.06224e+00 -1.02752e+01
1.19120e+05 1.19100e+03 -1.21697e+01 -9.20143e+00 -1.51380e+01 -9.67228e+00 -9.07486e+00 -1.02697e+01
1.19200e+05 1.19200e+03 -1.12912e+01 -1.01817e+01 -1.24007e+01 -9.67595e+00 -9.08766e+00 -1.02642e+01
1.19280e+05 1.19200e+03 -1.12912e+01 -1.01817e+01 -1.24007e+01 -9.67966e+00 -9.10064e+00 -1.02587e+01
1.19360e+05 1.19300e+03 -1.09784e+01 -1.00647e+01 -1.18921e+01 -9.68345e+00 -9.11378e+00 -1.02531e+01
1.19440e+05 1.19400e+03 -1.01269e+01 -8.69821e+00 -1.15557e+01 -9.68732e+00 -9.12708e+00 -1.02476e+01
1.19520e+05 1.19500e+03 -9.62365e+00 -9.19407e+00 -1.00532e+01 -9.69126e+00 -9.14050e+00 -1.02420e+01
1.19600e+05 1.19600e+03 -9.92566e+00 -9.56619e+00 -1.02851e+01 -9.69526e+00 -9.15404e+00 -1.02365e+01
1.19680e+05 1.19600e+03 -9.92566e+00 -9.56619e+00 -1.02851e+01 -9.69934e+00 -9.16769e+00 -1.02310e+01
1.19760e+05 1.19700e+03 -1.05521e+01 -8.82502e+00 -1.22792e+01 -9.70348e+00 -9.18143e+00 -1.02255e+01
1.19840e+05 1.19800e+03 -1.03125e+01 -9.20309e+00 -1.14220e+01 -9.70772e+00 -9.19522e+00 -1.02202e+01
1.19920e+05 1.19900e+03 -9.80740e+00 -9.20999e+00 -1.04048e+01 -9.71201e+00 -9.20906e+00 -1.02150e+01
1.20000e+05 1.20000e+03 -9.92789e+00 -9.50514e+00 -1.03506e+01 -9.71636e+00 -9.22293e+00 -1.02098e+01
1.20080e+05 1.20000e+03 -9.92789e+00 -9.50514e+00 -1.03506e+01 -9.72080e+00 -9.23679e+00 -1.02048e+01
1.20160e+05 1.20100e+03 -9.61252e+00 -9.04379e+00 -1.01813e+01 -9.72528e+00 -9.25065e+00 -1.01999e+01
1.20240e+05 1.20200e+03 -9.34448e+00 -8.58406e+00 -1.01049e+01 -9.72984e+00 -9.26445e+00 -1.01952e+01
1.20320e+05 1.20300e+03 -8.89802e+00 -8.52641e+00 -9.26962e+00 -9.73448e+00 -9.27818e+00 -1.01908e+01
1.20400e+05 1.20400e+03 -1.08768e+01 -9.59224e+00 -1.21614e+01 -9.73919e+00 -9.29181e+00 -1.01866e+01
1.20480e+05 1.20400e+03 -1.08768e+01 -9.59224e+00 -1.21614e+01 -9.74393e+00 -9.30533e+00 -1.01825e+01
1.20560e+05 1.20500e+03 -9.94010e+00 -8.97496e+00 -1.09052e+01 -9.74878e+00 -9.31869e+00 -1.01789e+01
1.20640e+05 1.20600e+03 -9.96083e+00 -8.38548e+00 -1.15362e+01 -9.75365e+00 -9.33189e+00 -1.01754e+01
1.20720e+05 1.20700e+03 -1.11678e+01 -9.63839e+00 -1.26971e+01 -9.75862e+00 -9.34487e+00 -1.01724e+01
1.20800e+05 1.20800e+03 -9.96971e+00 -8.26419e+00 -1.16752e+01 -9.76360e+00 -9.35764e+00 -1.01696e+01
1.20880e+05 1.20800e+03 -9.96971e+00 -8.26419e+00 -1.16752e+01 -9.76868e+00 -9.37014e+00 -1.01672e+01
1.20960e+05 1.20900e+03 -9.07676e+00 -8.45897e+00 -9.69455e+00 -9.77379e+00 -9.38234e+00 -1.01652e+01
1.21040e+05 1.21000e+03 -9.82350e+00 -9.07483e+00 -1.05722e+01 -9.77899e+00 -9.39424e+00 -1.01637e+01
1.21120e+05 1.21100e+03 -8.89621e+00 -8.60877e+00 -9.18366e+00 -9.78423e+00 -9.40579e+00 -1.01627e+01
1.21200e+05 1.21200e+03 -9.57807e+00 -8.57508e+00 -1.05811e+01 -9.78951e+00 -9.41699e+00 -1.01620e+01
1.21280e+05 1.21200e+03 -9.57807e+00 -8.57508e+00 -1.05811e+01 -9.79485e+00 -9.42781e+00 -1.01619e+01
1.21360e+05 1.21300e+03 -9.90508e+00 -9.57778e+00 -1.02324e+01 -9.80023e+00 -9.43823e+00 -1.01622e+01
1.21440e+05 1.21400e+03 -1.00924e+01 -8.66463e+00 -1.15203e+01 -9.80567e+00 -9.44822e+00 -1.01631e+01
1.21520e+05 1.21500e+03 -9.33211e+00 -8.26431e+00 -1.03999e+01 -9.81116e+00 -9.45777e+00 -1.01646e+01
1.21600e+05 1.21600e+03 -8.90867e+00 -8.45187e+00 -9.36547e+00 -9.81668e+00 -9.46689e+00 -1.01665e+01
1.21680e+05 1.21600e+03 -8.90867e+00 -8.45187e+00 -9.36547e+00 -9.82225e+00 -9.47554e+00 -1.01690e+01
1.21760e+05 1.21700e+03 -8.80893e+00 -8.30618e+00 -9.31168e+00 -9.82787e+00 -9.48374e+00 -1.01720e+01
1.21840e+05 1.21800e+03 -9.84970e+00 -9.02310e+00 -1.06763e+01 -9.83353e+00 -9.49147e+00 -1.01756e+01
1.21920e+05 1.21900e+03 -1.04327e+01 -9.03700e+00 -1.18285e+01 -9.83921e+00 -9.49876e+00 -1.01797e+01
1.22000e+05 1.22000e+03 -9.70374e+00 -9.16857e+00 -1.02389e+01 -9.84496e+00 -9.50559e+00 -1.01843e+01
1.22080e+05 1.22000e+03 -9.70374e+00 -9.16857e+00 -1.02389e+01 -9.85071e+00 -9.51198e+00 -1.01894e+01
1.22160e+05 1.22100e+03 -9.32736e+00 -8.22088e+00 -1.04338e+01 -9.85650e+00 -9.51794e+00 -1.01950e+01
1.22240e+05 1.22200e+03 -9.31431e+00 -8.49432e+00 -1.01343e+01 -9.86231e+00 -9.52349e+00 -1.02011e+01
1.22320e+05 1.22300e+03 -9.28424e+00 -8.86715e+00 -9.70134e+00 -9.86813e+00 -9.52865e+00 -1.02076e+01
1.22400e+05 1.22400e+03 -9.89987e+00 -9.09527e+00 -1.07045e+01 -9.87400e+00 -9.53343e+00 -1.02146e+01
1.22480e+05 1.22400e+03 -9.89987e+00 -9.09527e+00 -1.07045e+01 -9.87991e+00 -9.53788e+00 -1.02219e+01
1.22560e+05 1.22500e+03 -9.53988e+00 -8.40974e+00 -1.06700e+01 -9.88579e+00 -9.54198e+00 -1.02296e+01
1.22640e+05 1.22600e+03 -8.54274e+00 -8.17878e+00 -8.90670e+00 -9.89173e+00 -9.54578e+00 -1.02377e+01
1.22720e+05 1.22700e+03 -9.00853e+00 -8.78502e+00 -9.23205e+00 -9.89764e+00 -9.54930e+00 -1.02460e+01
1.22800e+05 1.22800e+03 -9.49194e+00 -8.51664e+00 -1.04672e+01 -9.90358e+00 -9.55256e+00 -1.02546e+01
1.22880e+05 1.22800e+03 -9.49194e+00 -8.51664e+00 -1.04672e+01 -9.90954e+00 -9.55561e+00 -1.02635e+01
1.22960e+05 1.22900e+03 -9.66311e+00 -9.42712e+00 -9.89910e+00 -9.91546e+00 -9.55843e+00 -1.02725e+01
1.23040e+05 1.23000e+03 -9.50830e+00 -9.11085e+00 -9.90574e+00 -9.92135e+00 -9.56107e+00 -1.02816e+01
1.23120e+05 1.23100e+03 -9.50029e+00 -8.06244e+00 -1.09381e+01 -9.92732e+00 -9.56357e+00 -1.02911e+01
1.23200e+05 1.23200e+03 -8.90200e+00 -8.64899e+00 -9.15501e+00 -9.93320e+00 -9.56591e+00 -1.03005e+01
1.23280e+05 1.23200e+03 -8.90200e+00 -8.64899e+00 -9.15501e+00 -9.93911e+00 -9.56815e+00 -1.03101e+01
1.23360e+05 1.23300e+03 -9.59031e+00 -9.37203e+00 -9.80858e+00 -9.94500e+00 -9.57027e+00 -1.03197e+01
1.23440e+05 1.23400e+03 -8.89058e+00 -8.54776e+00 -9.23341e+00 -9.95083e+00 -9.57231e+00 -1.03293e+01
1.23520e+05 1.23500e+03 -1.07404e+01 -9.84394e+00 -1.16370e+01 -9.95663e+00 -9.57428e+00 -1.03390e+01
1.23600e+05 1.23600e+03 -1.00455e+01 -9.37426e+00 -1.07167e+01 -9.96240e+00 -9.57619e+00 -1.03486e+01
1.23680e+05 1.23600e+03 -1.00455e+01 -9.37426e+00 -1.07167e+01 -9.96810e+00 -9.57806e+00 -1.03581e+01
1.23760e+05 1.23700e+03 -9.60382e+00 -8.98794e+00 -1.02197e+01 -9.97378e+00 -9.57990e+00 -1.03677e+01
1.23840e+05 1.23800e+03 -9.28848e+00 -7.77388e+00 -1.08031e+01 -9.97936e+00 -9.58171e+00 -1.03770e+01
1.23920e+05 1.23900e+03 -1.04092e+01 -9.06818e+00 -1.17503e+01 -9.98491e+00 -9.58350e+00 -1.03863e+01
1.24000e+05 1.24000e+03 -9.23397e+00 -8.31645e+00 -1.01515e+01 -9.99039e+00 -9.58529e+00 -1.03955e+01
1.24080e+05 1.24000e+03 -9.23397e+00 -8.31645e+00 -1.01515e+01 -9.99577e+00 -9.58708e+00 -1.04045e+01
1.24160e+05 1.24100e+03 -1.07254e+01 -9.24186e+00 -1.22089e+01 -1.00011e+01 -9.58887e+00 -1.04133e+01
1.24240e+05 1.24200e+03 -8.83957e+00 -8.42982e+00 -9.24933e+00 -1.00063e+01 -9.59065e+00 -1.04219e+01
1.24320e+05 1.24300e+03 -9.19227e+00 -8.42257e+00 -9.96198e+00 -1.00114e+01 -9.59245e+00 -1.04303e+01
1.24400e+05 1.24400e+03 -1.04247e+01 -8.60822e+00 -1.22412e+01 -1.00163e+01 -9.59426e+00 -1.04384e+01
1.24480e+05 1.24400e+03 -1.04247e+01 -8.60822e+00 -1.22412e+01 -1.00212e+01 -9.59608e+00 -1.04464e+01
1.24560e+05 1.24500e+03 -8.54649e+00 -8.32431e+00 -8.76867e+00 -1.00260e+01 -9.59790e+00 -1.04541e+01
1.24640e+05 1.24600e+03 -9.40709e+00 -8.65168e+00 -1.01625e+01 -1.00306e+01 -9.59975e+00 -1.04615e+01
1.24720e+05 1.24700e+03 -9.29966e+00 -8.74534e+00 -9.85397e+00 -1.00351e+01 -9.60159e+00 -1.04686e+01
1.24800e+05 1.24800e+03 -9.52735e+00 -7.97158e+00 -1.10831e+01 -1.00394e+01 -9.60343e+00 -1.04754e+01
1.24880e+05 1.24800e+03 -9.52735e+00 -7.97158e+00 -1.10831e+01 -1.00436e+01 -9.60526e+00 -1.04819e+01
1.24960e+05 1.24900e+03 -8.59960e+00 -8.24582e+00 -8.95338e+00 -1.00476e+01 -9.60713e+00 -1.04881e+01
1.25040e+05 1.25000e+03 -8.53817e+00 -7.22629e+00 -9.85004e+00 -1.00515e+01 -9.60896e+00 -1.04940e+01
1.25120e+05 1.25100e+03 -8.78668e+00 -8.40370e+00 -9.16966e+00 -1.00551e+01 -9.61077e+00 -1.04995e+01
1.25200e+05 1.25200e+03 -9.24133e+00 -8.77132e+00 -9.71135e+00 -1.00586e+01 -9.61258e+00 -1.05046e+01
1.25280e+05 1.25200e+03 -9.24133e+00 -8.77132e+00 -9.71135e+00 -1.00619e+01 -9.61436e+00 -1.05094e+01
1.25360e+05 1.25300e+03 -1.06453e+01 -8.78016e+00 -1.25104e+01 -1.00650e+01 -9.61611e+00 -1.05138e+01
1.25440e+05 1.25400e+03 -9.58387e+00 -8.31604e+00 -1.08517e+01 -1.00679e+01 -9.61785e+00 -1.05179e+01
1.25520e+05 1.25500e+03 -9.93472e+00 -8.65814e+00 -1.12113e+01 -1.00706e+01 -9.61954e+00 -1.05216e+01
1.25600e+05 1.25600e+03 -9.64430e+00 -9.06513e+00 -1.02235e+01 -1.00730e+01 -9.62118e+00 -1.05249e+01
1.25680e+05 1.25600e+03 -9.64430e+00 -9.06513e+00 -1.02235e+01 -1.00753e+01 -9.62276e+00 -1.05278e+01
1.25760e+05 1.25700e+03 -9.69955e+00 -9.07958e+00 -1.03195e+01 -1.00773e+01 -9.62428e+00 -1.05303e+01
1.25840e+05 1.25800e+03 -9.44437e+00 -8.19607e+00 -1.06927e+01 -1.00791e+01 -9.62575e+00 -1.05324e+01
1.25920e+05 1.25900e+03 -9.02792e+00 -8.45476e+00 -9.60108e+00 -1.00806e+01 -9.62715e+00 -1.05341e+01
1.26000e+05 1.26000e+03 -9.10438e+00 -8.25573e+00 -9.95303e+00 -1.00820e+01 -9.62848e+00 -1.05354e+01
1.26080e+05 1.26000e+03 -9.10438e+00 -8.25573e+00 -9.95303e+00 -1.00830e+01 -9.62974e+00 -1.05363e+01
1.26160e+05 1.26100e+03 -8.85310e+00 -8.39588e+00 -9.31033e+00 -1.00839e+01 -9.63093e+00 -1.05368e+01
1.26240e+05 1.26200e+03 -8.36372e+00 -7.82157e+00 -8.90587e+00 -1.00845e+01 -9.63200e+00 -1.05369e+01
1.26320e+05 1.26300e+03 -9.62668e+00 -8.83290e+00 -1.04205e+01 -1.00848e+01 -9.63297e+00 -1.05366e+01
1.26400e+05 1.26400e+03 -8.99600e+00 -8.30512e+00 -9.68689e+00 -1.00849e+01 -9.63386e+00 -1.05359e+01
1.26480e+05 1.26400e+03 -8.99600e+00 -8.30512e+00 -9.68689e+00 -1.00847e+01 -9.63466e+00 -1.05348e+01
1.26560e+05 1.26500e+03 -8.99920e+00 -8.81188e+00 -9.18653e+00 -1.00843e+01 -9.63534e+00 -1.05333e+01
1.26640e+05 1.26600e+03 -9.88105e+00 -9.44733e+00 -1.03148e+01 -1.00837e+01 -9.63589e+00 -1.05314e+01
1.26720e+05 1.26700e+03 -9.45662e+00 -9.03520e+00 -9.87804e+00 -1.00828e+01 -9.63635e+00 -1.05292e+01
1.26800e+05 1.26800e+03 -9.17138e+00 -9.07567e+00 -9.26709e+00 -1.00816e+01 -9.63668e+00 -1.05265e+01
1.26880e+05 1.26800e+03 -9.17138e+00 -9.07567e+00 -9.26709e+00 -1.00802e+01 -9.63689e+00 -1.05235e+01
1.26960e+05 1.26900e+03 -8.86068e+00 -8.39828e+00 -9.32308e+00 -1.00785e+01 -9.63696e+00 -1.05201e+01
1.27040e+05 1.27000e+03 -1.00503e+01 -9.25324e+00 -1.08475e+01 -1.00766e+01 -9.63692e+00 -1.05163e+01
1.27120e+05 1.27100e+03 -9.88559e+00 -8.16348e+00 -1.16077e+01 -1.00745e+01 -9.63675e+00 -1.05122e+01
1.27200e+05 1.27200e+03 -9.32349e+00 -8.62689e+00 -1.00201e+01 -1.00721e+01 -9.63643e+00 -1.05079e+01
1.27280e+05 1.27200e+03 -9.32349e+00 -8.62689e+00 -1.00201e+01 -1.00695e+01 -9.63598e+00 -1.05030e+01
1.27360e+05 1.27300e+03 -9.99047e+00 -8.86257e+00 -1.11184e+01 -1.00666e+01 -9.63538e+00 -1.04979e+01
1.27440e+05 1.27400e+03 -1.03151e+01 -9.91383e+00 -1.07164e+01 -1.00636e+01 -9.63463e+00 -1.04925e+01
1.27520e+05 1.27500e+03 -9.18619e+00 -8.63623e+00 -9.73614e+00 -1.00603e+01 -9.63377e+00 -1.04867e+01
1.27600e+05 1.27600e+03 -8.71626e+00 -8.03659e+00 -9.39594e+00 -1.00567e+01 -9.63274e+00 -1.04807e+01
1.27680e+05 1.27600e+03 -8.71626e+00 -8.03659e+00 -9.39594e+00 -1.00530e+01 -9.63157e+00 -1.04744e+01
1.27760e+05 1.27700e+03 -9.73283e+00 -8.87591e+00 -1.05898e+01 -1.00491e+01 -9.63025e+00 -1.04679e+01
1.27840e+05 1.27800e+03 -8.53399e+00 -8.15864e+00 -8.90934e+00 -1.00449e+01 -9.62879e+00 -1.04610e+01
1.27920e+05 1.27900e+03 -9.77425e+00 -8.48846e+00 -1.10600e+01 -1.00405e+01 -9.62715e+00 -1.04539e+01
1.28000e+05 1.28000e+03 -9.32414e+00 -9.08361e+00 -9.56467e+00 -1.00360e+01 -9.62540e+00 -1.04466e+01
1.28080e+05 1.28000e+03 -9.32414e+00 -9.08361e+00 -9.56467e+00 -1.00312e+01 -9.62346e+00 -1.04390e+01
1.28160e+05 1.28100e+03 -9.55029e+00 -8.33776e+00 -1.07628e+01 -1.00263e+01 -9.62138e+00 -1.04312e+01
1.28240e+05 1.28200e+03 -8.87001e+00 -7.94009e+00 -9.79993e+00 -1.00212e+01 -9.61916e+00 -1.04233e+01
1.28320e+05 1.28300e+03 -9.30784e+00 -8.68628e+00 -9.92940e+00 -1.00160e+01 -9.61679e+00 -1.04151e+01
1.28400e+05 1.28400e+03 -8.88997e+00 -8.39660e+00 -9.38334e+00 -1.00105e+01 -9.61423e+00 -1.04068e+01
1.28480e+05 1.28400e+03 -8.88997e+00 -8.39660e+00 -9.38334e+00 -1.00049e+01 -9.61154e+00 -1.03982e+01
1.28560e+05 1.28500e+03 -9.24231e+00 -8.80233e+00 -9.68228e+00 -9.99912e+00 -9.60870e+00 -1.03895e+01
1.28640e+05 1.28600e+03 -9.38989e+00 -9.09295e+00 -9.68682e+00 -9.99323e+00 -9.60571e+00 -1.03808e+01
1.28720e+05 1.28700e+03 -8.80281e+00 -8.52404e+00 -9.08159e+00 -9.98715e+00 -9.60254e+00 -1.03718e+01
1.28800e+05 1.28800e+03 -9.38285e+00 -8.73814e+00 -1.00276e+01 -9.98099e+00 -9.59923e+00 -1.03628e+01
1.28880e+05 1.28800e+03 -9.38285e+00 -8.73814e+00 -1.00276e+01 -9.97467e+00 -9.59577e+00 -1.03536e+01
1.28960e+05 1.28900e+03 -9.30128e+00 -9.26806e+00 -9.33450e+00 -9.96827e+00 -9.59218e+00 -1.03444e+01
1.29040e+05 1.29000e+03 -1.01884e+01 -9.97683e+00 -1.04000e+01 -9.96171e+00 -9.58842e+00 -1.03350e+01
1.29120e+05 1.29100e+03 -9.29405e+00 -9.19410e+00 -9.39401e+00 -9.95503e+00 -9.58452e+00 -1.03255e+01
1.29200e+05 1.29200e+03 -9.15303e+00 -8.55967e+00 -9.74639e+00 -9.94822e+00 -9.58046e+00 -1.03160e+01
1.29280e+05 1.29200e+03 -9.15303e+00 -8.55967e+00 -9.74639e+00 -9.94137e+00 -9.57627e+00 -1.03065e+01
1.29360e+05 1.29300e+03 -9.66399e+00 -8.34877e+00 -1.09792e+01 -9.93442e+00 -9.57194e+00 -1.02969e+01
1.29440e+05 1.29400e+03 -9.09659e+00 -8.44331e+00 -9.74987e+00 -9.92739e+00 -9.56748e+00 -1.02873e+01
1.29520e+05 1.29500e+03 -9.74863e+00 -8.52047e+00 -1.09768e+01 -9.92023e+00 -9.56287e+00 -1.02776e+01
1.29600e+05 1.29600e+03 -9.09253e+00 -8.12842e+00 -1.00566e+01 -9.91304e+00 -9.55813e+00 -1.02679e+01
1.29680e+05 1.29600e+03 -9.09253e+00 -8.12842e+00 -1.00566e+01 -9.90576e+00 -9.55327e+00 -1.02582e+01
1.29760e+05 1.29700e+03 -9.48159e+00 -8.50424e+00 -1.04589e+01 -9.89844e+00 -9.54827e+00 -1.02486e+01
1.29840e+05 1.29800e+03 -9.05247e+00 -8.69219e+00 -9.41275e+00 -9.89104e+00 -9.54316e+00 -1.02389e+01
1.29920e+05 1.29900e+03 -9.25305e+00 -9.02655e+00 -9.47955e+00 -9.88361e+00 -9.53792e+00 -1.02293e+01
1.30000e+05 1.30000e+03 -9.04778e+00 -8.17633e+00 -9.91923e+00 -9.87613e+00 -9.53257e+00 -1.02197e+01
1.30080e+05 1.30000e+03 -9.04778e+00 -8.17633e+00 -9.91923e+00 -9.86860e+00 -9.52712e+00 -1.02101e+01
1.30160e+05 1.30100e+03 -9.47328e+00 -7.69629e+00 -1.12503e+01 -9.86106e+00 -9.52155e+00 -1.02006e+01
1.30240e+05 1.30200e+03 -8.61817e+00 -7.97449e+00 -9.26184e+00 -9.85347e+00 -9.51589e+00 -1.01911e+01
1.30320e+05 1.30300e+03 -9.68940e+00 -8.43720e+00 -1.09416e+01 -9.84585e+00 -9.51012e+00 -1.01816e+01
1.30400e+05 1.30400e+03 -9.41039e+00 -8.95663e+00 -9.86415e+00 -9.83823e+00 -9.50427e+00 -1.01722e+01
1.30480e+05 1.30400e+03 -9.41039e+00 -8.95663e+00 -9.86415e+00 -9.83061e+00 -9.49833e+00 -1.01629e+01
1.30560e+05 1.30500e+03 -9.46821e+00 -8.29319e+00 -1.06432e+01 -9.82295e+00 -9.49230e+00 -1.01536e+01
1.30640e+05 1.30600e+03 -9.22472e+00 -8.82978e+00 -9.61967e+00 -9.81531e+00 -9.48619e+00 -1.01444e+01
1.30720e+05 1.30700e+03 -8.71146e+00 -8.59381e+00 -8.82911e+00 -9.80768e+00 -9.48001e+00 -1.01353e+01
1.30800e+05 1.30800e+03 -1.03052e+01 -9.41658e+00 -1.11938e+01 -9.80003e+00 -9.47377e+00 -1.01263e+01
1.30880e+05 1.30800e+03 -1.03052e+01 -9.41658e+00 -1.11938e+01 -9.79243e+00 -9.46747e+00 -1.01174e+01
1.30960e+05 1.30900e+03 -9.38644e+00 -8.52375e+00 -1.02491e+01 -9.78483e+00 -9.46111e+00 -1.01085e+01
1.31040e+05 1.31000e+03 -9.38775e+00 -8.52928e+00 -1.02462e+01 -9.77721e+00 -9.45470e+00 -1.00997e+01
1.31120e+05 1.31100e+03 -8.37588e+00 -8.04410e+00 -8.70766e+00 -9.76966e+00 -9.44825e+00 -1.00911e+01
1.31200e+05 1.31200e+03 -9.07860e+00 -8.64270e+00 -9.51449e+00 -9.76214e+00 -9.44175e+00 -1.00825e+01
1.31280e+05 1.31200e+03 -9.07860e+00 -8.64270e+00 -9.51449e+00 -9.75462e+00 -9.43522e+00 -1.00740e+01
1.31360e+05 1.31300e+03 -9.42747e+00 -7.98084e+00 -1.08741e+01 -9.74718e+00 -9.42866e+00 -1.00657e+01
1.31440e+05 1.31400e+03 -9.12010e+00 -8.75518e+00 -9.48501e+00 -9.73974e+00 -9.42208e+00 -1.00574e+01
1.31520e+05 1.31500e+03 -9.13985e+00 -8.62447e+00 -9.65522e+00 -9.73235e+00 -9.41548e+00 -1.00492e+01
1.31600e+05 1.31600e+03 -9.42293e+00 -8.51788e+00 -1.03280e+01 -9.72501e+00 -9.40887e+00 -1.00412e+01
1.31680e+05 1.31600e+03 -9.42293e+00 -8.51788e+00 -1.03280e+01 -9.71773e+00 -9.40227e+00 -1.00332e+01
1.31760e+05 1.31700e+03 -1.00976e+01 -8.67234e+00 -1.15228e+01 -9.71050e+00 -9.39565e+00 -1.00254e+01
1.31840e+05 1.31800e+03 -8.37789e+00 -7.65694e+00 -9.09884e+00 -9.70333e+00 -9.38904e+00 -1.00176e+01
1.31920e+05 1.31900e+03 -8.47762e+00 -8.16384e+00 -8.79139e+00 -9.69619e+00 -9.38245e+00 -1.00099e+01
1.32000e+05 1.32000e+03 -8.64001e+00 -7.56273e+00 -9.71728e+00 -9.68915e+00 -9.37588e+00 -1.00024e+01
1.32080e+05 1.32000e+03 -8.64001e+00 -7.56273e+00 -9.71728e+00 -9.68215e+00 -9.36933e+00 -9.99497e+00
1.32160e+05 1.32100e+03 -9.63957e+00 -8.26539e+00 -1.10137e+01 -9.67521e+00 -9.36280e+00 -9.98762e+00
1.32240e+05 1.32200e+03 -9.54320e+00 -8.98209e+00 -1.01043e+01 -9.66833e+00 -9.35631e+00 -9.98034e+00
1.32320e+05 1.32300e+03 -8.56598e+00 -8.18426e+00 -8.94769e+00 -9.66152e+00 -9.34986e+00 -9.97319e+00
1.32400e+05 1.32400e+03 -9.00609e+00 -8.83739e+00 -9.17480e+00 -9.65479e+00 -9.34346e+00 -9.96613e+00
1.32480e+05 1.32400e+03 -9.00609e+00 -8.83739e+00 -9.17480e+00 -9.64813e+00 -9.33710e+00 -9.95916e+00
1.32560e+05 1.32500e+03 -9.92447e+00 -9.75998e+00 -1.00890e+01 -9.64154e+00 -9.33080e+00 -9.95228e+00
1.32640e+05 1.32600e+03 -9.27965e+00 -8.68242e+00 -9.87688e+00 -9.63503e+00 -9.32456e+00 -9.94549e+00
1.32720e+05 1.32700e+03 -9.38157e+00 -8.41978e+00 -1.03434e+01 -9.62858e+00 -9.31839e+00 -9.93878e+00
1.32800e+05 1.32800e+03 -9.76546e+00 -8.56009e+00 -1.09708e+01 -9.62222e+00 -9.31229e+00 -9.93216e+00
1.32880e+05 1.32800e+03 -9.76546e+00 -8.56009e+00 -1.09708e+01 -9.61594e+00 -9.30627e+00 -9.92560e+00
1.32960e+05 1.32900e+03 -8.73088e+00 -8.42017e+00 -9.04159e+00 -9.60973e+00 -9.30032e+00 -9.91913e+00
1.33040e+05 1.33000e+03 -8.92774e+00 -8.29884e+00 -9.55663e+00 -9.60360e+00 -9.29447e+00 -9.91272e+00
1.33120e+05 1.33100e+03 -8.87908e+00 -7.80286e+00 -9.95530e+00 -9.59754e+00 -9.28871e+00 -9.90638e+00
1.33200e+05 1.33200e+03 -9.58569e+00 -8.69597e+00 -1.04754e+01 -9.59158e+00 -9.28305e+00 -9.90011e+00
1.33280e+05 1.33200e+03 -9.58569e+00 -8.69597e+00 -1.04754e+01 -9.58568e+00 -9.27748e+00 -9.89388e+00
1.33360e+05 1.33300e+03 -8.91644e+00 -8.15747e+00 -9.67540e+00 -9.57987e+00 -9.27203e+00 -9.88772e+00
1.33440e+05 1.33400e+03 -8.66243e+00 -8.07172e+00 -9.25313e+00 -9.57414e+00 -9.26669e+00 -9.88160e+00
1.33520e+05 1.33500e+03 -1.01761e+01 -8.63806e+00 -1.17142e+01 -9.56849e+00 -9.26146e+00 -9.87552e+00
1.33600e+05 1.33600e+03 -1.02803e+01 -8.88747e+00 -1.16731e+01 -9.56292e+00 -9.25635e+00 -9.86948e+00
1.33680e+05 1.33600e+03 -1.02803e+01 -8.88747e+00 -1.16731e+01 -9.55742e+00 -9.25137e+00 -9.86348e+00
1.33760e+05 1.33700e+03 -9.18299e+00 -7.86755e+00 -1.04984e+01 -9.55201e+00 -9.24652e+00 -9.85750e+00
1.33840e+05 1.33800e+03 -8.85925e+00 -8.21881e+00 -9.49969e+00 -9.54667e+00 -9.24180e+00 -9.85154e+00
1.33920e+05 1.33900e+03 -8.40546e+00 -8.10590e+00 -8.70501e+00 -9.54142e+00 -9.23722e+00 -9.84561e+00
1.34000e+05 1.34000e+03 -8.90725e+00 -8.59294e+00 -9.22155e+00 -9.53624e+00 -9.23279e+00 -9.83968e+00
1.34080e+05 1.34000e+03 -8.90725e+00 -8.59294e+00 -9.22155e+00 -9.53113e+00 -9.22851e+00 -9.83376e+00
1.34160e+05 1.34100e+03 -9.88799e+00 -9.29195e+00 -1.04840e+01 -9.52610e+00 -9.22437e+00 -9.82783e+00
1.34240e+05 1.34200e+03 -9.19185e+00 -8.64334e+00 -9.74036e+00 -9.52115e+00 -9.22038e+00 -9.82191e+00
1.34320e+05 1.34300e+03 -8.91097e+00 -8.35881e+00 -9.46314e+00 -9.51627e+00 -9.21656e+00 -9.81597e+00
1.34400e+05 1.34400e+03 -1.04750e+01 -7.78411e+00 -1.31659e+01 -9.51146e+00 -9.21290e+00 -9.81002e+00
1.34480e+05 1.34400e+03 -1.04750e+01 -7.78411e+00 -1.31659e+01 -9.50671e+00 -9.20939e+00 -9.80403e+00
1.34560e+05 1.34500e+03 -1.08375e+01 -9.03994e+00 -1.26350e+01 -9.50204e+00 -9.20605e+00 -9.79803e+00
1.34640e+05 1.34600e+03 -9.61056e+00 -8.64733e+00 -1.05738e+01 -9.49744e+00 -9.20289e+00 -9.79198e+00
1.34720e+05 1.34700e+03 -1.00159e+01 -7.95857e+00 -1.20733e+01 -9.49290e+00 -9.19990e+00 -9.78590e+00
1.34800e+05 1.34800e+03 -8.71384e+00 -8.66942e+00 -8.75826e+00 -9.48843e+00 -9.19708e+00 -9.77978e+00
1.34880e+05 1.34800e+03 -8.71384e+00 -8.66942e+00 -8.75826e+00 -9.48402e+00 -9.19444e+00 -9.77361e+00
1.34960e+05 1.34900e+03 -9.80515e+00 -8.95738e+00 -1.06529e+01 -9.47967e+00 -9.19197e+00 -9.76737e+00
1.35040e+05 1.35000e+03 -8.34400e+00 -7.85625e+00 -8.83175e+00 -9.47539e+00 -9.18969e+00 -9.76108e+00
1.35120e+05 1.35100e+03 -8.88868e+00 -8.44052e+00 -9.33684e+00 -9.47116e+00 -9.18759e+00 -9.75473e+00
1.35200e+05 1.35200e+03 -1.04350e+01 -9.06547e+00 -1.18044e+01 -9.46698e+00 -9.18567e+00 -9.74830e+00
1.35280e+05 1.35200e+03 -1.04350e+01 -9.06547e+00 -1.18044e+01 -9.46287e+00 -9.18393e+00 -9.74180e+00
1.35360e+05 1.35300e+03 -8.93137e+00 -8.06303e+00 -9.79970e+00 -9.45881e+00 -9.18239e+00 -9.73523e+00
1.35440e+05 1.35400e+03 -1.01586e+01 -7.32954e+00 -1.29877e+01 -9.45480e+00 -9.18103e+00 -9.72857e+00
1.35520e+05 1.35500e+03 -8.78424e+00 -8.04327e+00 -9.52520e+00 -9.45084e+00 -9.17985e+00 -9.72183e+00
1.35600e+05 1.35600e+03 -1.08459e+01 -8.72647e+00 -1.29654e+01 -9.44693e+00 -9.17887e+00 -9.71499e+00
1.35680e+05 1.35600e+03 -1.08459e+01 -8.72647e+00 -1.29654e+01 -9.44307e+00 -9.17808e+00 -9.70807e+00
1.35760e+05 1.35700e+03 -9.51940e+00 -8.38129e+00 -1.06575e+01 -9.43926e+00 -9.17747e+00 -9.70105e+00
1.35840e+05 1.35800e+03 -9.43588e+00 -8.97407e+00 -9.89770e+00 -9.43549e+00 -9.17706e+00 -9.69393e+00
1.35920e+05 1.35900e+03 -1.02981e+01 -8.49509e+00 -1.21012e+01 -9.43177e+00 -9.17684e+00 -9.68670e+00
1.36000e+05 1.36000e+03 -9.99023e+00 -8.13606e+00 -1.18444e+01 -9.42809e+00 -9.17681e+00 -9.67937e+00
1.36080e+05 1.36000e+03 -9.99023e+00 -8.13606e+00 -1.18444e+01 -9.42446e+00 -9.17697e+00 -9.67195e+00
1.36160e+05 1.36100e+03 -9.30712e+00 -9.02349e+00 -9.59075e+00 -9.42087e+00 -9.17733e+00 -9.66441e+00
1.36240e+05 1.36200e+03 -9.08664e+00 -8.04172e+00 -1.01316e+01 -9.41732e+00 -9.17787e+00 -9.65676e+00
1.36320e+05 1.36300e+03 -8.82358e+00 -8.25146e+00 -9.39570e+00 -9.41381e+00 -9.17861e+00 -9.64900e+00
1.36400e+05 1.36400e+03 -8.39181e+00 -8.22496e+00 -8.55865e+00 -9.41034e+00 -9.17954e+00 -9.64113e+00
1.36480e+05 1.36400e+03 -8.39181e+00 -8.22496e+00 -8.55865e+00 -9.40691e+00 -9.18067e+00 -9.63315e+00
1.36560e+05 1.36500e+03 -9.53887e+00 -8.79383e+00 -1.02839e+01 -9.40353e+00 -9.18200e+00 -9.62505e+00
1.36640e+05 1.36600e+03 -9.68085e+00 -9.41952e+00 -9.94219e+00 -9.40018e+00 -9.18352e+00 -9.61684e+00
1.36720e+05 1.36700e+03 -9.43943e+00 -8.10141e+00 -1.07774e+01 -9.39688e+00 -9.18524e+00 -9.60853e+00
1.36800e+05 1.36800e+03 -1.00763e+01 -9.31507e+00 -1.08374e+01 -9.39362e+00 -9.18714e+00 -9.60009e+00
1.36880e+05 1.36800e+03 -1.00763e+01 -9.31507e+00 -1.08374e+01 -9.39040e+00 -9.18925e+00 -9.59155e+00
1.36960e+05 1.36900e+03 -8.88547e+00 -8.55961e+00 -9.21133e+00 -9.38722e+00 -9.19156e+00 -9.58289e+00
1.37040e+05 1.37000e+03 -8.21807e+00 -8.00892e+00 -8.42721e+00 -9.38410e+00 -9.19406e+00 -9.57414e+00
1.37120e+05 1.37100e+03 -8.57637e+00 -7.51097e+00 -9.64176e+00 -9.38101e+00 -9.19676e+00 -9.56526e+00
1.37200e+05 1.37200e+03 -9.42549e+00 -8.81762e+00 -1.00334e+01 -9.37797e+00 -9.19965e+00 -9.55629e+00
1.37280e+05 1.37200e+03 -9.42549e+00 -8.81762e+00 -1.00334e+01 -9.37498e+00 -9.20275e+00 -9.54722e+00
1.37360e+05 1.37300e+03 -9.15106e+00 -8.20237e+00 -1.00997e+01 -9.37204e+00 -9.20604e+00 -9.53804e+00
1.37440e+05 1.37400e+03 -8.55247e+00 -7.54533e+00 -9.55960e+00 -9.36915e+00 -9.20953e+00 -9.52878e+00
1.37520e+05 1.37500e+03 -9.35170e+00 -8.55441e+00 -1.01490e+01 -9.36632e+00 -9.21322e+00 -9.51942e+00
1.37600e+05 1.37600e+03 -1.01792e+01 -8.82280e+00 -1.15356e+01 -9.36354e+00 -9.21710e+00 -9.50998e+00
1.37680e+05 1.37600e+03 -1.01792e+01 -8.82280e+00 -1.15356e+01 -9.36082e+00 -9.22117e+00 -9.50046e+00
1.37760e+05 1.37700e+03 -8.69508e+00 -8.23708e+00 -9.15308e+00 -9.35815e+00 -9.22542e+00 -9.49088e+00
1.37840e+05 1.37800e+03 -9.28170e+00 -8.33919e+00 -1.02242e+01 -9.35555e+00 -9.22987e+00 -9.48124e+00
1.37920e+05 1.37900e+03 -9.26359e+00 -8.30104e+00 -1.02261e+01 -9.35302e+00 -9.23448e+00 -9.47156e+00
1.38000e+05 1.38000e+03 -9.01834e+00 -8.35424e+00 -9.68244e+00 -9.35055e+00 -9.23926e+00 -9.46184e+00
1.38080e+05 1.38000e+03 -9.01834e+00 -8.35424e+00 -9.68244e+00 -9.34815e+00 -9.24419e+00 -9.45211e+00
1.38160e+05 1.38100e+03 -9.38720e+00 -8.85005e+00 -9.92436e+00 -9.34582e+00 -9.24925e+00 -9.44239e+00
1.38240e+05 1.38200e+03 -1.15460e+01 -9.72931e+00 -1.33627e+01 -9.34357e+00 -9.25441e+00 -9.43273e+00
1.38320e+05 1.38300e+03 -8.64787e+00 -8.00757e+00 -9.28817e+00 -9.34139e+00 -9.25965e+00 -9.42314e+00
1.38400e+05 1.38400e+03 -9.87269e+00 -8.79524e+00 -1.09501e+01 -9.33929e+00 -9.26489e+00 -9.41369e+00
1.38480e+05 1.38400e+03 -9.87269e+00 -8.79524e+00 -1.09501e+01 -9.33728e+00 -9.27007e+00 -9.40449e+00
1.38560e+05 1.38500e+03 -9.86207e+00 -9.51347e+00 -1.02107e+01 -9.33534e+00 -9.27504e+00 -9.39563e+00
1.38640e+05 1.38600e+03 -8.92163e+00 -8.39364e+00 -9.44963e+00 -9.33349e+00 -9.27967e+00 -9.38731e+00
1.38720e+05 1.38700e+03 -9.24409e+00 -8.57303e+00 -9.91514e+00 -9.33172e+00 -9.28365e+00 -9.37980e+00
1.38800e+05 1.38800e+03 -8.96761e+00 -8.45811e+00 -9.47710e+00 -9.33005e+00 -9.28663e+00 -9.37347e+00
1.38880e+05 1.38800e+03 -8.96761e+00 -8.45811e+00 -9.47710e+00 -9.32846e+00 -9.28812e+00 -9.36880e+00
1.38960e+05 1.38900e+03 -9.40664e+00 -8.94243e+00 -9.87086e+00 -9.32696e+00 -9.28765e+00 -9.36627e+00
1.39040e+05 1.39000e+03 -9.38022e+00 -8.34684e+00 -1.04136e+01 -9.32556e+00 -9.28498e+00 -9.36614e+00
1.39120e+05 1.39100e+03 -1.00708e+01 -8.80862e+00 -1.13331e+01 -9.32425e+00 -9.28022e+00 -9.36828e+00
1.39200e+05 1.39200e+03 -9.57318e+00 -8.34757e+00 -1.07988e+01 -9.32303e+00 -9.27377e+00 -9.37230e+00
1.39280e+05 1.39200e+03 -9.57318e+00 -8.34757e+00 -1.07988e+01 -9.32191e+00 -9.26605e+00 -9.37777e+00
1.39360e+05 1.39300e+03 -9.20200e+00 -8.42060e+00 -9.98341e+00 -9.32088e+00 -9.25745e+00 -9.38431e+00
1.39440e+05 1.39400e+03 -9.19052e+00 -8.36115e+00 -1.00199e+01 -9.31994e+00 -9.24822e+00 -9.39165e+00
1.39520e+05 1.39500e+03 -9.97633e+00 -8.93377e+00 -1.10189e+01 -9.31909e+00 -9.23857e+00 -9.39961e+00
1.39600e+05 1.39600e+03 -9.36452e+00 -9.05018e+00 -9.67886e+00 -9.31834e+00 -9.22861e+00 -9.40807e+00
1.39680e+05 1.39600e+03 -9.36452e+00 -9.05018e+00 -9.67886e+00 -9.31767e+00 -9.21844e+00 -9.41691e+00
1.39760e+05 1.39700e+03 -9.77678e+00 -8.43843e+00 -1.11151e+01 -9.31710e+00 -9.20811e+00 -9.42610e+00
1.39840e+05 1.39800e+03 -8.77726e+00 -8.29487e+00 -9.25966e+00 -9.31661e+00 -9.19767e+00 -9.43556e+00
1.39920e+05 1.39900e+03 -9.61352e+00 -8.08332e+00 -1.11437e+01 -9.31622e+00 -9.18716e+00 -9.44527e+00
1.40000e+05 1.40000e+03 -9.47846e+00 -8.70276e+00 -1.02542e+01 -9.31590e+00 -9.17660e+00 -9.45519e+00
1.40080e+05 1.40000e+03 -9.47846e+00 -8.70276e+00 -1.02542e+01 -9.31566e+00 -9.16602e+00 -9.46531e+00
1.40160e+05 1.40100e+03 -1.01959e+01 -8.67842e+00 -1.17135e+01 -9.31551e+00 -9.15543e+00 -9.47559e+00
1.40240e+05 1.40200e+03 -1.08857e+01 -9.01354e+00 -1.27578e+01 -9.31543e+00 -9.14486e+00 -9.48600e+00
1.40320e+05 1.40300e+03 -1.04744e+01 -9.30781e+00 -1.16409e+01 -9.31543e+00 -9.13430e+00 -9.49656e+00
1.40400e+05 1.40400e+03 -9.14192e+00 -8.15131e+00 -1.01325e+01 -9.31550e+00 -9.12378e+00 -9.50721e+00
1.40480e+05 1.40400e+03 -9.14192e+00 -8.15131e+00 -1.01325e+01 -9.31563e+00 -9.11331e+00 -9.51796e+00
1.40560e+05 1.40500e+03 -8.95054e+00 -8.67269e+00 -9.22839e+00 -9.31583e+00 -9.10289e+00 -9.52878e+00
1.40640e+05 1.40600e+03 -8.91958e+00 -8.71442e+00 -9.12474e+00 -9.31610e+00 -9.09254e+00 -9.53965e+00
1.40720e+05 1.40700e+03 -9.98564e+00 -8.94156e+00 -1.10297e+01 -9.31642e+00 -9.08226e+00 -9.55058e+00
1.40800e+05 1.40800e+03 -1.15308e+01 -1.02108e+01 -1.28508e+01 -9.31680e+00 -9.07207e+00 -9.56152e+00
1.40880e+05 1.40800e+03 -1.15308e+01 -1.02108e+01 -1.28508e+01 -9.31723e+00 -9.06198e+00 -9.57248e+00
1.40960e+05 1.40900e+03 -9.86605e+00 -9.60366e+00 -1.01284e+01 -9.31771e+00 -9.05199e+00 -9.58344e+00
1.41040e+05 1.41000e+03 -8.69085e+00 -8.44599e+00 -8.93570e+00 -9.31824e+00 -9.04210e+00 -9.59438e+00
1.41120e+05 1.41100e+03 -9.15571e+00 -8.46769e+00 -9.84373e+00 -9.31881e+00 -9.03233e+00 -9.60529e+00
1.41200e+05 1.41200e+03 -9.09046e+00 -7.96068e+00 -1.02202e+01 -9.31942e+00 -9.02269e+00 -9.61616e+00
1.41280e+05 1.41200e+03 -9.09046e+00 -7.96068e+00 -1.02202e+01 -9.32007e+00 -9.01318e+00 -9.62696e+00
1.41360e+05 1.41300e+03 -8.97895e+00 -8.49095e+00 -9.46694e+00 -9.32075e+00 -9.00381e+00 -9.63769e+00
1.41440e+05 1.41400e+03 -9.41159e+00 -9.14023e+00 -9.68295e+00 -9.32147e+00 -8.99459e+00 -9.64835e+00
1.41520e+05 1.41500e+03 -9.16115e+00 -8.79451e+00 -9.52778e+00 -9.32222e+00 -8.98553e+00 -9.65891e+00
1.41600e+05 1.41600e+03 -9.35040e+00 -8.90300e+00 -9.79780e+00 -9.32299e+00 -8.97662e+00 -9.66935e+00
1.41680e+05 1.41600e+03 -9.35040e+00 -8.90300e+00 -9.79780e+00 -9.32378e+00 -8.96789e+00 -9.67968e+00
1.41760e+05 1.41700e+03 -9.85972e+00 -9.72097e+00 -9.99846e+00 -9.32460e+00 -8.95933e+00 -9.68988e+00
1.41840e+05 1.41800e+03 -1.00042e+01 -8.60501e+00 -1.14033e+01 -9.32544e+00 -8.95096e+00 -9.69993e+00
1.41920e+05 1.41900e+03 -1.04870e+01 -8.94012e+00 -1.20338e+01 -9.32630e+00 -8.94276e+00 -9.70984e+00
1.42000e+05 1.42000e+03 -9.74616e+00 -8.42828e+00 -1.10640e+01 -9.32718e+00 -8.93477e+00 -9.71958e+00
1.42080e+05 1.42000e+03 -9.74616e+00 -8.42828e+00 -1.10640e+01 -9.32807e+00 -8.92697e+00 -9.72917e+00
1.42160e+05 1.42100e+03 -9.38962e+00 -8.78916e+00 -9.99008e+00 -9.32897e+00 -8.91938e+00 -9.73856e+00
1.42240e+05 1.42200e+03 -9.99589e+00 -9.18452e+00 -1.08073e+01 -9.32990e+00 -8.91201e+00 -9.74778e+00
1.42320e+05 1.42300e+03 -9.55814e+00 -8.85737e+00 -1.02589e+01 -9.33083e+00 -8.90485e+00 -9.75681e+00
1.42400e+05 1.42400e+03 -9.73460e+00 -8.75282e+00 -1.07164e+01 -9.33178e+00 -8.89791e+00 -9.76564e+00
1.42480e+05 1.42400e+03 -9.73460e+00 -8.75282e+00 -1.07164e+01 -9.33274e+00 -8.89120e+00 -9.77428e+00
1.42560e+05 1.42500e+03 -9.43646e+00 -8.56707e+00 -1.03059e+01 -9.33370e+00 -8.88471e+00 -9.78270e+00
1.42640e+05 1.42600e+03 -1.04906e+01 -9.76142e+00 -1.12198e+01 -9.33469e+00 -8.87846e+00 -9.79091e+00
1.42720e+05 1.42700e+03 -9.86551e+00 -9.08742e+00 -1.06436e+01 -9.33568e+00 -8.87245e+00 -9.79891e+00
1.42800e+05 1.42800e+03 -9.61019e+00 -9.24712e+00 -9.97326e+00 -9.33668e+00 -8.86669e+00 -9.80667e+00
1.42880e+05 1.42800e+03 -9.61019e+00 -9.24712e+00 -9.97326e+00 -9.33770e+00 -8.86117e+00 -9.81424e+00
1.42960e+05 1.42900e+03 -1.02726e+01 -8.85291e+00 -1.16922e+01 -9.33875e+00 -8.85589e+00 -9.82161e+00
1.43040e+05 1.43000e+03 -9.59031e+00 -8.27960e+00 -1.09010e+01 -9.33982e+00 -8.85086e+00 -9.82878e+00
1.43120e+05 1.43100e+03 -1.02825e+01 -8.87063e+00 -1.16943e+01 -9.34088e+00 -8.84609e+00 -9.83566e+00
1.43200e+05 1.43200e+03 -9.11031e+00 -8.29155e+00 -9.92906e+00 -9.34196e+00 -8.84158e+00 -9.84234e+00
1.43280e+05 1.43200e+03 -9.11031e+00 -8.29155e+00 -9.92906e+00 -9.34307e+00 -8.83731e+00 -9.84883e+00
1.43360e+05 1.43300e+03 -1.05683e+01 -1.03246e+01 -1.08120e+01 -9.34421e+00 -8.83331e+00 -9.85511e+00
1.43440e+05 1.43400e+03 -8.89460e+00 -8.06546e+00 -9.72374e+00 -9.34534e+00 -8.82957e+00 -9.86111e+00
1.43520e+05 1.43500e+03 -8.67769e+00 -8.38296e+00 -8.97242e+00 -9.34654e+00 -8.82608e+00 -9.86700e+00
1.43600e+05 1.43600e+03 -1.02680e+01 -9.38973e+00 -1.11462e+01 -9.34773e+00 -8.82287e+00 -9.87260e+00
1.43680e+05 1.43600e+03 -1.02680e+01 -9.38973e+00 -1.11462e+01 -9.34895e+00 -8.81990e+00 -9.87801e+00
1.43760e+05 1.43700e+03 -9.52971e+00 -8.55618e+00 -1.05032e+01 -9.35021e+00 -8.81721e+00 -9.88321e+00
1.43840e+05 1.43800e+03 -1.00840e+01 -9.52620e+00 -1.06417e+01 -9.35149e+00 -8.81476e+00 -9.88822e+00
1.43920e+05 1.43900e+03 -9.66196e+00 -8.15231e+00 -1.11716e+01 -9.35277e+00 -8.81259e+00 -9.89296e+00
1.44000e+05 1.44000e+03 -9.71424e+00 -9.14222e+00 -1.02863e+01 -9.35412e+00 -8.81067e+00 -9.89757e+00
1.44080e+05 1.44000e+03 -9.71424e+00 -9.14222e+00 -1.02863e+01 -9.35550e+00 -8.80900e+00 -9.90200e+00
1.44160e+05 1.44100e+03 -1.04561e+01 -8.92420e+00 -1.19880e+01 -9.35691e+00 -8.80759e+00 -9.90622e+00
1.44240e+05 1.44200e+03 -1.01297e+01 -8.74432e+00 -1.15152e+01 -9.35838e+00 -8.80643e+00 -9.91033e+00
1.44320e+05 1.44300e+03 -9.98179e+00 -8.38051e+00 -1.15831e+01 -9.35985e+00 -8.80553e+00 -9.91417e+00
1.44400e+05 1.44400e+03 -9.80294e+00 -8.96737e+00 -1.06385e+01 -9.36138e+00 -8.80487e+00 -9.91789e+00
1.44480e+05 1.44400e+03 -9.80294e+00 -8.96737e+00 -1.06385e+01 -9.36294e+00 -8.80446e+00 -9.92142e+00
1.44560e+05 1.44500e+03 -9.17622e+00 -9.07862e+00 -9.27383e+00 -9.36453e+00 -8.80430e+00 -9.92476e+00
1.44640e+05 1.44600e+03 -9.49023e+00 -8.89366e+00 -1.00868e+01 -9.36618e+00 -8.80438e+00 -9.92798e+00
1.44720e+05 1.44700e+03 -9.73792e+00 -9.63023e+00 -9.84561e+00 -9.36789e+00 -8.80468e+00 -9.93110e+00
1.44800e+05 1.44800e+03 -8.89091e+00 -8.49950e+00 -9.28231e+00 -9.36963e+00 -8.80523e+00 -9.93402e+00
1.44880e+05 1.44800e+03 -8.89091e+00 -8.49950e+00 -9.28231e+00 -9.37141e+00 -8.80600e+00 -9.93683e+00
1.44960e+05 1.44900e+03 -1.02836e+01 -1.02318e+01 -1.03354e+01 -9.37326e+00 -8.80699e+00 -9.93953e+00
1.45040e+05 1.45000e+03 -9.92097e+00 -8.61973e+00 -1.12222e+01 -9.37512e+00 -8.80821e+00 -9.94203e+00
1.45120e+05 1.45100e+03 -9.76452e+00 -9.16380e+00 -1.03652e+01 -9.37708e+00 -8.80964e+00 -9.94451e+00
1.45200e+05 1.45200e+03 -1.05256e+01 -9.22107e+00 -1.18301e+01 -9.37904e+00 -8.81129e+00 -9.94680e+00
1.45280e+05 1.45200e+03 -1.05256e+01 -9.22107e+00 -1.18301e+01 -9.38106e+00 -8.81315e+00 -9.94897e+00
1.45360e+05 1.45300e+03 -9.25368e+00 -7.99784e+00 -1.05095e+01 -9.38315e+00 -8.81519e+00 -9.95112e+00
1.45440e+05 1.45400e+03 -9.21942e+00 -8.74276e+00 -9.69608e+00 -9.38529e+00 -8.81743e+00 -9.95315e+00
1.45520e+05 1.45500e+03 -8.80269e+00 -8.21993e+00 -9.38545e+00 -9.38747e+00 -8.81986e+00 -9.95508e+00
1.45600e+05 1.45600e+03 -9.53824e+00 -8.94605e+00 -1.01304e+01 -9.38972e+00 -8.82247e+00 -9.95697e+00
1.45680e+05 1.45600e+03 -9.53824e+00 -8.94605e+00 -1.01304e+01 -9.39200e+00 -8.82526e+00 -9.95875e+00
1.45760e+05 1.45700e+03 -8.35712e+00 -8.09055e+00 -8.62370e+00 -9.39436e+00 -8.82821e+00 -9.96050e+00
1.45840e+05 1.45800e+03 -9.27264e+00 -8.50872e+00 -1.00366e+01 -9.39677e+00 -8.83132e+00 -9.96222e+00
1.45920e+05 1.45900e+03 -9.97850e+00 -9.02516e+00 -1.09318e+01 -9.39921e+00 -8.83460e+00 -9.96382e+00
1.46000e+05 1.46000e+03 -9.20294e+00 -8.78114e+00 -9.62475e+00 -9.40171e+00 -8.83802e+00 -9.96540e+00
1.46080e+05 1.46000e+03 -9.20294e+00 -8.78114e+00 -9.62475e+00 -9.40430e+00 -8.84158e+00 -9.96701e+00
1.46160e+05 1.46100e+03 -8.79895e+00 -7.88861e+00 -9.70929e+00 -9.40690e+00 -8.84528e+00 -9.96852e+00
1.46240e+05 1.46200e+03 -9.08489e+00 -8.98515e+00 -9.18463e+00 -9.40958e+00 -8.84910e+00 -9.97006e+00
1.46320e+05 1.46300e+03 -8.68696e+00 -8.24531e+00 -9.12861e+00 -9.41231e+00 -8.85304e+00 -9.97158e+00
1.46400e+05 1.46400e+03 -9.18241e+00 -8.57251e+00 -9.79231e+00 -9.41508e+00 -8.85711e+00 -9.97305e+00
1.46480e+05 1.46400e+03 -9.18241e+00 -8.57251e+00 -9.79231e+00 -9.41792e+00 -8.86127e+00 -9.97457e+00
1.46560e+05 1.46500e+03 -8.86754e+00 -8.52527e+00 -9.20982e+00 -9.42079e+00 -8.86553e+00 -9.97605e+00
1.46640e+05 1.46600e+03 -1.01011e+01 -9.08826e+00 -1.11139e+01 -9.42373e+00 -8.86989e+00 -9.97757e+00
1.46720e+05 1.46700e+03 -8.77362e+00 -8.51269e+00 -9.03455e+00 -9.42673e+00 -8.87433e+00 -9.97913e+00
1.46800e+05 1.46800e+03 -9.55130e+00 -8.96001e+00 -1.01426e+01 -9.42975e+00 -8.87885e+00 -9.98065e+00
1.46880e+05 1.46800e+03 -9.55130e+00 -8.96001e+00 -1.01426e+01 -9.43283e+00 -8.88345e+00 -9.98220e+00
1.46960e+05 1.46900e+03 -9.07435e+00 -8.44298e+00 -9.70573e+00 -9.43595e+00 -8.88811e+00 -9.98379e+00
1.47040e+05 1.47000e+03 -9.26366e+00 -8.30478e+00 -1.02225e+01 -9.43916e+00 -8.89283e+00 -9.98550e+00
1.47120e+05 1.47100e+03 -8.73789e+00 -8.39767e+00 -9.07811e+00 -9.44238e+00 -8.89760e+00 -9.98716e+00
1.47200e+05 1.47200e+03 -9.11646e+00 -8.94897e+00 -9.28396e+00 -9.44564e+00 -8.90243e+00 -9.98886e+00
1.47280e+05 1.47200e+03 -9.11646e+00 -8.94897e+00 -9.28396e+00 -9.44894e+00 -8.90730e+00 -9.99059e+00
1.47360e+05 1.47300e+03 -9.64864e+00 -8.66869e+00 -1.06286e+01 -9.45232e+00 -8.91220e+00 -9.99243e+00
1.47440e+05 1.47400e+03 -9.98813e+00 -8.63292e+00 -1.13433e+01 -9.45568e+00 -8.91714e+00 -9.99422e+00
1.47520e+05 1.47500e+03 -9.29528e+00 -8.54291e+00 -1.00477e+01 -9.45911e+00 -8.92211e+00 -9.99612e+00
1.47600e+05 1.47600e+03 -8.64789e+00 -8.46901e+00 -8.82676e+00 -9.46257e+00 -8.92710e+00 -9.99805e+00
1.47680e+05 1.47600e+03 -8.64789e+00 -8.46901e+00 -8.82676e+00 -9.46605e+00 -8.93211e+00 -1.00000e+01
1.47760e+05 1.47700e+03 -8.90683e+00 -8.03220e+00 -9.78146e+00 -9.46959e+00 -8.93712e+00 -1.00021e+01
1.47840e+05 1.47800e+03 -1.00746e+01 -9.55115e+00 -1.05980e+01 -9.47311e+00 -8.94216e+00 -1.00041e+01
1.47920e+05 1.47900e+03 -9.66018e+00 -9.24539e+00 -1.00750e+01 -9.47668e+00 -8.94719e+00 -1.00062e+01
1.48000e+05 1.48000e+03 -8.69041e+00 -8.01775e+00 -9.36308e+00 -9.48026e+00 -8.95222e+00 -1.00083e+01
1.48080e+05 1.48000e+03 -8.69041e+00 -8.01775e+00 -9.36308e+00 -9.48386e+00 -8.95726e+00 -1.00105e+01
1.48160e+05 1.48100e+03 -9.22360e+00 -8.18265e+00 -1.02646e+01 -9.48746e+00 -8.96229e+00 -1.00126e+01
1.48240e+05 1.48200e+03 -9.85470e+00 -8.91729e+00 -1.07921e+01 -9.49109e+00 -8.96730e+00 -1.00149e+01
1.48320e+05 1.48300e+03 -9.09704e+00 -8.08667e+00 -1.01074e+01 -9.49470e+00 -8.97230e+00 -1.00171e+01
1.48400e+05 1.48400e+03 -9.49573e+00 -8.77820e+00 -1.02133e+01 -9.49833e+00 -8.97728e+00 -1.00194e+01
1.48480e+05 1.48400e+03 -9.49573e+00 -8.77820e+00 -1.02133e+01 -9.50193e+00 -8.98224e+00 -1.00216e+01
1.48560e+05 1.48500e+03 -8.98301e+00 -8.50463e+00 -9.46139e+00 -9.50552e+00 -8.98718e+00 -1.00239e+01
1.48640e+05 1.48600e+03 -8.60427e+00 -8.21744e+00 -8.99110e+00 -9.50911e+00 -8.99209e+00 -1.00261e+01
1.48720e+05 1.48700e+03 -9.25627e+00 -8.89634e+00 -9.61619e+00 -9.51267e+00 -8.99695e+00 -1.00284e+01
1.48800e+05 1.48800e+03 -8.58078e+00 -8.12175e+00 -9.03981e+00 -9.51622e+00 -9.00179e+00 -1.00307e+01
1.48880e+05 1.48800e+03 -8.58078e+00 -8.12175e+00 -9.03981e+00 -9.51972e+00 -9.00659e+00 -1.00329e+01
1.48960e+05 1.48900e+03 -1.03893e+01 -1.00981e+01 -1.06804e+01 -9.52316e+00 -9.01135e+00 -1.00350e+01
1.49040e+05 1.49000e+03 -8.98674e+00 -8.73800e+00 -9.23547e+00 -9.52658e+00 -9.01606e+00 -1.00371e+01
1.49120e+05 1.49100e+03 -8.27781e+00 -7.91998e+00 -8.63565e+00 -9.52994e+00 -9.02073e+00 -1.00391e+01
1.49200e+05 1.49200e+03 -8.50972e+00 -7.99681e+00 -9.02263e+00 -9.53326e+00 -9.02533e+00 -1.00412e+01
1.49280e+05 1.49200e+03 -8.50972e+00 -7.99681e+00 -9.02263e+00 -9.53651e+00 -9.02988e+00 -1.00431e+01
1.49360e+05 1.49300e+03 -8.23595e+00 -7.70447e+00 -8.76743e+00 -9.53970e+00 -9.03437e+00 -1.00450e+01
1.49440e+05 1.49400e+03 -9.14224e+00 -8.28523e+00 -9.99925e+00 -9.54281e+00 -9.03880e+00 -1.00468e+01
1.49520e+05 1.49500e+03 -8.94386e+00 -8.63822e+00 -9.24950e+00 -9.54584e+00 -9.04316e+00 -1.00485e+01
1.49600e+05 1.49600e+03 -8.73824e+00 -8.01492e+00 -9.46156e+00 -9.54876e+00 -9.04747e+00 -1.00501e+01
1.49680e+05 1.49600e+03 -8.73824e+00 -8.01492e+00 -9.46156e+00 -9.55163e+00 -9.05168e+00 -1.00516e+01
1.49760e+05 1.49700e+03 -9.80460e+00 -9.30843e+00 -1.03008e+01 -9.55439e+00 -9.05583e+00 -1.00529e+01
1.49840e+05 1.49800e+03 -9.18045e+00 -8.36798e+00 -9.99291e+00 -9.55701e+00 -9.05990e+00 -1.00541e+01
1.49920e+05 1.49900e+03 -9.09871e+00 -8.39232e+00 -9.80510e+00 -9.55959e+00 -9.06388e+00 -1.00553e+01


==> fig/mixing/ppo_100x100_cae.dat <==
0.00000e+00 0.00000e+00 -1.52316e+01 -1.33863e+01 -1.70769e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+02 1.00000e+00 -1.42519e+01 -1.32788e+01 -1.52251e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
3.20000e+02 3.00000e+00 -1.58658e+01 -1.46330e+01 -1.70986e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
4.80000e+02 4.00000e+00 -1.56444e+01 -1.47906e+01 -1.64983e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
6.40000e+02 6.00000e+00 -1.60217e+01 -1.39520e+01 -1.80915e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.00000e+02 8.00000e+00 -1.26399e+01 -1.10115e+01 -1.42683e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
9.60000e+02 9.00000e+00 -1.45750e+01 -1.25400e+01 -1.66100e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.12000e+03 1.10000e+01 -1.40860e+01 -1.20907e+01 -1.60814e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.28000e+03 1.20000e+01 -1.63904e+01 -1.40787e+01 -1.87021e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.44000e+03 1.40000e+01 -1.55717e+01 -1.31464e+01 -1.79969e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+03 1.60000e+01 -1.63710e+01 -1.49962e+01 -1.77458e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.76000e+03 1.70000e+01 -1.66977e+01 -1.50757e+01 -1.83196e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.92000e+03 1.90000e+01 -1.63345e+01 -1.52694e+01 -1.73996e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
2.08000e+03 2.00000e+01 -1.45013e+01 -1.32704e+01 -1.57322e+01 -1.52316e+01 -1.33864e+01 -1.70768e+01
2.24000e+03 2.20000e+01 -1.81897e+01 -1.73577e+01 -1.90218e+01 -1.52316e+01 -1.33865e+01 -1.70767e+01
2.40000e+03 2.40000e+01 -1.75897e+01 -1.55625e+01 -1.96170e+01 -1.52316e+01 -1.33866e+01 -1.70767e+01
2.56000e+03 2.50000e+01 -1.74515e+01 -1.59690e+01 -1.89340e+01 -1.52317e+01 -1.33869e+01 -1.70765e+01
2.72000e+03 2.70000e+01 -1.70204e+01 -1.37796e+01 -2.02612e+01 -1.52317e+01 -1.33872e+01 -1.70763e+01
2.88000e+03 2.80000e+01 -1.61611e+01 -1.48480e+01 -1.74743e+01 -1.52318e+01 -1.33877e+01 -1.70759e+01
3.04000e+03 3.00000e+01 -1.57502e+01 -1.44618e+01 -1.70386e+01 -1.52320e+01 -1.33884e+01 -1.70755e+01
3.20000e+03 3.20000e+01 -1.78680e+01 -1.64680e+01 -1.92681e+01 -1.52321e+01 -1.33894e+01 -1.70748e+01
3.36000e+03 3.30000e+01 -1.52713e+01 -1.34352e+01 -1.71074e+01 -1.52324e+01 -1.33908e+01 -1.70740e+01
3.52000e+03 3.50000e+01 -1.70626e+01 -1.44756e+01 -1.96496e+01 -1.52327e+01 -1.33925e+01 -1.70730e+01
3.68000e+03 3.60000e+01 -1.56800e+01 -1.42498e+01 -1.71103e+01 -1.52332e+01 -1.33947e+01 -1.70716e+01
3.84000e+03 3.80000e+01 -1.76074e+01 -1.46100e+01 -2.06047e+01 -1.52338e+01 -1.33976e+01 -1.70700e+01
4.00000e+03 4.00000e+01 -1.65868e+01 -1.26312e+01 -2.05425e+01 -1.52346e+01 -1.34012e+01 -1.70680e+01
4.16000e+03 4.10000e+01 -1.60963e+01 -1.25973e+01 -1.95953e+01 -1.52356e+01 -1.34056e+01 -1.70656e+01
4.32000e+03 4.30000e+01 -1.41692e+01 -1.32075e+01 -1.51309e+01 -1.52369e+01 -1.34110e+01 -1.70628e+01
4.48000e+03 4.40000e+01 -1.80707e+01 -1.53800e+01 -2.07613e+01 -1.52385e+01 -1.34175e+01 -1.70595e+01
4.64000e+03 4.60000e+01 -1.67364e+01 -1.34760e+01 -1.99968e+01 -1.52405e+01 -1.34253e+01 -1.70557e+01
4.80000e+03 4.80000e+01 -1.27991e+01 -1.09565e+01 -1.46417e+01 -1.52429e+01 -1.34345e+01 -1.70513e+01
4.96000e+03 4.90000e+01 -1.54128e+01 -1.26825e+01 -1.81432e+01 -1.52458e+01 -1.34452e+01 -1.70464e+01
5.12000e+03 5.10000e+01 -1.68289e+01 -1.53193e+01 -1.83385e+01 -1.52492e+01 -1.34577e+01 -1.70408e+01
5.28000e+03 5.20000e+01 -1.59578e+01 -1.38985e+01 -1.80172e+01 -1.52534e+01 -1.34721e+01 -1.70347e+01
5.44000e+03 5.40000e+01 -1.45613e+01 -1.33877e+01 -1.57348e+01 -1.52581e+01 -1.34884e+01 -1.70279e+01
5.60000e+03 5.60000e+01 -1.70422e+01 -1.58159e+01 -1.82685e+01 -1.52637e+01 -1.35069e+01 -1.70204e+01
5.76000e+03 5.70000e+01 -1.40591e+01 -1.26580e+01 -1.54602e+01 -1.52701e+01 -1.35277e+01 -1.70124e+01
5.92000e+03 5.90000e+01 -1.27413e+01 -1.21130e+01 -1.33696e+01 -1.52773e+01 -1.35509e+01 -1.70037e+01
6.08000e+03 6.00000e+01 -1.61355e+01 -1.44627e+01 -1.78084e+01 -1.52855e+01 -1.35766e+01 -1.69945e+01
6.24000e+03 6.20000e+01 -1.43889e+01 -1.23077e+01 -1.64700e+01 -1.52947e+01 -1.36049e+01 -1.69846e+01
6.40000e+03 6.40000e+01 -1.29230e+01 -1.24897e+01 -1.33564e+01 -1.53050e+01 -1.36358e+01 -1.69741e+01
6.56000e+03 6.50000e+01 -1.50213e+01 -1.47561e+01 -1.52865e+01 -1.53163e+01 -1.36694e+01 -1.69632e+01
6.72000e+03 6.70000e+01 -1.28830e+01 -1.20107e+01 -1.37553e+01 -1.53287e+01 -1.37056e+01 -1.69517e+01
6.88000e+03 6.80000e+01 -1.46161e+01 -1.24671e+01 -1.67651e+01 -1.53422e+01 -1.37445e+01 -1.69399e+01
7.04000e+03 7.00000e+01 -1.38570e+01 -1.25142e+01 -1.51997e+01 -1.53568e+01 -1.37861e+01 -1.69275e+01
7.20000e+03 7.20000e+01 -1.52084e+01 -1.17942e+01 -1.86226e+01 -1.53724e+01 -1.38301e+01 -1.69148e+01
7.36000e+03 7.30000e+01 -1.50179e+01 -1.31873e+01 -1.68486e+01 -1.53891e+01 -1.38766e+01 -1.69017e+01
7.52000e+03 7.50000e+01 -1.42305e+01 -1.26935e+01 -1.57675e+01 -1.54068e+01 -1.39255e+01 -1.68881e+01
7.68000e+03 7.60000e+01 -1.38468e+01 -1.30296e+01 -1.46640e+01 -1.54254e+01 -1.39765e+01 -1.68743e+01
7.84000e+03 7.80000e+01 -1.69330e+01 -1.62059e+01 -1.76601e+01 -1.54448e+01 -1.40295e+01 -1.68601e+01
8.00000e+03 8.00000e+01 -1.31829e+01 -1.19680e+01 -1.43978e+01 -1.54648e+01 -1.40842e+01 -1.68455e+01
8.16000e+03 8.10000e+01 -1.46465e+01 -1.34782e+01 -1.58149e+01 -1.54855e+01 -1.41406e+01 -1.68304e+01
8.32000e+03 8.30000e+01 -1.64205e+01 -1.44171e+01 -1.84239e+01 -1.55066e+01 -1.41984e+01 -1.68148e+01
8.48000e+03 8.40000e+01 -1.38447e+01 -1.22406e+01 -1.54489e+01 -1.55280e+01 -1.42573e+01 -1.67988e+01
8.64000e+03 8.60000e+01 -1.51321e+01 -1.25486e+01 -1.77157e+01 -1.55497e+01 -1.43171e+01 -1.67822e+01
8.80000e+03 8.80000e+01 -1.34632e+01 -1.31205e+01 -1.38059e+01 -1.55712e+01 -1.43777e+01 -1.67648e+01
8.96000e+03 8.90000e+01 -1.37308e+01 -1.35921e+01 -1.38695e+01 -1.55926e+01 -1.44385e+01 -1.67468e+01
9.12000e+03 9.10000e+01 -1.45557e+01 -1.17181e+01 -1.73932e+01 -1.56137e+01 -1.44995e+01 -1.67278e+01
9.28000e+03 9.20000e+01 -1.60753e+01 -1.47010e+01 -1.74495e+01 -1.56342e+01 -1.45605e+01 -1.67079e+01
9.44000e+03 9.40000e+01 -1.44861e+01 -1.34507e+01 -1.55215e+01 -1.56540e+01 -1.46211e+01 -1.66869e+01
9.60000e+03 9.60000e+01 -1.57794e+01 -1.50559e+01 -1.65029e+01 -1.56729e+01 -1.46811e+01 -1.66646e+01
9.76000e+03 9.70000e+01 -1.53056e+01 -1.35026e+01 -1.71085e+01 -1.56907e+01 -1.47403e+01 -1.66411e+01
9.92000e+03 9.90000e+01 -1.55261e+01 -1.50758e+01 -1.59764e+01 -1.57073e+01 -1.47985e+01 -1.66161e+01
1.00800e+04 1.00000e+02 -1.34201e+01 -1.27080e+01 -1.41322e+01 -1.57225e+01 -1.48555e+01 -1.65896e+01
1.02400e+04 1.02000e+02 -1.54552e+01 -1.37813e+01 -1.71291e+01 -1.57363e+01 -1.49111e+01 -1.65614e+01
1.04000e+04 1.04000e+02 -1.38516e+01 -1.20874e+01 -1.56159e+01 -1.57484e+01 -1.49651e+01 -1.65316e+01
1.05600e+04 1.05000e+02 -1.41435e+01 -1.07499e+01 -1.75372e+01 -1.57587e+01 -1.50174e+01 -1.65000e+01
1.07200e+04 1.07000e+02 -1.52452e+01 -1.34971e+01 -1.69933e+01 -1.57671e+01 -1.50678e+01 -1.64665e+01
1.08800e+04 1.08000e+02 -1.41272e+01 -1.18739e+01 -1.63806e+01 -1.57737e+01 -1.51162e+01 -1.64312e+01
1.10400e+04 1.10000e+02 -1.46084e+01 -1.36353e+01 -1.55815e+01 -1.57783e+01 -1.51626e+01 -1.63940e+01
1.12000e+04 1.12000e+02 -1.32683e+01 -1.15655e+01 -1.49711e+01 -1.57809e+01 -1.52068e+01 -1.63550e+01
1.13600e+04 1.13000e+02 -1.51758e+01 -1.28923e+01 -1.74593e+01 -1.57814e+01 -1.52487e+01 -1.63140e+01
1.15200e+04 1.15000e+02 -1.42377e+01 -1.34920e+01 -1.49833e+01 -1.57798e+01 -1.52882e+01 -1.62714e+01
1.16800e+04 1.16000e+02 -1.29809e+01 -1.07840e+01 -1.51778e+01 -1.57762e+01 -1.53254e+01 -1.62270e+01
1.18400e+04 1.18000e+02 -1.50687e+01 -1.39163e+01 -1.62210e+01 -1.57706e+01 -1.53601e+01 -1.61810e+01
1.20000e+04 1.20000e+02 -1.34075e+01 -1.20857e+01 -1.47292e+01 -1.57630e+01 -1.53923e+01 -1.61337e+01
1.21600e+04 1.21000e+02 -1.41391e+01 -1.25746e+01 -1.57035e+01 -1.57535e+01 -1.54218e+01 -1.60851e+01
1.23200e+04 1.23000e+02 -1.38248e+01 -1.10408e+01 -1.66088e+01 -1.57421e+01 -1.54486e+01 -1.60356e+01
1.24800e+04 1.24000e+02 -1.44170e+01 -1.34887e+01 -1.53453e+01 -1.57289e+01 -1.54723e+01 -1.59855e+01
1.26400e+04 1.26000e+02 -1.36328e+01 -1.08328e+01 -1.64328e+01 -1.57140e+01 -1.54927e+01 -1.59353e+01
1.28000e+04 1.28000e+02 -1.54283e+01 -1.23980e+01 -1.84586e+01 -1.56975e+01 -1.55092e+01 -1.58859e+01
1.29600e+04 1.29000e+02 -1.42746e+01 -1.27627e+01 -1.57865e+01 -1.56795e+01 -1.55207e+01 -1.58384e+01
1.31200e+04 1.31000e+02 -1.57434e+01 -1.39942e+01 -1.74926e+01 -1.56601e+01 -1.55253e+01 -1.57948e+01
1.32800e+04 1.32000e+02 -1.33155e+01 -1.25749e+01 -1.40561e+01 -1.56393e+01 -1.55205e+01 -1.57582e+01
1.34400e+04 1.34000e+02 -1.44696e+01 -1.27209e+01 -1.62184e+01 -1.56174e+01 -1.55033e+01 -1.57315e+01
1.36000e+04 1.36000e+02 -1.45720e+01 -1.05648e+01 -1.85792e+01 -1.55944e+01 -1.54732e+01 -1.57156e+01
1.37600e+04 1.37000e+02 -1.36826e+01 -1.18434e+01 -1.55217e+01 -1.55703e+01 -1.54323e+01 -1.57083e+01
1.39200e+04 1.39000e+02 -1.29816e+01 -1.09018e+01 -1.50615e+01 -1.55454e+01 -1.53844e+01 -1.57063e+01
1.40800e+04 1.40000e+02 -1.39021e+01 -1.26943e+01 -1.51099e+01 -1.55197e+01 -1.53321e+01 -1.57072e+01
1.42400e+04 1.42000e+02 -1.28435e+01 -1.10686e+01 -1.46184e+01 -1.54933e+01 -1.52770e+01 -1.57095e+01
1.44000e+04 1.44000e+02 -1.35489e+01 -9.50718e+00 -1.75906e+01 -1.54663e+01 -1.52204e+01 -1.57122e+01
1.45600e+04 1.45000e+02 -1.47509e+01 -1.29888e+01 -1.65131e+01 -1.54388e+01 -1.51627e+01 -1.57149e+01
1.47200e+04 1.47000e+02 -1.28950e+01 -1.07618e+01 -1.50282e+01 -1.54110e+01 -1.51045e+01 -1.57174e+01
1.48800e+04 1.48000e+02 -1.34278e+01 -1.11746e+01 -1.56810e+01 -1.53828e+01 -1.50460e+01 -1.57196e+01
1.50400e+04 1.50000e+02 -1.22406e+01 -1.09309e+01 -1.35502e+01 -1.53544e+01 -1.49873e+01 -1.57215e+01
1.52000e+04 1.52000e+02 -1.52438e+01 -1.23946e+01 -1.80930e+01 -1.53258e+01 -1.49287e+01 -1.57229e+01
1.53600e+04 1.53000e+02 -1.41388e+01 -1.18250e+01 -1.64526e+01 -1.52971e+01 -1.48703e+01 -1.57239e+01
1.55200e+04 1.55000e+02 -1.32496e+01 -1.09293e+01 -1.55700e+01 -1.52684e+01 -1.48121e+01 -1.57247e+01
1.56800e+04 1.56000e+02 -1.26582e+01 -1.15562e+01 -1.37602e+01 -1.52396e+01 -1.47541e+01 -1.57252e+01
1.58400e+04 1.58000e+02 -1.32110e+01 -1.10202e+01 -1.54018e+01 -1.52110e+01 -1.46966e+01 -1.57255e+01
1.60000e+04 1.60000e+02 -1.36144e+01 -1.10964e+01 -1.61325e+01 -1.51825e+01 -1.46394e+01 -1.57255e+01
1.61600e+04 1.61000e+02 -1.26454e+01 -1.02485e+01 -1.50422e+01 -1.51541e+01 -1.45827e+01 -1.57254e+01
1.63200e+04 1.63000e+02 -1.18249e+01 -9.63624e+00 -1.40136e+01 -1.51258e+01 -1.45264e+01 -1.57252e+01
1.64800e+04 1.64000e+02 -1.46779e+01 -1.19174e+01 -1.74385e+01 -1.50977e+01 -1.44705e+01 -1.57249e+01
1.66400e+04 1.66000e+02 -1.30685e+01 -1.00104e+01 -1.61267e+01 -1.50698e+01 -1.44151e+01 -1.57244e+01
1.68000e+04 1.68000e+02 -1.34773e+01 -1.27069e+01 -1.42477e+01 -1.50420e+01 -1.43601e+01 -1.57239e+01
1.69600e+04 1.69000e+02 -1.09446e+01 -9.71140e+00 -1.21778e+01 -1.50145e+01 -1.43057e+01 -1.57233e+01
1.71200e+04 1.71000e+02 -1.36589e+01 -1.04275e+01 -1.68902e+01 -1.49870e+01 -1.42516e+01 -1.57225e+01
1.72800e+04 1.72000e+02 -1.44158e+01 -1.16088e+01 -1.72229e+01 -1.49597e+01 -1.41980e+01 -1.57215e+01
1.74400e+04 1.74000e+02 -1.37423e+01 -1.13268e+01 -1.61579e+01 -1.49326e+01 -1.41449e+01 -1.57203e+01
1.76000e+04 1.76000e+02 -1.32620e+01 -1.17530e+01 -1.47709e+01 -1.49054e+01 -1.40920e+01 -1.57188e+01
1.77600e+04 1.77000e+02 -1.39713e+01 -1.19929e+01 -1.59497e+01 -1.48784e+01 -1.40398e+01 -1.57170e+01
1.79200e+04 1.79000e+02 -1.25128e+01 -1.06636e+01 -1.43621e+01 -1.48513e+01 -1.39878e+01 -1.57149e+01
1.80800e+04 1.80000e+02 -1.28671e+01 -1.14088e+01 -1.43255e+01 -1.48242e+01 -1.39362e+01 -1.57122e+01
1.82400e+04 1.82000e+02 -1.55304e+01 -1.35226e+01 -1.75381e+01 -1.47971e+01 -1.38851e+01 -1.57090e+01
1.84000e+04 1.84000e+02 -1.24668e+01 -1.00840e+01 -1.48497e+01 -1.47698e+01 -1.38343e+01 -1.57052e+01
1.85600e+04 1.85000e+02 -1.31072e+01 -1.23324e+01 -1.38820e+01 -1.47424e+01 -1.37840e+01 -1.57008e+01
1.87200e+04 1.87000e+02 -1.35212e+01 -1.10938e+01 -1.59485e+01 -1.47148e+01 -1.37340e+01 -1.56957e+01
1.88800e+04 1.88000e+02 -1.15987e+01 -9.97440e+00 -1.32231e+01 -1.46871e+01 -1.36843e+01 -1.56898e+01
1.90400e+04 1.90000e+02 -1.43656e+01 -1.11697e+01 -1.75615e+01 -1.46591e+01 -1.36350e+01 -1.56832e+01
1.92000e+04 1.92000e+02 -1.28710e+01 -9.89182e+00 -1.58502e+01 -1.46309e+01 -1.35861e+01 -1.56757e+01
1.93600e+04 1.93000e+02 -1.52604e+01 -1.33607e+01 -1.71601e+01 -1.46025e+01 -1.35375e+01 -1.56675e+01
1.95200e+04 1.95000e+02 -1.29054e+01 -1.13160e+01 -1.44948e+01 -1.45738e+01 -1.34891e+01 -1.56584e+01
1.96800e+04 1.96000e+02 -1.30682e+01 -1.22444e+01 -1.38919e+01 -1.45448e+01 -1.34412e+01 -1.56485e+01
1.98400e+04 1.98000e+02 -1.39366e+01 -1.14095e+01 -1.64638e+01 -1.45157e+01 -1.33935e+01 -1.56378e+01
2.00000e+04 2.00000e+02 -1.43991e+01 -1.11732e+01 -1.76250e+01 -1.44863e+01 -1.33461e+01 -1.56264e+01
2.01600e+04 2.01000e+02 -1.31768e+01 -1.15306e+01 -1.48230e+01 -1.44567e+01 -1.32990e+01 -1.56144e+01
2.03200e+04 2.03000e+02 -1.33373e+01 -1.10279e+01 -1.56468e+01 -1.44269e+01 -1.32522e+01 -1.56017e+01
2.04800e+04 2.04000e+02 -1.37463e+01 -1.28869e+01 -1.46058e+01 -1.43970e+01 -1.32056e+01 -1.55884e+01
2.06400e+04 2.06000e+02 -1.42978e+01 -1.01776e+01 -1.84180e+01 -1.43669e+01 -1.31593e+01 -1.55745e+01
2.08000e+04 2.08000e+02 -1.26296e+01 -1.02713e+01 -1.49878e+01 -1.43367e+01 -1.31133e+01 -1.55601e+01
2.09600e+04 2.09000e+02 -1.46485e+01 -1.04992e+01 -1.87979e+01 -1.43065e+01 -1.30675e+01 -1.55455e+01
2.11200e+04 2.11000e+02 -1.19617e+01 -1.08314e+01 -1.30920e+01 -1.42763e+01 -1.30220e+01 -1.55305e+01
2.12800e+04 2.12000e+02 -1.30779e+01 -1.15283e+01 -1.46275e+01 -1.42460e+01 -1.29769e+01 -1.55151e+01
2.14400e+04 2.14000e+02 -1.37194e+01 -1.17678e+01 -1.56710e+01 -1.42158e+01 -1.29319e+01 -1.54997e+01
2.16000e+04 2.16000e+02 -1.25935e+01 -1.03052e+01 -1.48817e+01 -1.41857e+01 -1.28873e+01 -1.54841e+01
2.17600e+04 2.17000e+02 -1.25220e+01 -1.10536e+01 -1.39904e+01 -1.41557e+01 -1.28429e+01 -1.54686e+01
2.19200e+04 2.19000e+02 -1.31770e+01 -1.07130e+01 -1.56410e+01 -1.41260e+01 -1.27990e+01 -1.54531e+01
2.20800e+04 2.20000e+02 -1.18146e+01 -9.83862e+00 -1.37906e+01 -1.40965e+01 -1.27553e+01 -1.54377e+01
2.22400e+04 2.22000e+02 -1.15711e+01 -1.10230e+01 -1.21192e+01 -1.40672e+01 -1.27120e+01 -1.54224e+01
2.24000e+04 2.24000e+02 -1.36582e+01 -1.11787e+01 -1.61377e+01 -1.40383e+01 -1.26691e+01 -1.54075e+01
2.25600e+04 2.25000e+02 -1.24691e+01 -1.02251e+01 -1.47130e+01 -1.40097e+01 -1.26266e+01 -1.53928e+01
2.27200e+04 2.27000e+02 -1.35268e+01 -1.16502e+01 -1.54033e+01 -1.39816e+01 -1.25845e+01 -1.53786e+01
2.28800e+04 2.28000e+02 -1.14753e+01 -9.40729e+00 -1.35434e+01 -1.39539e+01 -1.25429e+01 -1.53648e+01
2.30400e+04 2.30000e+02 -1.11554e+01 -1.08809e+01 -1.14300e+01 -1.39266e+01 -1.25017e+01 -1.53516e+01
2.32000e+04 2.32000e+02 -1.40384e+01 -1.19934e+01 -1.60834e+01 -1.38999e+01 -1.24610e+01 -1.53388e+01
2.33600e+04 2.33000e+02 -1.20558e+01 -1.04980e+01 -1.36136e+01 -1.38737e+01 -1.24207e+01 -1.53267e+01
2.35200e+04 2.35000e+02 -1.14603e+01 -9.71880e+00 -1.32017e+01 -1.38481e+01 -1.23810e+01 -1.53152e+01
2.36800e+04 2.36000e+02 -1.22066e+01 -1.14458e+01 -1.29674e+01 -1.38231e+01 -1.23419e+01 -1.53043e+01
2.38400e+04 2.38000e+02 -1.19662e+01 -9.83447e+00 -1.40979e+01 -1.37987e+01 -1.23033e+01 -1.52941e+01
2.40000e+04 2.40000e+02 -1.12236e+01 -1.03122e+01 -1.21350e+01 -1.37748e+01 -1.22651e+01 -1.52846e+01
2.41600e+04 2.41000e+02 -1.21392e+01 -9.95777e+00 -1.43206e+01 -1.37517e+01 -1.22276e+01 -1.52757e+01
2.43200e+04 2.43000e+02 -1.21218e+01 -9.92197e+00 -1.43216e+01 -1.37290e+01 -1.21906e+01 -1.52675e+01
2.44800e+04 2.44000e+02 -1.20425e+01 -1.11011e+01 -1.29840e+01 -1.37070e+01 -1.21542e+01 -1.52598e+01
2.46400e+04 2.46000e+02 -1.09531e+01 -9.87508e+00 -1.20312e+01 -1.36855e+01 -1.21184e+01 -1.52526e+01
2.48000e+04 2.48000e+02 -1.21265e+01 -1.05593e+01 -1.36937e+01 -1.36646e+01 -1.20831e+01 -1.52460e+01
2.49600e+04 2.49000e+02 -1.27880e+01 -8.66305e+00 -1.69129e+01 -1.36440e+01 -1.20484e+01 -1.52397e+01
2.51200e+04 2.51000e+02 -1.19960e+01 -1.06924e+01 -1.32996e+01 -1.36240e+01 -1.20142e+01 -1.52338e+01
2.52800e+04 2.52000e+02 -1.22473e+01 -9.42835e+00 -1.50663e+01 -1.36043e+01 -1.19805e+01 -1.52281e+01
2.54400e+04 2.54000e+02 -1.29600e+01 -9.36989e+00 -1.65502e+01 -1.35849e+01 -1.19474e+01 -1.52225e+01
2.56000e+04 2.56000e+02 -1.33614e+01 -1.06602e+01 -1.60627e+01 -1.35659e+01 -1.19148e+01 -1.52169e+01
2.57600e+04 2.57000e+02 -1.36664e+01 -1.08736e+01 -1.64592e+01 -1.35470e+01 -1.18827e+01 -1.52113e+01
2.59200e+04 2.59000e+02 -1.27373e+01 -9.16244e+00 -1.63123e+01 -1.35282e+01 -1.18510e+01 -1.52053e+01
2.60800e+04 2.60000e+02 -1.24524e+01 -1.23170e+01 -1.25878e+01 -1.35095e+01 -1.18198e+01 -1.51992e+01
2.62400e+04 2.62000e+02 -1.20970e+01 -9.11575e+00 -1.50782e+01 -1.34908e+01 -1.17890e+01 -1.51925e+01
2.64000e+04 2.64000e+02 -1.20780e+01 -1.11163e+01 -1.30398e+01 -1.34719e+01 -1.17586e+01 -1.51853e+01
2.65600e+04 2.65000e+02 -1.20750e+01 -1.15652e+01 -1.25848e+01 -1.34530e+01 -1.17285e+01 -1.51774e+01
2.67200e+04 2.67000e+02 -1.18710e+01 -9.12930e+00 -1.46128e+01 -1.34339e+01 -1.16989e+01 -1.51688e+01
2.68800e+04 2.68000e+02 -1.21641e+01 -1.16601e+01 -1.26682e+01 -1.34144e+01 -1.16695e+01 -1.51594e+01
2.70400e+04 2.70000e+02 -1.22497e+01 -1.03953e+01 -1.41042e+01 -1.33947e+01 -1.16404e+01 -1.51490e+01
2.72000e+04 2.72000e+02 -1.21992e+01 -1.00466e+01 -1.43518e+01 -1.33747e+01 -1.16117e+01 -1.51377e+01
2.73600e+04 2.73000e+02 -1.33457e+01 -1.17129e+01 -1.49786e+01 -1.33543e+01 -1.15832e+01 -1.51255e+01
2.75200e+04 2.75000e+02 -1.11075e+01 -9.81584e+00 -1.23992e+01 -1.33335e+01 -1.15550e+01 -1.51120e+01
2.76800e+04 2.76000e+02 -1.11724e+01 -9.46648e+00 -1.28783e+01 -1.33123e+01 -1.15269e+01 -1.50976e+01
2.78400e+04 2.78000e+02 -1.26397e+01 -1.02082e+01 -1.50713e+01 -1.32906e+01 -1.14991e+01 -1.50821e+01
2.80000e+04 2.80000e+02 -1.34234e+01 -1.24998e+01 -1.43470e+01 -1.32685e+01 -1.14714e+01 -1.50656e+01
2.81600e+04 2.81000e+02 -1.28363e+01 -8.08448e+00 -1.75881e+01 -1.32460e+01 -1.14440e+01 -1.50480e+01
2.83200e+04 2.83000e+02 -1.29504e+01 -9.63096e+00 -1.62699e+01 -1.32231e+01 -1.14168e+01 -1.50294e+01
2.84800e+04 2.84000e+02 -1.19144e+01 -1.12160e+01 -1.26127e+01 -1.31998e+01 -1.13898e+01 -1.50098e+01
2.86400e+04 2.86000e+02 -1.19324e+01 -9.47674e+00 -1.43881e+01 -1.31761e+01 -1.13629e+01 -1.49894e+01
2.88000e+04 2.88000e+02 -1.09822e+01 -8.87548e+00 -1.30890e+01 -1.31521e+01 -1.13362e+01 -1.49680e+01
2.89600e+04 2.89000e+02 -1.23448e+01 -1.02100e+01 -1.44795e+01 -1.31279e+01 -1.13098e+01 -1.49460e+01
2.91200e+04 2.91000e+02 -1.25433e+01 -8.19898e+00 -1.68876e+01 -1.31034e+01 -1.12835e+01 -1.49232e+01
2.92800e+04 2.92000e+02 -1.18062e+01 -8.08592e+00 -1.55265e+01 -1.30787e+01 -1.12575e+01 -1.48998e+01
2.94400e+04 2.94000e+02 -1.15787e+01 -9.36218e+00 -1.37953e+01 -1.30537e+01 -1.12317e+01 -1.48758e+01
2.96000e+04 2.96000e+02 -1.34103e+01 -9.42221e+00 -1.73983e+01 -1.30288e+01 -1.12062e+01 -1.48513e+01
2.97600e+04 2.97000e+02 -1.20943e+01 -1.18807e+01 -1.23079e+01 -1.30037e+01 -1.11809e+01 -1.48264e+01
2.99200e+04 2.99000e+02 -1.26914e+01 -1.11064e+01 -1.42764e+01 -1.29785e+01 -1.11560e+01 -1.48011e+01
3.00800e+04 3.00000e+02 -1.24080e+01 -1.00723e+01 -1.47438e+01 -1.29534e+01 -1.11313e+01 -1.47755e+01
3.02400e+04 3.02000e+02 -1.15380e+01 -9.60039e+00 -1.34756e+01 -1.29283e+01 -1.11070e+01 -1.47496e+01
3.04000e+04 3.04000e+02 -1.14392e+01 -8.81701e+00 -1.40614e+01 -1.29033e+01 -1.10830e+01 -1.47236e+01
3.05600e+04 3.05000e+02 -1.21679e+01 -9.50526e+00 -1.48306e+01 -1.28784e+01 -1.10594e+01 -1.46975e+01
3.07200e+04 3.07000e+02 -1.17640e+01 -9.23551e+00 -1.42924e+01 -1.28537e+01 -1.10361e+01 -1.46712e+01
3.08800e+04 3.08000e+02 -1.11523e+01 -1.00514e+01 -1.22531e+01 -1.28291e+01 -1.10131e+01 -1.46451e+01
3.10400e+04 3.10000e+02 -1.23678e+01 -1.03600e+01 -1.43756e+01 -1.28048e+01 -1.09906e+01 -1.46190e+01
3.12000e+04 3.12000e+02 -1.14987e+01 -9.16288e+00 -1.38346e+01 -1.27807e+01 -1.09684e+01 -1.45931e+01
3.13600e+04 3.13000e+02 -1.33955e+01 -1.00780e+01 -1.67130e+01 -1.27569e+01 -1.09465e+01 -1.45673e+01
3.15200e+04 3.15000e+02 -1.09267e+01 -9.12865e+00 -1.27248e+01 -1.27334e+01 -1.09249e+01 -1.45419e+01
3.16800e+04 3.16000e+02 -1.01261e+01 -8.73241e+00 -1.15197e+01 -1.27102e+01 -1.09037e+01 -1.45167e+01
3.18400e+04 3.18000e+02 -1.14647e+01 -1.02085e+01 -1.27208e+01 -1.26874e+01 -1.08828e+01 -1.44921e+01
3.20000e+04 3.20000e+02 -1.21838e+01 -9.44959e+00 -1.49180e+01 -1.26650e+01 -1.08622e+01 -1.44678e+01
3.21600e+04 3.21000e+02 -1.08417e+01 -9.12442e+00 -1.25591e+01 -1.26429e+01 -1.08417e+01 -1.44441e+01
3.23200e+04 3.23000e+02 -1.16653e+01 -9.03639e+00 -1.42941e+01 -1.26212e+01 -1.08215e+01 -1.44210e+01
3.24800e+04 3.24000e+02 -1.12485e+01 -9.87063e+00 -1.26264e+01 -1.26000e+01 -1.08014e+01 -1.43985e+01
3.26400e+04 3.26000e+02 -1.15088e+01 -1.01265e+01 -1.28912e+01 -1.25791e+01 -1.07814e+01 -1.43768e+01
3.28000e+04 3.28000e+02 -1.17495e+01 -9.27998e+00 -1.42191e+01 -1.25587e+01 -1.07617e+01 -1.43557e+01
3.29600e+04 3.29000e+02 -1.15316e+01 -1.01076e+01 -1.29555e+01 -1.25386e+01 -1.07419e+01 -1.43353e+01
3.31200e+04 3.31000e+02 -1.15203e+01 -8.28860e+00 -1.47520e+01 -1.25189e+01 -1.07221e+01 -1.43157e+01
3.32800e+04 3.32000e+02 -1.23470e+01 -8.77312e+00 -1.59208e+01 -1.24997e+01 -1.07025e+01 -1.42970e+01
3.34400e+04 3.34000e+02 -1.20702e+01 -1.05519e+01 -1.35885e+01 -1.24809e+01 -1.06827e+01 -1.42790e+01
3.36000e+04 3.36000e+02 -1.22422e+01 -9.53998e+00 -1.49444e+01 -1.24624e+01 -1.06630e+01 -1.42619e+01
3.37600e+04 3.37000e+02 -1.10287e+01 -9.87581e+00 -1.21816e+01 -1.24444e+01 -1.06432e+01 -1.42455e+01
3.39200e+04 3.39000e+02 -1.06645e+01 -9.41922e+00 -1.19097e+01 -1.24266e+01 -1.06233e+01 -1.42300e+01
3.40800e+04 3.40000e+02 -1.12498e+01 -9.58046e+00 -1.29191e+01 -1.24093e+01 -1.06033e+01 -1.42152e+01
3.42400e+04 3.42000e+02 -1.07273e+01 -9.32321e+00 -1.21313e+01 -1.23922e+01 -1.05832e+01 -1.42012e+01
3.44000e+04 3.44000e+02 -1.22192e+01 -1.05451e+01 -1.38933e+01 -1.23754e+01 -1.05629e+01 -1.41879e+01
3.45600e+04 3.45000e+02 -1.23472e+01 -9.03895e+00 -1.56555e+01 -1.23589e+01 -1.05426e+01 -1.41753e+01
3.47200e+04 3.47000e+02 -1.17632e+01 -1.04471e+01 -1.30793e+01 -1.23427e+01 -1.05221e+01 -1.41634e+01
3.48800e+04 3.48000e+02 -1.19997e+01 -9.77091e+00 -1.42286e+01 -1.23268e+01 -1.05015e+01 -1.41521e+01
3.50400e+04 3.50000e+02 -1.14544e+01 -9.91884e+00 -1.29900e+01 -1.23110e+01 -1.04808e+01 -1.41413e+01
3.52000e+04 3.52000e+02 -1.02495e+01 -8.83384e+00 -1.16651e+01 -1.22954e+01 -1.04599e+01 -1.41310e+01
3.53600e+04 3.53000e+02 -1.27994e+01 -1.01343e+01 -1.54645e+01 -1.22801e+01 -1.04389e+01 -1.41213e+01
3.55200e+04 3.55000e+02 -1.24373e+01 -9.38535e+00 -1.54892e+01 -1.22649e+01 -1.04179e+01 -1.41119e+01
3.56800e+04 3.56000e+02 -1.17411e+01 -9.78432e+00 -1.36979e+01 -1.22499e+01 -1.03968e+01 -1.41029e+01
3.58400e+04 3.58000e+02 -1.08886e+01 -9.27748e+00 -1.24996e+01 -1.22350e+01 -1.03757e+01 -1.40942e+01
3.60000e+04 3.60000e+02 -1.16784e+01 -1.06339e+01 -1.27228e+01 -1.22202e+01 -1.03546e+01 -1.40859e+01
3.61600e+04 3.61000e+02 -1.07633e+01 -9.51131e+00 -1.20152e+01 -1.22056e+01 -1.03335e+01 -1.40777e+01
3.63200e+04 3.63000e+02 -1.08067e+01 -8.47270e+00 -1.31407e+01 -1.21910e+01 -1.03123e+01 -1.40697e+01
3.64800e+04 3.64000e+02 -1.07807e+01 -9.54342e+00 -1.20179e+01 -1.21766e+01 -1.02913e+01 -1.40618e+01
3.66400e+04 3.66000e+02 -1.20927e+01 -9.94866e+00 -1.42368e+01 -1.21622e+01 -1.02704e+01 -1.40540e+01
3.68000e+04 3.68000e+02 -1.14281e+01 -9.82814e+00 -1.30281e+01 -1.21479e+01 -1.02495e+01 -1.40462e+01
3.69600e+04 3.69000e+02 -1.09528e+01 -9.22883e+00 -1.26767e+01 -1.21336e+01 -1.02289e+01 -1.40383e+01
3.71200e+04 3.71000e+02 -1.18019e+01 -7.94906e+00 -1.56548e+01 -1.21194e+01 -1.02084e+01 -1.40304e+01
3.72800e+04 3.72000e+02 -1.01987e+01 -9.62026e+00 -1.07772e+01 -1.21052e+01 -1.01881e+01 -1.40223e+01
3.74400e+04 3.74000e+02 -1.11760e+01 -9.26272e+00 -1.30892e+01 -1.20910e+01 -1.01681e+01 -1.40140e+01
3.76000e+04 3.76000e+02 -1.12761e+01 -1.07552e+01 -1.17970e+01 -1.20769e+01 -1.01483e+01 -1.40055e+01
3.77600e+04 3.77000e+02 -1.22616e+01 -1.11105e+01 -1.34128e+01 -1.20628e+01 -1.01289e+01 -1.39966e+01
3.79200e+04 3.79000e+02 -1.14053e+01 -7.82666e+00 -1.49838e+01 -1.20486e+01 -1.01099e+01 -1.39874e+01
3.80800e+04 3.80000e+02 -1.11335e+01 -9.28180e+00 -1.29851e+01 -1.20344e+01 -1.00912e+01 -1.39777e+01
3.82400e+04 3.82000e+02 -1.15569e+01 -1.04916e+01 -1.26222e+01 -1.20203e+01 -1.00729e+01 -1.39676e+01
3.84000e+04 3.84000e+02 -1.07603e+01 -9.42339e+00 -1.20971e+01 -1.20060e+01 -1.00550e+01 -1.39570e+01
3.85600e+04 3.85000e+02 -1.14544e+01 -8.79129e+00 -1.41174e+01 -1.19918e+01 -1.00377e+01 -1.39459e+01
3.87200e+04 3.87000e+02 -1.16778e+01 -9.87266e+00 -1.34829e+01 -1.19775e+01 -1.00207e+01 -1.39343e+01
3.88800e+04 3.88000e+02 -1.05878e+01 -8.75991e+00 -1.24157e+01 -1.19632e+01 -1.00043e+01 -1.39220e+01
3.90400e+04 3.90000e+02 -1.08475e+01 -1.03894e+01 -1.13056e+01 -1.19487e+01 -9.98841e+00 -1.39091e+01
3.92000e+04 3.92000e+02 -1.06871e+01 -9.24920e+00 -1.21250e+01 -1.19343e+01 -9.97307e+00 -1.38955e+01
3.93600e+04 3.93000e+02 -1.18838e+01 -8.48987e+00 -1.52778e+01 -1.19198e+01 -9.95819e+00 -1.38813e+01
3.95200e+04 3.95000e+02 -1.14152e+01 -9.21066e+00 -1.36198e+01 -1.19052e+01 -9.94395e+00 -1.38665e+01
3.96800e+04 3.96000e+02 -1.02373e+01 -8.36589e+00 -1.21087e+01 -1.18905e+01 -9.93023e+00 -1.38508e+01
3.98400e+04 3.98000e+02 -1.12650e+01 -1.07735e+01 -1.17566e+01 -1.18758e+01 -9.91707e+00 -1.38346e+01
4.00000e+04 4.00000e+02 -1.12782e+01 -8.77595e+00 -1.37804e+01 -1.18611e+01 -9.90455e+00 -1.38177e+01
4.01600e+04 4.01000e+02 -1.12146e+01 -8.57402e+00 -1.38551e+01 -1.18463e+01 -9.89252e+00 -1.38001e+01
4.03200e+04 4.03000e+02 -1.08048e+01 -8.52882e+00 -1.30809e+01 -1.18315e+01 -9.88111e+00 -1.37818e+01
4.04800e+04 4.04000e+02 -1.04541e+01 -9.73072e+00 -1.11775e+01 -1.18166e+01 -9.87026e+00 -1.37629e+01
4.06400e+04 4.06000e+02 -1.11278e+01 -9.40871e+00 -1.28469e+01 -1.18017e+01 -9.85994e+00 -1.37435e+01
4.08000e+04 4.08000e+02 -1.03515e+01 -9.74885e+00 -1.09541e+01 -1.17868e+01 -9.85024e+00 -1.37234e+01
4.09600e+04 4.09000e+02 -1.14423e+01 -9.98427e+00 -1.29003e+01 -1.17720e+01 -9.84110e+00 -1.37028e+01
4.11200e+04 4.11000e+02 -1.01836e+01 -9.37584e+00 -1.09914e+01 -1.17571e+01 -9.83250e+00 -1.36818e+01
4.12800e+04 4.12000e+02 -1.04968e+01 -9.05558e+00 -1.19380e+01 -1.17424e+01 -9.82441e+00 -1.36603e+01
4.14400e+04 4.14000e+02 -1.10317e+01 -9.34115e+00 -1.27222e+01 -1.17276e+01 -9.81683e+00 -1.36384e+01
4.16000e+04 4.16000e+02 -1.13843e+01 -9.26012e+00 -1.35085e+01 -1.17130e+01 -9.80975e+00 -1.36163e+01
4.17600e+04 4.17000e+02 -1.05781e+01 -9.34135e+00 -1.18148e+01 -1.16984e+01 -9.80310e+00 -1.35938e+01
4.19200e+04 4.19000e+02 -1.13674e+01 -9.36604e+00 -1.33687e+01 -1.16840e+01 -9.79700e+00 -1.35711e+01
4.20800e+04 4.20000e+02 -1.03263e+01 -7.83684e+00 -1.28157e+01 -1.16697e+01 -9.79120e+00 -1.35482e+01
4.22400e+04 4.22000e+02 -1.00579e+01 -8.54187e+00 -1.15739e+01 -1.16555e+01 -9.78575e+00 -1.35252e+01
4.24000e+04 4.24000e+02 -1.23783e+01 -9.46291e+00 -1.52938e+01 -1.16415e+01 -9.78064e+00 -1.35023e+01
4.25600e+04 4.25000e+02 -1.08239e+01 -9.73370e+00 -1.19141e+01 -1.16276e+01 -9.77587e+00 -1.34793e+01
4.27200e+04 4.27000e+02 -1.07214e+01 -9.00164e+00 -1.24412e+01 -1.16138e+01 -9.77125e+00 -1.34564e+01
4.28800e+04 4.28000e+02 -1.17455e+01 -9.08083e+00 -1.44101e+01 -1.16003e+01 -9.76695e+00 -1.34337e+01
4.30400e+04 4.30000e+02 -1.16669e+01 -9.88742e+00 -1.34463e+01 -1.15869e+01 -9.76272e+00 -1.34111e+01
4.32000e+04 4.32000e+02 -1.10406e+01 -1.03463e+01 -1.17348e+01 -1.15737e+01 -9.75861e+00 -1.33888e+01
4.33600e+04 4.33000e+02 -1.19236e+01 -9.88773e+00 -1.39595e+01 -1.15607e+01 -9.75463e+00 -1.33668e+01
4.35200e+04 4.35000e+02 -1.09142e+01 -9.43806e+00 -1.23903e+01 -1.15479e+01 -9.75070e+00 -1.33451e+01
4.36800e+04 4.36000e+02 -9.87764e+00 -8.17030e+00 -1.15850e+01 -1.15352e+01 -9.74671e+00 -1.33238e+01
4.38400e+04 4.38000e+02 -1.00252e+01 -7.86747e+00 -1.21830e+01 -1.15228e+01 -9.74274e+00 -1.33029e+01
4.40000e+04 4.40000e+02 -1.07015e+01 -9.84476e+00 -1.15583e+01 -1.15106e+01 -9.73871e+00 -1.32825e+01
4.41600e+04 4.41000e+02 -1.04190e+01 -8.65286e+00 -1.21852e+01 -1.14986e+01 -9.73459e+00 -1.32625e+01
4.43200e+04 4.43000e+02 -1.11756e+01 -9.03073e+00 -1.33205e+01 -1.14867e+01 -9.73038e+00 -1.32431e+01
4.44800e+04 4.44000e+02 -9.85633e+00 -8.49384e+00 -1.12188e+01 -1.14751e+01 -9.72608e+00 -1.32242e+01
4.46400e+04 4.46000e+02 -1.06484e+01 -9.45845e+00 -1.18384e+01 -1.14637e+01 -9.72157e+00 -1.32058e+01
4.48000e+04 4.48000e+02 -1.00513e+01 -8.01807e+00 -1.20846e+01 -1.14525e+01 -9.71696e+00 -1.31880e+01
4.49600e+04 4.49000e+02 -1.11993e+01 -8.75651e+00 -1.36421e+01 -1.14415e+01 -9.71219e+00 -1.31709e+01
4.51200e+04 4.51000e+02 -1.10461e+01 -8.98351e+00 -1.31087e+01 -1.14308e+01 -9.70726e+00 -1.31543e+01
4.52800e+04 4.52000e+02 -1.05823e+01 -8.43464e+00 -1.27299e+01 -1.14202e+01 -9.70224e+00 -1.31382e+01
4.54400e+04 4.54000e+02 -1.05270e+01 -9.73265e+00 -1.13213e+01 -1.14099e+01 -9.69701e+00 -1.31227e+01
4.56000e+04 4.56000e+02 -1.22034e+01 -9.21500e+00 -1.51918e+01 -1.13998e+01 -9.69172e+00 -1.31079e+01
4.57600e+04 4.57000e+02 -1.05765e+01 -9.08234e+00 -1.20706e+01 -1.13899e+01 -9.68624e+00 -1.30935e+01
4.59200e+04 4.59000e+02 -1.10258e+01 -8.80364e+00 -1.32480e+01 -1.13802e+01 -9.68071e+00 -1.30798e+01
4.60800e+04 4.60000e+02 -1.17541e+01 -9.99959e+00 -1.35087e+01 -1.13708e+01 -9.67503e+00 -1.30665e+01
4.62400e+04 4.62000e+02 -1.15525e+01 -8.94570e+00 -1.41594e+01 -1.13615e+01 -9.66927e+00 -1.30537e+01
4.64000e+04 4.64000e+02 -1.10832e+01 -9.29662e+00 -1.28698e+01 -1.13525e+01 -9.66349e+00 -1.30414e+01
4.65600e+04 4.65000e+02 -1.09291e+01 -1.03466e+01 -1.15115e+01 -1.13436e+01 -9.65769e+00 -1.30296e+01
4.67200e+04 4.67000e+02 -1.05002e+01 -9.84896e+00 -1.11514e+01 -1.13349e+01 -9.65178e+00 -1.30180e+01
4.68800e+04 4.68000e+02 -1.06032e+01 -8.64946e+00 -1.25568e+01 -1.13264e+01 -9.64591e+00 -1.30069e+01
4.70400e+04 4.70000e+02 -1.04069e+01 -9.64825e+00 -1.11656e+01 -1.13180e+01 -9.64006e+00 -1.29960e+01
4.72000e+04 4.72000e+02 -1.01547e+01 -9.03145e+00 -1.12779e+01 -1.13098e+01 -9.63409e+00 -1.29854e+01
4.73600e+04 4.73000e+02 -1.08110e+01 -1.01996e+01 -1.14225e+01 -1.13016e+01 -9.62816e+00 -1.29750e+01
4.75200e+04 4.75000e+02 -1.10350e+01 -9.54067e+00 -1.25293e+01 -1.12935e+01 -9.62232e+00 -1.29647e+01
4.76800e+04 4.76000e+02 -1.03999e+01 -8.68151e+00 -1.21183e+01 -1.12854e+01 -9.61634e+00 -1.29545e+01
4.78400e+04 4.78000e+02 -1.03259e+01 -8.71423e+00 -1.19376e+01 -1.12773e+01 -9.61042e+00 -1.29442e+01
4.80000e+04 4.80000e+02 -1.02661e+01 -8.69766e+00 -1.18345e+01 -1.12693e+01 -9.60450e+00 -1.29340e+01
4.81600e+04 4.81000e+02 -1.01960e+01 -8.40326e+00 -1.19888e+01 -1.12611e+01 -9.59853e+00 -1.29237e+01
4.83200e+04 4.83000e+02 -9.72158e+00 -8.89986e+00 -1.05433e+01 -1.12530e+01 -9.59258e+00 -1.29134e+01
4.84800e+04 4.84000e+02 -9.86433e+00 -9.11708e+00 -1.06116e+01 -1.12447e+01 -9.58659e+00 -1.29028e+01
4.86400e+04 4.86000e+02 -9.49050e+00 -8.02285e+00 -1.09582e+01 -1.12363e+01 -9.58058e+00 -1.28921e+01
4.88000e+04 4.88000e+02 -1.05445e+01 -8.15763e+00 -1.29313e+01 -1.12279e+01 -9.57460e+00 -1.28811e+01
4.89600e+04 4.89000e+02 -9.52079e+00 -8.38850e+00 -1.06531e+01 -1.12192e+01 -9.56855e+00 -1.28699e+01
4.91200e+04 4.91000e+02 -1.09115e+01 -1.03557e+01 -1.14674e+01 -1.12105e+01 -9.56255e+00 -1.28585e+01
4.92800e+04 4.92000e+02 -1.00119e+01 -9.84142e+00 -1.01823e+01 -1.12016e+01 -9.55648e+00 -1.28467e+01
4.94400e+04 4.94000e+02 -1.06405e+01 -1.03095e+01 -1.09715e+01 -1.11925e+01 -9.55053e+00 -1.28345e+01
4.96000e+04 4.96000e+02 -1.02900e+01 -9.57806e+00 -1.10020e+01 -1.11833e+01 -9.54459e+00 -1.28220e+01
4.97600e+04 4.97000e+02 -9.19282e+00 -8.61985e+00 -9.76580e+00 -1.11740e+01 -9.53872e+00 -1.28092e+01
4.99200e+04 4.99000e+02 -9.40833e+00 -8.24058e+00 -1.05761e+01 -1.11645e+01 -9.53291e+00 -1.27960e+01
5.00800e+04 5.00000e+02 -1.03535e+01 -9.02470e+00 -1.16822e+01 -1.11549e+01 -9.52729e+00 -1.27824e+01
5.02400e+04 5.02000e+02 -9.00930e+00 -8.37593e+00 -9.64268e+00 -1.11451e+01 -9.52177e+00 -1.27684e+01
5.04000e+04 5.04000e+02 -1.13887e+01 -9.11488e+00 -1.36625e+01 -1.11352e+01 -9.51642e+00 -1.27539e+01
5.05600e+04 5.05000e+02 -1.03708e+01 -9.94457e+00 -1.07970e+01 -1.11252e+01 -9.51129e+00 -1.27390e+01
5.07200e+04 5.07000e+02 -1.02890e+01 -9.01470e+00 -1.15632e+01 -1.11150e+01 -9.50640e+00 -1.27236e+01
5.08800e+04 5.08000e+02 -1.02133e+01 -8.41996e+00 -1.20067e+01 -1.11048e+01 -9.50173e+00 -1.27078e+01
5.10400e+04 5.10000e+02 -8.97937e+00 -8.28450e+00 -9.67424e+00 -1.10944e+01 -9.49733e+00 -1.26914e+01
5.12000e+04 5.12000e+02 -1.08208e+01 -8.89964e+00 -1.27420e+01 -1.10838e+01 -9.49319e+00 -1.26745e+01
5.13600e+04 5.13000e+02 -1.09697e+01 -9.83454e+00 -1.21048e+01 -1.10732e+01 -9.48934e+00 -1.26570e+01
5.15200e+04 5.15000e+02 -1.16013e+01 -1.13239e+01 -1.18787e+01 -1.10624e+01 -9.48575e+00 -1.26391e+01
5.16800e+04 5.16000e+02 -9.06533e+00 -8.18192e+00 -9.94875e+00 -1.10515e+01 -9.48247e+00 -1.26205e+01
5.18400e+04 5.18000e+02 -1.07962e+01 -9.43676e+00 -1.21556e+01 -1.10404e+01 -9.47945e+00 -1.26013e+01
5.20000e+04 5.20000e+02 -1.04637e+01 -1.00704e+01 -1.08570e+01 -1.10291e+01 -9.47670e+00 -1.25815e+01
5.21600e+04 5.21000e+02 -1.04860e+01 -9.13005e+00 -1.18419e+01 -1.10176e+01 -9.47422e+00 -1.25610e+01
5.23200e+04 5.23000e+02 -1.07918e+01 -1.00743e+01 -1.15093e+01 -1.10060e+01 -9.47196e+00 -1.25400e+01
5.24800e+04 5.24000e+02 -1.15380e+01 -9.75461e+00 -1.33215e+01 -1.09941e+01 -9.46997e+00 -1.25182e+01
5.26400e+04 5.26000e+02 -1.02276e+01 -9.27523e+00 -1.11800e+01 -1.09820e+01 -9.46817e+00 -1.24958e+01
5.28000e+04 5.28000e+02 -9.32941e+00 -8.62292e+00 -1.00359e+01 -1.09696e+01 -9.46655e+00 -1.24727e+01
5.29600e+04 5.29000e+02 -1.04600e+01 -9.26770e+00 -1.16522e+01 -1.09570e+01 -9.46511e+00 -1.24488e+01
5.31200e+04 5.31000e+02 -1.01320e+01 -9.32879e+00 -1.09351e+01 -1.09441e+01 -9.46379e+00 -1.24244e+01
5.32800e+04 5.32000e+02 -1.04033e+01 -9.48075e+00 -1.13258e+01 -1.09309e+01 -9.46260e+00 -1.23992e+01
5.34400e+04 5.34000e+02 -1.02272e+01 -9.70002e+00 -1.07544e+01 -1.09175e+01 -9.46148e+00 -1.23735e+01
5.36000e+04 5.36000e+02 -1.00530e+01 -9.15807e+00 -1.09479e+01 -1.09037e+01 -9.46043e+00 -1.23469e+01
5.37600e+04 5.37000e+02 -9.93428e+00 -8.75084e+00 -1.11177e+01 -1.08896e+01 -9.45939e+00 -1.23199e+01
5.39200e+04 5.39000e+02 -1.07439e+01 -9.66393e+00 -1.18238e+01 -1.08753e+01 -9.45836e+00 -1.22921e+01
5.40800e+04 5.40000e+02 -1.04304e+01 -8.97828e+00 -1.18824e+01 -1.08606e+01 -9.45731e+00 -1.22639e+01
5.42400e+04 5.42000e+02 -1.04055e+01 -9.49180e+00 -1.13193e+01 -1.08457e+01 -9.45624e+00 -1.22351e+01
5.44000e+04 5.44000e+02 -1.05963e+01 -9.20513e+00 -1.19874e+01 -1.08305e+01 -9.45511e+00 -1.22059e+01
5.45600e+04 5.45000e+02 -9.33265e+00 -8.38461e+00 -1.02807e+01 -1.08151e+01 -9.45395e+00 -1.21762e+01
5.47200e+04 5.47000e+02 -9.85208e+00 -8.69600e+00 -1.10082e+01 -1.07994e+01 -9.45272e+00 -1.21462e+01
5.48800e+04 5.48000e+02 -9.89777e+00 -9.74805e+00 -1.00475e+01 -1.07837e+01 -9.45144e+00 -1.21159e+01
5.50400e+04 5.50000e+02 -9.96327e+00 -8.61103e+00 -1.13155e+01 -1.07677e+01 -9.45014e+00 -1.20853e+01
5.52000e+04 5.52000e+02 -1.07632e+01 -1.01518e+01 -1.13746e+01 -1.07516e+01 -9.44883e+00 -1.20544e+01
5.53600e+04 5.53000e+02 -1.05545e+01 -9.20594e+00 -1.19031e+01 -1.07355e+01 -9.44752e+00 -1.20235e+01
5.55200e+04 5.55000e+02 -1.03925e+01 -9.75758e+00 -1.10274e+01 -1.07194e+01 -9.44624e+00 -1.19925e+01
5.56800e+04 5.56000e+02 -9.25729e+00 -9.02206e+00 -9.49252e+00 -1.07032e+01 -9.44505e+00 -1.19614e+01
5.58400e+04 5.58000e+02 -9.30150e+00 -8.25675e+00 -1.03462e+01 -1.06872e+01 -9.44395e+00 -1.19305e+01
5.60000e+04 5.60000e+02 -1.06806e+01 -9.48830e+00 -1.18729e+01 -1.06713e+01 -9.44300e+00 -1.18996e+01
5.61600e+04 5.61000e+02 -1.06802e+01 -9.41019e+00 -1.19503e+01 -1.06555e+01 -9.44225e+00 -1.18688e+01
5.63200e+04 5.63000e+02 -1.06841e+01 -9.28080e+00 -1.20873e+01 -1.06400e+01 -9.44173e+00 -1.18383e+01
5.64800e+04 5.64000e+02 -9.28409e+00 -9.14430e+00 -9.42387e+00 -1.06248e+01 -9.44147e+00 -1.18081e+01
5.66400e+04 5.66000e+02 -1.02448e+01 -9.54316e+00 -1.09464e+01 -1.06098e+01 -9.44150e+00 -1.17782e+01
5.68000e+04 5.68000e+02 -1.00906e+01 -9.21322e+00 -1.09681e+01 -1.05953e+01 -9.44186e+00 -1.17486e+01
5.69600e+04 5.69000e+02 -1.08271e+01 -9.21016e+00 -1.24440e+01 -1.05810e+01 -9.44260e+00 -1.17194e+01
5.71200e+04 5.71000e+02 -9.97331e+00 -9.42213e+00 -1.05245e+01 -1.05672e+01 -9.44369e+00 -1.16908e+01
5.72800e+04 5.72000e+02 -1.01357e+01 -8.52423e+00 -1.17471e+01 -1.05539e+01 -9.44517e+00 -1.16626e+01
5.74400e+04 5.74000e+02 -1.03600e+01 -9.23273e+00 -1.14873e+01 -1.05410e+01 -9.44706e+00 -1.16349e+01
5.76000e+04 5.76000e+02 -1.08210e+01 -1.02603e+01 -1.13817e+01 -1.05286e+01 -9.44932e+00 -1.16079e+01
5.77600e+04 5.77000e+02 -1.06591e+01 -1.00930e+01 -1.12251e+01 -1.05167e+01 -9.45196e+00 -1.15814e+01
5.79200e+04 5.79000e+02 -1.01853e+01 -8.13449e+00 -1.22361e+01 -1.05052e+01 -9.45496e+00 -1.15555e+01
5.80800e+04 5.80000e+02 -9.69979e+00 -9.31091e+00 -1.00887e+01 -1.04943e+01 -9.45829e+00 -1.15303e+01
5.82400e+04 5.82000e+02 -1.03081e+01 -9.83027e+00 -1.07859e+01 -1.04839e+01 -9.46193e+00 -1.15058e+01
5.84000e+04 5.84000e+02 -1.06994e+01 -1.00726e+01 -1.13261e+01 -1.04739e+01 -9.46584e+00 -1.14819e+01
5.85600e+04 5.85000e+02 -1.01955e+01 -9.13004e+00 -1.12609e+01 -1.04643e+01 -9.46996e+00 -1.14587e+01
5.87200e+04 5.87000e+02 -1.14144e+01 -1.05742e+01 -1.22546e+01 -1.04552e+01 -9.47428e+00 -1.14361e+01
5.88800e+04 5.88000e+02 -9.49999e+00 -9.27627e+00 -9.72371e+00 -1.04465e+01 -9.47873e+00 -1.14143e+01
5.90400e+04 5.90000e+02 -9.78226e+00 -9.39504e+00 -1.01695e+01 -1.04382e+01 -9.48325e+00 -1.13931e+01
5.92000e+04 5.92000e+02 -9.39121e+00 -8.39037e+00 -1.03921e+01 -1.04302e+01 -9.48782e+00 -1.13725e+01
5.93600e+04 5.93000e+02 -1.07365e+01 -9.92880e+00 -1.15443e+01 -1.04225e+01 -9.49236e+00 -1.13527e+01
5.95200e+04 5.95000e+02 -1.03270e+01 -1.00724e+01 -1.05816e+01 -1.04151e+01 -9.49685e+00 -1.13334e+01
5.96800e+04 5.96000e+02 -9.79956e+00 -7.82573e+00 -1.17734e+01 -1.04080e+01 -9.50122e+00 -1.13147e+01
5.98400e+04 5.98000e+02 -9.86218e+00 -8.71966e+00 -1.10047e+01 -1.04010e+01 -9.50545e+00 -1.12965e+01
6.00000e+04 6.00000e+02 -1.01233e+01 -9.31452e+00 -1.09320e+01 -1.03942e+01 -9.50948e+00 -1.12790e+01
6.01600e+04 6.01000e+02 -1.09688e+01 -9.90784e+00 -1.20298e+01 -1.03876e+01 -9.51330e+00 -1.12619e+01
6.03200e+04 6.03000e+02 -9.32194e+00 -8.80874e+00 -9.83514e+00 -1.03811e+01 -9.51687e+00 -1.12454e+01
6.04800e+04 6.04000e+02 -9.27904e+00 -8.92303e+00 -9.63504e+00 -1.03747e+01 -9.52019e+00 -1.12293e+01
6.06400e+04 6.06000e+02 -1.00312e+01 -9.35304e+00 -1.07093e+01 -1.03684e+01 -9.52322e+00 -1.12136e+01
6.08000e+04 6.08000e+02 -1.11307e+01 -1.01821e+01 -1.20793e+01 -1.03621e+01 -9.52600e+00 -1.11983e+01
6.09600e+04 6.09000e+02 -1.07329e+01 -9.31357e+00 -1.21522e+01 -1.03559e+01 -9.52848e+00 -1.11834e+01
6.11200e+04 6.11000e+02 -9.65128e+00 -9.07010e+00 -1.02325e+01 -1.03497e+01 -9.53072e+00 -1.11687e+01
6.12800e+04 6.12000e+02 -9.66184e+00 -9.28025e+00 -1.00434e+01 -1.03435e+01 -9.53272e+00 -1.11543e+01
6.14400e+04 6.14000e+02 -9.65726e+00 -8.72387e+00 -1.05906e+01 -1.03373e+01 -9.53449e+00 -1.11401e+01
6.16000e+04 6.16000e+02 -9.45188e+00 -8.65818e+00 -1.02456e+01 -1.03311e+01 -9.53608e+00 -1.11261e+01
6.17600e+04 6.17000e+02 -1.00949e+01 -9.06130e+00 -1.11285e+01 -1.03249e+01 -9.53751e+00 -1.11122e+01
6.19200e+04 6.19000e+02 -9.77626e+00 -8.28450e+00 -1.12680e+01 -1.03186e+01 -9.53883e+00 -1.10983e+01
6.20800e+04 6.20000e+02 -9.17880e+00 -8.99314e+00 -9.36446e+00 -1.03123e+01 -9.54005e+00 -1.10846e+01
6.22400e+04 6.22000e+02 -9.28108e+00 -9.19358e+00 -9.36858e+00 -1.03060e+01 -9.54123e+00 -1.10708e+01
6.24000e+04 6.24000e+02 -8.86518e+00 -8.35971e+00 -9.37065e+00 -1.02997e+01 -9.54240e+00 -1.10570e+01
6.25600e+04 6.25000e+02 -1.05041e+01 -9.92040e+00 -1.10879e+01 -1.02934e+01 -9.54361e+00 -1.10431e+01
6.27200e+04 6.27000e+02 -9.20740e+00 -8.97347e+00 -9.44134e+00 -1.02870e+01 -9.54487e+00 -1.10291e+01
6.28800e+04 6.28000e+02 -9.90239e+00 -9.79726e+00 -1.00075e+01 -1.02806e+01 -9.54622e+00 -1.10150e+01
6.30400e+04 6.30000e+02 -1.02399e+01 -9.51620e+00 -1.09635e+01 -1.02742e+01 -9.54769e+00 -1.10007e+01
6.32000e+04 6.32000e+02 -1.00166e+01 -9.68000e+00 -1.03531e+01 -1.02678e+01 -9.54932e+00 -1.09863e+01
6.33600e+04 6.33000e+02 -9.56892e+00 -8.16005e+00 -1.09778e+01 -1.02613e+01 -9.55112e+00 -1.09715e+01
6.35200e+04 6.35000e+02 -1.02960e+01 -9.17974e+00 -1.14123e+01 -1.02549e+01 -9.55309e+00 -1.09566e+01
6.36800e+04 6.36000e+02 -9.67891e+00 -9.14140e+00 -1.02164e+01 -1.02484e+01 -9.55528e+00 -1.09415e+01
6.38400e+04 6.38000e+02 -9.32836e+00 -9.06320e+00 -9.59352e+00 -1.02419e+01 -9.55765e+00 -1.09261e+01
6.40000e+04 6.40000e+02 -1.06067e+01 -9.29282e+00 -1.19205e+01 -1.02353e+01 -9.56024e+00 -1.09105e+01
6.41600e+04 6.41000e+02 -8.79339e+00 -8.68158e+00 -8.90520e+00 -1.02288e+01 -9.56304e+00 -1.08945e+01
6.43200e+04 6.43000e+02 -1.04952e+01 -9.56054e+00 -1.14299e+01 -1.02222e+01 -9.56601e+00 -1.08784e+01
6.44800e+04 6.44000e+02 -1.02029e+01 -9.41075e+00 -1.09951e+01 -1.02156e+01 -9.56917e+00 -1.08621e+01
6.46400e+04 6.46000e+02 -8.78283e+00 -8.24507e+00 -9.32059e+00 -1.02090e+01 -9.57248e+00 -1.08454e+01
6.48000e+04 6.48000e+02 -9.51023e+00 -8.99134e+00 -1.00291e+01 -1.02023e+01 -9.57594e+00 -1.08286e+01
6.49600e+04 6.49000e+02 -9.89702e+00 -9.64812e+00 -1.01459e+01 -1.01955e+01 -9.57950e+00 -1.08114e+01
6.51200e+04 6.51000e+02 -9.57044e+00 -8.18196e+00 -1.09589e+01 -1.01886e+01 -9.58313e+00 -1.07942e+01
6.52800e+04 6.52000e+02 -1.03317e+01 -9.06572e+00 -1.15978e+01 -1.01817e+01 -9.58681e+00 -1.07766e+01
6.54400e+04 6.54000e+02 -1.02638e+01 -9.26722e+00 -1.12603e+01 -1.01747e+01 -9.59049e+00 -1.07590e+01
6.56000e+04 6.56000e+02 -9.91052e+00 -9.78201e+00 -1.00390e+01 -1.01676e+01 -9.59415e+00 -1.07411e+01
6.57600e+04 6.57000e+02 -1.01550e+01 -9.53567e+00 -1.07743e+01 -1.01604e+01 -9.59772e+00 -1.07231e+01
6.59200e+04 6.59000e+02 -9.94166e+00 -8.57045e+00 -1.13129e+01 -1.01531e+01 -9.60118e+00 -1.07049e+01
6.60800e+04 6.60000e+02 -9.30388e+00 -8.58673e+00 -1.00210e+01 -1.01456e+01 -9.60450e+00 -1.06866e+01
6.62400e+04 6.62000e+02 -1.02663e+01 -9.85434e+00 -1.06783e+01 -1.01380e+01 -9.60762e+00 -1.06684e+01
6.64000e+04 6.64000e+02 -1.00551e+01 -9.21301e+00 -1.08973e+01 -1.01303e+01 -9.61052e+00 -1.06500e+01
6.65600e+04 6.65000e+02 -9.85491e+00 -9.52674e+00 -1.01831e+01 -1.01224e+01 -9.61317e+00 -1.06317e+01
6.67200e+04 6.67000e+02 -1.04186e+01 -9.16043e+00 -1.16768e+01 -1.01145e+01 -9.61551e+00 -1.06134e+01
6.68800e+04 6.68000e+02 -9.81668e+00 -8.59294e+00 -1.10404e+01 -1.01064e+01 -9.61754e+00 -1.05953e+01
6.70400e+04 6.70000e+02 -9.33048e+00 -8.93511e+00 -9.72584e+00 -1.00982e+01 -9.61922e+00 -1.05772e+01
6.72000e+04 6.72000e+02 -1.04468e+01 -9.75285e+00 -1.11408e+01 -1.00900e+01 -9.62054e+00 -1.05595e+01
6.73600e+04 6.73000e+02 -9.94859e+00 -9.57117e+00 -1.03260e+01 -1.00817e+01 -9.62149e+00 -1.05418e+01
6.75200e+04 6.75000e+02 -9.45542e+00 -9.36004e+00 -9.55080e+00 -1.00733e+01 -9.62205e+00 -1.05246e+01
6.76800e+04 6.76000e+02 -9.87184e+00 -9.10385e+00 -1.06398e+01 -1.00649e+01 -9.62223e+00 -1.05077e+01
6.78400e+04 6.78000e+02 -1.00770e+01 -9.25772e+00 -1.08963e+01 -1.00565e+01 -9.62203e+00 -1.04910e+01
6.80000e+04 6.80000e+02 -1.02955e+01 -9.83843e+00 -1.07525e+01 -1.00482e+01 -9.62144e+00 -1.04749e+01
6.81600e+04 6.81000e+02 -9.55856e+00 -9.14219e+00 -9.97492e+00 -1.00399e+01 -9.62048e+00 -1.04593e+01
6.83200e+04 6.83000e+02 -1.10779e+01 -9.51967e+00 -1.26361e+01 -1.00316e+01 -9.61919e+00 -1.04441e+01
6.84800e+04 6.84000e+02 -1.05339e+01 -9.44769e+00 -1.16202e+01 -1.00235e+01 -9.61757e+00 -1.04294e+01
6.86400e+04 6.86000e+02 -1.00608e+01 -9.90029e+00 -1.02214e+01 -1.00155e+01 -9.61565e+00 -1.04154e+01
6.88000e+04 6.88000e+02 -1.00647e+01 -9.07332e+00 -1.10560e+01 -1.00077e+01 -9.61349e+00 -1.04019e+01
6.89600e+04 6.89000e+02 -1.03185e+01 -9.59100e+00 -1.10460e+01 -1.00001e+01 -9.61110e+00 -1.03890e+01
6.91200e+04 6.91000e+02 -9.80339e+00 -8.91436e+00 -1.06924e+01 -9.99264e+00 -9.60854e+00 -1.03767e+01
6.92800e+04 6.92000e+02 -9.96259e+00 -9.20204e+00 -1.07231e+01 -9.98549e+00 -9.60584e+00 -1.03652e+01
6.94400e+04 6.94000e+02 -9.90319e+00 -9.23040e+00 -1.05760e+01 -9.97861e+00 -9.60307e+00 -1.03541e+01
6.96000e+04 6.96000e+02 -9.64237e+00 -8.86827e+00 -1.04165e+01 -9.97200e+00 -9.60028e+00 -1.03437e+01
6.97600e+04 6.97000e+02 -1.09419e+01 -9.94858e+00 -1.19352e+01 -9.96571e+00 -9.59752e+00 -1.03339e+01
6.99200e+04 6.99000e+02 -1.07198e+01 -1.00707e+01 -1.13690e+01 -9.95976e+00 -9.59486e+00 -1.03247e+01
7.00800e+04 7.00000e+02 -1.04356e+01 -9.26416e+00 -1.16070e+01 -9.95419e+00 -9.59234e+00 -1.03160e+01
7.02400e+04 7.02000e+02 -9.99562e+00 -9.23362e+00 -1.07576e+01 -9.94900e+00 -9.59005e+00 -1.03080e+01
7.04000e+04 7.04000e+02 -1.09382e+01 -1.02178e+01 -1.16585e+01 -9.94423e+00 -9.58804e+00 -1.03004e+01
7.05600e+04 7.05000e+02 -9.24340e+00 -8.51944e+00 -9.96737e+00 -9.93987e+00 -9.58638e+00 -1.02934e+01
7.07200e+04 7.07000e+02 -9.54424e+00 -8.59849e+00 -1.04900e+01 -9.93596e+00 -9.58513e+00 -1.02868e+01
7.08800e+04 7.08000e+02 -8.98074e+00 -8.74286e+00 -9.21863e+00 -9.93251e+00 -9.58436e+00 -1.02807e+01
7.10400e+04 7.10000e+02 -1.03601e+01 -9.50265e+00 -1.12176e+01 -9.92951e+00 -9.58413e+00 -1.02749e+01
7.12000e+04 7.12000e+02 -1.05046e+01 -9.30538e+00 -1.17039e+01 -9.92702e+00 -9.58448e+00 -1.02696e+01
7.13600e+04 7.13000e+02 -9.06105e+00 -8.91667e+00 -9.20542e+00 -9.92501e+00 -9.58547e+00 -1.02645e+01
7.15200e+04 7.15000e+02 -1.05815e+01 -9.81849e+00 -1.13444e+01 -9.92350e+00 -9.58716e+00 -1.02598e+01
7.16800e+04 7.16000e+02 -1.04933e+01 -1.02879e+01 -1.06987e+01 -9.92251e+00 -9.58957e+00 -1.02555e+01
7.18400e+04 7.18000e+02 -1.10606e+01 -1.07271e+01 -1.13941e+01 -9.92200e+00 -9.59274e+00 -1.02513e+01
7.20000e+04 7.20000e+02 -1.10288e+01 -1.01763e+01 -1.18813e+01 -9.92200e+00 -9.59670e+00 -1.02473e+01
7.21600e+04 7.21000e+02 -1.04314e+01 -9.77282e+00 -1.10900e+01 -9.92250e+00 -9.60145e+00 -1.02436e+01
7.23200e+04 7.23000e+02 -1.00457e+01 -9.24428e+00 -1.08471e+01 -9.92346e+00 -9.60701e+00 -1.02399e+01
7.24800e+04 7.24000e+02 -1.03997e+01 -9.77859e+00 -1.10209e+01 -9.92490e+00 -9.61335e+00 -1.02365e+01
7.26400e+04 7.26000e+02 -9.78928e+00 -8.71665e+00 -1.08619e+01 -9.92676e+00 -9.62048e+00 -1.02330e+01
7.28000e+04 7.28000e+02 -9.59684e+00 -9.33458e+00 -9.85910e+00 -9.92909e+00 -9.62836e+00 -1.02298e+01
7.29600e+04 7.29000e+02 -1.02373e+01 -8.90240e+00 -1.15721e+01 -9.93180e+00 -9.63695e+00 -1.02266e+01
7.31200e+04 7.31000e+02 -9.72650e+00 -9.48830e+00 -9.96469e+00 -9.93486e+00 -9.64622e+00 -1.02235e+01
7.32800e+04 7.32000e+02 -9.48927e+00 -8.85298e+00 -1.01256e+01 -9.93828e+00 -9.65610e+00 -1.02204e+01
7.34400e+04 7.34000e+02 -8.93532e+00 -8.34424e+00 -9.52641e+00 -9.94202e+00 -9.66653e+00 -1.02175e+01
7.36000e+04 7.36000e+02 -1.06633e+01 -8.99108e+00 -1.23356e+01 -9.94597e+00 -9.67746e+00 -1.02145e+01
7.37600e+04 7.37000e+02 -1.00776e+01 -8.87532e+00 -1.12798e+01 -9.95021e+00 -9.68878e+00 -1.02116e+01
7.39200e+04 7.39000e+02 -1.06334e+01 -9.03947e+00 -1.22274e+01 -9.95463e+00 -9.70046e+00 -1.02088e+01
7.40800e+04 7.40000e+02 -9.96116e+00 -9.50838e+00 -1.04139e+01 -9.95920e+00 -9.71240e+00 -1.02060e+01
7.42400e+04 7.42000e+02 -9.81900e+00 -8.66447e+00 -1.09735e+01 -9.96391e+00 -9.72454e+00 -1.02033e+01
7.44000e+04 7.44000e+02 -9.73683e+00 -8.59249e+00 -1.08812e+01 -9.96870e+00 -9.73681e+00 -1.02006e+01
7.45600e+04 7.45000e+02 -9.20711e+00 -8.16290e+00 -1.02513e+01 -9.97355e+00 -9.74914e+00 -1.01980e+01
7.47200e+04 7.47000e+02 -1.05652e+01 -1.00868e+01 -1.10435e+01 -9.97845e+00 -9.76146e+00 -1.01954e+01
7.48800e+04 7.48000e+02 -9.51429e+00 -8.95302e+00 -1.00756e+01 -9.98338e+00 -9.77372e+00 -1.01930e+01
7.50400e+04 7.50000e+02 -1.06661e+01 -9.85513e+00 -1.14770e+01 -9.98831e+00 -9.78588e+00 -1.01907e+01
7.52000e+04 7.52000e+02 -9.11200e+00 -8.34006e+00 -9.88394e+00 -9.99322e+00 -9.79791e+00 -1.01885e+01
7.53600e+04 7.53000e+02 -1.09426e+01 -9.87658e+00 -1.20086e+01 -9.99810e+00 -9.80976e+00 -1.01864e+01
7.55200e+04 7.55000e+02 -9.41710e+00 -8.89745e+00 -9.93674e+00 -1.00029e+01 -9.82144e+00 -1.01844e+01
7.56800e+04 7.56000e+02 -1.00447e+01 -9.24246e+00 -1.08470e+01 -1.00077e+01 -9.83290e+00 -1.01825e+01
7.58400e+04 7.58000e+02 -9.91596e+00 -8.54415e+00 -1.12878e+01 -1.00124e+01 -9.84414e+00 -1.01807e+01
7.60000e+04 7.60000e+02 -9.36656e+00 -9.18263e+00 -9.55048e+00 -1.00171e+01 -9.85517e+00 -1.01790e+01
7.61600e+04 7.61000e+02 -9.66434e+00 -8.63581e+00 -1.06929e+01 -1.00217e+01 -9.86596e+00 -1.01774e+01
7.63200e+04 7.63000e+02 -9.75192e+00 -9.31047e+00 -1.01934e+01 -1.00263e+01 -9.87654e+00 -1.01760e+01
7.64800e+04 7.64000e+02 -1.02007e+01 -9.43124e+00 -1.09702e+01 -1.00307e+01 -9.88691e+00 -1.01746e+01
7.66400e+04 7.66000e+02 -9.42840e+00 -8.02634e+00 -1.08304e+01 -1.00352e+01 -9.89706e+00 -1.01733e+01
7.68000e+04 7.68000e+02 -1.03261e+01 -9.16217e+00 -1.14900e+01 -1.00395e+01 -9.90700e+00 -1.01720e+01
7.69600e+04 7.69000e+02 -9.85920e+00 -9.40731e+00 -1.03111e+01 -1.00438e+01 -9.91669e+00 -1.01709e+01
7.71200e+04 7.71000e+02 -9.46617e+00 -9.24424e+00 -9.68810e+00 -1.00480e+01 -9.92616e+00 -1.01698e+01
7.72800e+04 7.72000e+02 -9.91755e+00 -9.07311e+00 -1.07620e+01 -1.00521e+01 -9.93531e+00 -1.01690e+01
7.74400e+04 7.74000e+02 -9.97077e+00 -8.78857e+00 -1.11530e+01 -1.00562e+01 -9.94412e+00 -1.01682e+01
7.76000e+04 7.76000e+02 -9.69947e+00 -8.79328e+00 -1.06056e+01 -1.00601e+01 -9.95256e+00 -1.01676e+01
7.77600e+04 7.77000e+02 -9.71771e+00 -9.52716e+00 -9.90826e+00 -1.00639e+01 -9.96045e+00 -1.01674e+01
7.79200e+04 7.79000e+02 -1.18565e+01 -1.12039e+01 -1.25091e+01 -1.00676e+01 -9.96777e+00 -1.01675e+01
7.80800e+04 7.80000e+02 -9.68571e+00 -8.80826e+00 -1.05632e+01 -1.00712e+01 -9.97427e+00 -1.01680e+01
7.82400e+04 7.82000e+02 -1.01040e+01 -9.13918e+00 -1.10688e+01 -1.00746e+01 -9.97992e+00 -1.01692e+01
7.84000e+04 7.84000e+02 -9.30394e+00 -8.78045e+00 -9.82743e+00 -1.00778e+01 -9.98448e+00 -1.01710e+01
7.85600e+04 7.85000e+02 -9.83830e+00 -9.07005e+00 -1.06066e+01 -1.00808e+01 -9.98785e+00 -1.01737e+01
7.87200e+04 7.87000e+02 -1.05890e+01 -9.55600e+00 -1.16221e+01 -1.00835e+01 -9.98991e+00 -1.01772e+01
7.88800e+04 7.88000e+02 -1.01861e+01 -8.51871e+00 -1.18534e+01 -1.00861e+01 -9.99061e+00 -1.01816e+01
7.90400e+04 7.90000e+02 -1.00071e+01 -8.56825e+00 -1.14460e+01 -1.00884e+01 -9.98990e+00 -1.01868e+01
7.92000e+04 7.92000e+02 -9.88109e+00 -9.45342e+00 -1.03088e+01 -1.00904e+01 -9.98785e+00 -1.01929e+01
7.93600e+04 7.93000e+02 -9.65100e+00 -8.96637e+00 -1.03356e+01 -1.00920e+01 -9.98452e+00 -1.01995e+01
7.95200e+04 7.95000e+02 -9.23563e+00 -8.59608e+00 -9.87518e+00 -1.00934e+01 -9.98003e+00 -1.02067e+01
7.96800e+04 7.96000e+02 -9.64684e+00 -9.21901e+00 -1.00747e+01 -1.00944e+01 -9.97450e+00 -1.02143e+01
7.98400e+04 7.98000e+02 -9.41965e+00 -8.39207e+00 -1.04472e+01 -1.00950e+01 -9.96803e+00 -1.02220e+01
8.00000e+04 8.00000e+02 -9.43451e+00 -8.84407e+00 -1.00249e+01 -1.00953e+01 -9.96077e+00 -1.02299e+01
8.01600e+04 8.01000e+02 -9.73174e+00 -9.03064e+00 -1.04328e+01 -1.00953e+01 -9.95283e+00 -1.02377e+01
8.03200e+04 8.03000e+02 -1.04549e+01 -1.01060e+01 -1.08037e+01 -1.00948e+01 -9.94433e+00 -1.02453e+01
8.04800e+04 8.04000e+02 -9.33608e+00 -9.10671e+00 -9.56546e+00 -1.00940e+01 -9.93532e+00 -1.02527e+01
8.06400e+04 8.06000e+02 -9.51704e+00 -9.22405e+00 -9.81002e+00 -1.00929e+01 -9.92594e+00 -1.02598e+01
8.08000e+04 8.08000e+02 -1.02040e+01 -9.48113e+00 -1.09268e+01 -1.00913e+01 -9.91626e+00 -1.02664e+01
8.09600e+04 8.09000e+02 -9.56387e+00 -7.75889e+00 -1.13689e+01 -1.00895e+01 -9.90635e+00 -1.02726e+01
8.11200e+04 8.11000e+02 -9.00446e+00 -7.94109e+00 -1.00678e+01 -1.00873e+01 -9.89625e+00 -1.02783e+01
8.12800e+04 8.12000e+02 -9.29669e+00 -8.75297e+00 -9.84042e+00 -1.00847e+01 -9.88604e+00 -1.02834e+01
8.14400e+04 8.14000e+02 -9.97105e+00 -9.24068e+00 -1.07014e+01 -1.00819e+01 -9.87580e+00 -1.02881e+01
8.16000e+04 8.16000e+02 -1.02180e+01 -8.90530e+00 -1.15307e+01 -1.00788e+01 -9.86549e+00 -1.02921e+01
8.17600e+04 8.17000e+02 -9.76760e+00 -9.14565e+00 -1.03895e+01 -1.00754e+01 -9.85521e+00 -1.02956e+01
8.19200e+04 8.19000e+02 -9.20153e+00 -8.94548e+00 -9.45758e+00 -1.00718e+01 -9.84497e+00 -1.02986e+01
8.20800e+04 8.20000e+02 -9.46917e+00 -8.65549e+00 -1.02829e+01 -1.00679e+01 -9.83477e+00 -1.03011e+01
8.22400e+04 8.22000e+02 -9.61430e+00 -9.14504e+00 -1.00836e+01 -1.00638e+01 -9.82463e+00 -1.03030e+01
8.24000e+04 8.24000e+02 -9.86168e+00 -9.39852e+00 -1.03248e+01 -1.00595e+01 -9.81454e+00 -1.03045e+01
8.25600e+04 8.25000e+02 -1.08314e+01 -8.98375e+00 -1.26790e+01 -1.00550e+01 -9.80452e+00 -1.03055e+01
8.27200e+04 8.27000e+02 -9.88692e+00 -8.64359e+00 -1.11303e+01 -1.00504e+01 -9.79455e+00 -1.03062e+01
8.28800e+04 8.28000e+02 -1.02025e+01 -9.91457e+00 -1.04905e+01 -1.00455e+01 -9.78465e+00 -1.03064e+01
8.30400e+04 8.30000e+02 -1.02376e+01 -9.61721e+00 -1.08580e+01 -1.00405e+01 -9.77477e+00 -1.03062e+01
8.32000e+04 8.32000e+02 -9.77610e+00 -9.17791e+00 -1.03743e+01 -1.00354e+01 -9.76495e+00 -1.03058e+01
8.33600e+04 8.33000e+02 -9.36751e+00 -9.05536e+00 -9.67967e+00 -1.00301e+01 -9.75514e+00 -1.03050e+01
8.35200e+04 8.35000e+02 -1.01310e+01 -9.40681e+00 -1.08553e+01 -1.00247e+01 -9.74536e+00 -1.03040e+01
8.36800e+04 8.36000e+02 -1.02385e+01 -9.01993e+00 -1.14570e+01 -1.00191e+01 -9.73556e+00 -1.03026e+01
8.38400e+04 8.38000e+02 -9.77277e+00 -9.55467e+00 -9.99086e+00 -1.00134e+01 -9.72580e+00 -1.03011e+01
8.40000e+04 8.40000e+02 -9.25493e+00 -8.63642e+00 -9.87343e+00 -1.00076e+01 -9.71604e+00 -1.02992e+01
8.41600e+04 8.41000e+02 -9.87508e+00 -9.55561e+00 -1.01945e+01 -1.00017e+01 -9.70630e+00 -1.02972e+01
8.43200e+04 8.43000e+02 -9.66165e+00 -9.28464e+00 -1.00387e+01 -9.99575e+00 -9.69657e+00 -1.02949e+01
8.44800e+04 8.44000e+02 -9.67095e+00 -9.35611e+00 -9.98579e+00 -9.98969e+00 -9.68689e+00 -1.02925e+01
8.46400e+04 8.46000e+02 -9.56753e+00 -8.68510e+00 -1.04500e+01 -9.98353e+00 -9.67724e+00 -1.02898e+01
8.48000e+04 8.48000e+02 -1.01514e+01 -9.91371e+00 -1.03891e+01 -9.97732e+00 -9.66768e+00 -1.02870e+01
8.49600e+04 8.49000e+02 -9.00804e+00 -8.65135e+00 -9.36474e+00 -9.97107e+00 -9.65823e+00 -1.02839e+01
8.51200e+04 8.51000e+02 -8.82628e+00 -8.27607e+00 -9.37649e+00 -9.96482e+00 -9.64890e+00 -1.02807e+01
8.52800e+04 8.52000e+02 -9.73813e+00 -8.69015e+00 -1.07861e+01 -9.95853e+00 -9.63972e+00 -1.02774e+01
8.54400e+04 8.54000e+02 -9.29896e+00 -8.15025e+00 -1.04477e+01 -9.95230e+00 -9.63074e+00 -1.02739e+01
8.56000e+04 8.56000e+02 -9.70853e+00 -8.70502e+00 -1.07120e+01 -9.94608e+00 -9.62197e+00 -1.02702e+01
8.57600e+04 8.57000e+02 -9.99337e+00 -9.56296e+00 -1.04238e+01 -9.93996e+00 -9.61348e+00 -1.02664e+01
8.59200e+04 8.59000e+02 -9.67403e+00 -9.27900e+00 -1.00691e+01 -9.93393e+00 -9.60526e+00 -1.02626e+01
8.60800e+04 8.60000e+02 -9.56766e+00 -8.59890e+00 -1.05364e+01 -9.92800e+00 -9.59736e+00 -1.02586e+01
8.62400e+04 8.62000e+02 -9.45864e+00 -8.65718e+00 -1.02601e+01 -9.92227e+00 -9.58982e+00 -1.02547e+01
8.64000e+04 8.64000e+02 -1.07595e+01 -9.56206e+00 -1.19570e+01 -9.91668e+00 -9.58265e+00 -1.02507e+01
8.65600e+04 8.65000e+02 -9.66999e+00 -9.31222e+00 -1.00278e+01 -9.91130e+00 -9.57586e+00 -1.02467e+01
8.67200e+04 8.67000e+02 -1.08629e+01 -9.45084e+00 -1.22750e+01 -9.90612e+00 -9.56949e+00 -1.02428e+01
8.68800e+04 8.68000e+02 -1.00348e+01 -9.49544e+00 -1.05742e+01 -9.90122e+00 -9.56355e+00 -1.02389e+01
8.70400e+04 8.70000e+02 -9.54289e+00 -7.85822e+00 -1.12276e+01 -9.89651e+00 -9.55802e+00 -1.02350e+01
8.72000e+04 8.72000e+02 -1.00202e+01 -9.90442e+00 -1.01360e+01 -9.89209e+00 -9.55294e+00 -1.02312e+01
8.73600e+04 8.73000e+02 -9.26436e+00 -7.57948e+00 -1.09492e+01 -9.88790e+00 -9.54828e+00 -1.02275e+01
8.75200e+04 8.75000e+02 -9.29475e+00 -8.54559e+00 -1.00439e+01 -9.88396e+00 -9.54403e+00 -1.02239e+01
8.76800e+04 8.76000e+02 -9.60439e+00 -8.64568e+00 -1.05631e+01 -9.88022e+00 -9.54018e+00 -1.02203e+01
8.78400e+04 8.78000e+02 -1.02724e+01 -9.89110e+00 -1.06536e+01 -9.87675e+00 -9.53673e+00 -1.02168e+01
8.80000e+04 8.80000e+02 -9.13313e+00 -8.56738e+00 -9.69888e+00 -9.87344e+00 -9.53361e+00 -1.02133e+01
8.81600e+04 8.81000e+02 -1.06625e+01 -1.03686e+01 -1.09564e+01 -9.87030e+00 -9.53081e+00 -1.02098e+01
8.83200e+04 8.83000e+02 -9.42574e+00 -8.77760e+00 -1.00739e+01 -9.86729e+00 -9.52831e+00 -1.02063e+01
8.84800e+04 8.84000e+02 -8.98075e+00 -8.77446e+00 -9.18703e+00 -9.86445e+00 -9.52609e+00 -1.02028e+01
8.86400e+04 8.86000e+02 -8.81180e+00 -8.16041e+00 -9.46319e+00 -9.86165e+00 -9.52408e+00 -1.01992e+01
8.88000e+04 8.88000e+02 -1.11487e+01 -1.05254e+01 -1.17721e+01 -9.85897e+00 -9.52224e+00 -1.01957e+01
8.89600e+04 8.89000e+02 -9.08591e+00 -8.73908e+00 -9.43274e+00 -9.85629e+00 -9.52057e+00 -1.01920e+01
8.91200e+04 8.91000e+02 -9.89582e+00 -9.13625e+00 -1.06554e+01 -9.85366e+00 -9.51900e+00 -1.01883e+01
8.92800e+04 8.92000e+02 -9.75990e+00 -9.17287e+00 -1.03469e+01 -9.85099e+00 -9.51750e+00 -1.01845e+01
8.94400e+04 8.94000e+02 -9.17527e+00 -8.64331e+00 -9.70723e+00 -9.84833e+00 -9.51603e+00 -1.01806e+01
8.96000e+04 8.96000e+02 -8.99670e+00 -8.32857e+00 -9.66484e+00 -9.84563e+00 -9.51455e+00 -1.01767e+01
8.97600e+04 8.97000e+02 -9.90085e+00 -8.37923e+00 -1.14225e+01 -9.84288e+00 -9.51302e+00 -1.01727e+01
8.99200e+04 8.99000e+02 -1.00984e+01 -9.42628e+00 -1.07705e+01 -9.84006e+00 -9.51142e+00 -1.01687e+01
9.00800e+04 9.00000e+02 -9.69163e+00 -8.57782e+00 -1.08054e+01 -9.83716e+00 -9.50968e+00 -1.01646e+01
9.02400e+04 9.02000e+02 -1.00343e+01 -8.86215e+00 -1.12064e+01 -9.83422e+00 -9.50781e+00 -1.01606e+01
9.04000e+04 9.04000e+02 -9.81829e+00 -9.38599e+00 -1.02506e+01 -9.83117e+00 -9.50573e+00 -1.01566e+01
9.05600e+04 9.05000e+02 -9.95589e+00 -9.34140e+00 -1.05704e+01 -9.82807e+00 -9.50345e+00 -1.01527e+01
9.07200e+04 9.07000e+02 -1.03323e+01 -8.71881e+00 -1.19458e+01 -9.82487e+00 -9.50092e+00 -1.01488e+01
9.08800e+04 9.08000e+02 -9.69132e+00 -8.85840e+00 -1.05242e+01 -9.82161e+00 -9.49812e+00 -1.01451e+01
9.10400e+04 9.10000e+02 -9.23987e+00 -8.62576e+00 -9.85397e+00 -9.81827e+00 -9.49501e+00 -1.01415e+01
9.12000e+04 9.12000e+02 -1.01764e+01 -9.10649e+00 -1.12464e+01 -9.81485e+00 -9.49159e+00 -1.01381e+01
9.13600e+04 9.13000e+02 -9.37919e+00 -7.93675e+00 -1.08216e+01 -9.81135e+00 -9.48785e+00 -1.01348e+01
9.15200e+04 9.15000e+02 -9.84152e+00 -8.67464e+00 -1.10084e+01 -9.80780e+00 -9.48375e+00 -1.01319e+01
9.16800e+04 9.16000e+02 -9.81891e+00 -8.91093e+00 -1.07269e+01 -9.80415e+00 -9.47931e+00 -1.01290e+01
9.18400e+04 9.18000e+02 -9.49522e+00 -9.04096e+00 -9.94949e+00 -9.80044e+00 -9.47452e+00 -1.01264e+01
9.20000e+04 9.20000e+02 -9.18180e+00 -8.32139e+00 -1.00422e+01 -9.79667e+00 -9.46938e+00 -1.01240e+01
9.21600e+04 9.21000e+02 -9.67171e+00 -8.74333e+00 -1.06001e+01 -9.79284e+00 -9.46390e+00 -1.01218e+01
9.23200e+04 9.23000e+02 -9.26210e+00 -8.62129e+00 -9.90291e+00 -9.78894e+00 -9.45811e+00 -1.01198e+01
9.24800e+04 9.24000e+02 -1.04363e+01 -9.09071e+00 -1.17819e+01 -9.78501e+00 -9.45202e+00 -1.01180e+01
9.26400e+04 9.26000e+02 -8.97915e+00 -8.51990e+00 -9.43840e+00 -9.78102e+00 -9.44565e+00 -1.01164e+01
9.28000e+04 9.28000e+02 -9.52167e+00 -8.90208e+00 -1.01412e+01 -9.77696e+00 -9.43905e+00 -1.01149e+01
9.29600e+04 9.29000e+02 -9.50899e+00 -8.61178e+00 -1.04062e+01 -9.77290e+00 -9.43224e+00 -1.01136e+01
9.31200e+04 9.31000e+02 -8.96992e+00 -8.57867e+00 -9.36117e+00 -9.76881e+00 -9.42526e+00 -1.01124e+01
9.32800e+04 9.32000e+02 -1.06775e+01 -9.20274e+00 -1.21522e+01 -9.76469e+00 -9.41814e+00 -1.01112e+01
9.34400e+04 9.34000e+02 -9.73457e+00 -8.96020e+00 -1.05089e+01 -9.76056e+00 -9.41094e+00 -1.01102e+01
9.36000e+04 9.36000e+02 -9.49781e+00 -8.85772e+00 -1.01379e+01 -9.75648e+00 -9.40369e+00 -1.01093e+01
9.37600e+04 9.37000e+02 -9.81243e+00 -9.32256e+00 -1.03023e+01 -9.75239e+00 -9.39641e+00 -1.01084e+01
9.39200e+04 9.39000e+02 -9.35933e+00 -8.57781e+00 -1.01408e+01 -9.74835e+00 -9.38915e+00 -1.01076e+01
9.40800e+04 9.40000e+02 -9.34625e+00 -7.84844e+00 -1.08441e+01 -9.74435e+00 -9.38194e+00 -1.01068e+01
9.42400e+04 9.42000e+02 -9.76378e+00 -8.93508e+00 -1.05925e+01 -9.74039e+00 -9.37480e+00 -1.01060e+01
9.44000e+04 9.44000e+02 -1.00723e+01 -8.17274e+00 -1.19718e+01 -9.73653e+00 -9.36775e+00 -1.01053e+01
9.45600e+04 9.45000e+02 -9.47155e+00 -8.17601e+00 -1.07671e+01 -9.73274e+00 -9.36082e+00 -1.01047e+01
9.47200e+04 9.47000e+02 -9.66352e+00 -8.53666e+00 -1.07904e+01 -9.72906e+00 -9.35400e+00 -1.01041e+01
9.48800e+04 9.48000e+02 -9.82527e+00 -8.73039e+00 -1.09201e+01 -9.72546e+00 -9.34733e+00 -1.01036e+01
9.50400e+04 9.50000e+02 -1.00984e+01 -8.61901e+00 -1.15778e+01 -9.72198e+00 -9.34079e+00 -1.01032e+01
9.52000e+04 9.52000e+02 -8.77060e+00 -8.29440e+00 -9.24679e+00 -9.71858e+00 -9.33439e+00 -1.01028e+01
9.53600e+04 9.53000e+02 -9.36282e+00 -7.68468e+00 -1.10410e+01 -9.71530e+00 -9.32813e+00 -1.01025e+01
9.55200e+04 9.55000e+02 -9.23807e+00 -8.30025e+00 -1.01759e+01 -9.71212e+00 -9.32200e+00 -1.01022e+01
9.56800e+04 9.56000e+02 -8.76925e+00 -8.40255e+00 -9.13594e+00 -9.70902e+00 -9.31600e+00 -1.01020e+01
9.58400e+04 9.58000e+02 -9.69692e+00 -9.15103e+00 -1.02428e+01 -9.70601e+00 -9.31013e+00 -1.01019e+01
9.60000e+04 9.60000e+02 -9.08510e+00 -7.98590e+00 -1.01843e+01 -9.70306e+00 -9.30436e+00 -1.01018e+01
9.61600e+04 9.61000e+02 -8.53450e+00 -7.68954e+00 -9.37945e+00 -9.70018e+00 -9.29870e+00 -1.01017e+01
9.63200e+04 9.63000e+02 -9.24206e+00 -8.25245e+00 -1.02317e+01 -9.69738e+00 -9.29314e+00 -1.01016e+01
9.64800e+04 9.64000e+02 -9.93546e+00 -9.73030e+00 -1.01406e+01 -9.69462e+00 -9.28764e+00 -1.01016e+01
9.66400e+04 9.66000e+02 -9.15785e+00 -8.50828e+00 -9.80742e+00 -9.69191e+00 -9.28221e+00 -1.01016e+01
9.68000e+04 9.68000e+02 -9.36799e+00 -8.74127e+00 -9.99471e+00 -9.68919e+00 -9.27684e+00 -1.01015e+01
9.69600e+04 9.69000e+02 -9.17356e+00 -8.89240e+00 -9.45472e+00 -9.68648e+00 -9.27150e+00 -1.01015e+01
9.71200e+04 9.71000e+02 -1.04791e+01 -9.81790e+00 -1.11404e+01 -9.68380e+00 -9.26617e+00 -1.01014e+01
9.72800e+04 9.72000e+02 -9.36046e+00 -8.85236e+00 -9.86856e+00 -9.68111e+00 -9.26085e+00 -1.01014e+01
9.74400e+04 9.74000e+02 -1.05023e+01 -8.26273e+00 -1.27419e+01 -9.67841e+00 -9.25550e+00 -1.01013e+01
9.76000e+04 9.76000e+02 -1.02187e+01 -8.84022e+00 -1.15971e+01 -9.67567e+00 -9.25013e+00 -1.01012e+01
9.77600e+04 9.77000e+02 -9.36128e+00 -8.49935e+00 -1.02232e+01 -9.67292e+00 -9.24468e+00 -1.01012e+01
9.79200e+04 9.79000e+02 -9.62998e+00 -8.30518e+00 -1.09548e+01 -9.67013e+00 -9.23916e+00 -1.01011e+01
9.80800e+04 9.80000e+02 -9.68726e+00 -8.32104e+00 -1.10535e+01 -9.66727e+00 -9.23352e+00 -1.01010e+01
9.82400e+04 9.82000e+02 -9.73401e+00 -8.67177e+00 -1.07962e+01 -9.66439e+00 -9.22776e+00 -1.01010e+01
9.84000e+04 9.84000e+02 -9.22152e+00 -8.14205e+00 -1.03010e+01 -9.66141e+00 -9.22185e+00 -1.01010e+01
9.85600e+04 9.85000e+02 -1.08310e+01 -9.49221e+00 -1.21698e+01 -9.65839e+00 -9.21575e+00 -1.01010e+01
9.87200e+04 9.87000e+02 -9.58921e+00 -9.46676e+00 -9.71166e+00 -9.65523e+00 -9.20947e+00 -1.01010e+01
9.88800e+04 9.88000e+02 -9.68872e+00 -8.80715e+00 -1.05703e+01 -9.65203e+00 -9.20296e+00 -1.01011e+01
9.90400e+04 9.90000e+02 -1.00806e+01 -8.69322e+00 -1.14679e+01 -9.64869e+00 -9.19623e+00 -1.01011e+01
9.92000e+04 9.92000e+02 -9.51006e+00 -8.72949e+00 -1.02906e+01 -9.64524e+00 -9.18925e+00 -1.01012e+01
9.93600e+04 9.93000e+02 -9.27893e+00 -8.17418e+00 -1.03837e+01 -9.64167e+00 -9.18202e+00 -1.01013e+01
9.95200e+04 9.95000e+02 -9.58592e+00 -9.22340e+00 -9.94844e+00 -9.63799e+00 -9.17453e+00 -1.01015e+01
9.96800e+04 9.96000e+02 -9.94089e+00 -9.20350e+00 -1.06783e+01 -9.63415e+00 -9.16680e+00 -1.01015e+01
9.98400e+04 9.98000e+02 -8.58233e+00 -8.10062e+00 -9.06404e+00 -9.63021e+00 -9.15881e+00 -1.01016e+01
1.00000e+05 1.00000e+03 -9.47779e+00 -8.86224e+00 -1.00933e+01 -9.62615e+00 -9.15059e+00 -1.01017e+01
1.00160e+05 1.00100e+03 -9.44748e+00 -9.03265e+00 -9.86231e+00 -9.62193e+00 -9.14215e+00 -1.01017e+01
1.00320e+05 1.00300e+03 -9.26935e+00 -8.81013e+00 -9.72857e+00 -9.61766e+00 -9.13352e+00 -1.01018e+01
1.00480e+05 1.00400e+03 -1.06673e+01 -1.00726e+01 -1.12620e+01 -9.61324e+00 -9.12473e+00 -1.01017e+01
1.00640e+05 1.00600e+03 -9.48647e+00 -8.51955e+00 -1.04534e+01 -9.60878e+00 -9.11579e+00 -1.01018e+01
1.00800e+05 1.00800e+03 -9.98032e+00 -9.00059e+00 -1.09601e+01 -9.60426e+00 -9.10676e+00 -1.01018e+01
1.00960e+05 1.00900e+03 -9.19866e+00 -8.80692e+00 -9.59040e+00 -9.59968e+00 -9.09767e+00 -1.01017e+01
1.01120e+05 1.01100e+03 -9.66856e+00 -9.11248e+00 -1.02246e+01 -9.59509e+00 -9.08858e+00 -1.01016e+01
1.01280e+05 1.01200e+03 -1.04601e+01 -9.49632e+00 -1.14240e+01 -9.59054e+00 -9.07951e+00 -1.01016e+01
1.01440e+05 1.01400e+03 -1.02991e+01 -9.93649e+00 -1.06617e+01 -9.58600e+00 -9.07054e+00 -1.01015e+01
1.01600e+05 1.01600e+03 -1.00931e+01 -9.64200e+00 -1.05442e+01 -9.58156e+00 -9.06169e+00 -1.01014e+01
1.01760e+05 1.01700e+03 -9.68447e+00 -8.49595e+00 -1.08730e+01 -9.57723e+00 -9.05305e+00 -1.01014e+01
1.01920e+05 1.01900e+03 -8.99020e+00 -8.26552e+00 -9.71489e+00 -9.57300e+00 -9.04464e+00 -1.01014e+01
1.02080e+05 1.02000e+03 -1.04063e+01 -9.89325e+00 -1.09194e+01 -9.56894e+00 -9.03653e+00 -1.01013e+01
1.02240e+05 1.02200e+03 -9.44722e+00 -8.67143e+00 -1.02230e+01 -9.56508e+00 -9.02878e+00 -1.01014e+01
1.02400e+05 1.02400e+03 -9.65089e+00 -9.14202e+00 -1.01598e+01 -9.56142e+00 -9.02143e+00 -1.01014e+01
1.02560e+05 1.02500e+03 -9.38344e+00 -8.96360e+00 -9.80328e+00 -9.55799e+00 -9.01454e+00 -1.01014e+01
1.02720e+05 1.02700e+03 -9.08051e+00 -8.36832e+00 -9.79271e+00 -9.55484e+00 -9.00814e+00 -1.01015e+01
1.02880e+05 1.02800e+03 -8.94702e+00 -8.57991e+00 -9.31413e+00 -9.55198e+00 -9.00230e+00 -1.01017e+01
1.03040e+05 1.03000e+03 -1.04233e+01 -1.01105e+01 -1.07361e+01 -9.54942e+00 -8.99704e+00 -1.01018e+01
1.03200e+05 1.03200e+03 -1.08302e+01 -1.01827e+01 -1.14777e+01 -9.54718e+00 -8.99241e+00 -1.01020e+01
1.03360e+05 1.03300e+03 -9.99591e+00 -9.43478e+00 -1.05571e+01 -9.54529e+00 -8.98844e+00 -1.01021e+01
1.03520e+05 1.03500e+03 -1.03138e+01 -1.01746e+01 -1.04531e+01 -9.54378e+00 -8.98515e+00 -1.01024e+01
1.03680e+05 1.03600e+03 -9.14369e+00 -8.99848e+00 -9.28890e+00 -9.54260e+00 -8.98257e+00 -1.01026e+01
1.03840e+05 1.03800e+03 -9.50712e+00 -8.94280e+00 -1.00714e+01 -9.54183e+00 -8.98071e+00 -1.01030e+01
1.04000e+05 1.04000e+03 -9.87180e+00 -8.42562e+00 -1.13180e+01 -9.54144e+00 -8.97959e+00 -1.01033e+01
1.04160e+05 1.04100e+03 -9.51963e+00 -8.94188e+00 -1.00974e+01 -9.54143e+00 -8.97920e+00 -1.01037e+01
1.04320e+05 1.04300e+03 -1.01744e+01 -9.31858e+00 -1.10303e+01 -9.54180e+00 -8.97956e+00 -1.01040e+01
1.04480e+05 1.04400e+03 -9.20329e+00 -8.74929e+00 -9.65729e+00 -9.54257e+00 -8.98064e+00 -1.01045e+01
1.04640e+05 1.04600e+03 -1.00885e+01 -9.40952e+00 -1.07674e+01 -9.54371e+00 -8.98245e+00 -1.01050e+01
1.04800e+05 1.04800e+03 -9.77048e+00 -8.92279e+00 -1.06182e+01 -9.54524e+00 -8.98494e+00 -1.01055e+01
1.04960e+05 1.04900e+03 -9.06147e+00 -7.86183e+00 -1.02611e+01 -9.54713e+00 -8.98811e+00 -1.01062e+01
1.05120e+05 1.05100e+03 -9.47372e+00 -9.07660e+00 -9.87084e+00 -9.54936e+00 -8.99193e+00 -1.01068e+01
1.05280e+05 1.05200e+03 -1.02832e+01 -9.29950e+00 -1.12670e+01 -9.55193e+00 -8.99638e+00 -1.01075e+01
1.05440e+05 1.05400e+03 -9.85500e+00 -9.05154e+00 -1.06585e+01 -9.55479e+00 -9.00142e+00 -1.01082e+01
1.05600e+05 1.05600e+03 -1.00129e+01 -9.77722e+00 -1.02486e+01 -9.55792e+00 -9.00702e+00 -1.01088e+01
1.05760e+05 1.05700e+03 -9.89088e+00 -8.18410e+00 -1.15977e+01 -9.56133e+00 -9.01315e+00 -1.01095e+01
1.05920e+05 1.05900e+03 -9.04803e+00 -8.40987e+00 -9.68618e+00 -9.56501e+00 -9.01977e+00 -1.01103e+01
1.06080e+05 1.06000e+03 -1.01068e+01 -9.45535e+00 -1.07582e+01 -9.56887e+00 -9.02686e+00 -1.01109e+01
1.06240e+05 1.06200e+03 -1.01650e+01 -9.21658e+00 -1.11135e+01 -9.57291e+00 -9.03439e+00 -1.01114e+01
1.06400e+05 1.06400e+03 -9.59460e+00 -8.79732e+00 -1.03919e+01 -9.57713e+00 -9.04233e+00 -1.01119e+01
1.06560e+05 1.06500e+03 -9.71108e+00 -8.84456e+00 -1.05776e+01 -9.58147e+00 -9.05066e+00 -1.01123e+01
1.06720e+05 1.06700e+03 -1.06306e+01 -9.09459e+00 -1.21666e+01 -9.58594e+00 -9.05935e+00 -1.01125e+01
1.06880e+05 1.06800e+03 -9.26862e+00 -8.36319e+00 -1.01741e+01 -9.59053e+00 -9.06837e+00 -1.01127e+01
1.07040e+05 1.07000e+03 -1.02145e+01 -1.01110e+01 -1.03181e+01 -9.59515e+00 -9.07772e+00 -1.01126e+01
1.07200e+05 1.07200e+03 -9.87975e+00 -9.32177e+00 -1.04377e+01 -9.59983e+00 -9.08738e+00 -1.01123e+01
1.07360e+05 1.07300e+03 -1.04454e+01 -1.00256e+01 -1.08652e+01 -9.60455e+00 -9.09732e+00 -1.01118e+01
1.07520e+05 1.07500e+03 -1.02440e+01 -8.91249e+00 -1.15756e+01 -9.60930e+00 -9.10754e+00 -1.01111e+01
1.07680e+05 1.07600e+03 -1.00408e+01 -9.23650e+00 -1.08451e+01 -9.61406e+00 -9.11803e+00 -1.01101e+01
1.07840e+05 1.07800e+03 -8.88504e+00 -8.59833e+00 -9.17175e+00 -9.61883e+00 -9.12875e+00 -1.01089e+01
1.08000e+05 1.08000e+03 -9.71942e+00 -8.96081e+00 -1.04780e+01 -9.62356e+00 -9.13970e+00 -1.01074e+01
1.08160e+05 1.08100e+03 -9.31667e+00 -8.75145e+00 -9.88190e+00 -9.62831e+00 -9.15087e+00 -1.01058e+01
1.08320e+05 1.08300e+03 -9.42378e+00 -8.61678e+00 -1.02308e+01 -9.63300e+00 -9.16224e+00 -1.01038e+01
1.08480e+05 1.08400e+03 -9.16428e+00 -8.87575e+00 -9.45281e+00 -9.63765e+00 -9.17378e+00 -1.01015e+01
1.08640e+05 1.08600e+03 -9.96575e+00 -9.16206e+00 -1.07694e+01 -9.64225e+00 -9.18547e+00 -1.00990e+01
1.08800e+05 1.08800e+03 -9.86110e+00 -9.46676e+00 -1.02554e+01 -9.64683e+00 -9.19729e+00 -1.00964e+01
1.08960e+05 1.08900e+03 -9.82017e+00 -9.46178e+00 -1.01786e+01 -9.65137e+00 -9.20922e+00 -1.00935e+01
1.09120e+05 1.09100e+03 -9.13612e+00 -7.82685e+00 -1.04454e+01 -9.65584e+00 -9.22123e+00 -1.00904e+01
1.09280e+05 1.09200e+03 -9.98795e+00 -9.44097e+00 -1.05349e+01 -9.66027e+00 -9.23329e+00 -1.00873e+01
1.09440e+05 1.09400e+03 -9.01746e+00 -8.23201e+00 -9.80291e+00 -9.66464e+00 -9.24536e+00 -1.00839e+01
1.09600e+05 1.09600e+03 -9.36075e+00 -8.34032e+00 -1.03812e+01 -9.66899e+00 -9.25743e+00 -1.00805e+01
1.09760e+05 1.09700e+03 -8.90495e+00 -8.52610e+00 -9.28381e+00 -9.67328e+00 -9.26944e+00 -1.00771e+01
1.09920e+05 1.09900e+03 -8.78830e+00 -7.82342e+00 -9.75318e+00 -9.67753e+00 -9.28137e+00 -1.00737e+01
1.10080e+05 1.10000e+03 -9.62756e+00 -8.62055e+00 -1.06346e+01 -9.68172e+00 -9.29318e+00 -1.00703e+01
1.10240e+05 1.10200e+03 -9.49200e+00 -8.46542e+00 -1.05186e+01 -9.68589e+00 -9.30484e+00 -1.00669e+01
1.10400e+05 1.10400e+03 -9.15139e+00 -8.12587e+00 -1.01769e+01 -9.69005e+00 -9.31631e+00 -1.00638e+01
1.10560e+05 1.10500e+03 -9.74599e+00 -9.13820e+00 -1.03538e+01 -9.69415e+00 -9.32755e+00 -1.00607e+01
1.10720e+05 1.10700e+03 -9.27214e+00 -7.74490e+00 -1.07994e+01 -9.69824e+00 -9.33852e+00 -1.00580e+01
1.10880e+05 1.10800e+03 -9.88787e+00 -8.71004e+00 -1.10657e+01 -9.70228e+00 -9.34918e+00 -1.00554e+01
1.11040e+05 1.11000e+03 -9.37872e+00 -8.30950e+00 -1.04479e+01 -9.70633e+00 -9.35951e+00 -1.00531e+01
1.11200e+05 1.11200e+03 -8.77219e+00 -8.11918e+00 -9.42519e+00 -9.71032e+00 -9.36946e+00 -1.00512e+01
1.11360e+05 1.11300e+03 -1.07222e+01 -1.04038e+01 -1.10406e+01 -9.71426e+00 -9.37899e+00 -1.00495e+01
1.11520e+05 1.11500e+03 -1.03978e+01 -9.73936e+00 -1.10563e+01 -9.71815e+00 -9.38807e+00 -1.00482e+01
1.11680e+05 1.11600e+03 -9.75274e+00 -8.39976e+00 -1.11057e+01 -9.72198e+00 -9.39667e+00 -1.00473e+01
1.11840e+05 1.11800e+03 -9.97328e+00 -9.13322e+00 -1.08133e+01 -9.72571e+00 -9.40475e+00 -1.00467e+01
1.12000e+05 1.12000e+03 -8.95393e+00 -7.89121e+00 -1.00167e+01 -9.72935e+00 -9.41229e+00 -1.00464e+01
1.12160e+05 1.12100e+03 -1.02719e+01 -9.65576e+00 -1.08880e+01 -9.73286e+00 -9.41924e+00 -1.00465e+01
1.12320e+05 1.12300e+03 -9.17247e+00 -8.95145e+00 -9.39349e+00 -9.73622e+00 -9.42559e+00 -1.00468e+01
1.12480e+05 1.12400e+03 -8.57428e+00 -8.15673e+00 -8.99183e+00 -9.73941e+00 -9.43131e+00 -1.00475e+01
1.12640e+05 1.12600e+03 -9.57614e+00 -8.18952e+00 -1.09628e+01 -9.74239e+00 -9.43639e+00 -1.00484e+01
1.12800e+05 1.12800e+03 -9.88003e+00 -8.76410e+00 -1.09960e+01 -9.74515e+00 -9.44080e+00 -1.00495e+01
1.12960e+05 1.12900e+03 -1.02362e+01 -8.74786e+00 -1.17246e+01 -9.74765e+00 -9.44454e+00 -1.00508e+01
1.13120e+05 1.13100e+03 -9.49541e+00 -9.29468e+00 -9.69614e+00 -9.74988e+00 -9.44759e+00 -1.00522e+01
1.13280e+05 1.13200e+03 -9.81856e+00 -9.22093e+00 -1.04162e+01 -9.75180e+00 -9.44995e+00 -1.00536e+01
1.13440e+05 1.13400e+03 -9.92980e+00 -8.57655e+00 -1.12831e+01 -9.75339e+00 -9.45163e+00 -1.00552e+01
1.13600e+05 1.13600e+03 -8.86887e+00 -8.78403e+00 -8.95370e+00 -9.75463e+00 -9.45263e+00 -1.00566e+01
1.13760e+05 1.13700e+03 -9.40889e+00 -9.03104e+00 -9.78674e+00 -9.75552e+00 -9.45296e+00 -1.00581e+01
1.13920e+05 1.13900e+03 -1.13755e+01 -1.01222e+01 -1.26288e+01 -9.75602e+00 -9.45264e+00 -1.00594e+01
1.14080e+05 1.14000e+03 -9.68794e+00 -9.24892e+00 -1.01269e+01 -9.75610e+00 -9.45169e+00 -1.00605e+01
1.14240e+05 1.14200e+03 -9.15289e+00 -8.23758e+00 -1.00682e+01 -9.75582e+00 -9.45013e+00 -1.00615e+01
1.14400e+05 1.14400e+03 -8.88536e+00 -7.66700e+00 -1.01037e+01 -9.75515e+00 -9.44800e+00 -1.00623e+01
1.14560e+05 1.14500e+03 -1.01388e+01 -8.89561e+00 -1.13820e+01 -9.75406e+00 -9.44532e+00 -1.00628e+01
1.14720e+05 1.14700e+03 -9.04549e+00 -8.22215e+00 -9.86883e+00 -9.75261e+00 -9.44214e+00 -1.00631e+01
1.14880e+05 1.14800e+03 -9.22198e+00 -8.66910e+00 -9.77486e+00 -9.75074e+00 -9.43847e+00 -1.00630e+01
1.15040e+05 1.15000e+03 -9.59430e+00 -8.35825e+00 -1.08303e+01 -9.74852e+00 -9.43439e+00 -1.00627e+01
1.15200e+05 1.15200e+03 -9.09775e+00 -8.45394e+00 -9.74157e+00 -9.74596e+00 -9.42991e+00 -1.00620e+01
1.15360e+05 1.15300e+03 -9.45113e+00 -8.59531e+00 -1.03069e+01 -9.74306e+00 -9.42508e+00 -1.00610e+01
1.15520e+05 1.15500e+03 -9.01361e+00 -8.66661e+00 -9.36062e+00 -9.73984e+00 -9.41994e+00 -1.00597e+01
1.15680e+05 1.15600e+03 -9.58870e+00 -9.22711e+00 -9.95029e+00 -9.73633e+00 -9.41455e+00 -1.00581e+01
1.15840e+05 1.15800e+03 -9.39736e+00 -8.66798e+00 -1.01267e+01 -9.73255e+00 -9.40892e+00 -1.00562e+01
1.16000e+05 1.16000e+03 -9.57952e+00 -8.85827e+00 -1.03008e+01 -9.72857e+00 -9.40312e+00 -1.00540e+01
1.16160e+05 1.16100e+03 -9.27049e+00 -8.82554e+00 -9.71545e+00 -9.72434e+00 -9.39718e+00 -1.00515e+01
1.16320e+05 1.16300e+03 -9.54615e+00 -8.12007e+00 -1.09722e+01 -9.71999e+00 -9.39115e+00 -1.00488e+01
1.16480e+05 1.16400e+03 -8.63544e+00 -8.10855e+00 -9.16233e+00 -9.71545e+00 -9.38505e+00 -1.00458e+01
1.16640e+05 1.16600e+03 -9.15606e+00 -8.51770e+00 -9.79442e+00 -9.71081e+00 -9.37894e+00 -1.00427e+01
1.16800e+05 1.16800e+03 -8.82925e+00 -8.36309e+00 -9.29541e+00 -9.70607e+00 -9.37282e+00 -1.00393e+01
1.16960e+05 1.16900e+03 -9.29943e+00 -8.99380e+00 -9.60505e+00 -9.70126e+00 -9.36673e+00 -1.00358e+01
1.17120e+05 1.17100e+03 -9.54281e+00 -9.01261e+00 -1.00730e+01 -9.69642e+00 -9.36069e+00 -1.00322e+01
1.17280e+05 1.17200e+03 -9.75819e+00 -8.75952e+00 -1.07569e+01 -9.69156e+00 -9.35473e+00 -1.00284e+01
1.17440e+05 1.17400e+03 -9.65764e+00 -8.41250e+00 -1.09028e+01 -9.68669e+00 -9.34885e+00 -1.00245e+01
1.17600e+05 1.17600e+03 -9.67127e+00 -9.02143e+00 -1.03211e+01 -9.68183e+00 -9.34307e+00 -1.00206e+01
1.17760e+05 1.17700e+03 -1.11115e+01 -1.02013e+01 -1.20216e+01 -9.67700e+00 -9.33738e+00 -1.00166e+01
1.17920e+05 1.17900e+03 -9.16748e+00 -8.60356e+00 -9.73140e+00 -9.67220e+00 -9.33179e+00 -1.00126e+01
1.18080e+05 1.18000e+03 -9.26508e+00 -8.56831e+00 -9.96185e+00 -9.66744e+00 -9.32630e+00 -1.00086e+01
1.18240e+05 1.18200e+03 -8.97154e+00 -8.34419e+00 -9.59888e+00 -9.66273e+00 -9.32091e+00 -1.00045e+01
1.18400e+05 1.18400e+03 -1.02585e+01 -9.79786e+00 -1.07192e+01 -9.65805e+00 -9.31560e+00 -1.00005e+01
1.18560e+05 1.18500e+03 -1.03473e+01 -9.29156e+00 -1.14029e+01 -9.65341e+00 -9.31036e+00 -9.99646e+00
1.18720e+05 1.18700e+03 -9.13910e+00 -7.76460e+00 -1.05136e+01 -9.64880e+00 -9.30517e+00 -9.99243e+00
1.18880e+05 1.18800e+03 -9.79712e+00 -8.87154e+00 -1.07227e+01 -9.64422e+00 -9.30005e+00 -9.98839e+00
1.19040e+05 1.19000e+03 -9.20388e+00 -8.92369e+00 -9.48407e+00 -9.63966e+00 -9.29495e+00 -9.98436e+00
1.19200e+05 1.19200e+03 -1.04041e+01 -9.91575e+00 -1.08924e+01 -9.63510e+00 -9.28988e+00 -9.98032e+00
1.19360e+05 1.19300e+03 -9.98979e+00 -9.57100e+00 -1.04086e+01 -9.63054e+00 -9.28482e+00 -9.97627e+00
1.19520e+05 1.19500e+03 -9.23129e+00 -8.65049e+00 -9.81208e+00 -9.62598e+00 -9.27975e+00 -9.97220e+00
1.19680e+05 1.19600e+03 -9.68167e+00 -9.45721e+00 -9.90612e+00 -9.62139e+00 -9.27466e+00 -9.96812e+00
1.19840e+05 1.19800e+03 -1.05025e+01 -1.03509e+01 -1.06542e+01 -9.61678e+00 -9.26956e+00 -9.96400e+00
1.20000e+05 1.20000e+03 -1.08983e+01 -9.51375e+00 -1.22828e+01 -9.61214e+00 -9.26444e+00 -9.95984e+00
1.20160e+05 1.20100e+03 -9.62093e+00 -8.84732e+00 -1.03945e+01 -9.60747e+00 -9.25930e+00 -9.95564e+00
1.20320e+05 1.20300e+03 -9.35580e+00 -8.48554e+00 -1.02261e+01 -9.60276e+00 -9.25412e+00 -9.95141e+00
1.20480e+05 1.20400e+03 -1.02110e+01 -9.82176e+00 -1.06002e+01 -9.59804e+00 -9.24894e+00 -9.94713e+00
1.20640e+05 1.20600e+03 -9.84333e+00 -9.23890e+00 -1.04478e+01 -9.59328e+00 -9.24376e+00 -9.94280e+00
1.20800e+05 1.20800e+03 -1.06213e+01 -9.82377e+00 -1.14187e+01 -9.58852e+00 -9.23858e+00 -9.93845e+00
1.20960e+05 1.20900e+03 -1.07048e+01 -9.77216e+00 -1.16374e+01 -9.58375e+00 -9.23345e+00 -9.93405e+00
1.21120e+05 1.21100e+03 -9.85907e+00 -9.45130e+00 -1.02668e+01 -9.57900e+00 -9.22839e+00 -9.92962e+00
1.21280e+05 1.21200e+03 -9.49110e+00 -8.68830e+00 -1.02939e+01 -9.57429e+00 -9.22341e+00 -9.92516e+00
1.21440e+05 1.21400e+03 -1.08394e+01 -1.04147e+01 -1.12642e+01 -9.56963e+00 -9.21857e+00 -9.92068e+00
1.21600e+05 1.21600e+03 -1.11382e+01 -9.24806e+00 -1.30284e+01 -9.56504e+00 -9.21388e+00 -9.91620e+00
1.21760e+05 1.21700e+03 -1.01628e+01 -9.21006e+00 -1.11156e+01 -9.56055e+00 -9.20940e+00 -9.91171e+00
1.21920e+05 1.21900e+03 -9.70895e+00 -8.87026e+00 -1.05476e+01 -9.55620e+00 -9.20517e+00 -9.90722e+00
1.22080e+05 1.22000e+03 -1.01615e+01 -8.99351e+00 -1.13295e+01 -9.55200e+00 -9.20123e+00 -9.90276e+00
1.22240e+05 1.22200e+03 -9.46795e+00 -8.59713e+00 -1.03388e+01 -9.54799e+00 -9.19764e+00 -9.89833e+00
1.22400e+05 1.22400e+03 -9.18313e+00 -8.06751e+00 -1.02987e+01 -9.54419e+00 -9.19445e+00 -9.89394e+00
1.22560e+05 1.22500e+03 -1.08092e+01 -9.51706e+00 -1.21014e+01 -9.54065e+00 -9.19171e+00 -9.88959e+00
1.22720e+05 1.22700e+03 -1.01591e+01 -9.62847e+00 -1.06898e+01 -9.53740e+00 -9.18948e+00 -9.88532e+00
1.22880e+05 1.22800e+03 -1.06510e+01 -1.02073e+01 -1.10947e+01 -9.53447e+00 -9.18784e+00 -9.88110e+00
1.23040e+05 1.23000e+03 -1.10938e+01 -1.03195e+01 -1.18681e+01 -9.53190e+00 -9.18683e+00 -9.87697e+00
1.23200e+05 1.23200e+03 -1.09712e+01 -1.00161e+01 -1.19263e+01 -9.52972e+00 -9.18651e+00 -9.87293e+00
1.23360e+05 1.23300e+03 -1.03306e+01 -9.78204e+00 -1.08793e+01 -9.52798e+00 -9.18697e+00 -9.86898e+00
1.23520e+05 1.23500e+03 -1.01125e+01 -9.59110e+00 -1.06338e+01 -9.52671e+00 -9.18827e+00 -9.86514e+00
1.23680e+05 1.23600e+03 -1.17741e+01 -1.13939e+01 -1.21542e+01 -9.52594e+00 -9.19047e+00 -9.86141e+00
1.23840e+05 1.23800e+03 -1.03636e+01 -9.34024e+00 -1.13869e+01 -9.52571e+00 -9.19362e+00 -9.85780e+00
1.24000e+05 1.24000e+03 -9.41631e+00 -9.22372e+00 -9.60891e+00 -9.52606e+00 -9.19780e+00 -9.85432e+00
1.24160e+05 1.24100e+03 -1.14866e+01 -1.00875e+01 -1.28857e+01 -9.52701e+00 -9.20305e+00 -9.85097e+00
1.24320e+05 1.24300e+03 -9.60991e+00 -9.16879e+00 -1.00510e+01 -9.52860e+00 -9.20943e+00 -9.84777e+00
1.24480e+05 1.24400e+03 -1.08828e+01 -9.22559e+00 -1.25401e+01 -9.53084e+00 -9.21697e+00 -9.84472e+00
1.24640e+05 1.24600e+03 -1.13879e+01 -1.08672e+01 -1.19086e+01 -9.53377e+00 -9.22569e+00 -9.84184e+00
1.24800e+05 1.24800e+03 -9.16570e+00 -8.22005e+00 -1.01114e+01 -9.53739e+00 -9.23563e+00 -9.83915e+00
1.24960e+05 1.24900e+03 -1.09885e+01 -9.33737e+00 -1.26397e+01 -9.54174e+00 -9.24679e+00 -9.83668e+00
1.25120e+05 1.25100e+03 -1.07644e+01 -9.89184e+00 -1.16369e+01 -9.54681e+00 -9.25915e+00 -9.83446e+00
1.25280e+05 1.25200e+03 -1.01720e+01 -9.91346e+00 -1.04305e+01 -9.55261e+00 -9.27270e+00 -9.83252e+00
1.25440e+05 1.25400e+03 -1.09602e+01 -9.91309e+00 -1.20073e+01 -9.55917e+00 -9.28741e+00 -9.83093e+00
1.25600e+05 1.25600e+03 -9.94859e+00 -9.14361e+00 -1.07536e+01 -9.56647e+00 -9.30321e+00 -9.82973e+00
1.25760e+05 1.25700e+03 -1.00888e+01 -8.44632e+00 -1.17312e+01 -9.57452e+00 -9.32006e+00 -9.82898e+00
1.25920e+05 1.25900e+03 -1.00293e+01 -8.74188e+00 -1.13168e+01 -9.58332e+00 -9.33785e+00 -9.82878e+00
1.26080e+05 1.26000e+03 -8.86019e+00 -8.67248e+00 -9.04790e+00 -9.59286e+00 -9.35651e+00 -9.82920e+00
1.26240e+05 1.26200e+03 -9.28967e+00 -8.76892e+00 -9.81042e+00 -9.60313e+00 -9.37592e+00 -9.83035e+00
1.26400e+05 1.26400e+03 -9.77763e+00 -9.10480e+00 -1.04505e+01 -9.61414e+00 -9.39594e+00 -9.83234e+00
1.26560e+05 1.26500e+03 -9.04293e+00 -8.66244e+00 -9.42342e+00 -9.62586e+00 -9.41644e+00 -9.83529e+00
1.26720e+05 1.26700e+03 -1.01966e+01 -9.67316e+00 -1.07201e+01 -9.63829e+00 -9.43726e+00 -9.83933e+00
1.26880e+05 1.26800e+03 -1.00498e+01 -9.17151e+00 -1.09282e+01 -9.65141e+00 -9.45824e+00 -9.84458e+00
1.27040e+05 1.27000e+03 -9.56560e+00 -9.41124e+00 -9.71996e+00 -9.66520e+00 -9.47921e+00 -9.85118e+00
1.27200e+05 1.27200e+03 -9.97010e+00 -9.55175e+00 -1.03884e+01 -9.67963e+00 -9.50002e+00 -9.85925e+00
1.27360e+05 1.27300e+03 -1.10435e+01 -1.00708e+01 -1.20161e+01 -9.69469e+00 -9.52050e+00 -9.86888e+00
1.27520e+05 1.27500e+03 -1.04725e+01 -1.02405e+01 -1.07045e+01 -9.71035e+00 -9.54053e+00 -9.88018e+00
1.27680e+05 1.27600e+03 -9.90307e+00 -9.63579e+00 -1.01704e+01 -9.72657e+00 -9.55999e+00 -9.89315e+00
1.27840e+05 1.27800e+03 -9.51490e+00 -8.41796e+00 -1.06118e+01 -9.74332e+00 -9.57884e+00 -9.90780e+00
1.28000e+05 1.28000e+03 -9.45441e+00 -8.49314e+00 -1.04157e+01 -9.76056e+00 -9.59704e+00 -9.92407e+00
1.28160e+05 1.28100e+03 -9.85337e+00 -9.23505e+00 -1.04717e+01 -9.77824e+00 -9.61462e+00 -9.94185e+00
1.28320e+05 1.28300e+03 -9.54459e+00 -8.43283e+00 -1.06564e+01 -9.79630e+00 -9.63162e+00 -9.96098e+00
1.28480e+05 1.28400e+03 -9.08707e+00 -8.25981e+00 -9.91432e+00 -9.81467e+00 -9.64813e+00 -9.98122e+00
1.28640e+05 1.28600e+03 -9.23784e+00 -8.69595e+00 -9.77973e+00 -9.83336e+00 -9.66421e+00 -1.00025e+01
1.28800e+05 1.28800e+03 -9.45325e+00 -8.82528e+00 -1.00812e+01 -9.85219e+00 -9.68000e+00 -1.00244e+01
1.28960e+05 1.28900e+03 -9.96433e+00 -9.29573e+00 -1.06329e+01 -9.87119e+00 -9.69556e+00 -1.00468e+01
1.29120e+05 1.29100e+03 -9.62567e+00 -9.39696e+00 -9.85438e+00 -9.89023e+00 -9.71096e+00 -1.00695e+01
1.29280e+05 1.29200e+03 -1.00507e+01 -9.48828e+00 -1.06132e+01 -9.90926e+00 -9.72627e+00 -1.00922e+01
1.29440e+05 1.29400e+03 -9.63560e+00 -9.01755e+00 -1.02536e+01 -9.92819e+00 -9.74151e+00 -1.01149e+01
1.29600e+05 1.29600e+03 -8.41683e+00 -7.48006e+00 -9.35360e+00 -9.94689e+00 -9.75673e+00 -1.01370e+01
1.29760e+05 1.29700e+03 -1.00756e+01 -8.57226e+00 -1.15789e+01 -9.96534e+00 -9.77191e+00 -1.01588e+01
1.29920e+05 1.29900e+03 -9.78022e+00 -9.60968e+00 -9.95077e+00 -9.98344e+00 -9.78703e+00 -1.01798e+01
1.30080e+05 1.30000e+03 -9.85280e+00 -9.26434e+00 -1.04413e+01 -1.00011e+01 -9.80207e+00 -1.02001e+01
1.30240e+05 1.30200e+03 -9.38661e+00 -8.98826e+00 -9.78496e+00 -1.00183e+01 -9.81699e+00 -1.02195e+01
1.30400e+05 1.30400e+03 -1.04954e+01 -1.01324e+01 -1.08585e+01 -1.00348e+01 -9.83174e+00 -1.02379e+01
1.30560e+05 1.30500e+03 -1.03012e+01 -9.62870e+00 -1.09737e+01 -1.00507e+01 -9.84628e+00 -1.02551e+01
1.30720e+05 1.30700e+03 -1.08701e+01 -9.73840e+00 -1.20019e+01 -1.00658e+01 -9.86053e+00 -1.02711e+01
1.30880e+05 1.30800e+03 -1.09016e+01 -1.03312e+01 -1.14720e+01 -1.00802e+01 -9.87442e+00 -1.02859e+01
1.31040e+05 1.31000e+03 -1.00018e+01 -9.30711e+00 -1.06965e+01 -1.00936e+01 -9.88789e+00 -1.02993e+01
1.31200e+05 1.31200e+03 -1.07143e+01 -9.85956e+00 -1.15690e+01 -1.01061e+01 -9.90091e+00 -1.03114e+01
1.31360e+05 1.31300e+03 -9.78285e+00 -9.13048e+00 -1.04352e+01 -1.01177e+01 -9.91334e+00 -1.03220e+01
1.31520e+05 1.31500e+03 -9.67242e+00 -9.22949e+00 -1.01154e+01 -1.01283e+01 -9.92520e+00 -1.03313e+01
1.31680e+05 1.31600e+03 -9.85976e+00 -8.93526e+00 -1.07843e+01 -1.01378e+01 -9.93639e+00 -1.03391e+01
1.31840e+05 1.31800e+03 -1.01861e+01 -9.87645e+00 -1.04957e+01 -1.01461e+01 -9.94685e+00 -1.03454e+01
1.32000e+05 1.32000e+03 -9.81646e+00 -8.46346e+00 -1.11695e+01 -1.01534e+01 -9.95650e+00 -1.03504e+01
1.32160e+05 1.32100e+03 -9.98770e+00 -9.44177e+00 -1.05336e+01 -1.01596e+01 -9.96535e+00 -1.03538e+01
1.32320e+05 1.32300e+03 -1.09685e+01 -1.02929e+01 -1.16441e+01 -1.01646e+01 -9.97334e+00 -1.03559e+01
1.32480e+05 1.32400e+03 -9.59113e+00 -9.51153e+00 -9.67072e+00 -1.01685e+01 -9.98046e+00 -1.03566e+01
1.32640e+05 1.32600e+03 -9.14597e+00 -8.61876e+00 -9.67319e+00 -1.01713e+01 -9.98662e+00 -1.03561e+01
1.32800e+05 1.32800e+03 -1.02547e+01 -9.73754e+00 -1.07718e+01 -1.01730e+01 -9.99183e+00 -1.03542e+01
1.32960e+05 1.32900e+03 -9.15496e+00 -8.72692e+00 -9.58299e+00 -1.01736e+01 -9.99606e+00 -1.03512e+01
1.33120e+05 1.33100e+03 -1.04730e+01 -8.47654e+00 -1.24695e+01 -1.01732e+01 -9.99938e+00 -1.03470e+01
1.33280e+05 1.33200e+03 -1.02734e+01 -1.01849e+01 -1.03619e+01 -1.01718e+01 -1.00017e+01 -1.03419e+01
1.33440e+05 1.33400e+03 -9.67581e+00 -9.63150e+00 -9.72012e+00 -1.01694e+01 -1.00030e+01 -1.03358e+01
1.33600e+05 1.33600e+03 -9.69258e+00 -9.27997e+00 -1.01052e+01 -1.01661e+01 -1.00035e+01 -1.03287e+01
1.33760e+05 1.33700e+03 -9.18830e+00 -8.16851e+00 -1.02081e+01 -1.01620e+01 -1.00030e+01 -1.03211e+01
1.33920e+05 1.33900e+03 -9.55463e+00 -8.88728e+00 -1.02220e+01 -1.01572e+01 -1.00016e+01 -1.03127e+01
1.34080e+05 1.34000e+03 -1.06327e+01 -1.01664e+01 -1.10990e+01 -1.01516e+01 -9.99945e+00 -1.03037e+01
1.34240e+05 1.34200e+03 -9.86392e+00 -8.85237e+00 -1.08755e+01 -1.01455e+01 -9.99659e+00 -1.02944e+01
1.34400e+05 1.34400e+03 -9.81044e+00 -8.60409e+00 -1.10168e+01 -1.01388e+01 -9.99287e+00 -1.02847e+01
1.34560e+05 1.34500e+03 -9.59541e+00 -8.84058e+00 -1.03502e+01 -1.01317e+01 -9.98850e+00 -1.02748e+01
1.34720e+05 1.34700e+03 -9.39984e+00 -8.55522e+00 -1.02445e+01 -1.01241e+01 -9.98358e+00 -1.02647e+01
1.34880e+05 1.34800e+03 -1.08327e+01 -1.03355e+01 -1.13300e+01 -1.01163e+01 -9.97812e+00 -1.02546e+01
1.35040e+05 1.35000e+03 -9.82519e+00 -9.10524e+00 -1.05451e+01 -1.01083e+01 -9.97214e+00 -1.02445e+01
1.35200e+05 1.35200e+03 -8.60861e+00 -8.20466e+00 -9.01257e+00 -1.01001e+01 -9.96582e+00 -1.02344e+01
1.35360e+05 1.35300e+03 -9.03311e+00 -8.07550e+00 -9.99072e+00 -1.00918e+01 -9.95910e+00 -1.02245e+01
1.35520e+05 1.35500e+03 -9.38254e+00 -8.75694e+00 -1.00081e+01 -1.00835e+01 -9.95211e+00 -1.02149e+01
1.35680e+05 1.35600e+03 -9.11278e+00 -8.41823e+00 -9.80734e+00 -1.00752e+01 -9.94491e+00 -1.02055e+01
1.35840e+05 1.35800e+03 -9.40905e+00 -9.00410e+00 -9.81401e+00 -1.00670e+01 -9.93754e+00 -1.01964e+01
1.36000e+05 1.36000e+03 -9.65615e+00 -9.09932e+00 -1.02130e+01 -1.00589e+01 -9.93006e+00 -1.01876e+01
1.36160e+05 1.36100e+03 -9.42133e+00 -8.92523e+00 -9.91742e+00 -1.00509e+01 -9.92250e+00 -1.01793e+01
1.36320e+05 1.36300e+03 -9.67812e+00 -9.15774e+00 -1.01985e+01 -1.00431e+01 -9.91491e+00 -1.01713e+01
1.36480e+05 1.36400e+03 -8.95188e+00 -8.54635e+00 -9.35741e+00 -1.00356e+01 -9.90730e+00 -1.01638e+01
1.36640e+05 1.36600e+03 -9.81879e+00 -7.32289e+00 -1.23147e+01 -1.00282e+01 -9.89974e+00 -1.01567e+01
1.36800e+05 1.36800e+03 -9.97312e+00 -8.74772e+00 -1.11985e+01 -1.00211e+01 -9.89222e+00 -1.01499e+01
1.36960e+05 1.36900e+03 -1.02130e+01 -8.82079e+00 -1.16051e+01 -1.00142e+01 -9.88475e+00 -1.01436e+01
1.37120e+05 1.37100e+03 -9.69672e+00 -8.48897e+00 -1.09045e+01 -1.00075e+01 -9.87734e+00 -1.01377e+01
1.37280e+05 1.37200e+03 -9.31149e+00 -7.69946e+00 -1.09235e+01 -1.00010e+01 -9.87001e+00 -1.01321e+01
1.37440e+05 1.37400e+03 -9.43649e+00 -8.05689e+00 -1.08161e+01 -9.99478e+00 -9.86274e+00 -1.01268e+01
1.37600e+05 1.37600e+03 -9.27934e+00 -9.12123e+00 -9.43745e+00 -9.98875e+00 -9.85549e+00 -1.01220e+01
1.37760e+05 1.37700e+03 -9.48276e+00 -9.14870e+00 -9.81682e+00 -9.98284e+00 -9.84830e+00 -1.01174e+01
1.37920e+05 1.37900e+03 -8.88194e+00 -8.35628e+00 -9.40759e+00 -9.97711e+00 -9.84112e+00 -1.01131e+01
1.38080e+05 1.38000e+03 -9.98955e+00 -9.13879e+00 -1.08403e+01 -9.97147e+00 -9.83394e+00 -1.01090e+01
1.38240e+05 1.38200e+03 -9.32960e+00 -8.90084e+00 -9.75835e+00 -9.96594e+00 -9.82672e+00 -1.01051e+01
1.38400e+05 1.38400e+03 -9.20873e+00 -8.82212e+00 -9.59534e+00 -9.96047e+00 -9.81945e+00 -1.01015e+01
1.38560e+05 1.38500e+03 -9.70480e+00 -9.32667e+00 -1.00829e+01 -9.95502e+00 -9.81211e+00 -1.00979e+01
1.38720e+05 1.38700e+03 -9.42848e+00 -9.24396e+00 -9.61299e+00 -9.94956e+00 -9.80467e+00 -1.00944e+01
1.38880e+05 1.38800e+03 -9.35298e+00 -8.87562e+00 -9.83035e+00 -9.94409e+00 -9.79711e+00 -1.00911e+01
1.39040e+05 1.39000e+03 -1.03540e+01 -9.05878e+00 -1.16492e+01 -9.93852e+00 -9.78941e+00 -1.00876e+01
1.39200e+05 1.39200e+03 -9.36097e+00 -8.73237e+00 -9.98958e+00 -9.93291e+00 -9.78155e+00 -1.00843e+01
1.39360e+05 1.39300e+03 -9.27846e+00 -8.69523e+00 -9.86169e+00 -9.92719e+00 -9.77353e+00 -1.00808e+01
1.39520e+05 1.39500e+03 -1.03671e+01 -1.02676e+01 -1.04666e+01 -9.92131e+00 -9.76533e+00 -1.00773e+01
1.39680e+05 1.39600e+03 -1.01712e+01 -9.87052e+00 -1.04718e+01 -9.91531e+00 -9.75695e+00 -1.00737e+01
1.39840e+05 1.39800e+03 -8.94221e+00 -8.24355e+00 -9.64086e+00 -9.90918e+00 -9.74836e+00 -1.00700e+01
1.40000e+05 1.40000e+03 -9.60137e+00 -8.97766e+00 -1.02251e+01 -9.90286e+00 -9.73959e+00 -1.00661e+01
1.40160e+05 1.40100e+03 -8.62762e+00 -8.59060e+00 -8.66465e+00 -9.89639e+00 -9.73062e+00 -1.00622e+01
1.40320e+05 1.40300e+03 -8.68609e+00 -8.06222e+00 -9.30995e+00 -9.88976e+00 -9.72145e+00 -1.00581e+01
1.40480e+05 1.40400e+03 -1.00092e+01 -9.93784e+00 -1.00805e+01 -9.88295e+00 -9.71209e+00 -1.00538e+01
1.40640e+05 1.40600e+03 -8.71152e+00 -8.06615e+00 -9.35689e+00 -9.87598e+00 -9.70255e+00 -1.00494e+01
1.40800e+05 1.40800e+03 -1.02466e+01 -9.92004e+00 -1.05731e+01 -9.86884e+00 -9.69284e+00 -1.00448e+01
1.40960e+05 1.40900e+03 -9.01926e+00 -8.28114e+00 -9.75739e+00 -9.86155e+00 -9.68296e+00 -1.00401e+01
1.41120e+05 1.41100e+03 -9.25232e+00 -8.21369e+00 -1.02909e+01 -9.85409e+00 -9.67294e+00 -1.00352e+01
1.41280e+05 1.41200e+03 -1.05778e+01 -8.79321e+00 -1.23624e+01 -9.84653e+00 -9.66276e+00 -1.00303e+01
1.41440e+05 1.41400e+03 -9.80127e+00 -8.29447e+00 -1.13081e+01 -9.83886e+00 -9.65246e+00 -1.00253e+01
1.41600e+05 1.41600e+03 -8.36709e+00 -7.60923e+00 -9.12496e+00 -9.83105e+00 -9.64207e+00 -1.00200e+01
1.41760e+05 1.41700e+03 -9.97635e+00 -9.38882e+00 -1.05639e+01 -9.82319e+00 -9.63157e+00 -1.00148e+01
1.41920e+05 1.41900e+03 -9.99663e+00 -8.70257e+00 -1.12907e+01 -9.81521e+00 -9.62102e+00 -1.00094e+01
1.42080e+05 1.42000e+03 -9.68555e+00 -8.64735e+00 -1.07238e+01 -9.80718e+00 -9.61042e+00 -1.00039e+01
1.42240e+05 1.42200e+03 -1.03294e+01 -1.02172e+01 -1.04416e+01 -9.79912e+00 -9.59980e+00 -9.99845e+00
1.42400e+05 1.42400e+03 -1.02208e+01 -9.61945e+00 -1.08221e+01 -9.79103e+00 -9.58918e+00 -9.99289e+00
1.42560e+05 1.42500e+03 -9.84030e+00 -9.15808e+00 -1.05225e+01 -9.78292e+00 -9.57861e+00 -9.98723e+00
1.42720e+05 1.42700e+03 -9.32802e+00 -8.67431e+00 -9.98173e+00 -9.77479e+00 -9.56809e+00 -9.98149e+00
1.42880e+05 1.42800e+03 -9.41639e+00 -8.93100e+00 -9.90178e+00 -9.76668e+00 -9.55764e+00 -9.97572e+00
1.43040e+05 1.43000e+03 -9.85695e+00 -9.65727e+00 -1.00566e+01 -9.75858e+00 -9.54730e+00 -9.96986e+00
1.43200e+05 1.43200e+03 -9.59026e+00 -7.93862e+00 -1.12419e+01 -9.75052e+00 -9.53707e+00 -9.96397e+00
1.43360e+05 1.43300e+03 -1.02282e+01 -9.83109e+00 -1.06253e+01 -9.74254e+00 -9.52698e+00 -9.95810e+00
1.43520e+05 1.43500e+03 -8.87101e+00 -8.43040e+00 -9.31162e+00 -9.73461e+00 -9.51703e+00 -9.95218e+00
1.43680e+05 1.43600e+03 -1.00002e+01 -9.44384e+00 -1.05566e+01 -9.72675e+00 -9.50724e+00 -9.94626e+00
1.43840e+05 1.43800e+03 -9.19953e+00 -8.69065e+00 -9.70841e+00 -9.71898e+00 -9.49761e+00 -9.94035e+00
1.44000e+05 1.44000e+03 -1.03024e+01 -9.91409e+00 -1.06907e+01 -9.71131e+00 -9.48813e+00 -9.93449e+00
1.44160e+05 1.44100e+03 -9.93598e+00 -8.89387e+00 -1.09781e+01 -9.70375e+00 -9.47881e+00 -9.92869e+00
1.44320e+05 1.44300e+03 -9.54433e+00 -9.09833e+00 -9.99032e+00 -9.69633e+00 -9.46966e+00 -9.92301e+00
1.44480e+05 1.44400e+03 -1.00635e+01 -9.36430e+00 -1.07627e+01 -9.68906e+00 -9.46064e+00 -9.91747e+00
1.44640e+05 1.44600e+03 -1.00222e+01 -8.46181e+00 -1.15826e+01 -9.68194e+00 -9.45177e+00 -9.91211e+00
1.44800e+05 1.44800e+03 -9.33403e+00 -9.13918e+00 -9.52889e+00 -9.67500e+00 -9.44303e+00 -9.90698e+00
1.44960e+05 1.44900e+03 -1.03088e+01 -9.25731e+00 -1.13602e+01 -9.66826e+00 -9.43442e+00 -9.90210e+00
1.45120e+05 1.45100e+03 -1.00705e+01 -8.55880e+00 -1.15823e+01 -9.66174e+00 -9.42593e+00 -9.89754e+00
1.45280e+05 1.45200e+03 -9.11632e+00 -8.57040e+00 -9.66223e+00 -9.65545e+00 -9.41757e+00 -9.89333e+00
1.45440e+05 1.45400e+03 -1.04382e+01 -9.72391e+00 -1.11524e+01 -9.64942e+00 -9.40932e+00 -9.88952e+00
1.45600e+05 1.45600e+03 -9.46939e+00 -8.87049e+00 -1.00683e+01 -9.64365e+00 -9.40117e+00 -9.88613e+00
1.45760e+05 1.45700e+03 -1.07081e+01 -8.86606e+00 -1.25501e+01 -9.63819e+00 -9.39316e+00 -9.88321e+00
1.45920e+05 1.45900e+03 -9.86691e+00 -9.46692e+00 -1.02669e+01 -9.63303e+00 -9.38526e+00 -9.88079e+00
1.46080e+05 1.46000e+03 -9.45331e+00 -8.12547e+00 -1.07812e+01 -9.62820e+00 -9.37749e+00 -9.87890e+00
1.46240e+05 1.46200e+03 -1.10066e+01 -9.42737e+00 -1.25858e+01 -9.62371e+00 -9.36986e+00 -9.87757e+00
1.46400e+05 1.46400e+03 -9.66655e+00 -8.74263e+00 -1.05905e+01 -9.61958e+00 -9.36236e+00 -9.87680e+00
1.46560e+05 1.46500e+03 -9.53829e+00 -8.88727e+00 -1.01893e+01 -9.61582e+00 -9.35500e+00 -9.87663e+00
1.46720e+05 1.46700e+03 -9.12117e+00 -8.43964e+00 -9.80270e+00 -9.61243e+00 -9.34781e+00 -9.87705e+00
1.46880e+05 1.46800e+03 -1.07480e+01 -1.00580e+01 -1.14380e+01 -9.60942e+00 -9.34076e+00 -9.87807e+00
1.47040e+05 1.47000e+03 -9.93377e+00 -9.37996e+00 -1.04876e+01 -9.60679e+00 -9.33388e+00 -9.87970e+00
1.47200e+05 1.47200e+03 -9.74680e+00 -8.43824e+00 -1.10554e+01 -9.60455e+00 -9.32716e+00 -9.88194e+00
1.47360e+05 1.47300e+03 -9.68844e+00 -8.31145e+00 -1.10654e+01 -9.60268e+00 -9.32059e+00 -9.88477e+00
1.47520e+05 1.47500e+03 -8.98431e+00 -8.48392e+00 -9.48470e+00 -9.60120e+00 -9.31418e+00 -9.88822e+00
1.47680e+05 1.47600e+03 -9.33819e+00 -8.01610e+00 -1.06603e+01 -9.60008e+00 -9.30793e+00 -9.89224e+00
1.47840e+05 1.47800e+03 -1.00825e+01 -1.00275e+01 -1.01375e+01 -9.59934e+00 -9.30183e+00 -9.89685e+00
1.48000e+05 1.48000e+03 -1.01627e+01 -8.95664e+00 -1.13687e+01 -9.59895e+00 -9.29587e+00 -9.90204e+00
1.48160e+05 1.48100e+03 -9.79597e+00 -9.20919e+00 -1.03828e+01 -9.59891e+00 -9.29003e+00 -9.90779e+00
1.48320e+05 1.48300e+03 -9.79434e+00 -9.47945e+00 -1.01092e+01 -9.59921e+00 -9.28432e+00 -9.91410e+00
1.48480e+05 1.48400e+03 -9.72384e+00 -8.72562e+00 -1.07221e+01 -9.59983e+00 -9.27872e+00 -9.92095e+00
1.48640e+05 1.48600e+03 -1.03285e+01 -9.68939e+00 -1.09677e+01 -9.60078e+00 -9.27322e+00 -9.92833e+00
1.48800e+05 1.48800e+03 -9.87118e+00 -9.03959e+00 -1.07028e+01 -9.60202e+00 -9.26782e+00 -9.93623e+00
1.48960e+05 1.48900e+03 -8.89498e+00 -8.12695e+00 -9.66301e+00 -9.60357e+00 -9.26251e+00 -9.94463e+00
1.49120e+05 1.49100e+03 -9.40401e+00 -8.36093e+00 -1.04471e+01 -9.60541e+00 -9.25729e+00 -9.95353e+00
1.49280e+05 1.49200e+03 -1.03629e+01 -1.01714e+01 -1.05543e+01 -9.60752e+00 -9.25215e+00 -9.96289e+00
1.49440e+05 1.49400e+03 -1.03586e+01 -9.51054e+00 -1.12067e+01 -9.60990e+00 -9.24709e+00 -9.97270e+00
1.49600e+05 1.49600e+03 -1.08239e+01 -1.03577e+01 -1.12901e+01 -9.61253e+00 -9.24212e+00 -9.98294e+00
1.49760e+05 1.49700e+03 -9.40362e+00 -8.44949e+00 -1.03577e+01 -9.61540e+00 -9.23725e+00 -9.99355e+00
1.49920e+05 1.49900e+03 -1.01622e+01 -9.37853e+00 -1.09458e+01 -9.61851e+00 -9.23246e+00 -1.00046e+01


==> fig/mixing/ppo_100x100_cnn.dat <==
0.00000e+00 0.00000e+00 -1.58834e+01 -1.39255e+01 -1.78413e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.60000e+02 1.00000e+00 -1.49395e+01 -1.48925e+01 -1.49865e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
3.20000e+02 3.00000e+00 -1.52169e+01 -1.42087e+01 -1.62251e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
4.80000e+02 4.00000e+00 -1.54772e+01 -1.44724e+01 -1.64821e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
6.40000e+02 6.00000e+00 -1.64239e+01 -1.39865e+01 -1.88612e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
8.00000e+02 8.00000e+00 -1.35587e+01 -1.23567e+01 -1.47607e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
9.60000e+02 9.00000e+00 -1.48136e+01 -1.23558e+01 -1.72715e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.12000e+03 1.10000e+01 -1.53821e+01 -1.44162e+01 -1.63480e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.28000e+03 1.20000e+01 -1.74351e+01 -1.52574e+01 -1.96127e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.44000e+03 1.40000e+01 -1.38696e+01 -1.35070e+01 -1.42322e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.60000e+03 1.60000e+01 -1.66608e+01 -1.50536e+01 -1.82680e+01 -1.58834e+01 -1.39255e+01 -1.78413e+01
1.76000e+03 1.70000e+01 -1.78291e+01 -1.75045e+01 -1.81538e+01 -1.58834e+01 -1.39255e+01 -1.78412e+01
1.92000e+03 1.90000e+01 -1.64572e+01 -1.51702e+01 -1.77442e+01 -1.58834e+01 -1.39255e+01 -1.78412e+01
2.08000e+03 2.00000e+01 -1.51936e+01 -1.29160e+01 -1.74711e+01 -1.58834e+01 -1.39256e+01 -1.78411e+01
2.24000e+03 2.20000e+01 -1.58334e+01 -1.37777e+01 -1.78891e+01 -1.58834e+01 -1.39257e+01 -1.78410e+01
2.40000e+03 2.40000e+01 -1.63307e+01 -1.62602e+01 -1.64012e+01 -1.58834e+01 -1.39258e+01 -1.78409e+01
2.56000e+03 2.50000e+01 -1.41418e+01 -1.26494e+01 -1.56341e+01 -1.58833e+01 -1.39260e+01 -1.78406e+01
2.72000e+03 2.70000e+01 -1.57613e+01 -1.39008e+01 -1.76217e+01 -1.58833e+01 -1.39263e+01 -1.78403e+01
2.88000e+03 2.80000e+01 -1.60726e+01 -1.42943e+01 -1.78510e+01 -1.58833e+01 -1.39267e+01 -1.78398e+01
3.04000e+03 3.00000e+01 -1.55869e+01 -1.27946e+01 -1.83792e+01 -1.58832e+01 -1.39273e+01 -1.78391e+01
3.20000e+03 3.20000e+01 -1.79534e+01 -1.79171e+01 -1.79896e+01 -1.58831e+01 -1.39281e+01 -1.78381e+01
3.36000e+03 3.30000e+01 -1.73875e+01 -1.57755e+01 -1.89995e+01 -1.58830e+01 -1.39292e+01 -1.78368e+01
3.52000e+03 3.50000e+01 -1.79063e+01 -1.67328e+01 -1.90798e+01 -1.58830e+01 -1.39307e+01 -1.78352e+01
3.68000e+03 3.60000e+01 -1.72035e+01 -1.64335e+01 -1.79735e+01 -1.58829e+01 -1.39326e+01 -1.78331e+01
3.84000e+03 3.80000e+01 -1.62882e+01 -1.50432e+01 -1.75331e+01 -1.58827e+01 -1.39349e+01 -1.78305e+01
4.00000e+03 4.00000e+01 -1.51949e+01 -1.49048e+01 -1.54851e+01 -1.58827e+01 -1.39379e+01 -1.78274e+01
4.16000e+03 4.10000e+01 -1.61810e+01 -1.29282e+01 -1.94337e+01 -1.58826e+01 -1.39417e+01 -1.78235e+01
4.32000e+03 4.30000e+01 -1.53654e+01 -1.50394e+01 -1.56914e+01 -1.58825e+01 -1.39462e+01 -1.78189e+01
4.48000e+03 4.40000e+01 -1.59946e+01 -1.34003e+01 -1.85888e+01 -1.58826e+01 -1.39517e+01 -1.78134e+01
4.64000e+03 4.60000e+01 -1.65012e+01 -1.52457e+01 -1.77568e+01 -1.58826e+01 -1.39583e+01 -1.78070e+01
4.80000e+03 4.80000e+01 -1.11822e+01 -1.06779e+01 -1.16866e+01 -1.58827e+01 -1.39660e+01 -1.77995e+01
4.96000e+03 4.90000e+01 -1.51082e+01 -1.46761e+01 -1.55404e+01 -1.58831e+01 -1.39752e+01 -1.77909e+01
5.12000e+03 5.10000e+01 -1.67439e+01 -1.58918e+01 -1.75960e+01 -1.58834e+01 -1.39858e+01 -1.77810e+01
5.28000e+03 5.20000e+01 -1.37274e+01 -1.30028e+01 -1.44519e+01 -1.58840e+01 -1.39981e+01 -1.77698e+01
5.44000e+03 5.40000e+01 -1.41582e+01 -1.26989e+01 -1.56175e+01 -1.58846e+01 -1.40121e+01 -1.77571e+01
5.60000e+03 5.60000e+01 -1.46323e+01 -1.32213e+01 -1.60433e+01 -1.58854e+01 -1.40280e+01 -1.77429e+01
5.76000e+03 5.70000e+01 -1.64228e+01 -1.58625e+01 -1.69831e+01 -1.58865e+01 -1.40460e+01 -1.77271e+01
5.92000e+03 5.90000e+01 -1.74640e+01 -1.60336e+01 -1.88943e+01 -1.58879e+01 -1.40660e+01 -1.77097e+01
6.08000e+03 6.00000e+01 -1.33882e+01 -1.21937e+01 -1.45828e+01 -1.58895e+01 -1.40883e+01 -1.76907e+01
6.24000e+03 6.20000e+01 -1.57731e+01 -1.52503e+01 -1.62959e+01 -1.58914e+01 -1.41129e+01 -1.76699e+01
6.40000e+03 6.40000e+01 -1.56188e+01 -1.55213e+01 -1.57162e+01 -1.58936e+01 -1.41398e+01 -1.76474e+01
6.56000e+03 6.50000e+01 -1.54343e+01 -1.41747e+01 -1.66939e+01 -1.58962e+01 -1.41691e+01 -1.76232e+01
6.72000e+03 6.70000e+01 -1.21101e+01 -1.05758e+01 -1.36444e+01 -1.58990e+01 -1.42008e+01 -1.75972e+01
6.88000e+03 6.80000e+01 -1.49071e+01 -1.20515e+01 -1.77627e+01 -1.59022e+01 -1.42348e+01 -1.75696e+01
7.04000e+03 7.00000e+01 -1.59083e+01 -1.47105e+01 -1.71060e+01 -1.59058e+01 -1.42711e+01 -1.75404e+01
7.20000e+03 7.20000e+01 -1.64339e+01 -1.63886e+01 -1.64793e+01 -1.59096e+01 -1.43096e+01 -1.75097e+01
7.36000e+03 7.30000e+01 -1.59392e+01 -1.48709e+01 -1.70075e+01 -1.59138e+01 -1.43501e+01 -1.74774e+01
7.52000e+03 7.50000e+01 -1.59773e+01 -1.25379e+01 -1.94167e+01 -1.59182e+01 -1.43927e+01 -1.74436e+01
7.68000e+03 7.60000e+01 -1.56976e+01 -1.29253e+01 -1.84700e+01 -1.59227e+01 -1.44369e+01 -1.74085e+01
7.84000e+03 7.80000e+01 -1.52082e+01 -1.32352e+01 -1.71813e+01 -1.59274e+01 -1.44827e+01 -1.73721e+01
8.00000e+03 8.00000e+01 -1.46456e+01 -1.35674e+01 -1.57237e+01 -1.59322e+01 -1.45298e+01 -1.73345e+01
8.16000e+03 8.10000e+01 -1.50947e+01 -1.33187e+01 -1.68707e+01 -1.59368e+01 -1.45780e+01 -1.72957e+01
8.32000e+03 8.30000e+01 -1.52403e+01 -1.26313e+01 -1.78493e+01 -1.59414e+01 -1.46270e+01 -1.72559e+01
8.48000e+03 8.40000e+01 -1.53343e+01 -1.42588e+01 -1.64097e+01 -1.59457e+01 -1.46764e+01 -1.72150e+01
8.64000e+03 8.60000e+01 -1.53845e+01 -1.35729e+01 -1.71961e+01 -1.59497e+01 -1.47261e+01 -1.71732e+01
8.80000e+03 8.80000e+01 -1.44695e+01 -1.34029e+01 -1.55362e+01 -1.59531e+01 -1.47757e+01 -1.71304e+01
8.96000e+03 8.90000e+01 -1.68223e+01 -1.54067e+01 -1.82378e+01 -1.59558e+01 -1.48248e+01 -1.70868e+01
9.12000e+03 9.10000e+01 -1.26983e+01 -1.21502e+01 -1.32464e+01 -1.59578e+01 -1.48732e+01 -1.70424e+01
9.28000e+03 9.20000e+01 -1.58178e+01 -1.52616e+01 -1.63741e+01 -1.59589e+01 -1.49206e+01 -1.69973e+01
9.44000e+03 9.40000e+01 -1.56669e+01 -1.42350e+01 -1.70988e+01 -1.59591e+01 -1.49667e+01 -1.69515e+01
9.60000e+03 9.60000e+01 -1.58728e+01 -1.48446e+01 -1.69010e+01 -1.59581e+01 -1.50112e+01 -1.69050e+01
9.76000e+03 9.70000e+01 -1.55265e+01 -1.44119e+01 -1.66411e+01 -1.59559e+01 -1.50539e+01 -1.68579e+01
9.92000e+03 9.90000e+01 -1.34460e+01 -1.33730e+01 -1.35190e+01 -1.59525e+01 -1.50946e+01 -1.68104e+01
1.00800e+04 1.00000e+02 -1.54501e+01 -1.43877e+01 -1.65125e+01 -1.59476e+01 -1.51330e+01 -1.67623e+01
1.02400e+04 1.02000e+02 -1.48473e+01 -1.42058e+01 -1.54888e+01 -1.59414e+01 -1.51690e+01 -1.67139e+01
1.04000e+04 1.04000e+02 -1.54943e+01 -1.51896e+01 -1.57989e+01 -1.59338e+01 -1.52024e+01 -1.66652e+01
1.05600e+04 1.05000e+02 -1.57349e+01 -1.47970e+01 -1.66728e+01 -1.59247e+01 -1.52332e+01 -1.66162e+01
1.07200e+04 1.07000e+02 -1.61640e+01 -1.49957e+01 -1.73323e+01 -1.59141e+01 -1.52613e+01 -1.65670e+01
1.08800e+04 1.08000e+02 -1.50893e+01 -1.30689e+01 -1.71098e+01 -1.59022e+01 -1.52866e+01 -1.65178e+01
1.10400e+04 1.10000e+02 -1.57614e+01 -1.38238e+01 -1.76990e+01 -1.58888e+01 -1.53091e+01 -1.64686e+01
1.12000e+04 1.12000e+02 -1.30065e+01 -1.19110e+01 -1.41020e+01 -1.58742e+01 -1.53289e+01 -1.64196e+01
1.13600e+04 1.13000e+02 -1.48501e+01 -1.45789e+01 -1.51213e+01 -1.58583e+01 -1.53459e+01 -1.63707e+01
1.15200e+04 1.15000e+02 -1.54905e+01 -1.51652e+01 -1.58159e+01 -1.58412e+01 -1.53602e+01 -1.63222e+01
1.16800e+04 1.16000e+02 -1.72842e+01 -1.58299e+01 -1.87385e+01 -1.58231e+01 -1.53720e+01 -1.62741e+01
1.18400e+04 1.18000e+02 -1.57416e+01 -1.52554e+01 -1.62277e+01 -1.58039e+01 -1.53812e+01 -1.62265e+01
1.20000e+04 1.20000e+02 -1.41436e+01 -1.31672e+01 -1.51200e+01 -1.57838e+01 -1.53881e+01 -1.61795e+01
1.21600e+04 1.21000e+02 -1.20598e+01 -1.16630e+01 -1.24566e+01 -1.57630e+01 -1.53928e+01 -1.61332e+01
1.23200e+04 1.23000e+02 -1.30622e+01 -1.23833e+01 -1.37411e+01 -1.57415e+01 -1.53953e+01 -1.60877e+01
1.24800e+04 1.24000e+02 -1.66768e+01 -1.58685e+01 -1.74852e+01 -1.57194e+01 -1.53959e+01 -1.60430e+01
1.26400e+04 1.26000e+02 -1.34080e+01 -1.30769e+01 -1.37392e+01 -1.56970e+01 -1.53947e+01 -1.59992e+01
1.28000e+04 1.28000e+02 -1.31024e+01 -1.14801e+01 -1.47246e+01 -1.56741e+01 -1.53918e+01 -1.59564e+01
1.29600e+04 1.29000e+02 -1.34817e+01 -1.33029e+01 -1.36606e+01 -1.56510e+01 -1.53874e+01 -1.59147e+01
1.31200e+04 1.31000e+02 -1.21444e+01 -1.19120e+01 -1.23768e+01 -1.56278e+01 -1.53816e+01 -1.58740e+01
1.32800e+04 1.32000e+02 -1.45072e+01 -1.38937e+01 -1.51207e+01 -1.56044e+01 -1.53745e+01 -1.58344e+01
1.34400e+04 1.34000e+02 -1.30720e+01 -1.23789e+01 -1.37650e+01 -1.55811e+01 -1.53662e+01 -1.57960e+01
1.36000e+04 1.36000e+02 -1.34855e+01 -1.21382e+01 -1.48328e+01 -1.55579e+01 -1.53569e+01 -1.57588e+01
1.37600e+04 1.37000e+02 -1.55611e+01 -1.46117e+01 -1.65104e+01 -1.55346e+01 -1.53465e+01 -1.57227e+01
1.39200e+04 1.39000e+02 -1.33715e+01 -1.12131e+01 -1.55299e+01 -1.55116e+01 -1.53353e+01 -1.56879e+01
1.40800e+04 1.40000e+02 -1.49765e+01 -1.14662e+01 -1.84869e+01 -1.54887e+01 -1.53232e+01 -1.56542e+01
1.42400e+04 1.42000e+02 -1.17624e+01 -1.00922e+01 -1.34326e+01 -1.54660e+01 -1.53103e+01 -1.56217e+01
1.44000e+04 1.44000e+02 -1.19716e+01 -1.09937e+01 -1.29495e+01 -1.54435e+01 -1.52967e+01 -1.55903e+01
1.45600e+04 1.45000e+02 -1.17172e+01 -1.13076e+01 -1.21268e+01 -1.54212e+01 -1.52823e+01 -1.55600e+01
1.47200e+04 1.47000e+02 -1.31188e+01 -1.22820e+01 -1.39555e+01 -1.53989e+01 -1.52672e+01 -1.55307e+01
1.48800e+04 1.48000e+02 -1.18623e+01 -1.06606e+01 -1.30640e+01 -1.53770e+01 -1.52514e+01 -1.55025e+01
1.50400e+04 1.50000e+02 -1.22929e+01 -1.20502e+01 -1.25356e+01 -1.53550e+01 -1.52348e+01 -1.54752e+01
1.52000e+04 1.52000e+02 -1.47518e+01 -1.37883e+01 -1.57153e+01 -1.53331e+01 -1.52175e+01 -1.54487e+01
1.53600e+04 1.53000e+02 -1.51961e+01 -1.31093e+01 -1.72829e+01 -1.53112e+01 -1.51995e+01 -1.54229e+01
1.55200e+04 1.55000e+02 -1.36118e+01 -1.26721e+01 -1.45515e+01 -1.52892e+01 -1.51806e+01 -1.53979e+01
1.56800e+04 1.56000e+02 -1.17850e+01 -1.17698e+01 -1.18002e+01 -1.52672e+01 -1.51610e+01 -1.53733e+01
1.58400e+04 1.58000e+02 -1.53557e+01 -1.48214e+01 -1.58900e+01 -1.52449e+01 -1.51406e+01 -1.53493e+01
1.60000e+04 1.60000e+02 -1.39606e+01 -1.38427e+01 -1.40784e+01 -1.52223e+01 -1.51192e+01 -1.53255e+01
1.61600e+04 1.61000e+02 -1.24449e+01 -1.19134e+01 -1.29765e+01 -1.51995e+01 -1.50970e+01 -1.53020e+01
1.63200e+04 1.63000e+02 -1.33193e+01 -1.21781e+01 -1.44605e+01 -1.51762e+01 -1.50738e+01 -1.52786e+01
1.64800e+04 1.64000e+02 -1.15292e+01 -1.01143e+01 -1.29440e+01 -1.51524e+01 -1.50496e+01 -1.52553e+01
1.66400e+04 1.66000e+02 -1.34920e+01 -1.29065e+01 -1.40775e+01 -1.51281e+01 -1.50244e+01 -1.52319e+01
1.68000e+04 1.68000e+02 -1.29566e+01 -1.21661e+01 -1.37471e+01 -1.51032e+01 -1.49982e+01 -1.52083e+01
1.69600e+04 1.69000e+02 -1.12096e+01 -1.04811e+01 -1.19380e+01 -1.50777e+01 -1.49708e+01 -1.51845e+01
1.71200e+04 1.71000e+02 -1.44041e+01 -1.31533e+01 -1.56550e+01 -1.50512e+01 -1.49422e+01 -1.51603e+01
1.72800e+04 1.72000e+02 -1.17333e+01 -1.08841e+01 -1.25826e+01 -1.50241e+01 -1.49125e+01 -1.51358e+01
1.74400e+04 1.74000e+02 -1.30034e+01 -1.23924e+01 -1.36143e+01 -1.49962e+01 -1.48816e+01 -1.51108e+01
1.76000e+04 1.76000e+02 -1.00383e+01 -9.21188e+00 -1.08647e+01 -1.49674e+01 -1.48495e+01 -1.50853e+01
1.77600e+04 1.77000e+02 -1.47455e+01 -1.28604e+01 -1.66306e+01 -1.49378e+01 -1.48162e+01 -1.50593e+01
1.79200e+04 1.79000e+02 -1.26062e+01 -1.07553e+01 -1.44572e+01 -1.49072e+01 -1.47817e+01 -1.50327e+01
1.80800e+04 1.80000e+02 -1.41404e+01 -1.35376e+01 -1.47432e+01 -1.48758e+01 -1.47460e+01 -1.50055e+01
1.82400e+04 1.82000e+02 -1.37254e+01 -1.30523e+01 -1.43984e+01 -1.48434e+01 -1.47092e+01 -1.49776e+01
1.84000e+04 1.84000e+02 -1.15573e+01 -1.10683e+01 -1.20463e+01 -1.48102e+01 -1.46712e+01 -1.49492e+01
1.85600e+04 1.85000e+02 -1.17101e+01 -1.03429e+01 -1.30773e+01 -1.47762e+01 -1.46323e+01 -1.49201e+01
1.87200e+04 1.87000e+02 -1.31452e+01 -1.20984e+01 -1.41919e+01 -1.47414e+01 -1.45924e+01 -1.48903e+01
1.88800e+04 1.88000e+02 -1.33016e+01 -1.30543e+01 -1.35489e+01 -1.47058e+01 -1.45517e+01 -1.48600e+01
1.90400e+04 1.90000e+02 -1.23251e+01 -1.11790e+01 -1.34712e+01 -1.46696e+01 -1.45102e+01 -1.48290e+01
1.92000e+04 1.92000e+02 -1.22998e+01 -9.99829e+00 -1.46013e+01 -1.46327e+01 -1.44680e+01 -1.47974e+01
1.93600e+04 1.93000e+02 -1.64447e+01 -1.62969e+01 -1.65924e+01 -1.45953e+01 -1.44253e+01 -1.47653e+01
1.95200e+04 1.95000e+02 -1.22144e+01 -1.11934e+01 -1.32354e+01 -1.45573e+01 -1.43821e+01 -1.47326e+01
1.96800e+04 1.96000e+02 -1.24884e+01 -1.05360e+01 -1.44408e+01 -1.45191e+01 -1.43386e+01 -1.46995e+01
1.98400e+04 1.98000e+02 -1.22495e+01 -1.20275e+01 -1.24715e+01 -1.44804e+01 -1.42949e+01 -1.46658e+01
2.00000e+04 2.00000e+02 -1.15856e+01 -1.15610e+01 -1.16102e+01 -1.44414e+01 -1.42511e+01 -1.46317e+01
2.01600e+04 2.01000e+02 -1.11371e+01 -1.07663e+01 -1.15079e+01 -1.44022e+01 -1.42073e+01 -1.45971e+01
2.03200e+04 2.03000e+02 -1.12509e+01 -1.06035e+01 -1.18983e+01 -1.43629e+01 -1.41636e+01 -1.45622e+01
2.04800e+04 2.04000e+02 -1.26586e+01 -1.11229e+01 -1.41944e+01 -1.43236e+01 -1.41202e+01 -1.45269e+01
2.06400e+04 2.06000e+02 -1.27940e+01 -1.22069e+01 -1.33812e+01 -1.42842e+01 -1.40770e+01 -1.44913e+01
2.08000e+04 2.08000e+02 -1.01605e+01 -9.04046e+00 -1.12806e+01 -1.42448e+01 -1.40344e+01 -1.44553e+01
2.09600e+04 2.09000e+02 -1.10992e+01 -1.07680e+01 -1.14303e+01 -1.42057e+01 -1.39922e+01 -1.44191e+01
2.11200e+04 2.11000e+02 -1.21066e+01 -1.05300e+01 -1.36833e+01 -1.41667e+01 -1.39506e+01 -1.43827e+01
2.12800e+04 2.12000e+02 -1.06415e+01 -1.02693e+01 -1.10137e+01 -1.41279e+01 -1.39098e+01 -1.43460e+01
2.14400e+04 2.14000e+02 -1.22733e+01 -1.19463e+01 -1.26003e+01 -1.40893e+01 -1.38696e+01 -1.43091e+01
2.16000e+04 2.16000e+02 -9.88281e+00 -9.87368e+00 -9.89194e+00 -1.40511e+01 -1.38302e+01 -1.42721e+01
2.17600e+04 2.17000e+02 -1.19558e+01 -1.03558e+01 -1.35559e+01 -1.40133e+01 -1.37917e+01 -1.42349e+01
2.19200e+04 2.19000e+02 -1.29967e+01 -1.25919e+01 -1.34015e+01 -1.39758e+01 -1.37540e+01 -1.41977e+01
2.20800e+04 2.20000e+02 -1.12262e+01 -9.69940e+00 -1.27530e+01 -1.39387e+01 -1.37172e+01 -1.41603e+01
2.22400e+04 2.22000e+02 -1.20321e+01 -1.14790e+01 -1.25852e+01 -1.39021e+01 -1.36813e+01 -1.41229e+01
2.24000e+04 2.24000e+02 -9.52700e+00 -8.55081e+00 -1.05032e+01 -1.38659e+01 -1.36463e+01 -1.40855e+01
2.25600e+04 2.25000e+02 -1.04634e+01 -9.93960e+00 -1.09871e+01 -1.38301e+01 -1.36122e+01 -1.40481e+01
2.27200e+04 2.27000e+02 -1.19647e+01 -1.16027e+01 -1.23267e+01 -1.37948e+01 -1.35789e+01 -1.40107e+01
2.28800e+04 2.28000e+02 -1.02662e+01 -9.71441e+00 -1.08179e+01 -1.37599e+01 -1.35464e+01 -1.39733e+01
2.30400e+04 2.30000e+02 -1.21792e+01 -1.14833e+01 -1.28751e+01 -1.37253e+01 -1.35147e+01 -1.39360e+01
2.32000e+04 2.32000e+02 -1.19665e+01 -1.15495e+01 -1.23836e+01 -1.36913e+01 -1.34838e+01 -1.38988e+01
2.33600e+04 2.33000e+02 -1.08645e+01 -1.04870e+01 -1.12420e+01 -1.36576e+01 -1.34535e+01 -1.38616e+01
2.35200e+04 2.35000e+02 -1.10207e+01 -1.04123e+01 -1.16291e+01 -1.36241e+01 -1.34238e+01 -1.38244e+01
2.36800e+04 2.36000e+02 -1.29687e+01 -1.19582e+01 -1.39791e+01 -1.35910e+01 -1.33947e+01 -1.37873e+01
2.38400e+04 2.38000e+02 -1.08915e+01 -1.07043e+01 -1.10787e+01 -1.35581e+01 -1.33660e+01 -1.37503e+01
2.40000e+04 2.40000e+02 -1.16100e+01 -1.01354e+01 -1.30845e+01 -1.35254e+01 -1.33377e+01 -1.37132e+01
2.41600e+04 2.41000e+02 -1.17733e+01 -1.08155e+01 -1.27311e+01 -1.34929e+01 -1.33097e+01 -1.36761e+01
2.43200e+04 2.43000e+02 -1.12854e+01 -1.05555e+01 -1.20152e+01 -1.34604e+01 -1.32819e+01 -1.36390e+01
2.44800e+04 2.44000e+02 -1.00182e+01 -9.21128e+00 -1.08252e+01 -1.34280e+01 -1.32543e+01 -1.36017e+01
2.46400e+04 2.46000e+02 -1.09436e+01 -1.00367e+01 -1.18506e+01 -1.33955e+01 -1.32267e+01 -1.35643e+01
2.48000e+04 2.48000e+02 -9.42875e+00 -9.06129e+00 -9.79622e+00 -1.33629e+01 -1.31990e+01 -1.35268e+01
2.49600e+04 2.49000e+02 -9.85657e+00 -8.87274e+00 -1.08404e+01 -1.33301e+01 -1.31713e+01 -1.34890e+01
2.51200e+04 2.51000e+02 -9.53072e+00 -9.21409e+00 -9.84735e+00 -1.32972e+01 -1.31434e+01 -1.34509e+01
2.52800e+04 2.52000e+02 -1.07632e+01 -1.00284e+01 -1.14981e+01 -1.32638e+01 -1.31152e+01 -1.34125e+01
2.54400e+04 2.54000e+02 -1.14696e+01 -1.14592e+01 -1.14801e+01 -1.32303e+01 -1.30868e+01 -1.33738e+01
2.56000e+04 2.56000e+02 -1.01618e+01 -9.88466e+00 -1.04389e+01 -1.31963e+01 -1.30580e+01 -1.33346e+01
2.57600e+04 2.57000e+02 -1.19462e+01 -1.15372e+01 -1.23553e+01 -1.31620e+01 -1.30288e+01 -1.32951e+01
2.59200e+04 2.59000e+02 -1.21177e+01 -1.03080e+01 -1.39274e+01 -1.31271e+01 -1.29992e+01 -1.32550e+01
2.60800e+04 2.60000e+02 -1.02449e+01 -9.63398e+00 -1.08558e+01 -1.30918e+01 -1.29691e+01 -1.32145e+01
2.62400e+04 2.62000e+02 -1.22997e+01 -8.98778e+00 -1.56117e+01 -1.30560e+01 -1.29386e+01 -1.31734e+01
2.64000e+04 2.64000e+02 -1.32882e+01 -1.20764e+01 -1.45000e+01 -1.30198e+01 -1.29076e+01 -1.31319e+01
2.65600e+04 2.65000e+02 -8.97685e+00 -8.52281e+00 -9.43088e+00 -1.29829e+01 -1.28761e+01 -1.30898e+01
2.67200e+04 2.67000e+02 -9.86192e+00 -9.17025e+00 -1.05536e+01 -1.29457e+01 -1.28441e+01 -1.30473e+01
2.68800e+04 2.68000e+02 -9.99584e+00 -9.87138e+00 -1.01203e+01 -1.29079e+01 -1.28116e+01 -1.30042e+01
2.70400e+04 2.70000e+02 -1.06954e+01 -1.04642e+01 -1.09265e+01 -1.28696e+01 -1.27786e+01 -1.29606e+01
2.72000e+04 2.72000e+02 -1.14618e+01 -9.94918e+00 -1.29744e+01 -1.28309e+01 -1.27451e+01 -1.29166e+01
2.73600e+04 2.73000e+02 -1.02071e+01 -8.85587e+00 -1.15583e+01 -1.27917e+01 -1.27112e+01 -1.28722e+01
2.75200e+04 2.75000e+02 -1.01698e+01 -8.48656e+00 -1.18530e+01 -1.27520e+01 -1.26767e+01 -1.28273e+01
2.76800e+04 2.76000e+02 -1.03522e+01 -1.02083e+01 -1.04961e+01 -1.27119e+01 -1.26418e+01 -1.27821e+01
2.78400e+04 2.78000e+02 -9.92760e+00 -9.92399e+00 -9.93120e+00 -1.26715e+01 -1.26064e+01 -1.27366e+01
2.80000e+04 2.80000e+02 -9.01510e+00 -8.79075e+00 -9.23945e+00 -1.26307e+01 -1.25706e+01 -1.26908e+01
2.81600e+04 2.81000e+02 -1.14526e+01 -1.02658e+01 -1.26394e+01 -1.25895e+01 -1.25344e+01 -1.26447e+01
2.83200e+04 2.83000e+02 -9.92315e+00 -9.91341e+00 -9.93289e+00 -1.25481e+01 -1.24977e+01 -1.25985e+01
2.84800e+04 2.84000e+02 -1.13310e+01 -8.99277e+00 -1.36693e+01 -1.25064e+01 -1.24606e+01 -1.25522e+01
2.86400e+04 2.86000e+02 -1.18524e+01 -1.11623e+01 -1.25425e+01 -1.24644e+01 -1.24231e+01 -1.25058e+01
2.88000e+04 2.88000e+02 -1.12611e+01 -8.78117e+00 -1.37411e+01 -1.24223e+01 -1.23851e+01 -1.24595e+01
2.89600e+04 2.89000e+02 -1.26906e+01 -1.26632e+01 -1.27180e+01 -1.23800e+01 -1.23467e+01 -1.24132e+01
2.91200e+04 2.91000e+02 -9.68628e+00 -8.64356e+00 -1.07290e+01 -1.23376e+01 -1.23080e+01 -1.23671e+01
2.92800e+04 2.92000e+02 -1.03544e+01 -1.03293e+01 -1.03795e+01 -1.22950e+01 -1.22688e+01 -1.23212e+01
2.94400e+04 2.94000e+02 -1.06682e+01 -8.71367e+00 -1.26228e+01 -1.22523e+01 -1.22292e+01 -1.22755e+01
2.96000e+04 2.96000e+02 -1.02724e+01 -9.02040e+00 -1.15244e+01 -1.22097e+01 -1.21892e+01 -1.22302e+01
2.97600e+04 2.97000e+02 -1.08762e+01 -1.07669e+01 -1.09855e+01 -1.21670e+01 -1.21489e+01 -1.21852e+01
2.99200e+04 2.99000e+02 -9.18565e+00 -9.08031e+00 -9.29099e+00 -1.21244e+01 -1.21081e+01 -1.21407e+01
3.00800e+04 3.00000e+02 -9.89690e+00 -9.27270e+00 -1.05211e+01 -1.20818e+01 -1.20670e+01 -1.20966e+01
3.02400e+04 3.02000e+02 -1.13456e+01 -1.09444e+01 -1.17468e+01 -1.20392e+01 -1.20255e+01 -1.20530e+01
3.04000e+04 3.04000e+02 -9.68868e+00 -8.91437e+00 -1.04630e+01 -1.19969e+01 -1.19837e+01 -1.20100e+01
3.05600e+04 3.05000e+02 -9.67544e+00 -9.26957e+00 -1.00813e+01 -1.19545e+01 -1.19416e+01 -1.19675e+01
3.07200e+04 3.07000e+02 -9.94929e+00 -9.29268e+00 -1.06059e+01 -1.19124e+01 -1.18992e+01 -1.19257e+01
3.08800e+04 3.08000e+02 -9.87396e+00 -9.56732e+00 -1.01806e+01 -1.18704e+01 -1.18565e+01 -1.18844e+01
3.10400e+04 3.10000e+02 -1.00536e+01 -9.54588e+00 -1.05614e+01 -1.18287e+01 -1.18136e+01 -1.18439e+01
3.12000e+04 3.12000e+02 -9.97116e+00 -9.32582e+00 -1.06165e+01 -1.17872e+01 -1.17705e+01 -1.18039e+01
3.13600e+04 3.13000e+02 -8.74091e+00 -8.44106e+00 -9.04076e+00 -1.17460e+01 -1.17272e+01 -1.17647e+01
3.15200e+04 3.15000e+02 -1.07466e+01 -1.00357e+01 -1.14575e+01 -1.17050e+01 -1.16838e+01 -1.17262e+01
3.16800e+04 3.16000e+02 -1.08204e+01 -1.00310e+01 -1.16097e+01 -1.16643e+01 -1.16403e+01 -1.16884e+01
3.18400e+04 3.18000e+02 -9.02102e+00 -8.71542e+00 -9.32662e+00 -1.16242e+01 -1.15969e+01 -1.16514e+01
3.20000e+04 3.20000e+02 -1.13758e+01 -1.10618e+01 -1.16898e+01 -1.15843e+01 -1.15535e+01 -1.16151e+01
3.21600e+04 3.21000e+02 -1.05926e+01 -9.84415e+00 -1.13410e+01 -1.15449e+01 -1.15101e+01 -1.15796e+01
3.23200e+04 3.23000e+02 -1.01321e+01 -9.24989e+00 -1.10143e+01 -1.15059e+01 -1.14669e+01 -1.15449e+01
3.24800e+04 3.24000e+02 -9.87297e+00 -9.86191e+00 -9.88403e+00 -1.14675e+01 -1.14240e+01 -1.15110e+01
3.26400e+04 3.26000e+02 -9.65669e+00 -9.64931e+00 -9.66407e+00 -1.14296e+01 -1.13813e+01 -1.14779e+01
3.28000e+04 3.28000e+02 -8.76973e+00 -8.51915e+00 -9.02031e+00 -1.13923e+01 -1.13389e+01 -1.14456e+01
3.29600e+04 3.29000e+02 -9.57639e+00 -9.32438e+00 -9.82840e+00 -1.13554e+01 -1.12968e+01 -1.14141e+01
3.31200e+04 3.31000e+02 -9.66201e+00 -9.34150e+00 -9.98251e+00 -1.13193e+01 -1.12552e+01 -1.13834e+01
3.32800e+04 3.32000e+02 -8.64133e+00 -7.53034e+00 -9.75231e+00 -1.12838e+01 -1.12141e+01 -1.13535e+01
3.34400e+04 3.34000e+02 -9.67831e+00 -9.16182e+00 -1.01948e+01 -1.12489e+01 -1.11734e+01 -1.13243e+01
3.36000e+04 3.36000e+02 -8.74617e+00 -8.24665e+00 -9.24569e+00 -1.12146e+01 -1.11333e+01 -1.12959e+01
3.37600e+04 3.37000e+02 -9.53244e+00 -8.36658e+00 -1.06983e+01 -1.11809e+01 -1.10937e+01 -1.12682e+01
3.39200e+04 3.39000e+02 -9.41583e+00 -9.14806e+00 -9.68361e+00 -1.11480e+01 -1.10548e+01 -1.12412e+01
3.40800e+04 3.40000e+02 -9.34257e+00 -8.28554e+00 -1.03996e+01 -1.11157e+01 -1.10165e+01 -1.12149e+01
3.42400e+04 3.42000e+02 -1.01834e+01 -9.13047e+00 -1.12363e+01 -1.10840e+01 -1.09788e+01 -1.11892e+01
3.44000e+04 3.44000e+02 -9.01106e+00 -8.48395e+00 -9.53817e+00 -1.10528e+01 -1.09417e+01 -1.11640e+01
3.45600e+04 3.45000e+02 -1.02782e+01 -9.56115e+00 -1.09953e+01 -1.10223e+01 -1.09053e+01 -1.11394e+01
3.47200e+04 3.47000e+02 -9.45161e+00 -8.58121e+00 -1.03220e+01 -1.09924e+01 -1.08696e+01 -1.11152e+01
3.48800e+04 3.48000e+02 -1.10938e+01 -1.05981e+01 -1.15896e+01 -1.09630e+01 -1.08345e+01 -1.10915e+01
3.50400e+04 3.50000e+02 -8.93246e+00 -8.76320e+00 -9.10172e+00 -1.09341e+01 -1.08001e+01 -1.10682e+01
3.52000e+04 3.52000e+02 -1.04454e+01 -9.52596e+00 -1.13648e+01 -1.09058e+01 -1.07663e+01 -1.10453e+01
3.53600e+04 3.53000e+02 -9.34605e+00 -9.12064e+00 -9.57146e+00 -1.08779e+01 -1.07331e+01 -1.10227e+01
3.55200e+04 3.55000e+02 -1.00913e+01 -9.47222e+00 -1.07103e+01 -1.08504e+01 -1.07006e+01 -1.10003e+01
3.56800e+04 3.56000e+02 -9.13776e+00 -8.70208e+00 -9.57345e+00 -1.08234e+01 -1.06687e+01 -1.09782e+01
3.58400e+04 3.58000e+02 -9.22956e+00 -9.01837e+00 -9.44074e+00 -1.07968e+01 -1.06373e+01 -1.09563e+01
3.60000e+04 3.60000e+02 -9.30084e+00 -8.07118e+00 -1.05305e+01 -1.07706e+01 -1.06066e+01 -1.09345e+01
3.61600e+04 3.61000e+02 -9.43647e+00 -8.93174e+00 -9.94119e+00 -1.07446e+01 -1.05763e+01 -1.09128e+01
3.63200e+04 3.63000e+02 -8.91607e+00 -8.21765e+00 -9.61450e+00 -1.07188e+01 -1.05466e+01 -1.08911e+01
3.64800e+04 3.64000e+02 -9.82899e+00 -8.89219e+00 -1.07658e+01 -1.06934e+01 -1.05173e+01 -1.08694e+01
3.66400e+04 3.66000e+02 -8.93457e+00 -7.82474e+00 -1.00444e+01 -1.06681e+01 -1.04885e+01 -1.08477e+01
3.68000e+04 3.68000e+02 -9.01189e+00 -7.93728e+00 -1.00865e+01 -1.06430e+01 -1.04601e+01 -1.08259e+01
3.69600e+04 3.69000e+02 -9.63925e+00 -9.31844e+00 -9.96005e+00 -1.06181e+01 -1.04321e+01 -1.08041e+01
3.71200e+04 3.71000e+02 -9.12062e+00 -9.08579e+00 -9.15545e+00 -1.05933e+01 -1.04045e+01 -1.07821e+01
3.72800e+04 3.72000e+02 -1.00011e+01 -9.38267e+00 -1.06196e+01 -1.05686e+01 -1.03773e+01 -1.07600e+01
3.74400e+04 3.74000e+02 -1.06194e+01 -1.02858e+01 -1.09530e+01 -1.05440e+01 -1.03503e+01 -1.07377e+01
3.76000e+04 3.76000e+02 -8.95812e+00 -8.93206e+00 -8.98419e+00 -1.05195e+01 -1.03237e+01 -1.07153e+01
3.77600e+04 3.77000e+02 -1.00550e+01 -9.56584e+00 -1.05442e+01 -1.04950e+01 -1.02974e+01 -1.06927e+01
3.79200e+04 3.79000e+02 -8.81410e+00 -8.56587e+00 -9.06232e+00 -1.04706e+01 -1.02713e+01 -1.06699e+01
3.80800e+04 3.80000e+02 -9.79277e+00 -8.89285e+00 -1.06927e+01 -1.04463e+01 -1.02455e+01 -1.06471e+01
3.82400e+04 3.82000e+02 -9.36145e+00 -9.19157e+00 -9.53133e+00 -1.04220e+01 -1.02199e+01 -1.06241e+01
3.84000e+04 3.84000e+02 -9.83080e+00 -9.67970e+00 -9.98191e+00 -1.03978e+01 -1.01946e+01 -1.06010e+01
3.85600e+04 3.85000e+02 -1.04104e+01 -9.72561e+00 -1.10952e+01 -1.03736e+01 -1.01694e+01 -1.05779e+01
3.87200e+04 3.87000e+02 -9.75671e+00 -9.69196e+00 -9.82147e+00 -1.03496e+01 -1.01444e+01 -1.05548e+01
3.88800e+04 3.88000e+02 -9.40024e+00 -9.16615e+00 -9.63433e+00 -1.03256e+01 -1.01196e+01 -1.05317e+01
3.90400e+04 3.90000e+02 -8.49097e+00 -8.46148e+00 -8.52047e+00 -1.03018e+01 -1.00950e+01 -1.05086e+01
3.92000e+04 3.92000e+02 -9.04129e+00 -8.91353e+00 -9.16906e+00 -1.02781e+01 -1.00705e+01 -1.04857e+01
3.93600e+04 3.93000e+02 -8.35125e+00 -7.88645e+00 -8.81605e+00 -1.02545e+01 -1.00461e+01 -1.04629e+01
3.95200e+04 3.95000e+02 -9.08399e+00 -8.88240e+00 -9.28558e+00 -1.02310e+01 -1.00218e+01 -1.04402e+01
3.96800e+04 3.96000e+02 -9.66633e+00 -9.25256e+00 -1.00801e+01 -1.02078e+01 -9.99766e+00 -1.04179e+01
3.98400e+04 3.98000e+02 -1.03526e+01 -9.25054e+00 -1.14546e+01 -1.01847e+01 -9.97359e+00 -1.03958e+01
4.00000e+04 4.00000e+02 -9.35194e+00 -8.33968e+00 -1.03642e+01 -1.01618e+01 -9.94960e+00 -1.03740e+01
4.01600e+04 4.01000e+02 -8.97264e+00 -8.62337e+00 -9.32190e+00 -1.01392e+01 -9.92571e+00 -1.03526e+01
4.03200e+04 4.03000e+02 -9.63899e+00 -8.08768e+00 -1.11903e+01 -1.01167e+01 -9.90189e+00 -1.03316e+01
4.04800e+04 4.04000e+02 -8.80925e+00 -8.16754e+00 -9.45095e+00 -1.00946e+01 -9.87817e+00 -1.03110e+01
4.06400e+04 4.06000e+02 -9.39196e+00 -8.58882e+00 -1.01951e+01 -1.00727e+01 -9.85455e+00 -1.02909e+01
4.08000e+04 4.08000e+02 -9.23584e+00 -7.92449e+00 -1.05472e+01 -1.00512e+01 -9.83104e+00 -1.02713e+01
4.09600e+04 4.09000e+02 -1.14976e+01 -9.03485e+00 -1.39604e+01 -1.00300e+01 -9.80766e+00 -1.02523e+01
4.11200e+04 4.11000e+02 -9.68063e+00 -8.45547e+00 -1.09058e+01 -1.00091e+01 -9.78442e+00 -1.02337e+01
4.12800e+04 4.12000e+02 -8.33658e+00 -7.98377e+00 -8.68940e+00 -9.98858e+00 -9.76135e+00 -1.02158e+01
4.14400e+04 4.14000e+02 -8.91949e+00 -8.40875e+00 -9.43023e+00 -9.96843e+00 -9.73847e+00 -1.01984e+01
4.16000e+04 4.16000e+02 -9.88752e+00 -9.88076e+00 -9.89427e+00 -9.94871e+00 -9.71581e+00 -1.01816e+01
4.17600e+04 4.17000e+02 -9.21319e+00 -8.34818e+00 -1.00782e+01 -9.92939e+00 -9.69339e+00 -1.01654e+01
4.19200e+04 4.19000e+02 -9.60388e+00 -8.86355e+00 -1.03442e+01 -9.91047e+00 -9.67125e+00 -1.01497e+01
4.20800e+04 4.20000e+02 -9.16235e+00 -9.04932e+00 -9.27539e+00 -9.89200e+00 -9.64940e+00 -1.01346e+01
4.22400e+04 4.22000e+02 -9.11218e+00 -7.90985e+00 -1.03145e+01 -9.87394e+00 -9.62789e+00 -1.01200e+01
4.24000e+04 4.24000e+02 -8.45580e+00 -8.23047e+00 -8.68113e+00 -9.85631e+00 -9.60672e+00 -1.01059e+01
4.25600e+04 4.25000e+02 -1.03304e+01 -7.98346e+00 -1.26774e+01 -9.83906e+00 -9.58592e+00 -1.00922e+01
4.27200e+04 4.27000e+02 -1.03607e+01 -8.24643e+00 -1.24749e+01 -9.82226e+00 -9.56551e+00 -1.00790e+01
4.28800e+04 4.28000e+02 -8.55000e+00 -8.33645e+00 -8.76356e+00 -9.80585e+00 -9.54550e+00 -1.00662e+01
4.30400e+04 4.30000e+02 -9.54148e+00 -9.12085e+00 -9.96210e+00 -9.78990e+00 -9.52590e+00 -1.00539e+01
4.32000e+04 4.32000e+02 -9.77424e+00 -9.28197e+00 -1.02665e+01 -9.77426e+00 -9.50671e+00 -1.00418e+01
4.33600e+04 4.33000e+02 -8.99555e+00 -8.84660e+00 -9.14450e+00 -9.75906e+00 -9.48792e+00 -1.00302e+01
4.35200e+04 4.35000e+02 -9.56483e+00 -8.26806e+00 -1.08616e+01 -9.74417e+00 -9.46954e+00 -1.00188e+01
4.36800e+04 4.36000e+02 -9.99989e+00 -9.33949e+00 -1.06603e+01 -9.72968e+00 -9.45155e+00 -1.00078e+01
4.38400e+04 4.38000e+02 -9.39894e+00 -8.44948e+00 -1.03484e+01 -9.71556e+00 -9.43395e+00 -9.99717e+00
4.40000e+04 4.40000e+02 -9.27202e+00 -7.95895e+00 -1.05851e+01 -9.70176e+00 -9.41672e+00 -9.98680e+00
4.41600e+04 4.41000e+02 -9.21110e+00 -8.63664e+00 -9.78556e+00 -9.68830e+00 -9.39984e+00 -9.97676e+00
4.43200e+04 4.43000e+02 -9.80343e+00 -8.70725e+00 -1.08996e+01 -9.67516e+00 -9.38329e+00 -9.96704e+00
4.44800e+04 4.44000e+02 -9.78578e+00 -8.95465e+00 -1.06169e+01 -9.66236e+00 -9.36707e+00 -9.95765e+00
4.46400e+04 4.46000e+02 -8.17295e+00 -8.00208e+00 -8.34383e+00 -9.64987e+00 -9.35114e+00 -9.94861e+00
4.48000e+04 4.48000e+02 -8.89489e+00 -8.23564e+00 -9.55415e+00 -9.63772e+00 -9.33551e+00 -9.93993e+00
4.49600e+04 4.49000e+02 -8.61008e+00 -7.97747e+00 -9.24269e+00 -9.62589e+00 -9.32014e+00 -9.93164e+00
4.51200e+04 4.51000e+02 -8.65252e+00 -8.31988e+00 -8.98516e+00 -9.61439e+00 -9.30502e+00 -9.92375e+00
4.52800e+04 4.52000e+02 -9.16713e+00 -8.99114e+00 -9.34312e+00 -9.60321e+00 -9.29014e+00 -9.91628e+00
4.54400e+04 4.54000e+02 -9.87646e+00 -8.34882e+00 -1.14041e+01 -9.59238e+00 -9.27549e+00 -9.90926e+00
4.56000e+04 4.56000e+02 -9.34823e+00 -7.68806e+00 -1.10084e+01 -9.58188e+00 -9.26105e+00 -9.90271e+00
4.57600e+04 4.57000e+02 -1.00663e+01 -8.81760e+00 -1.13151e+01 -9.57173e+00 -9.24681e+00 -9.89665e+00
4.59200e+04 4.59000e+02 -9.68242e+00 -8.39783e+00 -1.09670e+01 -9.56194e+00 -9.23277e+00 -9.89110e+00
4.60800e+04 4.60000e+02 -8.44771e+00 -8.20182e+00 -8.69361e+00 -9.55249e+00 -9.21891e+00 -9.88607e+00
4.62400e+04 4.62000e+02 -9.17009e+00 -8.52075e+00 -9.81944e+00 -9.54340e+00 -9.20523e+00 -9.88157e+00
4.64000e+04 4.64000e+02 -9.07994e+00 -8.20816e+00 -9.95172e+00 -9.53467e+00 -9.19171e+00 -9.87762e+00
4.65600e+04 4.65000e+02 -8.81887e+00 -7.86688e+00 -9.77086e+00 -9.52628e+00 -9.17834e+00 -9.87422e+00
4.67200e+04 4.67000e+02 -8.90379e+00 -7.86880e+00 -9.93878e+00 -9.51824e+00 -9.16512e+00 -9.87136e+00
4.68800e+04 4.68000e+02 -9.10974e+00 -8.56298e+00 -9.65649e+00 -9.51054e+00 -9.15203e+00 -9.86904e+00
4.70400e+04 4.70000e+02 -8.42677e+00 -7.89884e+00 -8.95470e+00 -9.50315e+00 -9.13906e+00 -9.86725e+00
4.72000e+04 4.72000e+02 -8.98195e+00 -8.50739e+00 -9.45651e+00 -9.49609e+00 -9.12620e+00 -9.86597e+00
4.73600e+04 4.73000e+02 -9.46106e+00 -9.09147e+00 -9.83066e+00 -9.48930e+00 -9.11342e+00 -9.86518e+00
4.75200e+04 4.75000e+02 -8.83150e+00 -8.78692e+00 -8.87607e+00 -9.48278e+00 -9.10073e+00 -9.86483e+00
4.76800e+04 4.76000e+02 -1.07952e+01 -9.92627e+00 -1.16641e+01 -9.47650e+00 -9.08810e+00 -9.86491e+00
4.78400e+04 4.78000e+02 -9.25401e+00 -8.53621e+00 -9.97181e+00 -9.47044e+00 -9.07551e+00 -9.86537e+00
4.80000e+04 4.80000e+02 -9.88884e+00 -8.96639e+00 -1.08113e+01 -9.46456e+00 -9.06295e+00 -9.86616e+00
4.81600e+04 4.81000e+02 -9.44866e+00 -9.39257e+00 -9.50476e+00 -9.45883e+00 -9.05041e+00 -9.86724e+00
4.83200e+04 4.83000e+02 -9.83091e+00 -8.27552e+00 -1.13863e+01 -9.45322e+00 -9.03788e+00 -9.86856e+00
4.84800e+04 4.84000e+02 -1.07611e+01 -1.02933e+01 -1.12289e+01 -9.44769e+00 -9.02533e+00 -9.87006e+00
4.86400e+04 4.86000e+02 -9.06300e+00 -8.91540e+00 -9.21060e+00 -9.44224e+00 -9.01277e+00 -9.87170e+00
4.88000e+04 4.88000e+02 -8.99082e+00 -8.31647e+00 -9.66517e+00 -9.43680e+00 -9.00019e+00 -9.87341e+00
4.89600e+04 4.89000e+02 -1.04657e+01 -9.73092e+00 -1.12005e+01 -9.43137e+00 -8.98758e+00 -9.87516e+00
4.91200e+04 4.91000e+02 -1.10798e+01 -1.06436e+01 -1.15159e+01 -9.42591e+00 -8.97496e+00 -9.87687e+00
4.92800e+04 4.92000e+02 -8.62454e+00 -8.33223e+00 -8.91686e+00 -9.42041e+00 -8.96232e+00 -9.87850e+00
4.94400e+04 4.94000e+02 -9.61801e+00 -7.99581e+00 -1.12402e+01 -9.41484e+00 -8.94968e+00 -9.88001e+00
4.96000e+04 4.96000e+02 -8.90332e+00 -8.44668e+00 -9.35996e+00 -9.40921e+00 -8.93707e+00 -9.88134e+00
4.97600e+04 4.97000e+02 -9.06883e+00 -7.64805e+00 -1.04896e+01 -9.40349e+00 -8.92452e+00 -9.88246e+00
4.99200e+04 4.99000e+02 -8.49949e+00 -8.25798e+00 -8.74101e+00 -9.39769e+00 -8.91205e+00 -9.88333e+00
5.00800e+04 5.00000e+02 -1.02878e+01 -1.02394e+01 -1.03362e+01 -9.39182e+00 -8.89971e+00 -9.88392e+00
5.02400e+04 5.02000e+02 -7.99299e+00 -7.97721e+00 -8.00876e+00 -9.38587e+00 -8.88755e+00 -9.88420e+00
5.04000e+04 5.04000e+02 -8.50541e+00 -8.37615e+00 -8.63467e+00 -9.37989e+00 -8.87562e+00 -9.88416e+00
5.05600e+04 5.05000e+02 -8.43145e+00 -7.83429e+00 -9.02860e+00 -9.37388e+00 -8.86399e+00 -9.88378e+00
5.07200e+04 5.07000e+02 -8.27587e+00 -7.81132e+00 -8.74043e+00 -9.36789e+00 -8.85270e+00 -9.88307e+00
5.08800e+04 5.08000e+02 -9.66271e+00 -8.48922e+00 -1.08362e+01 -9.36193e+00 -8.84183e+00 -9.88204e+00
5.10400e+04 5.10000e+02 -8.84775e+00 -7.58320e+00 -1.01123e+01 -9.35607e+00 -8.83145e+00 -9.88069e+00
5.12000e+04 5.12000e+02 -9.79713e+00 -9.31395e+00 -1.02803e+01 -9.35033e+00 -8.82162e+00 -9.87904e+00
5.13600e+04 5.13000e+02 -1.21689e+01 -1.04948e+01 -1.38430e+01 -9.34475e+00 -8.81239e+00 -9.87712e+00
5.15200e+04 5.15000e+02 -8.31346e+00 -7.88200e+00 -8.74491e+00 -9.33940e+00 -8.80384e+00 -9.87496e+00
5.16800e+04 5.16000e+02 -1.01563e+01 -9.19884e+00 -1.11138e+01 -9.33431e+00 -8.79602e+00 -9.87259e+00
5.18400e+04 5.18000e+02 -8.48738e+00 -8.47976e+00 -8.49500e+00 -9.32951e+00 -8.78897e+00 -9.87005e+00
5.20000e+04 5.20000e+02 -1.01184e+01 -8.32936e+00 -1.19075e+01 -9.32504e+00 -8.78272e+00 -9.86736e+00
5.21600e+04 5.21000e+02 -8.45791e+00 -8.14404e+00 -8.77179e+00 -9.32095e+00 -8.77731e+00 -9.86458e+00
5.23200e+04 5.23000e+02 -1.06881e+01 -7.96689e+00 -1.34093e+01 -9.31724e+00 -8.77276e+00 -9.86172e+00
5.24800e+04 5.24000e+02 -8.37843e+00 -7.91571e+00 -8.84116e+00 -9.31394e+00 -8.76906e+00 -9.85882e+00
5.26400e+04 5.26000e+02 -8.28103e+00 -8.14938e+00 -8.41269e+00 -9.31105e+00 -8.76621e+00 -9.85590e+00
5.28000e+04 5.28000e+02 -9.48988e+00 -8.29366e+00 -1.06861e+01 -9.30859e+00 -8.76420e+00 -9.85298e+00
5.29600e+04 5.29000e+02 -9.95939e+00 -8.33918e+00 -1.15796e+01 -9.30654e+00 -8.76298e+00 -9.85009e+00
5.31200e+04 5.31000e+02 -8.45894e+00 -7.94552e+00 -8.97236e+00 -9.30487e+00 -8.76251e+00 -9.84723e+00
5.32800e+04 5.32000e+02 -9.07759e+00 -8.92618e+00 -9.22900e+00 -9.30358e+00 -8.76275e+00 -9.84442e+00
5.34400e+04 5.34000e+02 -8.42202e+00 -7.56900e+00 -9.27504e+00 -9.30265e+00 -8.76363e+00 -9.84167e+00
5.36000e+04 5.36000e+02 -8.23275e+00 -7.97797e+00 -8.48753e+00 -9.30203e+00 -8.76508e+00 -9.83897e+00
5.37600e+04 5.37000e+02 -8.79899e+00 -8.38728e+00 -9.21069e+00 -9.30168e+00 -8.76703e+00 -9.83634e+00
5.39200e+04 5.39000e+02 -8.64835e+00 -8.07917e+00 -9.21754e+00 -9.30159e+00 -8.76940e+00 -9.83378e+00
5.40800e+04 5.40000e+02 -9.21900e+00 -8.35880e+00 -1.00792e+01 -9.30169e+00 -8.77210e+00 -9.83129e+00
5.42400e+04 5.42000e+02 -8.61457e+00 -7.87883e+00 -9.35030e+00 -9.30197e+00 -8.77506e+00 -9.82888e+00
5.44000e+04 5.44000e+02 -9.34966e+00 -8.65603e+00 -1.00433e+01 -9.30237e+00 -8.77820e+00 -9.82655e+00
5.45600e+04 5.45000e+02 -9.06306e+00 -8.43853e+00 -9.68760e+00 -9.30287e+00 -8.78142e+00 -9.82432e+00
5.47200e+04 5.47000e+02 -9.75637e+00 -9.27054e+00 -1.02422e+01 -9.30342e+00 -8.78464e+00 -9.82219e+00
5.48800e+04 5.48000e+02 -9.14590e+00 -8.61378e+00 -9.67802e+00 -9.30399e+00 -8.78779e+00 -9.82018e+00
5.50400e+04 5.50000e+02 -8.38092e+00 -8.15651e+00 -8.60532e+00 -9.30454e+00 -8.79079e+00 -9.81829e+00
5.52000e+04 5.52000e+02 -8.41108e+00 -8.38517e+00 -8.43699e+00 -9.30506e+00 -8.79357e+00 -9.81655e+00
5.53600e+04 5.53000e+02 -8.12540e+00 -7.80439e+00 -8.44641e+00 -9.30551e+00 -8.79605e+00 -9.81496e+00
5.55200e+04 5.55000e+02 -8.77715e+00 -8.05624e+00 -9.49805e+00 -9.30585e+00 -8.79818e+00 -9.81352e+00
5.56800e+04 5.56000e+02 -8.75616e+00 -7.52290e+00 -9.98942e+00 -9.30608e+00 -8.79990e+00 -9.81226e+00
5.58400e+04 5.58000e+02 -7.92901e+00 -7.71998e+00 -8.13803e+00 -9.30615e+00 -8.80114e+00 -9.81116e+00
5.60000e+04 5.60000e+02 -8.55840e+00 -8.09859e+00 -9.01821e+00 -9.30605e+00 -8.80186e+00 -9.81023e+00
5.61600e+04 5.61000e+02 -7.92751e+00 -7.85648e+00 -7.99855e+00 -9.30574e+00 -8.80201e+00 -9.80947e+00
5.63200e+04 5.63000e+02 -8.87971e+00 -8.53786e+00 -9.22156e+00 -9.30522e+00 -8.80157e+00 -9.80886e+00
5.64800e+04 5.64000e+02 -7.88169e+00 -7.75860e+00 -8.00477e+00 -9.30443e+00 -8.80048e+00 -9.80839e+00
5.66400e+04 5.66000e+02 -9.07799e+00 -7.72828e+00 -1.04277e+01 -9.30339e+00 -8.79874e+00 -9.80803e+00
5.68000e+04 5.68000e+02 -8.94255e+00 -8.89063e+00 -8.99448e+00 -9.30204e+00 -8.79632e+00 -9.80776e+00
5.69600e+04 5.69000e+02 -9.10106e+00 -8.42562e+00 -9.77650e+00 -9.30037e+00 -8.79321e+00 -9.80754e+00
5.71200e+04 5.71000e+02 -9.22725e+00 -7.86990e+00 -1.05846e+01 -9.29838e+00 -8.78941e+00 -9.80734e+00
5.72800e+04 5.72000e+02 -8.55612e+00 -8.29881e+00 -8.81343e+00 -9.29601e+00 -8.78492e+00 -9.80710e+00
5.74400e+04 5.74000e+02 -1.01676e+01 -8.91875e+00 -1.14165e+01 -9.29327e+00 -8.77976e+00 -9.80678e+00
5.76000e+04 5.76000e+02 -8.56143e+00 -8.56094e+00 -8.56192e+00 -9.29014e+00 -8.77394e+00 -9.80634e+00
5.77600e+04 5.77000e+02 -8.94050e+00 -8.21811e+00 -9.66290e+00 -9.28660e+00 -8.76749e+00 -9.80570e+00
5.79200e+04 5.79000e+02 -8.93252e+00 -8.84050e+00 -9.02453e+00 -9.28263e+00 -8.76044e+00 -9.80482e+00
5.80800e+04 5.80000e+02 -8.61379e+00 -8.14416e+00 -9.08341e+00 -9.27823e+00 -8.75283e+00 -9.80363e+00
5.82400e+04 5.82000e+02 -8.31592e+00 -8.27749e+00 -8.35434e+00 -9.27339e+00 -8.74470e+00 -9.80207e+00
5.84000e+04 5.84000e+02 -9.73343e+00 -9.21266e+00 -1.02542e+01 -9.26808e+00 -8.73609e+00 -9.80008e+00
5.85600e+04 5.85000e+02 -8.29856e+00 -7.81844e+00 -8.77869e+00 -9.26233e+00 -8.72706e+00 -9.79760e+00
5.87200e+04 5.87000e+02 -9.20626e+00 -8.92283e+00 -9.48970e+00 -9.25613e+00 -8.71767e+00 -9.79458e+00
5.88800e+04 5.88000e+02 -8.28273e+00 -8.17990e+00 -8.38557e+00 -9.24946e+00 -8.70795e+00 -9.79096e+00
5.90400e+04 5.90000e+02 -9.25132e+00 -8.91108e+00 -9.59156e+00 -9.24233e+00 -8.69797e+00 -9.78669e+00
5.92000e+04 5.92000e+02 -9.74684e+00 -8.49418e+00 -1.09995e+01 -9.23476e+00 -8.68779e+00 -9.78173e+00
5.93600e+04 5.93000e+02 -9.28776e+00 -8.08981e+00 -1.04857e+01 -9.22675e+00 -8.67746e+00 -9.77604e+00
5.95200e+04 5.95000e+02 -9.55939e+00 -8.84958e+00 -1.02692e+01 -9.21832e+00 -8.66703e+00 -9.76961e+00
5.96800e+04 5.96000e+02 -8.82941e+00 -8.30418e+00 -9.35464e+00 -9.20948e+00 -8.65656e+00 -9.76240e+00
5.98400e+04 5.98000e+02 -8.59782e+00 -8.53860e+00 -8.65703e+00 -9.20024e+00 -8.64609e+00 -9.75440e+00
6.00000e+04 6.00000e+02 -8.47410e+00 -7.79006e+00 -9.15814e+00 -9.19065e+00 -8.63567e+00 -9.74563e+00
6.01600e+04 6.01000e+02 -8.87262e+00 -8.56509e+00 -9.18016e+00 -9.18071e+00 -8.62535e+00 -9.73607e+00
6.03200e+04 6.03000e+02 -8.22134e+00 -7.91112e+00 -8.53157e+00 -9.17046e+00 -8.61517e+00 -9.72574e+00
6.04800e+04 6.04000e+02 -8.77944e+00 -8.30723e+00 -9.25166e+00 -9.15991e+00 -8.60516e+00 -9.71467e+00
6.06400e+04 6.06000e+02 -8.25688e+00 -7.96025e+00 -8.55351e+00 -9.14912e+00 -8.59537e+00 -9.70287e+00
6.08000e+04 6.08000e+02 -8.98677e+00 -8.68469e+00 -9.28885e+00 -9.13811e+00 -8.58582e+00 -9.69040e+00
6.09600e+04 6.09000e+02 -8.61274e+00 -7.78636e+00 -9.43912e+00 -9.12691e+00 -8.57654e+00 -9.67727e+00
6.11200e+04 6.11000e+02 -9.08205e+00 -8.54093e+00 -9.62316e+00 -9.11556e+00 -8.56757e+00 -9.66355e+00
6.12800e+04 6.12000e+02 -8.58829e+00 -8.28455e+00 -8.89203e+00 -9.10410e+00 -8.55892e+00 -9.64927e+00
6.14400e+04 6.14000e+02 -9.74557e+00 -9.66038e+00 -9.83076e+00 -9.09255e+00 -8.55061e+00 -9.63449e+00
6.16000e+04 6.16000e+02 -8.30504e+00 -7.94339e+00 -8.66669e+00 -9.08097e+00 -8.54267e+00 -9.61927e+00
6.17600e+04 6.17000e+02 -9.29099e+00 -9.24143e+00 -9.34055e+00 -9.06939e+00 -8.53510e+00 -9.60367e+00
6.19200e+04 6.19000e+02 -8.69984e+00 -8.54051e+00 -8.85917e+00 -9.05784e+00 -8.52792e+00 -9.58775e+00
6.20800e+04 6.20000e+02 -8.21970e+00 -8.13547e+00 -8.30393e+00 -9.04635e+00 -8.52114e+00 -9.57156e+00
6.22400e+04 6.22000e+02 -8.18571e+00 -8.00631e+00 -8.36511e+00 -9.03497e+00 -8.51476e+00 -9.55518e+00
6.24000e+04 6.24000e+02 -8.65960e+00 -8.24947e+00 -9.06973e+00 -9.02371e+00 -8.50877e+00 -9.53866e+00
6.25600e+04 6.25000e+02 -8.76256e+00 -7.56833e+00 -9.95679e+00 -9.01263e+00 -8.50319e+00 -9.52207e+00
6.27200e+04 6.27000e+02 -8.53221e+00 -8.43971e+00 -8.62471e+00 -9.00174e+00 -8.49800e+00 -9.50547e+00
6.28800e+04 6.28000e+02 -8.92103e+00 -8.57480e+00 -9.26727e+00 -8.99105e+00 -8.49318e+00 -9.48892e+00
6.30400e+04 6.30000e+02 -8.42836e+00 -8.06569e+00 -8.79103e+00 -8.98060e+00 -8.48873e+00 -9.47247e+00
6.32000e+04 6.32000e+02 -8.01844e+00 -7.93029e+00 -8.10659e+00 -8.97040e+00 -8.48463e+00 -9.45618e+00
6.33600e+04 6.33000e+02 -8.38389e+00 -7.76787e+00 -8.99992e+00 -8.96047e+00 -8.48085e+00 -9.44010e+00
6.35200e+04 6.35000e+02 -9.54645e+00 -8.69121e+00 -1.04017e+01 -8.95083e+00 -8.47738e+00 -9.42428e+00
6.36800e+04 6.36000e+02 -8.15686e+00 -7.76208e+00 -8.55165e+00 -8.94148e+00 -8.47420e+00 -9.40876e+00
6.38400e+04 6.38000e+02 -8.30172e+00 -7.60417e+00 -8.99927e+00 -8.93242e+00 -8.47127e+00 -9.39356e+00
6.40000e+04 6.40000e+02 -8.65257e+00 -7.87331e+00 -9.43184e+00 -8.92366e+00 -8.46858e+00 -9.37874e+00
6.41600e+04 6.41000e+02 -9.02197e+00 -8.91425e+00 -9.12970e+00 -8.91520e+00 -8.46609e+00 -9.36430e+00
6.43200e+04 6.43000e+02 -8.41228e+00 -8.35003e+00 -8.47452e+00 -8.90703e+00 -8.46379e+00 -9.35027e+00
6.44800e+04 6.44000e+02 -8.04704e+00 -7.67165e+00 -8.42242e+00 -8.89916e+00 -8.46164e+00 -9.33668e+00
6.46400e+04 6.46000e+02 -8.76563e+00 -8.28080e+00 -9.25046e+00 -8.89157e+00 -8.45963e+00 -9.32351e+00
6.48000e+04 6.48000e+02 -8.32954e+00 -7.92081e+00 -8.73827e+00 -8.88426e+00 -8.45773e+00 -9.31079e+00
6.49600e+04 6.49000e+02 -9.22835e+00 -8.35179e+00 -1.01049e+01 -8.87721e+00 -8.45591e+00 -9.29851e+00
6.51200e+04 6.51000e+02 -8.64042e+00 -8.02767e+00 -9.25317e+00 -8.87041e+00 -8.45416e+00 -9.28666e+00
6.52800e+04 6.52000e+02 -8.65857e+00 -8.65433e+00 -8.66282e+00 -8.86384e+00 -8.45245e+00 -9.27523e+00
6.54400e+04 6.54000e+02 -9.20636e+00 -8.18562e+00 -1.02271e+01 -8.85749e+00 -8.45076e+00 -9.26422e+00
6.56000e+04 6.56000e+02 -8.65754e+00 -8.16027e+00 -9.15481e+00 -8.85134e+00 -8.44908e+00 -9.25360e+00
6.57600e+04 6.57000e+02 -8.92793e+00 -8.70293e+00 -9.15292e+00 -8.84537e+00 -8.44738e+00 -9.24336e+00
6.59200e+04 6.59000e+02 -8.48052e+00 -8.12295e+00 -8.83808e+00 -8.83956e+00 -8.44564e+00 -9.23347e+00
6.60800e+04 6.60000e+02 -8.70594e+00 -8.18128e+00 -9.23059e+00 -8.83389e+00 -8.44387e+00 -9.22391e+00
6.62400e+04 6.62000e+02 -8.37381e+00 -7.84112e+00 -8.90650e+00 -8.82835e+00 -8.44204e+00 -9.21466e+00
6.64000e+04 6.64000e+02 -8.83188e+00 -7.73895e+00 -9.92482e+00 -8.82291e+00 -8.44015e+00 -9.20568e+00
6.65600e+04 6.65000e+02 -8.93230e+00 -8.92797e+00 -8.93663e+00 -8.81756e+00 -8.43818e+00 -9.19695e+00
6.67200e+04 6.67000e+02 -8.70833e+00 -8.67544e+00 -8.74123e+00 -8.81229e+00 -8.43614e+00 -9.18844e+00
6.68800e+04 6.68000e+02 -8.35768e+00 -8.11155e+00 -8.60381e+00 -8.80707e+00 -8.43402e+00 -9.18012e+00
6.70400e+04 6.70000e+02 -7.90664e+00 -7.66909e+00 -8.14420e+00 -8.80190e+00 -8.43183e+00 -9.17196e+00
6.72000e+04 6.72000e+02 -8.38085e+00 -8.21208e+00 -8.54961e+00 -8.79675e+00 -8.42956e+00 -9.16394e+00
6.73600e+04 6.73000e+02 -8.23360e+00 -8.13185e+00 -8.33534e+00 -8.79163e+00 -8.42723e+00 -9.15603e+00
6.75200e+04 6.75000e+02 -7.71300e+00 -7.33432e+00 -8.09168e+00 -8.78652e+00 -8.42484e+00 -9.14820e+00
6.76800e+04 6.76000e+02 -8.30519e+00 -8.01209e+00 -8.59828e+00 -8.78142e+00 -8.42240e+00 -9.14044e+00
6.78400e+04 6.78000e+02 -8.26179e+00 -8.22406e+00 -8.29952e+00 -8.77632e+00 -8.41993e+00 -9.13271e+00
6.80000e+04 6.80000e+02 -1.00501e+01 -9.86909e+00 -1.02311e+01 -8.77122e+00 -8.41744e+00 -9.12501e+00
6.81600e+04 6.81000e+02 -9.27487e+00 -8.20955e+00 -1.03402e+01 -8.76613e+00 -8.41495e+00 -9.11732e+00
6.83200e+04 6.83000e+02 -8.58711e+00 -8.48597e+00 -8.68825e+00 -8.76105e+00 -8.41248e+00 -9.10962e+00
6.84800e+04 6.84000e+02 -8.53758e+00 -8.26102e+00 -8.81413e+00 -8.75596e+00 -8.41003e+00 -9.10190e+00
6.86400e+04 6.86000e+02 -8.16757e+00 -8.02876e+00 -8.30638e+00 -8.75090e+00 -8.40765e+00 -9.09416e+00
6.88000e+04 6.88000e+02 -8.21887e+00 -7.66057e+00 -8.77717e+00 -8.74586e+00 -8.40534e+00 -9.08638e+00
6.89600e+04 6.89000e+02 -8.87006e+00 -8.67021e+00 -9.06990e+00 -8.74084e+00 -8.40313e+00 -9.07855e+00
6.91200e+04 6.91000e+02 -7.92621e+00 -7.85773e+00 -7.99469e+00 -8.73586e+00 -8.40105e+00 -9.07067e+00
6.92800e+04 6.92000e+02 -8.35598e+00 -7.93526e+00 -8.77670e+00 -8.73091e+00 -8.39910e+00 -9.06273e+00
6.94400e+04 6.94000e+02 -8.17340e+00 -8.12166e+00 -8.22515e+00 -8.72602e+00 -8.39732e+00 -9.05472e+00
6.96000e+04 6.96000e+02 -8.70351e+00 -8.52634e+00 -8.88068e+00 -8.72118e+00 -8.39572e+00 -9.04663e+00
6.97600e+04 6.97000e+02 -8.36903e+00 -7.99915e+00 -8.73891e+00 -8.71639e+00 -8.39433e+00 -9.03845e+00
6.99200e+04 6.99000e+02 -9.03113e+00 -8.75694e+00 -9.30532e+00 -8.71167e+00 -8.39317e+00 -9.03017e+00
7.00800e+04 7.00000e+02 -8.37848e+00 -8.06025e+00 -8.69671e+00 -8.70700e+00 -8.39224e+00 -9.02177e+00
7.02400e+04 7.02000e+02 -9.65874e+00 -8.39807e+00 -1.09194e+01 -8.70241e+00 -8.39158e+00 -9.01324e+00
7.04000e+04 7.04000e+02 -9.52894e+00 -8.09007e+00 -1.09678e+01 -8.69788e+00 -8.39119e+00 -9.00457e+00
7.05600e+04 7.05000e+02 -9.36105e+00 -7.63059e+00 -1.10915e+01 -8.69341e+00 -8.39109e+00 -8.99573e+00
7.07200e+04 7.07000e+02 -8.12823e+00 -7.65723e+00 -8.59922e+00 -8.68901e+00 -8.39130e+00 -8.98672e+00
7.08800e+04 7.08000e+02 -8.57621e+00 -7.87106e+00 -9.28136e+00 -8.68467e+00 -8.39182e+00 -8.97752e+00
7.10400e+04 7.10000e+02 -9.31253e+00 -8.37945e+00 -1.02456e+01 -8.68039e+00 -8.39267e+00 -8.96811e+00
7.12000e+04 7.12000e+02 -8.56845e+00 -8.15596e+00 -8.98094e+00 -8.67617e+00 -8.39386e+00 -8.95848e+00
7.13600e+04 7.13000e+02 -8.59397e+00 -8.01493e+00 -9.17300e+00 -8.67201e+00 -8.39540e+00 -8.94861e+00
7.15200e+04 7.15000e+02 -8.78385e+00 -8.21135e+00 -9.35635e+00 -8.66789e+00 -8.39728e+00 -8.93850e+00
7.16800e+04 7.16000e+02 -8.35836e+00 -7.90252e+00 -8.81421e+00 -8.66382e+00 -8.39951e+00 -8.92813e+00
7.18400e+04 7.18000e+02 -8.39488e+00 -7.79436e+00 -8.99540e+00 -8.65980e+00 -8.40210e+00 -8.91750e+00
7.20000e+04 7.20000e+02 -8.44978e+00 -8.44625e+00 -8.45331e+00 -8.65583e+00 -8.40504e+00 -8.90661e+00
7.21600e+04 7.21000e+02 -7.99218e+00 -7.82317e+00 -8.16119e+00 -8.65189e+00 -8.40834e+00 -8.89544e+00
7.23200e+04 7.23000e+02 -8.27010e+00 -7.40301e+00 -9.13719e+00 -8.64800e+00 -8.41199e+00 -8.88402e+00
7.24800e+04 7.24000e+02 -8.31883e+00 -7.28161e+00 -9.35606e+00 -8.64417e+00 -8.41600e+00 -8.87234e+00
7.26400e+04 7.26000e+02 -7.68328e+00 -7.58403e+00 -7.78253e+00 -8.64039e+00 -8.42037e+00 -8.86041e+00
7.28000e+04 7.28000e+02 -7.80944e+00 -7.65803e+00 -7.96084e+00 -8.63668e+00 -8.42510e+00 -8.84825e+00
7.29600e+04 7.29000e+02 -8.34305e+00 -8.05943e+00 -8.62668e+00 -8.63303e+00 -8.43020e+00 -8.83586e+00
7.31200e+04 7.31000e+02 -1.04415e+01 -8.55601e+00 -1.23270e+01 -8.62947e+00 -8.43567e+00 -8.82328e+00
7.32800e+04 7.32000e+02 -9.33658e+00 -7.66566e+00 -1.10075e+01 -8.62601e+00 -8.44151e+00 -8.81051e+00
7.34400e+04 7.34000e+02 -9.18695e+00 -7.58931e+00 -1.07846e+01 -8.62266e+00 -8.44775e+00 -8.79758e+00
7.36000e+04 7.36000e+02 -9.22494e+00 -8.89209e+00 -9.55780e+00 -8.61945e+00 -8.45440e+00 -8.78450e+00
7.37600e+04 7.37000e+02 -8.97763e+00 -8.79945e+00 -9.15581e+00 -8.61638e+00 -8.46146e+00 -8.77130e+00
7.39200e+04 7.39000e+02 -8.50121e+00 -7.51973e+00 -9.48268e+00 -8.61349e+00 -8.46897e+00 -8.75800e+00
7.40800e+04 7.40000e+02 -8.97036e+00 -8.87912e+00 -9.06160e+00 -8.61076e+00 -8.47692e+00 -8.74460e+00
7.42400e+04 7.42000e+02 -8.25937e+00 -8.18187e+00 -8.33687e+00 -8.60823e+00 -8.48534e+00 -8.73112e+00
7.44000e+04 7.44000e+02 -8.97467e+00 -8.38407e+00 -9.56528e+00 -8.60591e+00 -8.49425e+00 -8.71758e+00
7.45600e+04 7.45000e+02 -8.53035e+00 -8.39697e+00 -8.66373e+00 -8.60383e+00 -8.50367e+00 -8.70399e+00
7.47200e+04 7.47000e+02 -8.89033e+00 -8.59675e+00 -9.18391e+00 -8.60198e+00 -8.51360e+00 -8.69036e+00
7.48800e+04 7.48000e+02 -8.42091e+00 -8.04652e+00 -8.79530e+00 -8.60037e+00 -8.52406e+00 -8.67668e+00
7.50400e+04 7.50000e+02 -8.10343e+00 -7.74552e+00 -8.46134e+00 -8.59902e+00 -8.53507e+00 -8.66297e+00
7.52000e+04 7.52000e+02 -9.15247e+00 -7.68805e+00 -1.06169e+01 -8.59792e+00 -8.54662e+00 -8.64922e+00
7.53600e+04 7.53000e+02 -9.58433e+00 -8.39357e+00 -1.07751e+01 -8.59709e+00 -8.55874e+00 -8.63545e+00
7.55200e+04 7.55000e+02 -7.79406e+00 -7.62228e+00 -7.96585e+00 -8.59653e+00 -8.57142e+00 -8.62165e+00
7.56800e+04 7.56000e+02 -7.89160e+00 -7.19842e+00 -8.58478e+00 -8.59625e+00 -8.58467e+00 -8.60783e+00
7.58400e+04 7.58000e+02 -9.02595e+00 -8.79820e+00 -9.25370e+00 -8.59624e+00 -8.59399e+00 -8.59848e+00
7.60000e+04 7.60000e+02 -7.83033e+00 -7.42409e+00 -8.23658e+00 -8.59649e+00 -8.58014e+00 -8.61284e+00
7.61600e+04 7.61000e+02 -8.89420e+00 -7.72930e+00 -1.00591e+01 -8.59702e+00 -8.56628e+00 -8.62775e+00
7.63200e+04 7.63000e+02 -8.55622e+00 -8.05373e+00 -9.05872e+00 -8.59780e+00 -8.55243e+00 -8.64318e+00
7.64800e+04 7.64000e+02 -7.89466e+00 -7.86011e+00 -7.92921e+00 -8.59885e+00 -8.53860e+00 -8.65910e+00
7.66400e+04 7.66000e+02 -7.57897e+00 -7.07787e+00 -8.08006e+00 -8.60015e+00 -8.52480e+00 -8.67550e+00
7.68000e+04 7.68000e+02 -7.70723e+00 -7.64416e+00 -7.77030e+00 -8.60168e+00 -8.51105e+00 -8.69232e+00
7.69600e+04 7.69000e+02 -7.46341e+00 -7.45980e+00 -7.46702e+00 -8.60345e+00 -8.49737e+00 -8.70953e+00
7.71200e+04 7.71000e+02 -7.54656e+00 -7.05140e+00 -8.04173e+00 -8.60543e+00 -8.48379e+00 -8.72707e+00
7.72800e+04 7.72000e+02 -8.06197e+00 -7.45434e+00 -8.66959e+00 -8.60761e+00 -8.47032e+00 -8.74490e+00
7.74400e+04 7.74000e+02 -8.42768e+00 -7.16233e+00 -9.69302e+00 -8.60996e+00 -8.45699e+00 -8.76293e+00
7.76000e+04 7.76000e+02 -7.62569e+00 -7.55220e+00 -7.69918e+00 -8.61247e+00 -8.44383e+00 -8.78111e+00
7.77600e+04 7.77000e+02 -7.66882e+00 -7.37527e+00 -7.96237e+00 -8.61511e+00 -8.43086e+00 -8.79937e+00
7.79200e+04 7.79000e+02 -8.58901e+00 -8.06668e+00 -9.11133e+00 -8.61787e+00 -8.41811e+00 -8.81762e+00
7.80800e+04 7.80000e+02 -7.57183e+00 -7.25663e+00 -7.88702e+00 -8.62069e+00 -8.40559e+00 -8.83579e+00
7.82400e+04 7.82000e+02 -7.97433e+00 -7.81116e+00 -8.13750e+00 -8.62356e+00 -8.39332e+00 -8.85380e+00
7.84000e+04 7.84000e+02 -7.63758e+00 -7.14057e+00 -8.13459e+00 -8.62645e+00 -8.38133e+00 -8.87156e+00
7.85600e+04 7.85000e+02 -8.61045e+00 -8.17221e+00 -9.04869e+00 -8.62930e+00 -8.36961e+00 -8.88899e+00
7.87200e+04 7.87000e+02 -8.35446e+00 -7.28432e+00 -9.42461e+00 -8.63209e+00 -8.35817e+00 -8.90600e+00
7.88800e+04 7.88000e+02 -7.22898e+00 -7.05689e+00 -7.40107e+00 -8.63477e+00 -8.34702e+00 -8.92251e+00
7.90400e+04 7.90000e+02 -7.55699e+00 -7.53100e+00 -7.58298e+00 -8.63729e+00 -8.33615e+00 -8.93844e+00
7.92000e+04 7.92000e+02 -8.48408e+00 -7.45576e+00 -9.51239e+00 -8.63962e+00 -8.32555e+00 -8.95370e+00
7.93600e+04 7.93000e+02 -7.51537e+00 -7.50748e+00 -7.52326e+00 -8.64173e+00 -8.31522e+00 -8.96823e+00
7.95200e+04 7.95000e+02 -7.39565e+00 -7.34363e+00 -7.44767e+00 -8.64353e+00 -8.30512e+00 -8.98195e+00
7.96800e+04 7.96000e+02 -7.59642e+00 -7.50851e+00 -7.68433e+00 -8.64503e+00 -8.29525e+00 -8.99480e+00
7.98400e+04 7.98000e+02 -7.71758e+00 -7.52588e+00 -7.90929e+00 -8.64614e+00 -8.28558e+00 -9.00670e+00
8.00000e+04 8.00000e+02 -7.55646e+00 -7.47410e+00 -7.63883e+00 -8.64685e+00 -8.27608e+00 -9.01762e+00
8.01600e+04 8.01000e+02 -8.92515e+00 -7.83240e+00 -1.00179e+01 -8.64711e+00 -8.26673e+00 -9.02749e+00
8.03200e+04 8.03000e+02 -7.71983e+00 -7.43186e+00 -8.00779e+00 -8.64689e+00 -8.25749e+00 -9.03628e+00
8.04800e+04 8.04000e+02 -7.90992e+00 -7.52930e+00 -8.29054e+00 -8.64614e+00 -8.24834e+00 -9.04394e+00
8.06400e+04 8.06000e+02 -7.81942e+00 -7.65111e+00 -7.98773e+00 -8.64486e+00 -8.23926e+00 -9.05046e+00
8.08000e+04 8.08000e+02 -8.37796e+00 -8.11133e+00 -8.64460e+00 -8.64300e+00 -8.23021e+00 -9.05580e+00
8.09600e+04 8.09000e+02 -8.43604e+00 -8.10189e+00 -8.77019e+00 -8.64055e+00 -8.22117e+00 -9.05994e+00
8.11200e+04 8.11000e+02 -8.24047e+00 -7.88287e+00 -8.59807e+00 -8.63751e+00 -8.21212e+00 -9.06289e+00
8.12800e+04 8.12000e+02 -7.77149e+00 -7.73320e+00 -7.80979e+00 -8.63382e+00 -8.20303e+00 -9.06462e+00
8.14400e+04 8.14000e+02 -7.62223e+00 -7.30708e+00 -7.93737e+00 -8.62951e+00 -8.19388e+00 -9.06514e+00
8.16000e+04 8.16000e+02 -8.39730e+00 -8.23377e+00 -8.56083e+00 -8.62455e+00 -8.18465e+00 -9.06445e+00
8.17600e+04 8.17000e+02 -7.79272e+00 -7.57594e+00 -8.00950e+00 -8.61894e+00 -8.17532e+00 -9.06256e+00
8.19200e+04 8.19000e+02 -8.13112e+00 -7.86128e+00 -8.40096e+00 -8.61267e+00 -8.16587e+00 -9.05948e+00
8.20800e+04 8.20000e+02 -7.79722e+00 -7.51802e+00 -8.07642e+00 -8.60576e+00 -8.15630e+00 -9.05523e+00
8.22400e+04 8.22000e+02 -7.95589e+00 -7.92511e+00 -7.98667e+00 -8.59821e+00 -8.14658e+00 -9.04983e+00
8.24000e+04 8.24000e+02 -8.00917e+00 -7.88028e+00 -8.13806e+00 -8.59000e+00 -8.13671e+00 -9.04329e+00
8.25600e+04 8.25000e+02 -7.97872e+00 -7.77516e+00 -8.18229e+00 -8.58117e+00 -8.12669e+00 -9.03565e+00
8.27200e+04 8.27000e+02 -8.33725e+00 -7.98765e+00 -8.68686e+00 -8.57172e+00 -8.11651e+00 -9.02692e+00
8.28800e+04 8.28000e+02 -8.59766e+00 -8.50338e+00 -8.69194e+00 -8.56166e+00 -8.10617e+00 -9.01715e+00
8.30400e+04 8.30000e+02 -8.35173e+00 -7.66527e+00 -9.03820e+00 -8.55102e+00 -8.09567e+00 -9.00637e+00
8.32000e+04 8.32000e+02 -8.28018e+00 -7.61107e+00 -8.94930e+00 -8.53982e+00 -8.08503e+00 -8.99461e+00
8.33600e+04 8.33000e+02 -8.42334e+00 -8.17806e+00 -8.66862e+00 -8.52808e+00 -8.07425e+00 -8.98191e+00
8.35200e+04 8.35000e+02 -7.79827e+00 -7.68300e+00 -7.91354e+00 -8.51583e+00 -8.06336e+00 -8.96831e+00
8.36800e+04 8.36000e+02 -7.54139e+00 -7.32944e+00 -7.75335e+00 -8.50312e+00 -8.05237e+00 -8.95386e+00
8.38400e+04 8.38000e+02 -7.99405e+00 -7.64805e+00 -8.34006e+00 -8.48996e+00 -8.04132e+00 -8.93859e+00
8.40000e+04 8.40000e+02 -7.84204e+00 -7.81065e+00 -7.87342e+00 -8.47640e+00 -8.03022e+00 -8.92257e+00
8.41600e+04 8.41000e+02 -8.12158e+00 -7.98496e+00 -8.25821e+00 -8.46247e+00 -8.01912e+00 -8.90583e+00
8.43200e+04 8.43000e+02 -8.77694e+00 -8.71711e+00 -8.83678e+00 -8.44824e+00 -8.00806e+00 -8.88842e+00
8.44800e+04 8.44000e+02 -8.07566e+00 -8.07474e+00 -8.07657e+00 -8.43374e+00 -7.99707e+00 -8.87041e+00
8.46400e+04 8.46000e+02 -8.30262e+00 -8.12299e+00 -8.48226e+00 -8.41902e+00 -7.98621e+00 -8.85183e+00
8.48000e+04 8.48000e+02 -8.46224e+00 -7.65713e+00 -9.26736e+00 -8.40414e+00 -7.97551e+00 -8.83276e+00
8.49600e+04 8.49000e+02 -9.83677e+00 -9.36895e+00 -1.03046e+01 -8.38913e+00 -7.96504e+00 -8.81323e+00
8.51200e+04 8.51000e+02 -7.79821e+00 -7.39643e+00 -8.19999e+00 -8.37408e+00 -7.95483e+00 -8.79333e+00
8.52800e+04 8.52000e+02 -7.83885e+00 -7.80650e+00 -7.87120e+00 -8.35902e+00 -7.94495e+00 -8.77309e+00
8.54400e+04 8.54000e+02 -7.87601e+00 -7.53133e+00 -8.22069e+00 -8.34402e+00 -7.93544e+00 -8.75260e+00
8.56000e+04 8.56000e+02 -8.24900e+00 -8.01160e+00 -8.48640e+00 -8.32913e+00 -7.92636e+00 -8.73191e+00
8.57600e+04 8.57000e+02 -8.52698e+00 -8.12435e+00 -8.92960e+00 -8.31442e+00 -7.91774e+00 -8.71109e+00
8.59200e+04 8.59000e+02 -8.22157e+00 -7.51497e+00 -8.92818e+00 -8.29992e+00 -7.90964e+00 -8.69020e+00
8.60800e+04 8.60000e+02 -7.56513e+00 -7.51215e+00 -7.61811e+00 -8.28570e+00 -7.90209e+00 -8.66931e+00
8.62400e+04 8.62000e+02 -8.05534e+00 -7.68675e+00 -8.42394e+00 -8.27181e+00 -7.89514e+00 -8.64847e+00
8.64000e+04 8.64000e+02 -8.19742e+00 -7.84907e+00 -8.54577e+00 -8.25829e+00 -7.88881e+00 -8.62776e+00
8.65600e+04 8.65000e+02 -8.54348e+00 -8.06450e+00 -9.02246e+00 -8.24518e+00 -7.88313e+00 -8.60723e+00
8.67200e+04 8.67000e+02 -7.65018e+00 -7.60861e+00 -7.69175e+00 -8.23254e+00 -7.87813e+00 -8.58695e+00
8.68800e+04 8.68000e+02 -8.30630e+00 -7.43553e+00 -9.17706e+00 -8.22039e+00 -7.87381e+00 -8.56696e+00
8.70400e+04 8.70000e+02 -8.63134e+00 -8.55914e+00 -8.70355e+00 -8.20876e+00 -7.87019e+00 -8.54733e+00
8.72000e+04 8.72000e+02 -8.45333e+00 -7.79188e+00 -9.11478e+00 -8.19768e+00 -7.86727e+00 -8.52810e+00
8.73600e+04 8.73000e+02 -7.72902e+00 -7.50812e+00 -7.94992e+00 -8.18720e+00 -7.86507e+00 -8.50932e+00
8.75200e+04 8.75000e+02 -7.82521e+00 -7.66833e+00 -7.98209e+00 -8.17730e+00 -7.86356e+00 -8.49104e+00
8.76800e+04 8.76000e+02 -7.44115e+00 -7.29921e+00 -7.58308e+00 -8.16802e+00 -7.86274e+00 -8.47329e+00
8.78400e+04 8.78000e+02 -7.56573e+00 -7.47174e+00 -7.65972e+00 -8.15936e+00 -7.86261e+00 -8.45611e+00
8.80000e+04 8.80000e+02 -8.15272e+00 -8.14126e+00 -8.16418e+00 -8.15134e+00 -7.86315e+00 -8.43954e+00
8.81600e+04 8.81000e+02 -8.10986e+00 -7.99257e+00 -8.22715e+00 -8.14397e+00 -7.86434e+00 -8.42359e+00
8.83200e+04 8.83000e+02 -8.30659e+00 -7.88322e+00 -8.72995e+00 -8.13723e+00 -7.86616e+00 -8.40830e+00
8.84800e+04 8.84000e+02 -8.13472e+00 -7.86934e+00 -8.40011e+00 -8.13113e+00 -7.86858e+00 -8.39367e+00
8.86400e+04 8.86000e+02 -8.62158e+00 -8.27770e+00 -8.96546e+00 -8.12566e+00 -7.87159e+00 -8.37972e+00
8.88000e+04 8.88000e+02 -7.95233e+00 -7.80001e+00 -8.10464e+00 -8.12080e+00 -7.87515e+00 -8.36645e+00
8.89600e+04 8.89000e+02 -9.93191e+00 -7.84622e+00 -1.20176e+01 -8.11655e+00 -7.87923e+00 -8.35387e+00
8.91200e+04 8.91000e+02 -7.89262e+00 -7.36235e+00 -8.42289e+00 -8.11289e+00 -7.88381e+00 -8.34196e+00
8.92800e+04 8.92000e+02 -9.17335e+00 -8.17009e+00 -1.01766e+01 -8.10979e+00 -7.88884e+00 -8.33074e+00
8.94400e+04 8.94000e+02 -7.67885e+00 -7.21298e+00 -8.14473e+00 -8.10723e+00 -7.89430e+00 -8.32017e+00
8.96000e+04 8.96000e+02 -7.67010e+00 -7.38788e+00 -7.95232e+00 -8.10519e+00 -7.90013e+00 -8.31024e+00
8.97600e+04 8.97000e+02 -8.78405e+00 -8.09269e+00 -9.47541e+00 -8.10362e+00 -7.90631e+00 -8.30093e+00
8.99200e+04 8.99000e+02 -7.95197e+00 -7.77209e+00 -8.13185e+00 -8.10250e+00 -7.91279e+00 -8.29221e+00
9.00800e+04 9.00000e+02 -8.61543e+00 -7.60037e+00 -9.63048e+00 -8.10179e+00 -7.91952e+00 -8.28407e+00
9.02400e+04 9.02000e+02 -8.47714e+00 -8.39252e+00 -8.56175e+00 -8.10145e+00 -7.92646e+00 -8.27645e+00
9.04000e+04 9.04000e+02 -8.53694e+00 -8.17075e+00 -8.90313e+00 -8.10146e+00 -7.93357e+00 -8.26935e+00
9.05600e+04 9.05000e+02 -8.15427e+00 -8.06732e+00 -8.24122e+00 -8.10176e+00 -7.94079e+00 -8.26272e+00
9.07200e+04 9.07000e+02 -9.43579e+00 -9.32420e+00 -9.54739e+00 -8.10230e+00 -7.94808e+00 -8.25653e+00
9.08800e+04 9.08000e+02 -8.73620e+00 -8.30729e+00 -9.16510e+00 -8.10308e+00 -7.95540e+00 -8.25076e+00
9.10400e+04 9.10000e+02 -8.71706e+00 -7.98218e+00 -9.45195e+00 -8.10404e+00 -7.96270e+00 -8.24538e+00
9.12000e+04 9.12000e+02 -8.02162e+00 -7.69133e+00 -8.35191e+00 -8.10515e+00 -7.96995e+00 -8.24036e+00
9.13600e+04 9.13000e+02 -8.18262e+00 -7.56924e+00 -8.79599e+00 -8.10639e+00 -7.97709e+00 -8.23569e+00
9.15200e+04 9.15000e+02 -7.86914e+00 -7.41904e+00 -8.31924e+00 -8.10772e+00 -7.98409e+00 -8.23135e+00
9.16800e+04 9.16000e+02 -9.05776e+00 -8.37917e+00 -9.73634e+00 -8.10913e+00 -7.99092e+00 -8.22733e+00
9.18400e+04 9.18000e+02 -8.62712e+00 -8.60191e+00 -8.65234e+00 -8.11058e+00 -7.99755e+00 -8.22361e+00
9.20000e+04 9.20000e+02 -8.53285e+00 -8.15901e+00 -8.90668e+00 -8.11207e+00 -8.00394e+00 -8.22020e+00
9.21600e+04 9.21000e+02 -8.40815e+00 -7.99971e+00 -8.81659e+00 -8.11359e+00 -8.01008e+00 -8.21710e+00
9.23200e+04 9.23000e+02 -7.96424e+00 -7.23627e+00 -8.69220e+00 -8.11512e+00 -8.01594e+00 -8.21431e+00
9.24800e+04 9.24000e+02 -7.86681e+00 -7.46025e+00 -8.27337e+00 -8.11669e+00 -8.02152e+00 -8.21185e+00
9.26400e+04 9.26000e+02 -7.93985e+00 -7.74503e+00 -8.13466e+00 -8.11826e+00 -8.02679e+00 -8.20972e+00
9.28000e+04 9.28000e+02 -7.82310e+00 -7.39649e+00 -8.24972e+00 -8.11986e+00 -8.03177e+00 -8.20795e+00
9.29600e+04 9.29000e+02 -8.21448e+00 -7.46821e+00 -8.96074e+00 -8.12149e+00 -8.03643e+00 -8.20656e+00
9.31200e+04 9.31000e+02 -1.01095e+01 -8.73720e+00 -1.14819e+01 -8.12317e+00 -8.04079e+00 -8.20556e+00
9.32800e+04 9.32000e+02 -8.54698e+00 -7.62202e+00 -9.47195e+00 -8.12493e+00 -8.04486e+00 -8.20499e+00
9.34400e+04 9.34000e+02 -7.98175e+00 -7.80464e+00 -8.15885e+00 -8.12676e+00 -8.04865e+00 -8.20488e+00
9.36000e+04 9.36000e+02 -8.20176e+00 -7.97307e+00 -8.43046e+00 -8.12871e+00 -8.05217e+00 -8.20525e+00
9.37600e+04 9.37000e+02 -8.86201e+00 -7.61292e+00 -1.01111e+01 -8.13079e+00 -8.05545e+00 -8.20613e+00
9.39200e+04 9.39000e+02 -8.49616e+00 -8.31701e+00 -8.67531e+00 -8.13302e+00 -8.05849e+00 -8.20756e+00
9.40800e+04 9.40000e+02 -7.52313e+00 -7.45879e+00 -7.58746e+00 -8.13544e+00 -8.06133e+00 -8.20955e+00
9.42400e+04 9.42000e+02 -8.64713e+00 -8.62079e+00 -8.67347e+00 -8.13807e+00 -8.06399e+00 -8.21214e+00
9.44000e+04 9.44000e+02 -8.01840e+00 -7.61754e+00 -8.41926e+00 -8.14091e+00 -8.06649e+00 -8.21534e+00
9.45600e+04 9.45000e+02 -8.08710e+00 -7.82292e+00 -8.35128e+00 -8.14401e+00 -8.06885e+00 -8.21917e+00
9.47200e+04 9.47000e+02 -8.64054e+00 -8.50849e+00 -8.77260e+00 -8.14737e+00 -8.07110e+00 -8.22363e+00
9.48800e+04 9.48000e+02 -7.93456e+00 -7.54959e+00 -8.31953e+00 -8.15099e+00 -8.07326e+00 -8.22873e+00
9.50400e+04 9.50000e+02 -7.67990e+00 -7.34157e+00 -8.01824e+00 -8.15490e+00 -8.07535e+00 -8.23446e+00
9.52000e+04 9.52000e+02 -7.95834e+00 -7.80786e+00 -8.10882e+00 -8.15911e+00 -8.07740e+00 -8.24081e+00
9.53600e+04 9.53000e+02 -8.02069e+00 -7.65836e+00 -8.38302e+00 -8.16358e+00 -8.07940e+00 -8.24777e+00
9.55200e+04 9.55000e+02 -8.98897e+00 -8.43798e+00 -9.53995e+00 -8.16835e+00 -8.08139e+00 -8.25531e+00
9.56800e+04 9.56000e+02 -7.86732e+00 -7.21638e+00 -8.51827e+00 -8.17338e+00 -8.08338e+00 -8.26339e+00
9.58400e+04 9.58000e+02 -7.80082e+00 -7.33459e+00 -8.26704e+00 -8.17868e+00 -8.08536e+00 -8.27199e+00
9.60000e+04 9.60000e+02 -7.24822e+00 -7.08745e+00 -7.40899e+00 -8.18420e+00 -8.08735e+00 -8.28104e+00
9.61600e+04 9.61000e+02 -8.03168e+00 -7.90138e+00 -8.16199e+00 -8.18994e+00 -8.08935e+00 -8.29052e+00
9.63200e+04 9.63000e+02 -8.26777e+00 -7.93328e+00 -8.60226e+00 -8.19585e+00 -8.09136e+00 -8.30035e+00
9.64800e+04 9.64000e+02 -7.75873e+00 -7.64104e+00 -7.87642e+00 -8.20193e+00 -8.09339e+00 -8.31048e+00
9.66400e+04 9.66000e+02 -7.94650e+00 -7.70293e+00 -8.19006e+00 -8.20814e+00 -8.09542e+00 -8.32086e+00
9.68000e+04 9.68000e+02 -8.80645e+00 -7.81759e+00 -9.79532e+00 -8.21443e+00 -8.09745e+00 -8.33141e+00
9.69600e+04 9.69000e+02 -7.86703e+00 -7.25629e+00 -8.47778e+00 -8.22077e+00 -8.09948e+00 -8.34207e+00
9.71200e+04 9.71000e+02 -9.14106e+00 -8.46517e+00 -9.81694e+00 -8.22713e+00 -8.10149e+00 -8.35276e+00
9.72800e+04 9.72000e+02 -8.62172e+00 -8.12211e+00 -9.12133e+00 -8.23345e+00 -8.10348e+00 -8.36342e+00
9.74400e+04 9.74000e+02 -7.23097e+00 -7.21545e+00 -7.24650e+00 -8.23970e+00 -8.10543e+00 -8.37397e+00
9.76000e+04 9.76000e+02 -7.46829e+00 -7.45468e+00 -7.48191e+00 -8.24583e+00 -8.10733e+00 -8.38434e+00
9.77600e+04 9.77000e+02 -7.38979e+00 -7.25724e+00 -7.52234e+00 -8.25182e+00 -8.10918e+00 -8.39446e+00
9.79200e+04 9.79000e+02 -7.43326e+00 -7.41798e+00 -7.44854e+00 -8.25761e+00 -8.11095e+00 -8.40426e+00
9.80800e+04 9.80000e+02 -7.32253e+00 -7.13173e+00 -7.51332e+00 -8.26316e+00 -8.11264e+00 -8.41368e+00
9.82400e+04 9.82000e+02 -7.33112e+00 -7.31753e+00 -7.34471e+00 -8.26844e+00 -8.11423e+00 -8.42264e+00
9.84000e+04 9.84000e+02 -7.44455e+00 -7.21722e+00 -7.67188e+00 -8.27340e+00 -8.11571e+00 -8.43108e+00
9.85600e+04 9.85000e+02 -7.44665e+00 -7.43873e+00 -7.45456e+00 -8.27801e+00 -8.11707e+00 -8.43895e+00
9.87200e+04 9.87000e+02 -7.41256e+00 -7.21637e+00 -7.60875e+00 -8.28224e+00 -8.11831e+00 -8.44618e+00
9.88800e+04 9.88000e+02 -8.16333e+00 -7.10292e+00 -9.22373e+00 -8.28607e+00 -8.11941e+00 -8.45273e+00
9.90400e+04 9.90000e+02 -8.27834e+00 -7.78553e+00 -8.77115e+00 -8.28946e+00 -8.12037e+00 -8.45856e+00
9.92000e+04 9.92000e+02 -8.13330e+00 -7.34927e+00 -8.91733e+00 -8.29241e+00 -8.12119e+00 -8.46362e+00
9.93600e+04 9.93000e+02 -7.18238e+00 -7.14510e+00 -7.21965e+00 -8.29487e+00 -8.12186e+00 -8.46788e+00
9.95200e+04 9.95000e+02 -9.03241e+00 -8.62463e+00 -9.44019e+00 -8.29685e+00 -8.12238e+00 -8.47132e+00
9.96800e+04 9.96000e+02 -7.93660e+00 -7.73694e+00 -8.13625e+00 -8.29833e+00 -8.12275e+00 -8.47392e+00
9.98400e+04 9.98000e+02 -7.80954e+00 -7.45318e+00 -8.16591e+00 -8.29931e+00 -8.12297e+00 -8.47566e+00
1.00000e+05 1.00000e+03 -7.55607e+00 -7.07326e+00 -8.03887e+00 -8.29978e+00 -8.12304e+00 -8.47653e+00
1.00160e+05 1.00100e+03 -7.17934e+00 -7.14338e+00 -7.21531e+00 -8.29975e+00 -8.12296e+00 -8.47653e+00
1.00320e+05 1.00300e+03 -7.69327e+00 -7.25796e+00 -8.12857e+00 -8.29920e+00 -8.12274e+00 -8.47566e+00
1.00480e+05 1.00400e+03 -7.81820e+00 -7.38860e+00 -8.24781e+00 -8.29814e+00 -8.12236e+00 -8.47393e+00
1.00640e+05 1.00600e+03 -7.88594e+00 -7.64515e+00 -8.12674e+00 -8.29660e+00 -8.12184e+00 -8.47136e+00
1.00800e+05 1.00800e+03 -7.67209e+00 -7.63124e+00 -7.71293e+00 -8.29455e+00 -8.12116e+00 -8.46795e+00
1.00960e+05 1.00900e+03 -7.27101e+00 -7.12886e+00 -7.41316e+00 -8.29202e+00 -8.12032e+00 -8.46372e+00
1.01120e+05 1.01100e+03 -7.70064e+00 -7.36204e+00 -8.03924e+00 -8.28901e+00 -8.11931e+00 -8.45871e+00
1.01280e+05 1.01200e+03 -7.11126e+00 -7.10415e+00 -7.11838e+00 -8.28553e+00 -8.11813e+00 -8.45294e+00
1.01440e+05 1.01400e+03 -7.85596e+00 -7.51405e+00 -8.19787e+00 -8.28160e+00 -8.11676e+00 -8.44644e+00
1.01600e+05 1.01600e+03 -7.62446e+00 -7.39690e+00 -7.85203e+00 -8.27722e+00 -8.11520e+00 -8.43924e+00
1.01760e+05 1.01700e+03 -7.46238e+00 -7.29321e+00 -7.63155e+00 -8.27241e+00 -8.11343e+00 -8.43139e+00
1.01920e+05 1.01900e+03 -8.04696e+00 -8.01804e+00 -8.07587e+00 -8.26718e+00 -8.11145e+00 -8.42292e+00
1.02080e+05 1.02000e+03 -8.29063e+00 -7.63257e+00 -8.94869e+00 -8.26155e+00 -8.10923e+00 -8.41387e+00
1.02240e+05 1.02200e+03 -8.14263e+00 -7.18800e+00 -9.09726e+00 -8.25553e+00 -8.10677e+00 -8.40429e+00
1.02400e+05 1.02400e+03 -7.73713e+00 -7.29155e+00 -8.18271e+00 -8.24914e+00 -8.10405e+00 -8.39423e+00
1.02560e+05 1.02500e+03 -7.71684e+00 -7.38006e+00 -8.05361e+00 -8.24240e+00 -8.10107e+00 -8.38372e+00
1.02720e+05 1.02700e+03 -7.87260e+00 -7.76053e+00 -7.98467e+00 -8.23532e+00 -8.09782e+00 -8.37282e+00
1.02880e+05 1.02800e+03 -7.85799e+00 -7.54429e+00 -8.17169e+00 -8.22791e+00 -8.09428e+00 -8.36155e+00
1.03040e+05 1.03000e+03 -7.51820e+00 -7.36207e+00 -7.67432e+00 -8.22022e+00 -8.09046e+00 -8.34998e+00
1.03200e+05 1.03200e+03 -8.84695e+00 -8.62818e+00 -9.06572e+00 -8.21223e+00 -8.08634e+00 -8.33813e+00
1.03360e+05 1.03300e+03 -8.46645e+00 -7.93829e+00 -8.99461e+00 -8.20398e+00 -8.08193e+00 -8.32604e+00
1.03520e+05 1.03500e+03 -8.11686e+00 -7.46529e+00 -8.76843e+00 -8.19549e+00 -8.07723e+00 -8.31375e+00
1.03680e+05 1.03600e+03 -8.66092e+00 -8.47071e+00 -8.85113e+00 -8.18676e+00 -8.07223e+00 -8.30130e+00
1.03840e+05 1.03800e+03 -7.77639e+00 -7.70115e+00 -7.85163e+00 -8.17783e+00 -8.06694e+00 -8.28871e+00
1.04000e+05 1.04000e+03 -8.28280e+00 -7.75292e+00 -8.81268e+00 -8.16868e+00 -8.06137e+00 -8.27600e+00
1.04160e+05 1.04100e+03 -7.71229e+00 -7.16440e+00 -8.26019e+00 -8.15937e+00 -8.05553e+00 -8.26321e+00
1.04320e+05 1.04300e+03 -8.22268e+00 -7.36265e+00 -9.08270e+00 -8.14989e+00 -8.04943e+00 -8.25035e+00
1.04480e+05 1.04400e+03 -7.60332e+00 -7.25509e+00 -7.95154e+00 -8.14026e+00 -8.04309e+00 -8.23744e+00
1.04640e+05 1.04600e+03 -7.86151e+00 -7.20631e+00 -8.51671e+00 -8.13052e+00 -8.03653e+00 -8.22451e+00
1.04800e+05 1.04800e+03 -7.87563e+00 -7.35956e+00 -8.39171e+00 -8.12067e+00 -8.02978e+00 -8.21156e+00
1.04960e+05 1.04900e+03 -7.81207e+00 -7.73127e+00 -7.89287e+00 -8.11073e+00 -8.02286e+00 -8.19860e+00
1.05120e+05 1.05100e+03 -7.88661e+00 -7.34455e+00 -8.42868e+00 -8.10073e+00 -8.01580e+00 -8.18566e+00
1.05280e+05 1.05200e+03 -8.02062e+00 -7.74494e+00 -8.29630e+00 -8.09068e+00 -8.00863e+00 -8.17273e+00
1.05440e+05 1.05400e+03 -8.27602e+00 -7.21382e+00 -9.33821e+00 -8.08062e+00 -8.00139e+00 -8.15984e+00
1.05600e+05 1.05600e+03 -8.04939e+00 -7.65881e+00 -8.43997e+00 -8.07056e+00 -7.99412e+00 -8.14699e+00
1.05760e+05 1.05700e+03 -8.44174e+00 -7.40887e+00 -9.47461e+00 -8.06053e+00 -7.98685e+00 -8.13420e+00
1.05920e+05 1.05900e+03 -7.51651e+00 -7.14102e+00 -7.89199e+00 -8.05056e+00 -7.97964e+00 -8.12148e+00
1.06080e+05 1.06000e+03 -7.72792e+00 -7.23226e+00 -8.22357e+00 -8.04067e+00 -7.97251e+00 -8.10883e+00
1.06240e+05 1.06200e+03 -8.06595e+00 -7.11824e+00 -9.01367e+00 -8.03090e+00 -7.96552e+00 -8.09627e+00
1.06400e+05 1.06400e+03 -9.30917e+00 -7.64963e+00 -1.09687e+01 -8.02126e+00 -7.95870e+00 -8.08382e+00
1.06560e+05 1.06500e+03 -7.56979e+00 -7.13066e+00 -8.00892e+00 -8.01178e+00 -7.95210e+00 -8.07147e+00
1.06720e+05 1.06700e+03 -7.64691e+00 -7.57092e+00 -7.72289e+00 -8.00252e+00 -7.94577e+00 -8.05926e+00
1.06880e+05 1.06800e+03 -7.86508e+00 -7.39791e+00 -8.33225e+00 -7.99347e+00 -7.93975e+00 -8.04718e+00
1.07040e+05 1.07000e+03 -8.16394e+00 -8.10079e+00 -8.22709e+00 -7.98466e+00 -7.93407e+00 -8.03526e+00
1.07200e+05 1.07200e+03 -9.02956e+00 -7.74031e+00 -1.03188e+01 -7.97615e+00 -7.92880e+00 -8.02350e+00
1.07360e+05 1.07300e+03 -8.60297e+00 -7.70111e+00 -9.50482e+00 -7.96794e+00 -7.92396e+00 -8.01192e+00
1.07520e+05 1.07500e+03 -7.11803e+00 -7.05954e+00 -7.17651e+00 -7.96006e+00 -7.91960e+00 -8.00052e+00
1.07680e+05 1.07600e+03 -7.44658e+00 -7.25635e+00 -7.63680e+00 -7.95254e+00 -7.91575e+00 -7.98932e+00
1.07840e+05 1.07800e+03 -8.73305e+00 -8.27840e+00 -9.18769e+00 -7.94540e+00 -7.91246e+00 -7.97834e+00
1.08000e+05 1.08000e+03 -7.76937e+00 -7.75523e+00 -7.78350e+00 -7.93867e+00 -7.90976e+00 -7.96757e+00
1.08160e+05 1.08100e+03 -7.83380e+00 -7.81310e+00 -7.85451e+00 -7.93235e+00 -7.90768e+00 -7.95703e+00
1.08320e+05 1.08300e+03 -7.99087e+00 -7.78991e+00 -8.19183e+00 -7.92649e+00 -7.90625e+00 -7.94673e+00
1.08480e+05 1.08400e+03 -7.51510e+00 -7.46769e+00 -7.56250e+00 -7.92108e+00 -7.90549e+00 -7.93668e+00
1.08640e+05 1.08600e+03 -8.19690e+00 -7.79790e+00 -8.59589e+00 -7.91615e+00 -7.90543e+00 -7.92687e+00
1.08800e+05 1.08800e+03 -7.35191e+00 -7.14051e+00 -7.56331e+00 -7.91170e+00 -7.90608e+00 -7.91732e+00
1.08960e+05 1.08900e+03 -8.16441e+00 -7.61257e+00 -8.71626e+00 -7.90775e+00 -7.90746e+00 -7.90803e+00
1.09120e+05 1.09100e+03 -7.64845e+00 -7.24565e+00 -8.05124e+00 -7.90428e+00 -7.89899e+00 -7.90957e+00
1.09280e+05 1.09200e+03 -7.36029e+00 -7.16841e+00 -7.55218e+00 -7.90131e+00 -7.89021e+00 -7.91241e+00
1.09440e+05 1.09400e+03 -7.24290e+00 -7.13276e+00 -7.35303e+00 -7.89884e+00 -7.88169e+00 -7.91600e+00
1.09600e+05 1.09600e+03 -7.99260e+00 -7.84110e+00 -8.14410e+00 -7.89686e+00 -7.87341e+00 -7.92031e+00
1.09760e+05 1.09700e+03 -8.67915e+00 -8.66591e+00 -8.69238e+00 -7.89536e+00 -7.86539e+00 -7.92533e+00
1.09920e+05 1.09900e+03 -7.85009e+00 -7.09364e+00 -8.60654e+00 -7.89433e+00 -7.85761e+00 -7.93106e+00
1.10080e+05 1.10000e+03 -7.89648e+00 -7.88231e+00 -7.91065e+00 -7.89377e+00 -7.85008e+00 -7.93745e+00
1.10240e+05 1.10200e+03 -7.48169e+00 -7.05508e+00 -7.90830e+00 -7.89363e+00 -7.84277e+00 -7.94449e+00
1.10400e+05 1.10400e+03 -8.55312e+00 -7.34479e+00 -9.76146e+00 -7.89391e+00 -7.83569e+00 -7.95214e+00
1.10560e+05 1.10500e+03 -7.56047e+00 -7.40588e+00 -7.71506e+00 -7.89459e+00 -7.82884e+00 -7.96035e+00
1.10720e+05 1.10700e+03 -7.86947e+00 -7.45908e+00 -8.27986e+00 -7.89565e+00 -7.82221e+00 -7.96908e+00
1.10880e+05 1.10800e+03 -8.15542e+00 -7.40869e+00 -8.90215e+00 -7.89703e+00 -7.81579e+00 -7.97828e+00
1.11040e+05 1.11000e+03 -7.55151e+00 -7.47840e+00 -7.62462e+00 -7.89873e+00 -7.80958e+00 -7.98787e+00
1.11200e+05 1.11200e+03 -7.87830e+00 -7.63875e+00 -8.11785e+00 -7.90070e+00 -7.80358e+00 -7.99781e+00
1.11360e+05 1.11300e+03 -7.45286e+00 -7.04663e+00 -7.85909e+00 -7.90291e+00 -7.79779e+00 -8.00802e+00
1.11520e+05 1.11500e+03 -7.71645e+00 -7.36197e+00 -8.07092e+00 -7.90531e+00 -7.79220e+00 -8.01843e+00
1.11680e+05 1.11600e+03 -7.30814e+00 -7.03345e+00 -7.58284e+00 -7.90790e+00 -7.78683e+00 -8.02897e+00
1.11840e+05 1.11800e+03 -7.49049e+00 -7.36972e+00 -7.61126e+00 -7.91061e+00 -7.78167e+00 -8.03956e+00
1.12000e+05 1.12000e+03 -7.87115e+00 -7.68245e+00 -8.05984e+00 -7.91342e+00 -7.77671e+00 -8.05013e+00
1.12160e+05 1.12100e+03 -8.22012e+00 -8.03271e+00 -8.40754e+00 -7.91629e+00 -7.77198e+00 -8.06060e+00
1.12320e+05 1.12300e+03 -8.14593e+00 -8.00313e+00 -8.28873e+00 -7.91918e+00 -7.76747e+00 -8.07089e+00
1.12480e+05 1.12400e+03 -7.26731e+00 -7.21559e+00 -7.31902e+00 -7.92206e+00 -7.76319e+00 -8.08093e+00
1.12640e+05 1.12600e+03 -7.90363e+00 -7.87565e+00 -7.93161e+00 -7.92490e+00 -7.75915e+00 -8.09065e+00
1.12800e+05 1.12800e+03 -7.77703e+00 -7.73812e+00 -7.81595e+00 -7.92766e+00 -7.75534e+00 -8.09997e+00
1.12960e+05 1.12900e+03 -7.73966e+00 -7.20434e+00 -8.27498e+00 -7.93031e+00 -7.75180e+00 -8.10882e+00
1.13120e+05 1.13100e+03 -8.08530e+00 -7.98152e+00 -8.18909e+00 -7.93282e+00 -7.74851e+00 -8.11714e+00
1.13280e+05 1.13200e+03 -7.44096e+00 -7.18725e+00 -7.69467e+00 -7.93518e+00 -7.74550e+00 -8.12486e+00
1.13440e+05 1.13400e+03 -8.46940e+00 -7.82106e+00 -9.11773e+00 -7.93735e+00 -7.74276e+00 -8.13193e+00
1.13600e+05 1.13600e+03 -8.20859e+00 -7.48517e+00 -8.93201e+00 -7.93930e+00 -7.74032e+00 -8.13829e+00
1.13760e+05 1.13700e+03 -7.70068e+00 -7.35517e+00 -8.04618e+00 -7.94104e+00 -7.73818e+00 -8.14390e+00
1.13920e+05 1.13900e+03 -7.85472e+00 -7.17278e+00 -8.53665e+00 -7.94253e+00 -7.73636e+00 -8.14870e+00
1.14080e+05 1.14000e+03 -7.90838e+00 -7.82670e+00 -7.99007e+00 -7.94375e+00 -7.73485e+00 -8.15266e+00
1.14240e+05 1.14200e+03 -7.81683e+00 -7.59803e+00 -8.03563e+00 -7.94470e+00 -7.73366e+00 -8.15575e+00
1.14400e+05 1.14400e+03 -7.82127e+00 -7.20324e+00 -8.43929e+00 -7.94537e+00 -7.73281e+00 -8.15793e+00
1.14560e+05 1.14500e+03 -7.99129e+00 -7.62180e+00 -8.36078e+00 -7.94573e+00 -7.73229e+00 -8.15918e+00
1.14720e+05 1.14700e+03 -7.53093e+00 -7.21528e+00 -7.84659e+00 -7.94581e+00 -7.73212e+00 -8.15950e+00
1.14880e+05 1.14800e+03 -7.18473e+00 -7.09767e+00 -7.27179e+00 -7.94557e+00 -7.73228e+00 -8.15886e+00
1.15040e+05 1.15000e+03 -8.15090e+00 -7.48507e+00 -8.81673e+00 -7.94503e+00 -7.73278e+00 -8.15727e+00
1.15200e+05 1.15200e+03 -7.88589e+00 -7.03951e+00 -8.73226e+00 -7.94418e+00 -7.73362e+00 -8.15474e+00
1.15360e+05 1.15300e+03 -7.71669e+00 -7.22455e+00 -8.20883e+00 -7.94303e+00 -7.73480e+00 -8.15126e+00
1.15520e+05 1.15500e+03 -7.84422e+00 -7.10293e+00 -8.58551e+00 -7.94159e+00 -7.73631e+00 -8.14687e+00
1.15680e+05 1.15600e+03 -8.42957e+00 -7.90285e+00 -8.95630e+00 -7.93986e+00 -7.73815e+00 -8.14157e+00
1.15840e+05 1.15800e+03 -7.92532e+00 -7.30101e+00 -8.54962e+00 -7.93786e+00 -7.74031e+00 -8.13541e+00
1.16000e+05 1.16000e+03 -8.02329e+00 -7.21706e+00 -8.82952e+00 -7.93559e+00 -7.74279e+00 -8.12840e+00
1.16160e+05 1.16100e+03 -7.80533e+00 -7.00459e+00 -8.60607e+00 -7.93309e+00 -7.74558e+00 -8.12059e+00
1.16320e+05 1.16300e+03 -8.45209e+00 -7.90665e+00 -8.99753e+00 -7.93035e+00 -7.74867e+00 -8.11203e+00
1.16480e+05 1.16400e+03 -7.50875e+00 -7.12763e+00 -7.88987e+00 -7.92741e+00 -7.75207e+00 -8.10275e+00
1.16640e+05 1.16600e+03 -7.55033e+00 -7.53830e+00 -7.56237e+00 -7.92429e+00 -7.75577e+00 -8.09282e+00
1.16800e+05 1.16800e+03 -7.74761e+00 -7.10173e+00 -8.39348e+00 -7.92101e+00 -7.75977e+00 -8.08226e+00
1.16960e+05 1.16900e+03 -7.93691e+00 -7.06400e+00 -8.80982e+00 -7.91761e+00 -7.76405e+00 -8.07116e+00
1.17120e+05 1.17100e+03 -7.69402e+00 -7.13258e+00 -8.25546e+00 -7.91409e+00 -7.76863e+00 -8.05954e+00
1.17280e+05 1.17200e+03 -8.12519e+00 -7.22975e+00 -9.02062e+00 -7.91049e+00 -7.77350e+00 -8.04748e+00
1.17440e+05 1.17400e+03 -7.51837e+00 -7.25437e+00 -7.78237e+00 -7.90684e+00 -7.77866e+00 -8.03502e+00
1.17600e+05 1.17600e+03 -8.10763e+00 -6.97034e+00 -9.24492e+00 -7.90317e+00 -7.78412e+00 -8.02222e+00
1.17760e+05 1.17700e+03 -8.54329e+00 -8.21630e+00 -8.87028e+00 -7.89950e+00 -7.78987e+00 -8.00913e+00
1.17920e+05 1.17900e+03 -7.83674e+00 -7.22369e+00 -8.44978e+00 -7.89586e+00 -7.79592e+00 -7.99579e+00
1.18080e+05 1.18000e+03 -7.53968e+00 -7.21531e+00 -7.86405e+00 -7.89227e+00 -7.80228e+00 -7.98227e+00
1.18240e+05 1.18200e+03 -7.80834e+00 -7.56105e+00 -8.05563e+00 -7.88877e+00 -7.80895e+00 -7.96859e+00
1.18400e+05 1.18400e+03 -7.65739e+00 -7.60154e+00 -7.71324e+00 -7.88538e+00 -7.81595e+00 -7.95481e+00
1.18560e+05 1.18500e+03 -8.01614e+00 -7.94072e+00 -8.09155e+00 -7.88211e+00 -7.82327e+00 -7.94095e+00
1.18720e+05 1.18700e+03 -7.94645e+00 -7.21872e+00 -8.67418e+00 -7.87899e+00 -7.83092e+00 -7.92706e+00
1.18880e+05 1.18800e+03 -7.67001e+00 -7.03987e+00 -8.30016e+00 -7.87604e+00 -7.83891e+00 -7.91317e+00
1.19040e+05 1.19000e+03 -7.55413e+00 -7.24242e+00 -7.86584e+00 -7.87326e+00 -7.84724e+00 -7.89929e+00
1.19200e+05 1.19200e+03 -7.34723e+00 -7.14193e+00 -7.55253e+00 -7.87068e+00 -7.85592e+00 -7.88545e+00
1.19360e+05 1.19300e+03 -8.06503e+00 -7.69060e+00 -8.43945e+00 -7.86831e+00 -7.86495e+00 -7.87168e+00
1.19520e+05 1.19500e+03 -7.63472e+00 -7.53254e+00 -7.73690e+00 -7.86615e+00 -7.85798e+00 -7.87432e+00
1.19680e+05 1.19600e+03 -7.29934e+00 -7.10791e+00 -7.49077e+00 -7.86421e+00 -7.84438e+00 -7.88403e+00
1.19840e+05 1.19800e+03 -7.53253e+00 -7.06805e+00 -7.99701e+00 -7.86248e+00 -7.83089e+00 -7.89408e+00
1.20000e+05 1.20000e+03 -7.56349e+00 -7.29540e+00 -7.83158e+00 -7.86098e+00 -7.81752e+00 -7.90445e+00
1.20160e+05 1.20100e+03 -8.00047e+00 -7.05983e+00 -8.94110e+00 -7.85970e+00 -7.80427e+00 -7.91512e+00
1.20320e+05 1.20300e+03 -7.68648e+00 -7.20086e+00 -8.17211e+00 -7.85862e+00 -7.79116e+00 -7.92609e+00
1.20480e+05 1.20400e+03 -8.00113e+00 -7.77724e+00 -8.22502e+00 -7.85776e+00 -7.77820e+00 -7.93731e+00
1.20640e+05 1.20600e+03 -8.31006e+00 -8.21971e+00 -8.40042e+00 -7.85708e+00 -7.76539e+00 -7.94877e+00
1.20800e+05 1.20800e+03 -8.09929e+00 -7.53357e+00 -8.66502e+00 -7.85658e+00 -7.75274e+00 -7.96043e+00
1.20960e+05 1.20900e+03 -7.94268e+00 -7.84967e+00 -8.03569e+00 -7.85626e+00 -7.74027e+00 -7.97225e+00
1.21120e+05 1.21100e+03 -8.18271e+00 -7.21018e+00 -9.15524e+00 -7.85609e+00 -7.72798e+00 -7.98419e+00
1.21280e+05 1.21200e+03 -7.73785e+00 -7.09811e+00 -8.37759e+00 -7.85605e+00 -7.71589e+00 -7.99621e+00
1.21440e+05 1.21400e+03 -7.71697e+00 -7.45741e+00 -7.97653e+00 -7.85612e+00 -7.70399e+00 -8.00825e+00
1.21600e+05 1.21600e+03 -8.02231e+00 -7.24516e+00 -8.79946e+00 -7.85628e+00 -7.69230e+00 -8.02027e+00
1.21760e+05 1.21700e+03 -7.28818e+00 -7.13980e+00 -7.43655e+00 -7.85652e+00 -7.68084e+00 -8.03221e+00
1.21920e+05 1.21900e+03 -8.09385e+00 -7.15158e+00 -9.03613e+00 -7.85681e+00 -7.66960e+00 -8.04402e+00
1.22080e+05 1.22000e+03 -8.54000e+00 -8.07661e+00 -9.00338e+00 -7.85712e+00 -7.65861e+00 -8.05563e+00
1.22240e+05 1.22200e+03 -7.78550e+00 -7.23320e+00 -8.33780e+00 -7.85744e+00 -7.64787e+00 -8.06700e+00
1.22400e+05 1.22400e+03 -8.51928e+00 -8.33699e+00 -8.70157e+00 -7.85772e+00 -7.63738e+00 -8.07806e+00
1.22560e+05 1.22500e+03 -8.44871e+00 -7.71385e+00 -9.18358e+00 -7.85797e+00 -7.62716e+00 -8.08878e+00
1.22720e+05 1.22700e+03 -7.93230e+00 -7.24987e+00 -8.61474e+00 -7.85816e+00 -7.61722e+00 -8.09909e+00
1.22880e+05 1.22800e+03 -8.63418e+00 -8.30209e+00 -8.96627e+00 -7.85825e+00 -7.60756e+00 -8.10895e+00
1.23040e+05 1.23000e+03 -7.65334e+00 -7.03745e+00 -8.26924e+00 -7.85826e+00 -7.59819e+00 -8.11833e+00
1.23200e+05 1.23200e+03 -8.56243e+00 -8.50230e+00 -8.62256e+00 -7.85816e+00 -7.58913e+00 -8.12719e+00
1.23360e+05 1.23300e+03 -9.38555e+00 -8.78627e+00 -9.98483e+00 -7.85793e+00 -7.58037e+00 -8.13549e+00
1.23520e+05 1.23500e+03 -9.24400e+00 -8.26661e+00 -1.02214e+01 -7.85756e+00 -7.57191e+00 -8.14322e+00
1.23680e+05 1.23600e+03 -9.18156e+00 -8.94466e+00 -9.41846e+00 -7.85708e+00 -7.56378e+00 -8.15037e+00
1.23840e+05 1.23800e+03 -8.59830e+00 -7.24395e+00 -9.95266e+00 -7.85645e+00 -7.55597e+00 -8.15693e+00
1.24000e+05 1.24000e+03 -8.73746e+00 -8.52423e+00 -8.95068e+00 -7.85568e+00 -7.54849e+00 -8.16288e+00
1.24160e+05 1.24100e+03 -9.08046e+00 -8.38400e+00 -9.77691e+00 -7.85480e+00 -7.54134e+00 -8.16825e+00
1.24320e+05 1.24300e+03 -8.34598e+00 -7.95256e+00 -8.73941e+00 -7.85379e+00 -7.53454e+00 -8.17304e+00
1.24480e+05 1.24400e+03 -7.64978e+00 -7.05693e+00 -8.24264e+00 -7.85268e+00 -7.52809e+00 -8.17727e+00
1.24640e+05 1.24600e+03 -9.85898e+00 -9.58626e+00 -1.01317e+01 -7.85149e+00 -7.52201e+00 -8.18097e+00
1.24800e+05 1.24800e+03 -8.48467e+00 -8.08659e+00 -8.88275e+00 -7.85023e+00 -7.51630e+00 -8.18415e+00
1.24960e+05 1.24900e+03 -8.63264e+00 -8.22644e+00 -9.03883e+00 -7.84892e+00 -7.51099e+00 -8.18686e+00
1.25120e+05 1.25100e+03 -7.49650e+00 -7.41918e+00 -7.57382e+00 -7.84761e+00 -7.50609e+00 -8.18912e+00
1.25280e+05 1.25200e+03 -7.86397e+00 -7.69859e+00 -8.02934e+00 -7.84631e+00 -7.50164e+00 -8.19099e+00
1.25440e+05 1.25400e+03 -7.44954e+00 -7.44450e+00 -7.45458e+00 -7.84507e+00 -7.49765e+00 -8.19249e+00
1.25600e+05 1.25600e+03 -8.99508e+00 -7.32306e+00 -1.06671e+01 -7.84391e+00 -7.49416e+00 -8.19367e+00
1.25760e+05 1.25700e+03 -8.34324e+00 -8.03872e+00 -8.64777e+00 -7.84290e+00 -7.49121e+00 -8.19458e+00
1.25920e+05 1.25900e+03 -8.17256e+00 -7.45819e+00 -8.88693e+00 -7.84204e+00 -7.48884e+00 -8.19525e+00
1.26080e+05 1.26000e+03 -7.30888e+00 -7.09506e+00 -7.52269e+00 -7.84142e+00 -7.48710e+00 -8.19574e+00
1.26240e+05 1.26200e+03 -8.15006e+00 -7.92398e+00 -8.37614e+00 -7.84106e+00 -7.48603e+00 -8.19608e+00
1.26400e+05 1.26400e+03 -8.02651e+00 -7.80388e+00 -8.24914e+00 -7.84100e+00 -7.48570e+00 -8.19630e+00
1.26560e+05 1.26500e+03 -7.37982e+00 -7.01193e+00 -7.74770e+00 -7.84130e+00 -7.48614e+00 -8.19645e+00
1.26720e+05 1.26700e+03 -7.72485e+00 -7.59174e+00 -7.85797e+00 -7.84199e+00 -7.48742e+00 -8.19656e+00
1.26880e+05 1.26800e+03 -7.95554e+00 -7.72813e+00 -8.18296e+00 -7.84312e+00 -7.48958e+00 -8.19665e+00
1.27040e+05 1.27000e+03 -7.60146e+00 -7.58977e+00 -7.61316e+00 -7.84471e+00 -7.49267e+00 -8.19675e+00
1.27200e+05 1.27200e+03 -7.86187e+00 -7.79239e+00 -7.93135e+00 -7.84681e+00 -7.49675e+00 -8.19687e+00
1.27360e+05 1.27300e+03 -8.11443e+00 -7.96569e+00 -8.26316e+00 -7.84944e+00 -7.50186e+00 -8.19703e+00
1.27520e+05 1.27500e+03 -7.17926e+00 -7.07269e+00 -7.28583e+00 -7.85264e+00 -7.50803e+00 -8.19724e+00
1.27680e+05 1.27600e+03 -7.55583e+00 -7.00493e+00 -8.10673e+00 -7.85638e+00 -7.51528e+00 -8.19749e+00
1.27840e+05 1.27800e+03 -7.96486e+00 -7.32199e+00 -8.60772e+00 -7.86071e+00 -7.52365e+00 -8.19778e+00
1.28000e+05 1.28000e+03 -7.34625e+00 -7.00751e+00 -7.68499e+00 -7.86562e+00 -7.53315e+00 -8.19810e+00
1.28160e+05 1.28100e+03 -7.94914e+00 -7.44086e+00 -8.45743e+00 -7.87111e+00 -7.54377e+00 -8.19844e+00
1.28320e+05 1.28300e+03 -7.89094e+00 -7.26950e+00 -8.51237e+00 -7.87714e+00 -7.55552e+00 -8.19877e+00
1.28480e+05 1.28400e+03 -7.68103e+00 -7.48558e+00 -7.87649e+00 -7.88373e+00 -7.56837e+00 -8.19908e+00
1.28640e+05 1.28600e+03 -7.06717e+00 -6.98699e+00 -7.14735e+00 -7.89081e+00 -7.58229e+00 -8.19934e+00
1.28800e+05 1.28800e+03 -7.08415e+00 -7.04170e+00 -7.12661e+00 -7.89838e+00 -7.59725e+00 -8.19952e+00
1.28960e+05 1.28900e+03 -7.52224e+00 -7.35022e+00 -7.69426e+00 -7.90639e+00 -7.61320e+00 -8.19959e+00
1.29120e+05 1.29100e+03 -7.30466e+00 -7.05165e+00 -7.55766e+00 -7.91479e+00 -7.63006e+00 -8.19952e+00
1.29280e+05 1.29200e+03 -7.56082e+00 -7.32501e+00 -7.79664e+00 -7.92352e+00 -7.64778e+00 -8.19927e+00
1.29440e+05 1.29400e+03 -8.15550e+00 -7.81619e+00 -8.49481e+00 -7.93254e+00 -7.66626e+00 -8.19882e+00
1.29600e+05 1.29600e+03 -7.40223e+00 -7.25613e+00 -7.54834e+00 -7.94177e+00 -7.68541e+00 -8.19813e+00
1.29760e+05 1.29700e+03 -7.89327e+00 -7.13611e+00 -8.65042e+00 -7.95116e+00 -7.70514e+00 -8.19718e+00
1.29920e+05 1.29900e+03 -7.28587e+00 -7.08675e+00 -7.48499e+00 -7.96064e+00 -7.72535e+00 -8.19594e+00
1.30080e+05 1.30000e+03 -7.29551e+00 -7.27032e+00 -7.32069e+00 -7.97015e+00 -7.74591e+00 -8.19439e+00
1.30240e+05 1.30200e+03 -7.29198e+00 -7.16622e+00 -7.41774e+00 -7.97962e+00 -7.76672e+00 -8.19251e+00
1.30400e+05 1.30400e+03 -7.86038e+00 -7.37045e+00 -8.35030e+00 -7.98897e+00 -7.78767e+00 -8.19028e+00
1.30560e+05 1.30500e+03 -7.16052e+00 -7.01390e+00 -7.30714e+00 -7.99816e+00 -7.80862e+00 -8.18769e+00
1.30720e+05 1.30700e+03 -7.25657e+00 -7.17022e+00 -7.34291e+00 -8.00711e+00 -7.82948e+00 -8.18474e+00
1.30880e+05 1.30800e+03 -7.90117e+00 -7.65896e+00 -8.14338e+00 -8.01576e+00 -7.85011e+00 -8.18141e+00
1.31040e+05 1.31000e+03 -7.47091e+00 -7.11988e+00 -7.82195e+00 -8.02407e+00 -7.87042e+00 -8.17772e+00
1.31200e+05 1.31200e+03 -7.34700e+00 -7.12930e+00 -7.56471e+00 -8.03196e+00 -7.89028e+00 -8.17365e+00
1.31360e+05 1.31300e+03 -7.60294e+00 -7.11826e+00 -8.08761e+00 -8.03941e+00 -7.90960e+00 -8.16922e+00
1.31520e+05 1.31500e+03 -7.12870e+00 -7.02213e+00 -7.23527e+00 -8.04636e+00 -7.92828e+00 -8.16443e+00
1.31680e+05 1.31600e+03 -7.44817e+00 -7.19540e+00 -7.70095e+00 -8.05276e+00 -7.94623e+00 -8.15929e+00
1.31840e+05 1.31800e+03 -7.35892e+00 -7.25142e+00 -7.46642e+00 -8.05858e+00 -7.96336e+00 -8.15380e+00
1.32000e+05 1.32000e+03 -9.34489e+00 -9.24918e+00 -9.44060e+00 -8.06379e+00 -7.97960e+00 -8.14799e+00
1.32160e+05 1.32100e+03 -8.20514e+00 -7.31813e+00 -9.09216e+00 -8.06836e+00 -7.99488e+00 -8.14184e+00
1.32320e+05 1.32300e+03 -7.87682e+00 -7.13290e+00 -8.62074e+00 -8.07227e+00 -8.00915e+00 -8.13539e+00
1.32480e+05 1.32400e+03 -7.45076e+00 -7.14637e+00 -7.75515e+00 -8.07549e+00 -8.02235e+00 -8.12863e+00
1.32640e+05 1.32600e+03 -7.62278e+00 -7.20348e+00 -8.04208e+00 -8.07801e+00 -8.03445e+00 -8.12157e+00
1.32800e+05 1.32800e+03 -7.88190e+00 -7.35863e+00 -8.40516e+00 -8.07982e+00 -8.04541e+00 -8.11423e+00
1.32960e+05 1.32900e+03 -7.80607e+00 -7.22538e+00 -8.38675e+00 -8.08091e+00 -8.05521e+00 -8.10661e+00
1.33120e+05 1.33100e+03 -8.46293e+00 -7.11366e+00 -9.81220e+00 -8.08128e+00 -8.06384e+00 -8.09871e+00
1.33280e+05 1.33200e+03 -7.30428e+00 -7.00798e+00 -7.60058e+00 -8.08092e+00 -8.07128e+00 -8.09055e+00
1.33440e+05 1.33400e+03 -7.40606e+00 -7.35717e+00 -7.45494e+00 -8.07984e+00 -8.07755e+00 -8.08213e+00
1.33600e+05 1.33600e+03 -8.05388e+00 -7.87737e+00 -8.23039e+00 -8.07806e+00 -8.07347e+00 -8.08265e+00
1.33760e+05 1.33700e+03 -7.59844e+00 -7.17208e+00 -8.02480e+00 -8.07558e+00 -8.06456e+00 -8.08660e+00
1.33920e+05 1.33900e+03 -7.96781e+00 -7.92164e+00 -8.01397e+00 -8.07242e+00 -8.05543e+00 -8.08942e+00
1.34080e+05 1.34000e+03 -9.87237e+00 -9.30355e+00 -1.04412e+01 -8.06861e+00 -8.04609e+00 -8.09113e+00
1.34240e+05 1.34200e+03 -7.63603e+00 -7.59976e+00 -7.67229e+00 -8.06417e+00 -8.03656e+00 -8.09179e+00
1.34400e+05 1.34400e+03 -7.77207e+00 -7.36397e+00 -8.18017e+00 -8.05914e+00 -8.02686e+00 -8.09142e+00
1.34560e+05 1.34500e+03 -8.04475e+00 -7.26228e+00 -8.82722e+00 -8.05354e+00 -8.01702e+00 -8.09007e+00
1.34720e+05 1.34700e+03 -7.55930e+00 -7.15830e+00 -7.96030e+00 -8.04743e+00 -8.00707e+00 -8.08778e+00
1.34880e+05 1.34800e+03 -8.05879e+00 -7.40415e+00 -8.71343e+00 -8.04082e+00 -7.99705e+00 -8.08460e+00
1.35040e+05 1.35000e+03 -8.32332e+00 -7.20454e+00 -9.44209e+00 -8.03379e+00 -7.98700e+00 -8.08058e+00
1.35200e+05 1.35200e+03 -8.10445e+00 -7.57600e+00 -8.63290e+00 -8.02637e+00 -7.97696e+00 -8.07577e+00
1.35360e+05 1.35300e+03 -7.69772e+00 -7.31066e+00 -8.08478e+00 -8.01861e+00 -7.96699e+00 -8.07022e+00
1.35520e+05 1.35500e+03 -8.31440e+00 -7.38410e+00 -9.24469e+00 -8.01056e+00 -7.95715e+00 -8.06397e+00
1.35680e+05 1.35600e+03 -7.89424e+00 -7.24652e+00 -8.54197e+00 -8.00229e+00 -7.94750e+00 -8.05707e+00
1.35840e+05 1.35800e+03 -8.69530e+00 -8.06577e+00 -9.32483e+00 -7.99383e+00 -7.93810e+00 -8.04957e+00
1.36000e+05 1.36000e+03 -8.03912e+00 -7.07660e+00 -9.00164e+00 -7.98527e+00 -7.92903e+00 -8.04152e+00
1.36160e+05 1.36100e+03 -8.33237e+00 -7.53358e+00 -9.13117e+00 -7.97665e+00 -7.92035e+00 -8.03295e+00
1.36320e+05 1.36300e+03 -8.79498e+00 -7.11546e+00 -1.04745e+01 -7.96804e+00 -7.91214e+00 -8.02393e+00
1.36480e+05 1.36400e+03 -7.75304e+00 -7.16846e+00 -8.33762e+00 -7.95948e+00 -7.90448e+00 -8.01448e+00
1.36640e+05 1.36600e+03 -7.29277e+00 -7.04398e+00 -7.54156e+00 -7.95106e+00 -7.89744e+00 -8.00468e+00
1.36800e+05 1.36800e+03 -8.13179e+00 -7.59883e+00 -8.66474e+00 -7.94283e+00 -7.89110e+00 -7.99455e+00
1.36960e+05 1.36900e+03 -8.47415e+00 -7.97545e+00 -8.97285e+00 -7.93483e+00 -7.88552e+00 -7.98414e+00
1.37120e+05 1.37100e+03 -8.57161e+00 -8.35680e+00 -8.78642e+00 -7.92714e+00 -7.88076e+00 -7.97352e+00
1.37280e+05 1.37200e+03 -8.80831e+00 -8.29500e+00 -9.32162e+00 -7.91981e+00 -7.87690e+00 -7.96272e+00
1.37440e+05 1.37400e+03 -8.16652e+00 -7.90474e+00 -8.42830e+00 -7.91289e+00 -7.87398e+00 -7.95180e+00
1.37600e+05 1.37600e+03 -7.62653e+00 -7.31840e+00 -7.93467e+00 -7.90643e+00 -7.87205e+00 -7.94081e+00
1.37760e+05 1.37700e+03 -8.29070e+00 -7.27407e+00 -9.30733e+00 -7.90047e+00 -7.87115e+00 -7.92978e+00
1.37920e+05 1.37900e+03 -7.98897e+00 -7.37938e+00 -8.59857e+00 -7.89504e+00 -7.87132e+00 -7.91877e+00
1.38080e+05 1.38000e+03 -8.40097e+00 -8.33186e+00 -8.47008e+00 -7.89020e+00 -7.87258e+00 -7.90782e+00
1.38240e+05 1.38200e+03 -8.07808e+00 -7.71327e+00 -8.44289e+00 -7.88596e+00 -7.87495e+00 -7.89696e+00
1.38400e+05 1.38400e+03 -8.29650e+00 -7.62906e+00 -8.96395e+00 -7.88232e+00 -7.87842e+00 -7.88623e+00
1.38560e+05 1.38500e+03 -8.08235e+00 -7.24531e+00 -8.91940e+00 -7.87935e+00 -7.87567e+00 -7.88302e+00
1.38720e+05 1.38700e+03 -7.45350e+00 -7.02972e+00 -7.87728e+00 -7.87701e+00 -7.86530e+00 -7.88872e+00
1.38880e+05 1.38800e+03 -8.31522e+00 -7.62239e+00 -9.00805e+00 -7.87533e+00 -7.85514e+00 -7.89551e+00
1.39040e+05 1.39000e+03 -8.30497e+00 -7.67939e+00 -8.93056e+00 -7.87430e+00 -7.84521e+00 -7.90338e+00
1.39200e+05 1.39200e+03 -7.84046e+00 -7.53569e+00 -8.14523e+00 -7.87391e+00 -7.83553e+00 -7.91229e+00
1.39360e+05 1.39300e+03 -8.28523e+00 -7.81156e+00 -8.75889e+00 -7.87416e+00 -7.82612e+00 -7.92221e+00
1.39520e+05 1.39500e+03 -7.55623e+00 -7.31674e+00 -7.79572e+00 -7.87503e+00 -7.81697e+00 -7.93309e+00
1.39680e+05 1.39600e+03 -8.30485e+00 -8.27321e+00 -8.33649e+00 -7.87650e+00 -7.80810e+00 -7.94490e+00
1.39840e+05 1.39800e+03 -9.36011e+00 -9.09805e+00 -9.62217e+00 -7.87854e+00 -7.79952e+00 -7.95757e+00
1.40000e+05 1.40000e+03 -7.56456e+00 -7.15490e+00 -7.97421e+00 -7.88114e+00 -7.79123e+00 -7.97105e+00
1.40160e+05 1.40100e+03 -7.29436e+00 -7.23644e+00 -7.35229e+00 -7.88425e+00 -7.78323e+00 -7.98527e+00
1.40320e+05 1.40300e+03 -7.96658e+00 -7.16233e+00 -8.77082e+00 -7.88785e+00 -7.77552e+00 -8.00017e+00
1.40480e+05 1.40400e+03 -7.45305e+00 -7.13645e+00 -7.76965e+00 -7.89189e+00 -7.76812e+00 -8.01567e+00
1.40640e+05 1.40600e+03 -7.46382e+00 -7.17000e+00 -7.75763e+00 -7.89636e+00 -7.76102e+00 -8.03170e+00
1.40800e+05 1.40800e+03 -7.45675e+00 -7.04880e+00 -7.86471e+00 -7.90120e+00 -7.75423e+00 -8.04817e+00
1.40960e+05 1.40900e+03 -7.88560e+00 -7.46042e+00 -8.31079e+00 -7.90639e+00 -7.74776e+00 -8.06501e+00
1.41120e+05 1.41100e+03 -8.03296e+00 -7.56647e+00 -8.49946e+00 -7.91187e+00 -7.74161e+00 -8.08213e+00
1.41280e+05 1.41200e+03 -8.54568e+00 -8.37533e+00 -8.71604e+00 -7.91762e+00 -7.73580e+00 -8.09944e+00
1.41440e+05 1.41400e+03 -7.30721e+00 -7.24437e+00 -7.37006e+00 -7.92359e+00 -7.73031e+00 -8.11686e+00
1.41600e+05 1.41600e+03 -8.25192e+00 -7.40835e+00 -9.09549e+00 -7.92974e+00 -7.72518e+00 -8.13430e+00
1.41760e+05 1.41700e+03 -8.16057e+00 -7.60713e+00 -8.71402e+00 -7.93602e+00 -7.72039e+00 -8.15166e+00
1.41920e+05 1.41900e+03 -7.72070e+00 -7.44902e+00 -7.99238e+00 -7.94242e+00 -7.71597e+00 -8.16887e+00
1.42080e+05 1.42000e+03 -7.93692e+00 -7.88863e+00 -7.98521e+00 -7.94888e+00 -7.71192e+00 -8.18584e+00
1.42240e+05 1.42200e+03 -7.84096e+00 -7.34756e+00 -8.33437e+00 -7.95536e+00 -7.70824e+00 -8.20249e+00
1.42400e+05 1.42400e+03 -7.32291e+00 -7.31177e+00 -7.33405e+00 -7.96184e+00 -7.70494e+00 -8.21873e+00
1.42560e+05 1.42500e+03 -7.73506e+00 -7.26852e+00 -8.20160e+00 -7.96825e+00 -7.70201e+00 -8.23449e+00
1.42720e+05 1.42700e+03 -7.65498e+00 -7.21998e+00 -8.08999e+00 -7.97458e+00 -7.69947e+00 -8.24969e+00
1.42880e+05 1.42800e+03 -7.38380e+00 -7.17730e+00 -7.59029e+00 -7.98079e+00 -7.69731e+00 -8.26427e+00
1.43040e+05 1.43000e+03 -7.92078e+00 -7.12797e+00 -8.71358e+00 -7.98684e+00 -7.69552e+00 -8.27815e+00
1.43200e+05 1.43200e+03 -7.08183e+00 -6.98927e+00 -7.17440e+00 -7.99269e+00 -7.69409e+00 -8.29129e+00
1.43360e+05 1.43300e+03 -7.24440e+00 -7.20332e+00 -7.28548e+00 -7.99831e+00 -7.69301e+00 -8.30362e+00
1.43520e+05 1.43500e+03 -7.90231e+00 -7.07963e+00 -8.72498e+00 -8.00368e+00 -7.69227e+00 -8.31510e+00
1.43680e+05 1.43600e+03 -7.64382e+00 -7.40213e+00 -7.88551e+00 -8.00877e+00 -7.69185e+00 -8.32569e+00
1.43840e+05 1.43800e+03 -8.04139e+00 -7.95451e+00 -8.12827e+00 -8.01353e+00 -7.69172e+00 -8.33534e+00
1.44000e+05 1.44000e+03 -7.81768e+00 -7.39058e+00 -8.24478e+00 -8.01795e+00 -7.69187e+00 -8.34403e+00
1.44160e+05 1.44100e+03 -7.47137e+00 -7.09536e+00 -7.84738e+00 -8.02200e+00 -7.69226e+00 -8.35174e+00
1.44320e+05 1.44300e+03 -8.47965e+00 -6.93030e+00 -1.00290e+01 -8.02566e+00 -7.69287e+00 -8.35844e+00
1.44480e+05 1.44400e+03 -8.26596e+00 -7.55501e+00 -8.97692e+00 -8.02890e+00 -7.69368e+00 -8.36413e+00
1.44640e+05 1.44600e+03 -8.45759e+00 -7.20535e+00 -9.70983e+00 -8.03172e+00 -7.69464e+00 -8.36881e+00
1.44800e+05 1.44800e+03 -8.39922e+00 -8.35661e+00 -8.44184e+00 -8.03410e+00 -7.69572e+00 -8.37248e+00
1.44960e+05 1.44900e+03 -7.54756e+00 -7.09962e+00 -7.99549e+00 -8.03602e+00 -7.69690e+00 -8.37514e+00
1.45120e+05 1.45100e+03 -7.45431e+00 -6.96467e+00 -7.94396e+00 -8.03747e+00 -7.69814e+00 -8.37680e+00
1.45280e+05 1.45200e+03 -7.61636e+00 -7.07207e+00 -8.16064e+00 -8.03844e+00 -7.69939e+00 -8.37749e+00
1.45440e+05 1.45400e+03 -7.98188e+00 -7.72689e+00 -8.23686e+00 -8.03892e+00 -7.70064e+00 -8.37721e+00
1.45600e+05 1.45600e+03 -7.37870e+00 -7.06702e+00 -7.69038e+00 -8.03892e+00 -7.70184e+00 -8.37600e+00
1.45760e+05 1.45700e+03 -7.35883e+00 -7.26486e+00 -7.45280e+00 -8.03842e+00 -7.70295e+00 -8.37389e+00
1.45920e+05 1.45900e+03 -7.25302e+00 -7.13682e+00 -7.36922e+00 -8.03743e+00 -7.70395e+00 -8.37090e+00
1.46080e+05 1.46000e+03 -7.36248e+00 -7.19449e+00 -7.53048e+00 -8.03594e+00 -7.70480e+00 -8.36707e+00
1.46240e+05 1.46200e+03 -7.40996e+00 -6.92765e+00 -7.89228e+00 -8.03396e+00 -7.70547e+00 -8.36245e+00
1.46400e+05 1.46400e+03 -8.41571e+00 -7.00662e+00 -9.82481e+00 -8.03149e+00 -7.70592e+00 -8.35707e+00
1.46560e+05 1.46500e+03 -7.19239e+00 -7.15548e+00 -7.22930e+00 -8.02857e+00 -7.70614e+00 -8.35099e+00
1.46720e+05 1.46700e+03 -7.12007e+00 -6.99594e+00 -7.24421e+00 -8.02518e+00 -7.70609e+00 -8.34427e+00
1.46880e+05 1.46800e+03 -7.65066e+00 -7.60547e+00 -7.69584e+00 -8.02135e+00 -7.70576e+00 -8.33695e+00
1.47040e+05 1.47000e+03 -7.62167e+00 -7.59406e+00 -7.64928e+00 -8.01712e+00 -7.70512e+00 -8.32911e+00
1.47200e+05 1.47200e+03 -8.11357e+00 -7.64916e+00 -8.57798e+00 -8.01248e+00 -7.70416e+00 -8.32080e+00
1.47360e+05 1.47300e+03 -7.46264e+00 -6.98413e+00 -7.94115e+00 -8.00749e+00 -7.70286e+00 -8.31211e+00
1.47520e+05 1.47500e+03 -7.21427e+00 -7.01076e+00 -7.41777e+00 -8.00216e+00 -7.70121e+00 -8.30310e+00
1.47680e+05 1.47600e+03 -7.56236e+00 -6.93833e+00 -8.18639e+00 -7.99653e+00 -7.69921e+00 -8.29385e+00
1.47840e+05 1.47800e+03 -7.75920e+00 -7.10755e+00 -8.41085e+00 -7.99063e+00 -7.69684e+00 -8.28442e+00
1.48000e+05 1.48000e+03 -7.44190e+00 -7.12037e+00 -7.76343e+00 -7.98451e+00 -7.69411e+00 -8.27490e+00
1.48160e+05 1.48100e+03 -7.40196e+00 -7.12893e+00 -7.67499e+00 -7.97818e+00 -7.69101e+00 -8.26534e+00
1.48320e+05 1.48300e+03 -7.31838e+00 -7.02689e+00 -7.60987e+00 -7.97168e+00 -7.68754e+00 -8.25583e+00
1.48480e+05 1.48400e+03 -7.26745e+00 -7.15829e+00 -7.37662e+00 -7.96506e+00 -7.68371e+00 -8.24641e+00
1.48640e+05 1.48600e+03 -7.86312e+00 -7.19674e+00 -8.52950e+00 -7.95833e+00 -7.67952e+00 -8.23715e+00
1.48800e+05 1.48800e+03 -7.38017e+00 -7.05295e+00 -7.70739e+00 -7.95154e+00 -7.67498e+00 -8.22810e+00
1.48960e+05 1.48900e+03 -7.24295e+00 -6.89116e+00 -7.59474e+00 -7.94470e+00 -7.67009e+00 -8.21931e+00
1.49120e+05 1.49100e+03 -7.44509e+00 -7.15637e+00 -7.73381e+00 -7.93783e+00 -7.66486e+00 -8.21080e+00
1.49280e+05 1.49200e+03 -7.25210e+00 -7.02352e+00 -7.48068e+00 -7.93095e+00 -7.65929e+00 -8.20262e+00
1.49440e+05 1.49400e+03 -7.17592e+00 -7.07467e+00 -7.27717e+00 -7.92409e+00 -7.65341e+00 -8.19478e+00
1.49600e+05 1.49600e+03 -7.22382e+00 -6.96675e+00 -7.48090e+00 -7.91726e+00 -7.64721e+00 -8.18730e+00
1.49760e+05 1.49700e+03 -7.21346e+00 -6.93617e+00 -7.49076e+00 -7.91045e+00 -7.64071e+00 -8.18019e+00
1.49920e+05 1.49900e+03 -7.38870e+00 -6.95162e+00 -7.82578e+00 -7.90368e+00 -7.63392e+00 -8.17344e+00


==> fig/mixing/ppo_100x100_pca.dat <==
0.00000e+00 0.00000e+00 -1.52316e+01 -1.33863e+01 -1.70769e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+02 1.00000e+00 -1.42519e+01 -1.32788e+01 -1.52251e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
3.20000e+02 3.00000e+00 -1.58658e+01 -1.46330e+01 -1.70986e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
4.80000e+02 4.00000e+00 -1.56444e+01 -1.47906e+01 -1.64983e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
6.40000e+02 6.00000e+00 -1.60217e+01 -1.39520e+01 -1.80915e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
8.00000e+02 8.00000e+00 -1.26399e+01 -1.10115e+01 -1.42683e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
9.60000e+02 9.00000e+00 -1.45750e+01 -1.25400e+01 -1.66100e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.12000e+03 1.10000e+01 -1.40860e+01 -1.20907e+01 -1.60814e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.28000e+03 1.20000e+01 -1.63904e+01 -1.40787e+01 -1.87021e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.44000e+03 1.40000e+01 -1.55717e+01 -1.31464e+01 -1.79969e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.60000e+03 1.60000e+01 -1.63710e+01 -1.49962e+01 -1.77458e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.76000e+03 1.70000e+01 -1.66977e+01 -1.50757e+01 -1.83196e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
1.92000e+03 1.90000e+01 -1.63345e+01 -1.52694e+01 -1.73996e+01 -1.52316e+01 -1.33863e+01 -1.70769e+01
2.08000e+03 2.00000e+01 -1.45013e+01 -1.32704e+01 -1.57322e+01 -1.52316e+01 -1.33864e+01 -1.70768e+01
2.24000e+03 2.20000e+01 -1.81897e+01 -1.73577e+01 -1.90218e+01 -1.52316e+01 -1.33865e+01 -1.70767e+01
2.40000e+03 2.40000e+01 -1.75897e+01 -1.55625e+01 -1.96170e+01 -1.52316e+01 -1.33866e+01 -1.70767e+01
2.56000e+03 2.50000e+01 -1.74515e+01 -1.59690e+01 -1.89340e+01 -1.52317e+01 -1.33869e+01 -1.70765e+01
2.72000e+03 2.70000e+01 -1.70204e+01 -1.37796e+01 -2.02612e+01 -1.52317e+01 -1.33872e+01 -1.70763e+01
2.88000e+03 2.80000e+01 -1.61611e+01 -1.48480e+01 -1.74743e+01 -1.52318e+01 -1.33877e+01 -1.70759e+01
3.04000e+03 3.00000e+01 -1.57502e+01 -1.44618e+01 -1.70386e+01 -1.52320e+01 -1.33884e+01 -1.70755e+01
3.20000e+03 3.20000e+01 -1.78680e+01 -1.64680e+01 -1.92681e+01 -1.52321e+01 -1.33894e+01 -1.70748e+01
3.36000e+03 3.30000e+01 -1.52713e+01 -1.34352e+01 -1.71074e+01 -1.52324e+01 -1.33908e+01 -1.70740e+01
3.52000e+03 3.50000e+01 -1.70626e+01 -1.44756e+01 -1.96496e+01 -1.52327e+01 -1.33925e+01 -1.70730e+01
3.68000e+03 3.60000e+01 -1.56800e+01 -1.42498e+01 -1.71103e+01 -1.52332e+01 -1.33947e+01 -1.70716e+01
3.84000e+03 3.80000e+01 -1.76074e+01 -1.46100e+01 -2.06047e+01 -1.52338e+01 -1.33976e+01 -1.70700e+01
4.00000e+03 4.00000e+01 -1.80512e+01 -1.69382e+01 -1.91642e+01 -1.52346e+01 -1.34012e+01 -1.70680e+01
4.16000e+03 4.10000e+01 -1.39360e+01 -1.22121e+01 -1.56599e+01 -1.52356e+01 -1.34056e+01 -1.70656e+01
4.32000e+03 4.30000e+01 -1.71386e+01 -1.64123e+01 -1.78648e+01 -1.52369e+01 -1.34110e+01 -1.70628e+01
4.48000e+03 4.40000e+01 -1.65674e+01 -1.52411e+01 -1.78938e+01 -1.52385e+01 -1.34175e+01 -1.70595e+01
4.64000e+03 4.60000e+01 -1.50699e+01 -1.27324e+01 -1.74074e+01 -1.52405e+01 -1.34253e+01 -1.70557e+01
4.80000e+03 4.80000e+01 -1.34454e+01 -1.24154e+01 -1.44754e+01 -1.52429e+01 -1.34345e+01 -1.70513e+01
4.96000e+03 4.90000e+01 -1.58049e+01 -1.53024e+01 -1.63075e+01 -1.52458e+01 -1.34452e+01 -1.70464e+01
5.12000e+03 5.10000e+01 -1.61079e+01 -1.56473e+01 -1.65686e+01 -1.52492e+01 -1.34577e+01 -1.70408e+01
5.28000e+03 5.20000e+01 -1.61244e+01 -1.45134e+01 -1.77354e+01 -1.52534e+01 -1.34721e+01 -1.70347e+01
5.44000e+03 5.40000e+01 -1.51731e+01 -1.40692e+01 -1.62770e+01 -1.52581e+01 -1.34884e+01 -1.70279e+01
5.60000e+03 5.60000e+01 -1.55752e+01 -1.32319e+01 -1.79184e+01 -1.52637e+01 -1.35069e+01 -1.70204e+01
5.76000e+03 5.70000e+01 -1.38056e+01 -1.31101e+01 -1.45012e+01 -1.52701e+01 -1.35277e+01 -1.70124e+01
5.92000e+03 5.90000e+01 -1.42718e+01 -1.37238e+01 -1.48199e+01 -1.52773e+01 -1.35510e+01 -1.70037e+01
6.08000e+03 6.00000e+01 -1.61530e+01 -1.49336e+01 -1.73723e+01 -1.52855e+01 -1.35766e+01 -1.69945e+01
6.24000e+03 6.20000e+01 -1.71835e+01 -1.50103e+01 -1.93568e+01 -1.52948e+01 -1.36049e+01 -1.69846e+01
6.40000e+03 6.40000e+01 -1.56401e+01 -1.44812e+01 -1.67990e+01 -1.53050e+01 -1.36358e+01 -1.69742e+01
6.56000e+03 6.50000e+01 -1.58141e+01 -1.50993e+01 -1.65289e+01 -1.53163e+01 -1.36694e+01 -1.69633e+01
6.72000e+03 6.70000e+01 -1.46091e+01 -1.27323e+01 -1.64860e+01 -1.53287e+01 -1.37055e+01 -1.69519e+01
6.88000e+03 6.80000e+01 -1.64953e+01 -1.55158e+01 -1.74748e+01 -1.53422e+01 -1.37445e+01 -1.69400e+01
7.04000e+03 7.00000e+01 -1.68415e+01 -1.67602e+01 -1.69227e+01 -1.53568e+01 -1.37860e+01 -1.69276e+01
7.20000e+03 7.20000e+01 -1.61020e+01 -1.50144e+01 -1.71895e+01 -1.53725e+01 -1.38301e+01 -1.69150e+01
7.36000e+03 7.30000e+01 -1.53257e+01 -1.33852e+01 -1.72662e+01 -1.53892e+01 -1.38766e+01 -1.69019e+01
7.52000e+03 7.50000e+01 -1.78964e+01 -1.70190e+01 -1.87738e+01 -1.54069e+01 -1.39254e+01 -1.68884e+01
7.68000e+03 7.60000e+01 -1.42028e+01 -1.13708e+01 -1.70347e+01 -1.54256e+01 -1.39765e+01 -1.68746e+01
7.84000e+03 7.80000e+01 -1.52560e+01 -1.20644e+01 -1.84476e+01 -1.54450e+01 -1.40296e+01 -1.68604e+01
8.00000e+03 8.00000e+01 -1.65882e+01 -1.38651e+01 -1.93113e+01 -1.54652e+01 -1.40845e+01 -1.68459e+01
8.16000e+03 8.10000e+01 -1.72375e+01 -1.52584e+01 -1.92166e+01 -1.54860e+01 -1.41410e+01 -1.68311e+01
8.32000e+03 8.30000e+01 -1.52752e+01 -1.35786e+01 -1.69718e+01 -1.55074e+01 -1.41989e+01 -1.68159e+01
8.48000e+03 8.40000e+01 -1.35210e+01 -1.12694e+01 -1.57725e+01 -1.55291e+01 -1.42580e+01 -1.68003e+01
8.64000e+03 8.60000e+01 -1.55957e+01 -1.49100e+01 -1.62814e+01 -1.55512e+01 -1.43180e+01 -1.67844e+01
8.80000e+03 8.80000e+01 -1.48980e+01 -1.24938e+01 -1.73023e+01 -1.55733e+01 -1.43785e+01 -1.67681e+01
8.96000e+03 8.90000e+01 -1.39258e+01 -1.21419e+01 -1.57097e+01 -1.55954e+01 -1.44394e+01 -1.67515e+01
9.12000e+03 9.10000e+01 -1.54456e+01 -1.41204e+01 -1.67708e+01 -1.56174e+01 -1.45004e+01 -1.67344e+01
9.28000e+03 9.20000e+01 -1.44737e+01 -1.26154e+01 -1.63320e+01 -1.56391e+01 -1.45613e+01 -1.67170e+01
9.44000e+03 9.40000e+01 -1.63573e+01 -1.54775e+01 -1.72372e+01 -1.56604e+01 -1.46216e+01 -1.66991e+01
9.60000e+03 9.60000e+01 -1.57451e+01 -1.52271e+01 -1.62630e+01 -1.56811e+01 -1.46813e+01 -1.66809e+01
9.76000e+03 9.70000e+01 -1.60946e+01 -1.41962e+01 -1.79929e+01 -1.57012e+01 -1.47400e+01 -1.66624e+01
9.92000e+03 9.90000e+01 -1.66876e+01 -1.31703e+01 -2.02050e+01 -1.57205e+01 -1.47974e+01 -1.66436e+01
1.00800e+04 1.00000e+02 -1.50189e+01 -1.09763e+01 -1.90615e+01 -1.57390e+01 -1.48534e+01 -1.66246e+01
1.02400e+04 1.02000e+02 -1.47471e+01 -1.40420e+01 -1.54521e+01 -1.57565e+01 -1.49077e+01 -1.66054e+01
1.04000e+04 1.04000e+02 -1.44806e+01 -1.22605e+01 -1.67008e+01 -1.57731e+01 -1.49601e+01 -1.65861e+01
1.05600e+04 1.05000e+02 -1.57202e+01 -1.22589e+01 -1.91814e+01 -1.57885e+01 -1.50103e+01 -1.65668e+01
1.07200e+04 1.07000e+02 -1.60981e+01 -1.33450e+01 -1.88512e+01 -1.58029e+01 -1.50581e+01 -1.65476e+01
1.08800e+04 1.08000e+02 -1.63274e+01 -1.45880e+01 -1.80667e+01 -1.58160e+01 -1.51036e+01 -1.65285e+01
1.10400e+04 1.10000e+02 -1.74681e+01 -1.67633e+01 -1.81730e+01 -1.58280e+01 -1.51462e+01 -1.65098e+01
1.12000e+04 1.12000e+02 -1.63733e+01 -1.52194e+01 -1.75272e+01 -1.58388e+01 -1.51862e+01 -1.64914e+01
1.13600e+04 1.13000e+02 -1.74083e+01 -1.56425e+01 -1.91741e+01 -1.58483e+01 -1.52231e+01 -1.64734e+01
1.15200e+04 1.15000e+02 -1.67687e+01 -1.41117e+01 -1.94256e+01 -1.58566e+01 -1.52571e+01 -1.64561e+01
1.16800e+04 1.16000e+02 -1.49787e+01 -1.24280e+01 -1.75293e+01 -1.58637e+01 -1.52880e+01 -1.64394e+01
1.18400e+04 1.18000e+02 -1.59030e+01 -1.36603e+01 -1.81456e+01 -1.58695e+01 -1.53156e+01 -1.64234e+01
1.20000e+04 1.20000e+02 -1.49489e+01 -1.35934e+01 -1.63043e+01 -1.58742e+01 -1.53402e+01 -1.64082e+01
1.21600e+04 1.21000e+02 -1.37858e+01 -1.26565e+01 -1.49151e+01 -1.58777e+01 -1.53615e+01 -1.63938e+01
1.23200e+04 1.23000e+02 -1.37419e+01 -1.18201e+01 -1.56636e+01 -1.58801e+01 -1.53798e+01 -1.63803e+01
1.24800e+04 1.24000e+02 -1.68749e+01 -1.51054e+01 -1.86444e+01 -1.58814e+01 -1.53950e+01 -1.63678e+01
1.26400e+04 1.26000e+02 -1.48806e+01 -1.27328e+01 -1.70284e+01 -1.58817e+01 -1.54073e+01 -1.63561e+01
1.28000e+04 1.28000e+02 -1.60170e+01 -1.39430e+01 -1.80909e+01 -1.58811e+01 -1.54167e+01 -1.63454e+01
1.29600e+04 1.29000e+02 -1.56550e+01 -1.33902e+01 -1.79199e+01 -1.58795e+01 -1.54235e+01 -1.63356e+01
1.31200e+04 1.31000e+02 -1.54583e+01 -1.33982e+01 -1.75184e+01 -1.58772e+01 -1.54277e+01 -1.63268e+01
1.32800e+04 1.32000e+02 -1.63139e+01 -1.37238e+01 -1.89040e+01 -1.58741e+01 -1.54295e+01 -1.63187e+01
1.34400e+04 1.34000e+02 -1.60394e+01 -1.45506e+01 -1.75282e+01 -1.58704e+01 -1.54291e+01 -1.63116e+01
1.36000e+04 1.36000e+02 -1.53603e+01 -1.33655e+01 -1.73552e+01 -1.58661e+01 -1.54267e+01 -1.63054e+01
1.37600e+04 1.37000e+02 -1.56160e+01 -1.21319e+01 -1.91001e+01 -1.58613e+01 -1.54224e+01 -1.63001e+01
1.39200e+04 1.39000e+02 -1.47897e+01 -1.34529e+01 -1.61265e+01 -1.58560e+01 -1.54164e+01 -1.62956e+01
1.40800e+04 1.40000e+02 -1.39761e+01 -1.18860e+01 -1.60663e+01 -1.58504e+01 -1.54089e+01 -1.62919e+01
1.42400e+04 1.42000e+02 -1.51469e+01 -1.38047e+01 -1.64890e+01 -1.58446e+01 -1.53999e+01 -1.62893e+01
1.44000e+04 1.44000e+02 -1.41517e+01 -1.10099e+01 -1.72935e+01 -1.58385e+01 -1.53895e+01 -1.62875e+01
1.45600e+04 1.45000e+02 -1.62057e+01 -1.53211e+01 -1.70904e+01 -1.58323e+01 -1.53778e+01 -1.62868e+01
1.47200e+04 1.47000e+02 -1.36563e+01 -1.27267e+01 -1.45860e+01 -1.58260e+01 -1.53652e+01 -1.62869e+01
1.48800e+04 1.48000e+02 -1.43753e+01 -1.36871e+01 -1.50636e+01 -1.58197e+01 -1.53514e+01 -1.62881e+01
1.50400e+04 1.50000e+02 -1.28290e+01 -1.24967e+01 -1.31613e+01 -1.58134e+01 -1.53365e+01 -1.62903e+01
1.52000e+04 1.52000e+02 -1.23563e+01 -1.07812e+01 -1.39313e+01 -1.58072e+01 -1.53208e+01 -1.62935e+01
1.53600e+04 1.53000e+02 -1.63744e+01 -1.40655e+01 -1.86834e+01 -1.58010e+01 -1.53043e+01 -1.62978e+01
1.55200e+04 1.55000e+02 -1.41979e+01 -1.28133e+01 -1.55825e+01 -1.57949e+01 -1.52868e+01 -1.63031e+01
1.56800e+04 1.56000e+02 -1.68948e+01 -1.55404e+01 -1.82492e+01 -1.57890e+01 -1.52686e+01 -1.63094e+01
1.58400e+04 1.58000e+02 -1.48297e+01 -1.36017e+01 -1.60576e+01 -1.57832e+01 -1.52497e+01 -1.63168e+01
1.60000e+04 1.60000e+02 -1.55391e+01 -1.27187e+01 -1.83595e+01 -1.57775e+01 -1.52302e+01 -1.63249e+01
1.61600e+04 1.61000e+02 -1.45162e+01 -1.35866e+01 -1.54459e+01 -1.57720e+01 -1.52101e+01 -1.63339e+01
1.63200e+04 1.63000e+02 -1.52594e+01 -1.17235e+01 -1.87953e+01 -1.57665e+01 -1.51894e+01 -1.63436e+01
1.64800e+04 1.64000e+02 -1.51517e+01 -1.33177e+01 -1.69857e+01 -1.57611e+01 -1.51684e+01 -1.63539e+01
1.66400e+04 1.66000e+02 -1.38499e+01 -1.09758e+01 -1.67241e+01 -1.57558e+01 -1.51469e+01 -1.63647e+01
1.68000e+04 1.68000e+02 -1.49834e+01 -1.31229e+01 -1.68439e+01 -1.57505e+01 -1.51251e+01 -1.63759e+01
1.69600e+04 1.69000e+02 -1.40220e+01 -1.36337e+01 -1.44103e+01 -1.57452e+01 -1.51031e+01 -1.63873e+01
1.71200e+04 1.71000e+02 -1.48155e+01 -1.33574e+01 -1.62735e+01 -1.57397e+01 -1.50808e+01 -1.63986e+01
1.72800e+04 1.72000e+02 -1.40935e+01 -1.32070e+01 -1.49801e+01 -1.57341e+01 -1.50584e+01 -1.64098e+01
1.74400e+04 1.74000e+02 -1.37815e+01 -1.29932e+01 -1.45697e+01 -1.57283e+01 -1.50359e+01 -1.64207e+01
1.76000e+04 1.76000e+02 -1.48784e+01 -1.31910e+01 -1.65658e+01 -1.57222e+01 -1.50134e+01 -1.64311e+01
1.77600e+04 1.77000e+02 -1.22554e+01 -1.06344e+01 -1.38764e+01 -1.57158e+01 -1.49907e+01 -1.64409e+01
1.79200e+04 1.79000e+02 -1.34843e+01 -1.19252e+01 -1.50433e+01 -1.57089e+01 -1.49681e+01 -1.64497e+01
1.80800e+04 1.80000e+02 -1.36237e+01 -1.24270e+01 -1.48203e+01 -1.57016e+01 -1.49455e+01 -1.64576e+01
1.82400e+04 1.82000e+02 -1.37496e+01 -1.12856e+01 -1.62135e+01 -1.56936e+01 -1.49230e+01 -1.64643e+01
1.84000e+04 1.84000e+02 -1.47572e+01 -1.46418e+01 -1.48727e+01 -1.56851e+01 -1.49004e+01 -1.64698e+01
1.85600e+04 1.85000e+02 -1.25644e+01 -1.16858e+01 -1.34431e+01 -1.56759e+01 -1.48780e+01 -1.64738e+01
1.87200e+04 1.87000e+02 -1.23676e+01 -1.08822e+01 -1.38530e+01 -1.56659e+01 -1.48556e+01 -1.64762e+01
1.88800e+04 1.88000e+02 -1.30356e+01 -1.21235e+01 -1.39476e+01 -1.56552e+01 -1.48333e+01 -1.64771e+01
1.90400e+04 1.90000e+02 -1.49968e+01 -1.42935e+01 -1.57002e+01 -1.56437e+01 -1.48111e+01 -1.64764e+01
1.92000e+04 1.92000e+02 -1.57489e+01 -1.36708e+01 -1.78270e+01 -1.56314e+01 -1.47889e+01 -1.64738e+01
1.93600e+04 1.93000e+02 -1.69619e+01 -1.45272e+01 -1.93967e+01 -1.56182e+01 -1.47669e+01 -1.64696e+01
1.95200e+04 1.95000e+02 -1.42594e+01 -1.37253e+01 -1.47934e+01 -1.56043e+01 -1.47449e+01 -1.64637e+01
1.96800e+04 1.96000e+02 -1.80942e+01 -1.69638e+01 -1.92247e+01 -1.55895e+01 -1.47230e+01 -1.64560e+01
1.98400e+04 1.98000e+02 -1.49396e+01 -1.25169e+01 -1.73624e+01 -1.55739e+01 -1.47011e+01 -1.64467e+01
2.00000e+04 2.00000e+02 -1.32895e+01 -1.15840e+01 -1.49950e+01 -1.55575e+01 -1.46793e+01 -1.64357e+01
2.01600e+04 2.01000e+02 -1.37693e+01 -1.31041e+01 -1.44346e+01 -1.55402e+01 -1.46574e+01 -1.64231e+01
2.03200e+04 2.03000e+02 -1.29907e+01 -1.12693e+01 -1.47120e+01 -1.55223e+01 -1.46356e+01 -1.64090e+01
2.04800e+04 2.04000e+02 -1.49992e+01 -1.41460e+01 -1.58524e+01 -1.55036e+01 -1.46137e+01 -1.63934e+01
2.06400e+04 2.06000e+02 -1.33578e+01 -1.15775e+01 -1.51381e+01 -1.54841e+01 -1.45918e+01 -1.63764e+01
2.08000e+04 2.08000e+02 -1.14308e+01 -1.11617e+01 -1.16998e+01 -1.54639e+01 -1.45698e+01 -1.63581e+01
2.09600e+04 2.09000e+02 -1.39173e+01 -1.25852e+01 -1.52494e+01 -1.54431e+01 -1.45478e+01 -1.63384e+01
2.11200e+04 2.11000e+02 -1.34603e+01 -1.29790e+01 -1.39416e+01 -1.54216e+01 -1.45257e+01 -1.63175e+01
2.12800e+04 2.12000e+02 -1.15749e+01 -1.13907e+01 -1.17591e+01 -1.53995e+01 -1.45035e+01 -1.62955e+01
2.14400e+04 2.14000e+02 -1.18865e+01 -9.88023e+00 -1.38928e+01 -1.53767e+01 -1.44811e+01 -1.62723e+01
2.16000e+04 2.16000e+02 -1.34499e+01 -1.17722e+01 -1.51275e+01 -1.53534e+01 -1.44587e+01 -1.62481e+01
2.17600e+04 2.17000e+02 -1.40407e+01 -1.32951e+01 -1.47862e+01 -1.53295e+01 -1.44361e+01 -1.62228e+01
2.19200e+04 2.19000e+02 -1.41283e+01 -1.25324e+01 -1.57243e+01 -1.53050e+01 -1.44134e+01 -1.61966e+01
2.20800e+04 2.20000e+02 -1.22534e+01 -1.15312e+01 -1.29755e+01 -1.52800e+01 -1.43906e+01 -1.61694e+01
2.22400e+04 2.22000e+02 -1.11751e+01 -1.01672e+01 -1.21831e+01 -1.52546e+01 -1.43678e+01 -1.61414e+01
2.24000e+04 2.24000e+02 -1.34158e+01 -1.22719e+01 -1.45597e+01 -1.52287e+01 -1.43449e+01 -1.61125e+01
2.25600e+04 2.25000e+02 -1.08929e+01 -1.02286e+01 -1.15571e+01 -1.52024e+01 -1.43220e+01 -1.60829e+01
2.27200e+04 2.27000e+02 -1.52861e+01 -1.42695e+01 -1.63027e+01 -1.51758e+01 -1.42991e+01 -1.60524e+01
2.28800e+04 2.28000e+02 -1.35761e+01 -1.20928e+01 -1.50593e+01 -1.51488e+01 -1.42762e+01 -1.60213e+01
2.30400e+04 2.30000e+02 -1.33302e+01 -1.18919e+01 -1.47686e+01 -1.51214e+01 -1.42534e+01 -1.59895e+01
2.32000e+04 2.32000e+02 -1.46491e+01 -1.43307e+01 -1.49674e+01 -1.50938e+01 -1.42306e+01 -1.59571e+01
2.33600e+04 2.33000e+02 -1.27374e+01 -1.12689e+01 -1.42059e+01 -1.50660e+01 -1.42080e+01 -1.59240e+01
2.35200e+04 2.35000e+02 -1.07658e+01 -9.85221e+00 -1.16794e+01 -1.50380e+01 -1.41855e+01 -1.58905e+01
2.36800e+04 2.36000e+02 -1.48119e+01 -1.34922e+01 -1.61316e+01 -1.50097e+01 -1.41632e+01 -1.58563e+01
2.38400e+04 2.38000e+02 -1.30025e+01 -1.10996e+01 -1.49053e+01 -1.49814e+01 -1.41410e+01 -1.58218e+01
2.40000e+04 2.40000e+02 -1.13893e+01 -1.07947e+01 -1.19840e+01 -1.49528e+01 -1.41190e+01 -1.57866e+01
2.41600e+04 2.41000e+02 -1.31335e+01 -1.17739e+01 -1.44931e+01 -1.49241e+01 -1.40972e+01 -1.57511e+01
2.43200e+04 2.43000e+02 -1.17037e+01 -1.06909e+01 -1.27165e+01 -1.48953e+01 -1.40755e+01 -1.57151e+01
2.44800e+04 2.44000e+02 -1.22465e+01 -1.14843e+01 -1.30087e+01 -1.48664e+01 -1.40540e+01 -1.56787e+01
2.46400e+04 2.46000e+02 -1.23349e+01 -1.11562e+01 -1.35136e+01 -1.48372e+01 -1.40326e+01 -1.56419e+01
2.48000e+04 2.48000e+02 -1.20522e+01 -1.07870e+01 -1.33175e+01 -1.48080e+01 -1.40113e+01 -1.56046e+01
2.49600e+04 2.49000e+02 -1.33143e+01 -1.23413e+01 -1.42874e+01 -1.47785e+01 -1.39900e+01 -1.55669e+01
2.51200e+04 2.51000e+02 -1.22134e+01 -1.17790e+01 -1.26477e+01 -1.47488e+01 -1.39688e+01 -1.55288e+01
2.52800e+04 2.52000e+02 -1.37587e+01 -1.26904e+01 -1.48270e+01 -1.47189e+01 -1.39476e+01 -1.54903e+01
2.54400e+04 2.54000e+02 -1.14092e+01 -9.96581e+00 -1.28527e+01 -1.46887e+01 -1.39261e+01 -1.54513e+01
2.56000e+04 2.56000e+02 -1.23717e+01 -1.17725e+01 -1.29708e+01 -1.46583e+01 -1.39047e+01 -1.54119e+01
2.57600e+04 2.57000e+02 -1.13907e+01 -1.12517e+01 -1.15296e+01 -1.46275e+01 -1.38831e+01 -1.53720e+01
2.59200e+04 2.59000e+02 -1.34501e+01 -1.03332e+01 -1.65671e+01 -1.45964e+01 -1.38613e+01 -1.53315e+01
2.60800e+04 2.60000e+02 -1.33924e+01 -1.16947e+01 -1.50901e+01 -1.45649e+01 -1.38392e+01 -1.52907e+01
2.62400e+04 2.62000e+02 -1.13733e+01 -1.09769e+01 -1.17696e+01 -1.45330e+01 -1.38168e+01 -1.52492e+01
2.64000e+04 2.64000e+02 -1.12106e+01 -1.11035e+01 -1.13177e+01 -1.45007e+01 -1.37942e+01 -1.52072e+01
2.65600e+04 2.65000e+02 -1.21436e+01 -1.08572e+01 -1.34300e+01 -1.44679e+01 -1.37712e+01 -1.51646e+01
2.67200e+04 2.67000e+02 -1.26181e+01 -1.07023e+01 -1.45338e+01 -1.44347e+01 -1.37479e+01 -1.51216e+01
2.68800e+04 2.68000e+02 -1.19952e+01 -1.11982e+01 -1.27922e+01 -1.44010e+01 -1.37241e+01 -1.50779e+01
2.70400e+04 2.70000e+02 -1.34956e+01 -1.19985e+01 -1.49927e+01 -1.43669e+01 -1.37000e+01 -1.50337e+01
2.72000e+04 2.72000e+02 -1.25384e+01 -1.17322e+01 -1.33446e+01 -1.43322e+01 -1.36754e+01 -1.49890e+01
2.73600e+04 2.73000e+02 -1.28532e+01 -9.59628e+00 -1.61102e+01 -1.42971e+01 -1.36504e+01 -1.49438e+01
2.75200e+04 2.75000e+02 -1.27200e+01 -1.20726e+01 -1.33674e+01 -1.42615e+01 -1.36250e+01 -1.48980e+01
2.76800e+04 2.76000e+02 -1.27940e+01 -1.27347e+01 -1.28533e+01 -1.42254e+01 -1.35991e+01 -1.48518e+01
2.78400e+04 2.78000e+02 -1.05691e+01 -9.60004e+00 -1.15382e+01 -1.41890e+01 -1.35728e+01 -1.48052e+01
2.80000e+04 2.80000e+02 -1.25369e+01 -1.19549e+01 -1.31188e+01 -1.41521e+01 -1.35459e+01 -1.47583e+01
2.81600e+04 2.81000e+02 -1.23647e+01 -1.07810e+01 -1.39484e+01 -1.41149e+01 -1.35187e+01 -1.47111e+01
2.83200e+04 2.83000e+02 -1.22982e+01 -1.20600e+01 -1.25365e+01 -1.40773e+01 -1.34909e+01 -1.46637e+01
2.84800e+04 2.84000e+02 -1.17292e+01 -1.00124e+01 -1.34460e+01 -1.40395e+01 -1.34628e+01 -1.46161e+01
2.86400e+04 2.86000e+02 -1.22107e+01 -1.03639e+01 -1.40575e+01 -1.40013e+01 -1.34342e+01 -1.45684e+01
2.88000e+04 2.88000e+02 -1.21650e+01 -1.16929e+01 -1.26372e+01 -1.39631e+01 -1.34053e+01 -1.45209e+01
2.89600e+04 2.89000e+02 -1.21365e+01 -1.14224e+01 -1.28507e+01 -1.39246e+01 -1.33758e+01 -1.44733e+01
2.91200e+04 2.91000e+02 -1.15604e+01 -1.08377e+01 -1.22831e+01 -1.38860e+01 -1.33460e+01 -1.44260e+01
2.92800e+04 2.92000e+02 -1.24891e+01 -1.10703e+01 -1.39080e+01 -1.38475e+01 -1.33159e+01 -1.43790e+01
2.94400e+04 2.94000e+02 -1.09435e+01 -1.06873e+01 -1.11997e+01 -1.38089e+01 -1.32853e+01 -1.43324e+01
2.96000e+04 2.96000e+02 -1.15967e+01 -1.07781e+01 -1.24152e+01 -1.37703e+01 -1.32545e+01 -1.42862e+01
2.97600e+04 2.97000e+02 -1.09557e+01 -1.06429e+01 -1.12685e+01 -1.37319e+01 -1.32232e+01 -1.42406e+01
2.99200e+04 2.99000e+02 -1.10754e+01 -1.06007e+01 -1.15501e+01 -1.36937e+01 -1.31917e+01 -1.41956e+01
3.00800e+04 3.00000e+02 -1.01201e+01 -9.75554e+00 -1.04847e+01 -1.36556e+01 -1.31599e+01 -1.41513e+01
3.02400e+04 3.02000e+02 -1.24044e+01 -1.14525e+01 -1.33564e+01 -1.36178e+01 -1.31279e+01 -1.41077e+01
3.04000e+04 3.04000e+02 -1.05490e+01 -9.88869e+00 -1.12093e+01 -1.35802e+01 -1.30956e+01 -1.40648e+01
3.05600e+04 3.05000e+02 -1.18892e+01 -1.11562e+01 -1.26221e+01 -1.35430e+01 -1.30630e+01 -1.40229e+01
3.07200e+04 3.07000e+02 -1.03345e+01 -9.83268e+00 -1.08363e+01 -1.35061e+01 -1.30304e+01 -1.39817e+01
3.08800e+04 3.08000e+02 -1.23270e+01 -1.17254e+01 -1.29285e+01 -1.34695e+01 -1.29975e+01 -1.39415e+01
3.10400e+04 3.10000e+02 -1.09908e+01 -9.50800e+00 -1.24736e+01 -1.34334e+01 -1.29646e+01 -1.39022e+01
3.12000e+04 3.12000e+02 -1.17997e+01 -1.10630e+01 -1.25364e+01 -1.33976e+01 -1.29316e+01 -1.38636e+01
3.13600e+04 3.13000e+02 -1.16040e+01 -1.04928e+01 -1.27153e+01 -1.33623e+01 -1.28985e+01 -1.38260e+01
3.15200e+04 3.15000e+02 -1.05220e+01 -9.08924e+00 -1.19547e+01 -1.33274e+01 -1.28655e+01 -1.37892e+01
3.16800e+04 3.16000e+02 -1.03707e+01 -8.52146e+00 -1.22199e+01 -1.32928e+01 -1.28324e+01 -1.37532e+01
3.18400e+04 3.18000e+02 -1.12014e+01 -1.07785e+01 -1.16243e+01 -1.32587e+01 -1.27995e+01 -1.37178e+01
3.20000e+04 3.20000e+02 -1.12098e+01 -9.89624e+00 -1.25233e+01 -1.32249e+01 -1.27665e+01 -1.36832e+01
3.21600e+04 3.21000e+02 -1.28765e+01 -1.19478e+01 -1.38053e+01 -1.31914e+01 -1.27337e+01 -1.36491e+01
3.23200e+04 3.23000e+02 -1.10808e+01 -9.22560e+00 -1.29360e+01 -1.31583e+01 -1.27010e+01 -1.36156e+01
3.24800e+04 3.24000e+02 -1.12886e+01 -9.99704e+00 -1.25801e+01 -1.31254e+01 -1.26684e+01 -1.35824e+01
3.26400e+04 3.26000e+02 -1.10987e+01 -1.03378e+01 -1.18597e+01 -1.30928e+01 -1.26359e+01 -1.35496e+01
3.28000e+04 3.28000e+02 -1.08222e+01 -9.81832e+00 -1.18261e+01 -1.30603e+01 -1.26036e+01 -1.35170e+01
3.29600e+04 3.29000e+02 -1.11752e+01 -1.08575e+01 -1.14929e+01 -1.30281e+01 -1.25715e+01 -1.34846e+01
3.31200e+04 3.31000e+02 -1.07256e+01 -9.70061e+00 -1.17505e+01 -1.29958e+01 -1.25395e+01 -1.34521e+01
3.32800e+04 3.32000e+02 -1.07155e+01 -1.00711e+01 -1.13599e+01 -1.29637e+01 -1.25078e+01 -1.34196e+01
3.34400e+04 3.34000e+02 -1.20433e+01 -1.08651e+01 -1.32214e+01 -1.29315e+01 -1.24763e+01 -1.33868e+01
3.36000e+04 3.36000e+02 -1.15246e+01 -9.53117e+00 -1.35180e+01 -1.28993e+01 -1.24448e+01 -1.33538e+01
3.37600e+04 3.37000e+02 -1.05096e+01 -9.74960e+00 -1.12695e+01 -1.28670e+01 -1.24136e+01 -1.33204e+01
3.39200e+04 3.39000e+02 -1.00477e+01 -9.29508e+00 -1.08003e+01 -1.28347e+01 -1.23827e+01 -1.32867e+01
3.40800e+04 3.40000e+02 -1.10135e+01 -1.02024e+01 -1.18247e+01 -1.28022e+01 -1.23519e+01 -1.32524e+01
3.42400e+04 3.42000e+02 -1.22259e+01 -1.06212e+01 -1.38306e+01 -1.27695e+01 -1.23215e+01 -1.32175e+01
3.44000e+04 3.44000e+02 -9.92406e+00 -9.48863e+00 -1.03595e+01 -1.27367e+01 -1.22912e+01 -1.31821e+01
3.45600e+04 3.45000e+02 -1.05784e+01 -9.79485e+00 -1.13620e+01 -1.27036e+01 -1.22612e+01 -1.31460e+01
3.47200e+04 3.47000e+02 -1.15556e+01 -8.76490e+00 -1.43464e+01 -1.26704e+01 -1.22315e+01 -1.31093e+01
3.48800e+04 3.48000e+02 -1.10176e+01 -9.79283e+00 -1.22424e+01 -1.26370e+01 -1.22022e+01 -1.30719e+01
3.50400e+04 3.50000e+02 -1.07647e+01 -1.01066e+01 -1.14228e+01 -1.26035e+01 -1.21732e+01 -1.30337e+01
3.52000e+04 3.52000e+02 -1.04376e+01 -9.84517e+00 -1.10301e+01 -1.25698e+01 -1.21446e+01 -1.29950e+01
3.53600e+04 3.53000e+02 -9.72687e+00 -9.33266e+00 -1.01211e+01 -1.25360e+01 -1.21164e+01 -1.29555e+01
3.55200e+04 3.55000e+02 -1.12571e+01 -9.49722e+00 -1.30170e+01 -1.25020e+01 -1.20886e+01 -1.29154e+01
3.56800e+04 3.56000e+02 -1.10918e+01 -9.64470e+00 -1.25390e+01 -1.24680e+01 -1.20613e+01 -1.28747e+01
3.58400e+04 3.58000e+02 -1.04098e+01 -9.11631e+00 -1.17032e+01 -1.24339e+01 -1.20345e+01 -1.28334e+01
3.60000e+04 3.60000e+02 -1.03815e+01 -9.24181e+00 -1.15212e+01 -1.23999e+01 -1.20082e+01 -1.27916e+01
3.61600e+04 3.61000e+02 -1.09547e+01 -1.07804e+01 -1.11290e+01 -1.23659e+01 -1.19823e+01 -1.27494e+01
3.63200e+04 3.63000e+02 -9.87441e+00 -9.55114e+00 -1.01977e+01 -1.23319e+01 -1.19571e+01 -1.27067e+01
3.64800e+04 3.64000e+02 -1.12609e+01 -1.04325e+01 -1.20894e+01 -1.22981e+01 -1.19323e+01 -1.26638e+01
3.66400e+04 3.66000e+02 -1.08145e+01 -1.05008e+01 -1.11282e+01 -1.22643e+01 -1.19081e+01 -1.26205e+01
3.68000e+04 3.68000e+02 -1.05505e+01 -1.00148e+01 -1.10862e+01 -1.22308e+01 -1.18845e+01 -1.25772e+01
3.69600e+04 3.69000e+02 -9.73169e+00 -8.82672e+00 -1.06367e+01 -1.21975e+01 -1.18613e+01 -1.25336e+01
3.71200e+04 3.71000e+02 -1.03010e+01 -9.15461e+00 -1.14473e+01 -1.21643e+01 -1.18386e+01 -1.24901e+01
3.72800e+04 3.72000e+02 -1.10324e+01 -9.87285e+00 -1.21920e+01 -1.21315e+01 -1.18164e+01 -1.24466e+01
3.74400e+04 3.74000e+02 -1.09464e+01 -9.81060e+00 -1.20821e+01 -1.20989e+01 -1.17946e+01 -1.24033e+01
3.76000e+04 3.76000e+02 -1.01541e+01 -9.29031e+00 -1.10179e+01 -1.20667e+01 -1.17731e+01 -1.23602e+01
3.77600e+04 3.77000e+02 -9.67932e+00 -9.05872e+00 -1.02999e+01 -1.20347e+01 -1.17520e+01 -1.23174e+01
3.79200e+04 3.79000e+02 -1.13485e+01 -1.04710e+01 -1.22260e+01 -1.20031e+01 -1.17311e+01 -1.22751e+01
3.80800e+04 3.80000e+02 -1.07008e+01 -9.31900e+00 -1.20827e+01 -1.19719e+01 -1.17105e+01 -1.22332e+01
3.82400e+04 3.82000e+02 -1.02996e+01 -8.97659e+00 -1.16225e+01 -1.19410e+01 -1.16900e+01 -1.21920e+01
3.84000e+04 3.84000e+02 -1.07025e+01 -9.36830e+00 -1.20367e+01 -1.19105e+01 -1.16695e+01 -1.21515e+01
3.85600e+04 3.85000e+02 -9.97207e+00 -9.75209e+00 -1.01920e+01 -1.18804e+01 -1.16489e+01 -1.21119e+01
3.87200e+04 3.87000e+02 -1.01853e+01 -9.42933e+00 -1.09413e+01 -1.18507e+01 -1.16281e+01 -1.20732e+01
3.88800e+04 3.88000e+02 -1.07296e+01 -9.41973e+00 -1.20395e+01 -1.18214e+01 -1.16072e+01 -1.20357e+01
3.90400e+04 3.90000e+02 -1.24514e+01 -1.06200e+01 -1.42828e+01 -1.17925e+01 -1.15858e+01 -1.19992e+01
3.92000e+04 3.92000e+02 -1.01264e+01 -9.67420e+00 -1.05786e+01 -1.17641e+01 -1.15639e+01 -1.19642e+01
3.93600e+04 3.93000e+02 -1.03392e+01 -8.88311e+00 -1.17953e+01 -1.17360e+01 -1.15415e+01 -1.19305e+01
3.95200e+04 3.95000e+02 -1.07355e+01 -9.65411e+00 -1.18169e+01 -1.17084e+01 -1.15185e+01 -1.18984e+01
3.96800e+04 3.96000e+02 -9.98595e+00 -9.60568e+00 -1.03662e+01 -1.16813e+01 -1.14948e+01 -1.18678e+01
3.98400e+04 3.98000e+02 -9.96211e+00 -9.28023e+00 -1.06440e+01 -1.16546e+01 -1.14702e+01 -1.18389e+01
4.00000e+04 4.00000e+02 -9.59110e+00 -8.78461e+00 -1.03976e+01 -1.16283e+01 -1.14449e+01 -1.18116e+01
4.01600e+04 4.01000e+02 -1.03973e+01 -8.82975e+00 -1.19648e+01 -1.16024e+01 -1.14188e+01 -1.17859e+01
4.03200e+04 4.03000e+02 -1.03226e+01 -9.48457e+00 -1.11607e+01 -1.15769e+01 -1.13921e+01 -1.17617e+01
4.04800e+04 4.04000e+02 -1.04618e+01 -9.60697e+00 -1.13166e+01 -1.15518e+01 -1.13647e+01 -1.17390e+01
4.06400e+04 4.06000e+02 -1.06487e+01 -9.48999e+00 -1.18075e+01 -1.15272e+01 -1.13367e+01 -1.17177e+01
4.08000e+04 4.08000e+02 -9.80032e+00 -8.92860e+00 -1.06720e+01 -1.15029e+01 -1.13083e+01 -1.16975e+01
4.09600e+04 4.09000e+02 -9.97268e+00 -8.21374e+00 -1.17316e+01 -1.14790e+01 -1.12795e+01 -1.16785e+01
4.11200e+04 4.11000e+02 -1.02332e+01 -9.09687e+00 -1.13695e+01 -1.14555e+01 -1.12505e+01 -1.16605e+01
4.12800e+04 4.12000e+02 -9.85316e+00 -8.77243e+00 -1.09339e+01 -1.14323e+01 -1.12213e+01 -1.16433e+01
4.14400e+04 4.14000e+02 -9.92608e+00 -8.82054e+00 -1.10316e+01 -1.14094e+01 -1.11920e+01 -1.16268e+01
4.16000e+04 4.16000e+02 -1.01727e+01 -9.46054e+00 -1.08848e+01 -1.13869e+01 -1.11628e+01 -1.16109e+01
4.17600e+04 4.17000e+02 -1.02505e+01 -9.80262e+00 -1.06984e+01 -1.13646e+01 -1.11336e+01 -1.15955e+01
4.19200e+04 4.19000e+02 -9.84491e+00 -9.72197e+00 -9.96785e+00 -1.13426e+01 -1.11045e+01 -1.15806e+01
4.20800e+04 4.20000e+02 -9.93645e+00 -8.85193e+00 -1.10210e+01 -1.13208e+01 -1.10756e+01 -1.15660e+01
4.22400e+04 4.22000e+02 -1.00768e+01 -9.21148e+00 -1.09421e+01 -1.12993e+01 -1.10470e+01 -1.15516e+01
4.24000e+04 4.24000e+02 -9.45011e+00 -9.20158e+00 -9.69864e+00 -1.12779e+01 -1.10185e+01 -1.15373e+01
4.25600e+04 4.25000e+02 -8.78611e+00 -8.52103e+00 -9.05119e+00 -1.12567e+01 -1.09903e+01 -1.15232e+01
4.27200e+04 4.27000e+02 -9.93895e+00 -8.88939e+00 -1.09885e+01 -1.12358e+01 -1.09623e+01 -1.15092e+01
4.28800e+04 4.28000e+02 -9.50420e+00 -9.29912e+00 -9.70927e+00 -1.12149e+01 -1.09346e+01 -1.14951e+01
4.30400e+04 4.30000e+02 -9.26654e+00 -8.34063e+00 -1.01924e+01 -1.11941e+01 -1.09071e+01 -1.14811e+01
4.32000e+04 4.32000e+02 -9.73987e+00 -8.67421e+00 -1.08055e+01 -1.11734e+01 -1.08799e+01 -1.14670e+01
4.33600e+04 4.33000e+02 -9.88445e+00 -9.02103e+00 -1.07479e+01 -1.11529e+01 -1.08530e+01 -1.14527e+01
4.35200e+04 4.35000e+02 -1.03006e+01 -8.84963e+00 -1.17516e+01 -1.11323e+01 -1.08262e+01 -1.14384e+01
4.36800e+04 4.36000e+02 -1.12883e+01 -1.04446e+01 -1.21320e+01 -1.11118e+01 -1.07996e+01 -1.14240e+01
4.38400e+04 4.38000e+02 -9.44494e+00 -8.92177e+00 -9.96811e+00 -1.10914e+01 -1.07733e+01 -1.14094e+01
4.40000e+04 4.40000e+02 -9.91524e+00 -9.20859e+00 -1.06219e+01 -1.10709e+01 -1.07471e+01 -1.13947e+01
4.41600e+04 4.41000e+02 -9.35867e+00 -8.31912e+00 -1.03982e+01 -1.10505e+01 -1.07210e+01 -1.13799e+01
4.43200e+04 4.43000e+02 -1.07240e+01 -1.02350e+01 -1.12131e+01 -1.10300e+01 -1.06950e+01 -1.13649e+01
4.44800e+04 4.44000e+02 -1.09721e+01 -9.50243e+00 -1.24418e+01 -1.10094e+01 -1.06691e+01 -1.13497e+01
4.46400e+04 4.46000e+02 -9.26889e+00 -8.35270e+00 -1.01851e+01 -1.09889e+01 -1.06433e+01 -1.13345e+01
4.48000e+04 4.48000e+02 -1.00712e+01 -8.69999e+00 -1.14424e+01 -1.09683e+01 -1.06175e+01 -1.13191e+01
4.49600e+04 4.49000e+02 -9.23849e+00 -8.56690e+00 -9.91007e+00 -1.09476e+01 -1.05917e+01 -1.13035e+01
4.51200e+04 4.51000e+02 -9.93672e+00 -9.27432e+00 -1.05991e+01 -1.09270e+01 -1.05659e+01 -1.12880e+01
4.52800e+04 4.52000e+02 -9.80584e+00 -9.44479e+00 -1.01669e+01 -1.09062e+01 -1.05402e+01 -1.12722e+01
4.54400e+04 4.54000e+02 -9.08775e+00 -8.71045e+00 -9.46505e+00 -1.08854e+01 -1.05144e+01 -1.12564e+01
4.56000e+04 4.56000e+02 -9.60420e+00 -8.89001e+00 -1.03184e+01 -1.08645e+01 -1.04886e+01 -1.12405e+01
4.57600e+04 4.57000e+02 -9.65106e+00 -8.95427e+00 -1.03479e+01 -1.08437e+01 -1.04629e+01 -1.12244e+01
4.59200e+04 4.59000e+02 -1.06972e+01 -9.55860e+00 -1.18358e+01 -1.08227e+01 -1.04371e+01 -1.12083e+01
4.60800e+04 4.60000e+02 -9.69353e+00 -9.35742e+00 -1.00296e+01 -1.08018e+01 -1.04114e+01 -1.11921e+01
4.62400e+04 4.62000e+02 -9.61661e+00 -8.38735e+00 -1.08459e+01 -1.07808e+01 -1.03858e+01 -1.11758e+01
4.64000e+04 4.64000e+02 -9.74879e+00 -8.94829e+00 -1.05493e+01 -1.07598e+01 -1.03602e+01 -1.11594e+01
4.65600e+04 4.65000e+02 -9.84137e+00 -8.64319e+00 -1.10396e+01 -1.07388e+01 -1.03348e+01 -1.11428e+01
4.67200e+04 4.67000e+02 -9.68768e+00 -9.30899e+00 -1.00664e+01 -1.07179e+01 -1.03097e+01 -1.11262e+01
4.68800e+04 4.68000e+02 -9.83211e+00 -9.08905e+00 -1.05752e+01 -1.06970e+01 -1.02847e+01 -1.11094e+01
4.70400e+04 4.70000e+02 -8.86377e+00 -7.86034e+00 -9.86721e+00 -1.06762e+01 -1.02600e+01 -1.10925e+01
4.72000e+04 4.72000e+02 -8.80361e+00 -8.00289e+00 -9.60433e+00 -1.06555e+01 -1.02357e+01 -1.10754e+01
4.73600e+04 4.73000e+02 -1.05795e+01 -9.10349e+00 -1.20556e+01 -1.06350e+01 -1.02118e+01 -1.10581e+01
4.75200e+04 4.75000e+02 -9.62502e+00 -9.59108e+00 -9.65896e+00 -1.06146e+01 -1.01884e+01 -1.10407e+01
4.76800e+04 4.76000e+02 -8.96714e+00 -8.07399e+00 -9.86029e+00 -1.05943e+01 -1.01656e+01 -1.10230e+01
4.78400e+04 4.78000e+02 -1.01907e+01 -9.17476e+00 -1.12067e+01 -1.05743e+01 -1.01434e+01 -1.10053e+01
4.80000e+04 4.80000e+02 -1.02700e+01 -1.01148e+01 -1.04251e+01 -1.05545e+01 -1.01218e+01 -1.09872e+01
4.81600e+04 4.81000e+02 -9.24445e+00 -8.23796e+00 -1.02509e+01 -1.05349e+01 -1.01010e+01 -1.09688e+01
4.83200e+04 4.83000e+02 -9.15833e+00 -8.68083e+00 -9.63583e+00 -1.05157e+01 -1.00810e+01 -1.09503e+01
4.84800e+04 4.84000e+02 -9.36174e+00 -9.00050e+00 -9.72298e+00 -1.04967e+01 -1.00619e+01 -1.09314e+01
4.86400e+04 4.86000e+02 -9.19979e+00 -8.35304e+00 -1.00465e+01 -1.04780e+01 -1.00436e+01 -1.09124e+01
4.88000e+04 4.88000e+02 -9.75575e+00 -8.33231e+00 -1.11792e+01 -1.04596e+01 -1.00263e+01 -1.08929e+01
4.89600e+04 4.89000e+02 -9.69850e+00 -9.21406e+00 -1.01829e+01 -1.04416e+01 -1.00100e+01 -1.08732e+01
4.91200e+04 4.91000e+02 -9.29757e+00 -8.38218e+00 -1.02130e+01 -1.04239e+01 -9.99463e+00 -1.08531e+01
4.92800e+04 4.92000e+02 -9.77617e+00 -8.88638e+00 -1.06659e+01 -1.04065e+01 -9.98028e+00 -1.08328e+01
4.94400e+04 4.94000e+02 -8.88724e+00 -7.34866e+00 -1.04258e+01 -1.03896e+01 -9.96705e+00 -1.08121e+01
4.96000e+04 4.96000e+02 -9.87600e+00 -8.95327e+00 -1.07987e+01 -1.03729e+01 -9.95471e+00 -1.07911e+01
4.97600e+04 4.97000e+02 -9.36374e+00 -8.91275e+00 -9.81473e+00 -1.03566e+01 -9.94338e+00 -1.07698e+01
4.99200e+04 4.99000e+02 -9.84363e+00 -8.13386e+00 -1.15534e+01 -1.03407e+01 -9.93305e+00 -1.07483e+01
5.00800e+04 5.00000e+02 -1.00731e+01 -8.53587e+00 -1.16104e+01 -1.03250e+01 -9.92361e+00 -1.07264e+01
5.02400e+04 5.02000e+02 -8.67261e+00 -8.43410e+00 -8.91111e+00 -1.03097e+01 -9.91504e+00 -1.07043e+01
5.04000e+04 5.04000e+02 -1.02773e+01 -8.88667e+00 -1.16680e+01 -1.02946e+01 -9.90733e+00 -1.06820e+01
5.05600e+04 5.05000e+02 -1.03209e+01 -9.35480e+00 -1.12871e+01 -1.02799e+01 -9.90035e+00 -1.06594e+01
5.07200e+04 5.07000e+02 -9.46586e+00 -8.41717e+00 -1.05145e+01 -1.02654e+01 -9.89407e+00 -1.06367e+01
5.08800e+04 5.08000e+02 -1.05844e+01 -9.45985e+00 -1.17089e+01 -1.02511e+01 -9.88840e+00 -1.06138e+01
5.10400e+04 5.10000e+02 -8.94440e+00 -8.62913e+00 -9.25967e+00 -1.02370e+01 -9.88319e+00 -1.05908e+01
5.12000e+04 5.12000e+02 -9.05577e+00 -8.78035e+00 -9.33119e+00 -1.02231e+01 -9.87844e+00 -1.05677e+01
5.13600e+04 5.13000e+02 -8.93847e+00 -8.34515e+00 -9.53179e+00 -1.02093e+01 -9.87395e+00 -1.05446e+01
5.15200e+04 5.15000e+02 -9.67105e+00 -9.11368e+00 -1.02284e+01 -1.01956e+01 -9.86971e+00 -1.05214e+01
5.16800e+04 5.16000e+02 -1.01551e+01 -9.26281e+00 -1.10473e+01 -1.01820e+01 -9.86558e+00 -1.04984e+01
5.18400e+04 5.18000e+02 -9.29150e+00 -9.00752e+00 -9.57549e+00 -1.01684e+01 -9.86145e+00 -1.04753e+01
5.20000e+04 5.20000e+02 -9.22529e+00 -8.62164e+00 -9.82895e+00 -1.01548e+01 -9.85722e+00 -1.04524e+01
5.21600e+04 5.21000e+02 -8.81651e+00 -8.33070e+00 -9.30233e+00 -1.01412e+01 -9.85281e+00 -1.04296e+01
5.23200e+04 5.23000e+02 -8.65822e+00 -7.89318e+00 -9.42326e+00 -1.01276e+01 -9.84811e+00 -1.04071e+01
5.24800e+04 5.24000e+02 -9.18353e+00 -8.17660e+00 -1.01904e+01 -1.01139e+01 -9.84305e+00 -1.03847e+01
5.26400e+04 5.26000e+02 -8.88098e+00 -8.69721e+00 -9.06474e+00 -1.01001e+01 -9.83755e+00 -1.03628e+01
5.28000e+04 5.28000e+02 -9.04555e+00 -7.62507e+00 -1.04660e+01 -1.00863e+01 -9.83155e+00 -1.03410e+01
5.29600e+04 5.29000e+02 -1.02545e+01 -1.01027e+01 -1.04062e+01 -1.00724e+01 -9.82499e+00 -1.03197e+01
5.31200e+04 5.31000e+02 -9.16968e+00 -8.58881e+00 -9.75054e+00 -1.00584e+01 -9.81782e+00 -1.02989e+01
5.32800e+04 5.32000e+02 -9.08244e+00 -8.79521e+00 -9.36966e+00 -1.00442e+01 -9.81002e+00 -1.02784e+01
5.34400e+04 5.34000e+02 -9.82295e+00 -8.63811e+00 -1.10078e+01 -1.00300e+01 -9.80158e+00 -1.02585e+01
5.36000e+04 5.36000e+02 -8.67395e+00 -8.23237e+00 -9.11554e+00 -1.00158e+01 -9.79249e+00 -1.02391e+01
5.37600e+04 5.37000e+02 -8.69152e+00 -8.15995e+00 -9.22309e+00 -1.00015e+01 -9.78275e+00 -1.02202e+01
5.39200e+04 5.39000e+02 -8.62630e+00 -8.42734e+00 -8.82526e+00 -9.98707e+00 -9.77242e+00 -1.02017e+01
5.40800e+04 5.40000e+02 -1.00784e+01 -8.81593e+00 -1.13409e+01 -9.97267e+00 -9.76150e+00 -1.01839e+01
5.42400e+04 5.42000e+02 -9.54854e+00 -8.38063e+00 -1.07165e+01 -9.95831e+00 -9.75002e+00 -1.01666e+01
5.44000e+04 5.44000e+02 -9.32376e+00 -8.47392e+00 -1.01736e+01 -9.94393e+00 -9.73805e+00 -1.01498e+01
5.45600e+04 5.45000e+02 -9.78741e+00 -9.43654e+00 -1.01383e+01 -9.92962e+00 -9.72563e+00 -1.01336e+01
5.47200e+04 5.47000e+02 -1.01484e+01 -9.36767e+00 -1.09292e+01 -9.91533e+00 -9.71282e+00 -1.01178e+01
5.48800e+04 5.48000e+02 -9.07090e+00 -8.93657e+00 -9.20523e+00 -9.90117e+00 -9.69967e+00 -1.01027e+01
5.50400e+04 5.50000e+02 -9.77348e+00 -8.60597e+00 -1.09410e+01 -9.88710e+00 -9.68621e+00 -1.00880e+01
5.52000e+04 5.52000e+02 -9.69558e+00 -8.80389e+00 -1.05873e+01 -9.87316e+00 -9.67252e+00 -1.00738e+01
5.53600e+04 5.53000e+02 -8.88747e+00 -7.61052e+00 -1.01644e+01 -9.85931e+00 -9.65863e+00 -1.00600e+01
5.55200e+04 5.55000e+02 -8.91264e+00 -8.45516e+00 -9.37012e+00 -9.84565e+00 -9.64458e+00 -1.00467e+01
5.56800e+04 5.56000e+02 -8.63579e+00 -8.15374e+00 -9.11784e+00 -9.83215e+00 -9.63039e+00 -1.00339e+01
5.58400e+04 5.58000e+02 -9.46537e+00 -8.91515e+00 -1.00156e+01 -9.81879e+00 -9.61612e+00 -1.00215e+01
5.60000e+04 5.60000e+02 -9.19437e+00 -8.30814e+00 -1.00806e+01 -9.80561e+00 -9.60178e+00 -1.00094e+01
5.61600e+04 5.61000e+02 -8.35358e+00 -7.95661e+00 -8.75054e+00 -9.79262e+00 -9.58740e+00 -9.99784e+00
5.63200e+04 5.63000e+02 -9.39643e+00 -8.90250e+00 -9.89037e+00 -9.77981e+00 -9.57299e+00 -9.98663e+00
5.64800e+04 5.64000e+02 -9.61817e+00 -8.08156e+00 -1.11548e+01 -9.76716e+00 -9.55857e+00 -9.97574e+00
5.66400e+04 5.66000e+02 -9.79401e+00 -9.28049e+00 -1.03075e+01 -9.75469e+00 -9.54418e+00 -9.96520e+00
5.68000e+04 5.68000e+02 -9.63220e+00 -9.54657e+00 -9.71784e+00 -9.74241e+00 -9.52982e+00 -9.95499e+00
5.69600e+04 5.69000e+02 -9.26836e+00 -8.76830e+00 -9.76842e+00 -9.73030e+00 -9.51552e+00 -9.94509e+00
5.71200e+04 5.71000e+02 -9.43033e+00 -8.48556e+00 -1.03751e+01 -9.71838e+00 -9.50129e+00 -9.93547e+00
5.72800e+04 5.72000e+02 -1.06878e+01 -9.80694e+00 -1.15686e+01 -9.70664e+00 -9.48716e+00 -9.92611e+00
5.74400e+04 5.74000e+02 -9.09984e+00 -8.18950e+00 -1.00102e+01 -9.69508e+00 -9.47315e+00 -9.91700e+00
5.76000e+04 5.76000e+02 -9.15069e+00 -8.42185e+00 -9.87953e+00 -9.68370e+00 -9.45929e+00 -9.90811e+00
5.77600e+04 5.77000e+02 -9.22297e+00 -8.93530e+00 -9.51064e+00 -9.67250e+00 -9.44560e+00 -9.89941e+00
5.79200e+04 5.79000e+02 -9.38211e+00 -8.38121e+00 -1.03830e+01 -9.66150e+00 -9.43212e+00 -9.89089e+00
5.80800e+04 5.80000e+02 -9.07815e+00 -8.29704e+00 -9.85926e+00 -9.65068e+00 -9.41886e+00 -9.88251e+00
5.82400e+04 5.82000e+02 -9.23880e+00 -8.29912e+00 -1.01785e+01 -9.64006e+00 -9.40585e+00 -9.87427e+00
5.84000e+04 5.84000e+02 -9.04965e+00 -7.85838e+00 -1.02409e+01 -9.62963e+00 -9.39313e+00 -9.86614e+00
5.85600e+04 5.85000e+02 -9.39097e+00 -8.52437e+00 -1.02576e+01 -9.61941e+00 -9.38072e+00 -9.85809e+00
5.87200e+04 5.87000e+02 -9.38020e+00 -8.65360e+00 -1.01068e+01 -9.60939e+00 -9.36866e+00 -9.85012e+00
5.88800e+04 5.88000e+02 -9.82997e+00 -8.66201e+00 -1.09979e+01 -9.59958e+00 -9.35696e+00 -9.84221e+00
5.90400e+04 5.90000e+02 -8.73695e+00 -8.51293e+00 -8.96097e+00 -9.58999e+00 -9.34564e+00 -9.83434e+00
5.92000e+04 5.92000e+02 -8.76748e+00 -8.13617e+00 -9.39879e+00 -9.58061e+00 -9.33472e+00 -9.82650e+00
5.93600e+04 5.93000e+02 -9.31343e+00 -8.57414e+00 -1.00527e+01 -9.57146e+00 -9.32422e+00 -9.81871e+00
5.95200e+04 5.95000e+02 -1.00693e+01 -8.96419e+00 -1.11744e+01 -9.56254e+00 -9.31414e+00 -9.81093e+00
5.96800e+04 5.96000e+02 -1.01750e+01 -8.64612e+00 -1.17040e+01 -9.55385e+00 -9.30450e+00 -9.80319e+00
5.98400e+04 5.98000e+02 -9.36466e+00 -8.71936e+00 -1.00100e+01 -9.54538e+00 -9.29529e+00 -9.79547e+00
6.00000e+04 6.00000e+02 -1.03830e+01 -8.52435e+00 -1.22416e+01 -9.53716e+00 -9.28653e+00 -9.78780e+00
6.01600e+04 6.01000e+02 -8.47207e+00 -8.00187e+00 -8.94226e+00 -9.52917e+00 -9.27818e+00 -9.78016e+00
6.03200e+04 6.03000e+02 -8.41932e+00 -8.34995e+00 -8.48869e+00 -9.52143e+00 -9.27027e+00 -9.77259e+00
6.04800e+04 6.04000e+02 -8.48833e+00 -8.20769e+00 -8.76897e+00 -9.51390e+00 -9.26274e+00 -9.76507e+00
6.06400e+04 6.06000e+02 -9.06383e+00 -7.79987e+00 -1.03278e+01 -9.50661e+00 -9.25559e+00 -9.75763e+00
6.08000e+04 6.08000e+02 -9.32321e+00 -7.95665e+00 -1.06898e+01 -9.49954e+00 -9.24880e+00 -9.75027e+00
6.09600e+04 6.09000e+02 -9.47628e+00 -9.11014e+00 -9.84242e+00 -9.49268e+00 -9.24233e+00 -9.74302e+00
6.11200e+04 6.11000e+02 -8.95424e+00 -8.17530e+00 -9.73318e+00 -9.48602e+00 -9.23615e+00 -9.73590e+00
6.12800e+04 6.12000e+02 -8.60639e+00 -8.44744e+00 -8.76534e+00 -9.47956e+00 -9.23024e+00 -9.72889e+00
6.14400e+04 6.14000e+02 -8.78566e+00 -8.57786e+00 -8.99347e+00 -9.47328e+00 -9.22454e+00 -9.72203e+00
6.16000e+04 6.16000e+02 -8.27993e+00 -7.82414e+00 -8.73572e+00 -9.46718e+00 -9.21903e+00 -9.71533e+00
6.17600e+04 6.17000e+02 -9.11362e+00 -8.01332e+00 -1.02139e+01 -9.46124e+00 -9.21368e+00 -9.70880e+00
6.19200e+04 6.19000e+02 -9.43913e+00 -8.97692e+00 -9.90135e+00 -9.45544e+00 -9.20842e+00 -9.70246e+00
6.20800e+04 6.20000e+02 -8.94217e+00 -8.41894e+00 -9.46539e+00 -9.44979e+00 -9.20325e+00 -9.69632e+00
6.22400e+04 6.22000e+02 -8.28276e+00 -7.84292e+00 -8.72260e+00 -9.44426e+00 -9.19811e+00 -9.69041e+00
6.24000e+04 6.24000e+02 -8.72902e+00 -8.35271e+00 -9.10534e+00 -9.43886e+00 -9.19298e+00 -9.68474e+00
6.25600e+04 6.25000e+02 -8.52564e+00 -8.01451e+00 -9.03676e+00 -9.43356e+00 -9.18781e+00 -9.67932e+00
6.27200e+04 6.27000e+02 -9.18106e+00 -8.79104e+00 -9.57107e+00 -9.42837e+00 -9.18257e+00 -9.67418e+00
6.28800e+04 6.28000e+02 -8.94106e+00 -8.16839e+00 -9.71372e+00 -9.42328e+00 -9.17725e+00 -9.66932e+00
6.30400e+04 6.30000e+02 -9.07919e+00 -8.39841e+00 -9.75998e+00 -9.41828e+00 -9.17180e+00 -9.66475e+00
6.32000e+04 6.32000e+02 -8.71136e+00 -7.73256e+00 -9.69016e+00 -9.41336e+00 -9.16621e+00 -9.66050e+00
6.33600e+04 6.33000e+02 -8.62889e+00 -8.33804e+00 -8.91974e+00 -9.40851e+00 -9.16046e+00 -9.65656e+00
6.35200e+04 6.35000e+02 -8.54941e+00 -8.14044e+00 -8.95838e+00 -9.40373e+00 -9.15452e+00 -9.65293e+00
6.36800e+04 6.36000e+02 -8.64947e+00 -8.38758e+00 -8.91135e+00 -9.39900e+00 -9.14838e+00 -9.64962e+00
6.38400e+04 6.38000e+02 -9.20945e+00 -8.26316e+00 -1.01557e+01 -9.39432e+00 -9.14203e+00 -9.64661e+00
6.40000e+04 6.40000e+02 -8.61600e+00 -8.21439e+00 -9.01761e+00 -9.38967e+00 -9.13545e+00 -9.64389e+00
6.41600e+04 6.41000e+02 -9.01779e+00 -8.03387e+00 -1.00017e+01 -9.38503e+00 -9.12862e+00 -9.64144e+00
6.43200e+04 6.43000e+02 -8.37093e+00 -7.70619e+00 -9.03567e+00 -9.38040e+00 -9.12155e+00 -9.63926e+00
6.44800e+04 6.44000e+02 -8.45041e+00 -8.27091e+00 -8.62992e+00 -9.37575e+00 -9.11422e+00 -9.63729e+00
6.46400e+04 6.46000e+02 -8.59628e+00 -8.09037e+00 -9.10220e+00 -9.37107e+00 -9.10664e+00 -9.63550e+00
6.48000e+04 6.48000e+02 -9.06437e+00 -8.01000e+00 -1.01187e+01 -9.36634e+00 -9.09880e+00 -9.63387e+00
6.49600e+04 6.49000e+02 -8.75682e+00 -8.15155e+00 -9.36209e+00 -9.36152e+00 -9.09069e+00 -9.63236e+00
6.51200e+04 6.51000e+02 -9.71422e+00 -7.91797e+00 -1.15105e+01 -9.35661e+00 -9.08232e+00 -9.63090e+00
6.52800e+04 6.52000e+02 -8.66885e+00 -7.78142e+00 -9.55628e+00 -9.35157e+00 -9.07368e+00 -9.62946e+00
6.54400e+04 6.54000e+02 -9.47683e+00 -9.35068e+00 -9.60297e+00 -9.34639e+00 -9.06478e+00 -9.62800e+00
6.56000e+04 6.56000e+02 -8.81054e+00 -8.08465e+00 -9.53643e+00 -9.34103e+00 -9.05562e+00 -9.62644e+00
6.57600e+04 6.57000e+02 -9.01772e+00 -8.73663e+00 -9.29882e+00 -9.33548e+00 -9.04620e+00 -9.62476e+00
6.59200e+04 6.59000e+02 -8.13150e+00 -7.83726e+00 -8.42575e+00 -9.32971e+00 -9.03653e+00 -9.62289e+00
6.60800e+04 6.60000e+02 -8.82568e+00 -8.33352e+00 -9.31784e+00 -9.32370e+00 -9.02662e+00 -9.62078e+00
6.62400e+04 6.62000e+02 -9.10293e+00 -8.19212e+00 -1.00137e+01 -9.31743e+00 -9.01647e+00 -9.61839e+00
6.64000e+04 6.64000e+02 -8.41607e+00 -7.69771e+00 -9.13442e+00 -9.31088e+00 -9.00608e+00 -9.61569e+00
6.65600e+04 6.65000e+02 -8.38451e+00 -7.87883e+00 -8.89018e+00 -9.30404e+00 -8.99547e+00 -9.61261e+00
6.67200e+04 6.67000e+02 -9.01050e+00 -8.24957e+00 -9.77144e+00 -9.29689e+00 -8.98464e+00 -9.60913e+00
6.68800e+04 6.68000e+02 -9.52269e+00 -8.29642e+00 -1.07490e+01 -9.28941e+00 -8.97360e+00 -9.60522e+00
6.70400e+04 6.70000e+02 -8.68357e+00 -7.77194e+00 -9.59520e+00 -9.28161e+00 -8.96237e+00 -9.60084e+00
6.72000e+04 6.72000e+02 -9.04947e+00 -7.96332e+00 -1.01356e+01 -9.27347e+00 -8.95096e+00 -9.59599e+00
6.73600e+04 6.73000e+02 -8.45168e+00 -7.85957e+00 -9.04379e+00 -9.26501e+00 -8.93937e+00 -9.59064e+00
6.75200e+04 6.75000e+02 -9.81240e+00 -7.63705e+00 -1.19877e+01 -9.25621e+00 -8.92763e+00 -9.58480e+00
6.76800e+04 6.76000e+02 -8.94991e+00 -8.49691e+00 -9.40292e+00 -9.24711e+00 -8.91575e+00 -9.57846e+00
6.78400e+04 6.78000e+02 -8.68635e+00 -8.04653e+00 -9.32616e+00 -9.23769e+00 -8.90376e+00 -9.57163e+00
6.80000e+04 6.80000e+02 -8.70305e+00 -7.78863e+00 -9.61747e+00 -9.22799e+00 -8.89165e+00 -9.56432e+00
6.81600e+04 6.81000e+02 -8.75007e+00 -7.98053e+00 -9.51961e+00 -9.21802e+00 -8.87948e+00 -9.55655e+00
6.83200e+04 6.83000e+02 -8.39157e+00 -7.83596e+00 -8.94719e+00 -9.20780e+00 -8.86725e+00 -9.54836e+00
6.84800e+04 6.84000e+02 -8.93848e+00 -8.62833e+00 -9.24862e+00 -9.19737e+00 -8.85498e+00 -9.53976e+00
6.86400e+04 6.86000e+02 -8.47504e+00 -7.86837e+00 -9.08171e+00 -9.18676e+00 -8.84270e+00 -9.53081e+00
6.88000e+04 6.88000e+02 -8.34704e+00 -7.89658e+00 -8.79750e+00 -9.17598e+00 -8.83043e+00 -9.52152e+00
6.89600e+04 6.89000e+02 -9.17157e+00 -8.51841e+00 -9.82474e+00 -9.16508e+00 -8.81819e+00 -9.51197e+00
6.91200e+04 6.91000e+02 -8.87778e+00 -7.81344e+00 -9.94212e+00 -9.15409e+00 -8.80601e+00 -9.50218e+00
6.92800e+04 6.92000e+02 -8.70350e+00 -8.17685e+00 -9.23016e+00 -9.14304e+00 -8.79389e+00 -9.49219e+00
6.94400e+04 6.94000e+02 -8.55591e+00 -8.43524e+00 -8.67659e+00 -9.13197e+00 -8.78187e+00 -9.48208e+00
6.96000e+04 6.96000e+02 -8.52667e+00 -8.36841e+00 -8.68494e+00 -9.12092e+00 -8.76995e+00 -9.47189e+00
6.97600e+04 6.97000e+02 -8.61612e+00 -7.69017e+00 -9.54208e+00 -9.10990e+00 -8.75814e+00 -9.46166e+00
6.99200e+04 6.99000e+02 -8.53731e+00 -7.65754e+00 -9.41709e+00 -9.09896e+00 -8.74645e+00 -9.45146e+00
7.00800e+04 7.00000e+02 -8.21269e+00 -7.93171e+00 -8.49366e+00 -9.08811e+00 -8.73488e+00 -9.44134e+00
7.02400e+04 7.02000e+02 -9.18540e+00 -8.61043e+00 -9.76036e+00 -9.07740e+00 -8.72345e+00 -9.43135e+00
7.04000e+04 7.04000e+02 -8.63314e+00 -8.14131e+00 -9.12497e+00 -9.06684e+00 -8.71215e+00 -9.42154e+00
7.05600e+04 7.05000e+02 -8.35012e+00 -7.94289e+00 -8.75734e+00 -9.05646e+00 -8.70097e+00 -9.41195e+00
7.07200e+04 7.07000e+02 -8.94720e+00 -8.34855e+00 -9.54586e+00 -9.04627e+00 -8.68992e+00 -9.40262e+00
7.08800e+04 7.08000e+02 -8.38663e+00 -7.51937e+00 -9.25388e+00 -9.03629e+00 -8.67897e+00 -9.39360e+00
7.10400e+04 7.10000e+02 -8.84488e+00 -7.75235e+00 -9.93742e+00 -9.02653e+00 -8.66814e+00 -9.38491e+00
7.12000e+04 7.12000e+02 -8.42392e+00 -8.10370e+00 -8.74413e+00 -9.01700e+00 -8.65740e+00 -9.37660e+00
7.13600e+04 7.13000e+02 -8.33233e+00 -7.54798e+00 -9.11668e+00 -9.00771e+00 -8.64674e+00 -9.36867e+00
7.15200e+04 7.15000e+02 -8.40648e+00 -7.72903e+00 -9.08394e+00 -8.99866e+00 -8.63616e+00 -9.36116e+00
7.16800e+04 7.16000e+02 -9.39222e+00 -8.60761e+00 -1.01768e+01 -8.98984e+00 -8.62563e+00 -9.35406e+00
7.18400e+04 7.18000e+02 -8.59457e+00 -7.64623e+00 -9.54291e+00 -8.98127e+00 -8.61514e+00 -9.34740e+00
7.20000e+04 7.20000e+02 -9.27194e+00 -7.80546e+00 -1.07384e+01 -8.97292e+00 -8.60468e+00 -9.34116e+00
7.21600e+04 7.21000e+02 -8.60156e+00 -7.61643e+00 -9.58670e+00 -8.96480e+00 -8.59425e+00 -9.33536e+00
7.23200e+04 7.23000e+02 -9.36523e+00 -7.84591e+00 -1.08845e+01 -8.95691e+00 -8.58384e+00 -9.32998e+00
7.24800e+04 7.24000e+02 -9.16318e+00 -7.14764e+00 -1.11787e+01 -8.94921e+00 -8.57342e+00 -9.32500e+00
7.26400e+04 7.26000e+02 -8.34106e+00 -7.58705e+00 -9.09508e+00 -8.94171e+00 -8.56301e+00 -9.32040e+00
7.28000e+04 7.28000e+02 -7.97348e+00 -7.45129e+00 -8.49566e+00 -8.93439e+00 -8.55259e+00 -9.31618e+00
7.29600e+04 7.29000e+02 -8.72938e+00 -8.41272e+00 -9.04604e+00 -8.92724e+00 -8.54217e+00 -9.31230e+00
7.31200e+04 7.31000e+02 -8.70732e+00 -7.72762e+00 -9.68701e+00 -8.92025e+00 -8.53175e+00 -9.30874e+00
7.32800e+04 7.32000e+02 -8.62540e+00 -7.51727e+00 -9.73352e+00 -8.91340e+00 -8.52134e+00 -9.30546e+00
7.34400e+04 7.34000e+02 -8.42610e+00 -7.80924e+00 -9.04295e+00 -8.90669e+00 -8.51093e+00 -9.30245e+00
7.36000e+04 7.36000e+02 -9.01810e+00 -7.87937e+00 -1.01568e+01 -8.90011e+00 -8.50055e+00 -9.29967e+00
7.37600e+04 7.37000e+02 -8.24546e+00 -7.78065e+00 -8.71027e+00 -8.89363e+00 -8.49018e+00 -9.29708e+00
7.39200e+04 7.39000e+02 -8.69583e+00 -7.40394e+00 -9.98772e+00 -8.88726e+00 -8.47985e+00 -9.29468e+00
7.40800e+04 7.40000e+02 -8.70374e+00 -8.34990e+00 -9.05758e+00 -8.88099e+00 -8.46955e+00 -9.29243e+00
7.42400e+04 7.42000e+02 -8.17295e+00 -7.88970e+00 -8.45620e+00 -8.87481e+00 -8.45932e+00 -9.29031e+00
7.44000e+04 7.44000e+02 -7.99832e+00 -7.65849e+00 -8.33815e+00 -8.86872e+00 -8.44913e+00 -9.28831e+00
7.45600e+04 7.45000e+02 -8.51259e+00 -7.75827e+00 -9.26690e+00 -8.86271e+00 -8.43901e+00 -9.28641e+00
7.47200e+04 7.47000e+02 -8.11772e+00 -7.90469e+00 -8.33074e+00 -8.85679e+00 -8.42896e+00 -9.28461e+00
7.48800e+04 7.48000e+02 -8.14981e+00 -7.79417e+00 -8.50544e+00 -8.85094e+00 -8.41898e+00 -9.28289e+00
7.50400e+04 7.50000e+02 -8.17139e+00 -7.94876e+00 -8.39403e+00 -8.84517e+00 -8.40909e+00 -9.28126e+00
7.52000e+04 7.52000e+02 -9.05482e+00 -8.44438e+00 -9.66526e+00 -8.83949e+00 -8.39928e+00 -9.27970e+00
7.53600e+04 7.53000e+02 -8.33594e+00 -7.91956e+00 -8.75232e+00 -8.83388e+00 -8.38954e+00 -9.27823e+00
7.55200e+04 7.55000e+02 -8.32392e+00 -7.99491e+00 -8.65292e+00 -8.82837e+00 -8.37989e+00 -9.27686e+00
7.56800e+04 7.56000e+02 -9.11529e+00 -8.51162e+00 -9.71896e+00 -8.82295e+00 -8.37031e+00 -9.27558e+00
7.58400e+04 7.58000e+02 -8.32273e+00 -7.33306e+00 -9.31240e+00 -8.81762e+00 -8.36083e+00 -9.27441e+00
7.60000e+04 7.60000e+02 -8.28789e+00 -7.93315e+00 -8.64263e+00 -8.81238e+00 -8.35141e+00 -9.27334e+00
7.61600e+04 7.61000e+02 -9.09474e+00 -8.36490e+00 -9.82458e+00 -8.80723e+00 -8.34207e+00 -9.27239e+00
7.63200e+04 7.63000e+02 -8.92302e+00 -7.88408e+00 -9.96197e+00 -8.80218e+00 -8.33280e+00 -9.27155e+00
7.64800e+04 7.64000e+02 -9.60791e+00 -8.11896e+00 -1.10969e+01 -8.79721e+00 -8.32360e+00 -9.27083e+00
7.66400e+04 7.66000e+02 -8.36637e+00 -7.78555e+00 -8.94719e+00 -8.79235e+00 -8.31446e+00 -9.27024e+00
7.68000e+04 7.68000e+02 -8.45960e+00 -7.83877e+00 -9.08043e+00 -8.78756e+00 -8.30539e+00 -9.26973e+00
7.69600e+04 7.69000e+02 -8.67185e+00 -7.68448e+00 -9.65922e+00 -8.78286e+00 -8.29638e+00 -9.26934e+00
7.71200e+04 7.71000e+02 -8.56216e+00 -7.85132e+00 -9.27301e+00 -8.77822e+00 -8.28741e+00 -9.26903e+00
7.72800e+04 7.72000e+02 -8.79154e+00 -8.42095e+00 -9.16212e+00 -8.77364e+00 -8.27851e+00 -9.26877e+00
7.74400e+04 7.74000e+02 -8.88891e+00 -8.12744e+00 -9.65038e+00 -8.76911e+00 -8.26966e+00 -9.26856e+00
7.76000e+04 7.76000e+02 -8.19667e+00 -8.09890e+00 -8.29443e+00 -8.76461e+00 -8.26087e+00 -9.26835e+00
7.77600e+04 7.77000e+02 -8.46059e+00 -8.05809e+00 -8.86308e+00 -8.76013e+00 -8.25214e+00 -9.26812e+00
7.79200e+04 7.79000e+02 -8.16958e+00 -7.61548e+00 -8.72368e+00 -8.75565e+00 -8.24346e+00 -9.26783e+00
7.80800e+04 7.80000e+02 -8.39869e+00 -8.15772e+00 -8.63966e+00 -8.75115e+00 -8.23485e+00 -9.26745e+00
7.82400e+04 7.82000e+02 -9.35551e+00 -8.30275e+00 -1.04083e+01 -8.74661e+00 -8.22630e+00 -9.26692e+00
7.84000e+04 7.84000e+02 -8.30585e+00 -7.07724e+00 -9.53446e+00 -8.74203e+00 -8.21784e+00 -9.26623e+00
7.85600e+04 7.85000e+02 -8.11007e+00 -7.85476e+00 -8.36538e+00 -8.73738e+00 -8.20945e+00 -9.26531e+00
7.87200e+04 7.87000e+02 -8.60375e+00 -8.35682e+00 -8.85068e+00 -8.73266e+00 -8.20118e+00 -9.26414e+00
7.88800e+04 7.88000e+02 -8.31083e+00 -8.02743e+00 -8.59424e+00 -8.72784e+00 -8.19301e+00 -9.26268e+00
7.90400e+04 7.90000e+02 -9.36212e+00 -8.96926e+00 -9.75498e+00 -8.72293e+00 -8.18497e+00 -9.26089e+00
7.92000e+04 7.92000e+02 -8.58821e+00 -7.52942e+00 -9.64700e+00 -8.71792e+00 -8.17709e+00 -9.25874e+00
7.93600e+04 7.93000e+02 -8.04747e+00 -7.49558e+00 -8.59936e+00 -8.71279e+00 -8.16937e+00 -9.25621e+00
7.95200e+04 7.95000e+02 -8.91588e+00 -8.30090e+00 -9.53086e+00 -8.70756e+00 -8.16184e+00 -9.25327e+00
7.96800e+04 7.96000e+02 -8.69940e+00 -7.99054e+00 -9.40826e+00 -8.70223e+00 -8.15454e+00 -9.24992e+00
7.98400e+04 7.98000e+02 -8.12263e+00 -7.63550e+00 -8.60976e+00 -8.69681e+00 -8.14747e+00 -9.24614e+00
8.00000e+04 8.00000e+02 -9.01567e+00 -7.80587e+00 -1.02255e+01 -8.69131e+00 -8.14068e+00 -9.24193e+00
8.01600e+04 8.01000e+02 -8.29422e+00 -7.87304e+00 -8.71541e+00 -8.68573e+00 -8.13418e+00 -9.23729e+00
8.03200e+04 8.03000e+02 -8.88018e+00 -7.80210e+00 -9.95827e+00 -8.68012e+00 -8.12800e+00 -9.23223e+00
8.04800e+04 8.04000e+02 -8.51981e+00 -8.08539e+00 -8.95423e+00 -8.67447e+00 -8.12218e+00 -9.22677e+00
8.06400e+04 8.06000e+02 -8.14479e+00 -7.95802e+00 -8.33157e+00 -8.66882e+00 -8.11673e+00 -9.22091e+00
8.08000e+04 8.08000e+02 -9.36060e+00 -8.60604e+00 -1.01152e+01 -8.66318e+00 -8.11168e+00 -9.21469e+00
8.09600e+04 8.09000e+02 -8.04384e+00 -7.55420e+00 -8.53348e+00 -8.65759e+00 -8.10706e+00 -9.20812e+00
8.11200e+04 8.11000e+02 -9.03423e+00 -7.88782e+00 -1.01806e+01 -8.65206e+00 -8.10288e+00 -9.20124e+00
8.12800e+04 8.12000e+02 -9.17217e+00 -8.23282e+00 -1.01115e+01 -8.64661e+00 -8.09915e+00 -9.19408e+00
8.14400e+04 8.14000e+02 -8.49311e+00 -7.69941e+00 -9.28681e+00 -8.64127e+00 -8.09590e+00 -9.18665e+00
8.16000e+04 8.16000e+02 -8.10096e+00 -7.63448e+00 -8.56744e+00 -8.63607e+00 -8.09314e+00 -9.17900e+00
8.17600e+04 8.17000e+02 -8.18651e+00 -7.61131e+00 -8.76171e+00 -8.63101e+00 -8.09087e+00 -9.17115e+00
8.19200e+04 8.19000e+02 -8.84742e+00 -8.17968e+00 -9.51515e+00 -8.62612e+00 -8.08911e+00 -9.16313e+00
8.20800e+04 8.20000e+02 -8.21012e+00 -7.47220e+00 -8.94804e+00 -8.62140e+00 -8.08785e+00 -9.15496e+00
8.22400e+04 8.22000e+02 -8.45147e+00 -8.09523e+00 -8.80771e+00 -8.61688e+00 -8.08709e+00 -9.14666e+00
8.24000e+04 8.24000e+02 -8.00709e+00 -7.49870e+00 -8.51549e+00 -8.61255e+00 -8.08683e+00 -9.13828e+00
8.25600e+04 8.25000e+02 -8.19697e+00 -7.66332e+00 -8.73062e+00 -8.60843e+00 -8.08705e+00 -9.12981e+00
8.27200e+04 8.27000e+02 -8.74602e+00 -8.13887e+00 -9.35317e+00 -8.60453e+00 -8.08777e+00 -9.12128e+00
8.28800e+04 8.28000e+02 -8.51657e+00 -7.83843e+00 -9.19470e+00 -8.60083e+00 -8.08895e+00 -9.11271e+00
8.30400e+04 8.30000e+02 -8.63532e+00 -8.05964e+00 -9.21100e+00 -8.59734e+00 -8.09058e+00 -9.10411e+00
8.32000e+04 8.32000e+02 -8.69971e+00 -7.98849e+00 -9.41094e+00 -8.59407e+00 -8.09267e+00 -9.09547e+00
8.33600e+04 8.33000e+02 -8.38010e+00 -7.68536e+00 -9.07485e+00 -8.59100e+00 -8.09517e+00 -9.08682e+00
8.35200e+04 8.35000e+02 -9.31609e+00 -7.49224e+00 -1.11399e+01 -8.58813e+00 -8.09810e+00 -9.07817e+00
8.36800e+04 8.36000e+02 -8.67323e+00 -7.92145e+00 -9.42501e+00 -8.58545e+00 -8.10140e+00 -9.06951e+00
8.38400e+04 8.38000e+02 -9.17085e+00 -8.73263e+00 -9.60906e+00 -8.58297e+00 -8.10508e+00 -9.06086e+00
8.40000e+04 8.40000e+02 -8.25851e+00 -7.89656e+00 -8.62046e+00 -8.58066e+00 -8.10909e+00 -9.05222e+00
8.41600e+04 8.41000e+02 -8.38099e+00 -8.04125e+00 -8.72072e+00 -8.57851e+00 -8.11343e+00 -9.04359e+00
8.43200e+04 8.43000e+02 -8.52167e+00 -8.12952e+00 -8.91382e+00 -8.57652e+00 -8.11806e+00 -9.03499e+00
8.44800e+04 8.44000e+02 -8.30147e+00 -7.94655e+00 -8.65639e+00 -8.57468e+00 -8.12295e+00 -9.02641e+00
8.46400e+04 8.46000e+02 -8.14235e+00 -7.44443e+00 -8.84027e+00 -8.57297e+00 -8.12806e+00 -9.01788e+00
8.48000e+04 8.48000e+02 -8.41143e+00 -7.70469e+00 -9.11817e+00 -8.57137e+00 -8.13336e+00 -9.00938e+00
8.49600e+04 8.49000e+02 -8.47469e+00 -7.76231e+00 -9.18707e+00 -8.56989e+00 -8.13881e+00 -9.00096e+00
8.51200e+04 8.51000e+02 -8.03999e+00 -7.57755e+00 -8.50244e+00 -8.56849e+00 -8.14438e+00 -8.99261e+00
8.52800e+04 8.52000e+02 -7.84058e+00 -7.47392e+00 -8.20724e+00 -8.56718e+00 -8.15001e+00 -8.98435e+00
8.54400e+04 8.54000e+02 -8.07875e+00 -7.58648e+00 -8.57101e+00 -8.56594e+00 -8.15568e+00 -8.97620e+00
8.56000e+04 8.56000e+02 -8.99219e+00 -8.24911e+00 -9.73527e+00 -8.56477e+00 -8.16135e+00 -8.96819e+00
8.57600e+04 8.57000e+02 -8.92372e+00 -8.52118e+00 -9.32627e+00 -8.56365e+00 -8.16697e+00 -8.96032e+00
8.59200e+04 8.59000e+02 -9.45266e+00 -7.51329e+00 -1.13920e+01 -8.56257e+00 -8.17252e+00 -8.95263e+00
8.60800e+04 8.60000e+02 -9.16827e+00 -8.35130e+00 -9.98523e+00 -8.56155e+00 -8.17797e+00 -8.94513e+00
8.62400e+04 8.62000e+02 -8.10892e+00 -7.89075e+00 -8.32708e+00 -8.56056e+00 -8.18328e+00 -8.93783e+00
8.64000e+04 8.64000e+02 -8.22948e+00 -7.67945e+00 -8.77951e+00 -8.55962e+00 -8.18846e+00 -8.93078e+00
8.65600e+04 8.65000e+02 -8.20462e+00 -8.04536e+00 -8.36388e+00 -8.55871e+00 -8.19346e+00 -8.92396e+00
8.67200e+04 8.67000e+02 -9.04214e+00 -8.10604e+00 -9.97825e+00 -8.55784e+00 -8.19828e+00 -8.91740e+00
8.68800e+04 8.68000e+02 -8.50279e+00 -8.09526e+00 -8.91032e+00 -8.55702e+00 -8.20294e+00 -8.91111e+00
8.70400e+04 8.70000e+02 -7.92043e+00 -7.40547e+00 -8.43539e+00 -8.55625e+00 -8.20740e+00 -8.90510e+00
8.72000e+04 8.72000e+02 -7.95668e+00 -7.44736e+00 -8.46600e+00 -8.55551e+00 -8.21168e+00 -8.89935e+00
8.73600e+04 8.73000e+02 -7.77429e+00 -7.12207e+00 -8.42652e+00 -8.55483e+00 -8.21578e+00 -8.89388e+00
8.75200e+04 8.75000e+02 -8.26483e+00 -7.86613e+00 -8.66352e+00 -8.55420e+00 -8.21973e+00 -8.88867e+00
8.76800e+04 8.76000e+02 -8.61321e+00 -7.89056e+00 -9.33585e+00 -8.55362e+00 -8.22352e+00 -8.88372e+00
8.78400e+04 8.78000e+02 -8.53593e+00 -7.72400e+00 -9.34785e+00 -8.55309e+00 -8.22718e+00 -8.87900e+00
8.80000e+04 8.80000e+02 -9.16141e+00 -7.76211e+00 -1.05607e+01 -8.55263e+00 -8.23073e+00 -8.87452e+00
8.81600e+04 8.81000e+02 -8.96218e+00 -7.95096e+00 -9.97340e+00 -8.55222e+00 -8.23419e+00 -8.87024e+00
8.83200e+04 8.83000e+02 -9.33434e+00 -7.62178e+00 -1.10469e+01 -8.55187e+00 -8.23758e+00 -8.86616e+00
8.84800e+04 8.84000e+02 -8.77564e+00 -7.92983e+00 -9.62144e+00 -8.55159e+00 -8.24093e+00 -8.86226e+00
8.86400e+04 8.86000e+02 -8.32303e+00 -7.22593e+00 -9.42013e+00 -8.55138e+00 -8.24424e+00 -8.85851e+00
8.88000e+04 8.88000e+02 -1.05724e+01 -8.75616e+00 -1.23886e+01 -8.55123e+00 -8.24756e+00 -8.85489e+00
8.89600e+04 8.89000e+02 -9.18414e+00 -7.73321e+00 -1.06351e+01 -8.55114e+00 -8.25088e+00 -8.85141e+00
8.91200e+04 8.91000e+02 -8.61447e+00 -8.05913e+00 -9.16981e+00 -8.55113e+00 -8.25423e+00 -8.84802e+00
8.92800e+04 8.92000e+02 -8.72715e+00 -8.07292e+00 -9.38138e+00 -8.55117e+00 -8.25762e+00 -8.84472e+00
8.94400e+04 8.94000e+02 -8.87871e+00 -8.02105e+00 -9.73638e+00 -8.55127e+00 -8.26104e+00 -8.84150e+00
8.96000e+04 8.96000e+02 -8.61372e+00 -7.69659e+00 -9.53085e+00 -8.55143e+00 -8.26452e+00 -8.83834e+00
8.97600e+04 8.97000e+02 -9.37592e+00 -7.20560e+00 -1.15463e+01 -8.55163e+00 -8.26803e+00 -8.83522e+00
8.99200e+04 8.99000e+02 -9.12460e+00 -7.48854e+00 -1.07607e+01 -8.55187e+00 -8.27158e+00 -8.83216e+00
9.00800e+04 9.00000e+02 -9.27020e+00 -7.81018e+00 -1.07302e+01 -8.55214e+00 -8.27515e+00 -8.82913e+00
9.02400e+04 9.02000e+02 -9.13458e+00 -8.49707e+00 -9.77209e+00 -8.55244e+00 -8.27874e+00 -8.82613e+00
9.04000e+04 9.04000e+02 -9.12757e+00 -8.26971e+00 -9.98543e+00 -8.55275e+00 -8.28233e+00 -8.82317e+00
9.05600e+04 9.05000e+02 -8.91445e+00 -8.62335e+00 -9.20556e+00 -8.55307e+00 -8.28589e+00 -8.82026e+00
9.07200e+04 9.07000e+02 -9.10847e+00 -7.91348e+00 -1.03035e+01 -8.55341e+00 -8.28941e+00 -8.81740e+00
9.08800e+04 9.08000e+02 -9.55839e+00 -8.86135e+00 -1.02554e+01 -8.55375e+00 -8.29288e+00 -8.81462e+00
9.10400e+04 9.10000e+02 -9.40088e+00 -8.70224e+00 -1.00995e+01 -8.55411e+00 -8.29627e+00 -8.81195e+00
9.12000e+04 9.12000e+02 -1.01301e+01 -9.38467e+00 -1.08755e+01 -8.55449e+00 -8.29958e+00 -8.80941e+00
9.13600e+04 9.13000e+02 -9.49668e+00 -9.00707e+00 -9.98629e+00 -8.55491e+00 -8.30278e+00 -8.80704e+00
9.15200e+04 9.15000e+02 -8.48842e+00 -8.31816e+00 -8.65867e+00 -8.55539e+00 -8.30589e+00 -8.80488e+00
9.16800e+04 9.16000e+02 -9.16173e+00 -8.24647e+00 -1.00770e+01 -8.55593e+00 -8.30888e+00 -8.80299e+00
9.18400e+04 9.18000e+02 -1.08431e+01 -1.04592e+01 -1.12270e+01 -8.55659e+00 -8.31178e+00 -8.80141e+00
9.20000e+04 9.20000e+02 -9.25066e+00 -8.67568e+00 -9.82565e+00 -8.55739e+00 -8.31457e+00 -8.80020e+00
9.21600e+04 9.21000e+02 -9.60647e+00 -9.06767e+00 -1.01453e+01 -8.55836e+00 -8.31728e+00 -8.79944e+00
9.23200e+04 9.23000e+02 -1.11922e+01 -1.04582e+01 -1.19262e+01 -8.55955e+00 -8.31994e+00 -8.79917e+00
9.24800e+04 9.24000e+02 -9.66446e+00 -9.20428e+00 -1.01246e+01 -8.56101e+00 -8.32253e+00 -8.79949e+00
9.26400e+04 9.26000e+02 -8.98202e+00 -8.80046e+00 -9.16358e+00 -8.56278e+00 -8.32512e+00 -8.80044e+00
9.28000e+04 9.28000e+02 -1.01802e+01 -9.48543e+00 -1.08749e+01 -8.56492e+00 -8.32771e+00 -8.80212e+00
9.29600e+04 9.29000e+02 -8.33600e+00 -7.81726e+00 -8.85474e+00 -8.56747e+00 -8.33033e+00 -8.80461e+00
9.31200e+04 9.31000e+02 -1.06801e+01 -8.69476e+00 -1.26654e+01 -8.57048e+00 -8.33300e+00 -8.80797e+00
9.32800e+04 9.32000e+02 -9.55082e+00 -9.39022e+00 -9.71141e+00 -8.57402e+00 -8.33574e+00 -8.81229e+00
9.34400e+04 9.34000e+02 -1.02461e+01 -9.65486e+00 -1.08374e+01 -8.57811e+00 -8.33857e+00 -8.81765e+00
9.36000e+04 9.36000e+02 -1.13248e+01 -1.09523e+01 -1.16973e+01 -8.58282e+00 -8.34152e+00 -8.82412e+00
9.37600e+04 9.37000e+02 -1.05288e+01 -8.51540e+00 -1.25422e+01 -8.58817e+00 -8.34457e+00 -8.83177e+00
9.39200e+04 9.39000e+02 -1.11626e+01 -9.27358e+00 -1.30516e+01 -8.59421e+00 -8.34777e+00 -8.84065e+00
9.40800e+04 9.40000e+02 -9.35976e+00 -8.96623e+00 -9.75329e+00 -8.60097e+00 -8.35111e+00 -8.85083e+00
9.42400e+04 9.42000e+02 -9.62733e+00 -8.36760e+00 -1.08871e+01 -8.60848e+00 -8.35462e+00 -8.86234e+00
9.44000e+04 9.44000e+02 -9.97308e+00 -9.42472e+00 -1.05215e+01 -8.61675e+00 -8.35829e+00 -8.87520e+00
9.45600e+04 9.45000e+02 -9.02254e+00 -8.33863e+00 -9.70645e+00 -8.62580e+00 -8.36217e+00 -8.88943e+00
9.47200e+04 9.47000e+02 -1.03444e+01 -9.15445e+00 -1.15343e+01 -8.63564e+00 -8.36626e+00 -8.90502e+00
9.48800e+04 9.48000e+02 -8.98962e+00 -8.13821e+00 -9.84104e+00 -8.64628e+00 -8.37061e+00 -8.92195e+00
9.50400e+04 9.50000e+02 -9.48955e+00 -9.12955e+00 -9.84955e+00 -8.65771e+00 -8.37526e+00 -8.94017e+00
9.52000e+04 9.52000e+02 -8.85397e+00 -8.09165e+00 -9.61629e+00 -8.66993e+00 -8.38023e+00 -8.95963e+00
9.53600e+04 9.53000e+02 -9.87648e+00 -9.66483e+00 -1.00881e+01 -8.68292e+00 -8.38559e+00 -8.98025e+00
9.55200e+04 9.55000e+02 -1.00979e+01 -8.77293e+00 -1.14229e+01 -8.69667e+00 -8.39138e+00 -9.00197e+00
9.56800e+04 9.56000e+02 -8.95081e+00 -8.84803e+00 -9.05358e+00 -8.71117e+00 -8.39766e+00 -9.02467e+00
9.58400e+04 9.58000e+02 -9.33942e+00 -8.12133e+00 -1.05575e+01 -8.72638e+00 -8.40448e+00 -9.04828e+00
9.60000e+04 9.60000e+02 -8.29129e+00 -7.75448e+00 -8.82810e+00 -8.74229e+00 -8.41190e+00 -9.07268e+00
9.61600e+04 9.61000e+02 -9.61551e+00 -8.66050e+00 -1.05705e+01 -8.75887e+00 -8.41998e+00 -9.09775e+00
9.63200e+04 9.63000e+02 -9.18137e+00 -8.38180e+00 -9.98094e+00 -8.77609e+00 -8.42877e+00 -9.12340e+00
9.64800e+04 9.64000e+02 -8.24938e+00 -8.13956e+00 -8.35920e+00 -8.79392e+00 -8.43832e+00 -9.14952e+00
9.66400e+04 9.66000e+02 -8.72037e+00 -8.34024e+00 -9.10050e+00 -8.81233e+00 -8.44865e+00 -9.17600e+00
9.68000e+04 9.68000e+02 -8.77836e+00 -8.22079e+00 -9.33593e+00 -8.83128e+00 -8.45982e+00 -9.20274e+00
9.69600e+04 9.69000e+02 -8.99498e+00 -7.65498e+00 -1.03350e+01 -8.85074e+00 -8.47185e+00 -9.22963e+00
9.71200e+04 9.71000e+02 -8.47011e+00 -8.09398e+00 -8.84624e+00 -8.87067e+00 -8.48474e+00 -9.25659e+00
9.72800e+04 9.72000e+02 -8.76439e+00 -8.60093e+00 -8.92785e+00 -8.89102e+00 -8.49852e+00 -9.28352e+00
9.74400e+04 9.74000e+02 -9.88897e+00 -8.61984e+00 -1.11581e+01 -8.91175e+00 -8.51315e+00 -9.31034e+00
9.76000e+04 9.76000e+02 -9.03050e+00 -8.11380e+00 -9.94721e+00 -8.93281e+00 -8.52865e+00 -9.33696e+00
9.77600e+04 9.77000e+02 -8.89341e+00 -8.19112e+00 -9.59569e+00 -8.95415e+00 -8.54498e+00 -9.36331e+00
9.79200e+04 9.79000e+02 -9.18387e+00 -8.24603e+00 -1.01217e+01 -8.97571e+00 -8.56210e+00 -9.38932e+00
9.80800e+04 9.80000e+02 -8.54729e+00 -8.02373e+00 -9.07086e+00 -8.99745e+00 -8.57997e+00 -9.41493e+00
9.82400e+04 9.82000e+02 -9.48499e+00 -8.07751e+00 -1.08925e+01 -9.01929e+00 -8.59853e+00 -9.44006e+00
9.84000e+04 9.84000e+02 -9.26339e+00 -8.57951e+00 -9.94726e+00 -9.04119e+00 -8.61772e+00 -9.46466e+00
9.85600e+04 9.85000e+02 -9.00476e+00 -8.33637e+00 -9.67315e+00 -9.06306e+00 -8.63745e+00 -9.48868e+00
9.87200e+04 9.87000e+02 -9.55989e+00 -8.56659e+00 -1.05532e+01 -9.08486e+00 -8.65765e+00 -9.51206e+00
9.88800e+04 9.88000e+02 -9.04813e+00 -8.70471e+00 -9.39156e+00 -9.10650e+00 -8.67822e+00 -9.53478e+00
9.90400e+04 9.90000e+02 -1.09431e+01 -8.80487e+00 -1.30814e+01 -9.12792e+00 -8.69907e+00 -9.55677e+00
9.92000e+04 9.92000e+02 -8.84793e+00 -8.63701e+00 -9.05885e+00 -9.14905e+00 -8.72009e+00 -9.57801e+00
9.93600e+04 9.93000e+02 -8.78596e+00 -8.61187e+00 -8.96006e+00 -9.16981e+00 -8.74116e+00 -9.59846e+00
9.95200e+04 9.95000e+02 -9.66385e+00 -8.85697e+00 -1.04707e+01 -9.19013e+00 -8.76216e+00 -9.61810e+00
9.96800e+04 9.96000e+02 -9.05624e+00 -8.60351e+00 -9.50897e+00 -9.20995e+00 -8.78300e+00 -9.63691e+00
9.98400e+04 9.98000e+02 -8.74194e+00 -8.52814e+00 -8.95574e+00 -9.22919e+00 -8.80351e+00 -9.65487e+00
1.00000e+05 1.00000e+03 -8.66716e+00 -8.33477e+00 -8.99954e+00 -9.24778e+00 -8.82360e+00 -9.67196e+00
1.00160e+05 1.00100e+03 -9.37928e+00 -8.78003e+00 -9.97853e+00 -9.26566e+00 -8.84314e+00 -9.68818e+00
1.00320e+05 1.00300e+03 -9.01627e+00 -8.45384e+00 -9.57871e+00 -9.28277e+00 -8.86199e+00 -9.70354e+00
1.00480e+05 1.00400e+03 -8.68426e+00 -8.40363e+00 -8.96490e+00 -9.29903e+00 -8.88003e+00 -9.71803e+00
1.00640e+05 1.00600e+03 -9.22738e+00 -8.43359e+00 -1.00212e+01 -9.31440e+00 -8.89715e+00 -9.73166e+00
1.00800e+05 1.00800e+03 -9.15843e+00 -8.66260e+00 -9.65425e+00 -9.32884e+00 -8.91324e+00 -9.74444e+00
1.00960e+05 1.00900e+03 -8.66555e+00 -8.36615e+00 -8.96496e+00 -9.34230e+00 -8.92818e+00 -9.75642e+00
1.01120e+05 1.01100e+03 -9.28574e+00 -8.44366e+00 -1.01278e+01 -9.35474e+00 -8.94190e+00 -9.76758e+00
1.01280e+05 1.01200e+03 -8.73489e+00 -8.21516e+00 -9.25463e+00 -9.36613e+00 -8.95430e+00 -9.77797e+00
1.01440e+05 1.01400e+03 -8.73145e+00 -8.12655e+00 -9.33635e+00 -9.37646e+00 -8.96533e+00 -9.78760e+00
1.01600e+05 1.01600e+03 -8.94510e+00 -8.45797e+00 -9.43222e+00 -9.38571e+00 -8.97492e+00 -9.79650e+00
1.01760e+05 1.01700e+03 -9.63161e+00 -9.18617e+00 -1.00770e+01 -9.39386e+00 -8.98305e+00 -9.80468e+00
1.01920e+05 1.01900e+03 -9.58525e+00 -8.67423e+00 -1.04963e+01 -9.40093e+00 -8.98970e+00 -9.81216e+00
1.02080e+05 1.02000e+03 -9.52930e+00 -8.92133e+00 -1.01373e+01 -9.40691e+00 -8.99487e+00 -9.81896e+00
1.02240e+05 1.02200e+03 -9.85301e+00 -8.87873e+00 -1.08273e+01 -9.41182e+00 -8.99858e+00 -9.82507e+00
1.02400e+05 1.02400e+03 -9.83585e+00 -9.37597e+00 -1.02957e+01 -9.41568e+00 -9.00088e+00 -9.83048e+00
1.02560e+05 1.02500e+03 -8.65618e+00 -7.85017e+00 -9.46219e+00 -9.41852e+00 -9.00182e+00 -9.83521e+00
1.02720e+05 1.02700e+03 -9.27721e+00 -8.28993e+00 -1.02645e+01 -9.42035e+00 -9.00147e+00 -9.83923e+00
1.02880e+05 1.02800e+03 -8.57939e+00 -7.92704e+00 -9.23174e+00 -9.42121e+00 -8.99990e+00 -9.84252e+00
1.03040e+05 1.03000e+03 -8.92577e+00 -8.77468e+00 -9.07686e+00 -9.42115e+00 -8.99722e+00 -9.84508e+00
1.03200e+05 1.03200e+03 -1.02042e+01 -9.54809e+00 -1.08603e+01 -9.42019e+00 -8.99352e+00 -9.84686e+00
1.03360e+05 1.03300e+03 -9.08593e+00 -8.38813e+00 -9.78373e+00 -9.41839e+00 -8.98892e+00 -9.84786e+00
1.03520e+05 1.03500e+03 -9.07420e+00 -8.63715e+00 -9.51124e+00 -9.41578e+00 -8.98351e+00 -9.84805e+00
1.03680e+05 1.03600e+03 -9.85639e+00 -8.18505e+00 -1.15277e+01 -9.41241e+00 -8.97740e+00 -9.84741e+00
1.03840e+05 1.03800e+03 -8.68543e+00 -8.33702e+00 -9.03385e+00 -9.40833e+00 -8.97071e+00 -9.84595e+00
1.04000e+05 1.04000e+03 -9.51590e+00 -8.79644e+00 -1.02354e+01 -9.40360e+00 -8.96353e+00 -9.84366e+00
1.04160e+05 1.04100e+03 -8.86828e+00 -8.61134e+00 -9.12523e+00 -9.39826e+00 -8.95599e+00 -9.84054e+00
1.04320e+05 1.04300e+03 -8.80947e+00 -8.54197e+00 -9.07697e+00 -9.39238e+00 -8.94816e+00 -9.83659e+00
1.04480e+05 1.04400e+03 -9.99932e+00 -9.56191e+00 -1.04367e+01 -9.38600e+00 -8.94015e+00 -9.83186e+00
1.04640e+05 1.04600e+03 -9.73582e+00 -8.88539e+00 -1.05863e+01 -9.37919e+00 -8.93204e+00 -9.82635e+00
1.04800e+05 1.04800e+03 -8.77680e+00 -8.42677e+00 -9.12683e+00 -9.37202e+00 -8.92391e+00 -9.82012e+00
1.04960e+05 1.04900e+03 -8.94802e+00 -8.30322e+00 -9.59283e+00 -9.36453e+00 -8.91586e+00 -9.81320e+00
1.05120e+05 1.05100e+03 -9.31666e+00 -8.88916e+00 -9.74416e+00 -9.35679e+00 -8.90794e+00 -9.80564e+00
1.05280e+05 1.05200e+03 -8.53050e+00 -7.93419e+00 -9.12681e+00 -9.34886e+00 -8.90022e+00 -9.79750e+00
1.05440e+05 1.05400e+03 -1.04606e+01 -9.84794e+00 -1.10733e+01 -9.34081e+00 -8.89277e+00 -9.78885e+00
1.05600e+05 1.05600e+03 -9.56674e+00 -8.46169e+00 -1.06718e+01 -9.33269e+00 -8.88565e+00 -9.77973e+00
1.05760e+05 1.05700e+03 -9.53662e+00 -8.27872e+00 -1.07945e+01 -9.32457e+00 -8.87892e+00 -9.77022e+00
1.05920e+05 1.05900e+03 -9.24242e+00 -8.98398e+00 -9.50086e+00 -9.31651e+00 -8.87261e+00 -9.76041e+00
1.06080e+05 1.06000e+03 -8.98011e+00 -8.08376e+00 -9.87646e+00 -9.30855e+00 -8.86677e+00 -9.75032e+00
1.06240e+05 1.06200e+03 -8.69254e+00 -7.83192e+00 -9.55316e+00 -9.30075e+00 -8.86144e+00 -9.74005e+00
1.06400e+05 1.06400e+03 -9.80908e+00 -9.61984e+00 -9.99832e+00 -9.29316e+00 -8.85667e+00 -9.72966e+00
1.06560e+05 1.06500e+03 -8.68503e+00 -8.48053e+00 -8.88952e+00 -9.28584e+00 -8.85248e+00 -9.71920e+00
1.06720e+05 1.06700e+03 -1.03158e+01 -9.42547e+00 -1.12062e+01 -9.27883e+00 -8.84891e+00 -9.70874e+00
1.06880e+05 1.06800e+03 -8.59090e+00 -8.38606e+00 -8.79573e+00 -9.27215e+00 -8.84597e+00 -9.69833e+00
1.07040e+05 1.07000e+03 -9.27348e+00 -7.97046e+00 -1.05765e+01 -9.26584e+00 -8.84368e+00 -9.68800e+00
1.07200e+05 1.07200e+03 -9.11838e+00 -8.79272e+00 -9.44405e+00 -9.25994e+00 -8.84205e+00 -9.67782e+00
1.07360e+05 1.07300e+03 -8.95633e+00 -8.46870e+00 -9.44396e+00 -9.25446e+00 -8.84110e+00 -9.66782e+00
1.07520e+05 1.07500e+03 -9.47019e+00 -8.43733e+00 -1.05030e+01 -9.24943e+00 -8.84083e+00 -9.65803e+00
1.07680e+05 1.07600e+03 -8.64035e+00 -8.48946e+00 -8.79123e+00 -9.24486e+00 -8.84124e+00 -9.64848e+00
1.07840e+05 1.07800e+03 -9.64292e+00 -9.05571e+00 -1.02301e+01 -9.24075e+00 -8.84231e+00 -9.63919e+00
1.08000e+05 1.08000e+03 -9.52132e+00 -8.96766e+00 -1.00750e+01 -9.23711e+00 -8.84404e+00 -9.63019e+00
1.08160e+05 1.08100e+03 -8.98557e+00 -8.95004e+00 -9.02110e+00 -9.23394e+00 -8.84642e+00 -9.62147e+00
1.08320e+05 1.08300e+03 -8.87021e+00 -8.17457e+00 -9.56585e+00 -9.23124e+00 -8.84941e+00 -9.61306e+00
1.08480e+05 1.08400e+03 -8.68157e+00 -8.16724e+00 -9.19591e+00 -9.22898e+00 -8.85300e+00 -9.60497e+00
1.08640e+05 1.08600e+03 -9.15953e+00 -8.83737e+00 -9.48169e+00 -9.22717e+00 -8.85716e+00 -9.59718e+00
1.08800e+05 1.08800e+03 -8.42248e+00 -7.53494e+00 -9.31001e+00 -9.22578e+00 -8.86186e+00 -9.58970e+00
1.08960e+05 1.08900e+03 -9.03214e+00 -8.13858e+00 -9.92570e+00 -9.22480e+00 -8.86707e+00 -9.58253e+00
1.09120e+05 1.09100e+03 -8.92601e+00 -8.62293e+00 -9.22908e+00 -9.22419e+00 -8.87275e+00 -9.57563e+00
1.09280e+05 1.09200e+03 -8.55576e+00 -7.87608e+00 -9.23544e+00 -9.22394e+00 -8.87888e+00 -9.56901e+00
1.09440e+05 1.09400e+03 -9.38881e+00 -8.38444e+00 -1.03932e+01 -9.22403e+00 -8.88541e+00 -9.56264e+00
1.09600e+05 1.09600e+03 -8.63469e+00 -8.37037e+00 -8.89900e+00 -9.22440e+00 -8.89231e+00 -9.55650e+00
1.09760e+05 1.09700e+03 -9.38174e+00 -8.51702e+00 -1.02465e+01 -9.22506e+00 -8.89955e+00 -9.55057e+00
1.09920e+05 1.09900e+03 -8.60689e+00 -8.31540e+00 -8.89838e+00 -9.22595e+00 -8.90708e+00 -9.54481e+00
1.10080e+05 1.10000e+03 -8.29195e+00 -7.91885e+00 -8.66505e+00 -9.22704e+00 -8.91487e+00 -9.53920e+00
1.10240e+05 1.10200e+03 -8.32029e+00 -7.63089e+00 -9.00969e+00 -9.22829e+00 -8.92288e+00 -9.53370e+00
1.10400e+05 1.10400e+03 -8.83318e+00 -8.48067e+00 -9.18569e+00 -9.22968e+00 -8.93108e+00 -9.52829e+00
1.10560e+05 1.10500e+03 -8.80591e+00 -7.95462e+00 -9.65720e+00 -9.23117e+00 -8.93942e+00 -9.52292e+00
1.10720e+05 1.10700e+03 -8.83471e+00 -8.75941e+00 -8.91001e+00 -9.23271e+00 -8.94786e+00 -9.51756e+00
1.10880e+05 1.10800e+03 -9.05027e+00 -8.13882e+00 -9.96172e+00 -9.23427e+00 -8.95636e+00 -9.51218e+00
1.11040e+05 1.11000e+03 -9.28916e+00 -8.35926e+00 -1.02191e+01 -9.23581e+00 -8.96487e+00 -9.50675e+00
1.11200e+05 1.11200e+03 -8.76930e+00 -7.89844e+00 -9.64015e+00 -9.23728e+00 -8.97335e+00 -9.50121e+00
1.11360e+05 1.11300e+03 -1.04733e+01 -9.36964e+00 -1.15769e+01 -9.23865e+00 -8.98175e+00 -9.49555e+00
1.11520e+05 1.11500e+03 -7.87845e+00 -7.75503e+00 -8.00187e+00 -9.23988e+00 -8.99003e+00 -9.48973e+00
1.11680e+05 1.11600e+03 -9.14501e+00 -8.69034e+00 -9.59968e+00 -9.24093e+00 -8.99814e+00 -9.48372e+00
1.11840e+05 1.11800e+03 -9.75138e+00 -7.76230e+00 -1.17405e+01 -9.24175e+00 -9.00602e+00 -9.47747e+00
1.12000e+05 1.12000e+03 -9.24648e+00 -8.49644e+00 -9.99653e+00 -9.24231e+00 -9.01364e+00 -9.47098e+00
1.12160e+05 1.12100e+03 -9.16434e+00 -8.32194e+00 -1.00067e+01 -9.24257e+00 -9.02094e+00 -9.46420e+00
1.12320e+05 1.12300e+03 -9.49657e+00 -8.14688e+00 -1.08463e+01 -9.24250e+00 -9.02788e+00 -9.45712e+00
1.12480e+05 1.12400e+03 -9.44724e+00 -9.20713e+00 -9.68734e+00 -9.24206e+00 -9.03441e+00 -9.44972e+00
1.12640e+05 1.12600e+03 -9.74659e+00 -9.57983e+00 -9.91334e+00 -9.24123e+00 -9.04050e+00 -9.44197e+00
1.12800e+05 1.12800e+03 -9.09138e+00 -8.48351e+00 -9.69925e+00 -9.23998e+00 -9.04610e+00 -9.43387e+00
1.12960e+05 1.12900e+03 -9.19225e+00 -7.87919e+00 -1.05053e+01 -9.23829e+00 -9.05118e+00 -9.42541e+00
1.13120e+05 1.13100e+03 -8.47667e+00 -7.96972e+00 -8.98361e+00 -9.23614e+00 -9.05570e+00 -9.41659e+00
1.13280e+05 1.13200e+03 -8.25872e+00 -7.97079e+00 -8.54665e+00 -9.23352e+00 -9.05962e+00 -9.40741e+00
1.13440e+05 1.13400e+03 -8.94981e+00 -8.43786e+00 -9.46177e+00 -9.23041e+00 -9.06293e+00 -9.39790e+00
1.13600e+05 1.13600e+03 -9.15957e+00 -8.13446e+00 -1.01847e+01 -9.22683e+00 -9.06558e+00 -9.38808e+00
1.13760e+05 1.13700e+03 -9.53397e+00 -8.85647e+00 -1.02115e+01 -9.22276e+00 -9.06754e+00 -9.37798e+00
1.13920e+05 1.13900e+03 -8.24255e+00 -7.94701e+00 -8.53809e+00 -9.21823e+00 -9.06879e+00 -9.36766e+00
1.14080e+05 1.14000e+03 -8.71937e+00 -8.22926e+00 -9.20948e+00 -9.21323e+00 -9.06928e+00 -9.35718e+00
1.14240e+05 1.14200e+03 -8.68827e+00 -8.10173e+00 -9.27481e+00 -9.20780e+00 -9.06898e+00 -9.34662e+00
1.14400e+05 1.14400e+03 -8.85196e+00 -7.80241e+00 -9.90151e+00 -9.20196e+00 -9.06784e+00 -9.33608e+00
1.14560e+05 1.14500e+03 -8.52638e+00 -8.31945e+00 -8.73331e+00 -9.19572e+00 -9.06580e+00 -9.32565e+00
1.14720e+05 1.14700e+03 -8.99989e+00 -7.95961e+00 -1.00402e+01 -9.18914e+00 -9.06283e+00 -9.31546e+00
1.14880e+05 1.14800e+03 -8.88791e+00 -8.59258e+00 -9.18323e+00 -9.18225e+00 -9.05887e+00 -9.30563e+00
1.15040e+05 1.15000e+03 -8.78093e+00 -8.23030e+00 -9.33156e+00 -9.17508e+00 -9.05387e+00 -9.29629e+00
1.15200e+05 1.15200e+03 -8.36476e+00 -8.00263e+00 -8.72689e+00 -9.16768e+00 -9.04782e+00 -9.28754e+00
1.15360e+05 1.15300e+03 -8.92556e+00 -8.29334e+00 -9.55778e+00 -9.16009e+00 -9.04071e+00 -9.27947e+00
1.15520e+05 1.15500e+03 -8.85060e+00 -8.24859e+00 -9.45260e+00 -9.15236e+00 -9.03256e+00 -9.27216e+00
1.15680e+05 1.15600e+03 -1.01957e+01 -9.23424e+00 -1.11571e+01 -9.14453e+00 -9.02343e+00 -9.26563e+00
1.15840e+05 1.15800e+03 -8.21874e+00 -7.78864e+00 -8.64884e+00 -9.13666e+00 -9.01342e+00 -9.25990e+00
1.16000e+05 1.16000e+03 -8.60269e+00 -8.10644e+00 -9.09894e+00 -9.12878e+00 -9.00263e+00 -9.25493e+00
1.16160e+05 1.16100e+03 -8.31013e+00 -8.04725e+00 -8.57302e+00 -9.12093e+00 -8.99121e+00 -9.25066e+00
1.16320e+05 1.16300e+03 -8.12628e+00 -7.93582e+00 -8.31675e+00 -9.11317e+00 -8.97931e+00 -9.24703e+00
1.16480e+05 1.16400e+03 -8.54011e+00 -7.72969e+00 -9.35053e+00 -9.10553e+00 -8.96711e+00 -9.24395e+00
1.16640e+05 1.16600e+03 -9.04469e+00 -8.27793e+00 -9.81145e+00 -9.09804e+00 -8.95474e+00 -9.24133e+00
1.16800e+05 1.16800e+03 -8.30643e+00 -7.97427e+00 -8.63859e+00 -9.09073e+00 -8.94238e+00 -9.23908e+00
1.16960e+05 1.16900e+03 -8.41251e+00 -8.08585e+00 -8.73916e+00 -9.08363e+00 -8.93016e+00 -9.23709e+00
1.17120e+05 1.17100e+03 -8.49999e+00 -8.16575e+00 -8.83422e+00 -9.07676e+00 -8.91820e+00 -9.23531e+00
1.17280e+05 1.17200e+03 -9.39801e+00 -8.27154e+00 -1.05245e+01 -9.07013e+00 -8.90663e+00 -9.23364e+00
1.17440e+05 1.17400e+03 -8.63590e+00 -7.82585e+00 -9.44595e+00 -9.06377e+00 -8.89552e+00 -9.23201e+00
1.17600e+05 1.17600e+03 -8.70455e+00 -8.29424e+00 -9.11486e+00 -9.05767e+00 -8.88497e+00 -9.23037e+00
1.17760e+05 1.17700e+03 -8.66903e+00 -8.02954e+00 -9.30851e+00 -9.05185e+00 -8.87504e+00 -9.22865e+00
1.17920e+05 1.17900e+03 -9.21021e+00 -8.68317e+00 -9.73724e+00 -9.04629e+00 -8.86578e+00 -9.22680e+00
1.18080e+05 1.18000e+03 -8.62264e+00 -8.10972e+00 -9.13555e+00 -9.04100e+00 -8.85721e+00 -9.22478e+00
1.18240e+05 1.18200e+03 -8.84436e+00 -8.03486e+00 -9.65386e+00 -9.03597e+00 -8.84936e+00 -9.22257e+00
1.18400e+05 1.18400e+03 -7.78760e+00 -7.52256e+00 -8.05265e+00 -9.03118e+00 -8.84223e+00 -9.22013e+00
1.18560e+05 1.18500e+03 -8.50355e+00 -7.72943e+00 -9.27767e+00 -9.02663e+00 -8.83580e+00 -9.21745e+00
1.18720e+05 1.18700e+03 -8.20024e+00 -7.71024e+00 -8.69023e+00 -9.02229e+00 -8.83006e+00 -9.21452e+00
1.18880e+05 1.18800e+03 -8.52415e+00 -8.25399e+00 -8.79431e+00 -9.01816e+00 -8.82497e+00 -9.21135e+00
1.19040e+05 1.19000e+03 -8.75204e+00 -7.66837e+00 -9.83571e+00 -9.01421e+00 -8.82049e+00 -9.20793e+00
1.19200e+05 1.19200e+03 -9.05291e+00 -8.03885e+00 -1.00670e+01 -9.01042e+00 -8.81655e+00 -9.20428e+00
1.19360e+05 1.19300e+03 -8.27200e+00 -7.60765e+00 -8.93635e+00 -9.00677e+00 -8.81310e+00 -9.20043e+00
1.19520e+05 1.19500e+03 -8.46085e+00 -8.26130e+00 -8.66040e+00 -9.00323e+00 -8.81006e+00 -9.19640e+00
1.19680e+05 1.19600e+03 -7.93209e+00 -7.81386e+00 -8.05031e+00 -8.99979e+00 -8.80736e+00 -9.19222e+00
1.19840e+05 1.19800e+03 -8.38360e+00 -7.94663e+00 -8.82057e+00 -8.99643e+00 -8.80493e+00 -9.18793e+00
1.20000e+05 1.20000e+03 -9.01180e+00 -8.78115e+00 -9.24245e+00 -8.99312e+00 -8.80267e+00 -9.18357e+00
1.20160e+05 1.20100e+03 -8.30160e+00 -7.91384e+00 -8.68936e+00 -8.98984e+00 -8.80051e+00 -9.17917e+00
1.20320e+05 1.20300e+03 -8.77409e+00 -8.32929e+00 -9.21890e+00 -8.98657e+00 -8.79836e+00 -9.17477e+00
1.20480e+05 1.20400e+03 -9.14401e+00 -7.80115e+00 -1.04869e+01 -8.98328e+00 -8.79614e+00 -9.17042e+00
1.20640e+05 1.20600e+03 -8.88320e+00 -8.10533e+00 -9.66107e+00 -8.97996e+00 -8.79378e+00 -9.16614e+00
1.20800e+05 1.20800e+03 -8.27164e+00 -7.86226e+00 -8.68103e+00 -8.97658e+00 -8.79121e+00 -9.16195e+00
1.20960e+05 1.20900e+03 -9.34112e+00 -8.97960e+00 -9.70264e+00 -8.97314e+00 -8.78839e+00 -9.15789e+00
1.21120e+05 1.21100e+03 -9.04576e+00 -8.85192e+00 -9.23961e+00 -8.96959e+00 -8.78524e+00 -9.15394e+00
1.21280e+05 1.21200e+03 -8.45321e+00 -8.08227e+00 -8.82416e+00 -8.96594e+00 -8.78175e+00 -9.15013e+00
1.21440e+05 1.21400e+03 -9.04939e+00 -8.28225e+00 -9.81653e+00 -8.96216e+00 -8.77788e+00 -9.14643e+00
1.21600e+05 1.21600e+03 -9.98802e+00 -8.22184e+00 -1.17542e+01 -8.95823e+00 -8.77363e+00 -9.14284e+00
1.21760e+05 1.21700e+03 -9.08290e+00 -8.14633e+00 -1.00195e+01 -8.95415e+00 -8.76899e+00 -9.13931e+00
1.21920e+05 1.21900e+03 -8.84428e+00 -8.28771e+00 -9.40085e+00 -8.94989e+00 -8.76397e+00 -9.13582e+00
1.22080e+05 1.22000e+03 -9.70034e+00 -8.33995e+00 -1.10607e+01 -8.94545e+00 -8.75859e+00 -9.13231e+00
1.22240e+05 1.22200e+03 -9.73742e+00 -9.02910e+00 -1.04457e+01 -8.94082e+00 -8.75289e+00 -9.12876e+00
1.22400e+05 1.22400e+03 -8.93682e+00 -7.73168e+00 -1.01420e+01 -8.93599e+00 -8.74688e+00 -9.12510e+00
1.22560e+05 1.22500e+03 -9.05454e+00 -8.31325e+00 -9.79583e+00 -8.93096e+00 -8.74062e+00 -9.12130e+00
1.22720e+05 1.22700e+03 -9.31093e+00 -8.22609e+00 -1.03958e+01 -8.92572e+00 -8.73414e+00 -9.11730e+00
1.22880e+05 1.22800e+03 -8.48669e+00 -8.19987e+00 -8.77351e+00 -8.92028e+00 -8.72749e+00 -9.11307e+00
1.23040e+05 1.23000e+03 -8.84533e+00 -7.70880e+00 -9.98186e+00 -8.91464e+00 -8.72072e+00 -9.10856e+00
1.23200e+05 1.23200e+03 -9.13351e+00 -8.06015e+00 -1.02069e+01 -8.90882e+00 -8.71388e+00 -9.10376e+00
1.23360e+05 1.23300e+03 -8.21727e+00 -7.83007e+00 -8.60447e+00 -8.90282e+00 -8.70700e+00 -9.09865e+00
1.23520e+05 1.23500e+03 -9.39220e+00 -8.25730e+00 -1.05271e+01 -8.89666e+00 -8.70014e+00 -9.09319e+00
1.23680e+05 1.23600e+03 -9.16006e+00 -7.91735e+00 -1.04028e+01 -8.89037e+00 -8.69334e+00 -9.08741e+00
1.23840e+05 1.23800e+03 -9.95739e+00 -9.18694e+00 -1.07278e+01 -8.88396e+00 -8.68663e+00 -9.08129e+00
1.24000e+05 1.24000e+03 -9.23201e+00 -8.53653e+00 -9.92748e+00 -8.87747e+00 -8.68008e+00 -9.07486e+00
1.24160e+05 1.24100e+03 -9.72423e+00 -8.54945e+00 -1.08990e+01 -8.87093e+00 -8.67373e+00 -9.06813e+00
1.24320e+05 1.24300e+03 -9.12751e+00 -8.51537e+00 -9.73965e+00 -8.86437e+00 -8.66760e+00 -9.06113e+00
1.24480e+05 1.24400e+03 -9.53524e+00 -8.48425e+00 -1.05862e+01 -8.85782e+00 -8.66176e+00 -9.05389e+00
1.24640e+05 1.24600e+03 -9.40006e+00 -8.79531e+00 -1.00048e+01 -8.85134e+00 -8.65623e+00 -9.04645e+00
1.24800e+05 1.24800e+03 -8.52799e+00 -7.62944e+00 -9.42653e+00 -8.84496e+00 -8.65107e+00 -9.03884e+00
1.24960e+05 1.24900e+03 -8.89470e+00 -8.24285e+00 -9.54655e+00 -8.83871e+00 -8.64631e+00 -9.03111e+00
1.25120e+05 1.25100e+03 -8.69133e+00 -7.83562e+00 -9.54705e+00 -8.83266e+00 -8.64201e+00 -9.02331e+00
1.25280e+05 1.25200e+03 -9.04854e+00 -8.43543e+00 -9.66164e+00 -8.82684e+00 -8.63818e+00 -9.01549e+00
1.25440e+05 1.25400e+03 -8.34803e+00 -7.80995e+00 -8.88611e+00 -8.82128e+00 -8.63488e+00 -9.00769e+00
1.25600e+05 1.25600e+03 -9.36976e+00 -8.53466e+00 -1.02049e+01 -8.81604e+00 -8.63212e+00 -8.99996e+00
1.25760e+05 1.25700e+03 -9.65615e+00 -9.44917e+00 -9.86313e+00 -8.81115e+00 -8.62994e+00 -8.99236e+00
1.25920e+05 1.25900e+03 -9.38830e+00 -9.14861e+00 -9.62799e+00 -8.80664e+00 -8.62834e+00 -8.98494e+00
1.26080e+05 1.26000e+03 -9.55937e+00 -8.49710e+00 -1.06216e+01 -8.80255e+00 -8.62733e+00 -8.97778e+00
1.26240e+05 1.26200e+03 -1.00652e+01 -8.00814e+00 -1.21223e+01 -8.79890e+00 -8.62690e+00 -8.97091e+00
1.26400e+05 1.26400e+03 -9.28346e+00 -8.16156e+00 -1.04053e+01 -8.79573e+00 -8.62705e+00 -8.96441e+00
1.26560e+05 1.26500e+03 -9.35541e+00 -8.49230e+00 -1.02185e+01 -8.79305e+00 -8.62772e+00 -8.95838e+00
1.26720e+05 1.26700e+03 -9.15882e+00 -8.33648e+00 -9.98116e+00 -8.79088e+00 -8.62889e+00 -8.95288e+00
1.26880e+05 1.26800e+03 -1.02204e+01 -8.24323e+00 -1.21976e+01 -8.78924e+00 -8.63048e+00 -8.94800e+00
1.27040e+05 1.27000e+03 -9.56662e+00 -8.59961e+00 -1.05336e+01 -8.78813e+00 -8.63243e+00 -8.94384e+00
1.27200e+05 1.27200e+03 -1.00359e+01 -7.81461e+00 -1.22572e+01 -8.78757e+00 -8.63464e+00 -8.94050e+00
1.27360e+05 1.27300e+03 -9.83660e+00 -8.72273e+00 -1.09505e+01 -8.78755e+00 -8.63702e+00 -8.93807e+00
1.27520e+05 1.27500e+03 -9.40381e+00 -7.91185e+00 -1.08958e+01 -8.78807e+00 -8.63945e+00 -8.93669e+00
1.27680e+05 1.27600e+03 -9.64554e+00 -8.33915e+00 -1.09519e+01 -8.78913e+00 -8.64183e+00 -8.93643e+00
1.27840e+05 1.27800e+03 -8.65356e+00 -7.86722e+00 -9.43990e+00 -8.79071e+00 -8.64404e+00 -8.93739e+00
1.28000e+05 1.28000e+03 -8.85033e+00 -8.11947e+00 -9.58120e+00 -8.79281e+00 -8.64598e+00 -8.93964e+00
1.28160e+05 1.28100e+03 -8.07610e+00 -7.53286e+00 -8.61933e+00 -8.79542e+00 -8.64757e+00 -8.94327e+00
1.28320e+05 1.28300e+03 -9.50442e+00 -8.89507e+00 -1.01138e+01 -8.79852e+00 -8.64874e+00 -8.94829e+00
1.28480e+05 1.28400e+03 -8.80514e+00 -7.62021e+00 -9.99007e+00 -8.80209e+00 -8.64946e+00 -8.95472e+00
1.28640e+05 1.28600e+03 -8.82024e+00 -8.56783e+00 -9.07266e+00 -8.80613e+00 -8.64970e+00 -8.96256e+00
1.28800e+05 1.28800e+03 -8.98324e+00 -8.20326e+00 -9.76322e+00 -8.81060e+00 -8.64947e+00 -8.97174e+00
1.28960e+05 1.28900e+03 -9.25070e+00 -8.70243e+00 -9.79897e+00 -8.81551e+00 -8.64881e+00 -8.98222e+00
1.29120e+05 1.29100e+03 -9.15455e+00 -8.18939e+00 -1.01197e+01 -8.82083e+00 -8.64774e+00 -8.99392e+00
1.29280e+05 1.29200e+03 -9.54250e+00 -8.83840e+00 -1.02466e+01 -8.82656e+00 -8.64633e+00 -9.00678e+00
1.29440e+05 1.29400e+03 -8.76418e+00 -7.72165e+00 -9.80671e+00 -8.83267e+00 -8.64463e+00 -9.02072e+00
1.29600e+05 1.29600e+03 -9.54145e+00 -8.01812e+00 -1.10648e+01 -8.83917e+00 -8.64270e+00 -9.03565e+00
1.29760e+05 1.29700e+03 -9.13092e+00 -8.10187e+00 -1.01600e+01 -8.84604e+00 -8.64059e+00 -9.05150e+00
1.29920e+05 1.29900e+03 -8.02625e+00 -7.58699e+00 -8.46551e+00 -8.85327e+00 -8.63835e+00 -9.06820e+00
1.30080e+05 1.30000e+03 -9.57669e+00 -8.64618e+00 -1.05072e+01 -8.86086e+00 -8.63603e+00 -9.08569e+00
1.30240e+05 1.30200e+03 -9.45450e+00 -7.89677e+00 -1.10122e+01 -8.86878e+00 -8.63367e+00 -9.10389e+00
1.30400e+05 1.30400e+03 -9.78709e+00 -9.30503e+00 -1.02691e+01 -8.87703e+00 -8.63128e+00 -9.12278e+00
1.30560e+05 1.30500e+03 -9.19629e+00 -8.17357e+00 -1.02190e+01 -8.88559e+00 -8.62890e+00 -9.14227e+00
1.30720e+05 1.30700e+03 -8.55454e+00 -7.71360e+00 -9.39548e+00 -8.89444e+00 -8.62654e+00 -9.16234e+00
1.30880e+05 1.30800e+03 -9.95067e+00 -8.45077e+00 -1.14506e+01 -8.90357e+00 -8.62421e+00 -9.18293e+00
1.31040e+05 1.31000e+03 -8.57711e+00 -7.74899e+00 -9.40523e+00 -8.91294e+00 -8.62190e+00 -9.20399e+00
1.31200e+05 1.31200e+03 -8.31318e+00 -7.98112e+00 -8.64525e+00 -8.92254e+00 -8.61961e+00 -9.22547e+00
1.31360e+05 1.31300e+03 -9.37558e+00 -9.23362e+00 -9.51754e+00 -8.93234e+00 -8.61734e+00 -9.24733e+00
1.31520e+05 1.31500e+03 -9.20847e+00 -8.37498e+00 -1.00420e+01 -8.94228e+00 -8.61507e+00 -9.26950e+00
1.31680e+05 1.31600e+03 -8.56617e+00 -8.05739e+00 -9.07495e+00 -8.95236e+00 -8.61278e+00 -9.29193e+00
1.31840e+05 1.31800e+03 -9.71277e+00 -8.37962e+00 -1.10459e+01 -8.96251e+00 -8.61046e+00 -9.31456e+00
1.32000e+05 1.32000e+03 -8.95451e+00 -8.61965e+00 -9.28937e+00 -8.97271e+00 -8.60809e+00 -9.33733e+00
1.32160e+05 1.32100e+03 -8.31243e+00 -7.28198e+00 -9.34288e+00 -8.98291e+00 -8.60566e+00 -9.36016e+00
1.32320e+05 1.32300e+03 -8.88838e+00 -8.20292e+00 -9.57383e+00 -8.99307e+00 -8.60314e+00 -9.38301e+00
1.32480e+05 1.32400e+03 -8.80987e+00 -8.20658e+00 -9.41316e+00 -9.00315e+00 -8.60053e+00 -9.40577e+00
1.32640e+05 1.32600e+03 -8.59717e+00 -7.90503e+00 -9.28931e+00 -9.01309e+00 -8.59781e+00 -9.42838e+00
1.32800e+05 1.32800e+03 -8.53585e+00 -7.88169e+00 -9.19000e+00 -9.02288e+00 -8.59498e+00 -9.45077e+00
1.32960e+05 1.32900e+03 -8.27853e+00 -7.79063e+00 -8.76643e+00 -9.03244e+00 -8.59202e+00 -9.47286e+00
1.33120e+05 1.33100e+03 -8.85508e+00 -8.04991e+00 -9.66024e+00 -9.04176e+00 -8.58896e+00 -9.49455e+00
1.33280e+05 1.33200e+03 -8.91429e+00 -8.46225e+00 -9.36632e+00 -9.05078e+00 -8.58577e+00 -9.51579e+00
1.33440e+05 1.33400e+03 -8.43814e+00 -7.64812e+00 -9.22816e+00 -9.05948e+00 -8.58247e+00 -9.53648e+00
1.33600e+05 1.33600e+03 -8.27025e+00 -7.88744e+00 -8.65307e+00 -9.06781e+00 -8.57907e+00 -9.55655e+00
1.33760e+05 1.33700e+03 -8.87218e+00 -7.86789e+00 -9.87647e+00 -9.07575e+00 -8.57556e+00 -9.57593e+00
1.33920e+05 1.33900e+03 -9.75861e+00 -9.44104e+00 -1.00762e+01 -9.08326e+00 -8.57198e+00 -9.59454e+00
1.34080e+05 1.34000e+03 -9.36941e+00 -8.64106e+00 -1.00978e+01 -9.09032e+00 -8.56833e+00 -9.61231e+00
1.34240e+05 1.34200e+03 -8.19714e+00 -7.63610e+00 -8.75818e+00 -9.09691e+00 -8.56463e+00 -9.62918e+00
1.34400e+05 1.34400e+03 -9.22370e+00 -8.70002e+00 -9.74738e+00 -9.10300e+00 -8.56089e+00 -9.64510e+00
1.34560e+05 1.34500e+03 -8.93542e+00 -8.23864e+00 -9.63221e+00 -9.10856e+00 -8.55713e+00 -9.65999e+00
1.34720e+05 1.34700e+03 -8.91109e+00 -8.26680e+00 -9.55537e+00 -9.11358e+00 -8.55335e+00 -9.67382e+00
1.34880e+05 1.34800e+03 -8.48632e+00 -8.37091e+00 -8.60173e+00 -9.11806e+00 -8.54957e+00 -9.68654e+00
1.35040e+05 1.35000e+03 -9.26866e+00 -8.86830e+00 -9.66902e+00 -9.12196e+00 -8.54580e+00 -9.69812e+00
1.35200e+05 1.35200e+03 -8.77614e+00 -8.08488e+00 -9.46740e+00 -9.12529e+00 -8.54206e+00 -9.70852e+00
1.35360e+05 1.35300e+03 -8.12073e+00 -7.97291e+00 -8.26855e+00 -9.12803e+00 -8.53834e+00 -9.71771e+00
1.35520e+05 1.35500e+03 -8.57137e+00 -8.28020e+00 -8.86254e+00 -9.13018e+00 -8.53467e+00 -9.72568e+00
1.35680e+05 1.35600e+03 -8.52344e+00 -8.08848e+00 -8.95840e+00 -9.13172e+00 -8.53103e+00 -9.73242e+00
1.35840e+05 1.35800e+03 -8.28945e+00 -7.98675e+00 -8.59215e+00 -9.13268e+00 -8.52743e+00 -9.73792e+00
1.36000e+05 1.36000e+03 -8.26570e+00 -7.55801e+00 -8.97339e+00 -9.13302e+00 -8.52387e+00 -9.74218e+00
1.36160e+05 1.36100e+03 -8.55884e+00 -8.07487e+00 -9.04281e+00 -9.13278e+00 -8.52036e+00 -9.74520e+00
1.36320e+05 1.36300e+03 -7.87093e+00 -7.69653e+00 -8.04534e+00 -9.13195e+00 -8.51687e+00 -9.74702e+00
1.36480e+05 1.36400e+03 -8.77240e+00 -8.60115e+00 -8.94365e+00 -9.13053e+00 -8.51342e+00 -9.74764e+00
1.36640e+05 1.36600e+03 -8.61322e+00 -8.13291e+00 -9.09352e+00 -9.12855e+00 -8.51002e+00 -9.74709e+00
1.36800e+05 1.36800e+03 -8.63817e+00 -8.04108e+00 -9.23526e+00 -9.12602e+00 -8.50663e+00 -9.74540e+00
1.36960e+05 1.36900e+03 -8.55054e+00 -8.15447e+00 -8.94660e+00 -9.12295e+00 -8.50328e+00 -9.74262e+00
1.37120e+05 1.37100e+03 -8.69282e+00 -8.25992e+00 -9.12573e+00 -9.11937e+00 -8.49995e+00 -9.73878e+00
1.37280e+05 1.37200e+03 -8.67116e+00 -8.60767e+00 -8.73464e+00 -9.11529e+00 -8.49666e+00 -9.73392e+00
1.37440e+05 1.37400e+03 -7.66734e+00 -7.61685e+00 -7.71783e+00 -9.11075e+00 -8.49340e+00 -9.72811e+00
1.37600e+05 1.37600e+03 -7.98416e+00 -7.71272e+00 -8.25560e+00 -9.10577e+00 -8.49017e+00 -9.72137e+00
1.37760e+05 1.37700e+03 -8.38752e+00 -7.92651e+00 -8.84852e+00 -9.10037e+00 -8.48697e+00 -9.71378e+00
1.37920e+05 1.37900e+03 -8.99072e+00 -8.44873e+00 -9.53271e+00 -9.09460e+00 -8.48382e+00 -9.70538e+00
1.38080e+05 1.38000e+03 -8.18741e+00 -7.97157e+00 -8.40324e+00 -9.08846e+00 -8.48070e+00 -9.69621e+00
1.38240e+05 1.38200e+03 -8.90573e+00 -8.43818e+00 -9.37329e+00 -9.08199e+00 -8.47763e+00 -9.68636e+00
1.38400e+05 1.38400e+03 -8.23339e+00 -7.81191e+00 -8.65487e+00 -9.07523e+00 -8.47462e+00 -9.67584e+00
1.38560e+05 1.38500e+03 -7.88593e+00 -7.73084e+00 -8.04102e+00 -9.06818e+00 -8.47165e+00 -9.66472e+00
1.38720e+05 1.38700e+03 -8.42013e+00 -8.16648e+00 -8.67378e+00 -9.06089e+00 -8.46874e+00 -9.65305e+00
1.38880e+05 1.38800e+03 -8.41189e+00 -7.59443e+00 -9.22936e+00 -9.05337e+00 -8.46588e+00 -9.64086e+00
1.39040e+05 1.39000e+03 -8.89083e+00 -8.14645e+00 -9.63520e+00 -9.04564e+00 -8.46308e+00 -9.62820e+00
1.39200e+05 1.39200e+03 -8.37739e+00 -7.96436e+00 -8.79042e+00 -9.03771e+00 -8.46032e+00 -9.61510e+00
1.39360e+05 1.39300e+03 -8.82542e+00 -8.22546e+00 -9.42538e+00 -9.02961e+00 -8.45762e+00 -9.60160e+00
1.39520e+05 1.39500e+03 -8.43067e+00 -7.84878e+00 -9.01257e+00 -9.02134e+00 -8.45496e+00 -9.58773e+00
1.39680e+05 1.39600e+03 -8.63876e+00 -7.61098e+00 -9.66654e+00 -9.01293e+00 -8.45233e+00 -9.57352e+00
1.39840e+05 1.39800e+03 -8.80766e+00 -7.93735e+00 -9.67796e+00 -9.00436e+00 -8.44974e+00 -9.55898e+00
1.40000e+05 1.40000e+03 -9.25769e+00 -8.94165e+00 -9.57373e+00 -8.99566e+00 -8.44717e+00 -9.54415e+00
1.40160e+05 1.40100e+03 -8.52086e+00 -8.05755e+00 -8.98418e+00 -8.98681e+00 -8.44459e+00 -9.52903e+00
1.40320e+05 1.40300e+03 -9.01608e+00 -8.32087e+00 -9.71129e+00 -8.97784e+00 -8.44202e+00 -9.51365e+00
1.40480e+05 1.40400e+03 -8.33369e+00 -7.86331e+00 -8.80407e+00 -8.96873e+00 -8.43943e+00 -9.49803e+00
1.40640e+05 1.40600e+03 -8.88797e+00 -7.90823e+00 -9.86770e+00 -8.95949e+00 -8.43681e+00 -9.48218e+00
1.40800e+05 1.40800e+03 -8.26116e+00 -8.12705e+00 -8.39528e+00 -8.95013e+00 -8.43413e+00 -9.46613e+00
1.40960e+05 1.40900e+03 -8.31113e+00 -7.80371e+00 -8.81855e+00 -8.94064e+00 -8.43140e+00 -9.44988e+00
1.41120e+05 1.41100e+03 -8.40175e+00 -7.95701e+00 -8.84649e+00 -8.93103e+00 -8.42859e+00 -9.43347e+00
1.41280e+05 1.41200e+03 -8.32489e+00 -7.99968e+00 -8.65010e+00 -8.92130e+00 -8.42569e+00 -9.41690e+00
1.41440e+05 1.41400e+03 -8.80860e+00 -7.87992e+00 -9.73728e+00 -8.91146e+00 -8.42269e+00 -9.40022e+00
1.41600e+05 1.41600e+03 -8.35167e+00 -7.26953e+00 -9.43381e+00 -8.90150e+00 -8.41958e+00 -9.38343e+00
1.41760e+05 1.41700e+03 -8.71871e+00 -8.03746e+00 -9.39996e+00 -8.89145e+00 -8.41634e+00 -9.36657e+00
1.41920e+05 1.41900e+03 -8.04972e+00 -7.82173e+00 -8.27771e+00 -8.88132e+00 -8.41297e+00 -9.34968e+00
1.42080e+05 1.42000e+03 -8.23681e+00 -7.71029e+00 -8.76333e+00 -8.87112e+00 -8.40946e+00 -9.33278e+00
1.42240e+05 1.42200e+03 -8.13605e+00 -7.75698e+00 -8.51513e+00 -8.86085e+00 -8.40580e+00 -9.31590e+00
1.42400e+05 1.42400e+03 -8.63102e+00 -8.44240e+00 -8.81963e+00 -8.85054e+00 -8.40199e+00 -9.29909e+00
1.42560e+05 1.42500e+03 -8.21511e+00 -7.74535e+00 -8.68487e+00 -8.84021e+00 -8.39804e+00 -9.28238e+00
1.42720e+05 1.42700e+03 -8.15313e+00 -7.85631e+00 -8.44996e+00 -8.82987e+00 -8.39393e+00 -9.26581e+00
1.42880e+05 1.42800e+03 -8.38252e+00 -7.56050e+00 -9.20454e+00 -8.81955e+00 -8.38968e+00 -9.24942e+00
1.43040e+05 1.43000e+03 -8.75091e+00 -8.14443e+00 -9.35739e+00 -8.80927e+00 -8.38529e+00 -9.23325e+00
1.43200e+05 1.43200e+03 -8.49220e+00 -7.71037e+00 -9.27403e+00 -8.79904e+00 -8.38075e+00 -9.21733e+00
1.43360e+05 1.43300e+03 -8.43750e+00 -8.14011e+00 -8.73489e+00 -8.78889e+00 -8.37609e+00 -9.20169e+00
1.43520e+05 1.43500e+03 -7.68532e+00 -7.33240e+00 -8.03824e+00 -8.77884e+00 -8.37131e+00 -9.18637e+00
1.43680e+05 1.43600e+03 -8.20320e+00 -7.80144e+00 -8.60497e+00 -8.76891e+00 -8.36642e+00 -9.17139e+00
1.43840e+05 1.43800e+03 -8.25896e+00 -7.65161e+00 -8.86630e+00 -8.75911e+00 -8.36144e+00 -9.15678e+00
1.44000e+05 1.44000e+03 -9.78790e+00 -8.75815e+00 -1.08177e+01 -8.74948e+00 -8.35639e+00 -9.14256e+00
1.44160e+05 1.44100e+03 -8.38948e+00 -8.07455e+00 -8.70442e+00 -8.74001e+00 -8.35128e+00 -9.12875e+00
1.44320e+05 1.44300e+03 -9.42653e+00 -8.07476e+00 -1.07783e+01 -8.73073e+00 -8.34612e+00 -9.11535e+00
1.44480e+05 1.44400e+03 -8.94364e+00 -8.26365e+00 -9.62363e+00 -8.72166e+00 -8.34093e+00 -9.10239e+00
1.44640e+05 1.44600e+03 -7.91615e+00 -7.65184e+00 -8.18046e+00 -8.71280e+00 -8.33575e+00 -9.08984e+00
1.44800e+05 1.44800e+03 -8.09616e+00 -7.78429e+00 -8.40803e+00 -8.70415e+00 -8.33058e+00 -9.07772e+00
1.44960e+05 1.44900e+03 -8.90530e+00 -8.17786e+00 -9.63273e+00 -8.69572e+00 -8.32545e+00 -9.06600e+00
1.45120e+05 1.45100e+03 -8.30738e+00 -8.06873e+00 -8.54604e+00 -8.68753e+00 -8.32037e+00 -9.05469e+00
1.45280e+05 1.45200e+03 -8.64387e+00 -8.08290e+00 -9.20485e+00 -8.67957e+00 -8.31537e+00 -9.04376e+00
1.45440e+05 1.45400e+03 -9.37185e+00 -7.54051e+00 -1.12032e+01 -8.67184e+00 -8.31048e+00 -9.03319e+00
1.45600e+05 1.45600e+03 -8.99717e+00 -7.61779e+00 -1.03765e+01 -8.66433e+00 -8.30570e+00 -9.02297e+00
1.45760e+05 1.45700e+03 -8.71052e+00 -7.93199e+00 -9.48906e+00 -8.65706e+00 -8.30107e+00 -9.01306e+00
1.45920e+05 1.45900e+03 -8.28797e+00 -8.11633e+00 -8.45962e+00 -8.65001e+00 -8.29658e+00 -9.00345e+00
1.46080e+05 1.46000e+03 -8.38823e+00 -7.79269e+00 -8.98376e+00 -8.64319e+00 -8.29226e+00 -8.99411e+00
1.46240e+05 1.46200e+03 -8.90555e+00 -7.75896e+00 -1.00521e+01 -8.63657e+00 -8.28813e+00 -8.98502e+00
1.46400e+05 1.46400e+03 -8.58951e+00 -7.69409e+00 -9.48492e+00 -8.63018e+00 -8.28420e+00 -8.97616e+00
1.46560e+05 1.46500e+03 -8.15638e+00 -7.75897e+00 -8.55379e+00 -8.62400e+00 -8.28048e+00 -8.96752e+00
1.46720e+05 1.46700e+03 -8.04281e+00 -7.48377e+00 -8.60185e+00 -8.61803e+00 -8.27699e+00 -8.95907e+00
1.46880e+05 1.46800e+03 -8.60200e+00 -8.33044e+00 -8.87356e+00 -8.61227e+00 -8.27372e+00 -8.95082e+00
1.47040e+05 1.47000e+03 -8.42382e+00 -7.81411e+00 -9.03352e+00 -8.60672e+00 -8.27069e+00 -8.94275e+00
1.47200e+05 1.47200e+03 -8.40013e+00 -7.90903e+00 -8.89122e+00 -8.60138e+00 -8.26790e+00 -8.93487e+00
1.47360e+05 1.47300e+03 -8.06289e+00 -7.86344e+00 -8.26233e+00 -8.59626e+00 -8.26535e+00 -8.92717e+00
1.47520e+05 1.47500e+03 -8.77275e+00 -8.43662e+00 -9.10887e+00 -8.59136e+00 -8.26305e+00 -8.91966e+00
1.47680e+05 1.47600e+03 -8.21696e+00 -7.67047e+00 -8.76344e+00 -8.58668e+00 -8.26101e+00 -8.91235e+00
1.47840e+05 1.47800e+03 -9.20393e+00 -8.12088e+00 -1.02870e+01 -8.58222e+00 -8.25920e+00 -8.90525e+00
1.48000e+05 1.48000e+03 -8.71960e+00 -7.72535e+00 -9.71385e+00 -8.57801e+00 -8.25764e+00 -8.89838e+00
1.48160e+05 1.48100e+03 -8.88521e+00 -8.22830e+00 -9.54211e+00 -8.57404e+00 -8.25632e+00 -8.89176e+00
1.48320e+05 1.48300e+03 -8.79247e+00 -8.42235e+00 -9.16259e+00 -8.57031e+00 -8.25521e+00 -8.88541e+00
1.48480e+05 1.48400e+03 -8.12323e+00 -7.81291e+00 -8.43355e+00 -8.56685e+00 -8.25433e+00 -8.87936e+00
1.48640e+05 1.48600e+03 -7.97994e+00 -7.55158e+00 -8.40831e+00 -8.56363e+00 -8.25364e+00 -8.87363e+00
1.48800e+05 1.48800e+03 -8.58016e+00 -7.64377e+00 -9.51654e+00 -8.56068e+00 -8.25313e+00 -8.86824e+00
1.48960e+05 1.48900e+03 -8.70087e+00 -8.05377e+00 -9.34796e+00 -8.55800e+00 -8.25277e+00 -8.86323e+00
1.49120e+05 1.49100e+03 -8.24310e+00 -7.51493e+00 -8.97126e+00 -8.55558e+00 -8.25256e+00 -8.85861e+00
1.49280e+05 1.49200e+03 -8.84218e+00 -8.01614e+00 -9.66822e+00 -8.55342e+00 -8.25244e+00 -8.85440e+00
1.49440e+05 1.49400e+03 -8.76632e+00 -8.38129e+00 -9.15134e+00 -8.55152e+00 -8.25239e+00 -8.85064e+00
1.49600e+05 1.49600e+03 -9.46704e+00 -9.34863e+00 -9.58545e+00 -8.54986e+00 -8.25239e+00 -8.84734e+00
1.49760e+05 1.49700e+03 -7.75836e+00 -7.46373e+00 -8.05299e+00 -8.54845e+00 -8.25239e+00 -8.84451e+00
1.49920e+05 1.49900e+03 -9.12338e+00 -8.39629e+00 -9.85047e+00 -8.54727e+00 -8.25238e+00 -8.84217e+00


==> fig/parallel/shkadov_16_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
3.20000e+02 0.00000e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
6.40000e+02 1.00000e+00 -3.16503e+00 -3.11972e+00 -3.21033e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
9.60000e+02 2.00000e+00 -2.94899e+00 -2.68513e+00 -3.21286e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.28000e+03 3.00000e+00 -3.26513e+00 -2.90649e+00 -3.62376e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.60000e+03 4.00000e+00 -2.91746e+00 -2.66625e+00 -3.16867e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.92000e+03 4.00000e+00 -2.91746e+00 -2.66625e+00 -3.16867e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
2.24000e+03 5.00000e+00 -3.08527e+00 -2.97699e+00 -3.19355e+00 -3.10617e+00 -2.86501e+00 -3.34733e+00
2.56000e+03 6.00000e+00 -3.04619e+00 -2.83993e+00 -3.25244e+00 -3.10617e+00 -2.86503e+00 -3.34731e+00
2.88000e+03 7.00000e+00 -3.11066e+00 -2.72105e+00 -3.50027e+00 -3.10617e+00 -2.86508e+00 -3.34726e+00
3.20000e+03 8.00000e+00 -3.31520e+00 -3.22887e+00 -3.40153e+00 -3.10618e+00 -2.86519e+00 -3.34716e+00
3.52000e+03 8.00000e+00 -3.31520e+00 -3.22887e+00 -3.40153e+00 -3.10618e+00 -2.86541e+00 -3.34694e+00
3.84000e+03 9.00000e+00 -3.14886e+00 -2.96524e+00 -3.33247e+00 -3.10617e+00 -2.86580e+00 -3.34654e+00
4.16000e+03 1.00000e+01 -3.17639e+00 -2.83471e+00 -3.51806e+00 -3.10615e+00 -2.86644e+00 -3.34587e+00
4.48000e+03 1.10000e+01 -3.06898e+00 -2.77530e+00 -3.36267e+00 -3.10611e+00 -2.86743e+00 -3.34480e+00
4.80000e+03 1.20000e+01 -3.21247e+00 -3.00456e+00 -3.42038e+00 -3.10603e+00 -2.86886e+00 -3.34320e+00
5.12000e+03 1.20000e+01 -3.21247e+00 -3.00456e+00 -3.42038e+00 -3.10589e+00 -2.87084e+00 -3.34095e+00
5.44000e+03 1.30000e+01 -3.08842e+00 -2.78540e+00 -3.39144e+00 -3.10569e+00 -2.87346e+00 -3.33793e+00
5.76000e+03 1.40000e+01 -2.84426e+00 -2.41158e+00 -3.27694e+00 -3.10543e+00 -2.87678e+00 -3.33407e+00
6.08000e+03 1.50000e+01 -3.12677e+00 -2.80717e+00 -3.44637e+00 -3.10510e+00 -2.88086e+00 -3.32933e+00
6.40000e+03 1.60000e+01 -2.74935e+00 -2.56953e+00 -2.92916e+00 -3.10472e+00 -2.88570e+00 -3.32375e+00
6.72000e+03 1.60000e+01 -2.74935e+00 -2.56953e+00 -2.92916e+00 -3.10434e+00 -2.89130e+00 -3.31737e+00
7.04000e+03 1.70000e+01 -2.70979e+00 -2.56911e+00 -2.85047e+00 -3.10397e+00 -2.89762e+00 -3.31033e+00
7.36000e+03 1.80000e+01 -2.86688e+00 -2.59885e+00 -3.13491e+00 -3.10368e+00 -2.90459e+00 -3.30277e+00
7.68000e+03 1.90000e+01 -2.70050e+00 -2.48353e+00 -2.91747e+00 -3.10349e+00 -2.91211e+00 -3.29487e+00
8.00000e+03 2.00000e+01 -2.89627e+00 -2.59595e+00 -3.19659e+00 -3.10343e+00 -2.92009e+00 -3.28677e+00
8.32000e+03 2.00000e+01 -2.89627e+00 -2.59595e+00 -3.19659e+00 -3.10351e+00 -2.92838e+00 -3.27864e+00
8.64000e+03 2.10000e+01 -2.88819e+00 -2.76059e+00 -3.01579e+00 -3.10371e+00 -2.93684e+00 -3.27058e+00
8.96000e+03 2.20000e+01 -2.72681e+00 -2.57164e+00 -2.88198e+00 -3.10398e+00 -2.94531e+00 -3.26265e+00
9.28000e+03 2.30000e+01 -2.75431e+00 -2.53994e+00 -2.96868e+00 -3.10424e+00 -2.95362e+00 -3.25486e+00
9.60000e+03 2.40000e+01 -2.61541e+00 -2.26680e+00 -2.96401e+00 -3.10436e+00 -2.96157e+00 -3.24716e+00
9.92000e+03 2.40000e+01 -2.61541e+00 -2.26680e+00 -2.96401e+00 -3.10422e+00 -2.96898e+00 -3.23945e+00
1.02400e+04 2.50000e+01 -2.97452e+00 -2.52477e+00 -3.42428e+00 -3.10362e+00 -2.97566e+00 -3.23158e+00
1.05600e+04 2.60000e+01 -2.84433e+00 -2.69229e+00 -2.99637e+00 -3.10242e+00 -2.98142e+00 -3.22341e+00
1.08800e+04 2.70000e+01 -2.59299e+00 -2.34670e+00 -2.83927e+00 -3.10043e+00 -2.98610e+00 -3.21477e+00
1.12000e+04 2.80000e+01 -3.00697e+00 -2.84734e+00 -3.16660e+00 -3.09752e+00 -2.98953e+00 -3.20552e+00
1.15200e+04 2.80000e+01 -3.00697e+00 -2.84734e+00 -3.16660e+00 -3.09356e+00 -2.99157e+00 -3.19555e+00
1.18400e+04 2.90000e+01 -2.84998e+00 -2.57764e+00 -3.12231e+00 -3.08846e+00 -2.99212e+00 -3.18479e+00
1.21600e+04 3.00000e+01 -2.83442e+00 -2.54632e+00 -3.12252e+00 -3.08216e+00 -2.99107e+00 -3.17324e+00
1.24800e+04 3.10000e+01 -2.47158e+00 -2.17508e+00 -2.76809e+00 -3.07465e+00 -2.98840e+00 -3.16091e+00
1.28000e+04 3.20000e+01 -2.39550e+00 -2.24548e+00 -2.54553e+00 -3.06597e+00 -2.98408e+00 -3.14786e+00
1.31200e+04 3.20000e+01 -2.39550e+00 -2.24548e+00 -2.54553e+00 -3.05619e+00 -2.97817e+00 -3.13420e+00
1.34400e+04 3.30000e+01 -2.40784e+00 -2.05447e+00 -2.76120e+00 -3.04539e+00 -2.97077e+00 -3.12002e+00
1.37600e+04 3.40000e+01 -2.25862e+00 -1.89242e+00 -2.62483e+00 -3.03373e+00 -2.96201e+00 -3.10545e+00
1.40800e+04 3.50000e+01 -2.32473e+00 -2.12328e+00 -2.52619e+00 -3.02136e+00 -2.95207e+00 -3.09064e+00
1.44000e+04 3.60000e+01 -2.45279e+00 -2.27853e+00 -2.62705e+00 -3.00844e+00 -2.94118e+00 -3.07571e+00
1.47200e+04 3.60000e+01 -2.45279e+00 -2.27853e+00 -2.62705e+00 -2.99516e+00 -2.92952e+00 -3.06080e+00
1.50400e+04 3.70000e+01 -2.25484e+00 -2.11870e+00 -2.39098e+00 -2.98167e+00 -2.91727e+00 -3.04606e+00
1.53600e+04 3.80000e+01 -2.33233e+00 -2.10007e+00 -2.56459e+00 -2.96809e+00 -2.90458e+00 -3.03160e+00
1.56800e+04 3.90000e+01 -2.35948e+00 -2.22837e+00 -2.49060e+00 -2.95451e+00 -2.89154e+00 -3.01749e+00
1.60000e+04 4.00000e+01 -2.55441e+00 -2.29594e+00 -2.81288e+00 -2.94096e+00 -2.87816e+00 -3.00376e+00
1.63200e+04 4.00000e+01 -2.55441e+00 -2.29594e+00 -2.81288e+00 -2.92740e+00 -2.86443e+00 -2.99037e+00
1.66400e+04 4.10000e+01 -2.54264e+00 -2.17289e+00 -2.91239e+00 -2.91378e+00 -2.85029e+00 -2.97727e+00
1.69600e+04 4.20000e+01 -2.47404e+00 -2.12260e+00 -2.82548e+00 -2.89995e+00 -2.83562e+00 -2.96429e+00
1.72800e+04 4.30000e+01 -2.14430e+00 -1.90340e+00 -2.38520e+00 -2.88579e+00 -2.82031e+00 -2.95127e+00
1.76000e+04 4.40000e+01 -2.21253e+00 -1.96082e+00 -2.46424e+00 -2.87112e+00 -2.80424e+00 -2.93801e+00
1.79200e+04 4.40000e+01 -2.21253e+00 -1.96082e+00 -2.46424e+00 -2.85581e+00 -2.78731e+00 -2.92430e+00
1.82400e+04 4.50000e+01 -2.36573e+00 -2.23467e+00 -2.49680e+00 -2.83972e+00 -2.76947e+00 -2.90998e+00
1.85600e+04 4.60000e+01 -2.23333e+00 -2.09952e+00 -2.36715e+00 -2.82279e+00 -2.75068e+00 -2.89489e+00
1.88800e+04 4.70000e+01 -2.44706e+00 -2.32020e+00 -2.57392e+00 -2.80498e+00 -2.73098e+00 -2.87898e+00
1.92000e+04 4.80000e+01 -2.03256e+00 -1.94354e+00 -2.12158e+00 -2.78631e+00 -2.71042e+00 -2.86220e+00
1.95200e+04 4.80000e+01 -2.03256e+00 -1.94354e+00 -2.12158e+00 -2.76687e+00 -2.68914e+00 -2.84460e+00
1.98400e+04 4.90000e+01 -1.98070e+00 -1.72745e+00 -2.23395e+00 -2.74678e+00 -2.66729e+00 -2.82627e+00
2.01600e+04 5.00000e+01 -1.98572e+00 -1.80044e+00 -2.17101e+00 -2.72620e+00 -2.64505e+00 -2.80736e+00
2.04800e+04 5.10000e+01 -1.96976e+00 -1.85272e+00 -2.08681e+00 -2.70528e+00 -2.62259e+00 -2.78797e+00
2.08000e+04 5.20000e+01 -1.94631e+00 -1.72707e+00 -2.16556e+00 -2.68420e+00 -2.60010e+00 -2.76831e+00
2.11200e+04 5.20000e+01 -1.94631e+00 -1.72707e+00 -2.16556e+00 -2.66312e+00 -2.57776e+00 -2.74849e+00
2.14400e+04 5.30000e+01 -1.91820e+00 -1.73531e+00 -2.10109e+00 -2.64218e+00 -2.55571e+00 -2.72865e+00
2.17600e+04 5.40000e+01 -2.19543e+00 -1.99534e+00 -2.39553e+00 -2.62150e+00 -2.53409e+00 -2.70891e+00
2.20800e+04 5.50000e+01 -1.93733e+00 -1.57043e+00 -2.30422e+00 -2.60114e+00 -2.51298e+00 -2.68931e+00
2.24000e+04 5.60000e+01 -1.86932e+00 -1.67767e+00 -2.06097e+00 -2.58116e+00 -2.49244e+00 -2.66987e+00
2.27200e+04 5.60000e+01 -1.86932e+00 -1.67767e+00 -2.06097e+00 -2.56153e+00 -2.47251e+00 -2.65056e+00
2.30400e+04 5.70000e+01 -2.23907e+00 -2.11293e+00 -2.36522e+00 -2.54223e+00 -2.45316e+00 -2.63130e+00
2.33600e+04 5.80000e+01 -1.70619e+00 -1.50580e+00 -1.90658e+00 -2.52316e+00 -2.43433e+00 -2.61199e+00
2.36800e+04 5.90000e+01 -2.20898e+00 -1.93385e+00 -2.48410e+00 -2.50424e+00 -2.41595e+00 -2.59252e+00
2.40000e+04 6.00000e+01 -2.06851e+00 -1.99387e+00 -2.14314e+00 -2.48533e+00 -2.39792e+00 -2.57275e+00
2.43200e+04 6.00000e+01 -2.06851e+00 -1.99387e+00 -2.14314e+00 -2.46635e+00 -2.38012e+00 -2.55258e+00
2.46400e+04 6.10000e+01 -1.78588e+00 -1.44010e+00 -2.13166e+00 -2.44719e+00 -2.36245e+00 -2.53192e+00
2.49600e+04 6.20000e+01 -2.00385e+00 -1.72518e+00 -2.28252e+00 -2.42777e+00 -2.34482e+00 -2.51072e+00
2.52800e+04 6.30000e+01 -2.23128e+00 -1.87856e+00 -2.58401e+00 -2.40806e+00 -2.32716e+00 -2.48896e+00
2.56000e+04 6.40000e+01 -1.58523e+00 -1.36003e+00 -1.81043e+00 -2.38804e+00 -2.30943e+00 -2.46665e+00
2.59200e+04 6.40000e+01 -1.58523e+00 -1.36003e+00 -1.81043e+00 -2.36775e+00 -2.29160e+00 -2.44389e+00
2.62400e+04 6.50000e+01 -1.65740e+00 -1.57583e+00 -1.73897e+00 -2.34723e+00 -2.27368e+00 -2.42078e+00
2.65600e+04 6.60000e+01 -1.63215e+00 -1.42549e+00 -1.83882e+00 -2.32658e+00 -2.25568e+00 -2.39749e+00
2.68800e+04 6.70000e+01 -1.61513e+00 -1.31550e+00 -1.91475e+00 -2.30591e+00 -2.23761e+00 -2.37422e+00
2.72000e+04 6.80000e+01 -1.58603e+00 -1.36193e+00 -1.81014e+00 -2.28535e+00 -2.21951e+00 -2.35120e+00
2.75200e+04 6.80000e+01 -1.58603e+00 -1.36193e+00 -1.81014e+00 -2.26502e+00 -2.20138e+00 -2.32867e+00
2.78400e+04 6.90000e+01 -1.72329e+00 -1.52116e+00 -1.92542e+00 -2.24505e+00 -2.18324e+00 -2.30686e+00
2.81600e+04 7.00000e+01 -1.79707e+00 -1.63127e+00 -1.96287e+00 -2.22554e+00 -2.16508e+00 -2.28600e+00
2.84800e+04 7.10000e+01 -1.67812e+00 -1.45960e+00 -1.89665e+00 -2.20657e+00 -2.14690e+00 -2.26624e+00
2.88000e+04 7.20000e+01 -1.73479e+00 -1.59753e+00 -1.87204e+00 -2.18819e+00 -2.12871e+00 -2.24766e+00
2.91200e+04 7.20000e+01 -1.73479e+00 -1.59753e+00 -1.87204e+00 -2.17037e+00 -2.11048e+00 -2.23027e+00
2.94400e+04 7.30000e+01 -1.62438e+00 -1.56854e+00 -1.68021e+00 -2.15309e+00 -2.09222e+00 -2.21396e+00
2.97600e+04 7.40000e+01 -1.55106e+00 -1.35838e+00 -1.74375e+00 -2.13624e+00 -2.07389e+00 -2.19860e+00
3.00800e+04 7.50000e+01 -1.67237e+00 -1.57456e+00 -1.77018e+00 -2.11971e+00 -2.05544e+00 -2.18398e+00
3.04000e+04 7.60000e+01 -1.65958e+00 -1.37457e+00 -1.94458e+00 -2.10337e+00 -2.03684e+00 -2.16990e+00
3.07200e+04 7.60000e+01 -1.65958e+00 -1.37457e+00 -1.94458e+00 -2.08708e+00 -2.01803e+00 -2.15614e+00
3.10400e+04 7.70000e+01 -1.78471e+00 -1.47987e+00 -2.08955e+00 -2.07072e+00 -1.99894e+00 -2.14251e+00
3.13600e+04 7.80000e+01 -1.62556e+00 -1.49446e+00 -1.75666e+00 -2.05420e+00 -1.97955e+00 -2.12885e+00
3.16800e+04 7.90000e+01 -1.94069e+00 -1.65930e+00 -2.22208e+00 -2.03745e+00 -1.95984e+00 -2.11506e+00
3.20000e+04 8.00000e+01 -1.34236e+00 -1.14956e+00 -1.53515e+00 -2.02044e+00 -1.93983e+00 -2.10104e+00
3.23200e+04 8.00000e+01 -1.34236e+00 -1.14956e+00 -1.53515e+00 -2.00316e+00 -1.91959e+00 -2.08673e+00
3.26400e+04 8.10000e+01 -1.26216e+00 -1.11134e+00 -1.41298e+00 -1.98565e+00 -1.89919e+00 -2.07212e+00
3.29600e+04 8.20000e+01 -1.42288e+00 -1.17429e+00 -1.67148e+00 -1.96798e+00 -1.87875e+00 -2.05720e+00
3.32800e+04 8.30000e+01 -1.27609e+00 -1.12195e+00 -1.43024e+00 -1.95020e+00 -1.85840e+00 -2.04201e+00
3.36000e+04 8.40000e+01 -1.38526e+00 -1.08110e+00 -1.68942e+00 -1.93244e+00 -1.83830e+00 -2.02658e+00
3.39200e+04 8.40000e+01 -1.38526e+00 -1.08110e+00 -1.68942e+00 -1.91479e+00 -1.81859e+00 -2.01099e+00
3.42400e+04 8.50000e+01 -1.48548e+00 -1.38226e+00 -1.58869e+00 -1.89737e+00 -1.79943e+00 -1.99531e+00
3.45600e+04 8.60000e+01 -1.31266e+00 -1.08054e+00 -1.54478e+00 -1.88029e+00 -1.78094e+00 -1.97963e+00
3.48800e+04 8.70000e+01 -1.49088e+00 -1.35454e+00 -1.62722e+00 -1.86363e+00 -1.76323e+00 -1.96402e+00
3.52000e+04 8.80000e+01 -1.39232e+00 -1.26248e+00 -1.52216e+00 -1.84744e+00 -1.74636e+00 -1.94852e+00
3.55200e+04 8.80000e+01 -1.39232e+00 -1.26248e+00 -1.52216e+00 -1.83174e+00 -1.73032e+00 -1.93316e+00
3.58400e+04 8.90000e+01 -1.49671e+00 -1.38940e+00 -1.60402e+00 -1.81651e+00 -1.71507e+00 -1.91794e+00
3.61600e+04 9.00000e+01 -1.39223e+00 -1.33837e+00 -1.44609e+00 -1.80168e+00 -1.70052e+00 -1.90283e+00
3.64800e+04 9.10000e+01 -1.42485e+00 -1.19168e+00 -1.65802e+00 -1.78714e+00 -1.68651e+00 -1.88777e+00
3.68000e+04 9.20000e+01 -1.52625e+00 -1.31191e+00 -1.74058e+00 -1.77279e+00 -1.67289e+00 -1.87269e+00
3.71200e+04 9.20000e+01 -1.52625e+00 -1.31191e+00 -1.74058e+00 -1.75851e+00 -1.65948e+00 -1.85755e+00
3.74400e+04 9.30000e+01 -1.48582e+00 -1.29287e+00 -1.67878e+00 -1.74419e+00 -1.64611e+00 -1.84228e+00
3.77600e+04 9.40000e+01 -1.52854e+00 -1.29505e+00 -1.76203e+00 -1.72974e+00 -1.63263e+00 -1.82685e+00
3.80800e+04 9.50000e+01 -1.41235e+00 -1.23571e+00 -1.58899e+00 -1.71508e+00 -1.61893e+00 -1.81123e+00
3.84000e+04 9.60000e+01 -1.21102e+00 -9.90554e-01 -1.43148e+00 -1.70020e+00 -1.60496e+00 -1.79544e+00
3.87200e+04 9.60000e+01 -1.21102e+00 -9.90554e-01 -1.43148e+00 -1.68510e+00 -1.59072e+00 -1.77948e+00
3.90400e+04 9.70000e+01 -1.06206e+00 -9.39221e-01 -1.18490e+00 -1.66983e+00 -1.57627e+00 -1.76338e+00
3.93600e+04 9.80000e+01 -1.04662e+00 -9.37018e-01 -1.15622e+00 -1.65446e+00 -1.56172e+00 -1.74720e+00
3.96800e+04 9.90000e+01 -1.10762e+00 -9.37787e-01 -1.27745e+00 -1.63911e+00 -1.54721e+00 -1.73100e+00
4.00000e+04 1.00000e+02 -1.20500e+00 -1.01487e+00 -1.39514e+00 -1.62388e+00 -1.53292e+00 -1.71484e+00
4.03200e+04 1.00000e+02 -1.20500e+00 -1.01487e+00 -1.39514e+00 -1.60892e+00 -1.51904e+00 -1.69881e+00
4.06400e+04 1.01000e+02 -1.22997e+00 -1.13447e+00 -1.32547e+00 -1.59436e+00 -1.50573e+00 -1.68298e+00
4.09600e+04 1.02000e+02 -1.17516e+00 -1.07468e+00 -1.27565e+00 -1.58028e+00 -1.49314e+00 -1.66743e+00
4.12800e+04 1.03000e+02 -1.32257e+00 -1.15582e+00 -1.48933e+00 -1.56679e+00 -1.48136e+00 -1.65222e+00
4.16000e+04 1.04000e+02 -1.04933e+00 -9.20180e-01 -1.17848e+00 -1.55389e+00 -1.47041e+00 -1.63737e+00
4.19200e+04 1.04000e+02 -1.04933e+00 -9.20180e-01 -1.17848e+00 -1.54158e+00 -1.46026e+00 -1.62290e+00
4.22400e+04 1.05000e+02 -1.23320e+00 -1.07560e+00 -1.39079e+00 -1.52979e+00 -1.45078e+00 -1.60880e+00
4.25600e+04 1.06000e+02 -1.14503e+00 -9.80659e-01 -1.30940e+00 -1.51841e+00 -1.44181e+00 -1.59502e+00
4.28800e+04 1.07000e+02 -1.18430e+00 -1.03811e+00 -1.33048e+00 -1.50731e+00 -1.43314e+00 -1.58148e+00
4.32000e+04 1.08000e+02 -1.17602e+00 -9.49949e-01 -1.40208e+00 -1.49633e+00 -1.42456e+00 -1.56811e+00
4.35200e+04 1.08000e+02 -1.17602e+00 -9.49949e-01 -1.40208e+00 -1.48533e+00 -1.41586e+00 -1.55480e+00
4.38400e+04 1.09000e+02 -1.14412e+00 -9.24432e-01 -1.36380e+00 -1.47419e+00 -1.40693e+00 -1.54146e+00
4.41600e+04 1.10000e+02 -1.04500e+00 -8.38333e-01 -1.25166e+00 -1.46279e+00 -1.39763e+00 -1.52796e+00
4.44800e+04 1.11000e+02 -1.16887e+00 -1.06052e+00 -1.27721e+00 -1.45107e+00 -1.38793e+00 -1.51420e+00
4.48000e+04 1.12000e+02 -9.39583e-01 -8.45107e-01 -1.03406e+00 -1.43899e+00 -1.37784e+00 -1.50013e+00
4.51200e+04 1.12000e+02 -9.39583e-01 -8.45107e-01 -1.03406e+00 -1.42655e+00 -1.36741e+00 -1.48570e+00
4.54400e+04 1.13000e+02 -8.78590e-01 -8.35621e-01 -9.21559e-01 -1.41379e+00 -1.35670e+00 -1.47089e+00
4.57600e+04 1.14000e+02 -9.19996e-01 -8.39840e-01 -1.00015e+00 -1.40077e+00 -1.34579e+00 -1.45575e+00
4.60800e+04 1.15000e+02 -1.06929e+00 -9.64391e-01 -1.17418e+00 -1.38756e+00 -1.33476e+00 -1.44036e+00
4.64000e+04 1.16000e+02 -9.73238e-01 -8.59067e-01 -1.08741e+00 -1.37425e+00 -1.32366e+00 -1.42483e+00
4.67200e+04 1.16000e+02 -9.73238e-01 -8.59067e-01 -1.08741e+00 -1.36092e+00 -1.31250e+00 -1.40934e+00
4.70400e+04 1.17000e+02 -9.72850e-01 -8.43033e-01 -1.10267e+00 -1.34766e+00 -1.30128e+00 -1.39404e+00
4.73600e+04 1.18000e+02 -8.91203e-01 -8.13261e-01 -9.69144e-01 -1.33454e+00 -1.28994e+00 -1.37913e+00
4.76800e+04 1.19000e+02 -8.80936e-01 -7.45824e-01 -1.01605e+00 -1.32159e+00 -1.27839e+00 -1.36478e+00
4.80000e+04 1.20000e+02 -9.84081e-01 -8.90819e-01 -1.07734e+00 -1.30883e+00 -1.26654e+00 -1.35112e+00
4.83200e+04 1.20000e+02 -9.84081e-01 -8.90819e-01 -1.07734e+00 -1.29627e+00 -1.25429e+00 -1.33825e+00
4.86400e+04 1.21000e+02 -9.72265e-01 -8.09270e-01 -1.13526e+00 -1.28388e+00 -1.24157e+00 -1.32619e+00
4.89600e+04 1.22000e+02 -1.03815e+00 -9.15576e-01 -1.16072e+00 -1.27161e+00 -1.22839e+00 -1.31482e+00
4.92800e+04 1.23000e+02 -1.10393e+00 -9.70223e-01 -1.23765e+00 -1.25942e+00 -1.21481e+00 -1.30403e+00
4.96000e+04 1.24000e+02 -9.76947e-01 -8.61189e-01 -1.09271e+00 -1.24726e+00 -1.20092e+00 -1.29359e+00
4.99200e+04 1.24000e+02 -9.76947e-01 -8.61189e-01 -1.09271e+00 -1.23507e+00 -1.18684e+00 -1.28330e+00
5.02400e+04 1.25000e+02 -9.13557e-01 -8.46198e-01 -9.80916e-01 -1.22282e+00 -1.17269e+00 -1.27295e+00
5.05600e+04 1.26000e+02 -9.80018e-01 -8.49211e-01 -1.11082e+00 -1.21047e+00 -1.15857e+00 -1.26238e+00
5.08800e+04 1.27000e+02 -9.92854e-01 -8.74370e-01 -1.11134e+00 -1.19802e+00 -1.14456e+00 -1.25147e+00
5.12000e+04 1.28000e+02 -8.31108e-01 -7.46896e-01 -9.15319e-01 -1.18546e+00 -1.13075e+00 -1.24018e+00
5.15200e+04 1.28000e+02 -8.31108e-01 -7.46896e-01 -9.15319e-01 -1.17284e+00 -1.11718e+00 -1.22850e+00
5.18400e+04 1.29000e+02 -8.49580e-01 -7.95301e-01 -9.03858e-01 -1.16019e+00 -1.10389e+00 -1.21649e+00
5.21600e+04 1.30000e+02 -9.39000e-01 -8.67645e-01 -1.01035e+00 -1.14759e+00 -1.09092e+00 -1.20426e+00
5.24800e+04 1.31000e+02 -8.43486e-01 -7.38419e-01 -9.48552e-01 -1.13512e+00 -1.07831e+00 -1.19193e+00
5.28000e+04 1.32000e+02 -8.48719e-01 -8.14303e-01 -8.83135e-01 -1.12288e+00 -1.06608e+00 -1.17968e+00
5.31200e+04 1.32000e+02 -8.48719e-01 -8.14303e-01 -8.83135e-01 -1.11096e+00 -1.05425e+00 -1.16766e+00
5.34400e+04 1.33000e+02 -8.16591e-01 -7.33586e-01 -8.99597e-01 -1.09944e+00 -1.04287e+00 -1.15600e+00
5.37600e+04 1.34000e+02 -8.15229e-01 -7.55366e-01 -8.75092e-01 -1.08839e+00 -1.03194e+00 -1.14484e+00
5.40800e+04 1.35000e+02 -1.01481e+00 -9.68389e-01 -1.06123e+00 -1.07785e+00 -1.02148e+00 -1.13422e+00
5.44000e+04 1.36000e+02 -8.44051e-01 -7.33558e-01 -9.54543e-01 -1.06787e+00 -1.01153e+00 -1.12421e+00
5.47200e+04 1.36000e+02 -8.44051e-01 -7.33558e-01 -9.54543e-01 -1.05844e+00 -1.00209e+00 -1.11480e+00
5.50400e+04 1.37000e+02 -8.51052e-01 -7.71828e-01 -9.30275e-01 -1.04954e+00 -9.93151e-01 -1.10594e+00
5.53600e+04 1.38000e+02 -9.47660e-01 -9.02067e-01 -9.93252e-01 -1.04113e+00 -9.84723e-01 -1.09755e+00
5.56800e+04 1.39000e+02 -8.94733e-01 -7.89655e-01 -9.99812e-01 -1.03316e+00 -9.76770e-01 -1.08954e+00
5.60000e+04 1.40000e+02 -8.99550e-01 -7.79226e-01 -1.01987e+00 -1.02554e+00 -9.69267e-01 -1.08181e+00
5.63200e+04 1.40000e+02 -8.99550e-01 -7.79226e-01 -1.01987e+00 -1.01822e+00 -9.62168e-01 -1.07426e+00
5.66400e+04 1.41000e+02 -8.30214e-01 -7.70984e-01 -8.89444e-01 -1.01111e+00 -9.55429e-01 -1.06679e+00
5.69600e+04 1.42000e+02 -8.72501e-01 -7.82151e-01 -9.62852e-01 -1.00417e+00 -9.49009e-01 -1.05933e+00
5.72800e+04 1.43000e+02 -8.75243e-01 -7.94974e-01 -9.55512e-01 -9.97335e-01 -9.42870e-01 -1.05180e+00
5.76000e+04 1.44000e+02 -7.66514e-01 -7.31790e-01 -8.01238e-01 -9.90583e-01 -9.36993e-01 -1.04417e+00
5.79200e+04 1.44000e+02 -7.66514e-01 -7.31790e-01 -8.01238e-01 -9.83895e-01 -9.31363e-01 -1.03643e+00
5.82400e+04 1.45000e+02 -7.82198e-01 -7.09426e-01 -8.54970e-01 -9.77274e-01 -9.25988e-01 -1.02856e+00
5.85600e+04 1.46000e+02 -7.75308e-01 -6.92634e-01 -8.57982e-01 -9.70737e-01 -9.20879e-01 -1.02059e+00
5.88800e+04 1.47000e+02 -8.49274e-01 -8.11756e-01 -8.86791e-01 -9.64306e-01 -9.16057e-01 -1.01255e+00
5.92000e+04 1.48000e+02 -7.76091e-01 -7.35824e-01 -8.16358e-01 -9.58018e-01 -9.11538e-01 -1.00450e+00
5.95200e+04 1.48000e+02 -7.76091e-01 -7.35824e-01 -8.16358e-01 -9.51903e-01 -9.07340e-01 -9.96465e-01
5.98400e+04 1.49000e+02 -7.83429e-01 -6.75201e-01 -8.91657e-01 -9.45990e-01 -9.03458e-01 -9.88523e-01
6.01600e+04 1.50000e+02 -7.52648e-01 -6.55859e-01 -8.49437e-01 -9.40302e-01 -8.99871e-01 -9.80733e-01
6.04800e+04 1.51000e+02 -7.52823e-01 -6.82899e-01 -8.22747e-01 -9.34851e-01 -8.96528e-01 -9.73174e-01
6.08000e+04 1.52000e+02 -7.15950e-01 -5.99149e-01 -8.32751e-01 -9.29630e-01 -8.93360e-01 -9.65900e-01
6.11200e+04 1.52000e+02 -7.15950e-01 -5.99149e-01 -8.32751e-01 -9.24627e-01 -8.90274e-01 -9.58980e-01
6.14400e+04 1.53000e+02 -8.75771e-01 -7.67455e-01 -9.84086e-01 -9.19815e-01 -8.87164e-01 -9.52466e-01
6.17600e+04 1.54000e+02 -8.23098e-01 -7.63707e-01 -8.82490e-01 -9.15158e-01 -8.83922e-01 -9.46393e-01
6.20800e+04 1.55000e+02 -7.44643e-01 -6.81334e-01 -8.07952e-01 -9.10614e-01 -8.80450e-01 -9.40777e-01
6.24000e+04 1.56000e+02 -8.23977e-01 -7.61695e-01 -8.86260e-01 -9.06139e-01 -8.76674e-01 -9.35603e-01
6.27200e+04 1.56000e+02 -8.23977e-01 -7.61695e-01 -8.86260e-01 -9.01687e-01 -8.72551e-01 -9.30824e-01
6.30400e+04 1.57000e+02 -7.85802e-01 -6.90629e-01 -8.80976e-01 -8.97218e-01 -8.68070e-01 -9.26366e-01
6.33600e+04 1.58000e+02 -7.48055e-01 -6.87565e-01 -8.08545e-01 -8.92693e-01 -8.63251e-01 -9.22135e-01
6.36800e+04 1.59000e+02 -6.75201e-01 -6.15887e-01 -7.34515e-01 -8.88084e-01 -8.58133e-01 -9.18035e-01
6.40000e+04 1.60000e+02 -6.23534e-01 -5.68132e-01 -6.78935e-01 -8.83373e-01 -8.52771e-01 -9.13975e-01
6.43200e+04 1.60000e+02 -6.23534e-01 -5.68132e-01 -6.78935e-01 -8.78555e-01 -8.47226e-01 -9.09884e-01
6.46400e+04 1.61000e+02 -6.74843e-01 -6.01777e-01 -7.47909e-01 -8.73636e-01 -8.41563e-01 -9.05709e-01
6.49600e+04 1.62000e+02 -6.59145e-01 -5.94400e-01 -7.23890e-01 -8.68635e-01 -8.35850e-01 -9.01420e-01
6.52800e+04 1.63000e+02 -7.48346e-01 -6.88650e-01 -8.08042e-01 -8.63578e-01 -8.30150e-01 -8.97006e-01
6.56000e+04 1.64000e+02 -7.23315e-01 -6.21279e-01 -8.25351e-01 -8.58499e-01 -8.24524e-01 -8.92474e-01
6.59200e+04 1.64000e+02 -7.23315e-01 -6.21279e-01 -8.25351e-01 -8.53430e-01 -8.19020e-01 -8.87840e-01
6.62400e+04 1.65000e+02 -7.12339e-01 -6.48787e-01 -7.75892e-01 -8.48399e-01 -8.13676e-01 -8.83123e-01
6.65600e+04 1.66000e+02 -6.53870e-01 -6.10656e-01 -6.97083e-01 -8.43426e-01 -8.08511e-01 -8.78341e-01
6.68800e+04 1.67000e+02 -6.87408e-01 -6.27321e-01 -7.47494e-01 -8.38516e-01 -8.03524e-01 -8.73507e-01
6.72000e+04 1.68000e+02 -6.51114e-01 -5.91194e-01 -7.11034e-01 -8.33663e-01 -7.98701e-01 -8.68625e-01
6.75200e+04 1.68000e+02 -6.51114e-01 -5.91194e-01 -7.11034e-01 -8.28849e-01 -7.94012e-01 -8.63687e-01
6.78400e+04 1.69000e+02 -7.38447e-01 -6.65746e-01 -8.11147e-01 -8.24049e-01 -7.89418e-01 -8.58681e-01
6.81600e+04 1.70000e+02 -7.17574e-01 -6.48082e-01 -7.87066e-01 -8.19234e-01 -7.84877e-01 -8.53591e-01
6.84800e+04 1.71000e+02 -7.14442e-01 -6.25950e-01 -8.02935e-01 -8.14375e-01 -7.80351e-01 -8.48399e-01
6.88000e+04 1.72000e+02 -7.05653e-01 -6.56325e-01 -7.54981e-01 -8.09448e-01 -7.75807e-01 -8.43089e-01
6.91200e+04 1.72000e+02 -7.05653e-01 -6.56325e-01 -7.54981e-01 -8.04436e-01 -7.71221e-01 -8.37652e-01
6.94400e+04 1.73000e+02 -7.51308e-01 -6.27815e-01 -8.74800e-01 -7.99330e-01 -7.66579e-01 -8.32082e-01
6.97600e+04 1.74000e+02 -7.01397e-01 -6.42331e-01 -7.60463e-01 -7.94131e-01 -7.61875e-01 -8.26386e-01
7.00800e+04 1.75000e+02 -7.04823e-01 -6.15814e-01 -7.93833e-01 -7.88847e-01 -7.57113e-01 -8.20581e-01
7.04000e+04 1.76000e+02 -6.90171e-01 -5.66697e-01 -8.13645e-01 -7.83499e-01 -7.52302e-01 -8.14695e-01
7.07200e+04 1.76000e+02 -6.90171e-01 -5.66697e-01 -8.13645e-01 -7.78113e-01 -7.47460e-01 -8.08766e-01
7.10400e+04 1.77000e+02 -7.16908e-01 -6.11827e-01 -8.21988e-01 -7.72725e-01 -7.42610e-01 -8.02839e-01
7.13600e+04 1.78000e+02 -7.27824e-01 -6.47898e-01 -8.07750e-01 -7.67374e-01 -7.37779e-01 -7.96970e-01
7.16800e+04 1.79000e+02 -6.58954e-01 -5.62938e-01 -7.54969e-01 -7.62107e-01 -7.32999e-01 -7.91216e-01
7.20000e+04 1.80000e+02 -7.07923e-01 -6.68708e-01 -7.47139e-01 -7.56971e-01 -7.28305e-01 -7.85636e-01
7.23200e+04 1.80000e+02 -7.07923e-01 -6.68708e-01 -7.47139e-01 -7.52012e-01 -7.23734e-01 -7.80290e-01
7.26400e+04 1.81000e+02 -6.78126e-01 -5.70793e-01 -7.85459e-01 -7.47273e-01 -7.19316e-01 -7.75231e-01
7.29600e+04 1.82000e+02 -6.62321e-01 -5.87754e-01 -7.36887e-01 -7.42795e-01 -7.15080e-01 -7.70510e-01
7.32800e+04 1.83000e+02 -7.05564e-01 -5.81398e-01 -8.29729e-01 -7.38607e-01 -7.11043e-01 -7.66170e-01
7.36000e+04 1.84000e+02 -6.33148e-01 -5.66409e-01 -6.99887e-01 -7.34733e-01 -7.07218e-01 -7.62247e-01
7.39200e+04 1.84000e+02 -6.33148e-01 -5.66409e-01 -6.99887e-01 -7.31187e-01 -7.03606e-01 -7.58768e-01
7.42400e+04 1.85000e+02 -6.74531e-01 -6.65058e-01 -6.84003e-01 -7.27973e-01 -7.00199e-01 -7.55748e-01
7.45600e+04 1.86000e+02 -7.27432e-01 -6.32104e-01 -8.22761e-01 -7.25087e-01 -6.96984e-01 -7.53189e-01
7.48800e+04 1.87000e+02 -6.98876e-01 -6.52402e-01 -7.45350e-01 -7.22513e-01 -6.93948e-01 -7.51078e-01
7.52000e+04 1.88000e+02 -7.46623e-01 -6.44187e-01 -8.49059e-01 -7.20230e-01 -6.91074e-01 -7.49385e-01
7.55200e+04 1.88000e+02 -7.46623e-01 -6.44187e-01 -8.49059e-01 -7.18209e-01 -6.88348e-01 -7.48069e-01
7.58400e+04 1.89000e+02 -6.86150e-01 -5.99049e-01 -7.73251e-01 -7.16415e-01 -6.85758e-01 -7.47072e-01
7.61600e+04 1.90000e+02 -6.60047e-01 -5.55526e-01 -7.64567e-01 -7.14811e-01 -6.83294e-01 -7.46329e-01
7.64800e+04 1.91000e+02 -6.79759e-01 -6.32309e-01 -7.27210e-01 -7.13359e-01 -6.80947e-01 -7.45771e-01
7.68000e+04 1.92000e+02 -5.94137e-01 -5.56340e-01 -6.31934e-01 -7.12020e-01 -6.78710e-01 -7.45331e-01
7.71200e+04 1.92000e+02 -5.94137e-01 -5.56340e-01 -6.31934e-01 -7.10762e-01 -6.76577e-01 -7.44947e-01
7.74400e+04 1.93000e+02 -5.90625e-01 -5.39332e-01 -6.41918e-01 -7.09556e-01 -6.74542e-01 -7.44570e-01
7.77600e+04 1.94000e+02 -6.13535e-01 -5.83527e-01 -6.43543e-01 -7.08384e-01 -6.72603e-01 -7.44166e-01
7.80800e+04 1.95000e+02 -6.30306e-01 -5.93355e-01 -6.67257e-01 -7.07233e-01 -6.70754e-01 -7.43712e-01
7.84000e+04 1.96000e+02 -6.79082e-01 -6.21913e-01 -7.36251e-01 -7.06098e-01 -6.68994e-01 -7.43202e-01
7.87200e+04 1.96000e+02 -6.79082e-01 -6.21913e-01 -7.36251e-01 -7.04977e-01 -6.67321e-01 -7.42634e-01
7.90400e+04 1.97000e+02 -6.21094e-01 -5.37351e-01 -7.04836e-01 -7.03873e-01 -6.65732e-01 -7.42013e-01
7.93600e+04 1.98000e+02 -6.16267e-01 -5.51274e-01 -6.81260e-01 -7.02782e-01 -6.64225e-01 -7.41339e-01
7.96800e+04 1.99000e+02 -6.54047e-01 -5.87942e-01 -7.20153e-01 -7.01699e-01 -6.62790e-01 -7.40608e-01
8.00000e+04 2.00000e+02 -6.30086e-01 -5.96396e-01 -6.63777e-01 -7.00611e-01 -6.61417e-01 -7.39805e-01
8.03200e+04 2.00000e+02 -6.30086e-01 -5.96396e-01 -6.63777e-01 -6.99499e-01 -6.60092e-01 -7.38905e-01
8.06400e+04 2.01000e+02 -6.74484e-01 -6.47608e-01 -7.01360e-01 -6.98337e-01 -6.58797e-01 -7.37877e-01
8.09600e+04 2.02000e+02 -6.07454e-01 -5.47720e-01 -6.67188e-01 -6.97098e-01 -6.57514e-01 -7.36681e-01
8.12800e+04 2.03000e+02 -6.61210e-01 -5.85869e-01 -7.36550e-01 -6.95752e-01 -6.56225e-01 -7.35278e-01
8.16000e+04 2.04000e+02 -6.63706e-01 -5.75324e-01 -7.52087e-01 -6.94273e-01 -6.54915e-01 -7.33631e-01
8.19200e+04 2.04000e+02 -6.63706e-01 -5.75324e-01 -7.52087e-01 -6.92642e-01 -6.53574e-01 -7.31710e-01
8.22400e+04 2.05000e+02 -6.21092e-01 -5.84440e-01 -6.57744e-01 -6.90844e-01 -6.52193e-01 -7.29495e-01
8.25600e+04 2.06000e+02 -6.37736e-01 -5.86237e-01 -6.89234e-01 -6.88876e-01 -6.50773e-01 -7.26980e-01
8.28800e+04 2.07000e+02 -6.54018e-01 -5.87918e-01 -7.20117e-01 -6.86741e-01 -6.49312e-01 -7.24171e-01
8.32000e+04 2.08000e+02 -5.66043e-01 -4.99045e-01 -6.33041e-01 -6.84454e-01 -6.47818e-01 -7.21090e-01
8.35200e+04 2.08000e+02 -5.66043e-01 -4.99045e-01 -6.33041e-01 -6.82035e-01 -6.46296e-01 -7.17774e-01
8.38400e+04 2.09000e+02 -6.04967e-01 -5.54523e-01 -6.55411e-01 -6.79514e-01 -6.44755e-01 -7.14272e-01
8.41600e+04 2.10000e+02 -5.98332e-01 -5.12196e-01 -6.84467e-01 -6.76921e-01 -6.43199e-01 -7.10643e-01
8.44800e+04 2.11000e+02 -5.92684e-01 -5.61319e-01 -6.24050e-01 -6.74294e-01 -6.41633e-01 -7.06955e-01
8.48000e+04 2.12000e+02 -6.37419e-01 -5.75761e-01 -6.99077e-01 -6.71667e-01 -6.40057e-01 -7.03276e-01
8.51200e+04 2.12000e+02 -6.37419e-01 -5.75761e-01 -6.99077e-01 -6.69074e-01 -6.38470e-01 -6.99678e-01
8.54400e+04 2.13000e+02 -6.27392e-01 -5.66548e-01 -6.88235e-01 -6.66543e-01 -6.36865e-01 -6.96222e-01
8.57600e+04 2.14000e+02 -6.11261e-01 -5.59584e-01 -6.62939e-01 -6.64099e-01 -6.35234e-01 -6.92964e-01
8.60800e+04 2.15000e+02 -5.70664e-01 -5.07652e-01 -6.33677e-01 -6.61755e-01 -6.33568e-01 -6.89943e-01
8.64000e+04 2.16000e+02 -5.59643e-01 -4.85118e-01 -6.34169e-01 -6.59520e-01 -6.31855e-01 -6.87184e-01
8.67200e+04 2.16000e+02 -5.59643e-01 -4.85118e-01 -6.34169e-01 -6.57390e-01 -6.30086e-01 -6.84693e-01
8.70400e+04 2.17000e+02 -5.62220e-01 -4.80811e-01 -6.43629e-01 -6.55357e-01 -6.28255e-01 -6.82459e-01
8.73600e+04 2.18000e+02 -5.70346e-01 -5.26102e-01 -6.14590e-01 -6.53408e-01 -6.26361e-01 -6.80455e-01
8.76800e+04 2.19000e+02 -5.94379e-01 -5.31035e-01 -6.57724e-01 -6.51526e-01 -6.24408e-01 -6.78644e-01
8.80000e+04 2.20000e+02 -5.84159e-01 -5.48695e-01 -6.19622e-01 -6.49693e-01 -6.22405e-01 -6.76982e-01
8.83200e+04 2.20000e+02 -5.84159e-01 -5.48695e-01 -6.19622e-01 -6.47893e-01 -6.20365e-01 -6.75421e-01
8.86400e+04 2.21000e+02 -5.80396e-01 -5.30172e-01 -6.30621e-01 -6.46107e-01 -6.18300e-01 -6.73914e-01
8.89600e+04 2.22000e+02 -5.58832e-01 -5.25426e-01 -5.92239e-01 -6.44320e-01 -6.16220e-01 -6.72420e-01
8.92800e+04 2.23000e+02 -5.94703e-01 -5.52200e-01 -6.37205e-01 -6.42517e-01 -6.14129e-01 -6.70904e-01
8.96000e+04 2.24000e+02 -5.57816e-01 -4.94361e-01 -6.21271e-01 -6.40681e-01 -6.12025e-01 -6.69338e-01
8.99200e+04 2.24000e+02 -5.57816e-01 -4.94361e-01 -6.21271e-01 -6.38800e-01 -6.09897e-01 -6.67704e-01
9.02400e+04 2.25000e+02 -5.62501e-01 -5.45050e-01 -5.79953e-01 -6.36862e-01 -6.07734e-01 -6.65989e-01
9.05600e+04 2.26000e+02 -5.85522e-01 -5.25860e-01 -6.45185e-01 -6.34855e-01 -6.05520e-01 -6.64189e-01
9.08800e+04 2.27000e+02 -6.17586e-01 -5.48339e-01 -6.86833e-01 -6.32772e-01 -6.03242e-01 -6.62302e-01
9.12000e+04 2.28000e+02 -5.60233e-01 -5.33518e-01 -5.86947e-01 -6.30611e-01 -6.00891e-01 -6.60331e-01
9.15200e+04 2.28000e+02 -5.60233e-01 -5.33518e-01 -5.86947e-01 -6.28370e-01 -5.98462e-01 -6.58278e-01
9.18400e+04 2.29000e+02 -5.79077e-01 -5.02829e-01 -6.55325e-01 -6.26054e-01 -5.95958e-01 -6.56150e-01
9.21600e+04 2.30000e+02 -6.04208e-01 -5.74393e-01 -6.34022e-01 -6.23671e-01 -5.93387e-01 -6.53954e-01
9.24800e+04 2.31000e+02 -5.92466e-01 -5.54886e-01 -6.30046e-01 -6.21229e-01 -5.90759e-01 -6.51700e-01
9.28000e+04 2.32000e+02 -5.80376e-01 -5.29418e-01 -6.31333e-01 -6.18745e-01 -5.88091e-01 -6.49398e-01
9.31200e+04 2.32000e+02 -5.80376e-01 -5.29418e-01 -6.31333e-01 -6.16232e-01 -5.85404e-01 -6.47061e-01
9.34400e+04 2.33000e+02 -5.79736e-01 -5.22879e-01 -6.36593e-01 -6.13710e-01 -5.82720e-01 -6.44701e-01
9.37600e+04 2.34000e+02 -5.75637e-01 -5.42124e-01 -6.09150e-01 -6.11199e-01 -5.80067e-01 -6.42331e-01
9.40800e+04 2.35000e+02 -6.14603e-01 -5.02733e-01 -7.26472e-01 -6.08719e-01 -5.77474e-01 -6.39964e-01
9.44000e+04 2.36000e+02 -5.80197e-01 -5.15919e-01 -6.44474e-01 -6.06292e-01 -5.74973e-01 -6.37611e-01
9.47200e+04 2.36000e+02 -5.80197e-01 -5.15919e-01 -6.44474e-01 -6.03940e-01 -5.72596e-01 -6.35285e-01
9.50400e+04 2.37000e+02 -5.36502e-01 -4.80308e-01 -5.92696e-01 -6.01684e-01 -5.70370e-01 -6.32997e-01
9.53600e+04 2.38000e+02 -6.01596e-01 -5.63906e-01 -6.39286e-01 -5.99541e-01 -5.68324e-01 -6.30759e-01
9.56800e+04 2.39000e+02 -5.57010e-01 -4.97572e-01 -6.16449e-01 -5.97529e-01 -5.66479e-01 -6.28580e-01
9.60000e+04 2.40000e+02 -5.52921e-01 -4.89453e-01 -6.16389e-01 -5.95662e-01 -5.64851e-01 -6.26473e-01
9.63200e+04 2.40000e+02 -5.52921e-01 -4.89453e-01 -6.16389e-01 -5.93949e-01 -5.63449e-01 -6.24449e-01
9.66400e+04 2.41000e+02 -5.49691e-01 -5.21075e-01 -5.78307e-01 -5.92397e-01 -5.62278e-01 -6.22516e-01
9.69600e+04 2.42000e+02 -5.69800e-01 -5.40406e-01 -5.99193e-01 -5.91008e-01 -5.61332e-01 -6.20684e-01
9.72800e+04 2.43000e+02 -5.51030e-01 -4.63424e-01 -6.38635e-01 -5.89780e-01 -5.60596e-01 -6.18964e-01
9.76000e+04 2.44000e+02 -5.88425e-01 -5.15889e-01 -6.60960e-01 -5.88707e-01 -5.60052e-01 -6.17362e-01
9.79200e+04 2.44000e+02 -5.88425e-01 -5.15889e-01 -6.60960e-01 -5.87779e-01 -5.59670e-01 -6.15887e-01
9.82400e+04 2.45000e+02 -5.69449e-01 -5.34074e-01 -6.04824e-01 -5.86980e-01 -5.59417e-01 -6.14543e-01
9.85600e+04 2.46000e+02 -6.05505e-01 -5.58394e-01 -6.52616e-01 -5.86292e-01 -5.59251e-01 -6.13333e-01
9.88800e+04 2.47000e+02 -6.09038e-01 -5.56149e-01 -6.61928e-01 -5.85695e-01 -5.59131e-01 -6.12258e-01
9.92000e+04 2.48000e+02 -5.22545e-01 -4.74151e-01 -5.70939e-01 -5.85165e-01 -5.59014e-01 -6.11315e-01
9.95200e+04 2.48000e+02 -5.22545e-01 -4.74151e-01 -5.70939e-01 -5.84678e-01 -5.58859e-01 -6.10498e-01
9.98400e+04 2.49000e+02 -5.47724e-01 -4.92394e-01 -6.03055e-01 -5.84212e-01 -5.58631e-01 -6.09794e-01
1.00160e+05 2.50000e+02 -5.40027e-01 -4.76588e-01 -6.03466e-01 -5.83745e-01 -5.58301e-01 -6.09190e-01
1.00480e+05 2.51000e+02 -5.89769e-01 -5.18947e-01 -6.60591e-01 -5.83261e-01 -5.57851e-01 -6.08671e-01
1.00800e+05 2.52000e+02 -6.02624e-01 -5.35619e-01 -6.69628e-01 -5.82749e-01 -5.57277e-01 -6.08221e-01
1.01120e+05 2.52000e+02 -6.02624e-01 -5.35619e-01 -6.69628e-01 -5.82201e-01 -5.56581e-01 -6.07821e-01
1.01440e+05 2.53000e+02 -5.53485e-01 -5.10759e-01 -5.96212e-01 -5.81618e-01 -5.55779e-01 -6.07457e-01
1.01760e+05 2.54000e+02 -5.65007e-01 -5.39980e-01 -5.90034e-01 -5.81004e-01 -5.54892e-01 -6.07115e-01
1.02080e+05 2.55000e+02 -5.65955e-01 -5.00978e-01 -6.30931e-01 -5.80364e-01 -5.53947e-01 -6.06782e-01
1.02400e+05 2.56000e+02 -5.24981e-01 -4.91979e-01 -5.57983e-01 -5.79709e-01 -5.52971e-01 -6.06446e-01
1.02720e+05 2.56000e+02 -5.24981e-01 -4.91979e-01 -5.57983e-01 -5.79044e-01 -5.51992e-01 -6.06096e-01
1.03040e+05 2.57000e+02 -5.82028e-01 -5.27949e-01 -6.36108e-01 -5.78378e-01 -5.51035e-01 -6.05722e-01
1.03360e+05 2.58000e+02 -5.89615e-01 -5.05900e-01 -6.73331e-01 -5.77718e-01 -5.50121e-01 -6.05315e-01
1.03680e+05 2.59000e+02 -5.32079e-01 -4.63923e-01 -6.00234e-01 -5.77068e-01 -5.49271e-01 -6.04866e-01
1.04000e+05 2.60000e+02 -5.76909e-01 -5.09493e-01 -6.44326e-01 -5.76434e-01 -5.48499e-01 -6.04370e-01
1.04320e+05 2.60000e+02 -5.76909e-01 -5.09493e-01 -6.44326e-01 -5.75819e-01 -5.47816e-01 -6.03822e-01
1.04640e+05 2.61000e+02 -5.77304e-01 -5.37266e-01 -6.17343e-01 -5.75224e-01 -5.47231e-01 -6.03218e-01
1.04960e+05 2.62000e+02 -5.37081e-01 -4.84482e-01 -5.89680e-01 -5.74651e-01 -5.46745e-01 -6.02558e-01
1.05280e+05 2.63000e+02 -5.32508e-01 -4.45367e-01 -6.19649e-01 -5.74100e-01 -5.46356e-01 -6.01844e-01
1.05600e+05 2.64000e+02 -5.46586e-01 -4.80325e-01 -6.12848e-01 -5.73568e-01 -5.46056e-01 -6.01080e-01
1.05920e+05 2.64000e+02 -5.46586e-01 -4.80325e-01 -6.12848e-01 -5.73054e-01 -5.45832e-01 -6.00277e-01
1.06240e+05 2.65000e+02 -5.56387e-01 -4.35480e-01 -6.77294e-01 -5.72556e-01 -5.45666e-01 -5.99447e-01
1.06560e+05 2.66000e+02 -5.02831e-01 -4.23437e-01 -5.82224e-01 -5.72072e-01 -5.45538e-01 -5.98605e-01
1.06880e+05 2.67000e+02 -5.78221e-01 -5.28509e-01 -6.27932e-01 -5.71599e-01 -5.45428e-01 -5.97769e-01
1.07200e+05 2.68000e+02 -5.98498e-01 -4.65667e-01 -7.31329e-01 -5.71134e-01 -5.45317e-01 -5.96952e-01
1.07520e+05 2.68000e+02 -5.98498e-01 -4.65667e-01 -7.31329e-01 -5.70677e-01 -5.45189e-01 -5.96165e-01
1.07840e+05 2.69000e+02 -5.37840e-01 -5.21335e-01 -5.54346e-01 -5.70222e-01 -5.45035e-01 -5.95408e-01
1.08160e+05 2.70000e+02 -5.31006e-01 -5.00537e-01 -5.61475e-01 -5.69765e-01 -5.44852e-01 -5.94678e-01
1.08480e+05 2.71000e+02 -4.91930e-01 -4.35880e-01 -5.47980e-01 -5.69299e-01 -5.44638e-01 -5.93961e-01
1.08800e+05 2.72000e+02 -5.08132e-01 -4.73000e-01 -5.43264e-01 -5.68819e-01 -5.44398e-01 -5.93239e-01
1.09120e+05 2.72000e+02 -5.08132e-01 -4.73000e-01 -5.43264e-01 -5.68315e-01 -5.44133e-01 -5.92497e-01
1.09440e+05 2.73000e+02 -5.53143e-01 -4.74249e-01 -6.32037e-01 -5.67781e-01 -5.43840e-01 -5.91722e-01
1.09760e+05 2.74000e+02 -4.98811e-01 -4.32078e-01 -5.65543e-01 -5.67212e-01 -5.43511e-01 -5.90913e-01
1.10080e+05 2.75000e+02 -5.72825e-01 -5.31792e-01 -6.13859e-01 -5.66604e-01 -5.43130e-01 -5.90079e-01
1.10400e+05 2.76000e+02 -5.21309e-01 -4.50533e-01 -5.92085e-01 -5.65957e-01 -5.42671e-01 -5.89242e-01
1.10720e+05 2.76000e+02 -5.21309e-01 -4.50533e-01 -5.92085e-01 -5.65268e-01 -5.42103e-01 -5.88433e-01
1.11040e+05 2.77000e+02 -4.96484e-01 -4.43356e-01 -5.49612e-01 -5.64539e-01 -5.41392e-01 -5.87686e-01
1.11360e+05 2.78000e+02 -5.56971e-01 -5.06086e-01 -6.07856e-01 -5.63767e-01 -5.40507e-01 -5.87028e-01
1.11680e+05 2.79000e+02 -5.46739e-01 -5.06319e-01 -5.87158e-01 -5.62951e-01 -5.39428e-01 -5.86474e-01
1.12000e+05 2.80000e+02 -5.12538e-01 -4.65082e-01 -5.59995e-01 -5.62086e-01 -5.38150e-01 -5.86023e-01
1.12320e+05 2.80000e+02 -5.12538e-01 -4.65082e-01 -5.59995e-01 -5.61169e-01 -5.36686e-01 -5.85652e-01
1.12640e+05 2.81000e+02 -5.01231e-01 -4.51906e-01 -5.50556e-01 -5.60195e-01 -5.35066e-01 -5.85325e-01
1.12960e+05 2.82000e+02 -5.04347e-01 -4.42363e-01 -5.66330e-01 -5.59161e-01 -5.33327e-01 -5.84996e-01
1.13280e+05 2.83000e+02 -5.42968e-01 -5.08535e-01 -5.77401e-01 -5.58066e-01 -5.31514e-01 -5.84617e-01
1.13600e+05 2.84000e+02 -5.15581e-01 -4.73237e-01 -5.57925e-01 -5.56909e-01 -5.29670e-01 -5.84148e-01
1.13920e+05 2.84000e+02 -5.15581e-01 -4.73237e-01 -5.57925e-01 -5.55695e-01 -5.27835e-01 -5.83555e-01
1.14240e+05 2.85000e+02 -4.91175e-01 -4.52557e-01 -5.29793e-01 -5.54428e-01 -5.26041e-01 -5.82815e-01
1.14560e+05 2.86000e+02 -4.66863e-01 -3.93702e-01 -5.40023e-01 -5.53117e-01 -5.24314e-01 -5.81921e-01
1.14880e+05 2.87000e+02 -5.40838e-01 -4.76452e-01 -6.05224e-01 -5.51771e-01 -5.22672e-01 -5.80871e-01
1.15200e+05 2.88000e+02 -4.95408e-01 -4.47173e-01 -5.43643e-01 -5.50400e-01 -5.21122e-01 -5.79677e-01
1.15520e+05 2.88000e+02 -4.95408e-01 -4.47173e-01 -5.43643e-01 -5.49011e-01 -5.19669e-01 -5.78354e-01
1.15840e+05 2.89000e+02 -5.09812e-01 -4.65743e-01 -5.53881e-01 -5.47614e-01 -5.18306e-01 -5.76922e-01
1.16160e+05 2.90000e+02 -5.35227e-01 -4.80107e-01 -5.90347e-01 -5.46215e-01 -5.17025e-01 -5.75405e-01
1.16480e+05 2.91000e+02 -5.34888e-01 -4.95809e-01 -5.73967e-01 -5.44818e-01 -5.15810e-01 -5.73825e-01
1.16800e+05 2.92000e+02 -4.88979e-01 -4.41044e-01 -5.36914e-01 -5.43424e-01 -5.14645e-01 -5.72203e-01
1.17120e+05 2.92000e+02 -4.88979e-01 -4.41044e-01 -5.36914e-01 -5.42034e-01 -5.13514e-01 -5.70554e-01
1.17440e+05 2.93000e+02 -5.25010e-01 -4.91726e-01 -5.58293e-01 -5.40645e-01 -5.12399e-01 -5.68891e-01
1.17760e+05 2.94000e+02 -5.52579e-01 -5.10480e-01 -5.94678e-01 -5.39254e-01 -5.11285e-01 -5.67223e-01
1.18080e+05 2.95000e+02 -5.64334e-01 -4.95292e-01 -6.33376e-01 -5.37857e-01 -5.10163e-01 -5.65552e-01
1.18400e+05 2.96000e+02 -5.07090e-01 -4.47861e-01 -5.66319e-01 -5.36454e-01 -5.09027e-01 -5.63881e-01
1.18720e+05 2.96000e+02 -5.07090e-01 -4.47861e-01 -5.66319e-01 -5.35044e-01 -5.07880e-01 -5.62208e-01
1.19040e+05 2.97000e+02 -4.84723e-01 -4.58178e-01 -5.11269e-01 -5.33631e-01 -5.06729e-01 -5.60532e-01
1.19360e+05 2.98000e+02 -5.53898e-01 -5.15359e-01 -5.92436e-01 -5.32219e-01 -5.05589e-01 -5.58849e-01
1.19680e+05 2.99000e+02 -5.30640e-01 -4.84277e-01 -5.77003e-01 -5.30820e-01 -5.04482e-01 -5.57158e-01
1.20000e+05 3.00000e+02 -5.24240e-01 -4.41512e-01 -6.06969e-01 -5.29445e-01 -5.03434e-01 -5.55457e-01
1.20320e+05 3.00000e+02 -5.24240e-01 -4.41512e-01 -6.06969e-01 -5.28110e-01 -5.02475e-01 -5.53746e-01
1.20640e+05 3.01000e+02 -5.58507e-01 -4.63433e-01 -6.53581e-01 -5.26832e-01 -5.01634e-01 -5.52030e-01
1.20960e+05 3.02000e+02 -5.12233e-01 -4.67632e-01 -5.56833e-01 -5.25628e-01 -5.00940e-01 -5.50317e-01
1.21280e+05 3.03000e+02 -4.74631e-01 -4.27859e-01 -5.21402e-01 -5.24517e-01 -5.00417e-01 -5.48616e-01
1.21600e+05 3.04000e+02 -5.40650e-01 -4.72285e-01 -6.09015e-01 -5.23511e-01 -5.00081e-01 -5.46942e-01
1.21920e+05 3.04000e+02 -5.40650e-01 -4.72285e-01 -6.09015e-01 -5.22626e-01 -4.99943e-01 -5.45308e-01
1.22240e+05 3.05000e+02 -4.75410e-01 -4.50632e-01 -5.00188e-01 -5.21868e-01 -5.00001e-01 -5.43735e-01
1.22560e+05 3.06000e+02 -5.09116e-01 -4.45372e-01 -5.72860e-01 -5.21245e-01 -5.00244e-01 -5.42246e-01
1.22880e+05 3.07000e+02 -5.07749e-01 -4.87476e-01 -5.28021e-01 -5.20758e-01 -5.00649e-01 -5.40866e-01
1.23200e+05 3.08000e+02 -5.00605e-01 -4.76365e-01 -5.24845e-01 -5.20404e-01 -5.01185e-01 -5.39623e-01
1.23520e+05 3.08000e+02 -5.00605e-01 -4.76365e-01 -5.24845e-01 -5.20178e-01 -5.01811e-01 -5.38545e-01
1.23840e+05 3.09000e+02 -5.07120e-01 -4.50537e-01 -5.63702e-01 -5.20070e-01 -5.02480e-01 -5.37661e-01
1.24160e+05 3.10000e+02 -5.15040e-01 -4.42104e-01 -5.87976e-01 -5.20066e-01 -5.03140e-01 -5.36993e-01
1.24480e+05 3.11000e+02 -5.29375e-01 -4.55298e-01 -6.03452e-01 -5.20148e-01 -5.03740e-01 -5.36557e-01
1.24800e+05 3.12000e+02 -5.61819e-01 -4.83833e-01 -6.39804e-01 -5.20295e-01 -5.04231e-01 -5.36359e-01
1.25120e+05 3.12000e+02 -5.61819e-01 -4.83833e-01 -6.39804e-01 -5.20483e-01 -5.04574e-01 -5.36392e-01
1.25440e+05 3.13000e+02 -5.25219e-01 -4.77734e-01 -5.72703e-01 -5.20687e-01 -5.04739e-01 -5.36636e-01
1.25760e+05 3.14000e+02 -5.02730e-01 -4.82123e-01 -5.23337e-01 -5.20882e-01 -5.04710e-01 -5.37055e-01
1.26080e+05 3.15000e+02 -4.66597e-01 -4.45519e-01 -4.87674e-01 -5.21046e-01 -5.04484e-01 -5.37608e-01
1.26400e+05 3.16000e+02 -5.12457e-01 -4.81919e-01 -5.42994e-01 -5.21157e-01 -5.04068e-01 -5.38246e-01
1.26720e+05 3.16000e+02 -5.12457e-01 -4.81919e-01 -5.42994e-01 -5.21201e-01 -5.03477e-01 -5.38925e-01
1.27040e+05 3.17000e+02 -4.92055e-01 -4.75935e-01 -5.08175e-01 -5.21168e-01 -5.02733e-01 -5.39602e-01
1.27360e+05 3.18000e+02 -4.97628e-01 -4.61638e-01 -5.33619e-01 -5.21055e-01 -5.01863e-01 -5.40247e-01
1.27680e+05 3.19000e+02 -5.23924e-01 -4.87329e-01 -5.60519e-01 -5.20865e-01 -5.00895e-01 -5.40835e-01
1.28000e+05 3.20000e+02 -4.45301e-01 -4.11667e-01 -4.78936e-01 -5.20609e-01 -4.99865e-01 -5.41353e-01
1.28320e+05 3.20000e+02 -4.45301e-01 -4.11667e-01 -4.78936e-01 -5.20298e-01 -4.98806e-01 -5.41790e-01
1.28640e+05 3.21000e+02 -4.76511e-01 -4.16880e-01 -5.36142e-01 -5.19945e-01 -4.97749e-01 -5.42140e-01
1.28960e+05 3.22000e+02 -4.72151e-01 -4.29209e-01 -5.15093e-01 -5.19564e-01 -4.96727e-01 -5.42401e-01
1.29280e+05 3.23000e+02 -4.68743e-01 -4.34490e-01 -5.02995e-01 -5.19165e-01 -4.95764e-01 -5.42567e-01
1.29600e+05 3.24000e+02 -4.82799e-01 -4.18652e-01 -5.46946e-01 -5.18756e-01 -4.94880e-01 -5.42632e-01
1.29920e+05 3.24000e+02 -4.82799e-01 -4.18652e-01 -5.46946e-01 -5.18340e-01 -4.94091e-01 -5.42589e-01
1.30240e+05 3.25000e+02 -4.75414e-01 -4.22298e-01 -5.28529e-01 -5.17917e-01 -4.93405e-01 -5.42429e-01
1.30560e+05 3.26000e+02 -5.11746e-01 -4.70454e-01 -5.53037e-01 -5.17480e-01 -4.92822e-01 -5.42138e-01
1.30880e+05 3.27000e+02 -5.13121e-01 -4.63551e-01 -5.62690e-01 -5.17022e-01 -4.92334e-01 -5.41710e-01
1.31200e+05 3.28000e+02 -5.11714e-01 -4.67340e-01 -5.56088e-01 -5.16530e-01 -4.91926e-01 -5.41133e-01
1.31520e+05 3.28000e+02 -5.11714e-01 -4.67340e-01 -5.56088e-01 -5.15990e-01 -4.91575e-01 -5.40404e-01
1.31840e+05 3.29000e+02 -4.99806e-01 -4.72924e-01 -5.26688e-01 -5.15386e-01 -4.91252e-01 -5.39521e-01
1.32160e+05 3.30000e+02 -4.86001e-01 -3.86742e-01 -5.85260e-01 -5.14705e-01 -4.90920e-01 -5.38490e-01
1.32480e+05 3.31000e+02 -4.88306e-01 -4.30568e-01 -5.46045e-01 -5.13933e-01 -4.90544e-01 -5.37322e-01
1.32800e+05 3.32000e+02 -4.84298e-01 -4.39443e-01 -5.29153e-01 -5.13062e-01 -4.90089e-01 -5.36035e-01
1.33120e+05 3.32000e+02 -4.84298e-01 -4.39443e-01 -5.29153e-01 -5.12089e-01 -4.89527e-01 -5.34651e-01
1.33440e+05 3.33000e+02 -5.02734e-01 -4.68109e-01 -5.37360e-01 -5.11016e-01 -4.88836e-01 -5.33197e-01
1.33760e+05 3.34000e+02 -5.19931e-01 -4.40525e-01 -5.99337e-01 -5.09854e-01 -4.88007e-01 -5.31700e-01
1.34080e+05 3.35000e+02 -4.68657e-01 -4.22084e-01 -5.15231e-01 -5.08618e-01 -4.87047e-01 -5.30189e-01
1.34400e+05 3.36000e+02 -4.93876e-01 -4.56414e-01 -5.31338e-01 -5.07330e-01 -4.85971e-01 -5.28689e-01
1.34720e+05 3.36000e+02 -4.93876e-01 -4.56414e-01 -5.31338e-01 -5.06014e-01 -4.84807e-01 -5.27222e-01
1.35040e+05 3.37000e+02 -4.90390e-01 -4.27553e-01 -5.53228e-01 -5.04697e-01 -4.83591e-01 -5.25804e-01
1.35360e+05 3.38000e+02 -4.66024e-01 -4.24890e-01 -5.07157e-01 -5.03405e-01 -4.82363e-01 -5.24446e-01
1.35680e+05 3.39000e+02 -4.48187e-01 -4.25246e-01 -4.71128e-01 -5.02160e-01 -4.81163e-01 -5.23157e-01
1.36000e+05 3.40000e+02 -5.07549e-01 -4.63332e-01 -5.51765e-01 -5.00983e-01 -4.80027e-01 -5.21939e-01
1.36320e+05 3.40000e+02 -5.07549e-01 -4.63332e-01 -5.51765e-01 -4.99890e-01 -4.78984e-01 -5.20797e-01
1.36640e+05 3.41000e+02 -5.04089e-01 -4.77427e-01 -5.30751e-01 -4.98894e-01 -4.78055e-01 -5.19734e-01
1.36960e+05 3.42000e+02 -4.64716e-01 -4.33915e-01 -4.95518e-01 -4.98001e-01 -4.77250e-01 -5.18753e-01
1.37280e+05 3.43000e+02 -4.68034e-01 -4.32543e-01 -5.03524e-01 -4.97214e-01 -4.76568e-01 -5.17860e-01
1.37600e+05 3.44000e+02 -4.67476e-01 -4.14867e-01 -5.20086e-01 -4.96528e-01 -4.75999e-01 -5.17057e-01
1.37920e+05 3.44000e+02 -4.67476e-01 -4.14867e-01 -5.20086e-01 -4.95936e-01 -4.75528e-01 -5.16344e-01
1.38240e+05 3.45000e+02 -4.61366e-01 -4.22332e-01 -5.00400e-01 -4.95427e-01 -4.75133e-01 -5.15720e-01
1.38560e+05 3.46000e+02 -4.80042e-01 -4.21450e-01 -5.38634e-01 -4.94985e-01 -4.74796e-01 -5.15175e-01
1.38880e+05 3.47000e+02 -4.72120e-01 -4.31402e-01 -5.12838e-01 -4.94596e-01 -4.74498e-01 -5.14694e-01
1.39200e+05 3.48000e+02 -5.23096e-01 -4.56380e-01 -5.89813e-01 -4.94242e-01 -4.74228e-01 -5.14256e-01
1.39520e+05 3.48000e+02 -5.23096e-01 -4.56380e-01 -5.89813e-01 -4.93907e-01 -4.73974e-01 -5.13839e-01
1.39840e+05 3.49000e+02 -5.03748e-01 -4.62812e-01 -5.44685e-01 -4.93575e-01 -4.73734e-01 -5.13416e-01
1.40160e+05 3.50000e+02 -4.44557e-01 -4.06591e-01 -4.82524e-01 -4.93233e-01 -4.73503e-01 -5.12963e-01
1.40480e+05 3.51000e+02 -4.70075e-01 -4.20719e-01 -5.19431e-01 -4.92868e-01 -4.73279e-01 -5.12457e-01
1.40800e+05 3.52000e+02 -4.98802e-01 -4.46580e-01 -5.51024e-01 -4.92469e-01 -4.73056e-01 -5.11881e-01
1.41120e+05 3.52000e+02 -4.98802e-01 -4.46580e-01 -5.51024e-01 -4.92028e-01 -4.72828e-01 -5.11229e-01
1.41440e+05 3.53000e+02 -4.44610e-01 -3.67190e-01 -5.22031e-01 -4.91542e-01 -4.72584e-01 -5.10500e-01
1.41760e+05 3.54000e+02 -4.66883e-01 -4.20273e-01 -5.13494e-01 -4.91009e-01 -4.72315e-01 -5.09702e-01
1.42080e+05 3.55000e+02 -4.73666e-01 -4.09399e-01 -5.37933e-01 -4.90431e-01 -4.72010e-01 -5.08852e-01
1.42400e+05 3.56000e+02 -4.86716e-01 -4.42230e-01 -5.31202e-01 -4.89815e-01 -4.71660e-01 -5.07971e-01
1.42720e+05 3.56000e+02 -4.86716e-01 -4.42230e-01 -5.31202e-01 -4.89170e-01 -4.71258e-01 -5.07082e-01
1.43040e+05 3.57000e+02 -4.93830e-01 -4.33430e-01 -5.54230e-01 -4.88506e-01 -4.70801e-01 -5.06210e-01
1.43360e+05 3.58000e+02 -4.78677e-01 -4.17846e-01 -5.39507e-01 -4.87832e-01 -4.70290e-01 -5.05374e-01
1.43680e+05 3.59000e+02 -4.60993e-01 -4.36235e-01 -4.85750e-01 -4.87161e-01 -4.69729e-01 -5.04592e-01
1.44000e+05 3.60000e+02 -4.78064e-01 -4.15175e-01 -5.40953e-01 -4.86498e-01 -4.69122e-01 -5.03874e-01
1.44320e+05 3.60000e+02 -4.78064e-01 -4.15175e-01 -5.40953e-01 -4.85850e-01 -4.68476e-01 -5.03225e-01
1.44640e+05 3.61000e+02 -5.00677e-01 -4.59371e-01 -5.41984e-01 -4.85222e-01 -4.67798e-01 -5.02646e-01
1.44960e+05 3.62000e+02 -5.55713e-01 -5.20881e-01 -5.90545e-01 -4.84613e-01 -4.67095e-01 -5.02132e-01
1.45280e+05 3.63000e+02 -4.53826e-01 -4.16173e-01 -4.91478e-01 -4.84026e-01 -4.66372e-01 -5.01680e-01
1.45600e+05 3.64000e+02 -4.76294e-01 -4.21832e-01 -5.30756e-01 -4.83460e-01 -4.65635e-01 -5.01286e-01
1.45920e+05 3.64000e+02 -4.76294e-01 -4.21832e-01 -5.30756e-01 -4.82916e-01 -4.64886e-01 -5.00945e-01
1.46240e+05 3.65000e+02 -4.69570e-01 -4.45876e-01 -4.93263e-01 -4.82393e-01 -4.64132e-01 -5.00655e-01
1.46560e+05 3.66000e+02 -4.58469e-01 -3.99867e-01 -5.17070e-01 -4.81895e-01 -4.63377e-01 -5.00413e-01
1.46880e+05 3.67000e+02 -4.68445e-01 -4.22792e-01 -5.14098e-01 -4.81424e-01 -4.62630e-01 -5.00219e-01
1.47200e+05 3.68000e+02 -4.72674e-01 -4.24777e-01 -5.20571e-01 -4.80985e-01 -4.61898e-01 -5.00072e-01
1.47520e+05 3.68000e+02 -4.72674e-01 -4.24777e-01 -5.20571e-01 -4.80586e-01 -4.61197e-01 -4.99974e-01
1.47840e+05 3.69000e+02 -4.54553e-01 -4.31211e-01 -4.77895e-01 -4.80234e-01 -4.60541e-01 -4.99926e-01
1.48160e+05 3.70000e+02 -4.48625e-01 -4.16476e-01 -4.80774e-01 -4.79937e-01 -4.59946e-01 -4.99927e-01
1.48480e+05 3.71000e+02 -4.94396e-01 -4.23475e-01 -5.65316e-01 -4.79701e-01 -4.59428e-01 -4.99974e-01
1.48800e+05 3.72000e+02 -4.61945e-01 -4.03537e-01 -5.20352e-01 -4.79531e-01 -4.59003e-01 -5.00060e-01
1.49120e+05 3.72000e+02 -4.61945e-01 -4.03537e-01 -5.20352e-01 -4.79427e-01 -4.58681e-01 -5.00173e-01
1.49440e+05 3.73000e+02 -4.54381e-01 -4.20546e-01 -4.88217e-01 -4.79384e-01 -4.58469e-01 -5.00299e-01
1.49760e+05 3.74000e+02 -4.54394e-01 -4.29207e-01 -4.79581e-01 -4.79393e-01 -4.58369e-01 -5.00417e-01
1.50080e+05 3.75000e+02 -4.53647e-01 -4.06615e-01 -5.00679e-01 -4.79442e-01 -4.58377e-01 -5.00507e-01
1.50400e+05 3.76000e+02 -4.55857e-01 -4.11523e-01 -5.00191e-01 -4.79514e-01 -4.58481e-01 -5.00547e-01
1.50720e+05 3.76000e+02 -4.55857e-01 -4.11523e-01 -5.00191e-01 -4.79592e-01 -4.58667e-01 -5.00518e-01
1.51040e+05 3.77000e+02 -4.77616e-01 -4.34843e-01 -5.20390e-01 -4.79658e-01 -4.58913e-01 -5.00402e-01
1.51360e+05 3.78000e+02 -5.03010e-01 -4.50198e-01 -5.55823e-01 -4.79692e-01 -4.59195e-01 -5.00188e-01
1.51680e+05 3.79000e+02 -4.54972e-01 -4.22474e-01 -4.87470e-01 -4.79680e-01 -4.59489e-01 -4.99871e-01
1.52000e+05 3.80000e+02 -4.59930e-01 -4.10517e-01 -5.09343e-01 -4.79607e-01 -4.59766e-01 -4.99449e-01
1.52320e+05 3.80000e+02 -4.59930e-01 -4.10517e-01 -5.09343e-01 -4.79463e-01 -4.60000e-01 -4.98927e-01
1.52640e+05 3.81000e+02 -4.69610e-01 -4.17021e-01 -5.22199e-01 -4.79240e-01 -4.60165e-01 -4.98315e-01
1.52960e+05 3.82000e+02 -4.84317e-01 -4.66002e-01 -5.02633e-01 -4.78934e-01 -4.60239e-01 -4.97628e-01
1.53280e+05 3.83000e+02 -4.52569e-01 -4.17176e-01 -4.87963e-01 -4.78543e-01 -4.60201e-01 -4.96885e-01
1.53600e+05 3.84000e+02 -4.71273e-01 -4.22180e-01 -5.20366e-01 -4.78072e-01 -4.60036e-01 -4.96107e-01
1.53920e+05 3.84000e+02 -4.71273e-01 -4.22180e-01 -5.20366e-01 -4.77526e-01 -4.59733e-01 -4.95319e-01
1.54240e+05 3.85000e+02 -4.56399e-01 -4.15677e-01 -4.97122e-01 -4.76918e-01 -4.59290e-01 -4.94545e-01
1.54560e+05 3.86000e+02 -4.85530e-01 -4.39865e-01 -5.31196e-01 -4.76259e-01 -4.58710e-01 -4.93807e-01
1.54880e+05 3.87000e+02 -4.87418e-01 -4.52518e-01 -5.22318e-01 -4.75565e-01 -4.58005e-01 -4.93125e-01
1.55200e+05 3.88000e+02 -4.78161e-01 -4.17121e-01 -5.39201e-01 -4.74851e-01 -4.57192e-01 -4.92511e-01
1.55520e+05 3.88000e+02 -4.78161e-01 -4.17121e-01 -5.39201e-01 -4.74134e-01 -4.56296e-01 -4.91973e-01
1.55840e+05 3.89000e+02 -4.95378e-01 -4.17859e-01 -5.72896e-01 -4.73429e-01 -4.55346e-01 -4.91512e-01
1.56160e+05 3.90000e+02 -4.60037e-01 -4.07713e-01 -5.12361e-01 -4.72748e-01 -4.54371e-01 -4.91124e-01
1.56480e+05 3.91000e+02 -5.12995e-01 -4.48701e-01 -5.77290e-01 -4.72103e-01 -4.53401e-01 -4.90805e-01
1.56800e+05 3.92000e+02 -4.70305e-01 -4.54816e-01 -4.85794e-01 -4.71502e-01 -4.52459e-01 -4.90545e-01
1.57120e+05 3.92000e+02 -4.70305e-01 -4.54816e-01 -4.85794e-01 -4.70953e-01 -4.51568e-01 -4.90339e-01
1.57440e+05 3.93000e+02 -4.58611e-01 -4.07869e-01 -5.09354e-01 -4.70462e-01 -4.50742e-01 -4.90182e-01
1.57760e+05 3.94000e+02 -4.80699e-01 -4.64941e-01 -4.96458e-01 -4.70033e-01 -4.49993e-01 -4.90072e-01
1.58080e+05 3.95000e+02 -4.82481e-01 -4.23214e-01 -5.41748e-01 -4.69670e-01 -4.49329e-01 -4.90010e-01
1.58400e+05 3.96000e+02 -4.65946e-01 -4.23580e-01 -5.08311e-01 -4.69376e-01 -4.48753e-01 -4.90000e-01
1.58720e+05 3.96000e+02 -4.65946e-01 -4.23580e-01 -5.08311e-01 -4.69157e-01 -4.48267e-01 -4.90047e-01
1.59040e+05 3.97000e+02 -4.91554e-01 -4.56496e-01 -5.26612e-01 -4.69014e-01 -4.47873e-01 -4.90156e-01
1.59360e+05 3.98000e+02 -4.90801e-01 -4.14014e-01 -5.67588e-01 -4.68951e-01 -4.47570e-01 -4.90331e-01
1.59680e+05 3.99000e+02 -4.49229e-01 -3.91325e-01 -5.07134e-01 -4.68967e-01 -4.47359e-01 -4.90574e-01
1.60000e+05 4.00000e+02 -4.70513e-01 -4.26336e-01 -5.14690e-01 -4.69062e-01 -4.47237e-01 -4.90887e-01
1.60320e+05 4.00000e+02 -4.70513e-01 -4.26336e-01 -5.14690e-01 -4.69233e-01 -4.47199e-01 -4.91268e-01
1.60640e+05 4.01000e+02 -4.92731e-01 -4.31882e-01 -5.53579e-01 -4.69475e-01 -4.47236e-01 -4.91715e-01
1.60960e+05 4.02000e+02 -4.69327e-01 -3.86195e-01 -5.52459e-01 -4.69781e-01 -4.47340e-01 -4.92222e-01
1.61280e+05 4.03000e+02 -5.34270e-01 -4.91392e-01 -5.77149e-01 -4.70142e-01 -4.47501e-01 -4.92782e-01
1.61600e+05 4.04000e+02 -4.69245e-01 -3.98454e-01 -5.40036e-01 -4.70548e-01 -4.47709e-01 -4.93386e-01
1.61920e+05 4.04000e+02 -4.69245e-01 -3.98454e-01 -5.40036e-01 -4.70988e-01 -4.47956e-01 -4.94021e-01
1.62240e+05 4.05000e+02 -4.27566e-01 -3.92480e-01 -4.62653e-01 -4.71453e-01 -4.48232e-01 -4.94673e-01
1.62560e+05 4.06000e+02 -4.91293e-01 -4.61804e-01 -5.20782e-01 -4.71930e-01 -4.48533e-01 -4.95327e-01
1.62880e+05 4.07000e+02 -4.34355e-01 -3.97297e-01 -4.71414e-01 -4.72410e-01 -4.48852e-01 -4.95968e-01
1.63200e+05 4.08000e+02 -4.80740e-01 -4.30110e-01 -5.31370e-01 -4.72884e-01 -4.49186e-01 -4.96582e-01
1.63520e+05 4.08000e+02 -4.80740e-01 -4.30110e-01 -5.31370e-01 -4.73345e-01 -4.49533e-01 -4.97157e-01
1.63840e+05 4.09000e+02 -4.67870e-01 -4.35552e-01 -5.00188e-01 -4.73788e-01 -4.49890e-01 -4.97686e-01
1.64160e+05 4.10000e+02 -4.58148e-01 -4.37476e-01 -4.78820e-01 -4.74210e-01 -4.50257e-01 -4.98164e-01
1.64480e+05 4.11000e+02 -4.68742e-01 -4.58564e-01 -4.78919e-01 -4.74610e-01 -4.50630e-01 -4.98590e-01
1.64800e+05 4.12000e+02 -4.38471e-01 -3.91623e-01 -4.85319e-01 -4.74986e-01 -4.51005e-01 -4.98967e-01
1.65120e+05 4.12000e+02 -4.38471e-01 -3.91623e-01 -4.85319e-01 -4.75335e-01 -4.51371e-01 -4.99300e-01
1.65440e+05 4.13000e+02 -4.54082e-01 -4.21849e-01 -4.86315e-01 -4.75656e-01 -4.51717e-01 -4.99595e-01
1.65760e+05 4.14000e+02 -4.67567e-01 -4.28928e-01 -5.06206e-01 -4.75943e-01 -4.52028e-01 -4.99859e-01
1.66080e+05 4.15000e+02 -4.99420e-01 -4.47387e-01 -5.51453e-01 -4.76191e-01 -4.52283e-01 -5.00100e-01
1.66400e+05 4.16000e+02 -4.33830e-01 -4.01422e-01 -4.66238e-01 -4.76394e-01 -4.52464e-01 -5.00324e-01
1.66720e+05 4.16000e+02 -4.33830e-01 -4.01422e-01 -4.66238e-01 -4.76543e-01 -4.52553e-01 -5.00534e-01
1.67040e+05 4.17000e+02 -4.62344e-01 -4.06713e-01 -5.17974e-01 -4.76632e-01 -4.52537e-01 -5.00728e-01
1.67360e+05 4.18000e+02 -4.35062e-01 -4.11120e-01 -4.59004e-01 -4.76654e-01 -4.52406e-01 -5.00902e-01
1.67680e+05 4.19000e+02 -4.59598e-01 -4.22022e-01 -4.97175e-01 -4.76602e-01 -4.52160e-01 -5.01045e-01
1.68000e+05 4.20000e+02 -4.89978e-01 -4.56287e-01 -5.23669e-01 -4.76472e-01 -4.51803e-01 -5.01141e-01
1.68320e+05 4.20000e+02 -4.89978e-01 -4.56287e-01 -5.23669e-01 -4.76262e-01 -4.51349e-01 -5.01175e-01
1.68640e+05 4.21000e+02 -4.57004e-01 -4.22454e-01 -4.91553e-01 -4.75970e-01 -4.50812e-01 -5.01128e-01
1.68960e+05 4.22000e+02 -4.75192e-01 -4.35011e-01 -5.15374e-01 -4.75600e-01 -4.50216e-01 -5.00984e-01
1.69280e+05 4.23000e+02 -4.90136e-01 -4.45669e-01 -5.34602e-01 -4.75156e-01 -4.49583e-01 -5.00729e-01
1.69600e+05 4.24000e+02 -5.18745e-01 -4.92536e-01 -5.44955e-01 -4.74644e-01 -4.48939e-01 -5.00349e-01
1.69920e+05 4.24000e+02 -5.18745e-01 -4.92536e-01 -5.44955e-01 -4.74071e-01 -4.48307e-01 -4.99835e-01
1.70240e+05 4.25000e+02 -4.78277e-01 -4.36999e-01 -5.19554e-01 -4.73446e-01 -4.47712e-01 -4.99180e-01
1.70560e+05 4.26000e+02 -4.54786e-01 -3.82477e-01 -5.27096e-01 -4.72778e-01 -4.47174e-01 -4.98382e-01
1.70880e+05 4.27000e+02 -4.58112e-01 -3.99573e-01 -5.16651e-01 -4.72078e-01 -4.46715e-01 -4.97441e-01
1.71200e+05 4.28000e+02 -4.53771e-01 -4.34012e-01 -4.73530e-01 -4.71357e-01 -4.46351e-01 -4.96363e-01
1.71520e+05 4.28000e+02 -4.53771e-01 -4.34012e-01 -4.73530e-01 -4.70629e-01 -4.46094e-01 -4.95163e-01
1.71840e+05 4.29000e+02 -4.26077e-01 -3.83134e-01 -4.69021e-01 -4.69908e-01 -4.45955e-01 -4.93861e-01
1.72160e+05 4.30000e+02 -4.50807e-01 -4.14940e-01 -4.86675e-01 -4.69212e-01 -4.45940e-01 -4.92484e-01
1.72480e+05 4.31000e+02 -5.09908e-01 -4.42908e-01 -5.76908e-01 -4.68558e-01 -4.46049e-01 -4.91068e-01
1.72800e+05 4.32000e+02 -4.43783e-01 -4.21368e-01 -4.66197e-01 -4.67966e-01 -4.46280e-01 -4.89651e-01
1.73120e+05 4.32000e+02 -4.43783e-01 -4.21368e-01 -4.66197e-01 -4.67450e-01 -4.46624e-01 -4.88275e-01
1.73440e+05 4.33000e+02 -4.71443e-01 -4.29867e-01 -5.13018e-01 -4.67023e-01 -4.47069e-01 -4.86977e-01
1.73760e+05 4.34000e+02 -4.74973e-01 -4.57976e-01 -4.91970e-01 -4.66694e-01 -4.47594e-01 -4.85794e-01
1.74080e+05 4.35000e+02 -4.25657e-01 -3.77647e-01 -4.73666e-01 -4.66464e-01 -4.48178e-01 -4.84750e-01
1.74400e+05 4.36000e+02 -4.70124e-01 -3.84608e-01 -5.55639e-01 -4.66327e-01 -4.48793e-01 -4.83861e-01
1.74720e+05 4.36000e+02 -4.70124e-01 -3.84608e-01 -5.55639e-01 -4.66274e-01 -4.49413e-01 -4.83135e-01
1.75040e+05 4.37000e+02 -4.47618e-01 -4.02636e-01 -4.92600e-01 -4.66290e-01 -4.50011e-01 -4.82570e-01
1.75360e+05 4.38000e+02 -4.55876e-01 -4.00337e-01 -5.11416e-01 -4.66358e-01 -4.50562e-01 -4.82153e-01
1.75680e+05 4.39000e+02 -4.35884e-01 -4.04776e-01 -4.66991e-01 -4.66459e-01 -4.51045e-01 -4.81872e-01
1.76000e+05 4.40000e+02 -4.54454e-01 -4.02438e-01 -5.06471e-01 -4.66574e-01 -4.51439e-01 -4.81709e-01
1.76320e+05 4.40000e+02 -4.54454e-01 -4.02438e-01 -5.06471e-01 -4.66688e-01 -4.51729e-01 -4.81648e-01
1.76640e+05 4.41000e+02 -4.36232e-01 -4.13120e-01 -4.59343e-01 -4.66787e-01 -4.51903e-01 -4.81671e-01
1.76960e+05 4.42000e+02 -4.30699e-01 -4.17546e-01 -4.43852e-01 -4.66858e-01 -4.51951e-01 -4.81765e-01
1.77280e+05 4.43000e+02 -4.76323e-01 -4.29842e-01 -5.22803e-01 -4.66892e-01 -4.51870e-01 -4.81914e-01
1.77600e+05 4.44000e+02 -4.26150e-01 -3.92592e-01 -4.59707e-01 -4.66881e-01 -4.51657e-01 -4.82104e-01
1.77920e+05 4.44000e+02 -4.26150e-01 -3.92592e-01 -4.59707e-01 -4.66819e-01 -4.51317e-01 -4.82321e-01
1.78240e+05 4.45000e+02 -4.74386e-01 -4.28713e-01 -5.20059e-01 -4.66701e-01 -4.50851e-01 -4.82551e-01
1.78560e+05 4.46000e+02 -4.45706e-01 -4.06032e-01 -4.85379e-01 -4.66525e-01 -4.50269e-01 -4.82780e-01
1.78880e+05 4.47000e+02 -5.04469e-01 -4.64190e-01 -5.44748e-01 -4.66286e-01 -4.49577e-01 -4.82995e-01
1.79200e+05 4.48000e+02 -4.69433e-01 -4.35784e-01 -5.03083e-01 -4.65982e-01 -4.48784e-01 -4.83181e-01
1.79520e+05 4.48000e+02 -4.69433e-01 -4.35784e-01 -5.03083e-01 -4.65613e-01 -4.47899e-01 -4.83326e-01
1.79840e+05 4.49000e+02 -4.63536e-01 -4.41520e-01 -4.85552e-01 -4.65177e-01 -4.46933e-01 -4.83420e-01
1.80160e+05 4.50000e+02 -4.16028e-01 -3.74595e-01 -4.57461e-01 -4.64675e-01 -4.45900e-01 -4.83451e-01
1.80480e+05 4.51000e+02 -4.67750e-01 -4.26253e-01 -5.09247e-01 -4.64112e-01 -4.44810e-01 -4.83414e-01
1.80800e+05 4.52000e+02 -4.39211e-01 -3.83797e-01 -4.94626e-01 -4.63492e-01 -4.43683e-01 -4.83301e-01
1.81120e+05 4.52000e+02 -4.39211e-01 -3.83797e-01 -4.94626e-01 -4.62825e-01 -4.42536e-01 -4.83114e-01
1.81440e+05 4.53000e+02 -4.41219e-01 -4.13015e-01 -4.69424e-01 -4.62123e-01 -4.41392e-01 -4.82854e-01
1.81760e+05 4.54000e+02 -4.40134e-01 -3.96037e-01 -4.84232e-01 -4.61402e-01 -4.40276e-01 -4.82529e-01
1.82080e+05 4.55000e+02 -4.69266e-01 -4.24527e-01 -5.14004e-01 -4.60680e-01 -4.39211e-01 -4.82148e-01
1.82400e+05 4.56000e+02 -4.71205e-01 -4.26002e-01 -5.16407e-01 -4.59973e-01 -4.38223e-01 -4.81723e-01
1.82720e+05 4.56000e+02 -4.71205e-01 -4.26002e-01 -5.16407e-01 -4.59300e-01 -4.37332e-01 -4.81267e-01
1.83040e+05 4.57000e+02 -5.00349e-01 -4.52830e-01 -5.47867e-01 -4.58674e-01 -4.36557e-01 -4.80791e-01
1.83360e+05 4.58000e+02 -4.80569e-01 -4.36959e-01 -5.24180e-01 -4.58106e-01 -4.35909e-01 -4.80303e-01
1.83680e+05 4.59000e+02 -4.78170e-01 -4.37066e-01 -5.19273e-01 -4.57603e-01 -4.35396e-01 -4.79810e-01
1.84000e+05 4.60000e+02 -4.84549e-01 -4.29586e-01 -5.39512e-01 -4.57166e-01 -4.35015e-01 -4.79317e-01
1.84320e+05 4.60000e+02 -4.84549e-01 -4.29586e-01 -5.39512e-01 -4.56792e-01 -4.34760e-01 -4.78824e-01
1.84640e+05 4.61000e+02 -4.42765e-01 -3.79191e-01 -5.06340e-01 -4.56477e-01 -4.34620e-01 -4.78333e-01
1.84960e+05 4.62000e+02 -4.50355e-01 -4.14224e-01 -4.86486e-01 -4.56214e-01 -4.34582e-01 -4.77845e-01
1.85280e+05 4.63000e+02 -4.79315e-01 -3.99558e-01 -5.59072e-01 -4.55998e-01 -4.34631e-01 -4.77365e-01
1.85600e+05 4.64000e+02 -4.79103e-01 -4.35208e-01 -5.22999e-01 -4.55826e-01 -4.34751e-01 -4.76902e-01
1.85920e+05 4.64000e+02 -4.79103e-01 -4.35208e-01 -5.22999e-01 -4.55699e-01 -4.34929e-01 -4.76468e-01
1.86240e+05 4.65000e+02 -4.36153e-01 -3.90651e-01 -4.81656e-01 -4.55618e-01 -4.35154e-01 -4.76082e-01
1.86560e+05 4.66000e+02 -4.56846e-01 -4.03306e-01 -5.10386e-01 -4.55590e-01 -4.35416e-01 -4.75765e-01
1.86880e+05 4.67000e+02 -5.05438e-01 -4.59288e-01 -5.51588e-01 -4.55623e-01 -4.35706e-01 -4.75540e-01
1.87200e+05 4.68000e+02 -4.64251e-01 -4.16409e-01 -5.12093e-01 -4.55721e-01 -4.36018e-01 -4.75425e-01
1.87520e+05 4.68000e+02 -4.64251e-01 -4.16409e-01 -5.12093e-01 -4.55893e-01 -4.36347e-01 -4.75439e-01
1.87840e+05 4.69000e+02 -4.34843e-01 -4.18513e-01 -4.51172e-01 -4.56139e-01 -4.36688e-01 -4.75591e-01
1.88160e+05 4.70000e+02 -5.00695e-01 -4.40476e-01 -5.60914e-01 -4.56460e-01 -4.37039e-01 -4.75881e-01
1.88480e+05 4.71000e+02 -4.63149e-01 -4.25352e-01 -5.00946e-01 -4.56851e-01 -4.37397e-01 -4.76306e-01
1.88800e+05 4.72000e+02 -4.63738e-01 -4.07714e-01 -5.19762e-01 -4.57305e-01 -4.37761e-01 -4.76849e-01
1.89120e+05 4.72000e+02 -4.63738e-01 -4.07714e-01 -5.19762e-01 -4.57812e-01 -4.38132e-01 -4.77492e-01
1.89440e+05 4.73000e+02 -4.51859e-01 -3.99501e-01 -5.04218e-01 -4.58360e-01 -4.38510e-01 -4.78210e-01
1.89760e+05 4.74000e+02 -4.55392e-01 -4.09250e-01 -5.01533e-01 -4.58936e-01 -4.38898e-01 -4.78975e-01
1.90080e+05 4.75000e+02 -5.11534e-01 -4.57309e-01 -5.65758e-01 -4.59529e-01 -4.39296e-01 -4.79761e-01
1.90400e+05 4.76000e+02 -4.42100e-01 -3.97256e-01 -4.86944e-01 -4.60126e-01 -4.39709e-01 -4.80542e-01
1.90720e+05 4.76000e+02 -4.42100e-01 -3.97256e-01 -4.86944e-01 -4.60717e-01 -4.40138e-01 -4.81295e-01
1.91040e+05 4.77000e+02 -4.57636e-01 -4.15722e-01 -4.99551e-01 -4.61293e-01 -4.40581e-01 -4.82005e-01
1.91360e+05 4.78000e+02 -4.26718e-01 -3.80884e-01 -4.72551e-01 -4.61847e-01 -4.41038e-01 -4.82657e-01
1.91680e+05 4.79000e+02 -4.66848e-01 -4.44542e-01 -4.89155e-01 -4.62375e-01 -4.41503e-01 -4.83246e-01
1.92000e+05 4.80000e+02 -4.73427e-01 -4.27522e-01 -5.19332e-01 -4.62871e-01 -4.41974e-01 -4.83767e-01
1.92320e+05 4.80000e+02 -4.73427e-01 -4.27522e-01 -5.19332e-01 -4.63332e-01 -4.42444e-01 -4.84220e-01
1.92640e+05 4.81000e+02 -4.49427e-01 -4.04053e-01 -4.94802e-01 -4.63758e-01 -4.42908e-01 -4.84608e-01
1.92960e+05 4.82000e+02 -4.35652e-01 -3.91778e-01 -4.79526e-01 -4.64146e-01 -4.43360e-01 -4.84933e-01
1.93280e+05 4.83000e+02 -4.60544e-01 -4.26355e-01 -4.94732e-01 -4.64496e-01 -4.43795e-01 -4.85198e-01
1.93600e+05 4.84000e+02 -4.37605e-01 -3.78772e-01 -4.96438e-01 -4.64808e-01 -4.44210e-01 -4.85405e-01
1.93920e+05 4.84000e+02 -4.37605e-01 -3.78772e-01 -4.96438e-01 -4.65077e-01 -4.44600e-01 -4.85554e-01
1.94240e+05 4.85000e+02 -4.45308e-01 -4.05729e-01 -4.84888e-01 -4.65303e-01 -4.44964e-01 -4.85642e-01
1.94560e+05 4.86000e+02 -4.59494e-01 -4.43543e-01 -4.75445e-01 -4.65483e-01 -4.45300e-01 -4.85666e-01
1.94880e+05 4.87000e+02 -4.39088e-01 -3.98548e-01 -4.79629e-01 -4.65613e-01 -4.45605e-01 -4.85620e-01
1.95200e+05 4.88000e+02 -4.40516e-01 -3.97898e-01 -4.83133e-01 -4.65689e-01 -4.45878e-01 -4.85500e-01
1.95520e+05 4.88000e+02 -4.40516e-01 -3.97898e-01 -4.83133e-01 -4.65708e-01 -4.46112e-01 -4.85304e-01
1.95840e+05 4.89000e+02 -4.61304e-01 -4.13188e-01 -5.09420e-01 -4.65668e-01 -4.46304e-01 -4.85031e-01
1.96160e+05 4.90000e+02 -4.47405e-01 -4.20546e-01 -4.74263e-01 -4.65563e-01 -4.46448e-01 -4.84679e-01
1.96480e+05 4.91000e+02 -4.13001e-01 -3.59314e-01 -4.66688e-01 -4.65394e-01 -4.46536e-01 -4.84252e-01
1.96800e+05 4.92000e+02 -4.82609e-01 -4.43079e-01 -5.22139e-01 -4.65157e-01 -4.46561e-01 -4.83752e-01
1.97120e+05 4.92000e+02 -4.82609e-01 -4.43079e-01 -5.22139e-01 -4.64852e-01 -4.46518e-01 -4.83186e-01
1.97440e+05 4.93000e+02 -4.47761e-01 -4.07181e-01 -4.88341e-01 -4.64479e-01 -4.46398e-01 -4.82561e-01
1.97760e+05 4.94000e+02 -4.43303e-01 -4.00837e-01 -4.85769e-01 -4.64041e-01 -4.46197e-01 -4.81885e-01
1.98080e+05 4.95000e+02 -4.74851e-01 -4.21239e-01 -5.28462e-01 -4.63540e-01 -4.45910e-01 -4.81170e-01
1.98400e+05 4.96000e+02 -4.58179e-01 -3.94116e-01 -5.22243e-01 -4.62981e-01 -4.45534e-01 -4.80428e-01
1.98720e+05 4.96000e+02 -4.58179e-01 -3.94116e-01 -5.22243e-01 -4.62368e-01 -4.45066e-01 -4.79670e-01
1.99040e+05 4.97000e+02 -4.49907e-01 -3.89126e-01 -5.10688e-01 -4.61708e-01 -4.44508e-01 -4.78909e-01
1.99360e+05 4.98000e+02 -4.58912e-01 -4.12405e-01 -5.05419e-01 -4.61009e-01 -4.43863e-01 -4.78155e-01
1.99680e+05 4.99000e+02 -4.13802e-01 -3.74228e-01 -4.53376e-01 -4.60278e-01 -4.43138e-01 -4.77419e-01


==> fig/parallel/shkadov_16_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
3.20000e+02 0.00000e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
6.40000e+02 1.00000e+00 -3.24316e+00 -2.94444e+00 -3.54189e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
9.60000e+02 2.00000e+00 -3.20806e+00 -2.90915e+00 -3.50698e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.28000e+03 3.00000e+00 -3.17598e+00 -3.10411e+00 -3.24785e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.60000e+03 4.00000e+00 -3.08480e+00 -2.84769e+00 -3.32191e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.92000e+03 4.00000e+00 -3.08480e+00 -2.84769e+00 -3.32191e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
2.24000e+03 5.00000e+00 -2.92568e+00 -2.60966e+00 -3.24170e+00 -3.25520e+00 -2.83939e+00 -3.67101e+00
2.56000e+03 6.00000e+00 -3.09278e+00 -2.81317e+00 -3.37239e+00 -3.25520e+00 -2.83941e+00 -3.67099e+00
2.88000e+03 7.00000e+00 -2.89946e+00 -2.53400e+00 -3.26491e+00 -3.25519e+00 -2.83946e+00 -3.67092e+00
3.20000e+03 8.00000e+00 -3.08899e+00 -2.87190e+00 -3.30608e+00 -3.25519e+00 -2.83959e+00 -3.67078e+00
3.52000e+03 8.00000e+00 -3.08899e+00 -2.87190e+00 -3.30608e+00 -3.25515e+00 -2.83982e+00 -3.67048e+00
3.84000e+03 9.00000e+00 -3.19374e+00 -3.08212e+00 -3.30536e+00 -3.25508e+00 -2.84024e+00 -3.66992e+00
4.16000e+03 1.00000e+01 -3.16096e+00 -2.90178e+00 -3.42014e+00 -3.25494e+00 -2.84092e+00 -3.66896e+00
4.48000e+03 1.10000e+01 -3.32676e+00 -3.15888e+00 -3.49464e+00 -3.25468e+00 -2.84194e+00 -3.66742e+00
4.80000e+03 1.20000e+01 -3.20661e+00 -3.01623e+00 -3.39699e+00 -3.25426e+00 -2.84341e+00 -3.66510e+00
5.12000e+03 1.20000e+01 -3.20661e+00 -3.01623e+00 -3.39699e+00 -3.25356e+00 -2.84539e+00 -3.66174e+00
5.44000e+03 1.30000e+01 -3.29949e+00 -2.96543e+00 -3.63354e+00 -3.25253e+00 -2.84795e+00 -3.65711e+00
5.76000e+03 1.40000e+01 -3.03167e+00 -2.73465e+00 -3.32869e+00 -3.25106e+00 -2.85116e+00 -3.65095e+00
6.08000e+03 1.50000e+01 -3.13780e+00 -2.80479e+00 -3.47082e+00 -3.24906e+00 -2.85506e+00 -3.64305e+00
6.40000e+03 1.60000e+01 -2.96039e+00 -2.70461e+00 -3.21618e+00 -3.24645e+00 -2.85969e+00 -3.63321e+00
6.72000e+03 1.60000e+01 -2.96039e+00 -2.70461e+00 -3.21618e+00 -3.24320e+00 -2.86506e+00 -3.62135e+00
7.04000e+03 1.70000e+01 -3.19228e+00 -2.98388e+00 -3.40067e+00 -3.23931e+00 -2.87119e+00 -3.60743e+00
7.36000e+03 1.80000e+01 -2.89612e+00 -2.65086e+00 -3.14137e+00 -3.23480e+00 -2.87809e+00 -3.59150e+00
7.68000e+03 1.90000e+01 -2.97316e+00 -2.67940e+00 -3.26691e+00 -3.22974e+00 -2.88575e+00 -3.57374e+00
8.00000e+03 2.00000e+01 -2.93229e+00 -2.78413e+00 -3.08044e+00 -3.22426e+00 -2.89416e+00 -3.55436e+00
8.32000e+03 2.00000e+01 -2.93229e+00 -2.78413e+00 -3.08044e+00 -3.21847e+00 -2.90330e+00 -3.53364e+00
8.64000e+03 2.10000e+01 -3.02851e+00 -2.84481e+00 -3.21220e+00 -3.21251e+00 -2.91316e+00 -3.51186e+00
8.96000e+03 2.20000e+01 -3.02685e+00 -2.66477e+00 -3.38893e+00 -3.20652e+00 -2.92369e+00 -3.48936e+00
9.28000e+03 2.30000e+01 -2.88493e+00 -2.56683e+00 -3.20303e+00 -3.20061e+00 -2.93484e+00 -3.46639e+00
9.60000e+03 2.40000e+01 -2.98494e+00 -2.64846e+00 -3.32141e+00 -3.19487e+00 -2.94654e+00 -3.44321e+00
9.92000e+03 2.40000e+01 -2.98494e+00 -2.64846e+00 -3.32141e+00 -3.18936e+00 -2.95869e+00 -3.42004e+00
1.02400e+04 2.50000e+01 -2.89280e+00 -2.64918e+00 -3.13641e+00 -3.18409e+00 -2.97118e+00 -3.39700e+00
1.05600e+04 2.60000e+01 -2.92111e+00 -2.74105e+00 -3.10116e+00 -3.17904e+00 -2.98387e+00 -3.37422e+00
1.08800e+04 2.70000e+01 -2.75793e+00 -2.70816e+00 -2.80769e+00 -3.17416e+00 -2.99657e+00 -3.35175e+00
1.12000e+04 2.80000e+01 -2.80367e+00 -2.45050e+00 -3.15685e+00 -3.16938e+00 -3.00911e+00 -3.32965e+00
1.15200e+04 2.80000e+01 -2.80367e+00 -2.45050e+00 -3.15685e+00 -3.16461e+00 -3.02126e+00 -3.30796e+00
1.18400e+04 2.90000e+01 -2.99788e+00 -2.76942e+00 -3.22635e+00 -3.15975e+00 -3.03281e+00 -3.28669e+00
1.21600e+04 3.00000e+01 -3.00155e+00 -2.62832e+00 -3.37478e+00 -3.15472e+00 -3.04353e+00 -3.26591e+00
1.24800e+04 3.10000e+01 -2.87559e+00 -2.66021e+00 -3.09098e+00 -3.14944e+00 -3.05319e+00 -3.24568e+00
1.28000e+04 3.20000e+01 -2.69116e+00 -2.43166e+00 -2.95066e+00 -3.14381e+00 -3.06152e+00 -3.22609e+00
1.31200e+04 3.20000e+01 -2.69116e+00 -2.43166e+00 -2.95066e+00 -3.13778e+00 -3.06828e+00 -3.20728e+00
1.34400e+04 3.30000e+01 -2.67157e+00 -2.38772e+00 -2.95542e+00 -3.13131e+00 -3.07322e+00 -3.18941e+00
1.37600e+04 3.40000e+01 -2.66910e+00 -2.31211e+00 -3.02610e+00 -3.12436e+00 -3.07604e+00 -3.17268e+00
1.40800e+04 3.50000e+01 -2.59318e+00 -2.25126e+00 -2.93511e+00 -3.11691e+00 -3.07652e+00 -3.15730e+00
1.44000e+04 3.60000e+01 -2.54742e+00 -2.28027e+00 -2.81458e+00 -3.10896e+00 -3.07444e+00 -3.14348e+00
1.47200e+04 3.60000e+01 -2.54742e+00 -2.28027e+00 -2.81458e+00 -3.10052e+00 -3.06981e+00 -3.13124e+00
1.50400e+04 3.70000e+01 -2.58726e+00 -2.37967e+00 -2.79485e+00 -3.09163e+00 -3.06291e+00 -3.12035e+00
1.53600e+04 3.80000e+01 -2.68273e+00 -2.63386e+00 -2.73160e+00 -3.08232e+00 -3.05430e+00 -3.11034e+00
1.56800e+04 3.90000e+01 -2.65181e+00 -2.47569e+00 -2.82792e+00 -3.07263e+00 -3.04461e+00 -3.10065e+00
1.60000e+04 4.00000e+01 -2.71229e+00 -2.46991e+00 -2.95468e+00 -3.06259e+00 -3.03436e+00 -3.09083e+00
1.63200e+04 4.00000e+01 -2.71229e+00 -2.46991e+00 -2.95468e+00 -3.05223e+00 -3.02389e+00 -3.08057e+00
1.66400e+04 4.10000e+01 -3.03182e+00 -2.83281e+00 -3.23083e+00 -3.04155e+00 -3.01338e+00 -3.06973e+00
1.69600e+04 4.20000e+01 -2.81130e+00 -2.46366e+00 -3.15894e+00 -3.03054e+00 -3.00286e+00 -3.05822e+00
1.72800e+04 4.30000e+01 -2.63924e+00 -2.36071e+00 -2.91777e+00 -3.01917e+00 -2.99233e+00 -3.04601e+00
1.76000e+04 4.40000e+01 -2.65851e+00 -2.45604e+00 -2.86099e+00 -3.00739e+00 -2.98167e+00 -3.03311e+00
1.79200e+04 4.40000e+01 -2.65851e+00 -2.45604e+00 -2.86099e+00 -2.99517e+00 -2.97079e+00 -3.01954e+00
1.82400e+04 4.50000e+01 -2.70797e+00 -2.51438e+00 -2.90156e+00 -2.98247e+00 -2.95956e+00 -3.00537e+00
1.85600e+04 4.60000e+01 -2.84432e+00 -2.63394e+00 -3.05470e+00 -2.96929e+00 -2.94788e+00 -2.99069e+00
1.88800e+04 4.70000e+01 -2.88801e+00 -2.69809e+00 -3.07794e+00 -2.95563e+00 -2.93565e+00 -2.97560e+00
1.92000e+04 4.80000e+01 -2.66873e+00 -2.49319e+00 -2.84427e+00 -2.94156e+00 -2.92286e+00 -2.96026e+00
1.95200e+04 4.80000e+01 -2.66873e+00 -2.49319e+00 -2.84427e+00 -2.92718e+00 -2.90951e+00 -2.94484e+00
1.98400e+04 4.90000e+01 -2.48457e+00 -2.21319e+00 -2.75596e+00 -2.91260e+00 -2.89565e+00 -2.92955e+00
2.01600e+04 5.00000e+01 -2.35881e+00 -2.17190e+00 -2.54573e+00 -2.89799e+00 -2.88135e+00 -2.91463e+00
2.04800e+04 5.10000e+01 -2.59151e+00 -2.31609e+00 -2.86694e+00 -2.88350e+00 -2.86671e+00 -2.90029e+00
2.08000e+04 5.20000e+01 -2.56375e+00 -2.21179e+00 -2.91571e+00 -2.86931e+00 -2.85185e+00 -2.88677e+00
2.11200e+04 5.20000e+01 -2.56375e+00 -2.21179e+00 -2.91571e+00 -2.85558e+00 -2.83695e+00 -2.87420e+00
2.14400e+04 5.30000e+01 -2.56946e+00 -2.20505e+00 -2.93387e+00 -2.84245e+00 -2.82219e+00 -2.86271e+00
2.17600e+04 5.40000e+01 -2.49506e+00 -2.15910e+00 -2.83103e+00 -2.83006e+00 -2.80777e+00 -2.85234e+00
2.20800e+04 5.50000e+01 -2.49976e+00 -2.26675e+00 -2.73276e+00 -2.81849e+00 -2.79387e+00 -2.84310e+00
2.24000e+04 5.60000e+01 -2.39252e+00 -2.14379e+00 -2.64126e+00 -2.80778e+00 -2.78060e+00 -2.83495e+00
2.27200e+04 5.60000e+01 -2.39252e+00 -2.14379e+00 -2.64126e+00 -2.79793e+00 -2.76800e+00 -2.82786e+00
2.30400e+04 5.70000e+01 -2.67823e+00 -2.54503e+00 -2.81143e+00 -2.78889e+00 -2.75604e+00 -2.82175e+00
2.33600e+04 5.80000e+01 -2.37632e+00 -2.00752e+00 -2.74513e+00 -2.78057e+00 -2.74463e+00 -2.81652e+00
2.36800e+04 5.90000e+01 -2.86328e+00 -2.49693e+00 -3.22963e+00 -2.77286e+00 -2.73362e+00 -2.81209e+00
2.40000e+04 6.00000e+01 -2.43875e+00 -2.01712e+00 -2.86038e+00 -2.76558e+00 -2.72286e+00 -2.80831e+00
2.43200e+04 6.00000e+01 -2.43875e+00 -2.01712e+00 -2.86038e+00 -2.75860e+00 -2.71216e+00 -2.80504e+00
2.46400e+04 6.10000e+01 -2.65816e+00 -2.12025e+00 -3.19608e+00 -2.75173e+00 -2.70137e+00 -2.80209e+00
2.49600e+04 6.20000e+01 -2.45500e+00 -2.31213e+00 -2.59786e+00 -2.74484e+00 -2.69038e+00 -2.79930e+00
2.52800e+04 6.30000e+01 -2.72361e+00 -2.38597e+00 -3.06124e+00 -2.73778e+00 -2.67910e+00 -2.79647e+00
2.56000e+04 6.40000e+01 -2.10355e+00 -1.94552e+00 -2.26159e+00 -2.73046e+00 -2.66747e+00 -2.79345e+00
2.59200e+04 6.40000e+01 -2.10355e+00 -1.94552e+00 -2.26159e+00 -2.72281e+00 -2.65550e+00 -2.79011e+00
2.62400e+04 6.50000e+01 -2.33833e+00 -2.21711e+00 -2.45955e+00 -2.71479e+00 -2.64321e+00 -2.78636e+00
2.65600e+04 6.60000e+01 -2.49353e+00 -2.25729e+00 -2.72977e+00 -2.70640e+00 -2.63064e+00 -2.78215e+00
2.68800e+04 6.70000e+01 -2.03610e+00 -1.92230e+00 -2.14991e+00 -2.69769e+00 -2.61789e+00 -2.77749e+00
2.72000e+04 6.80000e+01 -2.28393e+00 -2.12541e+00 -2.44244e+00 -2.68873e+00 -2.60507e+00 -2.77240e+00
2.75200e+04 6.80000e+01 -2.28393e+00 -2.12541e+00 -2.44244e+00 -2.67961e+00 -2.59230e+00 -2.76692e+00
2.78400e+04 6.90000e+01 -2.47341e+00 -2.30959e+00 -2.63724e+00 -2.67042e+00 -2.57974e+00 -2.76110e+00
2.81600e+04 7.00000e+01 -2.02166e+00 -1.84494e+00 -2.19838e+00 -2.66125e+00 -2.56752e+00 -2.75499e+00
2.84800e+04 7.10000e+01 -2.16439e+00 -1.85990e+00 -2.46888e+00 -2.65218e+00 -2.55577e+00 -2.74860e+00
2.88000e+04 7.20000e+01 -2.38540e+00 -2.15618e+00 -2.61461e+00 -2.64325e+00 -2.54455e+00 -2.74195e+00
2.91200e+04 7.20000e+01 -2.38540e+00 -2.15618e+00 -2.61461e+00 -2.63447e+00 -2.53393e+00 -2.73500e+00
2.94400e+04 7.30000e+01 -2.21851e+00 -1.94854e+00 -2.48847e+00 -2.62581e+00 -2.52391e+00 -2.72771e+00
2.97600e+04 7.40000e+01 -2.35815e+00 -2.11362e+00 -2.60269e+00 -2.61721e+00 -2.51444e+00 -2.71999e+00
3.00800e+04 7.50000e+01 -2.17481e+00 -1.94291e+00 -2.40672e+00 -2.60859e+00 -2.50543e+00 -2.71175e+00
3.04000e+04 7.60000e+01 -2.49027e+00 -2.07906e+00 -2.90148e+00 -2.59984e+00 -2.49677e+00 -2.70292e+00
3.07200e+04 7.60000e+01 -2.49027e+00 -2.07906e+00 -2.90148e+00 -2.59085e+00 -2.48831e+00 -2.69339e+00
3.10400e+04 7.70000e+01 -2.48295e+00 -2.21478e+00 -2.75112e+00 -2.58149e+00 -2.47989e+00 -2.68309e+00
3.13600e+04 7.80000e+01 -2.38407e+00 -2.16364e+00 -2.60451e+00 -2.57167e+00 -2.47139e+00 -2.67194e+00
3.16800e+04 7.90000e+01 -2.82065e+00 -2.47198e+00 -3.16931e+00 -2.56130e+00 -2.46266e+00 -2.65993e+00
3.20000e+04 8.00000e+01 -2.29184e+00 -2.19890e+00 -2.38478e+00 -2.55032e+00 -2.45360e+00 -2.64704e+00
3.23200e+04 8.00000e+01 -2.29184e+00 -2.19890e+00 -2.38478e+00 -2.53873e+00 -2.44416e+00 -2.63330e+00
3.26400e+04 8.10000e+01 -2.33909e+00 -2.02383e+00 -2.65435e+00 -2.52655e+00 -2.43430e+00 -2.61881e+00
3.29600e+04 8.20000e+01 -2.02670e+00 -1.85593e+00 -2.19747e+00 -2.51384e+00 -2.42402e+00 -2.60367e+00
3.32800e+04 8.30000e+01 -2.12853e+00 -1.84716e+00 -2.40989e+00 -2.50072e+00 -2.41337e+00 -2.58807e+00
3.36000e+04 8.40000e+01 -2.15330e+00 -1.97754e+00 -2.32906e+00 -2.48732e+00 -2.40243e+00 -2.57221e+00
3.39200e+04 8.40000e+01 -2.15330e+00 -1.97754e+00 -2.32906e+00 -2.47384e+00 -2.39132e+00 -2.55637e+00
3.42400e+04 8.50000e+01 -2.00232e+00 -1.85898e+00 -2.14566e+00 -2.46050e+00 -2.38019e+00 -2.54081e+00
3.45600e+04 8.60000e+01 -2.43579e+00 -2.12686e+00 -2.74472e+00 -2.44752e+00 -2.36921e+00 -2.52582e+00
3.48800e+04 8.70000e+01 -2.36019e+00 -2.15125e+00 -2.56912e+00 -2.43511e+00 -2.35856e+00 -2.51166e+00
3.52000e+04 8.80000e+01 -2.21774e+00 -2.01773e+00 -2.41775e+00 -2.42347e+00 -2.34841e+00 -2.49853e+00
3.55200e+04 8.80000e+01 -2.21774e+00 -2.01773e+00 -2.41775e+00 -2.41275e+00 -2.33892e+00 -2.48659e+00
3.58400e+04 8.90000e+01 -2.33271e+00 -2.00453e+00 -2.66090e+00 -2.40305e+00 -2.33020e+00 -2.47589e+00
3.61600e+04 9.00000e+01 -2.09612e+00 -1.82122e+00 -2.37101e+00 -2.39437e+00 -2.32234e+00 -2.46640e+00
3.64800e+04 9.10000e+01 -2.29644e+00 -2.06994e+00 -2.52293e+00 -2.38668e+00 -2.31535e+00 -2.45802e+00
3.68000e+04 9.20000e+01 -2.03464e+00 -1.85510e+00 -2.21418e+00 -2.37989e+00 -2.30921e+00 -2.45057e+00
3.71200e+04 9.20000e+01 -2.03464e+00 -1.85510e+00 -2.21418e+00 -2.37385e+00 -2.30385e+00 -2.44386e+00
3.74400e+04 9.30000e+01 -2.25672e+00 -1.99676e+00 -2.51669e+00 -2.36840e+00 -2.29915e+00 -2.43765e+00
3.77600e+04 9.40000e+01 -2.36830e+00 -2.12274e+00 -2.61386e+00 -2.36337e+00 -2.29500e+00 -2.43174e+00
3.80800e+04 9.50000e+01 -2.22494e+00 -1.95279e+00 -2.49710e+00 -2.35861e+00 -2.29124e+00 -2.42597e+00
3.84000e+04 9.60000e+01 -2.00768e+00 -1.72598e+00 -2.28938e+00 -2.35397e+00 -2.28776e+00 -2.42018e+00
3.87200e+04 9.60000e+01 -2.00768e+00 -1.72598e+00 -2.28938e+00 -2.34934e+00 -2.28440e+00 -2.41428e+00
3.90400e+04 9.70000e+01 -2.11819e+00 -1.86678e+00 -2.36960e+00 -2.34465e+00 -2.28107e+00 -2.40823e+00
3.93600e+04 9.80000e+01 -2.04895e+00 -1.77548e+00 -2.32241e+00 -2.33983e+00 -2.27766e+00 -2.40200e+00
3.96800e+04 9.90000e+01 -1.97305e+00 -1.78392e+00 -2.16218e+00 -2.33485e+00 -2.27410e+00 -2.39560e+00
4.00000e+04 1.00000e+02 -1.91355e+00 -1.57251e+00 -2.25458e+00 -2.32971e+00 -2.27032e+00 -2.38909e+00
4.03200e+04 1.00000e+02 -1.91355e+00 -1.57251e+00 -2.25458e+00 -2.32440e+00 -2.26627e+00 -2.38253e+00
4.06400e+04 1.01000e+02 -2.02324e+00 -1.59770e+00 -2.44877e+00 -2.31895e+00 -2.26190e+00 -2.37601e+00
4.09600e+04 1.02000e+02 -2.11236e+00 -1.72000e+00 -2.50472e+00 -2.31338e+00 -2.25716e+00 -2.36960e+00
4.12800e+04 1.03000e+02 -2.25086e+00 -2.11711e+00 -2.38460e+00 -2.30772e+00 -2.25201e+00 -2.36343e+00
4.16000e+04 1.04000e+02 -2.23977e+00 -1.92084e+00 -2.55871e+00 -2.30197e+00 -2.24636e+00 -2.35758e+00
4.19200e+04 1.04000e+02 -2.23977e+00 -1.92084e+00 -2.55871e+00 -2.29614e+00 -2.24015e+00 -2.35213e+00
4.22400e+04 1.05000e+02 -2.02248e+00 -1.87469e+00 -2.17026e+00 -2.29021e+00 -2.23332e+00 -2.34710e+00
4.25600e+04 1.06000e+02 -1.90918e+00 -1.76095e+00 -2.05741e+00 -2.28415e+00 -2.22580e+00 -2.34250e+00
4.28800e+04 1.07000e+02 -2.23859e+00 -1.85660e+00 -2.62058e+00 -2.27791e+00 -2.21753e+00 -2.33829e+00
4.32000e+04 1.08000e+02 -2.09271e+00 -1.85950e+00 -2.32593e+00 -2.27143e+00 -2.20847e+00 -2.33438e+00
4.35200e+04 1.08000e+02 -2.09271e+00 -1.85950e+00 -2.32593e+00 -2.26466e+00 -2.19864e+00 -2.33068e+00
4.38400e+04 1.09000e+02 -2.19362e+00 -2.01332e+00 -2.37392e+00 -2.25756e+00 -2.18806e+00 -2.32707e+00
4.41600e+04 1.10000e+02 -1.87091e+00 -1.62500e+00 -2.11682e+00 -2.25012e+00 -2.17679e+00 -2.32345e+00
4.44800e+04 1.11000e+02 -1.90408e+00 -1.65307e+00 -2.15508e+00 -2.24235e+00 -2.16494e+00 -2.31976e+00
4.48000e+04 1.12000e+02 -1.66342e+00 -1.43546e+00 -1.89137e+00 -2.23427e+00 -2.15261e+00 -2.31593e+00
4.51200e+04 1.12000e+02 -1.66342e+00 -1.43546e+00 -1.89137e+00 -2.22594e+00 -2.13995e+00 -2.31193e+00
4.54400e+04 1.13000e+02 -1.74254e+00 -1.53105e+00 -1.95402e+00 -2.21744e+00 -2.12714e+00 -2.30774e+00
4.57600e+04 1.14000e+02 -1.89181e+00 -1.67332e+00 -2.11030e+00 -2.20885e+00 -2.11430e+00 -2.30339e+00
4.60800e+04 1.15000e+02 -1.83406e+00 -1.57985e+00 -2.08826e+00 -2.20026e+00 -2.10162e+00 -2.29890e+00
4.64000e+04 1.16000e+02 -2.11073e+00 -1.88532e+00 -2.33615e+00 -2.19176e+00 -2.08923e+00 -2.29429e+00
4.67200e+04 1.16000e+02 -2.11073e+00 -1.88532e+00 -2.33615e+00 -2.18343e+00 -2.07727e+00 -2.28958e+00
4.70400e+04 1.17000e+02 -2.07903e+00 -1.73245e+00 -2.42561e+00 -2.17530e+00 -2.06583e+00 -2.28478e+00
4.73600e+04 1.18000e+02 -1.70153e+00 -1.47078e+00 -1.93227e+00 -2.16739e+00 -2.05496e+00 -2.27982e+00
4.76800e+04 1.19000e+02 -1.73462e+00 -1.50211e+00 -1.96713e+00 -2.15968e+00 -2.04469e+00 -2.27467e+00
4.80000e+04 1.20000e+02 -1.87444e+00 -1.60008e+00 -2.14881e+00 -2.15209e+00 -2.03497e+00 -2.26921e+00
4.83200e+04 1.20000e+02 -1.87444e+00 -1.60008e+00 -2.14881e+00 -2.14455e+00 -2.02576e+00 -2.26334e+00
4.86400e+04 1.21000e+02 -1.95534e+00 -1.74217e+00 -2.16851e+00 -2.13695e+00 -2.01697e+00 -2.25693e+00
4.89600e+04 1.22000e+02 -1.89967e+00 -1.55914e+00 -2.24021e+00 -2.12917e+00 -2.00849e+00 -2.24984e+00
4.92800e+04 1.23000e+02 -1.93906e+00 -1.71723e+00 -2.16089e+00 -2.12113e+00 -2.00027e+00 -2.24199e+00
4.96000e+04 1.24000e+02 -1.83958e+00 -1.65880e+00 -2.02036e+00 -2.11275e+00 -1.99221e+00 -2.23328e+00
4.99200e+04 1.24000e+02 -1.83958e+00 -1.65880e+00 -2.02036e+00 -2.10398e+00 -1.98429e+00 -2.22367e+00
5.02400e+04 1.25000e+02 -1.61205e+00 -1.40794e+00 -1.81617e+00 -2.09481e+00 -1.97650e+00 -2.21312e+00
5.05600e+04 1.26000e+02 -1.81664e+00 -1.63890e+00 -1.99438e+00 -2.08523e+00 -1.96884e+00 -2.20163e+00
5.08800e+04 1.27000e+02 -1.95826e+00 -1.69004e+00 -2.22648e+00 -2.07530e+00 -1.96135e+00 -2.18924e+00
5.12000e+04 1.28000e+02 -1.58305e+00 -1.32016e+00 -1.84593e+00 -2.06505e+00 -1.95409e+00 -2.17601e+00
5.15200e+04 1.28000e+02 -1.58305e+00 -1.32016e+00 -1.84593e+00 -2.05456e+00 -1.94708e+00 -2.16203e+00
5.18400e+04 1.29000e+02 -1.80423e+00 -1.61953e+00 -1.98892e+00 -2.04390e+00 -1.94038e+00 -2.14742e+00
5.21600e+04 1.30000e+02 -1.61624e+00 -1.40293e+00 -1.82956e+00 -2.03318e+00 -1.93401e+00 -2.13235e+00
5.24800e+04 1.31000e+02 -1.78533e+00 -1.44216e+00 -2.12851e+00 -2.02247e+00 -1.92799e+00 -2.11695e+00
5.28000e+04 1.32000e+02 -1.77130e+00 -1.51867e+00 -2.02393e+00 -2.01185e+00 -1.92229e+00 -2.10141e+00
5.31200e+04 1.32000e+02 -1.77130e+00 -1.51867e+00 -2.02393e+00 -2.00138e+00 -1.91688e+00 -2.08588e+00
5.34400e+04 1.33000e+02 -1.80761e+00 -1.72998e+00 -1.88524e+00 -1.99111e+00 -1.91172e+00 -2.07050e+00
5.37600e+04 1.34000e+02 -1.65501e+00 -1.52229e+00 -1.78773e+00 -1.98107e+00 -1.90674e+00 -2.05539e+00
5.40800e+04 1.35000e+02 -1.87520e+00 -1.55280e+00 -2.19759e+00 -1.97126e+00 -1.90185e+00 -2.04067e+00
5.44000e+04 1.36000e+02 -1.61772e+00 -1.41450e+00 -1.82094e+00 -1.96168e+00 -1.89693e+00 -2.02642e+00
5.47200e+04 1.36000e+02 -1.61772e+00 -1.41450e+00 -1.82094e+00 -1.95231e+00 -1.89190e+00 -2.01273e+00
5.50400e+04 1.37000e+02 -1.70815e+00 -1.46713e+00 -1.94916e+00 -1.94312e+00 -1.88661e+00 -1.99963e+00
5.53600e+04 1.38000e+02 -1.71400e+00 -1.27073e+00 -2.15728e+00 -1.93407e+00 -1.88096e+00 -1.98717e+00
5.56800e+04 1.39000e+02 -1.68826e+00 -1.54654e+00 -1.82997e+00 -1.92512e+00 -1.87487e+00 -1.97538e+00
5.60000e+04 1.40000e+02 -2.07343e+00 -1.89302e+00 -2.25385e+00 -1.91625e+00 -1.86825e+00 -1.96425e+00
5.63200e+04 1.40000e+02 -2.07343e+00 -1.89302e+00 -2.25385e+00 -1.90744e+00 -1.86109e+00 -1.95378e+00
5.66400e+04 1.41000e+02 -1.90514e+00 -1.66283e+00 -2.14746e+00 -1.89867e+00 -1.85339e+00 -1.94394e+00
5.69600e+04 1.42000e+02 -1.65599e+00 -1.30462e+00 -2.00737e+00 -1.88994e+00 -1.84518e+00 -1.93471e+00
5.72800e+04 1.43000e+02 -1.72160e+00 -1.60470e+00 -1.83849e+00 -1.88127e+00 -1.83648e+00 -1.92607e+00
5.76000e+04 1.44000e+02 -1.59737e+00 -1.38687e+00 -1.80787e+00 -1.87268e+00 -1.82731e+00 -1.91804e+00
5.79200e+04 1.44000e+02 -1.59737e+00 -1.38687e+00 -1.80787e+00 -1.86418e+00 -1.81772e+00 -1.91063e+00
5.82400e+04 1.45000e+02 -1.48928e+00 -1.33083e+00 -1.64773e+00 -1.85580e+00 -1.80771e+00 -1.90389e+00
5.85600e+04 1.46000e+02 -1.63967e+00 -1.40269e+00 -1.87665e+00 -1.84760e+00 -1.79731e+00 -1.89788e+00
5.88800e+04 1.47000e+02 -1.65666e+00 -1.46792e+00 -1.84540e+00 -1.83962e+00 -1.78659e+00 -1.89264e+00
5.92000e+04 1.48000e+02 -1.74599e+00 -1.47598e+00 -2.01599e+00 -1.83193e+00 -1.77564e+00 -1.88822e+00
5.95200e+04 1.48000e+02 -1.74599e+00 -1.47598e+00 -2.01599e+00 -1.82458e+00 -1.76456e+00 -1.88460e+00
5.98400e+04 1.49000e+02 -1.45656e+00 -1.29536e+00 -1.61776e+00 -1.81764e+00 -1.75350e+00 -1.88178e+00
6.01600e+04 1.50000e+02 -1.77179e+00 -1.42475e+00 -2.11884e+00 -1.81115e+00 -1.74259e+00 -1.87971e+00
6.04800e+04 1.51000e+02 -1.66889e+00 -1.42122e+00 -1.91656e+00 -1.80512e+00 -1.73193e+00 -1.87830e+00
6.08000e+04 1.52000e+02 -1.55604e+00 -1.44089e+00 -1.67118e+00 -1.79954e+00 -1.72166e+00 -1.87742e+00
6.11200e+04 1.52000e+02 -1.55604e+00 -1.44089e+00 -1.67118e+00 -1.79438e+00 -1.71182e+00 -1.87695e+00
6.14400e+04 1.53000e+02 -1.66356e+00 -1.46914e+00 -1.85799e+00 -1.78958e+00 -1.70246e+00 -1.87671e+00
6.17600e+04 1.54000e+02 -1.72737e+00 -1.49309e+00 -1.96166e+00 -1.78505e+00 -1.69358e+00 -1.87652e+00
6.20800e+04 1.55000e+02 -1.46924e+00 -1.36593e+00 -1.57254e+00 -1.78070e+00 -1.68518e+00 -1.87621e+00
6.24000e+04 1.56000e+02 -1.70741e+00 -1.53097e+00 -1.88385e+00 -1.77642e+00 -1.67723e+00 -1.87562e+00
6.27200e+04 1.56000e+02 -1.70741e+00 -1.53097e+00 -1.88385e+00 -1.77214e+00 -1.66968e+00 -1.87460e+00
6.30400e+04 1.57000e+02 -1.72387e+00 -1.48254e+00 -1.96520e+00 -1.76776e+00 -1.66249e+00 -1.87303e+00
6.33600e+04 1.58000e+02 -1.61697e+00 -1.36028e+00 -1.87367e+00 -1.76322e+00 -1.65561e+00 -1.87083e+00
6.36800e+04 1.59000e+02 -1.66107e+00 -1.46847e+00 -1.85367e+00 -1.75848e+00 -1.64900e+00 -1.86796e+00
6.40000e+04 1.60000e+02 -1.44599e+00 -1.21773e+00 -1.67425e+00 -1.75352e+00 -1.64263e+00 -1.86440e+00
6.43200e+04 1.60000e+02 -1.44599e+00 -1.21773e+00 -1.67425e+00 -1.74834e+00 -1.63649e+00 -1.86018e+00
6.46400e+04 1.61000e+02 -1.29653e+00 -1.17326e+00 -1.41981e+00 -1.74294e+00 -1.63056e+00 -1.85533e+00
6.49600e+04 1.62000e+02 -1.47637e+00 -1.21164e+00 -1.74111e+00 -1.73737e+00 -1.62481e+00 -1.84993e+00
6.52800e+04 1.63000e+02 -1.61885e+00 -1.39723e+00 -1.84047e+00 -1.73167e+00 -1.61927e+00 -1.84407e+00
6.56000e+04 1.64000e+02 -1.51984e+00 -1.44952e+00 -1.59015e+00 -1.72588e+00 -1.61392e+00 -1.83784e+00
6.59200e+04 1.64000e+02 -1.51984e+00 -1.44952e+00 -1.59015e+00 -1.72006e+00 -1.60878e+00 -1.83134e+00
6.62400e+04 1.65000e+02 -1.54205e+00 -1.42438e+00 -1.65972e+00 -1.71426e+00 -1.60383e+00 -1.82469e+00
6.65600e+04 1.66000e+02 -1.38001e+00 -1.22238e+00 -1.53765e+00 -1.70852e+00 -1.59906e+00 -1.81798e+00
6.68800e+04 1.67000e+02 -1.41852e+00 -1.29106e+00 -1.54599e+00 -1.70286e+00 -1.59445e+00 -1.81128e+00
6.72000e+04 1.68000e+02 -1.40165e+00 -1.22396e+00 -1.57933e+00 -1.69730e+00 -1.58995e+00 -1.80465e+00
6.75200e+04 1.68000e+02 -1.40165e+00 -1.22396e+00 -1.57933e+00 -1.69180e+00 -1.58550e+00 -1.79810e+00
6.78400e+04 1.69000e+02 -1.55296e+00 -1.36065e+00 -1.74527e+00 -1.68634e+00 -1.58107e+00 -1.79161e+00
6.81600e+04 1.70000e+02 -1.42021e+00 -1.23505e+00 -1.60536e+00 -1.68086e+00 -1.57659e+00 -1.78513e+00
6.84800e+04 1.71000e+02 -1.37039e+00 -1.18669e+00 -1.55409e+00 -1.67531e+00 -1.57203e+00 -1.77860e+00
6.88000e+04 1.72000e+02 -1.52089e+00 -1.34139e+00 -1.70039e+00 -1.66964e+00 -1.56736e+00 -1.77192e+00
6.91200e+04 1.72000e+02 -1.52089e+00 -1.34139e+00 -1.70039e+00 -1.66379e+00 -1.56256e+00 -1.76501e+00
6.94400e+04 1.73000e+02 -1.53563e+00 -1.36318e+00 -1.70807e+00 -1.65771e+00 -1.55763e+00 -1.75778e+00
6.97600e+04 1.74000e+02 -1.57461e+00 -1.34729e+00 -1.80194e+00 -1.65136e+00 -1.55258e+00 -1.75014e+00
7.00800e+04 1.75000e+02 -1.36616e+00 -1.24020e+00 -1.49212e+00 -1.64471e+00 -1.54740e+00 -1.74202e+00
7.04000e+04 1.76000e+02 -1.36251e+00 -1.12455e+00 -1.60046e+00 -1.63776e+00 -1.54213e+00 -1.73339e+00
7.07200e+04 1.76000e+02 -1.36251e+00 -1.12455e+00 -1.60046e+00 -1.63050e+00 -1.53675e+00 -1.72424e+00
7.10400e+04 1.77000e+02 -1.40072e+00 -1.24646e+00 -1.55499e+00 -1.62293e+00 -1.53127e+00 -1.71459e+00
7.13600e+04 1.78000e+02 -1.51902e+00 -1.26563e+00 -1.77241e+00 -1.61510e+00 -1.52570e+00 -1.70449e+00
7.16800e+04 1.79000e+02 -1.30276e+00 -1.16718e+00 -1.43833e+00 -1.60703e+00 -1.52002e+00 -1.69404e+00
7.20000e+04 1.80000e+02 -1.41567e+00 -1.22720e+00 -1.60415e+00 -1.59879e+00 -1.51423e+00 -1.68335e+00
7.23200e+04 1.80000e+02 -1.41567e+00 -1.22720e+00 -1.60415e+00 -1.59044e+00 -1.50833e+00 -1.67254e+00
7.26400e+04 1.81000e+02 -1.27328e+00 -1.18141e+00 -1.36515e+00 -1.58204e+00 -1.50234e+00 -1.66175e+00
7.29600e+04 1.82000e+02 -1.40144e+00 -1.26729e+00 -1.53559e+00 -1.57369e+00 -1.49626e+00 -1.65113e+00
7.32800e+04 1.83000e+02 -1.43253e+00 -1.32115e+00 -1.54392e+00 -1.56544e+00 -1.49012e+00 -1.64076e+00
7.36000e+04 1.84000e+02 -1.23989e+00 -1.06217e+00 -1.41761e+00 -1.55736e+00 -1.48398e+00 -1.63073e+00
7.39200e+04 1.84000e+02 -1.23989e+00 -1.06217e+00 -1.41761e+00 -1.54948e+00 -1.47784e+00 -1.62112e+00
7.42400e+04 1.85000e+02 -1.51258e+00 -1.26386e+00 -1.76131e+00 -1.54186e+00 -1.47176e+00 -1.61195e+00
7.45600e+04 1.86000e+02 -1.59475e+00 -1.34989e+00 -1.83961e+00 -1.53449e+00 -1.46576e+00 -1.60322e+00
7.48800e+04 1.87000e+02 -1.53116e+00 -1.30692e+00 -1.75541e+00 -1.52739e+00 -1.45986e+00 -1.59492e+00
7.52000e+04 1.88000e+02 -1.27443e+00 -1.17308e+00 -1.37578e+00 -1.52053e+00 -1.45407e+00 -1.58700e+00
7.55200e+04 1.88000e+02 -1.27443e+00 -1.17308e+00 -1.37578e+00 -1.51390e+00 -1.44840e+00 -1.57940e+00
7.58400e+04 1.89000e+02 -1.37576e+00 -1.15797e+00 -1.59355e+00 -1.50746e+00 -1.44286e+00 -1.57207e+00
7.61600e+04 1.90000e+02 -1.37920e+00 -1.17085e+00 -1.58756e+00 -1.50118e+00 -1.43746e+00 -1.56491e+00
7.64800e+04 1.91000e+02 -1.42917e+00 -1.26906e+00 -1.58929e+00 -1.49503e+00 -1.43221e+00 -1.55785e+00
7.68000e+04 1.92000e+02 -1.23921e+00 -1.09469e+00 -1.38372e+00 -1.48899e+00 -1.42715e+00 -1.55083e+00
7.71200e+04 1.92000e+02 -1.23921e+00 -1.09469e+00 -1.38372e+00 -1.48306e+00 -1.42231e+00 -1.54381e+00
7.74400e+04 1.93000e+02 -1.29169e+00 -1.20834e+00 -1.37504e+00 -1.47725e+00 -1.41775e+00 -1.53674e+00
7.77600e+04 1.94000e+02 -1.33445e+00 -1.10455e+00 -1.56435e+00 -1.47158e+00 -1.41351e+00 -1.52966e+00
7.80800e+04 1.95000e+02 -1.22090e+00 -1.09709e+00 -1.34471e+00 -1.46610e+00 -1.40963e+00 -1.52257e+00
7.84000e+04 1.96000e+02 -1.24505e+00 -1.06628e+00 -1.42382e+00 -1.46085e+00 -1.40616e+00 -1.51554e+00
7.87200e+04 1.96000e+02 -1.24505e+00 -1.06628e+00 -1.42382e+00 -1.45586e+00 -1.40310e+00 -1.50862e+00
7.90400e+04 1.97000e+02 -1.32863e+00 -1.04131e+00 -1.61595e+00 -1.45115e+00 -1.40045e+00 -1.50185e+00
7.93600e+04 1.98000e+02 -1.29690e+00 -1.11389e+00 -1.47990e+00 -1.44674e+00 -1.39818e+00 -1.49529e+00
7.96800e+04 1.99000e+02 -1.36622e+00 -1.27502e+00 -1.45742e+00 -1.44262e+00 -1.39625e+00 -1.48899e+00
8.00000e+04 2.00000e+02 -1.26058e+00 -1.09754e+00 -1.42362e+00 -1.43877e+00 -1.39457e+00 -1.48298e+00
8.03200e+04 2.00000e+02 -1.26058e+00 -1.09754e+00 -1.42362e+00 -1.43515e+00 -1.39304e+00 -1.47726e+00
8.06400e+04 2.01000e+02 -1.40628e+00 -1.16685e+00 -1.64571e+00 -1.43169e+00 -1.39156e+00 -1.47182e+00
8.09600e+04 2.02000e+02 -1.35836e+00 -1.17695e+00 -1.53976e+00 -1.42832e+00 -1.38999e+00 -1.46665e+00
8.12800e+04 2.03000e+02 -1.23637e+00 -1.09700e+00 -1.37574e+00 -1.42496e+00 -1.38819e+00 -1.46173e+00
8.16000e+04 2.04000e+02 -1.22682e+00 -1.06220e+00 -1.39145e+00 -1.42153e+00 -1.38602e+00 -1.45704e+00
8.19200e+04 2.04000e+02 -1.22682e+00 -1.06220e+00 -1.39145e+00 -1.41797e+00 -1.38336e+00 -1.45258e+00
8.22400e+04 2.05000e+02 -1.22881e+00 -1.06882e+00 -1.38881e+00 -1.41421e+00 -1.38007e+00 -1.44836e+00
8.25600e+04 2.06000e+02 -1.29775e+00 -1.19298e+00 -1.40252e+00 -1.41023e+00 -1.37608e+00 -1.44438e+00
8.28800e+04 2.07000e+02 -1.36849e+00 -1.24875e+00 -1.48823e+00 -1.40599e+00 -1.37134e+00 -1.44065e+00
8.32000e+04 2.08000e+02 -1.24906e+00 -1.12777e+00 -1.37036e+00 -1.40151e+00 -1.36583e+00 -1.43720e+00
8.35200e+04 2.08000e+02 -1.24906e+00 -1.12777e+00 -1.37036e+00 -1.39681e+00 -1.35960e+00 -1.43402e+00
8.38400e+04 2.09000e+02 -1.18306e+00 -1.05153e+00 -1.31460e+00 -1.39193e+00 -1.35275e+00 -1.43111e+00
8.41600e+04 2.10000e+02 -1.19742e+00 -1.09539e+00 -1.29944e+00 -1.38690e+00 -1.34536e+00 -1.42844e+00
8.44800e+04 2.11000e+02 -1.09411e+00 -1.01077e+00 -1.17745e+00 -1.38179e+00 -1.33759e+00 -1.42599e+00
8.48000e+04 2.12000e+02 -1.22611e+00 -1.10134e+00 -1.35089e+00 -1.37664e+00 -1.32955e+00 -1.42372e+00
8.51200e+04 2.12000e+02 -1.22611e+00 -1.10134e+00 -1.35089e+00 -1.37149e+00 -1.32138e+00 -1.42159e+00
8.54400e+04 2.13000e+02 -1.14372e+00 -9.73364e-01 -1.31408e+00 -1.36638e+00 -1.31322e+00 -1.41953e+00
8.57600e+04 2.14000e+02 -1.27558e+00 -1.06815e+00 -1.48301e+00 -1.36134e+00 -1.30520e+00 -1.41748e+00
8.60800e+04 2.15000e+02 -1.22251e+00 -1.11902e+00 -1.32600e+00 -1.35639e+00 -1.29741e+00 -1.41537e+00
8.64000e+04 2.16000e+02 -1.27553e+00 -1.23475e+00 -1.31631e+00 -1.35154e+00 -1.28995e+00 -1.41314e+00
8.67200e+04 2.16000e+02 -1.27553e+00 -1.23475e+00 -1.31631e+00 -1.34679e+00 -1.28288e+00 -1.41070e+00
8.70400e+04 2.17000e+02 -1.16825e+00 -1.07739e+00 -1.25911e+00 -1.34212e+00 -1.27623e+00 -1.40801e+00
8.73600e+04 2.18000e+02 -1.18586e+00 -1.08030e+00 -1.29143e+00 -1.33749e+00 -1.27000e+00 -1.40499e+00
8.76800e+04 2.19000e+02 -1.18990e+00 -1.09500e+00 -1.28480e+00 -1.33289e+00 -1.26417e+00 -1.40160e+00
8.80000e+04 2.20000e+02 -1.08385e+00 -9.65285e-01 -1.20241e+00 -1.32826e+00 -1.25871e+00 -1.39781e+00
8.83200e+04 2.20000e+02 -1.08385e+00 -9.65285e-01 -1.20241e+00 -1.32357e+00 -1.25356e+00 -1.39359e+00
8.86400e+04 2.21000e+02 -1.13188e+00 -1.09295e+00 -1.17081e+00 -1.31880e+00 -1.24865e+00 -1.38894e+00
8.89600e+04 2.22000e+02 -1.24674e+00 -1.05339e+00 -1.44010e+00 -1.31392e+00 -1.24396e+00 -1.38388e+00
8.92800e+04 2.23000e+02 -1.14879e+00 -1.12332e+00 -1.17426e+00 -1.30892e+00 -1.23943e+00 -1.37842e+00
8.96000e+04 2.24000e+02 -1.11201e+00 -9.27709e-01 -1.29631e+00 -1.30381e+00 -1.23503e+00 -1.37259e+00
8.99200e+04 2.24000e+02 -1.11201e+00 -9.27709e-01 -1.29631e+00 -1.29861e+00 -1.23078e+00 -1.36644e+00
9.02400e+04 2.25000e+02 -1.20662e+00 -1.09209e+00 -1.32115e+00 -1.29333e+00 -1.22666e+00 -1.35999e+00
9.05600e+04 2.26000e+02 -1.13684e+00 -9.49540e-01 -1.32413e+00 -1.28799e+00 -1.22269e+00 -1.35328e+00
9.08800e+04 2.27000e+02 -1.10320e+00 -8.81321e-01 -1.32507e+00 -1.28263e+00 -1.21889e+00 -1.34637e+00
9.12000e+04 2.28000e+02 -1.11190e+00 -9.84911e-01 -1.23890e+00 -1.27725e+00 -1.21525e+00 -1.33925e+00
9.15200e+04 2.28000e+02 -1.11190e+00 -9.84911e-01 -1.23890e+00 -1.27190e+00 -1.21180e+00 -1.33199e+00
9.18400e+04 2.29000e+02 -1.08701e+00 -9.80681e-01 -1.19334e+00 -1.26656e+00 -1.20854e+00 -1.32458e+00
9.21600e+04 2.30000e+02 -1.08323e+00 -9.78994e-01 -1.18746e+00 -1.26127e+00 -1.20545e+00 -1.31709e+00
9.24800e+04 2.31000e+02 -1.22328e+00 -1.06716e+00 -1.37940e+00 -1.25602e+00 -1.20252e+00 -1.30952e+00
9.28000e+04 2.32000e+02 -1.10959e+00 -9.33729e-01 -1.28544e+00 -1.25083e+00 -1.19972e+00 -1.30194e+00
9.31200e+04 2.32000e+02 -1.10959e+00 -9.33729e-01 -1.28544e+00 -1.24569e+00 -1.19701e+00 -1.29438e+00
9.34400e+04 2.33000e+02 -1.13024e+00 -9.52958e-01 -1.30753e+00 -1.24062e+00 -1.19435e+00 -1.28690e+00
9.37600e+04 2.34000e+02 -1.06586e+00 -8.60165e-01 -1.27156e+00 -1.23561e+00 -1.19167e+00 -1.27955e+00
9.40800e+04 2.35000e+02 -1.23108e+00 -1.06154e+00 -1.40061e+00 -1.23066e+00 -1.18894e+00 -1.27237e+00
9.44000e+04 2.36000e+02 -1.01476e+00 -9.34363e-01 -1.09516e+00 -1.22576e+00 -1.18610e+00 -1.26543e+00
9.47200e+04 2.36000e+02 -1.01476e+00 -9.34363e-01 -1.09516e+00 -1.22091e+00 -1.18306e+00 -1.25876e+00
9.50400e+04 2.37000e+02 -1.11636e+00 -9.79410e-01 -1.25331e+00 -1.21611e+00 -1.17978e+00 -1.25244e+00
9.53600e+04 2.38000e+02 -1.20120e+00 -9.87644e-01 -1.41475e+00 -1.21134e+00 -1.17615e+00 -1.24652e+00
9.56800e+04 2.39000e+02 -1.12711e+00 -1.05180e+00 -1.20243e+00 -1.20661e+00 -1.17214e+00 -1.24108e+00
9.60000e+04 2.40000e+02 -1.07821e+00 -8.85828e-01 -1.27060e+00 -1.20193e+00 -1.16768e+00 -1.23617e+00
9.63200e+04 2.40000e+02 -1.07821e+00 -8.85828e-01 -1.27060e+00 -1.19730e+00 -1.16277e+00 -1.23182e+00
9.66400e+04 2.41000e+02 -1.09416e+00 -9.91554e-01 -1.19676e+00 -1.19272e+00 -1.15744e+00 -1.22800e+00
9.69600e+04 2.42000e+02 -1.22078e+00 -9.80862e-01 -1.46069e+00 -1.18822e+00 -1.15176e+00 -1.22469e+00
9.72800e+04 2.43000e+02 -1.10281e+00 -9.87936e-01 -1.21767e+00 -1.18381e+00 -1.14583e+00 -1.22179e+00
9.76000e+04 2.44000e+02 -1.05841e+00 -9.52922e-01 -1.16390e+00 -1.17951e+00 -1.13980e+00 -1.21922e+00
9.79200e+04 2.44000e+02 -1.05841e+00 -9.52922e-01 -1.16390e+00 -1.17533e+00 -1.13379e+00 -1.21688e+00
9.82400e+04 2.45000e+02 -1.09278e+00 -9.24087e-01 -1.26147e+00 -1.17129e+00 -1.12791e+00 -1.21467e+00
9.85600e+04 2.46000e+02 -1.09246e+00 -9.81111e-01 -1.20382e+00 -1.16741e+00 -1.12228e+00 -1.21253e+00
9.88800e+04 2.47000e+02 -1.07657e+00 -9.42382e-01 -1.21076e+00 -1.16369e+00 -1.11699e+00 -1.21039e+00
9.92000e+04 2.48000e+02 -9.63965e-01 -8.65875e-01 -1.06205e+00 -1.16016e+00 -1.11210e+00 -1.20821e+00
9.95200e+04 2.48000e+02 -9.63965e-01 -8.65875e-01 -1.06205e+00 -1.15681e+00 -1.10765e+00 -1.20598e+00
9.98400e+04 2.49000e+02 -1.06038e+00 -8.73305e-01 -1.24745e+00 -1.15367e+00 -1.10366e+00 -1.20368e+00
1.00160e+05 2.50000e+02 -1.04192e+00 -9.56346e-01 -1.12750e+00 -1.15073e+00 -1.10011e+00 -1.20134e+00
1.00480e+05 2.51000e+02 -1.06614e+00 -8.54696e-01 -1.27759e+00 -1.14799e+00 -1.09700e+00 -1.19897e+00
1.00800e+05 2.52000e+02 -1.06021e+00 -9.24985e-01 -1.19543e+00 -1.14544e+00 -1.09428e+00 -1.19660e+00
1.01120e+05 2.52000e+02 -1.06021e+00 -9.24985e-01 -1.19543e+00 -1.14306e+00 -1.09188e+00 -1.19425e+00
1.01440e+05 2.53000e+02 -1.17711e+00 -1.05281e+00 -1.30142e+00 -1.14084e+00 -1.08972e+00 -1.19196e+00
1.01760e+05 2.54000e+02 -1.11980e+00 -1.00985e+00 -1.22976e+00 -1.13875e+00 -1.08774e+00 -1.18975e+00
1.02080e+05 2.55000e+02 -1.14407e+00 -1.01438e+00 -1.27376e+00 -1.13673e+00 -1.08583e+00 -1.18762e+00
1.02400e+05 2.56000e+02 -9.99234e-01 -8.91571e-01 -1.10690e+00 -1.13475e+00 -1.08392e+00 -1.18558e+00
1.02720e+05 2.56000e+02 -9.99234e-01 -8.91571e-01 -1.10690e+00 -1.13277e+00 -1.08192e+00 -1.18362e+00
1.03040e+05 2.57000e+02 -9.63709e-01 -7.53970e-01 -1.17345e+00 -1.13074e+00 -1.07977e+00 -1.18171e+00
1.03360e+05 2.58000e+02 -1.04023e+00 -9.11513e-01 -1.16895e+00 -1.12863e+00 -1.07742e+00 -1.17983e+00
1.03680e+05 2.59000e+02 -9.79974e-01 -8.31227e-01 -1.12872e+00 -1.12640e+00 -1.07483e+00 -1.17796e+00
1.04000e+05 2.60000e+02 -1.08346e+00 -9.76559e-01 -1.19036e+00 -1.12404e+00 -1.07201e+00 -1.17607e+00
1.04320e+05 2.60000e+02 -1.08346e+00 -9.76559e-01 -1.19036e+00 -1.12156e+00 -1.06897e+00 -1.17416e+00
1.04640e+05 2.61000e+02 -9.73764e-01 -8.48840e-01 -1.09869e+00 -1.11898e+00 -1.06573e+00 -1.17222e+00
1.04960e+05 2.62000e+02 -1.00729e+00 -8.80143e-01 -1.13444e+00 -1.11631e+00 -1.06234e+00 -1.17028e+00
1.05280e+05 2.63000e+02 -1.05387e+00 -9.19535e-01 -1.18820e+00 -1.11359e+00 -1.05883e+00 -1.16836e+00
1.05600e+05 2.64000e+02 -9.75126e-01 -7.79284e-01 -1.17097e+00 -1.11085e+00 -1.05523e+00 -1.16647e+00
1.05920e+05 2.64000e+02 -9.75126e-01 -7.79284e-01 -1.17097e+00 -1.10811e+00 -1.05157e+00 -1.16465e+00
1.06240e+05 2.65000e+02 -1.01615e+00 -8.82355e-01 -1.14995e+00 -1.10540e+00 -1.04788e+00 -1.16291e+00
1.06560e+05 2.66000e+02 -9.62837e-01 -8.12140e-01 -1.11353e+00 -1.10271e+00 -1.04416e+00 -1.16126e+00
1.06880e+05 2.67000e+02 -1.05182e+00 -8.95664e-01 -1.20797e+00 -1.10005e+00 -1.04041e+00 -1.15968e+00
1.07200e+05 2.68000e+02 -9.84673e-01 -9.28582e-01 -1.04076e+00 -1.09740e+00 -1.03663e+00 -1.15817e+00
1.07520e+05 2.68000e+02 -9.84673e-01 -9.28582e-01 -1.04076e+00 -1.09475e+00 -1.03279e+00 -1.15671e+00
1.07840e+05 2.69000e+02 -9.74682e-01 -8.44630e-01 -1.10473e+00 -1.09208e+00 -1.02889e+00 -1.15527e+00
1.08160e+05 2.70000e+02 -9.58762e-01 -8.70782e-01 -1.04674e+00 -1.08937e+00 -1.02491e+00 -1.15383e+00
1.08480e+05 2.71000e+02 -1.04233e+00 -9.38240e-01 -1.14643e+00 -1.08660e+00 -1.02082e+00 -1.15237e+00
1.08800e+05 2.72000e+02 -9.40890e-01 -8.28438e-01 -1.05334e+00 -1.08374e+00 -1.01661e+00 -1.15087e+00
1.09120e+05 2.72000e+02 -9.40890e-01 -8.28438e-01 -1.05334e+00 -1.08079e+00 -1.01226e+00 -1.14931e+00
1.09440e+05 2.73000e+02 -9.58713e-01 -8.78107e-01 -1.03932e+00 -1.07774e+00 -1.00779e+00 -1.14769e+00
1.09760e+05 2.74000e+02 -8.89738e-01 -7.99973e-01 -9.79504e-01 -1.07459e+00 -1.00318e+00 -1.14599e+00
1.10080e+05 2.75000e+02 -9.62004e-01 -8.88402e-01 -1.03561e+00 -1.07134e+00 -9.98481e-01 -1.14420e+00
1.10400e+05 2.76000e+02 -9.34423e-01 -8.32412e-01 -1.03643e+00 -1.06800e+00 -9.93700e-01 -1.14230e+00
1.10720e+05 2.76000e+02 -9.34423e-01 -8.32412e-01 -1.03643e+00 -1.06458e+00 -9.88895e-01 -1.14027e+00
1.11040e+05 2.77000e+02 -9.33087e-01 -8.47179e-01 -1.01899e+00 -1.06110e+00 -9.84107e-01 -1.13808e+00
1.11360e+05 2.78000e+02 -9.02119e-01 -8.07632e-01 -9.96606e-01 -1.05756e+00 -9.79401e-01 -1.13571e+00
1.11680e+05 2.79000e+02 -9.07891e-01 -8.44183e-01 -9.71598e-01 -1.05397e+00 -9.74823e-01 -1.13312e+00
1.12000e+05 2.80000e+02 -9.49512e-01 -7.98968e-01 -1.10006e+00 -1.05035e+00 -9.70432e-01 -1.13028e+00
1.12320e+05 2.80000e+02 -9.49512e-01 -7.98968e-01 -1.10006e+00 -1.04671e+00 -9.66274e-01 -1.12715e+00
1.12640e+05 2.81000e+02 -9.39086e-01 -8.64677e-01 -1.01349e+00 -1.04304e+00 -9.62390e-01 -1.12370e+00
1.12960e+05 2.82000e+02 -1.03354e+00 -9.07971e-01 -1.15911e+00 -1.03935e+00 -9.58807e-01 -1.11989e+00
1.13280e+05 2.83000e+02 -9.31321e-01 -8.69950e-01 -9.92693e-01 -1.03562e+00 -9.55544e-01 -1.11570e+00
1.13600e+05 2.84000e+02 -9.84343e-01 -8.87562e-01 -1.08112e+00 -1.03185e+00 -9.52609e-01 -1.11109e+00
1.13920e+05 2.84000e+02 -9.84343e-01 -8.87562e-01 -1.08112e+00 -1.02803e+00 -9.49993e-01 -1.10606e+00
1.14240e+05 2.85000e+02 -9.30938e-01 -8.05124e-01 -1.05675e+00 -1.02414e+00 -9.47674e-01 -1.10062e+00
1.14560e+05 2.86000e+02 -8.79282e-01 -7.42459e-01 -1.01610e+00 -1.02019e+00 -9.45618e-01 -1.09477e+00
1.14880e+05 2.87000e+02 -1.02437e+00 -9.39045e-01 -1.10970e+00 -1.01617e+00 -9.43786e-01 -1.08856e+00
1.15200e+05 2.88000e+02 -9.35509e-01 -8.76851e-01 -9.94166e-01 -1.01209e+00 -9.42131e-01 -1.08205e+00
1.15520e+05 2.88000e+02 -9.35509e-01 -8.76851e-01 -9.94166e-01 -1.00795e+00 -9.40608e-01 -1.07530e+00
1.15840e+05 2.89000e+02 -9.74235e-01 -8.66368e-01 -1.08210e+00 -1.00379e+00 -9.39182e-01 -1.06839e+00
1.16160e+05 2.90000e+02 -9.43491e-01 -8.12219e-01 -1.07476e+00 -9.99623e-01 -9.37819e-01 -1.06143e+00
1.16480e+05 2.91000e+02 -8.51750e-01 -7.61524e-01 -9.41976e-01 -9.95495e-01 -9.36506e-01 -1.05448e+00
1.16800e+05 2.92000e+02 -8.93009e-01 -7.89688e-01 -9.96330e-01 -9.91442e-01 -9.35230e-01 -1.04765e+00
1.17120e+05 2.92000e+02 -8.93009e-01 -7.89688e-01 -9.96330e-01 -9.87501e-01 -9.33999e-01 -1.04100e+00
1.17440e+05 2.93000e+02 -8.96348e-01 -7.54045e-01 -1.03865e+00 -9.83709e-01 -9.32825e-01 -1.03459e+00
1.17760e+05 2.94000e+02 -9.21682e-01 -7.64521e-01 -1.07884e+00 -9.80102e-01 -9.31730e-01 -1.02847e+00
1.18080e+05 2.95000e+02 -9.56262e-01 -9.15193e-01 -9.97330e-01 -9.76704e-01 -9.30733e-01 -1.02267e+00
1.18400e+05 2.96000e+02 -9.29000e-01 -8.66143e-01 -9.91856e-01 -9.73538e-01 -9.29855e-01 -1.01722e+00
1.18720e+05 2.96000e+02 -9.29000e-01 -8.66143e-01 -9.91856e-01 -9.70617e-01 -9.29107e-01 -1.01213e+00
1.19040e+05 2.97000e+02 -9.62685e-01 -8.39926e-01 -1.08544e+00 -9.67941e-01 -9.28490e-01 -1.00739e+00
1.19360e+05 2.98000e+02 -9.52683e-01 -8.25821e-01 -1.07954e+00 -9.65500e-01 -9.27993e-01 -1.00301e+00
1.19680e+05 2.99000e+02 -9.75457e-01 -8.99638e-01 -1.05128e+00 -9.63277e-01 -9.27586e-01 -9.98969e-01
1.20000e+05 3.00000e+02 -7.61171e-01 -6.53291e-01 -8.69050e-01 -9.61244e-01 -9.27229e-01 -9.95260e-01
1.20320e+05 3.00000e+02 -7.61171e-01 -6.53291e-01 -8.69050e-01 -9.59369e-01 -9.26864e-01 -9.91874e-01
1.20640e+05 3.01000e+02 -8.97066e-01 -7.78544e-01 -1.01559e+00 -9.57615e-01 -9.26426e-01 -9.88805e-01
1.20960e+05 3.02000e+02 -8.51305e-01 -7.65273e-01 -9.37337e-01 -9.55954e-01 -9.25839e-01 -9.86069e-01
1.21280e+05 3.03000e+02 -8.93769e-01 -7.70091e-01 -1.01745e+00 -9.54354e-01 -9.25033e-01 -9.83675e-01
1.21600e+05 3.04000e+02 -8.23217e-01 -7.43156e-01 -9.03278e-01 -9.52795e-01 -9.23944e-01 -9.81646e-01
1.21920e+05 3.04000e+02 -8.23217e-01 -7.43156e-01 -9.03278e-01 -9.51262e-01 -9.22530e-01 -9.79994e-01
1.22240e+05 3.05000e+02 -8.47432e-01 -7.37641e-01 -9.57224e-01 -9.49748e-01 -9.20782e-01 -9.78714e-01
1.22560e+05 3.06000e+02 -8.79299e-01 -8.37906e-01 -9.20692e-01 -9.48249e-01 -9.18722e-01 -9.77776e-01
1.22880e+05 3.07000e+02 -7.89596e-01 -7.45078e-01 -8.34115e-01 -9.46761e-01 -9.16405e-01 -9.77117e-01
1.23200e+05 3.08000e+02 -8.34259e-01 -7.82174e-01 -8.86345e-01 -9.45279e-01 -9.13905e-01 -9.76652e-01
1.23520e+05 3.08000e+02 -8.34259e-01 -7.82174e-01 -8.86345e-01 -9.43792e-01 -9.11301e-01 -9.76284e-01
1.23840e+05 3.09000e+02 -8.74352e-01 -7.96166e-01 -9.52538e-01 -9.42287e-01 -9.08661e-01 -9.75912e-01
1.24160e+05 3.10000e+02 -8.37056e-01 -7.90875e-01 -8.83236e-01 -9.40741e-01 -9.06043e-01 -9.75438e-01
1.24480e+05 3.11000e+02 -8.22620e-01 -7.44795e-01 -9.00446e-01 -9.39129e-01 -9.03481e-01 -9.74777e-01
1.24800e+05 3.12000e+02 -8.58991e-01 -7.78105e-01 -9.39877e-01 -9.37424e-01 -9.00992e-01 -9.73856e-01
1.25120e+05 3.12000e+02 -8.58991e-01 -7.78105e-01 -9.39877e-01 -9.35596e-01 -8.98577e-01 -9.72615e-01
1.25440e+05 3.13000e+02 -9.09100e-01 -8.09301e-01 -1.00890e+00 -9.33616e-01 -8.96219e-01 -9.71012e-01
1.25760e+05 3.14000e+02 -8.43616e-01 -6.76629e-01 -1.01060e+00 -9.31457e-01 -8.93901e-01 -9.69013e-01
1.26080e+05 3.15000e+02 -8.46101e-01 -7.38207e-01 -9.53994e-01 -9.29101e-01 -8.91598e-01 -9.66603e-01
1.26400e+05 3.16000e+02 -9.08821e-01 -8.23304e-01 -9.94338e-01 -9.26531e-01 -8.89285e-01 -9.63778e-01
1.26720e+05 3.16000e+02 -9.08821e-01 -8.23304e-01 -9.94338e-01 -9.23744e-01 -8.86942e-01 -9.60545e-01
1.27040e+05 3.17000e+02 -8.40262e-01 -7.81306e-01 -8.99218e-01 -9.20741e-01 -8.84552e-01 -9.56930e-01
1.27360e+05 3.18000e+02 -9.06740e-01 -7.97061e-01 -1.01642e+00 -9.17535e-01 -8.82105e-01 -9.52965e-01
1.27680e+05 3.19000e+02 -8.64114e-01 -7.36666e-01 -9.91562e-01 -9.14149e-01 -8.79596e-01 -9.48703e-01
1.28000e+05 3.20000e+02 -7.86794e-01 -6.84626e-01 -8.88963e-01 -9.10613e-01 -8.77022e-01 -9.44204e-01
1.28320e+05 3.20000e+02 -7.86794e-01 -6.84626e-01 -8.88963e-01 -9.06966e-01 -8.74385e-01 -9.39546e-01
1.28640e+05 3.21000e+02 -8.52313e-01 -7.83739e-01 -9.20887e-01 -9.03252e-01 -8.71688e-01 -9.34815e-01
1.28960e+05 3.22000e+02 -8.10586e-01 -7.60381e-01 -8.60790e-01 -8.99520e-01 -8.68934e-01 -9.30105e-01
1.29280e+05 3.23000e+02 -8.23490e-01 -7.72233e-01 -8.74747e-01 -8.95820e-01 -8.66126e-01 -9.25513e-01
1.29600e+05 3.24000e+02 -7.73058e-01 -6.60386e-01 -8.85730e-01 -8.92202e-01 -8.63267e-01 -9.21137e-01
1.29920e+05 3.24000e+02 -7.73058e-01 -6.60386e-01 -8.85730e-01 -8.88714e-01 -8.60362e-01 -9.17066e-01
1.30240e+05 3.25000e+02 -7.51833e-01 -6.99342e-01 -8.04325e-01 -8.85397e-01 -8.57415e-01 -9.13379e-01
1.30560e+05 3.26000e+02 -7.93122e-01 -6.92418e-01 -8.93826e-01 -8.82284e-01 -8.54433e-01 -9.10136e-01
1.30880e+05 3.27000e+02 -8.25521e-01 -7.08177e-01 -9.42864e-01 -8.79399e-01 -8.51422e-01 -9.07376e-01
1.31200e+05 3.28000e+02 -7.83148e-01 -7.21846e-01 -8.44450e-01 -8.76753e-01 -8.48393e-01 -9.05112e-01
1.31520e+05 3.28000e+02 -7.83148e-01 -7.21846e-01 -8.44450e-01 -8.74343e-01 -8.45358e-01 -9.03329e-01
1.31840e+05 3.29000e+02 -7.47172e-01 -6.37933e-01 -8.56410e-01 -8.72158e-01 -8.42332e-01 -9.01983e-01
1.32160e+05 3.30000e+02 -7.89601e-01 -6.71986e-01 -9.07216e-01 -8.70169e-01 -8.39334e-01 -9.01004e-01
1.32480e+05 3.31000e+02 -8.06432e-01 -6.85814e-01 -9.27050e-01 -8.68341e-01 -8.36380e-01 -9.00303e-01
1.32800e+05 3.32000e+02 -7.69586e-01 -6.67537e-01 -8.71636e-01 -8.66629e-01 -8.33488e-01 -8.99771e-01
1.33120e+05 3.32000e+02 -7.69586e-01 -6.67537e-01 -8.71636e-01 -8.64984e-01 -8.30671e-01 -8.99298e-01
1.33440e+05 3.33000e+02 -8.01087e-01 -6.74808e-01 -9.27365e-01 -8.63354e-01 -8.27938e-01 -8.98770e-01
1.33760e+05 3.34000e+02 -7.94115e-01 -7.09274e-01 -8.78955e-01 -8.61688e-01 -8.25288e-01 -8.98087e-01
1.34080e+05 3.35000e+02 -7.61609e-01 -7.28545e-01 -7.94673e-01 -8.59941e-01 -8.22717e-01 -8.97165e-01
1.34400e+05 3.36000e+02 -7.01150e-01 -5.92199e-01 -8.10100e-01 -8.58074e-01 -8.20207e-01 -8.95941e-01
1.34720e+05 3.36000e+02 -7.01150e-01 -5.92199e-01 -8.10100e-01 -8.56057e-01 -8.17735e-01 -8.94378e-01
1.35040e+05 3.37000e+02 -7.28558e-01 -6.40052e-01 -8.17063e-01 -8.53868e-01 -8.15271e-01 -8.92465e-01
1.35360e+05 3.38000e+02 -7.86157e-01 -7.39962e-01 -8.32353e-01 -8.51499e-01 -8.12782e-01 -8.90216e-01
1.35680e+05 3.39000e+02 -8.62296e-01 -7.51455e-01 -9.73137e-01 -8.48949e-01 -8.10235e-01 -8.87664e-01
1.36000e+05 3.40000e+02 -7.51358e-01 -6.76274e-01 -8.26443e-01 -8.46228e-01 -8.07598e-01 -8.84858e-01
1.36320e+05 3.40000e+02 -7.51358e-01 -6.76274e-01 -8.26443e-01 -8.43352e-01 -8.04848e-01 -8.81855e-01
1.36640e+05 3.41000e+02 -7.80900e-01 -6.86114e-01 -8.75686e-01 -8.40341e-01 -8.01965e-01 -8.78718e-01
1.36960e+05 3.42000e+02 -7.61221e-01 -7.32549e-01 -7.89893e-01 -8.37221e-01 -7.98938e-01 -8.75503e-01
1.37280e+05 3.43000e+02 -7.52581e-01 -6.90263e-01 -8.14899e-01 -8.34013e-01 -7.95766e-01 -8.72261e-01
1.37600e+05 3.44000e+02 -7.48802e-01 -7.12498e-01 -7.85107e-01 -8.30743e-01 -7.92455e-01 -8.69031e-01
1.37920e+05 3.44000e+02 -7.48802e-01 -7.12498e-01 -7.85107e-01 -8.27430e-01 -7.89021e-01 -8.65839e-01
1.38240e+05 3.45000e+02 -6.96436e-01 -6.52530e-01 -7.40343e-01 -8.24098e-01 -7.85492e-01 -8.62705e-01
1.38560e+05 3.46000e+02 -7.34406e-01 -6.83242e-01 -7.85569e-01 -8.20769e-01 -7.81900e-01 -8.59637e-01
1.38880e+05 3.47000e+02 -7.58788e-01 -7.19130e-01 -7.98446e-01 -8.17464e-01 -7.78286e-01 -8.56642e-01
1.39200e+05 3.48000e+02 -7.35905e-01 -6.82971e-01 -7.88840e-01 -8.14206e-01 -7.74694e-01 -8.53718e-01
1.39520e+05 3.48000e+02 -7.35905e-01 -6.82971e-01 -7.88840e-01 -8.11018e-01 -7.71170e-01 -8.50865e-01
1.39840e+05 3.49000e+02 -7.41173e-01 -6.71552e-01 -8.10795e-01 -8.07917e-01 -7.67757e-01 -8.48077e-01
1.40160e+05 3.50000e+02 -7.05496e-01 -6.34675e-01 -7.76318e-01 -8.04921e-01 -7.64497e-01 -8.45344e-01
1.40480e+05 3.51000e+02 -7.83797e-01 -6.47979e-01 -9.19616e-01 -8.02038e-01 -7.61425e-01 -8.42651e-01
1.40800e+05 3.52000e+02 -7.04390e-01 -6.26591e-01 -7.82190e-01 -7.99272e-01 -7.58568e-01 -8.39975e-01
1.41120e+05 3.52000e+02 -7.04390e-01 -6.26591e-01 -7.82190e-01 -7.96620e-01 -7.55946e-01 -8.37294e-01
1.41440e+05 3.53000e+02 -7.51589e-01 -6.57422e-01 -8.45756e-01 -7.94075e-01 -7.53568e-01 -8.34581e-01
1.41760e+05 3.54000e+02 -7.20090e-01 -6.62228e-01 -7.77952e-01 -7.91622e-01 -7.51434e-01 -8.31811e-01
1.42080e+05 3.55000e+02 -7.82485e-01 -7.38816e-01 -8.26154e-01 -7.89248e-01 -7.49533e-01 -8.28963e-01
1.42400e+05 3.56000e+02 -7.40151e-01 -6.40311e-01 -8.39991e-01 -7.86933e-01 -7.47844e-01 -8.26022e-01
1.42720e+05 3.56000e+02 -7.40151e-01 -6.40311e-01 -8.39991e-01 -7.84662e-01 -7.46341e-01 -8.22982e-01
1.43040e+05 3.57000e+02 -7.27746e-01 -6.32461e-01 -8.23030e-01 -7.82419e-01 -7.44991e-01 -8.19847e-01
1.43360e+05 3.58000e+02 -7.45550e-01 -6.21171e-01 -8.69930e-01 -7.80194e-01 -7.43758e-01 -8.16629e-01
1.43680e+05 3.59000e+02 -7.10800e-01 -6.47545e-01 -7.74056e-01 -7.77977e-01 -7.42608e-01 -8.13346e-01
1.44000e+05 3.60000e+02 -6.90201e-01 -6.22569e-01 -7.57834e-01 -7.75766e-01 -7.41509e-01 -8.10024e-01
1.44320e+05 3.60000e+02 -6.90201e-01 -6.22569e-01 -7.57834e-01 -7.73562e-01 -7.40432e-01 -8.06693e-01
1.44640e+05 3.61000e+02 -7.17625e-01 -6.81702e-01 -7.53547e-01 -7.71369e-01 -7.39351e-01 -8.03387e-01
1.44960e+05 3.62000e+02 -7.34664e-01 -6.55775e-01 -8.13553e-01 -7.69197e-01 -7.38245e-01 -8.00148e-01
1.45280e+05 3.63000e+02 -6.98146e-01 -6.36590e-01 -7.59702e-01 -7.67055e-01 -7.37090e-01 -7.97021e-01
1.45600e+05 3.64000e+02 -6.65737e-01 -6.03368e-01 -7.28107e-01 -7.64959e-01 -7.35859e-01 -7.94059e-01
1.45920e+05 3.64000e+02 -6.65737e-01 -6.03368e-01 -7.28107e-01 -7.62919e-01 -7.34519e-01 -7.91319e-01
1.46240e+05 3.65000e+02 -7.39409e-01 -6.60382e-01 -8.18436e-01 -7.60948e-01 -7.33037e-01 -7.88859e-01
1.46560e+05 3.66000e+02 -7.23641e-01 -6.75592e-01 -7.71690e-01 -7.59051e-01 -7.31374e-01 -7.86728e-01
1.46880e+05 3.67000e+02 -8.54665e-01 -7.11564e-01 -9.97766e-01 -7.57233e-01 -7.29505e-01 -7.84961e-01
1.47200e+05 3.68000e+02 -6.80025e-01 -6.51849e-01 -7.08202e-01 -7.55491e-01 -7.27412e-01 -7.83571e-01
1.47520e+05 3.68000e+02 -6.80025e-01 -6.51849e-01 -7.08202e-01 -7.53821e-01 -7.25101e-01 -7.82541e-01
1.47840e+05 3.69000e+02 -7.01569e-01 -6.01686e-01 -8.01453e-01 -7.52211e-01 -7.22592e-01 -7.81829e-01
1.48160e+05 3.70000e+02 -6.63498e-01 -6.09295e-01 -7.17701e-01 -7.50648e-01 -7.19923e-01 -7.81373e-01
1.48480e+05 3.71000e+02 -8.50813e-01 -7.24757e-01 -9.76870e-01 -7.49119e-01 -7.17140e-01 -7.81097e-01
1.48800e+05 3.72000e+02 -6.96582e-01 -6.25304e-01 -7.67861e-01 -7.47610e-01 -7.14294e-01 -7.80926e-01
1.49120e+05 3.72000e+02 -6.96582e-01 -6.25304e-01 -7.67861e-01 -7.46114e-01 -7.11434e-01 -7.80793e-01
1.49440e+05 3.73000e+02 -6.53874e-01 -5.94003e-01 -7.13745e-01 -7.44624e-01 -7.08606e-01 -7.80642e-01
1.49760e+05 3.74000e+02 -7.09384e-01 -6.64809e-01 -7.53959e-01 -7.43143e-01 -7.05848e-01 -7.80438e-01
1.50080e+05 3.75000e+02 -6.45005e-01 -5.74905e-01 -7.15104e-01 -7.41677e-01 -7.03193e-01 -7.80160e-01
1.50400e+05 3.76000e+02 -6.80486e-01 -5.98558e-01 -7.62413e-01 -7.40236e-01 -7.00665e-01 -7.79807e-01
1.50720e+05 3.76000e+02 -6.80486e-01 -5.98558e-01 -7.62413e-01 -7.38834e-01 -6.98281e-01 -7.79387e-01
1.51040e+05 3.77000e+02 -7.35987e-01 -6.48914e-01 -8.23060e-01 -7.37485e-01 -6.96052e-01 -7.78918e-01
1.51360e+05 3.78000e+02 -7.09775e-01 -6.57992e-01 -7.61559e-01 -7.36203e-01 -6.93987e-01 -7.78419e-01
1.51680e+05 3.79000e+02 -6.75039e-01 -5.94214e-01 -7.55864e-01 -7.34997e-01 -6.92086e-01 -7.77908e-01
1.52000e+05 3.80000e+02 -6.93314e-01 -6.38405e-01 -7.48223e-01 -7.33874e-01 -6.90350e-01 -7.77399e-01
1.52320e+05 3.80000e+02 -6.93314e-01 -6.38405e-01 -7.48223e-01 -7.32834e-01 -6.88774e-01 -7.76894e-01
1.52640e+05 3.81000e+02 -6.98439e-01 -6.26366e-01 -7.70512e-01 -7.31866e-01 -6.87347e-01 -7.76386e-01
1.52960e+05 3.82000e+02 -7.13863e-01 -6.09648e-01 -8.18078e-01 -7.30959e-01 -6.86058e-01 -7.75860e-01
1.53280e+05 3.83000e+02 -6.99199e-01 -6.07026e-01 -7.91373e-01 -7.30092e-01 -6.84891e-01 -7.75293e-01
1.53600e+05 3.84000e+02 -6.59883e-01 -5.97309e-01 -7.22458e-01 -7.29242e-01 -6.83827e-01 -7.74657e-01
1.53920e+05 3.84000e+02 -6.59883e-01 -5.97309e-01 -7.22458e-01 -7.28387e-01 -6.82848e-01 -7.73927e-01
1.54240e+05 3.85000e+02 -6.47045e-01 -5.90525e-01 -7.03566e-01 -7.27505e-01 -6.81934e-01 -7.73076e-01
1.54560e+05 3.86000e+02 -6.86548e-01 -6.19620e-01 -7.53476e-01 -7.26577e-01 -6.81066e-01 -7.72088e-01
1.54880e+05 3.87000e+02 -6.41284e-01 -6.17322e-01 -6.65246e-01 -7.25589e-01 -6.80226e-01 -7.70953e-01
1.55200e+05 3.88000e+02 -6.63139e-01 -5.81967e-01 -7.44311e-01 -7.24532e-01 -6.79396e-01 -7.69669e-01
1.55520e+05 3.88000e+02 -6.63139e-01 -5.81967e-01 -7.44311e-01 -7.23403e-01 -6.78563e-01 -7.68242e-01
1.55840e+05 3.89000e+02 -6.20222e-01 -5.84520e-01 -6.55924e-01 -7.22202e-01 -6.77719e-01 -7.66684e-01
1.56160e+05 3.90000e+02 -6.45936e-01 -5.94160e-01 -6.97712e-01 -7.20933e-01 -6.76858e-01 -7.65008e-01
1.56480e+05 3.91000e+02 -7.11614e-01 -6.08676e-01 -8.14552e-01 -7.19603e-01 -6.75979e-01 -7.63227e-01
1.56800e+05 3.92000e+02 -6.21050e-01 -5.42215e-01 -6.99884e-01 -7.18217e-01 -6.75083e-01 -7.61352e-01
1.57120e+05 3.92000e+02 -6.21050e-01 -5.42215e-01 -6.99884e-01 -7.16781e-01 -6.74173e-01 -7.59389e-01
1.57440e+05 3.93000e+02 -6.76629e-01 -6.08065e-01 -7.45194e-01 -7.15297e-01 -6.73253e-01 -7.57341e-01
1.57760e+05 3.94000e+02 -6.67899e-01 -5.82087e-01 -7.53712e-01 -7.13764e-01 -6.72324e-01 -7.55203e-01
1.58080e+05 3.95000e+02 -6.63373e-01 -5.82549e-01 -7.44197e-01 -7.12178e-01 -6.71390e-01 -7.52966e-01
1.58400e+05 3.96000e+02 -6.55696e-01 -5.93205e-01 -7.18188e-01 -7.10535e-01 -6.70452e-01 -7.50618e-01
1.58720e+05 3.96000e+02 -6.55696e-01 -5.93205e-01 -7.18188e-01 -7.08827e-01 -6.69509e-01 -7.48145e-01
1.59040e+05 3.97000e+02 -6.55199e-01 -6.24825e-01 -6.85572e-01 -7.07048e-01 -6.68560e-01 -7.45537e-01
1.59360e+05 3.98000e+02 -6.15046e-01 -5.66878e-01 -6.63213e-01 -7.05193e-01 -6.67599e-01 -7.42786e-01
1.59680e+05 3.99000e+02 -6.10241e-01 -5.40271e-01 -6.80212e-01 -7.03260e-01 -6.66621e-01 -7.39898e-01
1.60000e+05 4.00000e+02 -6.60060e-01 -5.74466e-01 -7.45654e-01 -7.01250e-01 -6.65614e-01 -7.36886e-01
1.60320e+05 4.00000e+02 -6.60060e-01 -5.74466e-01 -7.45654e-01 -6.99171e-01 -6.64568e-01 -7.33775e-01
1.60640e+05 4.01000e+02 -6.08030e-01 -5.47499e-01 -6.68561e-01 -6.97034e-01 -6.63468e-01 -7.30601e-01
1.60960e+05 4.02000e+02 -6.13054e-01 -5.55336e-01 -6.70772e-01 -6.94853e-01 -6.62299e-01 -7.27407e-01
1.61280e+05 4.03000e+02 -7.14724e-01 -6.03619e-01 -8.25829e-01 -6.92643e-01 -6.61045e-01 -7.24241e-01
1.61600e+05 4.04000e+02 -6.18544e-01 -5.35724e-01 -7.01364e-01 -6.90422e-01 -6.59693e-01 -7.21150e-01
1.61920e+05 4.04000e+02 -6.18544e-01 -5.35724e-01 -7.01364e-01 -6.88204e-01 -6.58229e-01 -7.18179e-01
1.62240e+05 4.05000e+02 -6.12663e-01 -5.84230e-01 -6.41096e-01 -6.86002e-01 -6.56641e-01 -7.15363e-01
1.62560e+05 4.06000e+02 -6.75513e-01 -5.90626e-01 -7.60401e-01 -6.83825e-01 -6.54919e-01 -7.12731e-01
1.62880e+05 4.07000e+02 -6.28146e-01 -5.43528e-01 -7.12764e-01 -6.81678e-01 -6.53057e-01 -7.10299e-01
1.63200e+05 4.08000e+02 -6.24950e-01 -5.64946e-01 -6.84954e-01 -6.79562e-01 -6.51049e-01 -7.08074e-01
1.63520e+05 4.08000e+02 -6.24950e-01 -5.64946e-01 -6.84954e-01 -6.77475e-01 -6.48898e-01 -7.06052e-01
1.63840e+05 4.09000e+02 -6.31994e-01 -5.33843e-01 -7.30145e-01 -6.75417e-01 -6.46611e-01 -7.04223e-01
1.64160e+05 4.10000e+02 -5.96926e-01 -5.33010e-01 -6.60842e-01 -6.73384e-01 -6.44198e-01 -7.02570e-01
1.64480e+05 4.11000e+02 -6.04129e-01 -5.41189e-01 -6.67068e-01 -6.71376e-01 -6.41680e-01 -7.01073e-01
1.64800e+05 4.12000e+02 -6.05219e-01 -5.19543e-01 -6.90894e-01 -6.69395e-01 -6.39079e-01 -6.99712e-01
1.65120e+05 4.12000e+02 -6.05219e-01 -5.19543e-01 -6.90894e-01 -6.67444e-01 -6.36421e-01 -6.98466e-01
1.65440e+05 4.13000e+02 -6.51313e-01 -5.97345e-01 -7.05281e-01 -6.65526e-01 -6.33736e-01 -6.97316e-01
1.65760e+05 4.14000e+02 -6.75377e-01 -5.69787e-01 -7.80967e-01 -6.63648e-01 -6.31051e-01 -6.96245e-01
1.66080e+05 4.15000e+02 -6.35716e-01 -5.84231e-01 -6.87202e-01 -6.61815e-01 -6.28394e-01 -6.95236e-01
1.66400e+05 4.16000e+02 -6.38151e-01 -6.06866e-01 -6.69437e-01 -6.60032e-01 -6.25790e-01 -6.94274e-01
1.66720e+05 4.16000e+02 -6.38151e-01 -6.06866e-01 -6.69437e-01 -6.58301e-01 -6.23259e-01 -6.93343e-01
1.67040e+05 4.17000e+02 -6.49857e-01 -6.09634e-01 -6.90080e-01 -6.56621e-01 -6.20818e-01 -6.92423e-01
1.67360e+05 4.18000e+02 -6.41046e-01 -5.94946e-01 -6.87147e-01 -6.54989e-01 -6.18480e-01 -6.91497e-01
1.67680e+05 4.19000e+02 -5.98341e-01 -4.99019e-01 -6.97663e-01 -6.53401e-01 -6.16258e-01 -6.90544e-01
1.68000e+05 4.20000e+02 -6.31384e-01 -5.65895e-01 -6.96873e-01 -6.51853e-01 -6.14163e-01 -6.89542e-01
1.68320e+05 4.20000e+02 -6.31384e-01 -5.65895e-01 -6.96873e-01 -6.50342e-01 -6.12208e-01 -6.88475e-01
1.68640e+05 4.21000e+02 -6.19131e-01 -5.70786e-01 -6.67476e-01 -6.48867e-01 -6.10406e-01 -6.87329e-01
1.68960e+05 4.22000e+02 -6.13605e-01 -5.72054e-01 -6.55156e-01 -6.47433e-01 -6.08771e-01 -6.86095e-01
1.69280e+05 4.23000e+02 -6.02739e-01 -5.33320e-01 -6.72157e-01 -6.46045e-01 -6.07317e-01 -6.84774e-01
1.69600e+05 4.24000e+02 -6.48924e-01 -5.78715e-01 -7.19134e-01 -6.44713e-01 -6.06057e-01 -6.83370e-01
1.69920e+05 4.24000e+02 -6.48924e-01 -5.78715e-01 -7.19134e-01 -6.43448e-01 -6.04998e-01 -6.81898e-01
1.70240e+05 4.25000e+02 -6.02039e-01 -5.51777e-01 -6.52301e-01 -6.42258e-01 -6.04139e-01 -6.80377e-01
1.70560e+05 4.26000e+02 -6.16629e-01 -5.37734e-01 -6.95524e-01 -6.41153e-01 -6.03478e-01 -6.78828e-01
1.70880e+05 4.27000e+02 -5.99022e-01 -5.17720e-01 -6.80325e-01 -6.40137e-01 -6.02998e-01 -6.77277e-01
1.71200e+05 4.28000e+02 -6.08716e-01 -5.54355e-01 -6.63078e-01 -6.39213e-01 -6.02683e-01 -6.75742e-01
1.71520e+05 4.28000e+02 -6.08716e-01 -5.54355e-01 -6.63078e-01 -6.38375e-01 -6.02507e-01 -6.74243e-01
1.71840e+05 4.29000e+02 -6.06993e-01 -5.90302e-01 -6.23683e-01 -6.37618e-01 -6.02442e-01 -6.72793e-01
1.72160e+05 4.30000e+02 -6.50772e-01 -6.12775e-01 -6.88768e-01 -6.36929e-01 -6.02458e-01 -6.71400e-01
1.72480e+05 4.31000e+02 -6.39324e-01 -5.78828e-01 -6.99820e-01 -6.36296e-01 -6.02521e-01 -6.70071e-01
1.72800e+05 4.32000e+02 -5.49609e-01 -5.08311e-01 -5.90908e-01 -6.35704e-01 -6.02603e-01 -6.68805e-01
1.73120e+05 4.32000e+02 -5.49609e-01 -5.08311e-01 -5.90908e-01 -6.35136e-01 -6.02674e-01 -6.67599e-01
1.73440e+05 4.33000e+02 -5.66428e-01 -5.21791e-01 -6.11065e-01 -6.34578e-01 -6.02711e-01 -6.66446e-01
1.73760e+05 4.34000e+02 -6.31300e-01 -5.21587e-01 -7.41013e-01 -6.34015e-01 -6.02698e-01 -6.65331e-01
1.74080e+05 4.35000e+02 -5.87165e-01 -5.52387e-01 -6.21943e-01 -6.33433e-01 -6.02628e-01 -6.64239e-01
1.74400e+05 4.36000e+02 -6.32004e-01 -5.80688e-01 -6.83321e-01 -6.32824e-01 -6.02498e-01 -6.63150e-01
1.74720e+05 4.36000e+02 -6.32004e-01 -5.80688e-01 -6.83321e-01 -6.32180e-01 -6.02314e-01 -6.62046e-01
1.75040e+05 4.37000e+02 -6.01854e-01 -4.96349e-01 -7.07358e-01 -6.31498e-01 -6.02087e-01 -6.60909e-01
1.75360e+05 4.38000e+02 -6.07025e-01 -5.40608e-01 -6.73442e-01 -6.30775e-01 -6.01828e-01 -6.59722e-01
1.75680e+05 4.39000e+02 -5.91747e-01 -5.35980e-01 -6.47513e-01 -6.30011e-01 -6.01546e-01 -6.58476e-01
1.76000e+05 4.40000e+02 -6.05662e-01 -5.14576e-01 -6.96748e-01 -6.29206e-01 -6.01247e-01 -6.57165e-01
1.76320e+05 4.40000e+02 -6.05662e-01 -5.14576e-01 -6.96748e-01 -6.28360e-01 -6.00930e-01 -6.55789e-01
1.76640e+05 4.41000e+02 -5.72000e-01 -4.86523e-01 -6.57477e-01 -6.27473e-01 -6.00591e-01 -6.54355e-01
1.76960e+05 4.42000e+02 -5.59058e-01 -4.82610e-01 -6.35506e-01 -6.26546e-01 -6.00220e-01 -6.52872e-01
1.77280e+05 4.43000e+02 -5.94039e-01 -5.58054e-01 -6.30025e-01 -6.25582e-01 -5.99803e-01 -6.51361e-01
1.77600e+05 4.44000e+02 -5.87776e-01 -5.53148e-01 -6.22404e-01 -6.24584e-01 -5.99327e-01 -6.49841e-01
1.77920e+05 4.44000e+02 -5.87776e-01 -5.53148e-01 -6.22404e-01 -6.23556e-01 -5.98774e-01 -6.48338e-01
1.78240e+05 4.45000e+02 -6.42288e-01 -5.91222e-01 -6.93355e-01 -6.22503e-01 -5.98130e-01 -6.46877e-01
1.78560e+05 4.46000e+02 -6.04975e-01 -5.56161e-01 -6.53789e-01 -6.21432e-01 -5.97380e-01 -6.45484e-01
1.78880e+05 4.47000e+02 -6.80871e-01 -6.14687e-01 -7.47056e-01 -6.20347e-01 -5.96512e-01 -6.44182e-01
1.79200e+05 4.48000e+02 -5.76906e-01 -5.31276e-01 -6.22536e-01 -6.19253e-01 -5.95516e-01 -6.42990e-01
1.79520e+05 4.48000e+02 -5.76906e-01 -5.31276e-01 -6.22536e-01 -6.18151e-01 -5.94382e-01 -6.41921e-01
1.79840e+05 4.49000e+02 -6.00477e-01 -5.08637e-01 -6.92316e-01 -6.17043e-01 -5.93106e-01 -6.40980e-01
1.80160e+05 4.50000e+02 -5.67934e-01 -5.16700e-01 -6.19169e-01 -6.15929e-01 -5.91690e-01 -6.40169e-01
1.80480e+05 4.51000e+02 -5.38216e-01 -5.15864e-01 -5.60568e-01 -6.14810e-01 -5.90140e-01 -6.39480e-01
1.80800e+05 4.52000e+02 -5.67423e-01 -4.97424e-01 -6.37422e-01 -6.13688e-01 -5.88473e-01 -6.38902e-01
1.81120e+05 4.52000e+02 -5.67423e-01 -4.97424e-01 -6.37422e-01 -6.12568e-01 -5.86716e-01 -6.38421e-01
1.81440e+05 4.53000e+02 -6.10239e-01 -5.29319e-01 -6.91158e-01 -6.11462e-01 -5.84905e-01 -6.38019e-01
1.81760e+05 4.54000e+02 -5.46702e-01 -5.06121e-01 -5.87283e-01 -6.10381e-01 -5.83085e-01 -6.37677e-01
1.82080e+05 4.55000e+02 -5.74058e-01 -5.61453e-01 -5.86664e-01 -6.09342e-01 -5.81309e-01 -6.37375e-01
1.82400e+05 4.56000e+02 -5.82044e-01 -5.16402e-01 -6.47686e-01 -6.08357e-01 -5.79625e-01 -6.37089e-01
1.82720e+05 4.56000e+02 -5.82044e-01 -5.16402e-01 -6.47686e-01 -6.07438e-01 -5.78079e-01 -6.36796e-01
1.83040e+05 4.57000e+02 -6.17201e-01 -5.36400e-01 -6.98003e-01 -6.06592e-01 -5.76709e-01 -6.36475e-01
1.83360e+05 4.58000e+02 -6.01937e-01 -5.39215e-01 -6.64659e-01 -6.05820e-01 -5.75538e-01 -6.36102e-01
1.83680e+05 4.59000e+02 -6.15418e-01 -5.54838e-01 -6.75997e-01 -6.05114e-01 -5.74573e-01 -6.35655e-01
1.84000e+05 4.60000e+02 -6.16044e-01 -5.56542e-01 -6.75547e-01 -6.04462e-01 -5.73809e-01 -6.35115e-01
1.84320e+05 4.60000e+02 -6.16044e-01 -5.56542e-01 -6.75547e-01 -6.03846e-01 -5.73227e-01 -6.34465e-01
1.84640e+05 4.61000e+02 -6.04396e-01 -5.24605e-01 -6.84187e-01 -6.03247e-01 -5.72799e-01 -6.33695e-01
1.84960e+05 4.62000e+02 -6.53265e-01 -5.84763e-01 -7.21767e-01 -6.02643e-01 -5.72488e-01 -6.32798e-01
1.85280e+05 4.63000e+02 -6.38333e-01 -5.20055e-01 -7.56611e-01 -6.02017e-01 -5.72258e-01 -6.31776e-01
1.85600e+05 4.64000e+02 -5.63026e-01 -5.43524e-01 -5.82528e-01 -6.01354e-01 -5.72071e-01 -6.30638e-01
1.85920e+05 4.64000e+02 -5.63026e-01 -5.43524e-01 -5.82528e-01 -6.00648e-01 -5.71895e-01 -6.29402e-01
1.86240e+05 4.65000e+02 -5.85229e-01 -5.49554e-01 -6.20904e-01 -5.99899e-01 -5.71703e-01 -6.28096e-01
1.86560e+05 4.66000e+02 -5.46397e-01 -4.97470e-01 -5.95324e-01 -5.99115e-01 -5.71479e-01 -6.26751e-01
1.86880e+05 4.67000e+02 -5.52505e-01 -4.98319e-01 -6.06691e-01 -5.98311e-01 -5.71215e-01 -6.25407e-01
1.87200e+05 4.68000e+02 -5.96893e-01 -5.12153e-01 -6.81633e-01 -5.97511e-01 -5.70916e-01 -6.24107e-01
1.87520e+05 4.68000e+02 -5.96893e-01 -5.12153e-01 -6.81633e-01 -5.96740e-01 -5.70590e-01 -6.22891e-01
1.87840e+05 4.69000e+02 -5.78764e-01 -5.30532e-01 -6.26996e-01 -5.96028e-01 -5.70255e-01 -6.21802e-01
1.88160e+05 4.70000e+02 -5.91831e-01 -5.34622e-01 -6.49040e-01 -5.95401e-01 -5.69930e-01 -6.20872e-01
1.88480e+05 4.71000e+02 -5.77644e-01 -5.31412e-01 -6.23875e-01 -5.94884e-01 -5.69639e-01 -6.20128e-01
1.88800e+05 4.72000e+02 -5.19662e-01 -4.63234e-01 -5.76089e-01 -5.94491e-01 -5.69401e-01 -6.19582e-01
1.89120e+05 4.72000e+02 -5.19662e-01 -4.63234e-01 -5.76089e-01 -5.94230e-01 -5.69230e-01 -6.19230e-01
1.89440e+05 4.73000e+02 -5.66293e-01 -5.02202e-01 -6.30384e-01 -5.94095e-01 -5.69135e-01 -6.19056e-01
1.89760e+05 4.74000e+02 -5.47629e-01 -4.75034e-01 -6.20225e-01 -5.94074e-01 -5.69117e-01 -6.19031e-01
1.90080e+05 4.75000e+02 -6.07983e-01 -5.57420e-01 -6.58545e-01 -5.94145e-01 -5.69168e-01 -6.19121e-01
1.90400e+05 4.76000e+02 -5.69874e-01 -5.46981e-01 -5.92766e-01 -5.94278e-01 -5.69273e-01 -6.19283e-01
1.90720e+05 4.76000e+02 -5.69874e-01 -5.46981e-01 -5.92766e-01 -5.94442e-01 -5.69407e-01 -6.19478e-01
1.91040e+05 4.77000e+02 -5.54575e-01 -5.40369e-01 -5.68780e-01 -5.94605e-01 -5.69543e-01 -6.19666e-01
1.91360e+05 4.78000e+02 -5.55760e-01 -5.06456e-01 -6.05064e-01 -5.94733e-01 -5.69652e-01 -6.19814e-01
1.91680e+05 4.79000e+02 -6.04181e-01 -5.59815e-01 -6.48547e-01 -5.94794e-01 -5.69699e-01 -6.19889e-01
1.92000e+05 4.80000e+02 -5.25696e-01 -4.49389e-01 -6.02003e-01 -5.94764e-01 -5.69659e-01 -6.19869e-01
1.92320e+05 4.80000e+02 -5.25696e-01 -4.49389e-01 -6.02003e-01 -5.94619e-01 -5.69507e-01 -6.19731e-01
1.92640e+05 4.81000e+02 -5.72187e-01 -5.22511e-01 -6.21864e-01 -5.94342e-01 -5.69228e-01 -6.19457e-01
1.92960e+05 4.82000e+02 -5.28314e-01 -4.67507e-01 -5.89121e-01 -5.93925e-01 -5.68816e-01 -6.19033e-01
1.93280e+05 4.83000e+02 -5.61840e-01 -4.81899e-01 -6.41780e-01 -5.93363e-01 -5.68277e-01 -6.18448e-01
1.93600e+05 4.84000e+02 -6.06437e-01 -5.69117e-01 -6.43756e-01 -5.92659e-01 -5.67622e-01 -6.17695e-01
1.93920e+05 4.84000e+02 -6.06437e-01 -5.69117e-01 -6.43756e-01 -5.91821e-01 -5.66873e-01 -6.16770e-01
1.94240e+05 4.85000e+02 -5.36682e-01 -5.16757e-01 -5.56606e-01 -5.90863e-01 -5.66051e-01 -6.15675e-01
1.94560e+05 4.86000e+02 -5.71452e-01 -5.35260e-01 -6.07644e-01 -5.89800e-01 -5.65185e-01 -6.14415e-01
1.94880e+05 4.87000e+02 -5.34233e-01 -5.12259e-01 -5.56207e-01 -5.88649e-01 -5.64296e-01 -6.13002e-01
1.95200e+05 4.88000e+02 -5.69674e-01 -4.91818e-01 -6.47530e-01 -5.87428e-01 -5.63405e-01 -6.11451e-01
1.95520e+05 4.88000e+02 -5.69674e-01 -4.91818e-01 -6.47530e-01 -5.86154e-01 -5.62529e-01 -6.09780e-01
1.95840e+05 4.89000e+02 -5.55939e-01 -4.66940e-01 -6.44938e-01 -5.84844e-01 -5.61677e-01 -6.08010e-01
1.96160e+05 4.90000e+02 -5.77148e-01 -5.21182e-01 -6.33114e-01 -5.83511e-01 -5.60859e-01 -6.06164e-01
1.96480e+05 4.91000e+02 -5.30973e-01 -4.87755e-01 -5.74192e-01 -5.82170e-01 -5.60077e-01 -6.04264e-01
1.96800e+05 4.92000e+02 -5.72225e-01 -4.89871e-01 -6.54580e-01 -5.80833e-01 -5.59335e-01 -6.02331e-01
1.97120e+05 4.92000e+02 -5.72225e-01 -4.89871e-01 -6.54580e-01 -5.79509e-01 -5.58632e-01 -6.00386e-01
1.97440e+05 4.93000e+02 -4.82112e-01 -4.53211e-01 -5.11014e-01 -5.78207e-01 -5.57966e-01 -5.98448e-01
1.97760e+05 4.94000e+02 -5.68228e-01 -5.23354e-01 -6.13102e-01 -5.76937e-01 -5.57334e-01 -5.96540e-01
1.98080e+05 4.95000e+02 -5.79421e-01 -5.52932e-01 -6.05910e-01 -5.75703e-01 -5.56724e-01 -5.94683e-01
1.98400e+05 4.96000e+02 -5.86004e-01 -5.30105e-01 -6.41903e-01 -5.74511e-01 -5.56125e-01 -5.92897e-01
1.98720e+05 4.96000e+02 -5.86004e-01 -5.30105e-01 -6.41903e-01 -5.73364e-01 -5.55520e-01 -5.91208e-01
1.99040e+05 4.97000e+02 -5.05911e-01 -4.58026e-01 -5.53796e-01 -5.72265e-01 -5.54892e-01 -5.89638e-01
1.99360e+05 4.98000e+02 -5.48085e-01 -4.88299e-01 -6.07870e-01 -5.71212e-01 -5.54220e-01 -5.88204e-01
1.99680e+05 4.99000e+02 -5.18646e-01 -4.60098e-01 -5.77194e-01 -5.70205e-01 -5.53488e-01 -5.86921e-01


==> fig/parallel/shkadov_16_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
3.20000e+02 0.00000e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
6.40000e+02 1.00000e+00 -3.26895e+00 -2.95019e+00 -3.58772e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
9.60000e+02 2.00000e+00 -2.97469e+00 -2.74520e+00 -3.20417e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.28000e+03 3.00000e+00 -2.91833e+00 -2.73714e+00 -3.09952e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.60000e+03 4.00000e+00 -3.24313e+00 -3.09514e+00 -3.39113e+00 -2.97688e+00 -2.55900e+00 -3.39476e+00
1.92000e+03 4.00000e+00 -3.24313e+00 -3.09514e+00 -3.39113e+00 -2.97688e+00 -2.55901e+00 -3.39476e+00
2.24000e+03 5.00000e+00 -3.05981e+00 -2.84154e+00 -3.27809e+00 -2.97689e+00 -2.55902e+00 -3.39475e+00
2.56000e+03 6.00000e+00 -3.03395e+00 -2.87429e+00 -3.19361e+00 -2.97690e+00 -2.55905e+00 -3.39476e+00
2.88000e+03 7.00000e+00 -2.96807e+00 -2.86090e+00 -3.07524e+00 -2.97695e+00 -2.55915e+00 -3.39475e+00
3.20000e+03 8.00000e+00 -3.30876e+00 -3.11979e+00 -3.49773e+00 -2.97704e+00 -2.55936e+00 -3.39472e+00
3.52000e+03 8.00000e+00 -3.30876e+00 -3.11979e+00 -3.49773e+00 -2.97720e+00 -2.55978e+00 -3.39462e+00
3.84000e+03 9.00000e+00 -3.30151e+00 -3.19580e+00 -3.40723e+00 -2.97746e+00 -2.56051e+00 -3.39441e+00
4.16000e+03 1.00000e+01 -3.29434e+00 -3.07392e+00 -3.51476e+00 -2.97787e+00 -2.56174e+00 -3.39400e+00
4.48000e+03 1.10000e+01 -3.11252e+00 -2.88010e+00 -3.34494e+00 -2.97846e+00 -2.56363e+00 -3.39329e+00
4.80000e+03 1.20000e+01 -3.10508e+00 -2.93355e+00 -3.27661e+00 -2.97928e+00 -2.56640e+00 -3.39215e+00
5.12000e+03 1.20000e+01 -3.10508e+00 -2.93355e+00 -3.27661e+00 -2.98036e+00 -2.57028e+00 -3.39043e+00
5.44000e+03 1.30000e+01 -3.39902e+00 -3.10984e+00 -3.68820e+00 -2.98173e+00 -2.57546e+00 -3.38800e+00
5.76000e+03 1.40000e+01 -3.06329e+00 -2.70610e+00 -3.42047e+00 -2.98344e+00 -2.58216e+00 -3.38472e+00
6.08000e+03 1.50000e+01 -3.29398e+00 -2.84973e+00 -3.73824e+00 -2.98552e+00 -2.59052e+00 -3.38052e+00
6.40000e+03 1.60000e+01 -2.93789e+00 -2.76824e+00 -3.10753e+00 -2.98801e+00 -2.60068e+00 -3.37534e+00
6.72000e+03 1.60000e+01 -2.93789e+00 -2.76824e+00 -3.10753e+00 -2.99095e+00 -2.61269e+00 -3.36920e+00
7.04000e+03 1.70000e+01 -3.15532e+00 -2.89598e+00 -3.41467e+00 -2.99438e+00 -2.62659e+00 -3.36216e+00
7.36000e+03 1.80000e+01 -3.10856e+00 -2.78313e+00 -3.43399e+00 -2.99833e+00 -2.64235e+00 -3.35432e+00
7.68000e+03 1.90000e+01 -3.14649e+00 -2.91124e+00 -3.38174e+00 -3.00285e+00 -2.65988e+00 -3.34582e+00
8.00000e+03 2.00000e+01 -2.87844e+00 -2.75934e+00 -2.99753e+00 -3.00795e+00 -2.67904e+00 -3.33686e+00
8.32000e+03 2.00000e+01 -2.87844e+00 -2.75934e+00 -2.99753e+00 -3.01363e+00 -2.69966e+00 -3.32761e+00
8.64000e+03 2.10000e+01 -3.24715e+00 -2.99789e+00 -3.49641e+00 -3.01989e+00 -2.72150e+00 -3.31828e+00
8.96000e+03 2.20000e+01 -3.06309e+00 -2.84932e+00 -3.27685e+00 -3.02668e+00 -2.74433e+00 -3.30904e+00
9.28000e+03 2.30000e+01 -3.17840e+00 -2.96365e+00 -3.39315e+00 -3.03395e+00 -2.76785e+00 -3.30005e+00
9.60000e+03 2.40000e+01 -2.89274e+00 -2.54575e+00 -3.23974e+00 -3.04160e+00 -2.79176e+00 -3.29144e+00
9.92000e+03 2.40000e+01 -2.89274e+00 -2.54575e+00 -3.23974e+00 -3.04952e+00 -2.81574e+00 -3.28331e+00
1.02400e+04 2.50000e+01 -3.16274e+00 -2.83224e+00 -3.49323e+00 -3.05759e+00 -2.83947e+00 -3.27572e+00
1.05600e+04 2.60000e+01 -2.78578e+00 -2.56202e+00 -3.00953e+00 -3.06567e+00 -2.86261e+00 -3.26873e+00
1.08800e+04 2.70000e+01 -2.85411e+00 -2.55898e+00 -3.14923e+00 -3.07361e+00 -2.88485e+00 -3.26236e+00
1.12000e+04 2.80000e+01 -2.90623e+00 -2.59664e+00 -3.21581e+00 -3.08126e+00 -2.90588e+00 -3.25664e+00
1.15200e+04 2.80000e+01 -2.90623e+00 -2.59664e+00 -3.21581e+00 -3.08850e+00 -2.92543e+00 -3.25157e+00
1.18400e+04 2.90000e+01 -2.81976e+00 -2.64552e+00 -2.99400e+00 -3.09521e+00 -2.94329e+00 -3.24712e+00
1.21600e+04 3.00000e+01 -2.98578e+00 -2.72642e+00 -3.24513e+00 -3.10128e+00 -2.95929e+00 -3.24327e+00
1.24800e+04 3.10000e+01 -2.87024e+00 -2.75399e+00 -2.98650e+00 -3.10662e+00 -2.97335e+00 -3.23989e+00
1.28000e+04 3.20000e+01 -2.72000e+00 -2.61883e+00 -2.82117e+00 -3.11118e+00 -2.98550e+00 -3.23686e+00
1.31200e+04 3.20000e+01 -2.72000e+00 -2.61883e+00 -2.82117e+00 -3.11489e+00 -2.99581e+00 -3.23398e+00
1.34400e+04 3.30000e+01 -2.77429e+00 -2.31667e+00 -3.23190e+00 -3.11770e+00 -3.00441e+00 -3.23100e+00
1.37600e+04 3.40000e+01 -2.54788e+00 -2.35406e+00 -2.74169e+00 -3.11957e+00 -3.01147e+00 -3.22768e+00
1.40800e+04 3.50000e+01 -2.73017e+00 -2.54169e+00 -2.91865e+00 -3.12046e+00 -3.01712e+00 -3.22380e+00
1.44000e+04 3.60000e+01 -2.42977e+00 -2.20986e+00 -2.64968e+00 -3.12032e+00 -3.02148e+00 -3.21917e+00
1.47200e+04 3.60000e+01 -2.42977e+00 -2.20986e+00 -2.64968e+00 -3.11913e+00 -3.02462e+00 -3.21365e+00
1.50400e+04 3.70000e+01 -2.52918e+00 -2.34546e+00 -2.71289e+00 -3.11686e+00 -3.02659e+00 -3.20714e+00
1.53600e+04 3.80000e+01 -2.64997e+00 -2.48661e+00 -2.81332e+00 -3.11350e+00 -3.02741e+00 -3.19959e+00
1.56800e+04 3.90000e+01 -2.55154e+00 -2.37233e+00 -2.73075e+00 -3.10903e+00 -3.02707e+00 -3.19099e+00
1.60000e+04 4.00000e+01 -2.56716e+00 -2.32803e+00 -2.80628e+00 -3.10346e+00 -3.02557e+00 -3.18135e+00
1.63200e+04 4.00000e+01 -2.56716e+00 -2.32803e+00 -2.80628e+00 -3.09679e+00 -3.02291e+00 -3.17066e+00
1.66400e+04 4.10000e+01 -2.59965e+00 -2.07362e+00 -3.12567e+00 -3.08900e+00 -3.01905e+00 -3.15895e+00
1.69600e+04 4.20000e+01 -2.77862e+00 -2.59030e+00 -2.96694e+00 -3.08009e+00 -3.01397e+00 -3.14622e+00
1.72800e+04 4.30000e+01 -2.72632e+00 -2.57461e+00 -2.87803e+00 -3.07007e+00 -3.00765e+00 -3.13248e+00
1.76000e+04 4.40000e+01 -2.60157e+00 -2.39850e+00 -2.80465e+00 -3.05891e+00 -3.00004e+00 -3.11777e+00
1.79200e+04 4.40000e+01 -2.60157e+00 -2.39850e+00 -2.80465e+00 -3.04661e+00 -2.99112e+00 -3.10210e+00
1.82400e+04 4.50000e+01 -2.58790e+00 -2.41051e+00 -2.76529e+00 -3.03319e+00 -2.98086e+00 -3.08552e+00
1.85600e+04 4.60000e+01 -2.50924e+00 -2.24166e+00 -2.77683e+00 -3.01866e+00 -2.96923e+00 -3.06809e+00
1.88800e+04 4.70000e+01 -2.72580e+00 -2.50470e+00 -2.94690e+00 -3.00307e+00 -2.95623e+00 -3.04992e+00
1.92000e+04 4.80000e+01 -2.39612e+00 -2.19920e+00 -2.59304e+00 -2.98650e+00 -2.94190e+00 -3.03110e+00
1.95200e+04 4.80000e+01 -2.39612e+00 -2.19920e+00 -2.59304e+00 -2.96904e+00 -2.92634e+00 -3.01175e+00
1.98400e+04 4.90000e+01 -2.50506e+00 -2.36180e+00 -2.64832e+00 -2.95085e+00 -2.90968e+00 -2.99201e+00
2.01600e+04 5.00000e+01 -2.38447e+00 -2.17700e+00 -2.59194e+00 -2.93208e+00 -2.89216e+00 -2.97201e+00
2.04800e+04 5.10000e+01 -2.06539e+00 -1.89835e+00 -2.23244e+00 -2.91294e+00 -2.87401e+00 -2.95186e+00
2.08000e+04 5.20000e+01 -2.25148e+00 -1.99052e+00 -2.51243e+00 -2.89361e+00 -2.85553e+00 -2.93169e+00
2.11200e+04 5.20000e+01 -2.25148e+00 -1.99052e+00 -2.51243e+00 -2.87430e+00 -2.83699e+00 -2.91161e+00
2.14400e+04 5.30000e+01 -2.42345e+00 -2.11692e+00 -2.72999e+00 -2.85520e+00 -2.81865e+00 -2.89174e+00
2.17600e+04 5.40000e+01 -2.47270e+00 -2.15178e+00 -2.79362e+00 -2.83647e+00 -2.80071e+00 -2.87223e+00
2.20800e+04 5.50000e+01 -2.40203e+00 -2.21936e+00 -2.58470e+00 -2.81826e+00 -2.78332e+00 -2.85320e+00
2.24000e+04 5.60000e+01 -2.41568e+00 -2.25640e+00 -2.57496e+00 -2.80065e+00 -2.76653e+00 -2.83476e+00
2.27200e+04 5.60000e+01 -2.41568e+00 -2.25640e+00 -2.57496e+00 -2.78368e+00 -2.75036e+00 -2.81699e+00
2.30400e+04 5.70000e+01 -2.43409e+00 -2.14784e+00 -2.72035e+00 -2.76735e+00 -2.73476e+00 -2.79994e+00
2.33600e+04 5.80000e+01 -2.28465e+00 -2.03121e+00 -2.53809e+00 -2.75160e+00 -2.71961e+00 -2.78360e+00
2.36800e+04 5.90000e+01 -2.65180e+00 -2.53234e+00 -2.77127e+00 -2.73635e+00 -2.70478e+00 -2.76792e+00
2.40000e+04 6.00000e+01 -2.55460e+00 -2.24558e+00 -2.86363e+00 -2.72147e+00 -2.69014e+00 -2.75279e+00
2.43200e+04 6.00000e+01 -2.55460e+00 -2.24558e+00 -2.86363e+00 -2.70683e+00 -2.67558e+00 -2.73809e+00
2.46400e+04 6.10000e+01 -2.34801e+00 -2.08258e+00 -2.61345e+00 -2.69233e+00 -2.66099e+00 -2.72366e+00
2.49600e+04 6.20000e+01 -2.10693e+00 -1.95183e+00 -2.26202e+00 -2.67784e+00 -2.64630e+00 -2.70937e+00
2.52800e+04 6.30000e+01 -2.55242e+00 -2.32603e+00 -2.77882e+00 -2.66330e+00 -2.63148e+00 -2.69512e+00
2.56000e+04 6.40000e+01 -2.01843e+00 -1.88359e+00 -2.15328e+00 -2.64868e+00 -2.61652e+00 -2.68084e+00
2.59200e+04 6.40000e+01 -2.01843e+00 -1.88359e+00 -2.15328e+00 -2.63399e+00 -2.60145e+00 -2.66653e+00
2.62400e+04 6.50000e+01 -2.13434e+00 -1.94316e+00 -2.32553e+00 -2.61926e+00 -2.58632e+00 -2.65220e+00
2.65600e+04 6.60000e+01 -2.04062e+00 -1.93157e+00 -2.14967e+00 -2.60458e+00 -2.57124e+00 -2.63791e+00
2.68800e+04 6.70000e+01 -1.98339e+00 -1.73001e+00 -2.23677e+00 -2.59004e+00 -2.55633e+00 -2.62375e+00
2.72000e+04 6.80000e+01 -2.13217e+00 -1.99183e+00 -2.27252e+00 -2.57576e+00 -2.54173e+00 -2.60979e+00
2.75200e+04 6.80000e+01 -2.13217e+00 -1.99183e+00 -2.27252e+00 -2.56186e+00 -2.52761e+00 -2.59611e+00
2.78400e+04 6.90000e+01 -2.30810e+00 -2.06023e+00 -2.55598e+00 -2.54842e+00 -2.51408e+00 -2.58276e+00
2.81600e+04 7.00000e+01 -2.03382e+00 -1.89069e+00 -2.17695e+00 -2.53552e+00 -2.50127e+00 -2.56976e+00
2.84800e+04 7.10000e+01 -2.07713e+00 -1.69328e+00 -2.46098e+00 -2.52317e+00 -2.48921e+00 -2.55713e+00
2.88000e+04 7.20000e+01 -2.21728e+00 -1.89936e+00 -2.53519e+00 -2.51135e+00 -2.47789e+00 -2.54482e+00
2.91200e+04 7.20000e+01 -2.21728e+00 -1.89936e+00 -2.53519e+00 -2.50001e+00 -2.46723e+00 -2.53280e+00
2.94400e+04 7.30000e+01 -2.23341e+00 -1.94929e+00 -2.51752e+00 -2.48903e+00 -2.45703e+00 -2.52104e+00
2.97600e+04 7.40000e+01 -2.00501e+00 -1.77330e+00 -2.23671e+00 -2.47828e+00 -2.44707e+00 -2.50950e+00
3.00800e+04 7.50000e+01 -2.01916e+00 -1.83762e+00 -2.20069e+00 -2.46760e+00 -2.43703e+00 -2.49818e+00
3.04000e+04 7.60000e+01 -2.06233e+00 -1.85627e+00 -2.26839e+00 -2.45684e+00 -2.42655e+00 -2.48713e+00
3.07200e+04 7.60000e+01 -2.06233e+00 -1.85627e+00 -2.26839e+00 -2.44584e+00 -2.41530e+00 -2.47638e+00
3.10400e+04 7.70000e+01 -2.19457e+00 -1.78887e+00 -2.60027e+00 -2.43450e+00 -2.40304e+00 -2.46597e+00
3.13600e+04 7.80000e+01 -1.93341e+00 -1.64562e+00 -2.22119e+00 -2.42273e+00 -2.38961e+00 -2.45584e+00
3.16800e+04 7.90000e+01 -2.44704e+00 -2.32611e+00 -2.56796e+00 -2.41047e+00 -2.37505e+00 -2.44589e+00
3.20000e+04 8.00000e+01 -1.88399e+00 -1.70646e+00 -2.06152e+00 -2.39773e+00 -2.35951e+00 -2.43595e+00
3.23200e+04 8.00000e+01 -1.88399e+00 -1.70646e+00 -2.06152e+00 -2.38453e+00 -2.34322e+00 -2.42584e+00
3.26400e+04 8.10000e+01 -2.07191e+00 -1.88770e+00 -2.25612e+00 -2.37092e+00 -2.32645e+00 -2.41540e+00
3.29600e+04 8.20000e+01 -1.95759e+00 -1.72229e+00 -2.19289e+00 -2.35700e+00 -2.30948e+00 -2.40451e+00
3.32800e+04 8.30000e+01 -1.72475e+00 -1.54188e+00 -1.90762e+00 -2.34284e+00 -2.29256e+00 -2.39312e+00
3.36000e+04 8.40000e+01 -1.77089e+00 -1.67796e+00 -1.86381e+00 -2.32856e+00 -2.27592e+00 -2.38120e+00
3.39200e+04 8.40000e+01 -1.77089e+00 -1.67796e+00 -1.86381e+00 -2.31426e+00 -2.25974e+00 -2.36878e+00
3.42400e+04 8.50000e+01 -1.75544e+00 -1.57263e+00 -1.93825e+00 -2.30005e+00 -2.24417e+00 -2.35593e+00
3.45600e+04 8.60000e+01 -1.76759e+00 -1.56052e+00 -1.97466e+00 -2.28604e+00 -2.22934e+00 -2.34274e+00
3.48800e+04 8.70000e+01 -1.98922e+00 -1.63088e+00 -2.34757e+00 -2.27231e+00 -2.21531e+00 -2.32932e+00
3.52000e+04 8.80000e+01 -2.08972e+00 -1.76963e+00 -2.40981e+00 -2.25895e+00 -2.20210e+00 -2.31579e+00
3.55200e+04 8.80000e+01 -2.08972e+00 -1.76963e+00 -2.40981e+00 -2.24599e+00 -2.18970e+00 -2.30227e+00
3.58400e+04 8.90000e+01 -1.77433e+00 -1.56404e+00 -1.98462e+00 -2.23344e+00 -2.17800e+00 -2.28888e+00
3.61600e+04 9.00000e+01 -1.84602e+00 -1.67951e+00 -2.01253e+00 -2.22130e+00 -2.16689e+00 -2.27572e+00
3.64800e+04 9.10000e+01 -1.92323e+00 -1.80576e+00 -2.04069e+00 -2.20950e+00 -2.15616e+00 -2.26284e+00
3.68000e+04 9.20000e+01 -1.62351e+00 -1.37361e+00 -1.87340e+00 -2.19794e+00 -2.14559e+00 -2.25030e+00
3.71200e+04 9.20000e+01 -1.62351e+00 -1.37361e+00 -1.87340e+00 -2.18653e+00 -2.13495e+00 -2.23811e+00
3.74400e+04 9.30000e+01 -1.79889e+00 -1.68859e+00 -1.90920e+00 -2.17513e+00 -2.12400e+00 -2.22627e+00
3.77600e+04 9.40000e+01 -1.88978e+00 -1.56416e+00 -2.21540e+00 -2.16365e+00 -2.11253e+00 -2.21476e+00
3.80800e+04 9.50000e+01 -1.82165e+00 -1.66593e+00 -1.97737e+00 -2.15198e+00 -2.10038e+00 -2.20357e+00
3.84000e+04 9.60000e+01 -1.65878e+00 -1.35717e+00 -1.96040e+00 -2.14005e+00 -2.08743e+00 -2.19267e+00
3.87200e+04 9.60000e+01 -1.65878e+00 -1.35717e+00 -1.96040e+00 -2.12784e+00 -2.07364e+00 -2.18205e+00
3.90400e+04 9.70000e+01 -1.42639e+00 -1.37450e+00 -1.47827e+00 -2.11533e+00 -2.05900e+00 -2.17167e+00
3.93600e+04 9.80000e+01 -1.52296e+00 -1.41782e+00 -1.62811e+00 -2.10254e+00 -2.04357e+00 -2.16151e+00
3.96800e+04 9.90000e+01 -1.53138e+00 -1.35293e+00 -1.70983e+00 -2.08950e+00 -2.02746e+00 -2.15155e+00
4.00000e+04 1.00000e+02 -1.63020e+00 -1.38676e+00 -1.87364e+00 -2.07627e+00 -2.01080e+00 -2.14175e+00
4.03200e+04 1.00000e+02 -1.63020e+00 -1.38676e+00 -1.87364e+00 -2.06291e+00 -1.99375e+00 -2.13207e+00
4.06400e+04 1.01000e+02 -1.65370e+00 -1.33250e+00 -1.97490e+00 -2.04946e+00 -1.97647e+00 -2.12246e+00
4.09600e+04 1.02000e+02 -1.59775e+00 -1.28151e+00 -1.91399e+00 -2.03600e+00 -1.95915e+00 -2.11286e+00
4.12800e+04 1.03000e+02 -1.79972e+00 -1.66261e+00 -1.93683e+00 -2.02255e+00 -1.94192e+00 -2.10318e+00
4.16000e+04 1.04000e+02 -1.67767e+00 -1.48013e+00 -1.87520e+00 -2.00911e+00 -1.92490e+00 -2.09333e+00
4.19200e+04 1.04000e+02 -1.67767e+00 -1.48013e+00 -1.87520e+00 -1.99569e+00 -1.90819e+00 -2.08319e+00
4.22400e+04 1.05000e+02 -1.70082e+00 -1.30399e+00 -2.09765e+00 -1.98225e+00 -1.89185e+00 -2.07266e+00
4.25600e+04 1.06000e+02 -1.30043e+00 -1.18020e+00 -1.42066e+00 -1.96874e+00 -1.87588e+00 -2.06160e+00
4.28800e+04 1.07000e+02 -1.52039e+00 -1.21902e+00 -1.82176e+00 -1.95510e+00 -1.86028e+00 -2.04992e+00
4.32000e+04 1.08000e+02 -1.68876e+00 -1.46698e+00 -1.91054e+00 -1.94127e+00 -1.84502e+00 -2.03752e+00
4.35200e+04 1.08000e+02 -1.68876e+00 -1.46698e+00 -1.91054e+00 -1.92722e+00 -1.83006e+00 -2.02437e+00
4.38400e+04 1.09000e+02 -1.72373e+00 -1.48140e+00 -1.96606e+00 -1.91291e+00 -1.81536e+00 -2.01045e+00
4.41600e+04 1.10000e+02 -1.46236e+00 -1.30908e+00 -1.61563e+00 -1.89836e+00 -1.80093e+00 -1.99580e+00
4.44800e+04 1.11000e+02 -1.53898e+00 -1.34337e+00 -1.73458e+00 -1.88361e+00 -1.78673e+00 -1.98049e+00
4.48000e+04 1.12000e+02 -1.39061e+00 -1.32045e+00 -1.46077e+00 -1.86871e+00 -1.77281e+00 -1.96462e+00
4.51200e+04 1.12000e+02 -1.39061e+00 -1.32045e+00 -1.46077e+00 -1.85374e+00 -1.75916e+00 -1.94832e+00
4.54400e+04 1.13000e+02 -1.21264e+00 -1.08016e+00 -1.34513e+00 -1.83878e+00 -1.74578e+00 -1.93177e+00
4.57600e+04 1.14000e+02 -1.25157e+00 -1.04038e+00 -1.46275e+00 -1.82391e+00 -1.73269e+00 -1.91514e+00
4.60800e+04 1.15000e+02 -1.47654e+00 -1.31429e+00 -1.63879e+00 -1.80923e+00 -1.71984e+00 -1.89863e+00
4.64000e+04 1.16000e+02 -1.36216e+00 -1.16419e+00 -1.56012e+00 -1.79482e+00 -1.70719e+00 -1.88245e+00
4.67200e+04 1.16000e+02 -1.36216e+00 -1.16419e+00 -1.56012e+00 -1.78073e+00 -1.69468e+00 -1.86678e+00
4.70400e+04 1.17000e+02 -1.47015e+00 -1.37977e+00 -1.56052e+00 -1.76702e+00 -1.68224e+00 -1.85179e+00
4.73600e+04 1.18000e+02 -1.26807e+00 -1.19639e+00 -1.33975e+00 -1.75371e+00 -1.66981e+00 -1.83761e+00
4.76800e+04 1.19000e+02 -1.36028e+00 -1.20114e+00 -1.51942e+00 -1.74081e+00 -1.65732e+00 -1.82430e+00
4.80000e+04 1.20000e+02 -1.38217e+00 -1.30664e+00 -1.45769e+00 -1.72828e+00 -1.64473e+00 -1.81184e+00
4.83200e+04 1.20000e+02 -1.38217e+00 -1.30664e+00 -1.45769e+00 -1.71608e+00 -1.63202e+00 -1.80014e+00
4.86400e+04 1.21000e+02 -1.41332e+00 -1.20460e+00 -1.62204e+00 -1.70411e+00 -1.61916e+00 -1.78906e+00
4.89600e+04 1.22000e+02 -1.35442e+00 -1.26570e+00 -1.44315e+00 -1.69229e+00 -1.60618e+00 -1.77839e+00
4.92800e+04 1.23000e+02 -1.33797e+00 -1.15916e+00 -1.51678e+00 -1.68051e+00 -1.59309e+00 -1.76793e+00
4.96000e+04 1.24000e+02 -1.45021e+00 -1.27500e+00 -1.62543e+00 -1.66869e+00 -1.57994e+00 -1.75744e+00
4.99200e+04 1.24000e+02 -1.45021e+00 -1.27500e+00 -1.62543e+00 -1.65674e+00 -1.56676e+00 -1.74673e+00
5.02400e+04 1.25000e+02 -1.15078e+00 -1.04455e+00 -1.25702e+00 -1.64460e+00 -1.55360e+00 -1.73561e+00
5.05600e+04 1.26000e+02 -1.32758e+00 -1.19852e+00 -1.45664e+00 -1.63224e+00 -1.54053e+00 -1.72395e+00
5.08800e+04 1.27000e+02 -1.37533e+00 -1.10939e+00 -1.64127e+00 -1.61964e+00 -1.52759e+00 -1.71168e+00
5.12000e+04 1.28000e+02 -1.17732e+00 -1.07143e+00 -1.28321e+00 -1.60681e+00 -1.51482e+00 -1.69879e+00
5.15200e+04 1.28000e+02 -1.17732e+00 -1.07143e+00 -1.28321e+00 -1.59379e+00 -1.50229e+00 -1.68530e+00
5.18400e+04 1.29000e+02 -1.19739e+00 -1.02281e+00 -1.37197e+00 -1.58065e+00 -1.49002e+00 -1.67128e+00
5.21600e+04 1.30000e+02 -1.23718e+00 -1.11461e+00 -1.35974e+00 -1.56745e+00 -1.47806e+00 -1.65684e+00
5.24800e+04 1.31000e+02 -1.09649e+00 -1.00164e+00 -1.19133e+00 -1.55427e+00 -1.46643e+00 -1.64211e+00
5.28000e+04 1.32000e+02 -1.12853e+00 -1.00229e+00 -1.25477e+00 -1.54120e+00 -1.45518e+00 -1.62722e+00
5.31200e+04 1.32000e+02 -1.12853e+00 -1.00229e+00 -1.25477e+00 -1.52829e+00 -1.44430e+00 -1.61229e+00
5.34400e+04 1.33000e+02 -1.33252e+00 -1.22844e+00 -1.43661e+00 -1.51563e+00 -1.43382e+00 -1.59744e+00
5.37600e+04 1.34000e+02 -1.13658e+00 -1.02132e+00 -1.25185e+00 -1.50325e+00 -1.42372e+00 -1.58278e+00
5.40800e+04 1.35000e+02 -1.29059e+00 -1.10306e+00 -1.47812e+00 -1.49119e+00 -1.41398e+00 -1.56840e+00
5.44000e+04 1.36000e+02 -1.18717e+00 -9.86908e-01 -1.38744e+00 -1.47946e+00 -1.40456e+00 -1.55435e+00
5.47200e+04 1.36000e+02 -1.18717e+00 -9.86908e-01 -1.38744e+00 -1.46804e+00 -1.39540e+00 -1.54069e+00
5.50400e+04 1.37000e+02 -1.11635e+00 -1.08423e+00 -1.14848e+00 -1.45692e+00 -1.38641e+00 -1.52743e+00
5.53600e+04 1.38000e+02 -1.23470e+00 -1.19029e+00 -1.27911e+00 -1.44605e+00 -1.37754e+00 -1.51456e+00
5.56800e+04 1.39000e+02 -1.16458e+00 -1.10028e+00 -1.22887e+00 -1.43538e+00 -1.36868e+00 -1.50208e+00
5.60000e+04 1.40000e+02 -1.22624e+00 -1.05212e+00 -1.40036e+00 -1.42486e+00 -1.35976e+00 -1.48996e+00
5.63200e+04 1.40000e+02 -1.22624e+00 -1.05212e+00 -1.40036e+00 -1.41444e+00 -1.35072e+00 -1.47815e+00
5.66400e+04 1.41000e+02 -1.18838e+00 -1.07833e+00 -1.29843e+00 -1.40408e+00 -1.34153e+00 -1.46663e+00
5.69600e+04 1.42000e+02 -1.01722e+00 -9.40551e-01 -1.09389e+00 -1.39376e+00 -1.33216e+00 -1.45535e+00
5.72800e+04 1.43000e+02 -1.06711e+00 -9.55871e-01 -1.17836e+00 -1.38346e+00 -1.32263e+00 -1.44429e+00
5.76000e+04 1.44000e+02 -1.01978e+00 -8.74112e-01 -1.16545e+00 -1.37318e+00 -1.31295e+00 -1.43341e+00
5.79200e+04 1.44000e+02 -1.01978e+00 -8.74112e-01 -1.16545e+00 -1.36295e+00 -1.30317e+00 -1.42273e+00
5.82400e+04 1.45000e+02 -1.04301e+00 -9.76362e-01 -1.10966e+00 -1.35278e+00 -1.29334e+00 -1.41221e+00
5.85600e+04 1.46000e+02 -1.09209e+00 -9.79961e-01 -1.20422e+00 -1.34271e+00 -1.28351e+00 -1.40190e+00
5.88800e+04 1.47000e+02 -1.00352e+00 -8.79186e-01 -1.12786e+00 -1.33277e+00 -1.27374e+00 -1.39179e+00
5.92000e+04 1.48000e+02 -1.06356e+00 -8.82417e-01 -1.24470e+00 -1.32300e+00 -1.26409e+00 -1.38191e+00
5.95200e+04 1.48000e+02 -1.06356e+00 -8.82417e-01 -1.24470e+00 -1.31343e+00 -1.25460e+00 -1.37227e+00
5.98400e+04 1.49000e+02 -9.56139e-01 -8.64723e-01 -1.04755e+00 -1.30408e+00 -1.24530e+00 -1.36286e+00
6.01600e+04 1.50000e+02 -1.07878e+00 -9.80223e-01 -1.17733e+00 -1.29495e+00 -1.23621e+00 -1.35369e+00
6.04800e+04 1.51000e+02 -1.00043e+00 -8.22212e-01 -1.17865e+00 -1.28602e+00 -1.22734e+00 -1.34470e+00
6.08000e+04 1.52000e+02 -9.98627e-01 -9.25777e-01 -1.07148e+00 -1.27727e+00 -1.21869e+00 -1.33586e+00
6.11200e+04 1.52000e+02 -9.98627e-01 -9.25777e-01 -1.07148e+00 -1.26867e+00 -1.21024e+00 -1.32711e+00
6.14400e+04 1.53000e+02 -1.07202e+00 -9.81820e-01 -1.16222e+00 -1.26016e+00 -1.20196e+00 -1.31837e+00
6.17600e+04 1.54000e+02 -1.10245e+00 -9.94193e-01 -1.21071e+00 -1.25170e+00 -1.19382e+00 -1.30958e+00
6.20800e+04 1.55000e+02 -1.01439e+00 -9.13324e-01 -1.11546e+00 -1.24324e+00 -1.18579e+00 -1.30069e+00
6.24000e+04 1.56000e+02 -1.06421e+00 -9.66690e-01 -1.16172e+00 -1.23473e+00 -1.17783e+00 -1.29163e+00
6.27200e+04 1.56000e+02 -1.06421e+00 -9.66690e-01 -1.16172e+00 -1.22614e+00 -1.16990e+00 -1.28238e+00
6.30400e+04 1.57000e+02 -1.12047e+00 -1.01805e+00 -1.22288e+00 -1.21744e+00 -1.16195e+00 -1.27293e+00
6.33600e+04 1.58000e+02 -9.78477e-01 -9.08778e-01 -1.04818e+00 -1.20862e+00 -1.15397e+00 -1.26327e+00
6.36800e+04 1.59000e+02 -9.70352e-01 -8.80888e-01 -1.05982e+00 -1.19969e+00 -1.14592e+00 -1.25346e+00
6.40000e+04 1.60000e+02 -8.61411e-01 -7.86516e-01 -9.36307e-01 -1.19066e+00 -1.13780e+00 -1.24352e+00
6.43200e+04 1.60000e+02 -8.61411e-01 -7.86516e-01 -9.36307e-01 -1.18156e+00 -1.12960e+00 -1.23352e+00
6.46400e+04 1.61000e+02 -8.93630e-01 -8.14297e-01 -9.72962e-01 -1.17245e+00 -1.12137e+00 -1.22353e+00
6.49600e+04 1.62000e+02 -8.69649e-01 -7.86488e-01 -9.52811e-01 -1.16338e+00 -1.11315e+00 -1.21361e+00
6.52800e+04 1.63000e+02 -8.69712e-01 -8.35264e-01 -9.04159e-01 -1.15440e+00 -1.10499e+00 -1.20382e+00
6.56000e+04 1.64000e+02 -9.65787e-01 -8.27683e-01 -1.10389e+00 -1.14560e+00 -1.09695e+00 -1.19426e+00
6.59200e+04 1.64000e+02 -9.65787e-01 -8.27683e-01 -1.10389e+00 -1.13704e+00 -1.08909e+00 -1.18499e+00
6.62400e+04 1.65000e+02 -8.98741e-01 -8.11298e-01 -9.86184e-01 -1.12876e+00 -1.08144e+00 -1.17608e+00
6.65600e+04 1.66000e+02 -9.08215e-01 -8.18761e-01 -9.97669e-01 -1.12081e+00 -1.07404e+00 -1.16758e+00
6.68800e+04 1.67000e+02 -8.10888e-01 -6.99229e-01 -9.22547e-01 -1.11320e+00 -1.06688e+00 -1.15952e+00
6.72000e+04 1.68000e+02 -8.00825e-01 -7.26351e-01 -8.75299e-01 -1.10593e+00 -1.05996e+00 -1.15191e+00
6.75200e+04 1.68000e+02 -8.00825e-01 -7.26351e-01 -8.75299e-01 -1.09896e+00 -1.05321e+00 -1.14471e+00
6.78400e+04 1.69000e+02 -9.60782e-01 -8.52959e-01 -1.06861e+00 -1.09224e+00 -1.04663e+00 -1.13786e+00
6.81600e+04 1.70000e+02 -8.96523e-01 -8.22547e-01 -9.70499e-01 -1.08572e+00 -1.04014e+00 -1.13130e+00
6.84800e+04 1.71000e+02 -8.73726e-01 -7.93670e-01 -9.53781e-01 -1.07931e+00 -1.03371e+00 -1.12491e+00
6.88000e+04 1.72000e+02 -8.78300e-01 -7.93257e-01 -9.63344e-01 -1.07294e+00 -1.02728e+00 -1.11860e+00
6.91200e+04 1.72000e+02 -8.78300e-01 -7.93257e-01 -9.63344e-01 -1.06655e+00 -1.02082e+00 -1.11227e+00
6.94400e+04 1.73000e+02 -8.66236e-01 -7.75933e-01 -9.56540e-01 -1.06006e+00 -1.01429e+00 -1.10582e+00
6.97600e+04 1.74000e+02 -8.20015e-01 -7.67856e-01 -8.72174e-01 -1.05342e+00 -1.00765e+00 -1.09920e+00
7.00800e+04 1.75000e+02 -9.62720e-01 -8.55070e-01 -1.07037e+00 -1.04661e+00 -1.00089e+00 -1.09233e+00
7.04000e+04 1.76000e+02 -7.90274e-01 -7.36715e-01 -8.43832e-01 -1.03959e+00 -9.93985e-01 -1.08520e+00
7.07200e+04 1.76000e+02 -7.90274e-01 -7.36715e-01 -8.43832e-01 -1.03237e+00 -9.86938e-01 -1.07781e+00
7.10400e+04 1.77000e+02 -8.45688e-01 -7.84803e-01 -9.06574e-01 -1.02496e+00 -9.79758e-01 -1.07016e+00
7.13600e+04 1.78000e+02 -8.11935e-01 -7.33348e-01 -8.90523e-01 -1.01737e+00 -9.72464e-01 -1.06227e+00
7.16800e+04 1.79000e+02 -8.24324e-01 -7.40001e-01 -9.08647e-01 -1.00965e+00 -9.65098e-01 -1.05421e+00
7.20000e+04 1.80000e+02 -9.07199e-01 -8.81134e-01 -9.33265e-01 -1.00185e+00 -9.57701e-01 -1.04600e+00
7.23200e+04 1.80000e+02 -9.07199e-01 -8.81134e-01 -9.33265e-01 -9.94023e-01 -9.50323e-01 -1.03772e+00
7.26400e+04 1.81000e+02 -8.66840e-01 -7.81642e-01 -9.52037e-01 -9.86215e-01 -9.43016e-01 -1.02941e+00
7.29600e+04 1.82000e+02 -8.16216e-01 -7.80723e-01 -8.51709e-01 -9.78486e-01 -9.35825e-01 -1.02115e+00
7.32800e+04 1.83000e+02 -8.18542e-01 -7.30854e-01 -9.06230e-01 -9.70885e-01 -9.28789e-01 -1.01298e+00
7.36000e+04 1.84000e+02 -7.64965e-01 -7.28178e-01 -8.01751e-01 -9.63454e-01 -9.21940e-01 -1.00497e+00
7.39200e+04 1.84000e+02 -7.64965e-01 -7.28178e-01 -8.01751e-01 -9.56224e-01 -9.15302e-01 -9.97146e-01
7.42400e+04 1.85000e+02 -8.15127e-01 -7.80524e-01 -8.49731e-01 -9.49227e-01 -9.08896e-01 -9.89558e-01
7.45600e+04 1.86000e+02 -8.64881e-01 -7.15597e-01 -1.01417e+00 -9.42477e-01 -9.02739e-01 -9.82215e-01
7.48800e+04 1.87000e+02 -8.86597e-01 -8.28963e-01 -9.44231e-01 -9.35987e-01 -8.96850e-01 -9.75124e-01
7.52000e+04 1.88000e+02 -8.78600e-01 -8.09963e-01 -9.47237e-01 -9.29764e-01 -8.91250e-01 -9.68279e-01
7.55200e+04 1.88000e+02 -8.78600e-01 -8.09963e-01 -9.47237e-01 -9.23810e-01 -8.85957e-01 -9.61663e-01
7.58400e+04 1.89000e+02 -8.85485e-01 -7.58355e-01 -1.01262e+00 -9.18119e-01 -8.80988e-01 -9.55250e-01
7.61600e+04 1.90000e+02 -7.80871e-01 -7.04631e-01 -8.57111e-01 -9.12685e-01 -8.76355e-01 -9.49014e-01
7.64800e+04 1.91000e+02 -8.28896e-01 -7.78861e-01 -8.78930e-01 -9.07496e-01 -8.72064e-01 -9.42928e-01
7.68000e+04 1.92000e+02 -7.11754e-01 -6.28769e-01 -7.94738e-01 -9.02540e-01 -8.68112e-01 -9.36967e-01
7.71200e+04 1.92000e+02 -7.11754e-01 -6.28769e-01 -7.94738e-01 -8.97802e-01 -8.64489e-01 -9.31114e-01
7.74400e+04 1.93000e+02 -6.94351e-01 -6.76035e-01 -7.12667e-01 -8.93272e-01 -8.61181e-01 -9.25362e-01
7.77600e+04 1.94000e+02 -7.46550e-01 -6.64086e-01 -8.29015e-01 -8.88943e-01 -8.58175e-01 -9.19712e-01
7.80800e+04 1.95000e+02 -7.80490e-01 -7.44638e-01 -8.16342e-01 -8.84814e-01 -8.55452e-01 -9.14176e-01
7.84000e+04 1.96000e+02 -7.76900e-01 -6.90494e-01 -8.63305e-01 -8.80886e-01 -8.52995e-01 -9.08778e-01
7.87200e+04 1.96000e+02 -7.76900e-01 -6.90494e-01 -8.63305e-01 -8.77164e-01 -8.50785e-01 -9.03543e-01
7.90400e+04 1.97000e+02 -7.65318e-01 -6.69714e-01 -8.60922e-01 -8.73648e-01 -8.48795e-01 -8.98502e-01
7.93600e+04 1.98000e+02 -7.65360e-01 -6.70092e-01 -8.60628e-01 -8.70335e-01 -8.46990e-01 -8.93680e-01
7.96800e+04 1.99000e+02 -7.43694e-01 -7.12933e-01 -7.74455e-01 -8.67212e-01 -8.45325e-01 -8.89099e-01
8.00000e+04 2.00000e+02 -7.83265e-01 -7.18600e-01 -8.47930e-01 -8.64254e-01 -8.43741e-01 -8.84767e-01
8.03200e+04 2.00000e+02 -7.83265e-01 -7.18600e-01 -8.47930e-01 -8.61426e-01 -8.42174e-01 -8.80678e-01
8.06400e+04 2.01000e+02 -7.72880e-01 -7.07847e-01 -8.37913e-01 -8.58684e-01 -8.40558e-01 -8.76811e-01
8.09600e+04 2.02000e+02 -7.08694e-01 -6.45856e-01 -7.71533e-01 -8.55980e-01 -8.38829e-01 -8.73130e-01
8.12800e+04 2.03000e+02 -7.78592e-01 -6.78740e-01 -8.78444e-01 -8.53261e-01 -8.36937e-01 -8.69585e-01
8.16000e+04 2.04000e+02 -7.41241e-01 -6.86813e-01 -7.95669e-01 -8.50481e-01 -8.34839e-01 -8.66123e-01
8.19200e+04 2.04000e+02 -7.41241e-01 -6.86813e-01 -7.95669e-01 -8.47599e-01 -8.32508e-01 -8.62691e-01
8.22400e+04 2.05000e+02 -7.65781e-01 -7.02378e-01 -8.29184e-01 -8.44584e-01 -8.29919e-01 -8.59248e-01
8.25600e+04 2.06000e+02 -7.91494e-01 -7.16805e-01 -8.66183e-01 -8.41416e-01 -8.27056e-01 -8.55775e-01
8.28800e+04 2.07000e+02 -7.37862e-01 -6.51946e-01 -8.23779e-01 -8.38087e-01 -8.23901e-01 -8.52272e-01
8.32000e+04 2.08000e+02 -6.78299e-01 -6.05952e-01 -7.50646e-01 -8.34600e-01 -8.20438e-01 -8.48763e-01
8.35200e+04 2.08000e+02 -6.78299e-01 -6.05952e-01 -7.50646e-01 -8.30970e-01 -8.16654e-01 -8.45287e-01
8.38400e+04 2.09000e+02 -7.24607e-01 -6.39710e-01 -8.09504e-01 -8.27218e-01 -8.12549e-01 -8.41887e-01
8.41600e+04 2.10000e+02 -7.43518e-01 -7.09570e-01 -7.77467e-01 -8.23371e-01 -8.08138e-01 -8.38603e-01
8.44800e+04 2.11000e+02 -6.99069e-01 -6.32093e-01 -7.66044e-01 -8.19460e-01 -8.03458e-01 -8.35463e-01
8.48000e+04 2.12000e+02 -7.58219e-01 -6.33380e-01 -8.83058e-01 -8.15521e-01 -7.98568e-01 -8.32474e-01
8.51200e+04 2.12000e+02 -7.58219e-01 -6.33380e-01 -8.83058e-01 -8.11586e-01 -7.93541e-01 -8.29632e-01
8.54400e+04 2.13000e+02 -7.37545e-01 -6.46574e-01 -8.28517e-01 -8.07689e-01 -7.88456e-01 -8.26922e-01
8.57600e+04 2.14000e+02 -7.44407e-01 -6.94070e-01 -7.94744e-01 -8.03857e-01 -7.83395e-01 -8.24319e-01
8.60800e+04 2.15000e+02 -7.15407e-01 -6.17787e-01 -8.13027e-01 -8.00113e-01 -7.78425e-01 -8.21800e-01
8.64000e+04 2.16000e+02 -6.96953e-01 -6.21112e-01 -7.72794e-01 -7.96471e-01 -7.73601e-01 -8.19342e-01
8.67200e+04 2.16000e+02 -6.96953e-01 -6.21112e-01 -7.72794e-01 -7.92943e-01 -7.68957e-01 -8.16929e-01
8.70400e+04 2.17000e+02 -7.15746e-01 -6.95418e-01 -7.36075e-01 -7.89530e-01 -7.64512e-01 -8.14549e-01
8.73600e+04 2.18000e+02 -6.99059e-01 -6.66377e-01 -7.31740e-01 -7.86232e-01 -7.60264e-01 -8.12199e-01
8.76800e+04 2.19000e+02 -7.30867e-01 -6.73508e-01 -7.88226e-01 -7.83043e-01 -7.56204e-01 -8.09881e-01
8.80000e+04 2.20000e+02 -7.24478e-01 -6.59035e-01 -7.89920e-01 -7.79957e-01 -7.52314e-01 -8.07599e-01
8.83200e+04 2.20000e+02 -7.24478e-01 -6.59035e-01 -7.89920e-01 -7.76967e-01 -7.48576e-01 -8.05359e-01
8.86400e+04 2.21000e+02 -6.41654e-01 -5.92774e-01 -6.90535e-01 -7.74069e-01 -7.44978e-01 -8.03160e-01
8.89600e+04 2.22000e+02 -7.27484e-01 -6.74366e-01 -7.80602e-01 -7.71255e-01 -7.41513e-01 -8.00997e-01
8.92800e+04 2.23000e+02 -6.53099e-01 -5.97654e-01 -7.08543e-01 -7.68521e-01 -7.38185e-01 -7.98856e-01
8.96000e+04 2.24000e+02 -6.84467e-01 -6.30688e-01 -7.38246e-01 -7.65861e-01 -7.35003e-01 -7.96719e-01
8.99200e+04 2.24000e+02 -6.84467e-01 -6.30688e-01 -7.38246e-01 -7.63271e-01 -7.31978e-01 -7.94563e-01
9.02400e+04 2.25000e+02 -6.75486e-01 -6.32882e-01 -7.18090e-01 -7.60744e-01 -7.29126e-01 -7.92363e-01
9.05600e+04 2.26000e+02 -6.11026e-01 -5.91872e-01 -6.30179e-01 -7.58276e-01 -7.26453e-01 -7.90100e-01
9.08800e+04 2.27000e+02 -6.45025e-01 -5.54372e-01 -7.35678e-01 -7.55860e-01 -7.23965e-01 -7.87756e-01
9.12000e+04 2.28000e+02 -6.53573e-01 -5.68741e-01 -7.38404e-01 -7.53489e-01 -7.21658e-01 -7.85319e-01
9.15200e+04 2.28000e+02 -6.53573e-01 -5.68741e-01 -7.38404e-01 -7.51153e-01 -7.19522e-01 -7.82784e-01
9.18400e+04 2.29000e+02 -5.91232e-01 -5.01250e-01 -6.81213e-01 -7.48842e-01 -7.17540e-01 -7.80145e-01
9.21600e+04 2.30000e+02 -6.31805e-01 -5.86597e-01 -6.77013e-01 -7.46546e-01 -7.15688e-01 -7.77403e-01
9.24800e+04 2.31000e+02 -6.38890e-01 -5.99958e-01 -6.77822e-01 -7.44248e-01 -7.13941e-01 -7.74555e-01
9.28000e+04 2.32000e+02 -6.91404e-01 -6.39821e-01 -7.42988e-01 -7.41935e-01 -7.12270e-01 -7.71599e-01
9.31200e+04 2.32000e+02 -6.91404e-01 -6.39821e-01 -7.42988e-01 -7.39587e-01 -7.10647e-01 -7.68527e-01
9.34400e+04 2.33000e+02 -6.67026e-01 -5.84010e-01 -7.50042e-01 -7.37187e-01 -7.09046e-01 -7.65329e-01
9.37600e+04 2.34000e+02 -6.37287e-01 -5.46175e-01 -7.28399e-01 -7.34714e-01 -7.07438e-01 -7.61991e-01
9.40800e+04 2.35000e+02 -6.80790e-01 -5.80062e-01 -7.81517e-01 -7.32146e-01 -7.05797e-01 -7.58494e-01
9.44000e+04 2.36000e+02 -6.51174e-01 -5.63598e-01 -7.38750e-01 -7.29463e-01 -7.04101e-01 -7.54826e-01
9.47200e+04 2.36000e+02 -6.51174e-01 -5.63598e-01 -7.38750e-01 -7.26648e-01 -7.02322e-01 -7.50975e-01
9.50400e+04 2.37000e+02 -6.13032e-01 -5.60668e-01 -6.65397e-01 -7.23688e-01 -7.00435e-01 -7.46940e-01
9.53600e+04 2.38000e+02 -6.22046e-01 -5.61138e-01 -6.82954e-01 -7.20575e-01 -6.98421e-01 -7.42728e-01
9.56800e+04 2.39000e+02 -6.78035e-01 -6.27342e-01 -7.28728e-01 -7.17311e-01 -6.96264e-01 -7.38359e-01
9.60000e+04 2.40000e+02 -6.05722e-01 -5.60322e-01 -6.51123e-01 -7.13907e-01 -6.93951e-01 -7.33863e-01
9.63200e+04 2.40000e+02 -6.05722e-01 -5.60322e-01 -6.51123e-01 -7.10382e-01 -6.91481e-01 -7.29283e-01
9.66400e+04 2.41000e+02 -6.39322e-01 -5.60554e-01 -7.18090e-01 -7.06764e-01 -6.88859e-01 -7.24668e-01
9.69600e+04 2.42000e+02 -6.37138e-01 -5.91836e-01 -6.82441e-01 -7.03085e-01 -6.86096e-01 -7.20074e-01
9.72800e+04 2.43000e+02 -5.99284e-01 -5.20374e-01 -6.78194e-01 -6.99384e-01 -6.83204e-01 -7.15563e-01
9.76000e+04 2.44000e+02 -6.70473e-01 -6.08267e-01 -7.32680e-01 -6.95697e-01 -6.80200e-01 -7.11194e-01
9.79200e+04 2.44000e+02 -6.70473e-01 -6.08267e-01 -7.32680e-01 -6.92062e-01 -6.77101e-01 -7.07022e-01
9.82400e+04 2.45000e+02 -6.58979e-01 -6.10288e-01 -7.07671e-01 -6.88510e-01 -6.73927e-01 -7.03093e-01
9.85600e+04 2.46000e+02 -6.48041e-01 -5.90465e-01 -7.05617e-01 -6.85069e-01 -6.70699e-01 -6.99438e-01
9.88800e+04 2.47000e+02 -6.77922e-01 -6.66783e-01 -6.89060e-01 -6.81759e-01 -6.67446e-01 -6.96071e-01
9.92000e+04 2.48000e+02 -5.74282e-01 -5.14059e-01 -6.34504e-01 -6.78594e-01 -6.64197e-01 -6.92991e-01
9.95200e+04 2.48000e+02 -5.74282e-01 -5.14059e-01 -6.34504e-01 -6.75583e-01 -6.60986e-01 -6.90180e-01
9.98400e+04 2.49000e+02 -6.47452e-01 -5.97818e-01 -6.97086e-01 -6.72728e-01 -6.57840e-01 -6.87617e-01
1.00160e+05 2.50000e+02 -6.16856e-01 -5.61585e-01 -6.72127e-01 -6.70028e-01 -6.54787e-01 -6.85270e-01
1.00480e+05 2.51000e+02 -6.32977e-01 -5.77597e-01 -6.88356e-01 -6.67480e-01 -6.51849e-01 -6.83112e-01
1.00800e+05 2.52000e+02 -6.16877e-01 -5.88613e-01 -6.45141e-01 -6.65080e-01 -6.49041e-01 -6.81119e-01
1.01120e+05 2.52000e+02 -6.16877e-01 -5.88613e-01 -6.45141e-01 -6.62823e-01 -6.46376e-01 -6.79271e-01
1.01440e+05 2.53000e+02 -6.56062e-01 -6.21923e-01 -6.90201e-01 -6.60708e-01 -6.43861e-01 -6.77554e-01
1.01760e+05 2.54000e+02 -5.81247e-01 -5.46921e-01 -6.15572e-01 -6.58731e-01 -6.41503e-01 -6.75959e-01
1.02080e+05 2.55000e+02 -6.19775e-01 -5.64984e-01 -6.74567e-01 -6.56889e-01 -6.39301e-01 -6.74478e-01
1.02400e+05 2.56000e+02 -5.61049e-01 -5.23268e-01 -5.98830e-01 -6.55179e-01 -6.37257e-01 -6.73101e-01
1.02720e+05 2.56000e+02 -5.61049e-01 -5.23268e-01 -5.98830e-01 -6.53594e-01 -6.35369e-01 -6.71820e-01
1.03040e+05 2.57000e+02 -6.36112e-01 -5.79361e-01 -6.92863e-01 -6.52129e-01 -6.33636e-01 -6.70622e-01
1.03360e+05 2.58000e+02 -5.94980e-01 -5.23338e-01 -6.66621e-01 -6.50772e-01 -6.32053e-01 -6.69492e-01
1.03680e+05 2.59000e+02 -5.82504e-01 -5.41369e-01 -6.23639e-01 -6.49513e-01 -6.30617e-01 -6.68410e-01
1.04000e+05 2.60000e+02 -6.15545e-01 -5.35873e-01 -6.95217e-01 -6.48338e-01 -6.29320e-01 -6.67356e-01
1.04320e+05 2.60000e+02 -6.15545e-01 -5.35873e-01 -6.95217e-01 -6.47231e-01 -6.28155e-01 -6.66307e-01
1.04640e+05 2.61000e+02 -5.82866e-01 -5.34670e-01 -6.31063e-01 -6.46177e-01 -6.27109e-01 -6.65245e-01
1.04960e+05 2.62000e+02 -5.67926e-01 -5.11171e-01 -6.24681e-01 -6.45156e-01 -6.26166e-01 -6.64146e-01
1.05280e+05 2.63000e+02 -5.99567e-01 -5.44699e-01 -6.54435e-01 -6.44150e-01 -6.25307e-01 -6.62993e-01
1.05600e+05 2.64000e+02 -5.89371e-01 -5.23782e-01 -6.54959e-01 -6.43139e-01 -6.24508e-01 -6.61769e-01
1.05920e+05 2.64000e+02 -5.89371e-01 -5.23782e-01 -6.54959e-01 -6.42105e-01 -6.23746e-01 -6.60463e-01
1.06240e+05 2.65000e+02 -6.05316e-01 -5.37293e-01 -6.73340e-01 -6.41030e-01 -6.22993e-01 -6.59066e-01
1.06560e+05 2.66000e+02 -5.88188e-01 -5.38749e-01 -6.37628e-01 -6.39899e-01 -6.22225e-01 -6.57573e-01
1.06880e+05 2.67000e+02 -6.22416e-01 -5.79653e-01 -6.65178e-01 -6.38700e-01 -6.21418e-01 -6.55982e-01
1.07200e+05 2.68000e+02 -5.89503e-01 -5.36082e-01 -6.42925e-01 -6.37421e-01 -6.20551e-01 -6.54292e-01
1.07520e+05 2.68000e+02 -5.89503e-01 -5.36082e-01 -6.42925e-01 -6.36057e-01 -6.19608e-01 -6.52506e-01
1.07840e+05 2.69000e+02 -5.73057e-01 -5.32207e-01 -6.13906e-01 -6.34602e-01 -6.18576e-01 -6.50628e-01
1.08160e+05 2.70000e+02 -5.77873e-01 -5.36590e-01 -6.19156e-01 -6.33056e-01 -6.17450e-01 -6.48661e-01
1.08480e+05 2.71000e+02 -5.38960e-01 -4.82988e-01 -5.94931e-01 -6.31421e-01 -6.16225e-01 -6.46617e-01
1.08800e+05 2.72000e+02 -5.01368e-01 -4.84319e-01 -5.18417e-01 -6.29705e-01 -6.14903e-01 -6.44508e-01
1.09120e+05 2.72000e+02 -5.01368e-01 -4.84319e-01 -5.18417e-01 -6.27918e-01 -6.13483e-01 -6.42352e-01
1.09440e+05 2.73000e+02 -5.68246e-01 -5.15910e-01 -6.20583e-01 -6.26072e-01 -6.11969e-01 -6.40175e-01
1.09760e+05 2.74000e+02 -5.28475e-01 -4.84191e-01 -5.72760e-01 -6.24185e-01 -6.10361e-01 -6.38009e-01
1.10080e+05 2.75000e+02 -5.73633e-01 -5.15560e-01 -6.31706e-01 -6.22273e-01 -6.08660e-01 -6.35887e-01
1.10400e+05 2.76000e+02 -5.54190e-01 -4.79289e-01 -6.29091e-01 -6.20353e-01 -6.06863e-01 -6.33842e-01
1.10720e+05 2.76000e+02 -5.54190e-01 -4.79289e-01 -6.29091e-01 -6.18438e-01 -6.04974e-01 -6.31903e-01
1.11040e+05 2.77000e+02 -5.45444e-01 -4.80563e-01 -6.10325e-01 -6.16539e-01 -6.02992e-01 -6.30085e-01
1.11360e+05 2.78000e+02 -5.74542e-01 -4.95176e-01 -6.53907e-01 -6.14658e-01 -6.00929e-01 -6.28387e-01
1.11680e+05 2.79000e+02 -5.61820e-01 -5.23780e-01 -5.99860e-01 -6.12793e-01 -5.98796e-01 -6.26790e-01
1.12000e+05 2.80000e+02 -5.77616e-01 -5.22316e-01 -6.32916e-01 -6.10936e-01 -5.96612e-01 -6.25260e-01
1.12320e+05 2.80000e+02 -5.77616e-01 -5.22316e-01 -6.32916e-01 -6.09074e-01 -5.94398e-01 -6.23750e-01
1.12640e+05 2.81000e+02 -5.27861e-01 -5.08401e-01 -5.47321e-01 -6.07190e-01 -5.92173e-01 -6.22208e-01
1.12960e+05 2.82000e+02 -5.50375e-01 -4.90412e-01 -6.10339e-01 -6.05270e-01 -5.89955e-01 -6.20585e-01
1.13280e+05 2.83000e+02 -6.01608e-01 -5.08243e-01 -6.94972e-01 -6.03298e-01 -5.87759e-01 -6.18838e-01
1.13600e+05 2.84000e+02 -5.42249e-01 -5.34908e-01 -5.49590e-01 -6.01265e-01 -5.85596e-01 -6.16934e-01
1.13920e+05 2.84000e+02 -5.42249e-01 -5.34908e-01 -5.49590e-01 -5.99165e-01 -5.83477e-01 -6.14854e-01
1.14240e+05 2.85000e+02 -5.17892e-01 -4.79105e-01 -5.56679e-01 -5.97001e-01 -5.81408e-01 -6.12594e-01
1.14560e+05 2.86000e+02 -5.23160e-01 -4.33349e-01 -6.12971e-01 -5.94779e-01 -5.79396e-01 -6.10162e-01
1.14880e+05 2.87000e+02 -5.95968e-01 -5.36007e-01 -6.55930e-01 -5.92512e-01 -5.77443e-01 -6.07581e-01
1.15200e+05 2.88000e+02 -5.58327e-01 -5.29963e-01 -5.86690e-01 -5.90218e-01 -5.75551e-01 -6.04885e-01
1.15520e+05 2.88000e+02 -5.58327e-01 -5.29963e-01 -5.86690e-01 -5.87917e-01 -5.73720e-01 -6.02114e-01
1.15840e+05 2.89000e+02 -5.63040e-01 -5.33458e-01 -5.92622e-01 -5.85631e-01 -5.71946e-01 -5.99315e-01
1.16160e+05 2.90000e+02 -5.63679e-01 -5.05105e-01 -6.22254e-01 -5.83380e-01 -5.70221e-01 -5.96540e-01
1.16480e+05 2.91000e+02 -5.37698e-01 -4.87645e-01 -5.87750e-01 -5.81186e-01 -5.68532e-01 -5.93841e-01
1.16800e+05 2.92000e+02 -5.47824e-01 -4.76586e-01 -6.19062e-01 -5.79065e-01 -5.66856e-01 -5.91274e-01
1.17120e+05 2.92000e+02 -5.47824e-01 -4.76586e-01 -6.19062e-01 -5.77030e-01 -5.65166e-01 -5.88895e-01
1.17440e+05 2.93000e+02 -5.37202e-01 -5.06945e-01 -5.67459e-01 -5.75091e-01 -5.63426e-01 -5.86757e-01
1.17760e+05 2.94000e+02 -5.47531e-01 -4.85572e-01 -6.09490e-01 -5.73255e-01 -5.61604e-01 -5.84905e-01
1.18080e+05 2.95000e+02 -5.48824e-01 -5.11947e-01 -5.85701e-01 -5.71525e-01 -5.59678e-01 -5.83372e-01
1.18400e+05 2.96000e+02 -4.99256e-01 -4.64274e-01 -5.34238e-01 -5.69904e-01 -5.57641e-01 -5.82167e-01
1.18720e+05 2.96000e+02 -4.99256e-01 -4.64274e-01 -5.34238e-01 -5.68393e-01 -5.55510e-01 -5.81276e-01
1.19040e+05 2.97000e+02 -5.32415e-01 -4.97380e-01 -5.67450e-01 -5.66992e-01 -5.53316e-01 -5.80668e-01
1.19360e+05 2.98000e+02 -5.50997e-01 -5.17231e-01 -5.84762e-01 -5.65698e-01 -5.51100e-01 -5.80296e-01
1.19680e+05 2.99000e+02 -5.83070e-01 -5.35710e-01 -6.30430e-01 -5.64508e-01 -5.48906e-01 -5.80110e-01
1.20000e+05 3.00000e+02 -5.20662e-01 -4.87242e-01 -5.54081e-01 -5.63416e-01 -5.46775e-01 -5.80058e-01
1.20320e+05 3.00000e+02 -5.20662e-01 -4.87242e-01 -5.54081e-01 -5.62415e-01 -5.44740e-01 -5.80089e-01
1.20640e+05 3.01000e+02 -5.71054e-01 -5.10889e-01 -6.31219e-01 -5.61492e-01 -5.42828e-01 -5.80157e-01
1.20960e+05 3.02000e+02 -5.33583e-01 -4.93358e-01 -5.73808e-01 -5.60638e-01 -5.41056e-01 -5.80221e-01
1.21280e+05 3.03000e+02 -5.14947e-01 -4.85958e-01 -5.43936e-01 -5.59838e-01 -5.39430e-01 -5.80246e-01
1.21600e+05 3.04000e+02 -5.87665e-01 -5.32720e-01 -6.42610e-01 -5.59077e-01 -5.37953e-01 -5.80201e-01
1.21920e+05 3.04000e+02 -5.87665e-01 -5.32720e-01 -6.42610e-01 -5.58342e-01 -5.36618e-01 -5.80065e-01
1.22240e+05 3.05000e+02 -4.98192e-01 -4.49970e-01 -5.46413e-01 -5.57619e-01 -5.35416e-01 -5.79822e-01
1.22560e+05 3.06000e+02 -5.28204e-01 -4.71601e-01 -5.84807e-01 -5.56900e-01 -5.34337e-01 -5.79464e-01
1.22880e+05 3.07000e+02 -5.20854e-01 -4.74832e-01 -5.66877e-01 -5.56179e-01 -5.33369e-01 -5.78989e-01
1.23200e+05 3.08000e+02 -5.14598e-01 -4.83596e-01 -5.45599e-01 -5.55452e-01 -5.32503e-01 -5.78400e-01
1.23520e+05 3.08000e+02 -5.14598e-01 -4.83596e-01 -5.45599e-01 -5.54720e-01 -5.31735e-01 -5.77705e-01
1.23840e+05 3.09000e+02 -5.06204e-01 -4.66267e-01 -5.46140e-01 -5.53985e-01 -5.31059e-01 -5.76912e-01
1.24160e+05 3.10000e+02 -4.94365e-01 -4.63348e-01 -5.25382e-01 -5.53253e-01 -5.30474e-01 -5.76032e-01
1.24480e+05 3.11000e+02 -5.58657e-01 -5.18921e-01 -5.98393e-01 -5.52527e-01 -5.29978e-01 -5.75077e-01
1.24800e+05 3.12000e+02 -5.27236e-01 -4.45549e-01 -6.08922e-01 -5.51812e-01 -5.29567e-01 -5.74057e-01
1.25120e+05 3.12000e+02 -5.27236e-01 -4.45549e-01 -6.08922e-01 -5.51109e-01 -5.29237e-01 -5.72982e-01
1.25440e+05 3.13000e+02 -5.45129e-01 -4.85577e-01 -6.04682e-01 -5.50418e-01 -5.28979e-01 -5.71858e-01
1.25760e+05 3.14000e+02 -5.04867e-01 -4.24226e-01 -5.85508e-01 -5.49736e-01 -5.28782e-01 -5.70690e-01
1.26080e+05 3.15000e+02 -4.96573e-01 -4.62996e-01 -5.30149e-01 -5.49056e-01 -5.28631e-01 -5.69480e-01
1.26400e+05 3.16000e+02 -4.99950e-01 -4.61233e-01 -5.38668e-01 -5.48368e-01 -5.28509e-01 -5.68227e-01
1.26720e+05 3.16000e+02 -4.99950e-01 -4.61233e-01 -5.38668e-01 -5.47661e-01 -5.28393e-01 -5.66929e-01
1.27040e+05 3.17000e+02 -5.13278e-01 -4.82137e-01 -5.44418e-01 -5.46927e-01 -5.28266e-01 -5.65588e-01
1.27360e+05 3.18000e+02 -5.33739e-01 -4.66385e-01 -6.01092e-01 -5.46153e-01 -5.28104e-01 -5.64203e-01
1.27680e+05 3.19000e+02 -5.07549e-01 -4.91344e-01 -5.23754e-01 -5.45335e-01 -5.27887e-01 -5.62784e-01
1.28000e+05 3.20000e+02 -4.73960e-01 -4.27530e-01 -5.20390e-01 -5.44468e-01 -5.27597e-01 -5.61340e-01
1.28320e+05 3.20000e+02 -4.73960e-01 -4.27530e-01 -5.20390e-01 -5.43551e-01 -5.27217e-01 -5.59885e-01
1.28640e+05 3.21000e+02 -5.18373e-01 -5.03084e-01 -5.33662e-01 -5.42585e-01 -5.26732e-01 -5.58438e-01
1.28960e+05 3.22000e+02 -4.99484e-01 -4.63532e-01 -5.35436e-01 -5.41573e-01 -5.26127e-01 -5.57019e-01
1.29280e+05 3.23000e+02 -4.97484e-01 -4.87402e-01 -5.07565e-01 -5.40520e-01 -5.25393e-01 -5.55647e-01
1.29600e+05 3.24000e+02 -5.01952e-01 -4.50116e-01 -5.53787e-01 -5.39429e-01 -5.24521e-01 -5.54338e-01
1.29920e+05 3.24000e+02 -5.01952e-01 -4.50116e-01 -5.53787e-01 -5.38307e-01 -5.23507e-01 -5.53107e-01
1.30240e+05 3.25000e+02 -5.06779e-01 -4.66005e-01 -5.47553e-01 -5.37157e-01 -5.22350e-01 -5.51964e-01
1.30560e+05 3.26000e+02 -4.85671e-01 -4.72686e-01 -4.98656e-01 -5.35983e-01 -5.21057e-01 -5.50910e-01
1.30880e+05 3.27000e+02 -5.23164e-01 -4.71757e-01 -5.74571e-01 -5.34789e-01 -5.19637e-01 -5.49941e-01
1.31200e+05 3.28000e+02 -5.01860e-01 -4.63354e-01 -5.40367e-01 -5.33577e-01 -5.18108e-01 -5.49046e-01
1.31520e+05 3.28000e+02 -5.01860e-01 -4.63354e-01 -5.40367e-01 -5.32349e-01 -5.16491e-01 -5.48207e-01
1.31840e+05 3.29000e+02 -5.12871e-01 -4.56083e-01 -5.69660e-01 -5.31106e-01 -5.14811e-01 -5.47401e-01
1.32160e+05 3.30000e+02 -5.07432e-01 -4.59312e-01 -5.55553e-01 -5.29848e-01 -5.13096e-01 -5.46601e-01
1.32480e+05 3.31000e+02 -4.98368e-01 -4.53856e-01 -5.42881e-01 -5.28578e-01 -5.11375e-01 -5.45782e-01
1.32800e+05 3.32000e+02 -5.13835e-01 -4.70224e-01 -5.57447e-01 -5.27296e-01 -5.09674e-01 -5.44918e-01
1.33120e+05 3.32000e+02 -5.13835e-01 -4.70224e-01 -5.57447e-01 -5.26006e-01 -5.08022e-01 -5.43990e-01
1.33440e+05 3.33000e+02 -5.05259e-01 -4.52237e-01 -5.58281e-01 -5.24709e-01 -5.06439e-01 -5.42980e-01
1.33760e+05 3.34000e+02 -4.96123e-01 -4.61884e-01 -5.30363e-01 -5.23411e-01 -5.04943e-01 -5.41880e-01
1.34080e+05 3.35000e+02 -4.74018e-01 -4.48805e-01 -4.99230e-01 -5.22119e-01 -5.03549e-01 -5.40689e-01
1.34400e+05 3.36000e+02 -4.73119e-01 -4.42951e-01 -5.03287e-01 -5.20840e-01 -5.02265e-01 -5.39415e-01
1.34720e+05 3.36000e+02 -4.73119e-01 -4.42951e-01 -5.03287e-01 -5.19581e-01 -5.01093e-01 -5.38070e-01
1.35040e+05 3.37000e+02 -4.74946e-01 -4.41124e-01 -5.08767e-01 -5.18353e-01 -5.00032e-01 -5.36674e-01
1.35360e+05 3.38000e+02 -5.32772e-01 -4.89039e-01 -5.76504e-01 -5.17165e-01 -4.99075e-01 -5.35254e-01
1.35680e+05 3.39000e+02 -4.96905e-01 -4.76952e-01 -5.16858e-01 -5.16024e-01 -4.98212e-01 -5.33836e-01
1.36000e+05 3.40000e+02 -4.84612e-01 -4.56527e-01 -5.12696e-01 -5.14939e-01 -4.97429e-01 -5.32449e-01
1.36320e+05 3.40000e+02 -4.84612e-01 -4.56527e-01 -5.12696e-01 -5.13914e-01 -4.96707e-01 -5.31120e-01
1.36640e+05 3.41000e+02 -5.32205e-01 -4.85155e-01 -5.79256e-01 -5.12950e-01 -4.96028e-01 -5.29871e-01
1.36960e+05 3.42000e+02 -4.93168e-01 -4.32824e-01 -5.53512e-01 -5.12046e-01 -4.95373e-01 -5.28719e-01
1.37280e+05 3.43000e+02 -4.60931e-01 -4.30948e-01 -4.90913e-01 -5.11198e-01 -4.94725e-01 -5.27671e-01
1.37600e+05 3.44000e+02 -4.66866e-01 -4.21208e-01 -5.12524e-01 -5.10397e-01 -4.94070e-01 -5.26723e-01
1.37920e+05 3.44000e+02 -4.66866e-01 -4.21208e-01 -5.12524e-01 -5.09634e-01 -4.93404e-01 -5.25865e-01
1.38240e+05 3.45000e+02 -4.66404e-01 -4.17506e-01 -5.15301e-01 -5.08902e-01 -4.92726e-01 -5.25077e-01
1.38560e+05 3.46000e+02 -5.08201e-01 -4.74729e-01 -5.41672e-01 -5.08191e-01 -4.92047e-01 -5.24336e-01
1.38880e+05 3.47000e+02 -4.88536e-01 -4.56684e-01 -5.20387e-01 -5.07496e-01 -4.91375e-01 -5.23617e-01
1.39200e+05 3.48000e+02 -4.56467e-01 -4.33944e-01 -4.78990e-01 -5.06813e-01 -4.90728e-01 -5.22898e-01
1.39520e+05 3.48000e+02 -4.56467e-01 -4.33944e-01 -4.78990e-01 -5.06138e-01 -4.90121e-01 -5.22156e-01
1.39840e+05 3.49000e+02 -4.93999e-01 -4.64102e-01 -5.23896e-01 -5.05472e-01 -4.89567e-01 -5.21377e-01
1.40160e+05 3.50000e+02 -4.48417e-01 -4.04087e-01 -4.92748e-01 -5.04813e-01 -4.89077e-01 -5.20548e-01
1.40480e+05 3.51000e+02 -5.08488e-01 -4.72010e-01 -5.44967e-01 -5.04158e-01 -4.88654e-01 -5.19661e-01
1.40800e+05 3.52000e+02 -4.58861e-01 -4.23436e-01 -4.94285e-01 -5.03505e-01 -4.88298e-01 -5.18713e-01
1.41120e+05 3.52000e+02 -4.58861e-01 -4.23436e-01 -4.94285e-01 -5.02851e-01 -4.87999e-01 -5.17704e-01
1.41440e+05 3.53000e+02 -4.67035e-01 -4.26904e-01 -5.07165e-01 -5.02192e-01 -4.87746e-01 -5.16638e-01
1.41760e+05 3.54000e+02 -4.44552e-01 -4.19407e-01 -4.69696e-01 -5.01520e-01 -4.87516e-01 -5.15524e-01
1.42080e+05 3.55000e+02 -4.90247e-01 -4.78022e-01 -5.02473e-01 -5.00832e-01 -4.87285e-01 -5.14378e-01
1.42400e+05 3.56000e+02 -4.54001e-01 -4.30693e-01 -4.77309e-01 -5.00121e-01 -4.87026e-01 -5.13216e-01
1.42720e+05 3.56000e+02 -4.54001e-01 -4.30693e-01 -4.77309e-01 -4.99384e-01 -4.86705e-01 -5.12062e-01
1.43040e+05 3.57000e+02 -4.75543e-01 -4.31815e-01 -5.19271e-01 -4.98616e-01 -4.86294e-01 -5.10938e-01
1.43360e+05 3.58000e+02 -4.76081e-01 -4.38690e-01 -5.13471e-01 -4.97815e-01 -4.85768e-01 -5.09862e-01
1.43680e+05 3.59000e+02 -4.44533e-01 -4.28232e-01 -4.60834e-01 -4.96980e-01 -4.85112e-01 -5.08848e-01
1.44000e+05 3.60000e+02 -4.66533e-01 -4.49785e-01 -4.83281e-01 -4.96108e-01 -4.84321e-01 -5.07896e-01
1.44320e+05 3.60000e+02 -4.66533e-01 -4.49785e-01 -4.83281e-01 -4.95200e-01 -4.83406e-01 -5.06994e-01
1.44640e+05 3.61000e+02 -4.78289e-01 -4.46662e-01 -5.09916e-01 -4.94255e-01 -4.82388e-01 -5.06122e-01
1.44960e+05 3.62000e+02 -4.81446e-01 -4.56525e-01 -5.06366e-01 -4.93275e-01 -4.81296e-01 -5.05253e-01
1.45280e+05 3.63000e+02 -4.47477e-01 -4.28960e-01 -4.65993e-01 -4.92260e-01 -4.80159e-01 -5.04360e-01
1.45600e+05 3.64000e+02 -4.60136e-01 -4.39434e-01 -4.80838e-01 -4.91212e-01 -4.79005e-01 -5.03419e-01
1.45920e+05 3.64000e+02 -4.60136e-01 -4.39434e-01 -4.80838e-01 -4.90135e-01 -4.77859e-01 -5.02412e-01
1.46240e+05 3.65000e+02 -4.38040e-01 -4.06946e-01 -4.69133e-01 -4.89033e-01 -4.76736e-01 -5.01330e-01
1.46560e+05 3.66000e+02 -4.44974e-01 -4.03497e-01 -4.86451e-01 -4.87910e-01 -4.75650e-01 -5.00169e-01
1.46880e+05 3.67000e+02 -4.64579e-01 -4.24904e-01 -5.04253e-01 -4.86771e-01 -4.74606e-01 -4.98936e-01
1.47200e+05 3.68000e+02 -4.86187e-01 -4.62389e-01 -5.09985e-01 -4.85623e-01 -4.73605e-01 -4.97642e-01
1.47520e+05 3.68000e+02 -4.86187e-01 -4.62389e-01 -5.09985e-01 -4.84473e-01 -4.72642e-01 -4.96303e-01
1.47840e+05 3.69000e+02 -4.77294e-01 -4.41826e-01 -5.12762e-01 -4.83327e-01 -4.71713e-01 -4.94940e-01
1.48160e+05 3.70000e+02 -4.48178e-01 -4.16077e-01 -4.80279e-01 -4.82191e-01 -4.70807e-01 -4.93574e-01
1.48480e+05 3.71000e+02 -4.84280e-01 -4.45647e-01 -5.22912e-01 -4.81070e-01 -4.69912e-01 -4.92227e-01
1.48800e+05 3.72000e+02 -4.95867e-01 -4.48166e-01 -5.43568e-01 -4.79967e-01 -4.69015e-01 -4.90918e-01
1.49120e+05 3.72000e+02 -4.95867e-01 -4.48166e-01 -5.43568e-01 -4.78885e-01 -4.68107e-01 -4.89662e-01
1.49440e+05 3.73000e+02 -4.44649e-01 -4.17853e-01 -4.71446e-01 -4.77824e-01 -4.67179e-01 -4.88468e-01
1.49760e+05 3.74000e+02 -4.58857e-01 -4.53998e-01 -4.63715e-01 -4.76784e-01 -4.66229e-01 -4.87339e-01
1.50080e+05 3.75000e+02 -4.28050e-01 -3.92486e-01 -4.63614e-01 -4.75767e-01 -4.65262e-01 -4.86272e-01
1.50400e+05 3.76000e+02 -4.48620e-01 -4.03602e-01 -4.93639e-01 -4.74773e-01 -4.64287e-01 -4.85260e-01
1.50720e+05 3.76000e+02 -4.48620e-01 -4.03602e-01 -4.93639e-01 -4.73808e-01 -4.63323e-01 -4.84293e-01
1.51040e+05 3.77000e+02 -4.58565e-01 -4.30394e-01 -4.86736e-01 -4.72874e-01 -4.62385e-01 -4.83363e-01
1.51360e+05 3.78000e+02 -4.72499e-01 -4.34343e-01 -5.10655e-01 -4.71980e-01 -4.61495e-01 -4.82466e-01
1.51680e+05 3.79000e+02 -4.42066e-01 -4.02706e-01 -4.81426e-01 -4.71133e-01 -4.60666e-01 -4.81601e-01
1.52000e+05 3.80000e+02 -4.75043e-01 -4.44435e-01 -5.05651e-01 -4.70340e-01 -4.59908e-01 -4.80773e-01
1.52320e+05 3.80000e+02 -4.75043e-01 -4.44435e-01 -5.05651e-01 -4.69607e-01 -4.59224e-01 -4.79991e-01
1.52640e+05 3.81000e+02 -4.48531e-01 -4.27233e-01 -4.69829e-01 -4.68937e-01 -4.58607e-01 -4.79267e-01
1.52960e+05 3.82000e+02 -4.90665e-01 -4.14354e-01 -5.66977e-01 -4.68330e-01 -4.58047e-01 -4.78612e-01
1.53280e+05 3.83000e+02 -4.53746e-01 -4.14545e-01 -4.92948e-01 -4.67782e-01 -4.57528e-01 -4.78035e-01
1.53600e+05 3.84000e+02 -4.32700e-01 -3.91453e-01 -4.73948e-01 -4.67286e-01 -4.57032e-01 -4.77540e-01
1.53920e+05 3.84000e+02 -4.32700e-01 -3.91453e-01 -4.73948e-01 -4.66835e-01 -4.56544e-01 -4.77127e-01
1.54240e+05 3.85000e+02 -4.39272e-01 -4.06611e-01 -4.71933e-01 -4.66418e-01 -4.56052e-01 -4.76784e-01
1.54560e+05 3.86000e+02 -4.72553e-01 -4.32978e-01 -5.12129e-01 -4.66026e-01 -4.55550e-01 -4.76501e-01
1.54880e+05 3.87000e+02 -4.40012e-01 -4.07530e-01 -4.72494e-01 -4.65649e-01 -4.55037e-01 -4.76260e-01
1.55200e+05 3.88000e+02 -4.75982e-01 -4.06450e-01 -5.45514e-01 -4.65280e-01 -4.54519e-01 -4.76042e-01
1.55520e+05 3.88000e+02 -4.75982e-01 -4.06450e-01 -5.45514e-01 -4.64916e-01 -4.54002e-01 -4.75829e-01
1.55840e+05 3.89000e+02 -4.26242e-01 -4.12006e-01 -4.40477e-01 -4.64552e-01 -4.53495e-01 -4.75610e-01
1.56160e+05 3.90000e+02 -4.47013e-01 -4.18207e-01 -4.75818e-01 -4.64189e-01 -4.53006e-01 -4.75372e-01
1.56480e+05 3.91000e+02 -4.71149e-01 -4.40983e-01 -5.01316e-01 -4.63826e-01 -4.52541e-01 -4.75111e-01
1.56800e+05 3.92000e+02 -4.31942e-01 -3.82812e-01 -4.81072e-01 -4.63463e-01 -4.52103e-01 -4.74823e-01
1.57120e+05 3.92000e+02 -4.31942e-01 -3.82812e-01 -4.81072e-01 -4.63100e-01 -4.51690e-01 -4.74511e-01
1.57440e+05 3.93000e+02 -4.31345e-01 -3.99839e-01 -4.62851e-01 -4.62737e-01 -4.51292e-01 -4.74183e-01
1.57760e+05 3.94000e+02 -4.61104e-01 -4.39124e-01 -4.83084e-01 -4.62374e-01 -4.50899e-01 -4.73849e-01
1.58080e+05 3.95000e+02 -4.54481e-01 -4.21848e-01 -4.87115e-01 -4.62009e-01 -4.50494e-01 -4.73525e-01
1.58400e+05 3.96000e+02 -4.64852e-01 -4.38869e-01 -4.90834e-01 -4.61641e-01 -4.50058e-01 -4.73224e-01
1.58720e+05 3.96000e+02 -4.64852e-01 -4.38869e-01 -4.90834e-01 -4.61269e-01 -4.49574e-01 -4.72963e-01
1.59040e+05 3.97000e+02 -4.46079e-01 -4.23970e-01 -4.68188e-01 -4.60889e-01 -4.49030e-01 -4.72748e-01
1.59360e+05 3.98000e+02 -4.54069e-01 -3.88789e-01 -5.19349e-01 -4.60500e-01 -4.48416e-01 -4.72584e-01
1.59680e+05 3.99000e+02 -4.38044e-01 -4.08287e-01 -4.67802e-01 -4.60100e-01 -4.47733e-01 -4.72466e-01
1.60000e+05 4.00000e+02 -4.46170e-01 -4.25318e-01 -4.67021e-01 -4.59686e-01 -4.46987e-01 -4.72385e-01
1.60320e+05 4.00000e+02 -4.46170e-01 -4.25318e-01 -4.67021e-01 -4.59258e-01 -4.46190e-01 -4.72325e-01
1.60640e+05 4.01000e+02 -4.65140e-01 -4.22504e-01 -5.07775e-01 -4.58814e-01 -4.45354e-01 -4.72274e-01
1.60960e+05 4.02000e+02 -4.25625e-01 -3.97371e-01 -4.53880e-01 -4.58356e-01 -4.44496e-01 -4.72216e-01
1.61280e+05 4.03000e+02 -4.90182e-01 -4.46273e-01 -5.34092e-01 -4.57887e-01 -4.43631e-01 -4.72142e-01
1.61600e+05 4.04000e+02 -4.36140e-01 -3.99413e-01 -4.72868e-01 -4.57408e-01 -4.42773e-01 -4.72044e-01
1.61920e+05 4.04000e+02 -4.36140e-01 -3.99413e-01 -4.72868e-01 -4.56926e-01 -4.41932e-01 -4.71919e-01
1.62240e+05 4.05000e+02 -4.16432e-01 -3.86541e-01 -4.46322e-01 -4.56444e-01 -4.41120e-01 -4.71767e-01
1.62560e+05 4.06000e+02 -4.70691e-01 -4.20833e-01 -5.20549e-01 -4.55967e-01 -4.40343e-01 -4.71592e-01
1.62880e+05 4.07000e+02 -4.50264e-01 -4.08326e-01 -4.92202e-01 -4.55501e-01 -4.39606e-01 -4.71397e-01
1.63200e+05 4.08000e+02 -4.70185e-01 -4.35109e-01 -5.05261e-01 -4.55050e-01 -4.38912e-01 -4.71187e-01
1.63520e+05 4.08000e+02 -4.70185e-01 -4.35109e-01 -5.05261e-01 -4.54616e-01 -4.38263e-01 -4.70970e-01
1.63840e+05 4.09000e+02 -4.60084e-01 -4.30704e-01 -4.89464e-01 -4.54204e-01 -4.37659e-01 -4.70750e-01
1.64160e+05 4.10000e+02 -4.32608e-01 -3.76153e-01 -4.89063e-01 -4.53816e-01 -4.37098e-01 -4.70534e-01
1.64480e+05 4.11000e+02 -4.43800e-01 -4.27599e-01 -4.60001e-01 -4.53453e-01 -4.36580e-01 -4.70326e-01
1.64800e+05 4.12000e+02 -4.44668e-01 -3.83610e-01 -5.05727e-01 -4.53115e-01 -4.36100e-01 -4.70131e-01
1.65120e+05 4.12000e+02 -4.44668e-01 -3.83610e-01 -5.05727e-01 -4.52803e-01 -4.35657e-01 -4.69949e-01
1.65440e+05 4.13000e+02 -4.24852e-01 -3.90411e-01 -4.59293e-01 -4.52515e-01 -4.35249e-01 -4.69782e-01
1.65760e+05 4.14000e+02 -4.51828e-01 -4.28299e-01 -4.75356e-01 -4.52253e-01 -4.34876e-01 -4.69629e-01
1.66080e+05 4.15000e+02 -4.57179e-01 -4.12294e-01 -5.02064e-01 -4.52014e-01 -4.34542e-01 -4.69487e-01
1.66400e+05 4.16000e+02 -4.28334e-01 -3.98886e-01 -4.57782e-01 -4.51800e-01 -4.34251e-01 -4.69349e-01
1.66720e+05 4.16000e+02 -4.28334e-01 -3.98886e-01 -4.57782e-01 -4.51611e-01 -4.34013e-01 -4.69209e-01
1.67040e+05 4.17000e+02 -4.27079e-01 -3.95700e-01 -4.58457e-01 -4.51445e-01 -4.33834e-01 -4.69056e-01
1.67360e+05 4.18000e+02 -4.27540e-01 -4.05850e-01 -4.49231e-01 -4.51301e-01 -4.33724e-01 -4.68878e-01
1.67680e+05 4.19000e+02 -4.06690e-01 -3.90402e-01 -4.22979e-01 -4.51175e-01 -4.33688e-01 -4.68663e-01
1.68000e+05 4.20000e+02 -4.46888e-01 -4.09478e-01 -4.84297e-01 -4.51065e-01 -4.33728e-01 -4.68402e-01
1.68320e+05 4.20000e+02 -4.46888e-01 -4.09478e-01 -4.84297e-01 -4.50964e-01 -4.33843e-01 -4.68085e-01
1.68640e+05 4.21000e+02 -4.17147e-01 -3.84736e-01 -4.49558e-01 -4.50866e-01 -4.34024e-01 -4.67708e-01
1.68960e+05 4.22000e+02 -4.63068e-01 -4.33937e-01 -4.92198e-01 -4.50763e-01 -4.34258e-01 -4.67267e-01
1.69280e+05 4.23000e+02 -4.36408e-01 -4.03697e-01 -4.69120e-01 -4.50649e-01 -4.34532e-01 -4.66766e-01
1.69600e+05 4.24000e+02 -4.47315e-01 -3.88643e-01 -5.05986e-01 -4.50515e-01 -4.34823e-01 -4.66207e-01
1.69920e+05 4.24000e+02 -4.47315e-01 -3.88643e-01 -5.05986e-01 -4.50352e-01 -4.35108e-01 -4.65596e-01
1.70240e+05 4.25000e+02 -4.48768e-01 -4.10131e-01 -4.87404e-01 -4.50151e-01 -4.35364e-01 -4.64938e-01
1.70560e+05 4.26000e+02 -4.38669e-01 -3.78813e-01 -4.98525e-01 -4.49904e-01 -4.35566e-01 -4.64242e-01
1.70880e+05 4.27000e+02 -4.50037e-01 -4.01557e-01 -4.98516e-01 -4.49604e-01 -4.35694e-01 -4.63514e-01
1.71200e+05 4.28000e+02 -4.36599e-01 -3.88173e-01 -4.85025e-01 -4.49244e-01 -4.35727e-01 -4.62760e-01
1.71520e+05 4.28000e+02 -4.36599e-01 -3.88173e-01 -4.85025e-01 -4.48821e-01 -4.35655e-01 -4.61987e-01
1.71840e+05 4.29000e+02 -4.03078e-01 -3.79706e-01 -4.26450e-01 -4.48337e-01 -4.35473e-01 -4.61200e-01
1.72160e+05 4.30000e+02 -4.46551e-01 -4.01302e-01 -4.91801e-01 -4.47794e-01 -4.35183e-01 -4.60405e-01
1.72480e+05 4.31000e+02 -4.45224e-01 -4.13895e-01 -4.76554e-01 -4.47201e-01 -4.34794e-01 -4.59607e-01
1.72800e+05 4.32000e+02 -4.16502e-01 -3.81339e-01 -4.51664e-01 -4.46568e-01 -4.34323e-01 -4.58812e-01
1.73120e+05 4.32000e+02 -4.16502e-01 -3.81339e-01 -4.51664e-01 -4.45908e-01 -4.33789e-01 -4.58027e-01
1.73440e+05 4.33000e+02 -3.99795e-01 -3.72414e-01 -4.27176e-01 -4.45237e-01 -4.33213e-01 -4.57261e-01
1.73760e+05 4.34000e+02 -4.32823e-01 -4.08648e-01 -4.56997e-01 -4.44569e-01 -4.32616e-01 -4.56521e-01
1.74080e+05 4.35000e+02 -4.23396e-01 -3.78648e-01 -4.68144e-01 -4.43917e-01 -4.32018e-01 -4.55816e-01
1.74400e+05 4.36000e+02 -4.58466e-01 -4.17041e-01 -4.99890e-01 -4.43293e-01 -4.31434e-01 -4.55152e-01
1.74720e+05 4.36000e+02 -4.58466e-01 -4.17041e-01 -4.99890e-01 -4.42707e-01 -4.30879e-01 -4.54534e-01
1.75040e+05 4.37000e+02 -4.22570e-01 -3.87206e-01 -4.57935e-01 -4.42161e-01 -4.30359e-01 -4.53963e-01
1.75360e+05 4.38000e+02 -4.07824e-01 -3.77191e-01 -4.38457e-01 -4.41658e-01 -4.29878e-01 -4.53439e-01
1.75680e+05 4.39000e+02 -3.99761e-01 -3.46122e-01 -4.53400e-01 -4.41195e-01 -4.29433e-01 -4.52957e-01
1.76000e+05 4.40000e+02 -4.09094e-01 -3.80016e-01 -4.38173e-01 -4.40766e-01 -4.29019e-01 -4.52513e-01
1.76320e+05 4.40000e+02 -4.09094e-01 -3.80016e-01 -4.38173e-01 -4.40363e-01 -4.28627e-01 -4.52099e-01
1.76640e+05 4.41000e+02 -4.41191e-01 -3.99859e-01 -4.82524e-01 -4.39976e-01 -4.28244e-01 -4.51708e-01
1.76960e+05 4.42000e+02 -4.05429e-01 -3.55888e-01 -4.54970e-01 -4.39597e-01 -4.27860e-01 -4.51334e-01
1.77280e+05 4.43000e+02 -4.26835e-01 -4.03320e-01 -4.50350e-01 -4.39214e-01 -4.27462e-01 -4.50967e-01
1.77600e+05 4.44000e+02 -4.15285e-01 -3.83042e-01 -4.47527e-01 -4.38821e-01 -4.27039e-01 -4.50603e-01
1.77920e+05 4.44000e+02 -4.15285e-01 -3.83042e-01 -4.47527e-01 -4.38410e-01 -4.26582e-01 -4.50238e-01
1.78240e+05 4.45000e+02 -4.38535e-01 -3.78566e-01 -4.98505e-01 -4.37975e-01 -4.26082e-01 -4.49867e-01
1.78560e+05 4.46000e+02 -4.25568e-01 -3.85040e-01 -4.66097e-01 -4.37510e-01 -4.25533e-01 -4.49487e-01
1.78880e+05 4.47000e+02 -4.63013e-01 -4.21822e-01 -5.04204e-01 -4.37011e-01 -4.24927e-01 -4.49096e-01
1.79200e+05 4.48000e+02 -4.33127e-01 -4.05961e-01 -4.60294e-01 -4.36476e-01 -4.24262e-01 -4.48690e-01
1.79520e+05 4.48000e+02 -4.33127e-01 -4.05961e-01 -4.60294e-01 -4.35902e-01 -4.23536e-01 -4.48268e-01
1.79840e+05 4.49000e+02 -3.87707e-01 -3.70255e-01 -4.05160e-01 -4.35288e-01 -4.22749e-01 -4.47827e-01
1.80160e+05 4.50000e+02 -3.94634e-01 -3.70783e-01 -4.18485e-01 -4.34636e-01 -4.21907e-01 -4.47365e-01
1.80480e+05 4.51000e+02 -4.29851e-01 -4.11376e-01 -4.48326e-01 -4.33950e-01 -4.21016e-01 -4.46885e-01
1.80800e+05 4.52000e+02 -4.33573e-01 -4.06100e-01 -4.61047e-01 -4.33236e-01 -4.20083e-01 -4.46389e-01
1.81120e+05 4.52000e+02 -4.33573e-01 -4.06100e-01 -4.61047e-01 -4.32502e-01 -4.19121e-01 -4.45883e-01
1.81440e+05 4.53000e+02 -4.31038e-01 -3.80380e-01 -4.81696e-01 -4.31760e-01 -4.18140e-01 -4.45380e-01
1.81760e+05 4.54000e+02 -4.04510e-01 -3.92650e-01 -4.16370e-01 -4.31021e-01 -4.17151e-01 -4.44891e-01
1.82080e+05 4.55000e+02 -4.27847e-01 -4.16683e-01 -4.39011e-01 -4.30299e-01 -4.16166e-01 -4.44432e-01
1.82400e+05 4.56000e+02 -4.33789e-01 -3.95651e-01 -4.71927e-01 -4.29605e-01 -4.15195e-01 -4.44015e-01
1.82720e+05 4.56000e+02 -4.33789e-01 -3.95651e-01 -4.71927e-01 -4.28949e-01 -4.14248e-01 -4.43649e-01
1.83040e+05 4.57000e+02 -4.25395e-01 -3.96742e-01 -4.54048e-01 -4.28337e-01 -4.13334e-01 -4.43340e-01
1.83360e+05 4.58000e+02 -4.22571e-01 -3.93672e-01 -4.51470e-01 -4.27773e-01 -4.12461e-01 -4.43085e-01
1.83680e+05 4.59000e+02 -4.19165e-01 -3.90107e-01 -4.48224e-01 -4.27259e-01 -4.11638e-01 -4.42880e-01
1.84000e+05 4.60000e+02 -4.49469e-01 -3.95470e-01 -5.03469e-01 -4.26792e-01 -4.10872e-01 -4.42712e-01
1.84320e+05 4.60000e+02 -4.49469e-01 -3.95470e-01 -5.03469e-01 -4.26371e-01 -4.10172e-01 -4.42569e-01
1.84640e+05 4.61000e+02 -4.46146e-01 -4.14820e-01 -4.77472e-01 -4.25990e-01 -4.09541e-01 -4.42439e-01
1.84960e+05 4.62000e+02 -4.33432e-01 -3.84770e-01 -4.82094e-01 -4.25647e-01 -4.08983e-01 -4.42310e-01
1.85280e+05 4.63000e+02 -4.66507e-01 -4.18721e-01 -5.14292e-01 -4.25336e-01 -4.08502e-01 -4.42171e-01
1.85600e+05 4.64000e+02 -3.93466e-01 -3.60086e-01 -4.26845e-01 -4.25056e-01 -4.08096e-01 -4.42016e-01
1.85920e+05 4.64000e+02 -3.93466e-01 -3.60086e-01 -4.26845e-01 -4.24803e-01 -4.07762e-01 -4.41844e-01
1.86240e+05 4.65000e+02 -4.02451e-01 -3.59284e-01 -4.45618e-01 -4.24577e-01 -4.07497e-01 -4.41657e-01
1.86560e+05 4.66000e+02 -4.35447e-01 -3.99871e-01 -4.71023e-01 -4.24378e-01 -4.07296e-01 -4.41460e-01
1.86880e+05 4.67000e+02 -3.95011e-01 -3.47517e-01 -4.42505e-01 -4.24209e-01 -4.07154e-01 -4.41265e-01
1.87200e+05 4.68000e+02 -4.41735e-01 -3.87721e-01 -4.95748e-01 -4.24073e-01 -4.07066e-01 -4.41080e-01
1.87520e+05 4.68000e+02 -4.41735e-01 -3.87721e-01 -4.95748e-01 -4.23976e-01 -4.07033e-01 -4.40919e-01
1.87840e+05 4.69000e+02 -4.16280e-01 -3.92138e-01 -4.40423e-01 -4.23922e-01 -4.07053e-01 -4.40791e-01
1.88160e+05 4.70000e+02 -4.17188e-01 -3.93627e-01 -4.40749e-01 -4.23917e-01 -4.07131e-01 -4.40703e-01
1.88480e+05 4.71000e+02 -4.26441e-01 -3.59643e-01 -4.93239e-01 -4.23963e-01 -4.07273e-01 -4.40653e-01
1.88800e+05 4.72000e+02 -4.23546e-01 -4.09285e-01 -4.37808e-01 -4.24062e-01 -4.07485e-01 -4.40638e-01
1.89120e+05 4.72000e+02 -4.23546e-01 -4.09285e-01 -4.37808e-01 -4.24209e-01 -4.07771e-01 -4.40646e-01
1.89440e+05 4.73000e+02 -4.06703e-01 -3.75918e-01 -4.37487e-01 -4.24398e-01 -4.08133e-01 -4.40662e-01
1.89760e+05 4.74000e+02 -3.97963e-01 -3.61171e-01 -4.34755e-01 -4.24620e-01 -4.08570e-01 -4.40671e-01
1.90080e+05 4.75000e+02 -4.10185e-01 -3.96501e-01 -4.23870e-01 -4.24863e-01 -4.09074e-01 -4.40651e-01
1.90400e+05 4.76000e+02 -4.01475e-01 -3.62393e-01 -4.40557e-01 -4.25114e-01 -4.09636e-01 -4.40591e-01
1.90720e+05 4.76000e+02 -4.01475e-01 -3.62393e-01 -4.40557e-01 -4.25359e-01 -4.10238e-01 -4.40480e-01
1.91040e+05 4.77000e+02 -4.08714e-01 -3.66901e-01 -4.50526e-01 -4.25585e-01 -4.10859e-01 -4.40311e-01
1.91360e+05 4.78000e+02 -4.12945e-01 -3.96854e-01 -4.29036e-01 -4.25781e-01 -4.11475e-01 -4.40086e-01
1.91680e+05 4.79000e+02 -4.03392e-01 -3.71504e-01 -4.35281e-01 -4.25936e-01 -4.12061e-01 -4.39810e-01
1.92000e+05 4.80000e+02 -3.82268e-01 -3.52193e-01 -4.12342e-01 -4.26042e-01 -4.12594e-01 -4.39490e-01
1.92320e+05 4.80000e+02 -3.82268e-01 -3.52193e-01 -4.12342e-01 -4.26092e-01 -4.13053e-01 -4.39132e-01
1.92640e+05 4.81000e+02 -4.32161e-01 -4.01844e-01 -4.62477e-01 -4.26080e-01 -4.13419e-01 -4.38741e-01
1.92960e+05 4.82000e+02 -3.98323e-01 -3.70415e-01 -4.26231e-01 -4.26002e-01 -4.13686e-01 -4.38318e-01
1.93280e+05 4.83000e+02 -3.88255e-01 -3.76107e-01 -4.00403e-01 -4.25854e-01 -4.13849e-01 -4.37860e-01
1.93600e+05 4.84000e+02 -4.15436e-01 -3.71407e-01 -4.59466e-01 -4.25634e-01 -4.13908e-01 -4.37360e-01
1.93920e+05 4.84000e+02 -4.15436e-01 -3.71407e-01 -4.59466e-01 -4.25339e-01 -4.13870e-01 -4.36809e-01
1.94240e+05 4.85000e+02 -3.63158e-01 -3.46527e-01 -3.79788e-01 -4.24970e-01 -4.13741e-01 -4.36200e-01
1.94560e+05 4.86000e+02 -4.02427e-01 -3.76402e-01 -4.28452e-01 -4.24527e-01 -4.13528e-01 -4.35527e-01
1.94880e+05 4.87000e+02 -4.03854e-01 -3.92224e-01 -4.15484e-01 -4.24012e-01 -4.13238e-01 -4.34787e-01
1.95200e+05 4.88000e+02 -4.18469e-01 -3.75873e-01 -4.61065e-01 -4.23430e-01 -4.12877e-01 -4.33983e-01
1.95520e+05 4.88000e+02 -4.18469e-01 -3.75873e-01 -4.61065e-01 -4.22783e-01 -4.12450e-01 -4.33116e-01
1.95840e+05 4.89000e+02 -4.11391e-01 -3.91136e-01 -4.31646e-01 -4.22077e-01 -4.11961e-01 -4.32193e-01
1.96160e+05 4.90000e+02 -4.29026e-01 -4.03340e-01 -4.54713e-01 -4.21319e-01 -4.11414e-01 -4.31223e-01
1.96480e+05 4.91000e+02 -4.16722e-01 -3.88060e-01 -4.45384e-01 -4.20514e-01 -4.10813e-01 -4.30214e-01
1.96800e+05 4.92000e+02 -4.35178e-01 -4.04422e-01 -4.65935e-01 -4.19667e-01 -4.10162e-01 -4.29172e-01
1.97120e+05 4.92000e+02 -4.35178e-01 -4.04422e-01 -4.65935e-01 -4.18785e-01 -4.09465e-01 -4.28105e-01
1.97440e+05 4.93000e+02 -3.85952e-01 -3.57485e-01 -4.14420e-01 -4.17872e-01 -4.08726e-01 -4.27019e-01
1.97760e+05 4.94000e+02 -4.34848e-01 -4.17814e-01 -4.51881e-01 -4.16936e-01 -4.07953e-01 -4.25919e-01
1.98080e+05 4.95000e+02 -3.94053e-01 -3.76688e-01 -4.11418e-01 -4.15984e-01 -4.07157e-01 -4.24811e-01
1.98400e+05 4.96000e+02 -3.80287e-01 -3.56044e-01 -4.04531e-01 -4.15026e-01 -4.06350e-01 -4.23701e-01
1.98720e+05 4.96000e+02 -3.80287e-01 -3.56044e-01 -4.04531e-01 -4.14072e-01 -4.05548e-01 -4.22597e-01
1.99040e+05 4.97000e+02 -3.75308e-01 -3.52269e-01 -3.98348e-01 -4.13138e-01 -4.04773e-01 -4.21504e-01
1.99360e+05 4.98000e+02 -3.88981e-01 -3.54355e-01 -4.23608e-01 -4.12238e-01 -4.04043e-01 -4.20433e-01
1.99680e+05 4.99000e+02 -3.81224e-01 -3.62225e-01 -4.00223e-01 -4.11388e-01 -4.03379e-01 -4.19396e-01


==> fig/parallel/shkadov_1_env_bs.dat <==
0.00000e+00 0.00000e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
3.20000e+02 0.00000e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
6.40000e+02 1.00000e+00 -2.93563e+00 -2.72768e+00 -3.14359e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
9.60000e+02 2.00000e+00 -3.02245e+00 -2.76919e+00 -3.27571e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.28000e+03 3.00000e+00 -3.30261e+00 -3.05296e+00 -3.55226e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.60000e+03 4.00000e+00 -3.19479e+00 -2.74323e+00 -3.64635e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
1.92000e+03 4.00000e+00 -3.19479e+00 -2.74323e+00 -3.64635e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
2.24000e+03 5.00000e+00 -3.36997e+00 -3.14226e+00 -3.59769e+00 -3.12869e+00 -2.83717e+00 -3.42021e+00
2.56000e+03 6.00000e+00 -3.18195e+00 -2.80421e+00 -3.55970e+00 -3.12868e+00 -2.83718e+00 -3.42018e+00
2.88000e+03 7.00000e+00 -3.25292e+00 -3.15839e+00 -3.34745e+00 -3.12865e+00 -2.83720e+00 -3.42010e+00
3.20000e+03 8.00000e+00 -2.81159e+00 -2.33617e+00 -3.28701e+00 -3.12858e+00 -2.83725e+00 -3.41991e+00
3.52000e+03 8.00000e+00 -2.81159e+00 -2.33617e+00 -3.28701e+00 -3.12847e+00 -2.83739e+00 -3.41956e+00
3.84000e+03 9.00000e+00 -2.94246e+00 -2.76336e+00 -3.12156e+00 -3.12830e+00 -2.83765e+00 -3.41895e+00
4.16000e+03 1.00000e+01 -3.00906e+00 -2.69420e+00 -3.32392e+00 -3.12807e+00 -2.83816e+00 -3.41797e+00
4.48000e+03 1.10000e+01 -2.85053e+00 -2.69554e+00 -3.00552e+00 -3.12778e+00 -2.83904e+00 -3.41651e+00
4.80000e+03 1.20000e+01 -3.02981e+00 -2.90524e+00 -3.15438e+00 -3.12746e+00 -2.84047e+00 -3.41445e+00
5.12000e+03 1.20000e+01 -3.02981e+00 -2.90524e+00 -3.15438e+00 -3.12715e+00 -2.84260e+00 -3.41169e+00
5.44000e+03 1.30000e+01 -3.11768e+00 -2.97602e+00 -3.25934e+00 -3.12688e+00 -2.84562e+00 -3.40815e+00
5.76000e+03 1.40000e+01 -3.01983e+00 -2.83642e+00 -3.20323e+00 -3.12671e+00 -2.84967e+00 -3.40375e+00
6.08000e+03 1.50000e+01 -3.01049e+00 -2.76363e+00 -3.25736e+00 -3.12665e+00 -2.85486e+00 -3.39845e+00
6.40000e+03 1.60000e+01 -2.69059e+00 -2.41409e+00 -2.96708e+00 -3.12671e+00 -2.86123e+00 -3.39220e+00
6.72000e+03 1.60000e+01 -2.69059e+00 -2.41409e+00 -2.96708e+00 -3.12686e+00 -2.86875e+00 -3.38498e+00
7.04000e+03 1.70000e+01 -2.75947e+00 -2.58457e+00 -2.93437e+00 -3.12705e+00 -2.87733e+00 -3.37676e+00
7.36000e+03 1.80000e+01 -2.80905e+00 -2.51948e+00 -3.09862e+00 -3.12718e+00 -2.88680e+00 -3.36757e+00
7.68000e+03 1.90000e+01 -2.71250e+00 -2.51202e+00 -2.91297e+00 -3.12718e+00 -2.89695e+00 -3.35740e+00
8.00000e+03 2.00000e+01 -2.92352e+00 -2.56455e+00 -3.28250e+00 -3.12692e+00 -2.90754e+00 -3.34631e+00
8.32000e+03 2.00000e+01 -2.92352e+00 -2.56455e+00 -3.28250e+00 -3.12632e+00 -2.91831e+00 -3.33432e+00
8.64000e+03 2.10000e+01 -2.68646e+00 -2.45943e+00 -2.91348e+00 -3.12525e+00 -2.92899e+00 -3.32151e+00
8.96000e+03 2.20000e+01 -2.79402e+00 -2.61204e+00 -2.97601e+00 -3.12364e+00 -2.93934e+00 -3.30794e+00
9.28000e+03 2.30000e+01 -2.85834e+00 -2.67757e+00 -3.03910e+00 -3.12141e+00 -2.94912e+00 -3.29370e+00
9.60000e+03 2.40000e+01 -2.56963e+00 -2.33147e+00 -2.80779e+00 -3.11848e+00 -2.95810e+00 -3.27885e+00
9.92000e+03 2.40000e+01 -2.56963e+00 -2.33147e+00 -2.80779e+00 -3.11478e+00 -2.96610e+00 -3.26346e+00
1.02400e+04 2.50000e+01 -2.72541e+00 -2.35293e+00 -3.09789e+00 -3.11026e+00 -2.97292e+00 -3.24759e+00
1.05600e+04 2.60000e+01 -2.48128e+00 -2.18172e+00 -2.78084e+00 -3.10486e+00 -2.97842e+00 -3.23130e+00
1.08800e+04 2.70000e+01 -2.60999e+00 -2.34353e+00 -2.87645e+00 -3.09856e+00 -2.98246e+00 -3.21466e+00
1.12000e+04 2.80000e+01 -2.25360e+00 -2.08353e+00 -2.42368e+00 -3.09133e+00 -2.98493e+00 -3.19772e+00
1.15200e+04 2.80000e+01 -2.25360e+00 -2.08353e+00 -2.42368e+00 -3.08315e+00 -2.98576e+00 -3.18055e+00
1.18400e+04 2.90000e+01 -2.80966e+00 -2.65021e+00 -2.96910e+00 -3.07406e+00 -2.98490e+00 -3.16321e+00
1.21600e+04 3.00000e+01 -2.57744e+00 -2.20933e+00 -2.94556e+00 -3.06407e+00 -2.98232e+00 -3.14582e+00
1.24800e+04 3.10000e+01 -2.48741e+00 -2.30675e+00 -2.66806e+00 -3.05323e+00 -2.97801e+00 -3.12844e+00
1.28000e+04 3.20000e+01 -2.27042e+00 -1.97387e+00 -2.56697e+00 -3.04157e+00 -2.97197e+00 -3.11117e+00
1.31200e+04 3.20000e+01 -2.27042e+00 -1.97387e+00 -2.56697e+00 -3.02916e+00 -2.96421e+00 -3.09411e+00
1.34400e+04 3.30000e+01 -2.48745e+00 -2.36621e+00 -2.60869e+00 -3.01603e+00 -2.95471e+00 -3.07734e+00
1.37600e+04 3.40000e+01 -2.64896e+00 -2.14030e+00 -3.15762e+00 -3.00223e+00 -2.94350e+00 -3.06095e+00
1.40800e+04 3.50000e+01 -2.35077e+00 -2.03045e+00 -2.67109e+00 -2.98778e+00 -2.93056e+00 -3.04500e+00
1.44000e+04 3.60000e+01 -2.24853e+00 -2.04004e+00 -2.45701e+00 -2.97272e+00 -2.91593e+00 -3.02951e+00
1.47200e+04 3.60000e+01 -2.24853e+00 -2.04004e+00 -2.45701e+00 -2.95707e+00 -2.89966e+00 -3.01449e+00
1.50400e+04 3.70000e+01 -2.47406e+00 -2.05259e+00 -2.89553e+00 -2.94088e+00 -2.88187e+00 -2.99988e+00
1.53600e+04 3.80000e+01 -2.34604e+00 -1.95917e+00 -2.73291e+00 -2.92415e+00 -2.86270e+00 -2.98560e+00
1.56800e+04 3.90000e+01 -2.33942e+00 -2.07781e+00 -2.60104e+00 -2.90693e+00 -2.84232e+00 -2.97154e+00
1.60000e+04 4.00000e+01 -1.91790e+00 -1.67643e+00 -2.15938e+00 -2.88926e+00 -2.82095e+00 -2.95757e+00
1.63200e+04 4.00000e+01 -1.91790e+00 -1.67643e+00 -2.15938e+00 -2.87118e+00 -2.79876e+00 -2.94359e+00
1.66400e+04 4.10000e+01 -1.99996e+00 -1.82269e+00 -2.17724e+00 -2.85274e+00 -2.77595e+00 -2.92952e+00
1.69600e+04 4.20000e+01 -1.88663e+00 -1.71051e+00 -2.06275e+00 -2.83399e+00 -2.75267e+00 -2.91531e+00
1.72800e+04 4.30000e+01 -2.08387e+00 -1.93571e+00 -2.23203e+00 -2.81499e+00 -2.72908e+00 -2.90090e+00
1.76000e+04 4.40000e+01 -2.11235e+00 -1.90062e+00 -2.32408e+00 -2.79580e+00 -2.70533e+00 -2.88628e+00
1.79200e+04 4.40000e+01 -2.11235e+00 -1.90062e+00 -2.32408e+00 -2.77646e+00 -2.68154e+00 -2.87139e+00
1.82400e+04 4.50000e+01 -2.13618e+00 -1.81919e+00 -2.45317e+00 -2.75702e+00 -2.65787e+00 -2.85617e+00
1.85600e+04 4.60000e+01 -2.31556e+00 -2.10768e+00 -2.52344e+00 -2.73748e+00 -2.63445e+00 -2.84052e+00
1.88800e+04 4.70000e+01 -2.06689e+00 -1.72858e+00 -2.40519e+00 -2.71785e+00 -2.61139e+00 -2.82431e+00
1.92000e+04 4.80000e+01 -1.86248e+00 -1.55960e+00 -2.16536e+00 -2.69809e+00 -2.58880e+00 -2.80738e+00
1.95200e+04 4.80000e+01 -1.86248e+00 -1.55960e+00 -2.16536e+00 -2.67814e+00 -2.56675e+00 -2.78954e+00
1.98400e+04 4.90000e+01 -1.87464e+00 -1.58430e+00 -2.16498e+00 -2.65793e+00 -2.54524e+00 -2.77061e+00
2.01600e+04 5.00000e+01 -1.60649e+00 -1.51334e+00 -1.69965e+00 -2.63736e+00 -2.52429e+00 -2.75044e+00
2.04800e+04 5.10000e+01 -1.74702e+00 -1.48019e+00 -2.01385e+00 -2.61637e+00 -2.50384e+00 -2.72890e+00
2.08000e+04 5.20000e+01 -1.93870e+00 -1.66304e+00 -2.21436e+00 -2.59488e+00 -2.48381e+00 -2.70595e+00
2.11200e+04 5.20000e+01 -1.93870e+00 -1.66304e+00 -2.21436e+00 -2.57287e+00 -2.46414e+00 -2.68160e+00
2.14400e+04 5.30000e+01 -1.65120e+00 -1.38403e+00 -1.91837e+00 -2.55033e+00 -2.44471e+00 -2.65596e+00
2.17600e+04 5.40000e+01 -1.79101e+00 -1.59505e+00 -1.98697e+00 -2.52731e+00 -2.42543e+00 -2.62919e+00
2.20800e+04 5.50000e+01 -1.91924e+00 -1.58659e+00 -2.25189e+00 -2.50385e+00 -2.40616e+00 -2.60154e+00
2.24000e+04 5.60000e+01 -1.74411e+00 -1.65342e+00 -1.83481e+00 -2.48002e+00 -2.38676e+00 -2.57328e+00
2.27200e+04 5.60000e+01 -1.74411e+00 -1.65342e+00 -1.83481e+00 -2.45589e+00 -2.36710e+00 -2.54468e+00
2.30400e+04 5.70000e+01 -1.56269e+00 -1.38260e+00 -1.74277e+00 -2.43151e+00 -2.34698e+00 -2.51603e+00
2.33600e+04 5.80000e+01 -1.76664e+00 -1.52866e+00 -2.00462e+00 -2.40692e+00 -2.32628e+00 -2.48756e+00
2.36800e+04 5.90000e+01 -1.36418e+00 -1.26178e+00 -1.46658e+00 -2.38215e+00 -2.30482e+00 -2.45948e+00
2.40000e+04 6.00000e+01 -1.61776e+00 -1.50262e+00 -1.73289e+00 -2.35723e+00 -2.28253e+00 -2.43192e+00
2.43200e+04 6.00000e+01 -1.61776e+00 -1.50262e+00 -1.73289e+00 -2.33215e+00 -2.25933e+00 -2.40496e+00
2.46400e+04 6.10000e+01 -1.65548e+00 -1.37778e+00 -1.93318e+00 -2.30693e+00 -2.23527e+00 -2.37859e+00
2.49600e+04 6.20000e+01 -1.52881e+00 -1.20453e+00 -1.85309e+00 -2.28158e+00 -2.21043e+00 -2.35274e+00
2.52800e+04 6.30000e+01 -1.50169e+00 -1.24568e+00 -1.75770e+00 -2.25614e+00 -2.18495e+00 -2.32732e+00
2.56000e+04 6.40000e+01 -1.47679e+00 -1.26427e+00 -1.68931e+00 -2.23062e+00 -2.15900e+00 -2.30224e+00
2.59200e+04 6.40000e+01 -1.47679e+00 -1.26427e+00 -1.68931e+00 -2.20506e+00 -2.13274e+00 -2.27737e+00
2.62400e+04 6.50000e+01 -1.33760e+00 -1.18041e+00 -1.49479e+00 -2.17949e+00 -2.10632e+00 -2.25266e+00
2.65600e+04 6.60000e+01 -1.44146e+00 -1.26619e+00 -1.61672e+00 -2.15394e+00 -2.07987e+00 -2.22802e+00
2.68800e+04 6.70000e+01 -1.54748e+00 -1.28789e+00 -1.80706e+00 -2.12846e+00 -2.05348e+00 -2.20343e+00
2.72000e+04 6.80000e+01 -1.55183e+00 -1.30090e+00 -1.80277e+00 -2.10305e+00 -2.02724e+00 -2.17886e+00
2.75200e+04 6.80000e+01 -1.55183e+00 -1.30090e+00 -1.80277e+00 -2.07775e+00 -2.00119e+00 -2.15431e+00
2.78400e+04 6.90000e+01 -1.63369e+00 -1.46815e+00 -1.79922e+00 -2.05256e+00 -1.97535e+00 -2.12978e+00
2.81600e+04 7.00000e+01 -1.46624e+00 -1.23127e+00 -1.70122e+00 -2.02752e+00 -1.94975e+00 -2.10529e+00
2.84800e+04 7.10000e+01 -1.38387e+00 -1.24172e+00 -1.52602e+00 -2.00261e+00 -1.92435e+00 -2.08087e+00
2.88000e+04 7.20000e+01 -1.40692e+00 -1.20770e+00 -1.60614e+00 -1.97786e+00 -1.89916e+00 -2.05656e+00
2.91200e+04 7.20000e+01 -1.40692e+00 -1.20770e+00 -1.60614e+00 -1.95326e+00 -1.87412e+00 -2.03239e+00
2.94400e+04 7.30000e+01 -1.27845e+00 -1.14020e+00 -1.41669e+00 -1.92883e+00 -1.84920e+00 -2.00845e+00
2.97600e+04 7.40000e+01 -1.40911e+00 -1.10586e+00 -1.71236e+00 -1.90460e+00 -1.82440e+00 -1.98479e+00
3.00800e+04 7.50000e+01 -1.15940e+00 -9.82190e-01 -1.33661e+00 -1.88059e+00 -1.79970e+00 -1.96148e+00
3.04000e+04 7.60000e+01 -1.41142e+00 -1.26321e+00 -1.55964e+00 -1.85688e+00 -1.77515e+00 -1.93861e+00
3.07200e+04 7.60000e+01 -1.41142e+00 -1.26321e+00 -1.55964e+00 -1.83351e+00 -1.75079e+00 -1.91624e+00
3.10400e+04 7.70000e+01 -1.41274e+00 -1.19871e+00 -1.62678e+00 -1.81058e+00 -1.72672e+00 -1.89443e+00
3.13600e+04 7.80000e+01 -1.31010e+00 -1.10832e+00 -1.51188e+00 -1.78814e+00 -1.70304e+00 -1.87324e+00
3.16800e+04 7.90000e+01 -1.25154e+00 -1.09552e+00 -1.40756e+00 -1.76628e+00 -1.67987e+00 -1.85269e+00
3.20000e+04 8.00000e+01 -1.13206e+00 -9.63390e-01 -1.30072e+00 -1.74504e+00 -1.65729e+00 -1.83279e+00
3.23200e+04 8.00000e+01 -1.13206e+00 -9.63390e-01 -1.30072e+00 -1.72446e+00 -1.63542e+00 -1.81350e+00
3.26400e+04 8.10000e+01 -1.15123e+00 -9.74825e-01 -1.32764e+00 -1.70455e+00 -1.61433e+00 -1.79477e+00
3.29600e+04 8.20000e+01 -1.13624e+00 -9.31221e-01 -1.34127e+00 -1.68532e+00 -1.59410e+00 -1.77654e+00
3.32800e+04 8.30000e+01 -1.17428e+00 -1.05824e+00 -1.29033e+00 -1.66672e+00 -1.57475e+00 -1.75870e+00
3.36000e+04 8.40000e+01 -1.20235e+00 -1.05949e+00 -1.34520e+00 -1.64874e+00 -1.55630e+00 -1.74117e+00
3.39200e+04 8.40000e+01 -1.20235e+00 -1.05949e+00 -1.34520e+00 -1.63131e+00 -1.53876e+00 -1.72386e+00
3.42400e+04 8.50000e+01 -1.19830e+00 -1.06588e+00 -1.33073e+00 -1.61439e+00 -1.52209e+00 -1.70669e+00
3.45600e+04 8.60000e+01 -1.12500e+00 -1.02082e+00 -1.22918e+00 -1.59792e+00 -1.50624e+00 -1.68959e+00
3.48800e+04 8.70000e+01 -1.11824e+00 -1.00509e+00 -1.23138e+00 -1.58182e+00 -1.49112e+00 -1.67252e+00
3.52000e+04 8.80000e+01 -1.19716e+00 -1.00885e+00 -1.38548e+00 -1.56603e+00 -1.47663e+00 -1.65543e+00
3.55200e+04 8.80000e+01 -1.19716e+00 -1.00885e+00 -1.38548e+00 -1.55048e+00 -1.46263e+00 -1.63834e+00
3.58400e+04 8.90000e+01 -1.08508e+00 -9.02251e-01 -1.26791e+00 -1.53511e+00 -1.44899e+00 -1.62123e+00
3.61600e+04 9.00000e+01 -1.10915e+00 -9.85332e-01 -1.23296e+00 -1.51984e+00 -1.43555e+00 -1.60412e+00
3.64800e+04 9.10000e+01 -9.93229e-01 -9.08257e-01 -1.07820e+00 -1.50461e+00 -1.42218e+00 -1.58705e+00
3.68000e+04 9.20000e+01 -1.05032e+00 -9.56862e-01 -1.14379e+00 -1.48940e+00 -1.40877e+00 -1.57003e+00
3.71200e+04 9.20000e+01 -1.05032e+00 -9.56862e-01 -1.14379e+00 -1.47415e+00 -1.39522e+00 -1.55309e+00
3.74400e+04 9.30000e+01 -1.11260e+00 -9.34597e-01 -1.29061e+00 -1.45887e+00 -1.38148e+00 -1.53626e+00
3.77600e+04 9.40000e+01 -1.11478e+00 -9.36308e-01 -1.29325e+00 -1.44355e+00 -1.36752e+00 -1.51957e+00
3.80800e+04 9.50000e+01 -1.15554e+00 -1.06911e+00 -1.24197e+00 -1.42820e+00 -1.35336e+00 -1.50303e+00
3.84000e+04 9.60000e+01 -9.48038e-01 -8.81910e-01 -1.01417e+00 -1.41285e+00 -1.33905e+00 -1.48665e+00
3.87200e+04 9.60000e+01 -9.48038e-01 -8.81910e-01 -1.01417e+00 -1.39753e+00 -1.32463e+00 -1.47043e+00
3.90400e+04 9.70000e+01 -1.01046e+00 -8.29322e-01 -1.19159e+00 -1.38229e+00 -1.31018e+00 -1.45439e+00
3.93600e+04 9.80000e+01 -9.60941e-01 -8.45648e-01 -1.07623e+00 -1.36714e+00 -1.29578e+00 -1.43850e+00
3.96800e+04 9.90000e+01 -1.00480e+00 -9.50150e-01 -1.05945e+00 -1.35214e+00 -1.28148e+00 -1.42279e+00
4.00000e+04 1.00000e+02 -9.06585e-01 -8.25785e-01 -9.87385e-01 -1.33731e+00 -1.26736e+00 -1.40727e+00
4.03200e+04 1.00000e+02 -9.06585e-01 -8.25785e-01 -9.87385e-01 -1.32269e+00 -1.25344e+00 -1.39195e+00
4.06400e+04 1.01000e+02 -9.34290e-01 -8.87877e-01 -9.80702e-01 -1.30832e+00 -1.23976e+00 -1.37687e+00
4.09600e+04 1.02000e+02 -8.91991e-01 -8.45303e-01 -9.38679e-01 -1.29421e+00 -1.22636e+00 -1.36206e+00
4.12800e+04 1.03000e+02 -1.01022e+00 -8.14752e-01 -1.20570e+00 -1.28040e+00 -1.21323e+00 -1.34757e+00
4.16000e+04 1.04000e+02 -9.75557e-01 -9.00874e-01 -1.05024e+00 -1.26691e+00 -1.20039e+00 -1.33342e+00
4.19200e+04 1.04000e+02 -9.75557e-01 -9.00874e-01 -1.05024e+00 -1.25374e+00 -1.18784e+00 -1.31964e+00
4.22400e+04 1.05000e+02 -9.52146e-01 -8.45900e-01 -1.05839e+00 -1.24089e+00 -1.17556e+00 -1.30623e+00
4.25600e+04 1.06000e+02 -9.72642e-01 -8.18772e-01 -1.12651e+00 -1.22837e+00 -1.16354e+00 -1.29320e+00
4.28800e+04 1.07000e+02 -9.84927e-01 -9.39301e-01 -1.03055e+00 -1.21614e+00 -1.15177e+00 -1.28051e+00
4.32000e+04 1.08000e+02 -9.51388e-01 -8.05930e-01 -1.09685e+00 -1.20418e+00 -1.14024e+00 -1.26812e+00
4.35200e+04 1.08000e+02 -9.51388e-01 -8.05930e-01 -1.09685e+00 -1.19245e+00 -1.12890e+00 -1.25600e+00
4.38400e+04 1.09000e+02 -9.50895e-01 -8.50716e-01 -1.05107e+00 -1.18093e+00 -1.11777e+00 -1.24409e+00
4.41600e+04 1.10000e+02 -9.67823e-01 -8.54522e-01 -1.08112e+00 -1.16956e+00 -1.10680e+00 -1.23233e+00
4.44800e+04 1.11000e+02 -9.52547e-01 -7.84010e-01 -1.12108e+00 -1.15834e+00 -1.09599e+00 -1.22070e+00
4.48000e+04 1.12000e+02 -7.61416e-01 -6.92073e-01 -8.30759e-01 -1.14725e+00 -1.08535e+00 -1.20916e+00
4.51200e+04 1.12000e+02 -7.61416e-01 -6.92073e-01 -8.30759e-01 -1.13628e+00 -1.07486e+00 -1.19770e+00
4.54400e+04 1.13000e+02 -9.06279e-01 -7.31877e-01 -1.08068e+00 -1.12544e+00 -1.06455e+00 -1.18633e+00
4.57600e+04 1.14000e+02 -9.28633e-01 -7.94243e-01 -1.06302e+00 -1.11476e+00 -1.05445e+00 -1.17507e+00
4.60800e+04 1.15000e+02 -9.36340e-01 -8.99411e-01 -9.73269e-01 -1.10426e+00 -1.04457e+00 -1.16395e+00
4.64000e+04 1.16000e+02 -9.44030e-01 -8.35286e-01 -1.05277e+00 -1.09399e+00 -1.03497e+00 -1.15301e+00
4.67200e+04 1.16000e+02 -9.44030e-01 -8.35286e-01 -1.05277e+00 -1.08397e+00 -1.02564e+00 -1.14231e+00
4.70400e+04 1.17000e+02 -8.63536e-01 -7.40943e-01 -9.86128e-01 -1.07427e+00 -1.01664e+00 -1.13189e+00
4.73600e+04 1.18000e+02 -9.23947e-01 -8.47028e-01 -1.00087e+00 -1.06489e+00 -1.00798e+00 -1.12181e+00
4.76800e+04 1.19000e+02 -8.68801e-01 -7.89190e-01 -9.48412e-01 -1.05587e+00 -9.99667e-01 -1.11207e+00
4.80000e+04 1.20000e+02 -8.76381e-01 -7.49887e-01 -1.00287e+00 -1.04721e+00 -9.91727e-01 -1.10269e+00
4.83200e+04 1.20000e+02 -8.76381e-01 -7.49887e-01 -1.00287e+00 -1.03891e+00 -9.84165e-01 -1.09366e+00
4.86400e+04 1.21000e+02 -7.86238e-01 -6.99308e-01 -8.73168e-01 -1.03097e+00 -9.76983e-01 -1.08496e+00
4.89600e+04 1.22000e+02 -8.09723e-01 -7.07335e-01 -9.12111e-01 -1.02338e+00 -9.70177e-01 -1.07658e+00
4.92800e+04 1.23000e+02 -8.31765e-01 -7.46486e-01 -9.17043e-01 -1.01610e+00 -9.63734e-01 -1.06847e+00
4.96000e+04 1.24000e+02 -8.39167e-01 -7.54132e-01 -9.24203e-01 -1.00913e+00 -9.57628e-01 -1.06064e+00
4.99200e+04 1.24000e+02 -8.39167e-01 -7.54132e-01 -9.24203e-01 -1.00245e+00 -9.51825e-01 -1.05307e+00
5.02400e+04 1.25000e+02 -8.46206e-01 -7.78326e-01 -9.14086e-01 -9.96023e-01 -9.46279e-01 -1.04577e+00
5.05600e+04 1.26000e+02 -7.73288e-01 -6.45175e-01 -9.01400e-01 -9.89846e-01 -9.40936e-01 -1.03876e+00
5.08800e+04 1.27000e+02 -8.38325e-01 -7.67901e-01 -9.08749e-01 -9.83890e-01 -9.35733e-01 -1.03205e+00
5.12000e+04 1.28000e+02 -7.71678e-01 -6.62506e-01 -8.80850e-01 -9.78132e-01 -9.30607e-01 -1.02566e+00
5.15200e+04 1.28000e+02 -7.71678e-01 -6.62506e-01 -8.80850e-01 -9.72540e-01 -9.25497e-01 -1.01958e+00
5.18400e+04 1.29000e+02 -7.57289e-01 -6.49107e-01 -8.65471e-01 -9.67086e-01 -9.20351e-01 -1.01382e+00
5.21600e+04 1.30000e+02 -8.04216e-01 -7.00763e-01 -9.07668e-01 -9.61734e-01 -9.15129e-01 -1.00834e+00
5.24800e+04 1.31000e+02 -8.06480e-01 -7.35041e-01 -8.77919e-01 -9.56449e-01 -9.09814e-01 -1.00308e+00
5.28000e+04 1.32000e+02 -7.74637e-01 -6.88882e-01 -8.60391e-01 -9.51199e-01 -9.04401e-01 -9.97996e-01
5.31200e+04 1.32000e+02 -7.74637e-01 -6.88882e-01 -8.60391e-01 -9.45950e-01 -8.98901e-01 -9.93000e-01
5.34400e+04 1.33000e+02 -7.70405e-01 -6.74325e-01 -8.66485e-01 -9.40680e-01 -8.93332e-01 -9.88028e-01
5.37600e+04 1.34000e+02 -8.08854e-01 -7.40101e-01 -8.77608e-01 -9.35362e-01 -8.87714e-01 -9.83010e-01
5.40800e+04 1.35000e+02 -7.30267e-01 -6.89317e-01 -7.71217e-01 -9.29979e-01 -8.82067e-01 -9.77891e-01
5.44000e+04 1.36000e+02 -6.66987e-01 -6.06949e-01 -7.27025e-01 -9.24520e-01 -8.76401e-01 -9.72640e-01
5.47200e+04 1.36000e+02 -6.66987e-01 -6.06949e-01 -7.27025e-01 -9.18979e-01 -8.70725e-01 -9.67232e-01
5.50400e+04 1.37000e+02 -7.14830e-01 -6.24995e-01 -8.04665e-01 -9.13352e-01 -8.65040e-01 -9.61665e-01
5.53600e+04 1.38000e+02 -7.46251e-01 -6.96219e-01 -7.96284e-01 -9.07647e-01 -8.59346e-01 -9.55948e-01
5.56800e+04 1.39000e+02 -7.11096e-01 -6.06744e-01 -8.15447e-01 -9.01871e-01 -8.53638e-01 -9.50104e-01
5.60000e+04 1.40000e+02 -7.19548e-01 -6.43651e-01 -7.95446e-01 -8.96039e-01 -8.47914e-01 -9.44163e-01
5.63200e+04 1.40000e+02 -7.19548e-01 -6.43651e-01 -7.95446e-01 -8.90165e-01 -8.42171e-01 -9.38159e-01
5.66400e+04 1.41000e+02 -7.48356e-01 -6.91950e-01 -8.04762e-01 -8.84266e-01 -8.36409e-01 -9.32123e-01
5.69600e+04 1.42000e+02 -6.54780e-01 -6.16647e-01 -6.92914e-01 -8.78357e-01 -8.30634e-01 -9.26079e-01
5.72800e+04 1.43000e+02 -6.85244e-01 -6.21886e-01 -7.48603e-01 -8.72447e-01 -8.24851e-01 -9.20044e-01
5.76000e+04 1.44000e+02 -6.68744e-01 -6.43938e-01 -6.93550e-01 -8.66545e-01 -8.19072e-01 -9.14019e-01
5.79200e+04 1.44000e+02 -6.68744e-01 -6.43938e-01 -6.93550e-01 -8.60653e-01 -8.13307e-01 -9.07998e-01
5.82400e+04 1.45000e+02 -6.53800e-01 -5.77823e-01 -7.29777e-01 -8.54769e-01 -8.07569e-01 -9.01969e-01
5.85600e+04 1.46000e+02 -7.37220e-01 -6.82394e-01 -7.92046e-01 -8.48891e-01 -8.01870e-01 -8.95912e-01
5.88800e+04 1.47000e+02 -6.37980e-01 -5.84606e-01 -6.91354e-01 -8.43015e-01 -7.96219e-01 -8.89811e-01
5.92000e+04 1.48000e+02 -6.77080e-01 -5.96390e-01 -7.57769e-01 -8.37136e-01 -7.90622e-01 -8.83650e-01
5.95200e+04 1.48000e+02 -6.77080e-01 -5.96390e-01 -7.57769e-01 -8.31251e-01 -7.85084e-01 -8.77419e-01
5.98400e+04 1.49000e+02 -7.36176e-01 -6.50188e-01 -8.22165e-01 -8.25358e-01 -7.79606e-01 -8.71110e-01
6.01600e+04 1.50000e+02 -6.88170e-01 -5.99931e-01 -7.76410e-01 -8.19454e-01 -7.74186e-01 -8.64722e-01
6.04800e+04 1.51000e+02 -6.77609e-01 -5.93871e-01 -7.61346e-01 -8.13539e-01 -7.68823e-01 -8.58255e-01
6.08000e+04 1.52000e+02 -6.42971e-01 -5.77208e-01 -7.08734e-01 -8.07613e-01 -7.63514e-01 -8.51713e-01
6.11200e+04 1.52000e+02 -6.42971e-01 -5.77208e-01 -7.08734e-01 -8.01680e-01 -7.58260e-01 -8.45100e-01
6.14400e+04 1.53000e+02 -6.59321e-01 -6.04343e-01 -7.14298e-01 -7.95744e-01 -7.53062e-01 -8.38426e-01
6.17600e+04 1.54000e+02 -6.63247e-01 -5.78910e-01 -7.47584e-01 -7.89813e-01 -7.47924e-01 -8.31702e-01
6.20800e+04 1.55000e+02 -7.29787e-01 -6.83597e-01 -7.75978e-01 -7.83899e-01 -7.42856e-01 -8.24943e-01
6.24000e+04 1.56000e+02 -6.72101e-01 -5.89350e-01 -7.54852e-01 -7.78020e-01 -7.37866e-01 -8.18173e-01
6.27200e+04 1.56000e+02 -6.72101e-01 -5.89350e-01 -7.54852e-01 -7.72193e-01 -7.32967e-01 -8.11419e-01
6.30400e+04 1.57000e+02 -6.72705e-01 -6.05667e-01 -7.39742e-01 -7.66442e-01 -7.28173e-01 -8.04711e-01
6.33600e+04 1.58000e+02 -6.11461e-01 -5.24526e-01 -6.98395e-01 -7.60791e-01 -7.23496e-01 -7.98085e-01
6.36800e+04 1.59000e+02 -6.41839e-01 -5.14357e-01 -7.69322e-01 -7.55262e-01 -7.18947e-01 -7.91578e-01
6.40000e+04 1.60000e+02 -6.87369e-01 -5.79897e-01 -7.94841e-01 -7.49879e-01 -7.14535e-01 -7.85223e-01
6.43200e+04 1.60000e+02 -6.87369e-01 -5.79897e-01 -7.94841e-01 -7.44661e-01 -7.10266e-01 -7.79055e-01
6.46400e+04 1.61000e+02 -5.93825e-01 -5.46242e-01 -6.41407e-01 -7.39625e-01 -7.06145e-01 -7.73105e-01
6.49600e+04 1.62000e+02 -6.23287e-01 -5.66967e-01 -6.79606e-01 -7.34786e-01 -7.02172e-01 -7.67400e-01
6.52800e+04 1.63000e+02 -5.52632e-01 -4.87930e-01 -6.17333e-01 -7.30156e-01 -6.98348e-01 -7.61964e-01
6.56000e+04 1.64000e+02 -6.50101e-01 -5.87624e-01 -7.12578e-01 -7.25742e-01 -6.94669e-01 -7.56815e-01
6.59200e+04 1.64000e+02 -6.50101e-01 -5.87624e-01 -7.12578e-01 -7.21547e-01 -6.91128e-01 -7.51965e-01
6.62400e+04 1.65000e+02 -5.81513e-01 -5.16426e-01 -6.46600e-01 -7.17568e-01 -6.87716e-01 -7.47420e-01
6.65600e+04 1.66000e+02 -6.58310e-01 -5.92079e-01 -7.24541e-01 -7.13798e-01 -6.84417e-01 -7.43180e-01
6.68800e+04 1.67000e+02 -6.41214e-01 -5.93809e-01 -6.88619e-01 -7.10225e-01 -6.81210e-01 -7.39240e-01
6.72000e+04 1.68000e+02 -6.18240e-01 -5.56222e-01 -6.80258e-01 -7.06828e-01 -6.78068e-01 -7.35588e-01
6.75200e+04 1.68000e+02 -6.18240e-01 -5.56222e-01 -6.80258e-01 -7.03584e-01 -6.74956e-01 -7.32212e-01
6.78400e+04 1.69000e+02 -6.32327e-01 -5.11258e-01 -7.53396e-01 -7.00463e-01 -6.71832e-01 -7.29095e-01
6.81600e+04 1.70000e+02 -5.58819e-01 -5.28898e-01 -5.88739e-01 -6.97434e-01 -6.68651e-01 -7.26217e-01
6.84800e+04 1.71000e+02 -6.36650e-01 -5.90526e-01 -6.82773e-01 -6.94462e-01 -6.65366e-01 -7.23559e-01
6.88000e+04 1.72000e+02 -6.35952e-01 -5.98983e-01 -6.72920e-01 -6.91516e-01 -6.61937e-01 -7.21095e-01
6.91200e+04 1.72000e+02 -6.35952e-01 -5.98983e-01 -6.72920e-01 -6.88568e-01 -6.58337e-01 -7.18799e-01
6.94400e+04 1.73000e+02 -6.27256e-01 -5.55239e-01 -6.99273e-01 -6.85595e-01 -6.54553e-01 -7.16637e-01
6.97600e+04 1.74000e+02 -6.51755e-01 -5.95549e-01 -7.07960e-01 -6.82583e-01 -6.50590e-01 -7.14576e-01
7.00800e+04 1.75000e+02 -6.06794e-01 -5.57520e-01 -6.56067e-01 -6.79525e-01 -6.46474e-01 -7.12577e-01
7.04000e+04 1.76000e+02 -5.99801e-01 -5.03198e-01 -6.96405e-01 -6.76423e-01 -6.42243e-01 -7.10603e-01
7.07200e+04 1.76000e+02 -5.99801e-01 -5.03198e-01 -6.96405e-01 -6.73282e-01 -6.37947e-01 -7.08617e-01
7.10400e+04 1.77000e+02 -5.69391e-01 -5.26590e-01 -6.12193e-01 -6.70116e-01 -6.33647e-01 -7.06586e-01
7.13600e+04 1.78000e+02 -6.04304e-01 -5.45722e-01 -6.62886e-01 -6.66942e-01 -6.29402e-01 -7.04482e-01
7.16800e+04 1.79000e+02 -5.80351e-01 -4.97403e-01 -6.63298e-01 -6.63780e-01 -6.25276e-01 -7.02284e-01
7.20000e+04 1.80000e+02 -6.14331e-01 -5.89711e-01 -6.38950e-01 -6.60652e-01 -6.21327e-01 -6.99977e-01
7.23200e+04 1.80000e+02 -6.14331e-01 -5.89711e-01 -6.38950e-01 -6.57582e-01 -6.17610e-01 -6.97554e-01
7.26400e+04 1.81000e+02 -5.86786e-01 -5.32875e-01 -6.40698e-01 -6.54593e-01 -6.14171e-01 -6.95015e-01
7.29600e+04 1.82000e+02 -5.81048e-01 -5.21092e-01 -6.41004e-01 -6.51705e-01 -6.11044e-01 -6.92365e-01
7.32800e+04 1.83000e+02 -5.89398e-01 -5.62510e-01 -6.16286e-01 -6.48933e-01 -6.08252e-01 -6.89615e-01
7.36000e+04 1.84000e+02 -5.49741e-01 -4.88711e-01 -6.10772e-01 -6.46290e-01 -6.05799e-01 -6.86780e-01
7.39200e+04 1.84000e+02 -5.49741e-01 -4.88711e-01 -6.10772e-01 -6.43778e-01 -6.03677e-01 -6.83879e-01
7.42400e+04 1.85000e+02 -6.07070e-01 -5.51913e-01 -6.62227e-01 -6.41397e-01 -6.01861e-01 -6.80933e-01
7.45600e+04 1.86000e+02 -5.54312e-01 -4.63319e-01 -6.45306e-01 -6.39141e-01 -6.00313e-01 -6.77968e-01
7.48800e+04 1.87000e+02 -5.84275e-01 -5.30972e-01 -6.37578e-01 -6.36995e-01 -5.98983e-01 -6.75007e-01
7.52000e+04 1.88000e+02 -5.82760e-01 -5.17116e-01 -6.48404e-01 -6.34947e-01 -5.97817e-01 -6.72077e-01
7.55200e+04 1.88000e+02 -5.82760e-01 -5.17116e-01 -6.48404e-01 -6.32979e-01 -5.96757e-01 -6.69200e-01
7.58400e+04 1.89000e+02 -5.92098e-01 -5.23498e-01 -6.60698e-01 -6.31071e-01 -5.95745e-01 -6.66397e-01
7.61600e+04 1.90000e+02 -6.68915e-01 -5.64443e-01 -7.73387e-01 -6.29206e-01 -5.94726e-01 -6.63686e-01
7.64800e+04 1.91000e+02 -5.93381e-01 -4.75201e-01 -7.11562e-01 -6.27365e-01 -5.93655e-01 -6.61076e-01
7.68000e+04 1.92000e+02 -6.23048e-01 -5.37316e-01 -7.08781e-01 -6.25534e-01 -5.92493e-01 -6.58576e-01
7.71200e+04 1.92000e+02 -6.23048e-01 -5.37316e-01 -7.08781e-01 -6.23698e-01 -5.91215e-01 -6.56181e-01
7.74400e+04 1.93000e+02 -5.68551e-01 -5.17904e-01 -6.19198e-01 -6.21846e-01 -5.89808e-01 -6.53884e-01
7.77600e+04 1.94000e+02 -5.60296e-01 -5.21572e-01 -5.99021e-01 -6.19973e-01 -5.88277e-01 -6.51669e-01
7.80800e+04 1.95000e+02 -5.73331e-01 -5.13325e-01 -6.33338e-01 -6.18076e-01 -5.86635e-01 -6.49517e-01
7.84000e+04 1.96000e+02 -5.50937e-01 -5.33140e-01 -5.68734e-01 -6.16161e-01 -5.84912e-01 -6.47411e-01
7.87200e+04 1.96000e+02 -5.50937e-01 -5.33140e-01 -5.68734e-01 -6.14238e-01 -5.83141e-01 -6.45335e-01
7.90400e+04 1.97000e+02 -5.64045e-01 -5.31917e-01 -5.96172e-01 -6.12323e-01 -5.81360e-01 -6.43286e-01
7.93600e+04 1.98000e+02 -5.67210e-01 -5.23592e-01 -6.10827e-01 -6.10438e-01 -5.79608e-01 -6.41269e-01
7.96800e+04 1.99000e+02 -5.42409e-01 -5.16803e-01 -5.68015e-01 -6.08607e-01 -5.77915e-01 -6.39298e-01
8.00000e+04 2.00000e+02 -5.75686e-01 -5.16007e-01 -6.35365e-01 -6.06851e-01 -5.76308e-01 -6.37394e-01
8.03200e+04 2.00000e+02 -5.75686e-01 -5.16007e-01 -6.35365e-01 -6.05193e-01 -5.74804e-01 -6.35583e-01
8.06400e+04 2.01000e+02 -5.73004e-01 -5.25383e-01 -6.20624e-01 -6.03647e-01 -5.73408e-01 -6.33885e-01
8.09600e+04 2.02000e+02 -5.50476e-01 -5.11958e-01 -5.88995e-01 -6.02219e-01 -5.72115e-01 -6.32323e-01
8.12800e+04 2.03000e+02 -5.79507e-01 -4.72251e-01 -6.86763e-01 -6.00909e-01 -5.70912e-01 -6.30906e-01
8.16000e+04 2.04000e+02 -5.47623e-01 -5.06242e-01 -5.89004e-01 -5.99710e-01 -5.69780e-01 -6.29640e-01
8.19200e+04 2.04000e+02 -5.47623e-01 -5.06242e-01 -5.89004e-01 -5.98605e-01 -5.68693e-01 -6.28518e-01
8.22400e+04 2.05000e+02 -5.55278e-01 -4.79598e-01 -6.30958e-01 -5.97574e-01 -5.67625e-01 -6.27523e-01
8.25600e+04 2.06000e+02 -5.49553e-01 -5.12547e-01 -5.86560e-01 -5.96592e-01 -5.66552e-01 -6.26632e-01
8.28800e+04 2.07000e+02 -5.35858e-01 -4.78623e-01 -5.93094e-01 -5.95634e-01 -5.65455e-01 -6.25813e-01
8.32000e+04 2.08000e+02 -5.19014e-01 -4.43248e-01 -5.94780e-01 -5.94676e-01 -5.64320e-01 -6.25032e-01
8.35200e+04 2.08000e+02 -5.19014e-01 -4.43248e-01 -5.94780e-01 -5.93696e-01 -5.63139e-01 -6.24252e-01
8.38400e+04 2.09000e+02 -5.43781e-01 -4.95412e-01 -5.92150e-01 -5.92678e-01 -5.61916e-01 -6.23441e-01
8.41600e+04 2.10000e+02 -5.61989e-01 -5.19022e-01 -6.04956e-01 -5.91609e-01 -5.60655e-01 -6.22564e-01
8.44800e+04 2.11000e+02 -4.90480e-01 -4.50378e-01 -5.30582e-01 -5.90481e-01 -5.59367e-01 -6.21595e-01
8.48000e+04 2.12000e+02 -5.20961e-01 -4.60487e-01 -5.81435e-01 -5.89291e-01 -5.58067e-01 -6.20514e-01
8.51200e+04 2.12000e+02 -5.20961e-01 -4.60487e-01 -5.81435e-01 -5.88036e-01 -5.56767e-01 -6.19305e-01
8.54400e+04 2.13000e+02 -5.62564e-01 -5.09356e-01 -6.15772e-01 -5.86719e-01 -5.55481e-01 -6.17956e-01
8.57600e+04 2.14000e+02 -5.52987e-01 -4.98304e-01 -6.07669e-01 -5.85341e-01 -5.54217e-01 -6.16465e-01
8.60800e+04 2.15000e+02 -6.02478e-01 -5.19129e-01 -6.85827e-01 -5.83906e-01 -5.52978e-01 -6.14834e-01
8.64000e+04 2.16000e+02 -4.76880e-01 -4.25033e-01 -5.28726e-01 -5.82415e-01 -5.51762e-01 -6.13068e-01
8.67200e+04 2.16000e+02 -4.76880e-01 -4.25033e-01 -5.28726e-01 -5.80870e-01 -5.50561e-01 -6.11180e-01
8.70400e+04 2.17000e+02 -5.32192e-01 -4.55300e-01 -6.09083e-01 -5.79272e-01 -5.49359e-01 -6.09184e-01
8.73600e+04 2.18000e+02 -5.75918e-01 -5.37662e-01 -6.14174e-01 -5.77621e-01 -5.48142e-01 -6.07100e-01
8.76800e+04 2.19000e+02 -5.62153e-01 -4.86029e-01 -6.38277e-01 -5.75919e-01 -5.46892e-01 -6.04946e-01
8.80000e+04 2.20000e+02 -5.64869e-01 -5.36078e-01 -5.93660e-01 -5.74170e-01 -5.45596e-01 -6.02743e-01
8.83200e+04 2.20000e+02 -5.64869e-01 -5.36078e-01 -5.93660e-01 -5.72378e-01 -5.44244e-01 -6.00511e-01
8.86400e+04 2.21000e+02 -5.17266e-01 -4.83552e-01 -5.50980e-01 -5.70551e-01 -5.42833e-01 -5.98270e-01
8.89600e+04 2.22000e+02 -5.20981e-01 -4.69714e-01 -5.72247e-01 -5.68704e-01 -5.41369e-01 -5.96038e-01
8.92800e+04 2.23000e+02 -5.46149e-01 -4.70669e-01 -6.21630e-01 -5.66847e-01 -5.39861e-01 -5.93834e-01
8.96000e+04 2.24000e+02 -5.32600e-01 -4.46937e-01 -6.18262e-01 -5.64999e-01 -5.38322e-01 -5.91676e-01
8.99200e+04 2.24000e+02 -5.32600e-01 -4.46937e-01 -6.18262e-01 -5.63176e-01 -5.36767e-01 -5.89584e-01
9.02400e+04 2.25000e+02 -5.09031e-01 -4.32988e-01 -5.85074e-01 -5.61396e-01 -5.35216e-01 -5.87577e-01
9.05600e+04 2.26000e+02 -5.31674e-01 -4.44562e-01 -6.18786e-01 -5.59678e-01 -5.33682e-01 -5.85675e-01
9.08800e+04 2.27000e+02 -4.85124e-01 -4.52027e-01 -5.18220e-01 -5.58039e-01 -5.32180e-01 -5.83897e-01
9.12000e+04 2.28000e+02 -5.57256e-01 -4.98210e-01 -6.16303e-01 -5.56492e-01 -5.30721e-01 -5.82262e-01
9.15200e+04 2.28000e+02 -5.57256e-01 -4.98210e-01 -6.16303e-01 -5.55048e-01 -5.29313e-01 -5.80783e-01
9.18400e+04 2.29000e+02 -5.00506e-01 -4.42802e-01 -5.58210e-01 -5.53714e-01 -5.27958e-01 -5.79470e-01
9.21600e+04 2.30000e+02 -5.45678e-01 -4.82490e-01 -6.08867e-01 -5.52491e-01 -5.26655e-01 -5.78328e-01
9.24800e+04 2.31000e+02 -5.39139e-01 -4.79556e-01 -5.98722e-01 -5.51376e-01 -5.25399e-01 -5.77353e-01
9.28000e+04 2.32000e+02 -5.56971e-01 -5.17262e-01 -5.96680e-01 -5.50359e-01 -5.24178e-01 -5.76541e-01
9.31200e+04 2.32000e+02 -5.56971e-01 -5.17262e-01 -5.96680e-01 -5.49429e-01 -5.22979e-01 -5.75880e-01
9.34400e+04 2.33000e+02 -5.24497e-01 -4.31125e-01 -6.17869e-01 -5.48569e-01 -5.21788e-01 -5.75351e-01
9.37600e+04 2.34000e+02 -5.15633e-01 -4.63404e-01 -5.67863e-01 -5.47761e-01 -5.20591e-01 -5.74931e-01
9.40800e+04 2.35000e+02 -5.64941e-01 -4.89061e-01 -6.40820e-01 -5.46985e-01 -5.19374e-01 -5.74596e-01
9.44000e+04 2.36000e+02 -5.04911e-01 -4.54415e-01 -5.55407e-01 -5.46224e-01 -5.18128e-01 -5.74319e-01
9.47200e+04 2.36000e+02 -5.04911e-01 -4.54415e-01 -5.55407e-01 -5.45462e-01 -5.16849e-01 -5.74075e-01
9.50400e+04 2.37000e+02 -5.09371e-01 -4.45507e-01 -5.73236e-01 -5.44688e-01 -5.15536e-01 -5.73840e-01
9.53600e+04 2.38000e+02 -5.26436e-01 -4.81579e-01 -5.71293e-01 -5.43896e-01 -5.14191e-01 -5.73602e-01
9.56800e+04 2.39000e+02 -5.25416e-01 -4.46045e-01 -6.04787e-01 -5.43084e-01 -5.12822e-01 -5.73346e-01
9.60000e+04 2.40000e+02 -4.99192e-01 -4.58372e-01 -5.40012e-01 -5.42255e-01 -5.11440e-01 -5.73070e-01
9.63200e+04 2.40000e+02 -4.99192e-01 -4.58372e-01 -5.40012e-01 -5.41416e-01 -5.10062e-01 -5.72771e-01
9.66400e+04 2.41000e+02 -4.95474e-01 -4.18381e-01 -5.72568e-01 -5.40577e-01 -5.08703e-01 -5.72450e-01
9.69600e+04 2.42000e+02 -4.95200e-01 -4.37466e-01 -5.52934e-01 -5.39746e-01 -5.07384e-01 -5.72109e-01
9.72800e+04 2.43000e+02 -4.85750e-01 -4.24658e-01 -5.46842e-01 -5.38935e-01 -5.06120e-01 -5.71751e-01
9.76000e+04 2.44000e+02 -5.12508e-01 -4.72551e-01 -5.52465e-01 -5.38153e-01 -5.04927e-01 -5.71378e-01
9.79200e+04 2.44000e+02 -5.12508e-01 -4.72551e-01 -5.52465e-01 -5.37403e-01 -5.03814e-01 -5.70992e-01
9.82400e+04 2.45000e+02 -5.17635e-01 -4.65618e-01 -5.69652e-01 -5.36689e-01 -5.02784e-01 -5.70594e-01
9.85600e+04 2.46000e+02 -4.61066e-01 -4.18466e-01 -5.03667e-01 -5.36009e-01 -5.01833e-01 -5.70186e-01
9.88800e+04 2.47000e+02 -5.34478e-01 -4.99249e-01 -5.69707e-01 -5.35357e-01 -5.00949e-01 -5.69765e-01
9.92000e+04 2.48000e+02 -4.95249e-01 -4.20907e-01 -5.69590e-01 -5.34725e-01 -5.00122e-01 -5.69329e-01
9.95200e+04 2.48000e+02 -4.95249e-01 -4.20907e-01 -5.69590e-01 -5.34100e-01 -4.99331e-01 -5.68870e-01
9.98400e+04 2.49000e+02 -5.07552e-01 -4.44580e-01 -5.70525e-01 -5.33468e-01 -4.98557e-01 -5.68378e-01
1.00160e+05 2.50000e+02 -4.85399e-01 -4.56995e-01 -5.13803e-01 -5.32811e-01 -4.97783e-01 -5.67840e-01
1.00480e+05 2.51000e+02 -4.52731e-01 -4.24998e-01 -4.80463e-01 -5.32116e-01 -4.96989e-01 -5.67243e-01
1.00800e+05 2.52000e+02 -4.87490e-01 -4.56067e-01 -5.18913e-01 -5.31368e-01 -4.96159e-01 -5.66577e-01
1.01120e+05 2.52000e+02 -4.87490e-01 -4.56067e-01 -5.18913e-01 -5.30553e-01 -4.95278e-01 -5.65829e-01
1.01440e+05 2.53000e+02 -4.83785e-01 -4.09016e-01 -5.58555e-01 -5.29666e-01 -4.94337e-01 -5.64995e-01
1.01760e+05 2.54000e+02 -5.39657e-01 -4.67125e-01 -6.12188e-01 -5.28701e-01 -4.93329e-01 -5.64073e-01
1.02080e+05 2.55000e+02 -5.08255e-01 -4.67651e-01 -5.48858e-01 -5.27657e-01 -4.92250e-01 -5.63064e-01
1.02400e+05 2.56000e+02 -4.77092e-01 -4.17725e-01 -5.36460e-01 -5.26537e-01 -4.91102e-01 -5.61972e-01
1.02720e+05 2.56000e+02 -4.77092e-01 -4.17725e-01 -5.36460e-01 -5.25346e-01 -4.89891e-01 -5.60801e-01
1.03040e+05 2.57000e+02 -4.60783e-01 -4.41696e-01 -4.79870e-01 -5.24091e-01 -4.88627e-01 -5.59556e-01
1.03360e+05 2.58000e+02 -4.86359e-01 -4.50754e-01 -5.21965e-01 -5.22779e-01 -4.87318e-01 -5.58239e-01
1.03680e+05 2.59000e+02 -4.68922e-01 -4.11043e-01 -5.26800e-01 -5.21417e-01 -4.85979e-01 -5.56854e-01
1.04000e+05 2.60000e+02 -5.26280e-01 -4.79204e-01 -5.73356e-01 -5.20013e-01 -4.84621e-01 -5.55406e-01
1.04320e+05 2.60000e+02 -5.26280e-01 -4.79204e-01 -5.73356e-01 -5.18578e-01 -4.83257e-01 -5.53898e-01
1.04640e+05 2.61000e+02 -5.03205e-01 -4.15724e-01 -5.90686e-01 -5.17120e-01 -4.81900e-01 -5.52341e-01
1.04960e+05 2.62000e+02 -4.97007e-01 -4.55310e-01 -5.38704e-01 -5.15651e-01 -4.80558e-01 -5.50745e-01
1.05280e+05 2.63000e+02 -4.55732e-01 -4.08009e-01 -5.03455e-01 -5.14181e-01 -4.79240e-01 -5.49122e-01
1.05600e+05 2.64000e+02 -4.55852e-01 -4.15194e-01 -4.96510e-01 -5.12721e-01 -4.77955e-01 -5.47487e-01
1.05920e+05 2.64000e+02 -4.55852e-01 -4.15194e-01 -4.96510e-01 -5.11278e-01 -4.76706e-01 -5.45851e-01
1.06240e+05 2.65000e+02 -4.90046e-01 -4.18081e-01 -5.62012e-01 -5.09862e-01 -4.75498e-01 -5.44226e-01
1.06560e+05 2.66000e+02 -5.03013e-01 -4.72460e-01 -5.33566e-01 -5.08479e-01 -4.74336e-01 -5.42621e-01
1.06880e+05 2.67000e+02 -4.71189e-01 -4.24442e-01 -5.17936e-01 -5.07134e-01 -4.73223e-01 -5.41045e-01
1.07200e+05 2.68000e+02 -4.57311e-01 -4.30688e-01 -4.83933e-01 -5.05834e-01 -4.72164e-01 -5.39504e-01
1.07520e+05 2.68000e+02 -4.57311e-01 -4.30688e-01 -4.83933e-01 -5.04583e-01 -4.71164e-01 -5.38003e-01
1.07840e+05 2.69000e+02 -4.63307e-01 -4.29125e-01 -4.97489e-01 -5.03384e-01 -4.70222e-01 -5.36545e-01
1.08160e+05 2.70000e+02 -4.64036e-01 -4.28019e-01 -5.00054e-01 -5.02238e-01 -4.69341e-01 -5.35135e-01
1.08480e+05 2.71000e+02 -4.53442e-01 -4.14905e-01 -4.91979e-01 -5.01145e-01 -4.68518e-01 -5.33772e-01
1.08800e+05 2.72000e+02 -4.74069e-01 -4.46131e-01 -5.02008e-01 -5.00104e-01 -4.67749e-01 -5.32459e-01
1.09120e+05 2.72000e+02 -4.74069e-01 -4.46131e-01 -5.02008e-01 -4.99110e-01 -4.67024e-01 -5.31196e-01
1.09440e+05 2.73000e+02 -4.98716e-01 -4.63679e-01 -5.33753e-01 -4.98159e-01 -4.66334e-01 -5.29983e-01
1.09760e+05 2.74000e+02 -5.11961e-01 -4.59326e-01 -5.64596e-01 -4.97243e-01 -4.65666e-01 -5.28819e-01
1.10080e+05 2.75000e+02 -4.74939e-01 -4.37210e-01 -5.12668e-01 -4.96354e-01 -4.65007e-01 -5.27701e-01
1.10400e+05 2.76000e+02 -4.83555e-01 -3.53881e-01 -6.13229e-01 -4.95484e-01 -4.64347e-01 -5.26620e-01
1.10720e+05 2.76000e+02 -4.83555e-01 -3.53881e-01 -6.13229e-01 -4.94622e-01 -4.63676e-01 -5.25568e-01
1.11040e+05 2.77000e+02 -5.05793e-01 -4.52746e-01 -5.58841e-01 -4.93760e-01 -4.62989e-01 -5.24531e-01
1.11360e+05 2.78000e+02 -4.60906e-01 -4.18977e-01 -5.02835e-01 -4.92888e-01 -4.62284e-01 -5.23491e-01
1.11680e+05 2.79000e+02 -4.66918e-01 -4.11348e-01 -5.22487e-01 -4.91999e-01 -4.61566e-01 -5.22432e-01
1.12000e+05 2.80000e+02 -4.73362e-01 -4.24817e-01 -5.21907e-01 -4.91091e-01 -4.60843e-01 -5.21339e-01
1.12320e+05 2.80000e+02 -4.73362e-01 -4.24817e-01 -5.21907e-01 -4.90164e-01 -4.60127e-01 -5.20202e-01
1.12640e+05 2.81000e+02 -4.72604e-01 -4.04018e-01 -5.41190e-01 -4.89224e-01 -4.59429e-01 -5.19019e-01
1.12960e+05 2.82000e+02 -4.56438e-01 -4.14795e-01 -4.98082e-01 -4.88279e-01 -4.58764e-01 -5.17794e-01
1.13280e+05 2.83000e+02 -4.78985e-01 -4.13609e-01 -5.44362e-01 -4.87343e-01 -4.58143e-01 -5.16542e-01
1.13600e+05 2.84000e+02 -4.71493e-01 -4.17043e-01 -5.25942e-01 -4.86428e-01 -4.57571e-01 -5.15285e-01
1.13920e+05 2.84000e+02 -4.71493e-01 -4.17043e-01 -5.25942e-01 -4.85551e-01 -4.57054e-01 -5.14047e-01
1.14240e+05 2.85000e+02 -4.58141e-01 -4.24269e-01 -4.92014e-01 -4.84724e-01 -4.56591e-01 -5.12857e-01
1.14560e+05 2.86000e+02 -4.31837e-01 -3.63426e-01 -5.00248e-01 -4.83958e-01 -4.56176e-01 -5.11741e-01
1.14880e+05 2.87000e+02 -4.74190e-01 -4.60798e-01 -4.87581e-01 -4.83261e-01 -4.55800e-01 -5.10722e-01
1.15200e+05 2.88000e+02 -4.64343e-01 -4.20287e-01 -5.08399e-01 -4.82635e-01 -4.55454e-01 -5.09817e-01
1.15520e+05 2.88000e+02 -4.64343e-01 -4.20287e-01 -5.08399e-01 -4.82079e-01 -4.55124e-01 -5.09034e-01
1.15840e+05 2.89000e+02 -4.78394e-01 -4.20958e-01 -5.35831e-01 -4.81586e-01 -4.54797e-01 -5.08376e-01
1.16160e+05 2.90000e+02 -4.53823e-01 -4.26818e-01 -4.80828e-01 -4.81149e-01 -4.54459e-01 -5.07839e-01
1.16480e+05 2.91000e+02 -4.24863e-01 -3.83227e-01 -4.66500e-01 -4.80756e-01 -4.54096e-01 -5.07416e-01
1.16800e+05 2.92000e+02 -4.50499e-01 -4.34439e-01 -4.66560e-01 -4.80392e-01 -4.53693e-01 -5.07092e-01
1.17120e+05 2.92000e+02 -4.50499e-01 -4.34439e-01 -4.66560e-01 -4.80044e-01 -4.53237e-01 -5.06850e-01
1.17440e+05 2.93000e+02 -4.50855e-01 -4.22031e-01 -4.79679e-01 -4.79696e-01 -4.52717e-01 -5.06675e-01
1.17760e+05 2.94000e+02 -4.93571e-01 -4.08611e-01 -5.78531e-01 -4.79334e-01 -4.52124e-01 -5.06544e-01
1.18080e+05 2.95000e+02 -4.72103e-01 -4.40530e-01 -5.03676e-01 -4.78947e-01 -4.51456e-01 -5.06438e-01
1.18400e+05 2.96000e+02 -4.60820e-01 -4.13171e-01 -5.08469e-01 -4.78523e-01 -4.50712e-01 -5.06335e-01
1.18720e+05 2.96000e+02 -4.60820e-01 -4.13171e-01 -5.08469e-01 -4.78056e-01 -4.49898e-01 -5.06214e-01
1.19040e+05 2.97000e+02 -4.63646e-01 -4.40470e-01 -4.86821e-01 -4.77538e-01 -4.49025e-01 -5.06052e-01
1.19360e+05 2.98000e+02 -4.70404e-01 -4.30989e-01 -5.09819e-01 -4.76966e-01 -4.48104e-01 -5.05828e-01
1.19680e+05 2.99000e+02 -4.38919e-01 -3.88111e-01 -4.89727e-01 -4.76337e-01 -4.47152e-01 -5.05522e-01
1.20000e+05 3.00000e+02 -4.84784e-01 -4.30010e-01 -5.39558e-01 -4.75653e-01 -4.46185e-01 -5.05120e-01
1.20320e+05 3.00000e+02 -4.84784e-01 -4.30010e-01 -5.39558e-01 -4.74915e-01 -4.45220e-01 -5.04610e-01
1.20640e+05 3.01000e+02 -4.72963e-01 -4.28749e-01 -5.17176e-01 -4.74131e-01 -4.44275e-01 -5.03987e-01
1.20960e+05 3.02000e+02 -4.84317e-01 -4.27956e-01 -5.40678e-01 -4.73308e-01 -4.43366e-01 -5.03250e-01
1.21280e+05 3.03000e+02 -4.38887e-01 -3.86861e-01 -4.90914e-01 -4.72458e-01 -4.42511e-01 -5.02406e-01
1.21600e+05 3.04000e+02 -4.86281e-01 -4.31845e-01 -5.40717e-01 -4.71595e-01 -4.41727e-01 -5.01463e-01
1.21920e+05 3.04000e+02 -4.86281e-01 -4.31845e-01 -5.40717e-01 -4.70731e-01 -4.41030e-01 -5.00432e-01
1.22240e+05 3.05000e+02 -4.82190e-01 -4.14079e-01 -5.50301e-01 -4.69881e-01 -4.40435e-01 -4.99328e-01
1.22560e+05 3.06000e+02 -4.82383e-01 -4.15765e-01 -5.49000e-01 -4.69060e-01 -4.39956e-01 -4.98163e-01
1.22880e+05 3.07000e+02 -4.39548e-01 -4.04014e-01 -4.75083e-01 -4.68279e-01 -4.39603e-01 -4.96954e-01
1.23200e+05 3.08000e+02 -4.38769e-01 -3.91765e-01 -4.85772e-01 -4.67550e-01 -4.39381e-01 -4.95718e-01
1.23520e+05 3.08000e+02 -4.38769e-01 -3.91765e-01 -4.85772e-01 -4.66883e-01 -4.39290e-01 -4.94476e-01
1.23840e+05 3.09000e+02 -4.71929e-01 -4.51184e-01 -4.92675e-01 -4.66286e-01 -4.39323e-01 -4.93249e-01
1.24160e+05 3.10000e+02 -4.70801e-01 -4.19010e-01 -5.22592e-01 -4.65765e-01 -4.39465e-01 -4.92066e-01
1.24480e+05 3.11000e+02 -4.58488e-01 -3.89562e-01 -5.27413e-01 -4.65325e-01 -4.39696e-01 -4.90954e-01
1.24800e+05 3.12000e+02 -4.53838e-01 -4.17876e-01 -4.89800e-01 -4.64967e-01 -4.39985e-01 -4.89949e-01
1.25120e+05 3.12000e+02 -4.53838e-01 -4.17876e-01 -4.89800e-01 -4.64693e-01 -4.40304e-01 -4.89082e-01
1.25440e+05 3.13000e+02 -4.73905e-01 -4.35352e-01 -5.12457e-01 -4.64501e-01 -4.40617e-01 -4.88385e-01
1.25760e+05 3.14000e+02 -4.90048e-01 -4.56029e-01 -5.24068e-01 -4.64384e-01 -4.40889e-01 -4.87879e-01
1.26080e+05 3.15000e+02 -4.80933e-01 -4.35692e-01 -5.26175e-01 -4.64336e-01 -4.41091e-01 -4.87581e-01
1.26400e+05 3.16000e+02 -5.10400e-01 -4.64478e-01 -5.56321e-01 -4.64348e-01 -4.41201e-01 -4.87494e-01
1.26720e+05 3.16000e+02 -5.10400e-01 -4.64478e-01 -5.56321e-01 -4.64407e-01 -4.41205e-01 -4.87608e-01
1.27040e+05 3.17000e+02 -4.61009e-01 -4.03620e-01 -5.18398e-01 -4.64501e-01 -4.41102e-01 -4.87900e-01
1.27360e+05 3.18000e+02 -5.13054e-01 -4.51328e-01 -5.74780e-01 -4.64618e-01 -4.40898e-01 -4.88338e-01
1.27680e+05 3.19000e+02 -4.75977e-01 -4.12656e-01 -5.39298e-01 -4.64746e-01 -4.40608e-01 -4.88883e-01
1.28000e+05 3.20000e+02 -5.00009e-01 -4.38320e-01 -5.61698e-01 -4.64875e-01 -4.40254e-01 -4.89497e-01
1.28320e+05 3.20000e+02 -5.00009e-01 -4.38320e-01 -5.61698e-01 -4.64999e-01 -4.39857e-01 -4.90142e-01
1.28640e+05 3.21000e+02 -4.78297e-01 -4.09095e-01 -5.47499e-01 -4.65116e-01 -4.39443e-01 -4.90789e-01
1.28960e+05 3.22000e+02 -4.75267e-01 -4.31522e-01 -5.19011e-01 -4.65227e-01 -4.39036e-01 -4.91418e-01
1.29280e+05 3.23000e+02 -4.84472e-01 -4.27720e-01 -5.41223e-01 -4.65337e-01 -4.38659e-01 -4.92015e-01
1.29600e+05 3.24000e+02 -4.98392e-01 -4.35212e-01 -5.61571e-01 -4.65457e-01 -4.38335e-01 -4.92579e-01
1.29920e+05 3.24000e+02 -4.98392e-01 -4.35212e-01 -5.61571e-01 -4.65597e-01 -4.38080e-01 -4.93114e-01
1.30240e+05 3.25000e+02 -4.43294e-01 -4.09715e-01 -4.76872e-01 -4.65772e-01 -4.37911e-01 -4.93633e-01
1.30560e+05 3.26000e+02 -5.32945e-01 -4.67149e-01 -5.98741e-01 -4.65995e-01 -4.37838e-01 -4.94152e-01
1.30880e+05 3.27000e+02 -4.81667e-01 -4.37370e-01 -5.25963e-01 -4.66278e-01 -4.37867e-01 -4.94689e-01
1.31200e+05 3.28000e+02 -4.35872e-01 -4.09304e-01 -4.62441e-01 -4.66631e-01 -4.38000e-01 -4.95263e-01
1.31520e+05 3.28000e+02 -4.35872e-01 -4.09304e-01 -4.62441e-01 -4.67062e-01 -4.38234e-01 -4.95891e-01
1.31840e+05 3.29000e+02 -4.34858e-01 -4.14135e-01 -4.55580e-01 -4.67574e-01 -4.38561e-01 -4.96587e-01
1.32160e+05 3.30000e+02 -4.39470e-01 -3.85993e-01 -4.92947e-01 -4.68164e-01 -4.38969e-01 -4.97359e-01
1.32480e+05 3.31000e+02 -4.80603e-01 -4.57355e-01 -5.03852e-01 -4.68830e-01 -4.39445e-01 -4.98215e-01
1.32800e+05 3.32000e+02 -4.50245e-01 -4.20136e-01 -4.80354e-01 -4.69562e-01 -4.39971e-01 -4.99153e-01
1.33120e+05 3.32000e+02 -4.50245e-01 -4.20136e-01 -4.80354e-01 -4.70349e-01 -4.40527e-01 -5.00172e-01
1.33440e+05 3.33000e+02 -4.91337e-01 -4.28355e-01 -5.54318e-01 -4.71179e-01 -4.41096e-01 -5.01261e-01
1.33760e+05 3.34000e+02 -4.64579e-01 -4.13530e-01 -5.15628e-01 -4.72034e-01 -4.41658e-01 -5.02410e-01
1.34080e+05 3.35000e+02 -4.89194e-01 -4.50519e-01 -5.27869e-01 -4.72897e-01 -4.42198e-01 -5.03595e-01
1.34400e+05 3.36000e+02 -4.92874e-01 -4.60540e-01 -5.25208e-01 -4.73745e-01 -4.42701e-01 -5.04788e-01
1.34720e+05 3.36000e+02 -4.92874e-01 -4.60540e-01 -5.25208e-01 -4.74557e-01 -4.43156e-01 -5.05957e-01
1.35040e+05 3.37000e+02 -4.49065e-01 -4.24094e-01 -4.74037e-01 -4.75307e-01 -4.43555e-01 -5.07060e-01
1.35360e+05 3.38000e+02 -4.75788e-01 -4.31142e-01 -5.20434e-01 -4.75975e-01 -4.43893e-01 -5.08058e-01
1.35680e+05 3.39000e+02 -4.80983e-01 -4.47358e-01 -5.14607e-01 -4.76539e-01 -4.44169e-01 -5.08910e-01
1.36000e+05 3.40000e+02 -4.77987e-01 -4.29594e-01 -5.26380e-01 -4.76984e-01 -4.44383e-01 -5.09584e-01
1.36320e+05 3.40000e+02 -4.77987e-01 -4.29594e-01 -5.26380e-01 -4.77298e-01 -4.44541e-01 -5.10054e-01
1.36640e+05 3.41000e+02 -4.87631e-01 -4.50877e-01 -5.24385e-01 -4.77477e-01 -4.44647e-01 -5.10307e-01
1.36960e+05 3.42000e+02 -4.84147e-01 -4.29223e-01 -5.39072e-01 -4.77526e-01 -4.44712e-01 -5.10340e-01
1.37280e+05 3.43000e+02 -4.71693e-01 -4.20892e-01 -5.22494e-01 -4.77451e-01 -4.44744e-01 -5.10159e-01
1.37600e+05 3.44000e+02 -4.88905e-01 -4.29389e-01 -5.48420e-01 -4.77268e-01 -4.44753e-01 -5.09782e-01
1.37920e+05 3.44000e+02 -4.88905e-01 -4.29389e-01 -5.48420e-01 -4.76993e-01 -4.44755e-01 -5.09232e-01
1.38240e+05 3.45000e+02 -4.56185e-01 -4.15785e-01 -4.96585e-01 -4.76648e-01 -4.44764e-01 -5.08533e-01
1.38560e+05 3.46000e+02 -4.23538e-01 -3.92629e-01 -4.54447e-01 -4.76255e-01 -4.44796e-01 -5.07714e-01
1.38880e+05 3.47000e+02 -5.30609e-01 -4.19398e-01 -6.41820e-01 -4.75834e-01 -4.44865e-01 -5.06803e-01
1.39200e+05 3.48000e+02 -4.76360e-01 -4.05813e-01 -5.46908e-01 -4.75408e-01 -4.44987e-01 -5.05829e-01
1.39520e+05 3.48000e+02 -4.76360e-01 -4.05813e-01 -5.46908e-01 -4.74995e-01 -4.45171e-01 -5.04819e-01
1.39840e+05 3.49000e+02 -4.81076e-01 -4.22183e-01 -5.39969e-01 -4.74612e-01 -4.45424e-01 -5.03801e-01
1.40160e+05 3.50000e+02 -4.33513e-01 -3.91534e-01 -4.75493e-01 -4.74273e-01 -4.45745e-01 -5.02801e-01
1.40480e+05 3.51000e+02 -4.87693e-01 -4.45977e-01 -5.29410e-01 -4.73986e-01 -4.46126e-01 -5.01846e-01
1.40800e+05 3.52000e+02 -4.64836e-01 -4.41039e-01 -4.88633e-01 -4.73758e-01 -4.46554e-01 -5.00963e-01
1.41120e+05 3.52000e+02 -4.64836e-01 -4.41039e-01 -4.88633e-01 -4.73590e-01 -4.47007e-01 -5.00173e-01
1.41440e+05 3.53000e+02 -4.41345e-01 -4.08326e-01 -4.74364e-01 -4.73479e-01 -4.47460e-01 -4.99498e-01
1.41760e+05 3.54000e+02 -4.56450e-01 -3.86869e-01 -5.26031e-01 -4.73422e-01 -4.47889e-01 -4.98954e-01
1.42080e+05 3.55000e+02 -4.45355e-01 -4.02457e-01 -4.88254e-01 -4.73411e-01 -4.48268e-01 -4.98554e-01
1.42400e+05 3.56000e+02 -4.60186e-01 -3.82394e-01 -5.37978e-01 -4.73439e-01 -4.48573e-01 -4.98304e-01
1.42720e+05 3.56000e+02 -4.60186e-01 -3.82394e-01 -5.37978e-01 -4.73497e-01 -4.48789e-01 -4.98206e-01
1.43040e+05 3.57000e+02 -4.35514e-01 -4.15094e-01 -4.55933e-01 -4.73576e-01 -4.48903e-01 -4.98250e-01
1.43360e+05 3.58000e+02 -4.90726e-01 -4.37883e-01 -5.43569e-01 -4.73667e-01 -4.48908e-01 -4.98425e-01
1.43680e+05 3.59000e+02 -4.55091e-01 -4.02629e-01 -5.07553e-01 -4.73757e-01 -4.48803e-01 -4.98711e-01
1.44000e+05 3.60000e+02 -4.82947e-01 -4.23283e-01 -5.42612e-01 -4.73837e-01 -4.48590e-01 -4.99083e-01
1.44320e+05 3.60000e+02 -4.82947e-01 -4.23283e-01 -5.42612e-01 -4.73893e-01 -4.48274e-01 -4.99512e-01
1.44640e+05 3.61000e+02 -4.42893e-01 -3.96588e-01 -4.89198e-01 -4.73915e-01 -4.47865e-01 -4.99965e-01
1.44960e+05 3.62000e+02 -4.49319e-01 -4.07508e-01 -4.91129e-01 -4.73890e-01 -4.47372e-01 -5.00409e-01
1.45280e+05 3.63000e+02 -4.53390e-01 -3.97180e-01 -5.09600e-01 -4.73807e-01 -4.46803e-01 -5.00811e-01
1.45600e+05 3.64000e+02 -4.54631e-01 -3.84729e-01 -5.24533e-01 -4.73657e-01 -4.46172e-01 -5.01143e-01
1.45920e+05 3.64000e+02 -4.54631e-01 -3.84729e-01 -5.24533e-01 -4.73434e-01 -4.45486e-01 -5.01381e-01
1.46240e+05 3.65000e+02 -4.60045e-01 -3.78670e-01 -5.41421e-01 -4.73132e-01 -4.44757e-01 -5.01507e-01
1.46560e+05 3.66000e+02 -4.28673e-01 -4.03871e-01 -4.53475e-01 -4.72754e-01 -4.43996e-01 -5.01512e-01
1.46880e+05 3.67000e+02 -4.92544e-01 -4.67962e-01 -5.17125e-01 -4.72302e-01 -4.43212e-01 -5.01391e-01
1.47200e+05 3.68000e+02 -4.51826e-01 -4.01127e-01 -5.02524e-01 -4.71782e-01 -4.42416e-01 -5.01148e-01
1.47520e+05 3.68000e+02 -4.51826e-01 -4.01127e-01 -5.02524e-01 -4.71204e-01 -4.41617e-01 -5.00792e-01
1.47840e+05 3.69000e+02 -4.51977e-01 -4.19207e-01 -4.84746e-01 -4.70578e-01 -4.40821e-01 -5.00335e-01
1.48160e+05 3.70000e+02 -4.78257e-01 -4.33666e-01 -5.22848e-01 -4.69914e-01 -4.40033e-01 -4.99796e-01
1.48480e+05 3.71000e+02 -4.60450e-01 -4.19875e-01 -5.01025e-01 -4.69222e-01 -4.39252e-01 -4.99193e-01
1.48800e+05 3.72000e+02 -4.73210e-01 -4.28099e-01 -5.18321e-01 -4.68511e-01 -4.38474e-01 -4.98548e-01
1.49120e+05 3.72000e+02 -4.73210e-01 -4.28099e-01 -5.18321e-01 -4.67789e-01 -4.37695e-01 -4.97883e-01
1.49440e+05 3.73000e+02 -4.39483e-01 -4.11480e-01 -4.67485e-01 -4.67065e-01 -4.36909e-01 -4.97220e-01
1.49760e+05 3.74000e+02 -4.70013e-01 -4.16118e-01 -5.23908e-01 -4.66344e-01 -4.36113e-01 -4.96575e-01
1.50080e+05 3.75000e+02 -4.29203e-01 -3.95796e-01 -4.62610e-01 -4.65634e-01 -4.35306e-01 -4.95962e-01
1.50400e+05 3.76000e+02 -4.78580e-01 -4.08838e-01 -5.48322e-01 -4.64941e-01 -4.34488e-01 -4.95393e-01
1.50720e+05 3.76000e+02 -4.78580e-01 -4.08838e-01 -5.48322e-01 -4.64271e-01 -4.33669e-01 -4.94873e-01
1.51040e+05 3.77000e+02 -4.65905e-01 -3.76887e-01 -5.54922e-01 -4.63632e-01 -4.32857e-01 -4.94406e-01
1.51360e+05 3.78000e+02 -4.87172e-01 -3.99883e-01 -5.74460e-01 -4.63029e-01 -4.32066e-01 -4.93992e-01
1.51680e+05 3.79000e+02 -4.36316e-01 -4.11214e-01 -4.61419e-01 -4.62469e-01 -4.31311e-01 -4.93627e-01
1.52000e+05 3.80000e+02 -4.50163e-01 -3.85220e-01 -5.15107e-01 -4.61956e-01 -4.30609e-01 -4.93304e-01
1.52320e+05 3.80000e+02 -4.50163e-01 -3.85220e-01 -5.15107e-01 -4.61495e-01 -4.29976e-01 -4.93014e-01
1.52640e+05 3.81000e+02 -4.30198e-01 -4.08592e-01 -4.51803e-01 -4.61086e-01 -4.29427e-01 -4.92745e-01
1.52960e+05 3.82000e+02 -4.41973e-01 -4.02930e-01 -4.81017e-01 -4.60731e-01 -4.28974e-01 -4.92489e-01
1.53280e+05 3.83000e+02 -4.43736e-01 -3.93481e-01 -4.93991e-01 -4.60427e-01 -4.28619e-01 -4.92236e-01
1.53600e+05 3.84000e+02 -4.32943e-01 -3.98976e-01 -4.66909e-01 -4.60174e-01 -4.28364e-01 -4.91983e-01
1.53920e+05 3.84000e+02 -4.32943e-01 -3.98976e-01 -4.66909e-01 -4.59967e-01 -4.28201e-01 -4.91733e-01
1.54240e+05 3.85000e+02 -4.38384e-01 -4.01880e-01 -4.74889e-01 -4.59803e-01 -4.28117e-01 -4.91489e-01
1.54560e+05 3.86000e+02 -4.48158e-01 -4.10872e-01 -4.85444e-01 -4.59678e-01 -4.28094e-01 -4.91261e-01
1.54880e+05 3.87000e+02 -4.66921e-01 -4.29776e-01 -5.04066e-01 -4.59584e-01 -4.28110e-01 -4.91058e-01
1.55200e+05 3.88000e+02 -4.48534e-01 -4.21258e-01 -4.75811e-01 -4.59515e-01 -4.28143e-01 -4.90886e-01
1.55520e+05 3.88000e+02 -4.48534e-01 -4.21258e-01 -4.75811e-01 -4.59459e-01 -4.28168e-01 -4.90750e-01
1.55840e+05 3.89000e+02 -4.00399e-01 -3.84078e-01 -4.16720e-01 -4.59406e-01 -4.28166e-01 -4.90647e-01
1.56160e+05 3.90000e+02 -3.96008e-01 -3.74778e-01 -4.17239e-01 -4.59343e-01 -4.28117e-01 -4.90568e-01
1.56480e+05 3.91000e+02 -4.84069e-01 -3.86255e-01 -5.81884e-01 -4.59255e-01 -4.28009e-01 -4.90501e-01
1.56800e+05 3.92000e+02 -4.59925e-01 -4.09375e-01 -5.10476e-01 -4.59131e-01 -4.27836e-01 -4.90427e-01
1.57120e+05 3.92000e+02 -4.59925e-01 -4.09375e-01 -5.10476e-01 -4.58959e-01 -4.27591e-01 -4.90327e-01
1.57440e+05 3.93000e+02 -4.58093e-01 -4.21147e-01 -4.95038e-01 -4.58730e-01 -4.27280e-01 -4.90180e-01
1.57760e+05 3.94000e+02 -4.42920e-01 -3.88221e-01 -4.97618e-01 -4.58437e-01 -4.26908e-01 -4.89965e-01
1.58080e+05 3.95000e+02 -4.16818e-01 -3.76757e-01 -4.56879e-01 -4.58076e-01 -4.26489e-01 -4.89663e-01
1.58400e+05 3.96000e+02 -4.16814e-01 -3.91133e-01 -4.42495e-01 -4.57645e-01 -4.26033e-01 -4.89256e-01
1.58720e+05 3.96000e+02 -4.16814e-01 -3.91133e-01 -4.42495e-01 -4.57143e-01 -4.25554e-01 -4.88731e-01
1.59040e+05 3.97000e+02 -4.63120e-01 -4.36600e-01 -4.89639e-01 -4.56573e-01 -4.25065e-01 -4.88081e-01
1.59360e+05 3.98000e+02 -4.78826e-01 -4.32252e-01 -5.25401e-01 -4.55940e-01 -4.24575e-01 -4.87306e-01
1.59680e+05 3.99000e+02 -4.05549e-01 -3.73606e-01 -4.37492e-01 -4.55252e-01 -4.24092e-01 -4.86412e-01
1.60000e+05 4.00000e+02 -4.64342e-01 -4.28690e-01 -4.99994e-01 -4.54517e-01 -4.23621e-01 -4.85413e-01
1.60320e+05 4.00000e+02 -4.64342e-01 -4.28690e-01 -4.99994e-01 -4.53747e-01 -4.23168e-01 -4.84326e-01
1.60640e+05 4.01000e+02 -4.62308e-01 -4.08602e-01 -5.16015e-01 -4.52955e-01 -4.22735e-01 -4.83175e-01
1.60960e+05 4.02000e+02 -4.37134e-01 -3.66355e-01 -5.07912e-01 -4.52153e-01 -4.22324e-01 -4.81981e-01
1.61280e+05 4.03000e+02 -4.19841e-01 -3.67997e-01 -4.71685e-01 -4.51351e-01 -4.21940e-01 -4.80762e-01
1.61600e+05 4.04000e+02 -4.23251e-01 -3.74264e-01 -4.72238e-01 -4.50561e-01 -4.21586e-01 -4.79536e-01
1.61920e+05 4.04000e+02 -4.23251e-01 -3.74264e-01 -4.72238e-01 -4.49794e-01 -4.21271e-01 -4.78317e-01
1.62240e+05 4.05000e+02 -4.35130e-01 -4.04230e-01 -4.66031e-01 -4.49057e-01 -4.21004e-01 -4.77111e-01
1.62560e+05 4.06000e+02 -4.42200e-01 -3.99817e-01 -4.84583e-01 -4.48360e-01 -4.20791e-01 -4.75928e-01
1.62880e+05 4.07000e+02 -4.40085e-01 -4.16935e-01 -4.63234e-01 -4.47707e-01 -4.20644e-01 -4.74770e-01
1.63200e+05 4.08000e+02 -4.27443e-01 -3.83478e-01 -4.71408e-01 -4.47105e-01 -4.20569e-01 -4.73642e-01
1.63520e+05 4.08000e+02 -4.27443e-01 -3.83478e-01 -4.71408e-01 -4.46558e-01 -4.20567e-01 -4.72550e-01
1.63840e+05 4.09000e+02 -4.62587e-01 -4.48300e-01 -4.76874e-01 -4.46067e-01 -4.20638e-01 -4.71496e-01
1.64160e+05 4.10000e+02 -4.21774e-01 -3.95042e-01 -4.48505e-01 -4.45631e-01 -4.20776e-01 -4.70487e-01
1.64480e+05 4.11000e+02 -4.33916e-01 -4.06630e-01 -4.61203e-01 -4.45247e-01 -4.20969e-01 -4.69525e-01
1.64800e+05 4.12000e+02 -4.60452e-01 -3.89738e-01 -5.31166e-01 -4.44908e-01 -4.21201e-01 -4.68616e-01
1.65120e+05 4.12000e+02 -4.60452e-01 -3.89738e-01 -5.31166e-01 -4.44608e-01 -4.21454e-01 -4.67762e-01
1.65440e+05 4.13000e+02 -4.39961e-01 -3.73903e-01 -5.06019e-01 -4.44337e-01 -4.21708e-01 -4.66965e-01
1.65760e+05 4.14000e+02 -4.33276e-01 -3.88188e-01 -4.78365e-01 -4.44086e-01 -4.21944e-01 -4.66227e-01
1.66080e+05 4.15000e+02 -4.05026e-01 -3.74960e-01 -4.35092e-01 -4.43846e-01 -4.22147e-01 -4.65546e-01
1.66400e+05 4.16000e+02 -4.63286e-01 -4.29486e-01 -4.97086e-01 -4.43610e-01 -4.22301e-01 -4.64919e-01
1.66720e+05 4.16000e+02 -4.63286e-01 -4.29486e-01 -4.97086e-01 -4.43373e-01 -4.22401e-01 -4.64344e-01
1.67040e+05 4.17000e+02 -4.46255e-01 -3.82333e-01 -5.10176e-01 -4.43130e-01 -4.22443e-01 -4.63817e-01
1.67360e+05 4.18000e+02 -4.22562e-01 -3.97188e-01 -4.47936e-01 -4.42879e-01 -4.22424e-01 -4.63334e-01
1.67680e+05 4.19000e+02 -4.11140e-01 -3.75011e-01 -4.47270e-01 -4.42621e-01 -4.22349e-01 -4.62893e-01
1.68000e+05 4.20000e+02 -4.27976e-01 -3.80261e-01 -4.75692e-01 -4.42358e-01 -4.22222e-01 -4.62493e-01
1.68320e+05 4.20000e+02 -4.27976e-01 -3.80261e-01 -4.75692e-01 -4.42090e-01 -4.22048e-01 -4.62133e-01
1.68640e+05 4.21000e+02 -4.18435e-01 -3.83642e-01 -4.53227e-01 -4.41822e-01 -4.21830e-01 -4.61814e-01
1.68960e+05 4.22000e+02 -4.05069e-01 -3.75184e-01 -4.34953e-01 -4.41556e-01 -4.21573e-01 -4.61538e-01
1.69280e+05 4.23000e+02 -4.31845e-01 -4.07356e-01 -4.56333e-01 -4.41294e-01 -4.21282e-01 -4.61306e-01
1.69600e+05 4.24000e+02 -4.36852e-01 -3.97048e-01 -4.76655e-01 -4.41038e-01 -4.20959e-01 -4.61117e-01
1.69920e+05 4.24000e+02 -4.36852e-01 -3.97048e-01 -4.76655e-01 -4.40789e-01 -4.20607e-01 -4.60970e-01
1.70240e+05 4.25000e+02 -4.32178e-01 -4.01683e-01 -4.62672e-01 -4.40545e-01 -4.20229e-01 -4.60860e-01
1.70560e+05 4.26000e+02 -4.62248e-01 -4.17131e-01 -5.07365e-01 -4.40303e-01 -4.19827e-01 -4.60779e-01
1.70880e+05 4.27000e+02 -4.56949e-01 -4.15472e-01 -4.98425e-01 -4.40059e-01 -4.19404e-01 -4.60714e-01
1.71200e+05 4.28000e+02 -4.15992e-01 -3.86040e-01 -4.45944e-01 -4.39808e-01 -4.18965e-01 -4.60650e-01
1.71520e+05 4.28000e+02 -4.15992e-01 -3.86040e-01 -4.45944e-01 -4.39540e-01 -4.18512e-01 -4.60568e-01
1.71840e+05 4.29000e+02 -4.54251e-01 -4.11684e-01 -4.96818e-01 -4.39249e-01 -4.18052e-01 -4.60446e-01
1.72160e+05 4.30000e+02 -4.52984e-01 -3.60222e-01 -5.45745e-01 -4.38928e-01 -4.17590e-01 -4.60267e-01
1.72480e+05 4.31000e+02 -3.95561e-01 -3.81953e-01 -4.09168e-01 -4.38573e-01 -4.17133e-01 -4.60012e-01
1.72800e+05 4.32000e+02 -4.44507e-01 -4.03675e-01 -4.85339e-01 -4.38180e-01 -4.16688e-01 -4.59671e-01
1.73120e+05 4.32000e+02 -4.44507e-01 -4.03675e-01 -4.85339e-01 -4.37752e-01 -4.16266e-01 -4.59238e-01
1.73440e+05 4.33000e+02 -4.54999e-01 -4.18473e-01 -4.91525e-01 -4.37296e-01 -4.15876e-01 -4.58715e-01
1.73760e+05 4.34000e+02 -4.29806e-01 -3.84641e-01 -4.74971e-01 -4.36821e-01 -4.15529e-01 -4.58112e-01
1.74080e+05 4.35000e+02 -4.49964e-01 -4.12173e-01 -4.87754e-01 -4.36339e-01 -4.15236e-01 -4.57442e-01
1.74400e+05 4.36000e+02 -4.43175e-01 -3.79482e-01 -5.06867e-01 -4.35865e-01 -4.15004e-01 -4.56726e-01
1.74720e+05 4.36000e+02 -4.43175e-01 -3.79482e-01 -5.06867e-01 -4.35414e-01 -4.14839e-01 -4.55988e-01
1.75040e+05 4.37000e+02 -4.34499e-01 -3.82562e-01 -4.86435e-01 -4.34999e-01 -4.14741e-01 -4.55257e-01
1.75360e+05 4.38000e+02 -4.50926e-01 -4.15060e-01 -4.86791e-01 -4.34634e-01 -4.14706e-01 -4.54561e-01
1.75680e+05 4.39000e+02 -4.50658e-01 -4.09150e-01 -4.92167e-01 -4.34325e-01 -4.14724e-01 -4.53926e-01
1.76000e+05 4.40000e+02 -4.40990e-01 -3.77013e-01 -5.04967e-01 -4.34079e-01 -4.14781e-01 -4.53378e-01
1.76320e+05 4.40000e+02 -4.40990e-01 -3.77013e-01 -5.04967e-01 -4.33901e-01 -4.14861e-01 -4.52941e-01
1.76640e+05 4.41000e+02 -4.31748e-01 -3.73166e-01 -4.90331e-01 -4.33790e-01 -4.14946e-01 -4.52633e-01
1.76960e+05 4.42000e+02 -4.21202e-01 -4.16185e-01 -4.26220e-01 -4.33744e-01 -4.15020e-01 -4.52469e-01
1.77280e+05 4.43000e+02 -4.19185e-01 -3.84090e-01 -4.54280e-01 -4.33762e-01 -4.15068e-01 -4.52455e-01
1.77600e+05 4.44000e+02 -3.89066e-01 -3.60016e-01 -4.18116e-01 -4.33838e-01 -4.15081e-01 -4.52595e-01
1.77920e+05 4.44000e+02 -3.89066e-01 -3.60016e-01 -4.18116e-01 -4.33969e-01 -4.15052e-01 -4.52886e-01
1.78240e+05 4.45000e+02 -4.34477e-01 -3.79029e-01 -4.89924e-01 -4.34150e-01 -4.14981e-01 -4.53319e-01
1.78560e+05 4.46000e+02 -4.15409e-01 -3.91447e-01 -4.39372e-01 -4.34375e-01 -4.14868e-01 -4.53881e-01
1.78880e+05 4.47000e+02 -4.15101e-01 -3.77478e-01 -4.52723e-01 -4.34638e-01 -4.14720e-01 -4.54555e-01
1.79200e+05 4.48000e+02 -4.42184e-01 -3.54958e-01 -5.29409e-01 -4.34933e-01 -4.14542e-01 -4.55324e-01
1.79520e+05 4.48000e+02 -4.42184e-01 -3.54958e-01 -5.29409e-01 -4.35251e-01 -4.14341e-01 -4.56161e-01
1.79840e+05 4.49000e+02 -4.38042e-01 -4.12383e-01 -4.63701e-01 -4.35582e-01 -4.14123e-01 -4.57042e-01
1.80160e+05 4.50000e+02 -4.17658e-01 -3.66854e-01 -4.68462e-01 -4.35914e-01 -4.13891e-01 -4.57936e-01
1.80480e+05 4.51000e+02 -4.05285e-01 -3.55112e-01 -4.55458e-01 -4.36230e-01 -4.13650e-01 -4.58811e-01
1.80800e+05 4.52000e+02 -3.98655e-01 -3.75855e-01 -4.21454e-01 -4.36516e-01 -4.13398e-01 -4.59634e-01
1.81120e+05 4.52000e+02 -3.98655e-01 -3.75855e-01 -4.21454e-01 -4.36754e-01 -4.13136e-01 -4.60372e-01
1.81440e+05 4.53000e+02 -4.38536e-01 -3.86765e-01 -4.90307e-01 -4.36928e-01 -4.12861e-01 -4.60995e-01
1.81760e+05 4.54000e+02 -4.52670e-01 -4.01062e-01 -5.04279e-01 -4.37025e-01 -4.12570e-01 -4.61479e-01
1.82080e+05 4.55000e+02 -4.13657e-01 -3.46939e-01 -4.80376e-01 -4.37034e-01 -4.12264e-01 -4.61804e-01
1.82400e+05 4.56000e+02 -4.05332e-01 -3.70797e-01 -4.39868e-01 -4.36949e-01 -4.11940e-01 -4.61958e-01
1.82720e+05 4.56000e+02 -4.05332e-01 -3.70797e-01 -4.39868e-01 -4.36766e-01 -4.11599e-01 -4.61933e-01
1.83040e+05 4.57000e+02 -3.90021e-01 -3.53738e-01 -4.26304e-01 -4.36488e-01 -4.11244e-01 -4.61731e-01
1.83360e+05 4.58000e+02 -4.37342e-01 -3.95757e-01 -4.78927e-01 -4.36118e-01 -4.10878e-01 -4.61358e-01
1.83680e+05 4.59000e+02 -4.06005e-01 -3.76129e-01 -4.35881e-01 -4.35664e-01 -4.10503e-01 -4.60824e-01
1.84000e+05 4.60000e+02 -4.40854e-01 -3.97761e-01 -4.83946e-01 -4.35134e-01 -4.10119e-01 -4.60149e-01
1.84320e+05 4.60000e+02 -4.40854e-01 -3.97761e-01 -4.83946e-01 -4.34541e-01 -4.09729e-01 -4.59353e-01
1.84640e+05 4.61000e+02 -4.76536e-01 -4.30412e-01 -5.22660e-01 -4.33896e-01 -4.09331e-01 -4.58461e-01
1.84960e+05 4.62000e+02 -4.33105e-01 -4.16167e-01 -4.50042e-01 -4.33212e-01 -4.08924e-01 -4.57500e-01
1.85280e+05 4.63000e+02 -4.28127e-01 -3.95379e-01 -4.60875e-01 -4.32500e-01 -4.08505e-01 -4.56496e-01
1.85600e+05 4.64000e+02 -4.24676e-01 -4.04329e-01 -4.45023e-01 -4.31771e-01 -4.08071e-01 -4.55471e-01
1.85920e+05 4.64000e+02 -4.24676e-01 -4.04329e-01 -4.45023e-01 -4.31034e-01 -4.07620e-01 -4.54448e-01
1.86240e+05 4.65000e+02 -4.34889e-01 -3.96009e-01 -4.73768e-01 -4.30297e-01 -4.07150e-01 -4.53444e-01
1.86560e+05 4.66000e+02 -4.15849e-01 -3.90934e-01 -4.40765e-01 -4.29568e-01 -4.06660e-01 -4.52476e-01
1.86880e+05 4.67000e+02 -4.42099e-01 -4.19707e-01 -4.64492e-01 -4.28854e-01 -4.06155e-01 -4.51554e-01
1.87200e+05 4.68000e+02 -4.26920e-01 -3.90893e-01 -4.62948e-01 -4.28166e-01 -4.05640e-01 -4.50691e-01
1.87520e+05 4.68000e+02 -4.26920e-01 -3.90893e-01 -4.62948e-01 -4.27513e-01 -4.05126e-01 -4.49900e-01
1.87840e+05 4.69000e+02 -4.10384e-01 -3.75585e-01 -4.45183e-01 -4.26908e-01 -4.04625e-01 -4.49190e-01
1.88160e+05 4.70000e+02 -4.25032e-01 -3.78753e-01 -4.71310e-01 -4.26361e-01 -4.04154e-01 -4.48568e-01
1.88480e+05 4.71000e+02 -4.38085e-01 -3.92131e-01 -4.84039e-01 -4.25885e-01 -4.03729e-01 -4.48041e-01
1.88800e+05 4.72000e+02 -4.26533e-01 -4.03159e-01 -4.49907e-01 -4.25487e-01 -4.03367e-01 -4.47607e-01
1.89120e+05 4.72000e+02 -4.26533e-01 -4.03159e-01 -4.49907e-01 -4.25175e-01 -4.03085e-01 -4.47265e-01
1.89440e+05 4.73000e+02 -4.26104e-01 -4.00206e-01 -4.52002e-01 -4.24952e-01 -4.02901e-01 -4.47003e-01
1.89760e+05 4.74000e+02 -4.30500e-01 -3.53917e-01 -5.07082e-01 -4.24818e-01 -4.02826e-01 -4.46810e-01
1.90080e+05 4.75000e+02 -4.38016e-01 -3.88973e-01 -4.87060e-01 -4.24769e-01 -4.02872e-01 -4.46666e-01
1.90400e+05 4.76000e+02 -4.02453e-01 -3.81711e-01 -4.23194e-01 -4.24798e-01 -4.03044e-01 -4.46553e-01
1.90720e+05 4.76000e+02 -4.02453e-01 -3.81711e-01 -4.23194e-01 -4.24897e-01 -4.03343e-01 -4.46451e-01
1.91040e+05 4.77000e+02 -4.42949e-01 -4.11765e-01 -4.74133e-01 -4.25052e-01 -4.03764e-01 -4.46340e-01
1.91360e+05 4.78000e+02 -4.55633e-01 -4.21963e-01 -4.89303e-01 -4.25252e-01 -4.04300e-01 -4.46203e-01
1.91680e+05 4.79000e+02 -4.56355e-01 -4.24795e-01 -4.87914e-01 -4.25483e-01 -4.04937e-01 -4.46029e-01
1.92000e+05 4.80000e+02 -4.55792e-01 -4.07723e-01 -5.03861e-01 -4.25734e-01 -4.05660e-01 -4.45807e-01
1.92320e+05 4.80000e+02 -4.55792e-01 -4.07723e-01 -5.03861e-01 -4.25993e-01 -4.06449e-01 -4.45537e-01
1.92640e+05 4.81000e+02 -4.34716e-01 -3.96549e-01 -4.72882e-01 -4.26251e-01 -4.07281e-01 -4.45221e-01
1.92960e+05 4.82000e+02 -4.43598e-01 -3.86428e-01 -5.00768e-01 -4.26500e-01 -4.08134e-01 -4.44867e-01
1.93280e+05 4.83000e+02 -4.60613e-01 -4.17119e-01 -5.04107e-01 -4.26736e-01 -4.08984e-01 -4.44488e-01
1.93600e+05 4.84000e+02 -4.26097e-01 -3.52087e-01 -5.00106e-01 -4.26955e-01 -4.09810e-01 -4.44100e-01
1.93920e+05 4.84000e+02 -4.26097e-01 -3.52087e-01 -5.00106e-01 -4.27158e-01 -4.10595e-01 -4.43721e-01
1.94240e+05 4.85000e+02 -4.25513e-01 -3.87796e-01 -4.63231e-01 -4.27348e-01 -4.11329e-01 -4.43368e-01
1.94560e+05 4.86000e+02 -4.21707e-01 -3.90103e-01 -4.53312e-01 -4.27533e-01 -4.12006e-01 -4.43060e-01
1.94880e+05 4.87000e+02 -4.29796e-01 -3.80385e-01 -4.79206e-01 -4.27720e-01 -4.12626e-01 -4.42814e-01
1.95200e+05 4.88000e+02 -4.25879e-01 -3.77896e-01 -4.73862e-01 -4.27920e-01 -4.13196e-01 -4.42644e-01
1.95520e+05 4.88000e+02 -4.25879e-01 -3.77896e-01 -4.73862e-01 -4.28145e-01 -4.13726e-01 -4.42565e-01
1.95840e+05 4.89000e+02 -4.51491e-01 -3.93034e-01 -5.09947e-01 -4.28405e-01 -4.14228e-01 -4.42582e-01
1.96160e+05 4.90000e+02 -4.20987e-01 -3.86272e-01 -4.55701e-01 -4.28709e-01 -4.14714e-01 -4.42703e-01
1.96480e+05 4.91000e+02 -4.27572e-01 -3.90486e-01 -4.64658e-01 -4.29062e-01 -4.15196e-01 -4.42929e-01
1.96800e+05 4.92000e+02 -4.17681e-01 -3.97758e-01 -4.37603e-01 -4.29467e-01 -4.15682e-01 -4.43253e-01
1.97120e+05 4.92000e+02 -4.17681e-01 -3.97758e-01 -4.37603e-01 -4.29921e-01 -4.16176e-01 -4.43667e-01
1.97440e+05 4.93000e+02 -4.32231e-01 -4.00083e-01 -4.64380e-01 -4.30418e-01 -4.16676e-01 -4.44160e-01
1.97760e+05 4.94000e+02 -3.91383e-01 -3.52998e-01 -4.29767e-01 -4.30946e-01 -4.17174e-01 -4.44719e-01
1.98080e+05 4.95000e+02 -4.36952e-01 -4.05796e-01 -4.68107e-01 -4.31494e-01 -4.17657e-01 -4.45331e-01
1.98400e+05 4.96000e+02 -4.15326e-01 -3.87682e-01 -4.42970e-01 -4.32046e-01 -4.18106e-01 -4.45986e-01
1.98720e+05 4.96000e+02 -4.15326e-01 -3.87682e-01 -4.42970e-01 -4.32587e-01 -4.18499e-01 -4.46674e-01
1.99040e+05 4.97000e+02 -4.27884e-01 -4.02334e-01 -4.53434e-01 -4.33101e-01 -4.18816e-01 -4.47386e-01
1.99360e+05 4.98000e+02 -4.15163e-01 -3.76326e-01 -4.54000e-01 -4.33574e-01 -4.19037e-01 -4.48111e-01
1.99680e+05 4.99000e+02 -4.31123e-01 -3.85894e-01 -4.76352e-01 -4.33993e-01 -4.19148e-01 -4.48838e-01


==> fig/parallel/shkadov_1_env_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
3.20000e+02 0.00000e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
6.40000e+02 1.00000e+00 -3.17845e+00 -2.89510e+00 -3.46181e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
9.60000e+02 2.00000e+00 -3.15590e+00 -2.83566e+00 -3.47614e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.28000e+03 3.00000e+00 -3.42094e+00 -2.97034e+00 -3.87153e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.60000e+03 4.00000e+00 -3.20971e+00 -2.80799e+00 -3.61143e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.92000e+03 4.00000e+00 -3.20971e+00 -2.80799e+00 -3.61143e+00 -3.09931e+00 -2.76575e+00 -3.43287e+00
2.24000e+03 5.00000e+00 -3.56566e+00 -3.45742e+00 -3.67390e+00 -3.09931e+00 -2.76576e+00 -3.43286e+00
2.56000e+03 6.00000e+00 -3.09838e+00 -2.81947e+00 -3.37728e+00 -3.09932e+00 -2.76581e+00 -3.43283e+00
2.88000e+03 7.00000e+00 -3.25033e+00 -2.99180e+00 -3.50887e+00 -3.09934e+00 -2.76593e+00 -3.43274e+00
3.20000e+03 8.00000e+00 -2.99749e+00 -2.67954e+00 -3.31543e+00 -3.09938e+00 -2.76621e+00 -3.43255e+00
3.52000e+03 8.00000e+00 -2.99749e+00 -2.67954e+00 -3.31543e+00 -3.09948e+00 -2.76676e+00 -3.43219e+00
3.84000e+03 9.00000e+00 -3.07435e+00 -2.94515e+00 -3.20354e+00 -3.09966e+00 -2.76776e+00 -3.43157e+00
4.16000e+03 1.00000e+01 -3.21982e+00 -2.88814e+00 -3.55149e+00 -3.09999e+00 -2.76941e+00 -3.43057e+00
4.48000e+03 1.10000e+01 -2.81465e+00 -2.57212e+00 -3.05718e+00 -3.10053e+00 -2.77196e+00 -3.42910e+00
4.80000e+03 1.20000e+01 -2.84727e+00 -2.66069e+00 -3.03386e+00 -3.10137e+00 -2.77571e+00 -3.42704e+00
5.12000e+03 1.20000e+01 -2.84727e+00 -2.66069e+00 -3.03386e+00 -3.10260e+00 -2.78091e+00 -3.42428e+00
5.44000e+03 1.30000e+01 -3.31850e+00 -2.92374e+00 -3.71326e+00 -3.10427e+00 -2.78782e+00 -3.42072e+00
5.76000e+03 1.40000e+01 -3.00297e+00 -2.72202e+00 -3.28391e+00 -3.10646e+00 -2.79662e+00 -3.41630e+00
6.08000e+03 1.50000e+01 -2.82666e+00 -2.60935e+00 -3.04397e+00 -3.10920e+00 -2.80743e+00 -3.41096e+00
6.40000e+03 1.60000e+01 -2.81506e+00 -2.39128e+00 -3.23883e+00 -3.11246e+00 -2.82025e+00 -3.40467e+00
6.72000e+03 1.60000e+01 -2.81506e+00 -2.39128e+00 -3.23883e+00 -3.11620e+00 -2.83499e+00 -3.39742e+00
7.04000e+03 1.70000e+01 -2.64442e+00 -2.26100e+00 -3.02784e+00 -3.12032e+00 -2.85143e+00 -3.38921e+00
7.36000e+03 1.80000e+01 -2.55546e+00 -2.21642e+00 -2.89451e+00 -3.12468e+00 -2.86926e+00 -3.38010e+00
7.68000e+03 1.90000e+01 -2.78981e+00 -2.70354e+00 -2.87609e+00 -3.12912e+00 -2.88810e+00 -3.37014e+00
8.00000e+03 2.00000e+01 -2.67481e+00 -2.13039e+00 -3.21923e+00 -3.13344e+00 -2.90747e+00 -3.35941e+00
8.32000e+03 2.00000e+01 -2.67481e+00 -2.13039e+00 -3.21923e+00 -3.13746e+00 -2.92690e+00 -3.34801e+00
8.64000e+03 2.10000e+01 -2.61481e+00 -2.30758e+00 -2.92205e+00 -3.14096e+00 -2.94589e+00 -3.33604e+00
8.96000e+03 2.20000e+01 -2.75895e+00 -2.67419e+00 -2.84371e+00 -3.14377e+00 -2.96394e+00 -3.32359e+00
9.28000e+03 2.30000e+01 -2.62146e+00 -2.45738e+00 -2.78554e+00 -3.14569e+00 -2.98063e+00 -3.31074e+00
9.60000e+03 2.40000e+01 -2.59972e+00 -2.37335e+00 -2.82609e+00 -3.14653e+00 -2.99552e+00 -3.29754e+00
9.92000e+03 2.40000e+01 -2.59972e+00 -2.37335e+00 -2.82609e+00 -3.14614e+00 -3.00829e+00 -3.28398e+00
1.02400e+04 2.50000e+01 -2.54135e+00 -2.14389e+00 -2.93882e+00 -3.14434e+00 -3.01865e+00 -3.27003e+00
1.05600e+04 2.60000e+01 -2.50769e+00 -2.13736e+00 -2.87802e+00 -3.14102e+00 -3.02640e+00 -3.25563e+00
1.08800e+04 2.70000e+01 -2.75045e+00 -2.35979e+00 -3.14110e+00 -3.13605e+00 -3.03141e+00 -3.24069e+00
1.12000e+04 2.80000e+01 -2.54379e+00 -2.25541e+00 -2.83217e+00 -3.12936e+00 -3.03358e+00 -3.22514e+00
1.15200e+04 2.80000e+01 -2.54379e+00 -2.25541e+00 -2.83217e+00 -3.12091e+00 -3.03290e+00 -3.20892e+00
1.18400e+04 2.90000e+01 -2.58138e+00 -2.46480e+00 -2.69797e+00 -3.11068e+00 -3.02934e+00 -3.19202e+00
1.21600e+04 3.00000e+01 -2.71739e+00 -2.31643e+00 -3.11835e+00 -3.09872e+00 -3.02297e+00 -3.17447e+00
1.24800e+04 3.10000e+01 -2.71435e+00 -2.38690e+00 -3.04180e+00 -3.08509e+00 -3.01382e+00 -3.15637e+00
1.28000e+04 3.20000e+01 -2.20606e+00 -1.94193e+00 -2.47019e+00 -3.06991e+00 -3.00198e+00 -3.13783e+00
1.31200e+04 3.20000e+01 -2.20606e+00 -1.94193e+00 -2.47019e+00 -3.05329e+00 -2.98759e+00 -3.11899e+00
1.34400e+04 3.30000e+01 -2.70526e+00 -2.54149e+00 -2.86903e+00 -3.03540e+00 -2.97083e+00 -3.09996e+00
1.37600e+04 3.40000e+01 -2.57408e+00 -2.27305e+00 -2.87511e+00 -3.01642e+00 -2.95200e+00 -3.08083e+00
1.40800e+04 3.50000e+01 -2.74528e+00 -2.38661e+00 -3.10395e+00 -2.99653e+00 -2.93144e+00 -3.06162e+00
1.44000e+04 3.60000e+01 -2.46074e+00 -2.12774e+00 -2.79374e+00 -2.97596e+00 -2.90957e+00 -3.04234e+00
1.47200e+04 3.60000e+01 -2.46074e+00 -2.12774e+00 -2.79374e+00 -2.95490e+00 -2.88680e+00 -3.02300e+00
1.50400e+04 3.70000e+01 -2.35088e+00 -2.02720e+00 -2.67455e+00 -2.93357e+00 -2.86355e+00 -3.00358e+00
1.53600e+04 3.80000e+01 -2.41034e+00 -2.10399e+00 -2.71670e+00 -2.91217e+00 -2.84022e+00 -2.98411e+00
1.56800e+04 3.90000e+01 -2.16189e+00 -1.98073e+00 -2.34305e+00 -2.89088e+00 -2.81713e+00 -2.96464e+00
1.60000e+04 4.00000e+01 -2.13382e+00 -1.96901e+00 -2.29863e+00 -2.86989e+00 -2.79455e+00 -2.94522e+00
1.63200e+04 4.00000e+01 -2.13382e+00 -1.96901e+00 -2.29863e+00 -2.84933e+00 -2.77271e+00 -2.92596e+00
1.66400e+04 4.10000e+01 -2.28787e+00 -2.12255e+00 -2.45318e+00 -2.82935e+00 -2.75176e+00 -2.90694e+00
1.69600e+04 4.20000e+01 -2.10507e+00 -1.96166e+00 -2.24848e+00 -2.81004e+00 -2.73179e+00 -2.88830e+00
1.72800e+04 4.30000e+01 -2.13648e+00 -1.82607e+00 -2.44689e+00 -2.79148e+00 -2.71283e+00 -2.87012e+00
1.76000e+04 4.40000e+01 -2.21338e+00 -2.02208e+00 -2.40469e+00 -2.77370e+00 -2.69489e+00 -2.85251e+00
1.79200e+04 4.40000e+01 -2.21338e+00 -2.02208e+00 -2.40469e+00 -2.75672e+00 -2.67791e+00 -2.83553e+00
1.82400e+04 4.50000e+01 -2.30924e+00 -2.23496e+00 -2.38353e+00 -2.74047e+00 -2.66178e+00 -2.81916e+00
1.85600e+04 4.60000e+01 -2.43382e+00 -2.16143e+00 -2.70620e+00 -2.72490e+00 -2.64641e+00 -2.80338e+00
1.88800e+04 4.70000e+01 -2.31723e+00 -2.16124e+00 -2.47322e+00 -2.70986e+00 -2.63161e+00 -2.78810e+00
1.92000e+04 4.80000e+01 -2.20346e+00 -1.78365e+00 -2.62328e+00 -2.69520e+00 -2.61721e+00 -2.77319e+00
1.95200e+04 4.80000e+01 -2.20346e+00 -1.78365e+00 -2.62328e+00 -2.68074e+00 -2.60297e+00 -2.75852e+00
1.98400e+04 4.90000e+01 -2.15048e+00 -1.81636e+00 -2.48460e+00 -2.66630e+00 -2.58867e+00 -2.74394e+00
2.01600e+04 5.00000e+01 -2.31196e+00 -1.98839e+00 -2.63552e+00 -2.65169e+00 -2.57406e+00 -2.72932e+00
2.04800e+04 5.10000e+01 -2.24131e+00 -1.94212e+00 -2.54051e+00 -2.63674e+00 -2.55893e+00 -2.71456e+00
2.08000e+04 5.20000e+01 -2.01741e+00 -1.84539e+00 -2.18943e+00 -2.62135e+00 -2.54312e+00 -2.69958e+00
2.11200e+04 5.20000e+01 -2.01741e+00 -1.84539e+00 -2.18943e+00 -2.60542e+00 -2.52652e+00 -2.68432e+00
2.14400e+04 5.30000e+01 -2.09123e+00 -1.95228e+00 -2.23018e+00 -2.58893e+00 -2.50912e+00 -2.66875e+00
2.17600e+04 5.40000e+01 -2.01323e+00 -1.78082e+00 -2.24564e+00 -2.57192e+00 -2.49096e+00 -2.65289e+00
2.20800e+04 5.50000e+01 -2.09885e+00 -1.76590e+00 -2.43180e+00 -2.55446e+00 -2.47216e+00 -2.63676e+00
2.24000e+04 5.60000e+01 -1.92194e+00 -1.56382e+00 -2.28007e+00 -2.53666e+00 -2.45289e+00 -2.62043e+00
2.27200e+04 5.60000e+01 -1.92194e+00 -1.56382e+00 -2.28007e+00 -2.51866e+00 -2.43335e+00 -2.60397e+00
2.30400e+04 5.70000e+01 -2.03321e+00 -1.75116e+00 -2.31527e+00 -2.50061e+00 -2.41376e+00 -2.58746e+00
2.33600e+04 5.80000e+01 -2.20685e+00 -2.10675e+00 -2.30694e+00 -2.48264e+00 -2.39431e+00 -2.57098e+00
2.36800e+04 5.90000e+01 -1.98607e+00 -1.75052e+00 -2.22163e+00 -2.46490e+00 -2.37520e+00 -2.55460e+00
2.40000e+04 6.00000e+01 -2.08745e+00 -1.96963e+00 -2.20527e+00 -2.44749e+00 -2.35656e+00 -2.53841e+00
2.43200e+04 6.00000e+01 -2.08745e+00 -1.96963e+00 -2.20527e+00 -2.43047e+00 -2.33850e+00 -2.52244e+00
2.46400e+04 6.10000e+01 -1.99377e+00 -1.83243e+00 -2.15512e+00 -2.41388e+00 -2.32104e+00 -2.50672e+00
2.49600e+04 6.20000e+01 -2.01503e+00 -1.90064e+00 -2.12942e+00 -2.39773e+00 -2.30421e+00 -2.49125e+00
2.52800e+04 6.30000e+01 -1.92123e+00 -1.64221e+00 -2.20026e+00 -2.38200e+00 -2.28795e+00 -2.47604e+00
2.56000e+04 6.40000e+01 -2.05379e+00 -1.72555e+00 -2.38203e+00 -2.36663e+00 -2.27218e+00 -2.46108e+00
2.59200e+04 6.40000e+01 -2.05379e+00 -1.72555e+00 -2.38203e+00 -2.35158e+00 -2.25682e+00 -2.44634e+00
2.62400e+04 6.50000e+01 -1.75586e+00 -1.54526e+00 -1.96646e+00 -2.33680e+00 -2.24177e+00 -2.43182e+00
2.65600e+04 6.60000e+01 -1.79763e+00 -1.73678e+00 -1.85849e+00 -2.32223e+00 -2.22694e+00 -2.41751e+00
2.68800e+04 6.70000e+01 -1.90538e+00 -1.63718e+00 -2.17357e+00 -2.30783e+00 -2.21226e+00 -2.40340e+00
2.72000e+04 6.80000e+01 -1.89169e+00 -1.79897e+00 -1.98441e+00 -2.29358e+00 -2.19766e+00 -2.38950e+00
2.75200e+04 6.80000e+01 -1.89169e+00 -1.79897e+00 -1.98441e+00 -2.27946e+00 -2.18315e+00 -2.37578e+00
2.78400e+04 6.90000e+01 -1.87164e+00 -1.60466e+00 -2.13862e+00 -2.26547e+00 -2.16871e+00 -2.36223e+00
2.81600e+04 7.00000e+01 -2.00398e+00 -1.87181e+00 -2.13616e+00 -2.25161e+00 -2.15439e+00 -2.34883e+00
2.84800e+04 7.10000e+01 -1.82880e+00 -1.62861e+00 -2.02899e+00 -2.23788e+00 -2.14023e+00 -2.33553e+00
2.88000e+04 7.20000e+01 -1.94556e+00 -1.67478e+00 -2.21634e+00 -2.22427e+00 -2.12627e+00 -2.32227e+00
2.91200e+04 7.20000e+01 -1.94556e+00 -1.67478e+00 -2.21634e+00 -2.21078e+00 -2.11254e+00 -2.30902e+00
2.94400e+04 7.30000e+01 -1.67044e+00 -1.55616e+00 -1.78472e+00 -2.19740e+00 -2.09906e+00 -2.29573e+00
2.97600e+04 7.40000e+01 -1.88066e+00 -1.54396e+00 -2.21736e+00 -2.18409e+00 -2.08582e+00 -2.28235e+00
3.00800e+04 7.50000e+01 -1.82426e+00 -1.66372e+00 -1.98481e+00 -2.17083e+00 -2.07279e+00 -2.26887e+00
3.04000e+04 7.60000e+01 -1.93152e+00 -1.76272e+00 -2.10033e+00 -2.15761e+00 -2.05993e+00 -2.25528e+00
3.07200e+04 7.60000e+01 -1.93152e+00 -1.76272e+00 -2.10033e+00 -2.14440e+00 -2.04721e+00 -2.24159e+00
3.10400e+04 7.70000e+01 -1.87726e+00 -1.66189e+00 -2.09264e+00 -2.13121e+00 -2.03458e+00 -2.22784e+00
3.13600e+04 7.80000e+01 -1.69714e+00 -1.36611e+00 -2.02816e+00 -2.11804e+00 -2.02202e+00 -2.21406e+00
3.16800e+04 7.90000e+01 -1.78921e+00 -1.58165e+00 -1.99676e+00 -2.10489e+00 -2.00950e+00 -2.20029e+00
3.20000e+04 8.00000e+01 -1.76869e+00 -1.33610e+00 -2.20128e+00 -2.09181e+00 -1.99703e+00 -2.18660e+00
3.23200e+04 8.00000e+01 -1.76869e+00 -1.33610e+00 -2.20128e+00 -2.07882e+00 -1.98462e+00 -2.17301e+00
3.26400e+04 8.10000e+01 -1.62307e+00 -1.48099e+00 -1.76515e+00 -2.06594e+00 -1.97231e+00 -2.15957e+00
3.29600e+04 8.20000e+01 -1.69430e+00 -1.38442e+00 -2.00417e+00 -2.05322e+00 -1.96014e+00 -2.14631e+00
3.32800e+04 8.30000e+01 -1.66989e+00 -1.48166e+00 -1.85813e+00 -2.04070e+00 -1.94817e+00 -2.13323e+00
3.36000e+04 8.40000e+01 -1.76937e+00 -1.28339e+00 -2.25535e+00 -2.02840e+00 -1.93646e+00 -2.12035e+00
3.39200e+04 8.40000e+01 -1.76937e+00 -1.28339e+00 -2.25535e+00 -2.01638e+00 -1.92509e+00 -2.10767e+00
3.42400e+04 8.50000e+01 -1.74958e+00 -1.56363e+00 -1.93553e+00 -2.00463e+00 -1.91408e+00 -2.09518e+00
3.45600e+04 8.60000e+01 -1.71451e+00 -1.42053e+00 -2.00848e+00 -1.99319e+00 -1.90349e+00 -2.08288e+00
3.48800e+04 8.70000e+01 -1.57480e+00 -1.39824e+00 -1.75136e+00 -1.98204e+00 -1.89331e+00 -2.07077e+00
3.52000e+04 8.80000e+01 -1.64188e+00 -1.48014e+00 -1.80362e+00 -1.97118e+00 -1.88353e+00 -2.05883e+00
3.55200e+04 8.80000e+01 -1.64188e+00 -1.48014e+00 -1.80362e+00 -1.96058e+00 -1.87410e+00 -2.04706e+00
3.58400e+04 8.90000e+01 -1.81862e+00 -1.51234e+00 -2.12490e+00 -1.95020e+00 -1.86494e+00 -2.03546e+00
3.61600e+04 9.00000e+01 -1.73671e+00 -1.34965e+00 -2.12377e+00 -1.94000e+00 -1.85596e+00 -2.02404e+00
3.64800e+04 9.10000e+01 -1.58351e+00 -1.31111e+00 -1.85591e+00 -1.92993e+00 -1.84705e+00 -2.01280e+00
3.68000e+04 9.20000e+01 -1.80667e+00 -1.56791e+00 -2.04543e+00 -1.91994e+00 -1.83812e+00 -2.00177e+00
3.71200e+04 9.20000e+01 -1.80667e+00 -1.56791e+00 -2.04543e+00 -1.91000e+00 -1.82905e+00 -1.99096e+00
3.74400e+04 9.30000e+01 -1.51716e+00 -1.42398e+00 -1.61035e+00 -1.90008e+00 -1.81979e+00 -1.98037e+00
3.77600e+04 9.40000e+01 -1.77754e+00 -1.63750e+00 -1.91757e+00 -1.89016e+00 -1.81031e+00 -1.97001e+00
3.80800e+04 9.50000e+01 -1.81022e+00 -1.26956e+00 -2.35089e+00 -1.88023e+00 -1.80058e+00 -1.95988e+00
3.84000e+04 9.60000e+01 -1.47409e+00 -1.32167e+00 -1.62651e+00 -1.87030e+00 -1.79064e+00 -1.94995e+00
3.87200e+04 9.60000e+01 -1.47409e+00 -1.32167e+00 -1.62651e+00 -1.86038e+00 -1.78051e+00 -1.94024e+00
3.90400e+04 9.70000e+01 -1.58476e+00 -1.23653e+00 -1.93299e+00 -1.85049e+00 -1.77024e+00 -1.93075e+00
3.93600e+04 9.80000e+01 -1.52387e+00 -1.34288e+00 -1.70487e+00 -1.84069e+00 -1.75984e+00 -1.92153e+00
3.96800e+04 9.90000e+01 -1.46670e+00 -1.33575e+00 -1.59764e+00 -1.83100e+00 -1.74933e+00 -1.91267e+00
4.00000e+04 1.00000e+02 -1.46688e+00 -1.31160e+00 -1.62216e+00 -1.82147e+00 -1.73869e+00 -1.90425e+00
4.03200e+04 1.00000e+02 -1.46688e+00 -1.31160e+00 -1.62216e+00 -1.81214e+00 -1.72791e+00 -1.89638e+00
4.06400e+04 1.01000e+02 -1.79471e+00 -1.62644e+00 -1.96299e+00 -1.80306e+00 -1.71696e+00 -1.88916e+00
4.09600e+04 1.02000e+02 -1.44995e+00 -1.09351e+00 -1.80639e+00 -1.79427e+00 -1.70584e+00 -1.88270e+00
4.12800e+04 1.03000e+02 -1.81794e+00 -1.61656e+00 -2.01932e+00 -1.78578e+00 -1.69456e+00 -1.87700e+00
4.16000e+04 1.04000e+02 -1.64051e+00 -1.36243e+00 -1.91858e+00 -1.77760e+00 -1.68314e+00 -1.87206e+00
4.19200e+04 1.04000e+02 -1.64051e+00 -1.36243e+00 -1.91858e+00 -1.76971e+00 -1.67162e+00 -1.86781e+00
4.22400e+04 1.05000e+02 -1.47493e+00 -1.40948e+00 -1.54039e+00 -1.76210e+00 -1.66008e+00 -1.86411e+00
4.25600e+04 1.06000e+02 -1.43559e+00 -1.33443e+00 -1.53675e+00 -1.75470e+00 -1.64858e+00 -1.86081e+00
4.28800e+04 1.07000e+02 -1.43548e+00 -1.23572e+00 -1.63525e+00 -1.74746e+00 -1.63719e+00 -1.85773e+00
4.32000e+04 1.08000e+02 -1.65296e+00 -1.43601e+00 -1.86991e+00 -1.74032e+00 -1.62595e+00 -1.85469e+00
4.35200e+04 1.08000e+02 -1.65296e+00 -1.43601e+00 -1.86991e+00 -1.73323e+00 -1.61492e+00 -1.85154e+00
4.38400e+04 1.09000e+02 -1.40489e+00 -1.19871e+00 -1.61107e+00 -1.72614e+00 -1.60414e+00 -1.84814e+00
4.41600e+04 1.10000e+02 -1.52628e+00 -1.40807e+00 -1.64450e+00 -1.71904e+00 -1.59367e+00 -1.84442e+00
4.44800e+04 1.11000e+02 -1.39999e+00 -1.05090e+00 -1.74908e+00 -1.71192e+00 -1.58354e+00 -1.84029e+00
4.48000e+04 1.12000e+02 -1.44638e+00 -1.24981e+00 -1.64295e+00 -1.70476e+00 -1.57379e+00 -1.83574e+00
4.51200e+04 1.12000e+02 -1.44638e+00 -1.24981e+00 -1.64295e+00 -1.69761e+00 -1.56445e+00 -1.83077e+00
4.54400e+04 1.13000e+02 -1.42240e+00 -1.17247e+00 -1.67232e+00 -1.69045e+00 -1.55553e+00 -1.82537e+00
4.57600e+04 1.14000e+02 -1.37984e+00 -1.21560e+00 -1.54409e+00 -1.68332e+00 -1.54708e+00 -1.81956e+00
4.60800e+04 1.15000e+02 -1.38883e+00 -1.18145e+00 -1.59620e+00 -1.67622e+00 -1.53908e+00 -1.81336e+00
4.64000e+04 1.16000e+02 -1.44316e+00 -1.22009e+00 -1.66623e+00 -1.66915e+00 -1.53150e+00 -1.80679e+00
4.67200e+04 1.16000e+02 -1.44316e+00 -1.22009e+00 -1.66623e+00 -1.66211e+00 -1.52434e+00 -1.79987e+00
4.70400e+04 1.17000e+02 -1.51154e+00 -1.39754e+00 -1.62554e+00 -1.65508e+00 -1.51752e+00 -1.79264e+00
4.73600e+04 1.18000e+02 -1.48108e+00 -1.27382e+00 -1.68833e+00 -1.64804e+00 -1.51096e+00 -1.78512e+00
4.76800e+04 1.19000e+02 -1.29365e+00 -1.15387e+00 -1.43343e+00 -1.64097e+00 -1.50458e+00 -1.77735e+00
4.80000e+04 1.20000e+02 -1.33897e+00 -1.10715e+00 -1.57080e+00 -1.63383e+00 -1.49827e+00 -1.76940e+00
4.83200e+04 1.20000e+02 -1.33897e+00 -1.10715e+00 -1.57080e+00 -1.62660e+00 -1.49192e+00 -1.76128e+00
4.86400e+04 1.21000e+02 -1.25133e+00 -1.00644e+00 -1.49622e+00 -1.61924e+00 -1.48541e+00 -1.75306e+00
4.89600e+04 1.22000e+02 -1.29961e+00 -1.07879e+00 -1.52042e+00 -1.61172e+00 -1.47868e+00 -1.74477e+00
4.92800e+04 1.23000e+02 -1.31403e+00 -1.09719e+00 -1.53088e+00 -1.60404e+00 -1.47162e+00 -1.73645e+00
4.96000e+04 1.24000e+02 -1.30343e+00 -1.15102e+00 -1.45584e+00 -1.59618e+00 -1.46423e+00 -1.72813e+00
4.99200e+04 1.24000e+02 -1.30343e+00 -1.15102e+00 -1.45584e+00 -1.58815e+00 -1.45650e+00 -1.71980e+00
5.02400e+04 1.25000e+02 -1.35724e+00 -1.11189e+00 -1.60259e+00 -1.57997e+00 -1.44847e+00 -1.71147e+00
5.05600e+04 1.26000e+02 -1.30943e+00 -1.04521e+00 -1.57364e+00 -1.57165e+00 -1.44018e+00 -1.70313e+00
5.08800e+04 1.27000e+02 -1.40991e+00 -1.14837e+00 -1.67144e+00 -1.56322e+00 -1.43171e+00 -1.69474e+00
5.12000e+04 1.28000e+02 -1.26357e+00 -1.14708e+00 -1.38005e+00 -1.55470e+00 -1.42313e+00 -1.68627e+00
5.15200e+04 1.28000e+02 -1.26357e+00 -1.14708e+00 -1.38005e+00 -1.54609e+00 -1.41449e+00 -1.67768e+00
5.18400e+04 1.29000e+02 -1.26845e+00 -1.11264e+00 -1.42426e+00 -1.53740e+00 -1.40585e+00 -1.66894e+00
5.21600e+04 1.30000e+02 -1.33195e+00 -1.05892e+00 -1.60497e+00 -1.52862e+00 -1.39724e+00 -1.66001e+00
5.24800e+04 1.31000e+02 -1.11959e+00 -9.22626e-01 -1.31655e+00 -1.51977e+00 -1.38865e+00 -1.65089e+00
5.28000e+04 1.32000e+02 -1.27654e+00 -1.12937e+00 -1.42370e+00 -1.51083e+00 -1.38008e+00 -1.64158e+00
5.31200e+04 1.32000e+02 -1.27654e+00 -1.12937e+00 -1.42370e+00 -1.50181e+00 -1.37151e+00 -1.63212e+00
5.34400e+04 1.33000e+02 -1.22377e+00 -1.05349e+00 -1.39404e+00 -1.49272e+00 -1.36290e+00 -1.62255e+00
5.37600e+04 1.34000e+02 -1.30108e+00 -1.15478e+00 -1.44737e+00 -1.48358e+00 -1.35423e+00 -1.61292e+00
5.40800e+04 1.35000e+02 -1.35580e+00 -1.18871e+00 -1.52289e+00 -1.47440e+00 -1.34547e+00 -1.60333e+00
5.44000e+04 1.36000e+02 -1.09182e+00 -9.74967e-01 -1.20867e+00 -1.46523e+00 -1.33662e+00 -1.59384e+00
5.47200e+04 1.36000e+02 -1.09182e+00 -9.74967e-01 -1.20867e+00 -1.45609e+00 -1.32766e+00 -1.58452e+00
5.50400e+04 1.37000e+02 -1.13314e+00 -9.49996e-01 -1.31629e+00 -1.44700e+00 -1.31859e+00 -1.57541e+00
5.53600e+04 1.38000e+02 -1.28948e+00 -1.01394e+00 -1.56501e+00 -1.43800e+00 -1.30945e+00 -1.56656e+00
5.56800e+04 1.39000e+02 -1.12624e+00 -9.53643e-01 -1.29884e+00 -1.42911e+00 -1.30026e+00 -1.55795e+00
5.60000e+04 1.40000e+02 -1.22591e+00 -8.80199e-01 -1.57162e+00 -1.42033e+00 -1.29108e+00 -1.54958e+00
5.63200e+04 1.40000e+02 -1.22591e+00 -8.80199e-01 -1.57162e+00 -1.41168e+00 -1.28196e+00 -1.54140e+00
5.66400e+04 1.41000e+02 -1.16653e+00 -9.94666e-01 -1.33840e+00 -1.40316e+00 -1.27296e+00 -1.53336e+00
5.69600e+04 1.42000e+02 -1.09218e+00 -1.02246e+00 -1.16191e+00 -1.39478e+00 -1.26415e+00 -1.52540e+00
5.72800e+04 1.43000e+02 -1.33018e+00 -1.02011e+00 -1.64024e+00 -1.38653e+00 -1.25558e+00 -1.51748e+00
5.76000e+04 1.44000e+02 -1.05992e+00 -8.64458e-01 -1.25538e+00 -1.37841e+00 -1.24729e+00 -1.50953e+00
5.79200e+04 1.44000e+02 -1.05992e+00 -8.64458e-01 -1.25538e+00 -1.37041e+00 -1.23930e+00 -1.50153e+00
5.82400e+04 1.45000e+02 -1.15700e+00 -9.14270e-01 -1.39973e+00 -1.36252e+00 -1.23161e+00 -1.49343e+00
5.85600e+04 1.46000e+02 -1.31592e+00 -1.08602e+00 -1.54582e+00 -1.35473e+00 -1.22423e+00 -1.48522e+00
5.88800e+04 1.47000e+02 -1.10871e+00 -9.67680e-01 -1.24975e+00 -1.34702e+00 -1.21714e+00 -1.47690e+00
5.92000e+04 1.48000e+02 -1.28124e+00 -9.00738e-01 -1.66175e+00 -1.33938e+00 -1.21031e+00 -1.46844e+00
5.95200e+04 1.48000e+02 -1.28124e+00 -9.00738e-01 -1.66175e+00 -1.33180e+00 -1.20373e+00 -1.45986e+00
5.98400e+04 1.49000e+02 -1.19012e+00 -9.76523e-01 -1.40371e+00 -1.32427e+00 -1.19736e+00 -1.45118e+00
6.01600e+04 1.50000e+02 -1.07034e+00 -9.81176e-01 -1.15950e+00 -1.31678e+00 -1.19117e+00 -1.44240e+00
6.04800e+04 1.51000e+02 -1.22091e+00 -9.76709e-01 -1.46511e+00 -1.30935e+00 -1.18512e+00 -1.43358e+00
6.08000e+04 1.52000e+02 -9.58879e-01 -8.61271e-01 -1.05649e+00 -1.30198e+00 -1.17919e+00 -1.42477e+00
6.11200e+04 1.52000e+02 -9.58879e-01 -8.61271e-01 -1.05649e+00 -1.29467e+00 -1.17330e+00 -1.41604e+00
6.14400e+04 1.53000e+02 -1.15857e+00 -8.26664e-01 -1.49047e+00 -1.28746e+00 -1.16744e+00 -1.40748e+00
6.17600e+04 1.54000e+02 -1.11288e+00 -9.95398e-01 -1.23036e+00 -1.28037e+00 -1.16156e+00 -1.39919e+00
6.20800e+04 1.55000e+02 -1.04197e+00 -9.44794e-01 -1.13915e+00 -1.27344e+00 -1.15562e+00 -1.39125e+00
6.24000e+04 1.56000e+02 -1.04383e+00 -8.92700e-01 -1.19496e+00 -1.26669e+00 -1.14959e+00 -1.38379e+00
6.27200e+04 1.56000e+02 -1.04383e+00 -8.92700e-01 -1.19496e+00 -1.26016e+00 -1.14346e+00 -1.37686e+00
6.30400e+04 1.57000e+02 -1.05910e+00 -8.92079e-01 -1.22613e+00 -1.25388e+00 -1.13721e+00 -1.37055e+00
6.33600e+04 1.58000e+02 -1.03652e+00 -8.82572e-01 -1.19047e+00 -1.24785e+00 -1.13083e+00 -1.36487e+00
6.36800e+04 1.59000e+02 -9.32389e-01 -7.36621e-01 -1.12816e+00 -1.24209e+00 -1.12433e+00 -1.35984e+00
6.40000e+04 1.60000e+02 -9.99254e-01 -8.75969e-01 -1.12254e+00 -1.23656e+00 -1.11771e+00 -1.35540e+00
6.43200e+04 1.60000e+02 -9.99254e-01 -8.75969e-01 -1.12254e+00 -1.23126e+00 -1.11101e+00 -1.35150e+00
6.46400e+04 1.61000e+02 -9.82034e-01 -8.54920e-01 -1.10915e+00 -1.22613e+00 -1.10424e+00 -1.34803e+00
6.49600e+04 1.62000e+02 -1.12400e+00 -9.21639e-01 -1.32636e+00 -1.22114e+00 -1.09742e+00 -1.34486e+00
6.52800e+04 1.63000e+02 -9.24663e-01 -8.06836e-01 -1.04249e+00 -1.21623e+00 -1.09058e+00 -1.34187e+00
6.56000e+04 1.64000e+02 -1.09699e+00 -9.47360e-01 -1.24662e+00 -1.21133e+00 -1.08376e+00 -1.33889e+00
6.59200e+04 1.64000e+02 -1.09699e+00 -9.47360e-01 -1.24662e+00 -1.20638e+00 -1.07697e+00 -1.33580e+00
6.62400e+04 1.65000e+02 -9.11291e-01 -7.98089e-01 -1.02449e+00 -1.20134e+00 -1.07022e+00 -1.33245e+00
6.65600e+04 1.66000e+02 -1.09739e+00 -9.06275e-01 -1.28851e+00 -1.19612e+00 -1.06352e+00 -1.32873e+00
6.68800e+04 1.67000e+02 -1.01869e+00 -8.35332e-01 -1.20206e+00 -1.19070e+00 -1.05685e+00 -1.32454e+00
6.72000e+04 1.68000e+02 -9.63694e-01 -8.08217e-01 -1.11917e+00 -1.18502e+00 -1.05022e+00 -1.31982e+00
6.75200e+04 1.68000e+02 -9.63694e-01 -8.08217e-01 -1.11917e+00 -1.17905e+00 -1.04359e+00 -1.31451e+00
6.78400e+04 1.69000e+02 -9.83131e-01 -8.58099e-01 -1.10816e+00 -1.17278e+00 -1.03696e+00 -1.30860e+00
6.81600e+04 1.70000e+02 -9.21149e-01 -8.12336e-01 -1.02996e+00 -1.16622e+00 -1.03030e+00 -1.30213e+00
6.84800e+04 1.71000e+02 -9.77690e-01 -8.69487e-01 -1.08589e+00 -1.15937e+00 -1.02362e+00 -1.29512e+00
6.88000e+04 1.72000e+02 -1.05855e+00 -9.13064e-01 -1.20404e+00 -1.15227e+00 -1.01689e+00 -1.28765e+00
6.91200e+04 1.72000e+02 -1.05855e+00 -9.13064e-01 -1.20404e+00 -1.14496e+00 -1.01013e+00 -1.27979e+00
6.94400e+04 1.73000e+02 -9.42037e-01 -8.40479e-01 -1.04359e+00 -1.13749e+00 -1.00336e+00 -1.27163e+00
6.97600e+04 1.74000e+02 -9.98882e-01 -8.83704e-01 -1.11406e+00 -1.12993e+00 -9.96582e-01 -1.26327e+00
7.00800e+04 1.75000e+02 -9.58193e-01 -8.01531e-01 -1.11485e+00 -1.12232e+00 -9.89834e-01 -1.25481e+00
7.04000e+04 1.76000e+02 -9.19986e-01 -7.26040e-01 -1.11393e+00 -1.11473e+00 -9.83145e-01 -1.24632e+00
7.07200e+04 1.76000e+02 -9.19986e-01 -7.26040e-01 -1.11393e+00 -1.10722e+00 -9.76547e-01 -1.23789e+00
7.10400e+04 1.77000e+02 -9.60896e-01 -8.27837e-01 -1.09395e+00 -1.09983e+00 -9.70069e-01 -1.22958e+00
7.13600e+04 1.78000e+02 -8.50475e-01 -7.96555e-01 -9.04394e-01 -1.09259e+00 -9.63740e-01 -1.22144e+00
7.16800e+04 1.79000e+02 -1.00559e+00 -7.53630e-01 -1.25755e+00 -1.08554e+00 -9.57587e-01 -1.21349e+00
7.20000e+04 1.80000e+02 -9.13261e-01 -8.34565e-01 -9.91956e-01 -1.07870e+00 -9.51638e-01 -1.20576e+00
7.23200e+04 1.80000e+02 -9.13261e-01 -8.34565e-01 -9.91956e-01 -1.07209e+00 -9.45916e-01 -1.19827e+00
7.26400e+04 1.81000e+02 -8.70563e-01 -6.90065e-01 -1.05106e+00 -1.06573e+00 -9.40439e-01 -1.19102e+00
7.29600e+04 1.82000e+02 -9.36605e-01 -7.70332e-01 -1.10288e+00 -1.05961e+00 -9.35228e-01 -1.18399e+00
7.32800e+04 1.83000e+02 -1.01669e+00 -8.71302e-01 -1.16208e+00 -1.05373e+00 -9.30290e-01 -1.17716e+00
7.36000e+04 1.84000e+02 -8.81143e-01 -6.86361e-01 -1.07593e+00 -1.04808e+00 -9.25626e-01 -1.17054e+00
7.39200e+04 1.84000e+02 -8.81143e-01 -6.86361e-01 -1.07593e+00 -1.04266e+00 -9.21230e-01 -1.16408e+00
7.42400e+04 1.85000e+02 -8.88956e-01 -8.25847e-01 -9.52065e-01 -1.03743e+00 -9.17084e-01 -1.15777e+00
7.45600e+04 1.86000e+02 -8.49476e-01 -6.52400e-01 -1.04655e+00 -1.03238e+00 -9.13162e-01 -1.15160e+00
7.48800e+04 1.87000e+02 -9.85786e-01 -8.80025e-01 -1.09155e+00 -1.02748e+00 -9.09428e-01 -1.14553e+00
7.52000e+04 1.88000e+02 -8.22669e-01 -7.07763e-01 -9.37576e-01 -1.02270e+00 -9.05842e-01 -1.13956e+00
7.55200e+04 1.88000e+02 -8.22669e-01 -7.07763e-01 -9.37576e-01 -1.01803e+00 -9.02359e-01 -1.13369e+00
7.58400e+04 1.89000e+02 -9.12460e-01 -7.65377e-01 -1.05954e+00 -1.01343e+00 -8.98931e-01 -1.12794e+00
7.61600e+04 1.90000e+02 -9.00665e-01 -7.53157e-01 -1.04817e+00 -1.00890e+00 -8.95512e-01 -1.12229e+00
7.64800e+04 1.91000e+02 -8.46342e-01 -7.25753e-01 -9.66932e-01 -1.00443e+00 -8.92060e-01 -1.11679e+00
7.68000e+04 1.92000e+02 -9.20850e-01 -8.58612e-01 -9.83089e-01 -9.99999e-01 -8.88540e-01 -1.11146e+00
7.71200e+04 1.92000e+02 -9.20850e-01 -8.58612e-01 -9.83089e-01 -9.95610e-01 -8.84922e-01 -1.10630e+00
7.74400e+04 1.93000e+02 -8.56887e-01 -7.55022e-01 -9.58752e-01 -9.91261e-01 -8.81185e-01 -1.10134e+00
7.77600e+04 1.94000e+02 -8.04415e-01 -6.97276e-01 -9.11554e-01 -9.86945e-01 -8.77315e-01 -1.09657e+00
7.80800e+04 1.95000e+02 -8.27352e-01 -7.31493e-01 -9.23211e-01 -9.82671e-01 -8.73314e-01 -1.09203e+00
7.84000e+04 1.96000e+02 -8.59393e-01 -7.17909e-01 -1.00088e+00 -9.78429e-01 -8.69188e-01 -1.08767e+00
7.87200e+04 1.96000e+02 -8.59393e-01 -7.17909e-01 -1.00088e+00 -9.74225e-01 -8.64953e-01 -1.08350e+00
7.90400e+04 1.97000e+02 -8.40658e-01 -7.61410e-01 -9.19906e-01 -9.70057e-01 -8.60636e-01 -1.07948e+00
7.93600e+04 1.98000e+02 -7.98027e-01 -7.02848e-01 -8.93206e-01 -9.65922e-01 -8.56266e-01 -1.07558e+00
7.96800e+04 1.99000e+02 -7.82124e-01 -6.58155e-01 -9.06093e-01 -9.61817e-01 -8.51880e-01 -1.07175e+00
8.00000e+04 2.00000e+02 -8.86965e-01 -7.12613e-01 -1.06132e+00 -9.57745e-01 -8.47515e-01 -1.06798e+00
8.03200e+04 2.00000e+02 -8.86965e-01 -7.12613e-01 -1.06132e+00 -9.53695e-01 -8.43207e-01 -1.06418e+00
8.06400e+04 2.01000e+02 -8.54627e-01 -7.25943e-01 -9.83311e-01 -9.49665e-01 -8.38988e-01 -1.06034e+00
8.09600e+04 2.02000e+02 -8.03392e-01 -6.75322e-01 -9.31462e-01 -9.45644e-01 -8.34886e-01 -1.05640e+00
8.12800e+04 2.03000e+02 -8.77676e-01 -7.59256e-01 -9.96096e-01 -9.41618e-01 -8.30919e-01 -1.05232e+00
8.16000e+04 2.04000e+02 -8.37449e-01 -7.30963e-01 -9.43936e-01 -9.37576e-01 -8.27100e-01 -1.04805e+00
8.19200e+04 2.04000e+02 -8.37449e-01 -7.30963e-01 -9.43936e-01 -9.33505e-01 -8.23435e-01 -1.04358e+00
8.22400e+04 2.05000e+02 -8.30929e-01 -7.10573e-01 -9.51285e-01 -9.29393e-01 -8.19923e-01 -1.03886e+00
8.25600e+04 2.06000e+02 -8.37711e-01 -7.24287e-01 -9.51135e-01 -9.25231e-01 -8.16556e-01 -1.03391e+00
8.28800e+04 2.07000e+02 -8.35456e-01 -6.77527e-01 -9.93386e-01 -9.21010e-01 -8.13327e-01 -1.02869e+00
8.32000e+04 2.08000e+02 -7.77720e-01 -6.61697e-01 -8.93743e-01 -9.16735e-01 -8.10221e-01 -1.02325e+00
8.35200e+04 2.08000e+02 -7.77720e-01 -6.61697e-01 -8.93743e-01 -9.12409e-01 -8.07221e-01 -1.01760e+00
8.38400e+04 2.09000e+02 -7.67105e-01 -7.30034e-01 -8.04177e-01 -9.08047e-01 -8.04315e-01 -1.01178e+00
8.41600e+04 2.10000e+02 -8.60319e-01 -7.61257e-01 -9.59380e-01 -9.03668e-01 -8.01484e-01 -1.00585e+00
8.44800e+04 2.11000e+02 -8.03733e-01 -6.36227e-01 -9.71239e-01 -8.99298e-01 -7.98717e-01 -9.99878e-01
8.48000e+04 2.12000e+02 -8.02265e-01 -6.70115e-01 -9.34415e-01 -8.94963e-01 -7.96000e-01 -9.93926e-01
8.51200e+04 2.12000e+02 -8.02265e-01 -6.70115e-01 -9.34415e-01 -8.90693e-01 -7.93319e-01 -9.88066e-01
8.54400e+04 2.13000e+02 -8.07555e-01 -7.14340e-01 -9.00770e-01 -8.86520e-01 -7.90663e-01 -9.82377e-01
8.57600e+04 2.14000e+02 -9.06504e-01 -8.78841e-01 -9.34167e-01 -8.82462e-01 -7.88022e-01 -9.76901e-01
8.60800e+04 2.15000e+02 -8.49641e-01 -7.52060e-01 -9.47222e-01 -8.78543e-01 -7.85384e-01 -9.71702e-01
8.64000e+04 2.16000e+02 -7.38861e-01 -6.67702e-01 -8.10019e-01 -8.74775e-01 -7.82747e-01 -9.66803e-01
8.67200e+04 2.16000e+02 -7.38861e-01 -6.67702e-01 -8.10019e-01 -8.71162e-01 -7.80107e-01 -9.62217e-01
8.70400e+04 2.17000e+02 -7.64217e-01 -6.30432e-01 -8.98002e-01 -8.67706e-01 -7.77465e-01 -9.57947e-01
8.73600e+04 2.18000e+02 -7.60099e-01 -6.28357e-01 -8.91840e-01 -8.64403e-01 -7.74829e-01 -9.53977e-01
8.76800e+04 2.19000e+02 -8.21251e-01 -7.43649e-01 -8.98852e-01 -8.61246e-01 -7.72210e-01 -9.50283e-01
8.80000e+04 2.20000e+02 -8.10516e-01 -7.47782e-01 -8.73251e-01 -8.58229e-01 -7.69624e-01 -9.46835e-01
8.83200e+04 2.20000e+02 -8.10516e-01 -7.47782e-01 -8.73251e-01 -8.55347e-01 -7.67094e-01 -9.43599e-01
8.86400e+04 2.21000e+02 -7.64410e-01 -6.34314e-01 -8.94507e-01 -8.52594e-01 -7.64645e-01 -9.40543e-01
8.89600e+04 2.22000e+02 -9.24576e-01 -7.93716e-01 -1.05543e+00 -8.49968e-01 -7.62303e-01 -9.37633e-01
8.92800e+04 2.23000e+02 -8.02814e-01 -6.90952e-01 -9.14676e-01 -8.47466e-01 -7.60094e-01 -9.34839e-01
8.96000e+04 2.24000e+02 -7.80878e-01 -5.98585e-01 -9.63172e-01 -8.45082e-01 -7.58037e-01 -9.32128e-01
8.99200e+04 2.24000e+02 -7.80878e-01 -5.98585e-01 -9.63172e-01 -8.42809e-01 -7.56143e-01 -9.29474e-01
9.02400e+04 2.25000e+02 -7.53244e-01 -6.51217e-01 -8.55271e-01 -8.40634e-01 -7.54417e-01 -9.26851e-01
9.05600e+04 2.26000e+02 -7.47946e-01 -6.49890e-01 -8.46003e-01 -8.38546e-01 -7.52854e-01 -9.24239e-01
9.08800e+04 2.27000e+02 -7.81575e-01 -7.23267e-01 -8.39884e-01 -8.36532e-01 -7.51439e-01 -9.21624e-01
9.12000e+04 2.28000e+02 -7.73459e-01 -6.54789e-01 -8.92130e-01 -8.34579e-01 -7.50158e-01 -9.19000e-01
9.15200e+04 2.28000e+02 -7.73459e-01 -6.54789e-01 -8.92130e-01 -8.32680e-01 -7.48991e-01 -9.16370e-01
9.18400e+04 2.29000e+02 -7.39139e-01 -6.57151e-01 -8.21126e-01 -8.30831e-01 -7.47917e-01 -9.13745e-01
9.21600e+04 2.30000e+02 -7.73148e-01 -6.71888e-01 -8.74408e-01 -8.29030e-01 -7.46915e-01 -9.11145e-01
9.24800e+04 2.31000e+02 -8.20281e-01 -7.22267e-01 -9.18296e-01 -8.27279e-01 -7.45966e-01 -9.08593e-01
9.28000e+04 2.32000e+02 -7.54110e-01 -6.91667e-01 -8.16552e-01 -8.25579e-01 -7.45049e-01 -9.06110e-01
9.31200e+04 2.32000e+02 -7.54110e-01 -6.91667e-01 -8.16552e-01 -8.23929e-01 -7.44144e-01 -9.03714e-01
9.34400e+04 2.33000e+02 -7.52291e-01 -6.63830e-01 -8.40752e-01 -8.22325e-01 -7.43233e-01 -9.01417e-01
9.37600e+04 2.34000e+02 -7.39797e-01 -6.67972e-01 -8.11623e-01 -8.20758e-01 -7.42298e-01 -8.99219e-01
9.40800e+04 2.35000e+02 -7.27326e-01 -6.03662e-01 -8.50991e-01 -8.19218e-01 -7.41325e-01 -8.97110e-01
9.44000e+04 2.36000e+02 -7.39678e-01 -6.16583e-01 -8.62773e-01 -8.17688e-01 -7.40302e-01 -8.95074e-01
9.47200e+04 2.36000e+02 -7.39678e-01 -6.16583e-01 -8.62773e-01 -8.16153e-01 -7.39222e-01 -8.93085e-01
9.50400e+04 2.37000e+02 -7.52212e-01 -6.59152e-01 -8.45271e-01 -8.14598e-01 -7.38083e-01 -8.91113e-01
9.53600e+04 2.38000e+02 -7.88488e-01 -6.19449e-01 -9.57527e-01 -8.13007e-01 -7.36888e-01 -8.89126e-01
9.56800e+04 2.39000e+02 -7.68283e-01 -7.40913e-01 -7.95654e-01 -8.11369e-01 -7.35646e-01 -8.87093e-01
9.60000e+04 2.40000e+02 -7.23996e-01 -6.33084e-01 -8.14908e-01 -8.09676e-01 -7.34368e-01 -8.84983e-01
9.63200e+04 2.40000e+02 -7.23996e-01 -6.33084e-01 -8.14908e-01 -8.07920e-01 -7.33071e-01 -8.82769e-01
9.66400e+04 2.41000e+02 -6.96227e-01 -6.49613e-01 -7.42841e-01 -8.06096e-01 -7.31767e-01 -8.80425e-01
9.69600e+04 2.42000e+02 -7.44832e-01 -6.50910e-01 -8.38753e-01 -8.04201e-01 -7.30469e-01 -8.77933e-01
9.72800e+04 2.43000e+02 -6.99606e-01 -6.04920e-01 -7.94292e-01 -8.02236e-01 -7.29189e-01 -8.75283e-01
9.76000e+04 2.44000e+02 -7.24677e-01 -6.39896e-01 -8.09459e-01 -8.00200e-01 -7.27930e-01 -8.72470e-01
9.79200e+04 2.44000e+02 -7.24677e-01 -6.39896e-01 -8.09459e-01 -7.98098e-01 -7.26698e-01 -8.69498e-01
9.82400e+04 2.45000e+02 -7.43265e-01 -6.81130e-01 -8.05399e-01 -7.95936e-01 -7.25491e-01 -8.66382e-01
9.85600e+04 2.46000e+02 -6.98378e-01 -6.08196e-01 -7.88560e-01 -7.93722e-01 -7.24304e-01 -8.63140e-01
9.88800e+04 2.47000e+02 -7.92507e-01 -6.83172e-01 -9.01842e-01 -7.91466e-01 -7.23133e-01 -8.59798e-01
9.92000e+04 2.48000e+02 -7.40117e-01 -6.32419e-01 -8.47816e-01 -7.89175e-01 -7.21967e-01 -8.56382e-01
9.95200e+04 2.48000e+02 -7.40117e-01 -6.32419e-01 -8.47816e-01 -7.86857e-01 -7.20797e-01 -8.52918e-01
9.98400e+04 2.49000e+02 -8.06589e-01 -6.11694e-01 -1.00148e+00 -7.84520e-01 -7.19609e-01 -8.49431e-01
1.00160e+05 2.50000e+02 -6.83742e-01 -6.45508e-01 -7.21976e-01 -7.82167e-01 -7.18387e-01 -8.45946e-01
1.00480e+05 2.51000e+02 -6.83778e-01 -6.18096e-01 -7.49461e-01 -7.79800e-01 -7.17117e-01 -8.42482e-01
1.00800e+05 2.52000e+02 -7.24715e-01 -6.34970e-01 -8.14459e-01 -7.77421e-01 -7.15782e-01 -8.39060e-01
1.01120e+05 2.52000e+02 -7.24715e-01 -6.34970e-01 -8.14459e-01 -7.75033e-01 -7.14369e-01 -8.35696e-01
1.01440e+05 2.53000e+02 -7.04510e-01 -6.44734e-01 -7.64286e-01 -7.72640e-01 -7.12866e-01 -8.32413e-01
1.01760e+05 2.54000e+02 -8.13699e-01 -6.65802e-01 -9.61596e-01 -7.70250e-01 -7.11271e-01 -8.29229e-01
1.02080e+05 2.55000e+02 -7.41957e-01 -6.62431e-01 -8.21483e-01 -7.67875e-01 -7.09582e-01 -8.26169e-01
1.02400e+05 2.56000e+02 -6.75432e-01 -6.36083e-01 -7.14780e-01 -7.65530e-01 -7.07808e-01 -8.23253e-01
1.02720e+05 2.56000e+02 -6.75432e-01 -6.36083e-01 -7.14780e-01 -7.63231e-01 -7.05962e-01 -8.20499e-01
1.03040e+05 2.57000e+02 -7.12516e-01 -5.98839e-01 -8.26194e-01 -7.60994e-01 -7.04067e-01 -8.17920e-01
1.03360e+05 2.58000e+02 -6.95757e-01 -6.33918e-01 -7.57596e-01 -7.58832e-01 -7.02144e-01 -8.15519e-01
1.03680e+05 2.59000e+02 -7.44032e-01 -7.09541e-01 -7.78523e-01 -7.56757e-01 -7.00221e-01 -8.13293e-01
1.04000e+05 2.60000e+02 -7.06467e-01 -6.40280e-01 -7.72654e-01 -7.54778e-01 -6.98325e-01 -8.11232e-01
1.04320e+05 2.60000e+02 -7.06467e-01 -6.40280e-01 -7.72654e-01 -7.52901e-01 -6.96478e-01 -8.09324e-01
1.04640e+05 2.61000e+02 -6.94683e-01 -6.35548e-01 -7.53817e-01 -7.51128e-01 -6.94701e-01 -8.07555e-01
1.04960e+05 2.62000e+02 -7.00233e-01 -6.12436e-01 -7.88030e-01 -7.49460e-01 -6.93011e-01 -8.05908e-01
1.05280e+05 2.63000e+02 -7.05248e-01 -6.27143e-01 -7.83353e-01 -7.47894e-01 -6.91417e-01 -8.04371e-01
1.05600e+05 2.64000e+02 -6.65384e-01 -5.89082e-01 -7.41687e-01 -7.46424e-01 -6.89922e-01 -8.02927e-01
1.05920e+05 2.64000e+02 -6.65384e-01 -5.89082e-01 -7.41687e-01 -7.45044e-01 -6.88525e-01 -8.01563e-01
1.06240e+05 2.65000e+02 -6.65776e-01 -5.92894e-01 -7.38658e-01 -7.43742e-01 -6.87223e-01 -8.00261e-01
1.06560e+05 2.66000e+02 -6.72720e-01 -5.99048e-01 -7.46393e-01 -7.42506e-01 -6.86008e-01 -7.99004e-01
1.06880e+05 2.67000e+02 -6.68005e-01 -5.87943e-01 -7.48067e-01 -7.41322e-01 -6.84872e-01 -7.97772e-01
1.07200e+05 2.68000e+02 -6.54745e-01 -5.94722e-01 -7.14768e-01 -7.40176e-01 -6.83807e-01 -7.96544e-01
1.07520e+05 2.68000e+02 -6.54745e-01 -5.94722e-01 -7.14768e-01 -7.39051e-01 -6.82804e-01 -7.95298e-01
1.07840e+05 2.69000e+02 -6.71102e-01 -5.90386e-01 -7.51818e-01 -7.37931e-01 -6.81852e-01 -7.94010e-01
1.08160e+05 2.70000e+02 -7.28804e-01 -6.24796e-01 -8.32812e-01 -7.36800e-01 -6.80942e-01 -7.92658e-01
1.08480e+05 2.71000e+02 -6.18986e-01 -5.57091e-01 -6.80882e-01 -7.35640e-01 -6.80063e-01 -7.91217e-01
1.08800e+05 2.72000e+02 -6.58902e-01 -6.06673e-01 -7.11130e-01 -7.34434e-01 -6.79203e-01 -7.89665e-01
1.09120e+05 2.72000e+02 -6.58902e-01 -6.06673e-01 -7.11130e-01 -7.33164e-01 -6.78349e-01 -7.87980e-01
1.09440e+05 2.73000e+02 -7.07948e-01 -6.29214e-01 -7.86682e-01 -7.31814e-01 -6.77486e-01 -7.86141e-01
1.09760e+05 2.74000e+02 -6.26605e-01 -5.82140e-01 -6.71069e-01 -7.30367e-01 -6.76600e-01 -7.84135e-01
1.10080e+05 2.75000e+02 -6.95038e-01 -5.97873e-01 -7.92203e-01 -7.28811e-01 -6.75675e-01 -7.81947e-01
1.10400e+05 2.76000e+02 -7.08020e-01 -5.97084e-01 -8.18956e-01 -7.27135e-01 -6.74696e-01 -7.79574e-01
1.10720e+05 2.76000e+02 -7.08020e-01 -5.97084e-01 -8.18956e-01 -7.25334e-01 -6.73648e-01 -7.77020e-01
1.11040e+05 2.77000e+02 -6.66844e-01 -6.02954e-01 -7.30734e-01 -7.23407e-01 -6.72516e-01 -7.74298e-01
1.11360e+05 2.78000e+02 -6.52069e-01 -5.50234e-01 -7.53904e-01 -7.21356e-01 -6.71285e-01 -7.71426e-01
1.11680e+05 2.79000e+02 -6.11804e-01 -5.54469e-01 -6.69139e-01 -7.19190e-01 -6.69943e-01 -7.68436e-01
1.12000e+05 2.80000e+02 -6.18498e-01 -5.58113e-01 -6.78882e-01 -7.16921e-01 -6.68480e-01 -7.65362e-01
1.12320e+05 2.80000e+02 -6.18498e-01 -5.58113e-01 -6.78882e-01 -7.14565e-01 -6.66890e-01 -7.62240e-01
1.12640e+05 2.81000e+02 -6.78265e-01 -5.67780e-01 -7.88749e-01 -7.12142e-01 -6.65175e-01 -7.59108e-01
1.12960e+05 2.82000e+02 -6.05169e-01 -5.81343e-01 -6.28994e-01 -7.09673e-01 -6.63342e-01 -7.56003e-01
1.13280e+05 2.83000e+02 -7.08418e-01 -6.67067e-01 -7.49770e-01 -7.07182e-01 -6.61409e-01 -7.52956e-01
1.13600e+05 2.84000e+02 -6.19591e-01 -5.32458e-01 -7.06723e-01 -7.04695e-01 -6.59399e-01 -7.49991e-01
1.13920e+05 2.84000e+02 -6.19591e-01 -5.32458e-01 -7.06723e-01 -7.02231e-01 -6.57340e-01 -7.47122e-01
1.14240e+05 2.85000e+02 -6.19516e-01 -5.41451e-01 -6.97581e-01 -6.99810e-01 -6.55261e-01 -7.44359e-01
1.14560e+05 2.86000e+02 -6.13876e-01 -5.27448e-01 -7.00305e-01 -6.97444e-01 -6.53189e-01 -7.41699e-01
1.14880e+05 2.87000e+02 -6.65883e-01 -6.14737e-01 -7.17030e-01 -6.95142e-01 -6.51148e-01 -7.39136e-01
1.15200e+05 2.88000e+02 -6.17108e-01 -5.84301e-01 -6.49916e-01 -6.92905e-01 -6.49153e-01 -7.36658e-01
1.15520e+05 2.88000e+02 -6.17108e-01 -5.84301e-01 -6.49916e-01 -6.90731e-01 -6.47212e-01 -7.34250e-01
1.15840e+05 2.89000e+02 -6.74453e-01 -5.94628e-01 -7.54279e-01 -6.88613e-01 -6.45325e-01 -7.31902e-01
1.16160e+05 2.90000e+02 -6.16018e-01 -5.37694e-01 -6.94341e-01 -6.86545e-01 -6.43487e-01 -7.29602e-01
1.16480e+05 2.91000e+02 -6.38699e-01 -5.99563e-01 -6.77836e-01 -6.84514e-01 -6.41684e-01 -7.27345e-01
1.16800e+05 2.92000e+02 -6.03638e-01 -5.62427e-01 -6.44848e-01 -6.82513e-01 -6.39898e-01 -7.25127e-01
1.17120e+05 2.92000e+02 -6.03638e-01 -5.62427e-01 -6.44848e-01 -6.80531e-01 -6.38108e-01 -7.22953e-01
1.17440e+05 2.93000e+02 -6.15442e-01 -5.58622e-01 -6.72262e-01 -6.78560e-01 -6.36294e-01 -7.20826e-01
1.17760e+05 2.94000e+02 -6.44022e-01 -5.91612e-01 -6.96433e-01 -6.76594e-01 -6.34435e-01 -7.18754e-01
1.18080e+05 2.95000e+02 -6.22713e-01 -5.44278e-01 -7.01149e-01 -6.74630e-01 -6.32518e-01 -7.16741e-01
1.18400e+05 2.96000e+02 -6.61462e-01 -5.59063e-01 -7.63861e-01 -6.72665e-01 -6.30537e-01 -7.14793e-01
1.18720e+05 2.96000e+02 -6.61462e-01 -5.59063e-01 -7.63861e-01 -6.70703e-01 -6.28492e-01 -7.12913e-01
1.19040e+05 2.97000e+02 -6.52519e-01 -5.40706e-01 -7.64333e-01 -6.68745e-01 -6.26393e-01 -7.11097e-01
1.19360e+05 2.98000e+02 -6.62256e-01 -5.99467e-01 -7.25045e-01 -6.66797e-01 -6.24255e-01 -7.09339e-01
1.19680e+05 2.99000e+02 -5.93352e-01 -5.39377e-01 -6.47328e-01 -6.64862e-01 -6.22099e-01 -7.07625e-01
1.20000e+05 3.00000e+02 -6.05502e-01 -5.58894e-01 -6.52110e-01 -6.62946e-01 -6.19951e-01 -7.05941e-01
1.20320e+05 3.00000e+02 -6.05502e-01 -5.58894e-01 -6.52110e-01 -6.61053e-01 -6.17835e-01 -7.04271e-01
1.20640e+05 3.01000e+02 -5.94665e-01 -5.56177e-01 -6.33152e-01 -6.59188e-01 -6.15776e-01 -7.02600e-01
1.20960e+05 3.02000e+02 -6.74700e-01 -6.10833e-01 -7.38567e-01 -6.57357e-01 -6.13792e-01 -7.00922e-01
1.21280e+05 3.03000e+02 -5.65691e-01 -4.61529e-01 -6.69853e-01 -6.55567e-01 -6.11899e-01 -6.99234e-01
1.21600e+05 3.04000e+02 -6.38237e-01 -5.62416e-01 -7.14058e-01 -6.53826e-01 -6.10109e-01 -6.97544e-01
1.21920e+05 3.04000e+02 -6.38237e-01 -5.62416e-01 -7.14058e-01 -6.52145e-01 -6.08425e-01 -6.95865e-01
1.22240e+05 3.05000e+02 -6.10579e-01 -5.35649e-01 -6.85509e-01 -6.50531e-01 -6.06852e-01 -6.94210e-01
1.22560e+05 3.06000e+02 -5.94780e-01 -5.51127e-01 -6.38433e-01 -6.48992e-01 -6.05391e-01 -6.92594e-01
1.22880e+05 3.07000e+02 -6.13255e-01 -5.42516e-01 -6.83994e-01 -6.47534e-01 -6.04041e-01 -6.91027e-01
1.23200e+05 3.08000e+02 -5.80221e-01 -5.33318e-01 -6.27123e-01 -6.46157e-01 -6.02802e-01 -6.89513e-01
1.23520e+05 3.08000e+02 -5.80221e-01 -5.33318e-01 -6.27123e-01 -6.44861e-01 -6.01673e-01 -6.88049e-01
1.23840e+05 3.09000e+02 -6.14671e-01 -5.53811e-01 -6.75530e-01 -6.43638e-01 -6.00652e-01 -6.86623e-01
1.24160e+05 3.10000e+02 -6.36936e-01 -5.53213e-01 -7.20659e-01 -6.42481e-01 -5.99739e-01 -6.85224e-01
1.24480e+05 3.11000e+02 -6.27684e-01 -5.31111e-01 -7.24258e-01 -6.41380e-01 -5.98930e-01 -6.83830e-01
1.24800e+05 3.12000e+02 -6.06257e-01 -5.28864e-01 -6.83651e-01 -6.40320e-01 -5.98219e-01 -6.82420e-01
1.25120e+05 3.12000e+02 -6.06257e-01 -5.28864e-01 -6.83651e-01 -6.39287e-01 -5.97600e-01 -6.80975e-01
1.25440e+05 3.13000e+02 -6.15761e-01 -5.72981e-01 -6.58540e-01 -6.38269e-01 -5.97063e-01 -6.79475e-01
1.25760e+05 3.14000e+02 -5.93074e-01 -5.55505e-01 -6.30644e-01 -6.37251e-01 -5.96597e-01 -6.77905e-01
1.26080e+05 3.15000e+02 -6.27709e-01 -5.43330e-01 -7.12088e-01 -6.36221e-01 -5.96188e-01 -6.76254e-01
1.26400e+05 3.16000e+02 -6.00199e-01 -5.33238e-01 -6.67160e-01 -6.35169e-01 -5.95819e-01 -6.74520e-01
1.26720e+05 3.16000e+02 -6.00199e-01 -5.33238e-01 -6.67160e-01 -6.34090e-01 -5.95473e-01 -6.72708e-01
1.27040e+05 3.17000e+02 -5.67022e-01 -5.06872e-01 -6.27172e-01 -6.32981e-01 -5.95130e-01 -6.70832e-01
1.27360e+05 3.18000e+02 -6.52974e-01 -6.06404e-01 -6.99544e-01 -6.31843e-01 -5.94773e-01 -6.68914e-01
1.27680e+05 3.19000e+02 -6.74056e-01 -6.00825e-01 -7.47286e-01 -6.30682e-01 -5.94386e-01 -6.66979e-01
1.28000e+05 3.20000e+02 -6.28789e-01 -5.52826e-01 -7.04752e-01 -6.29507e-01 -5.93956e-01 -6.65057e-01
1.28320e+05 3.20000e+02 -6.28789e-01 -5.52826e-01 -7.04752e-01 -6.28325e-01 -5.93474e-01 -6.63177e-01
1.28640e+05 3.21000e+02 -5.76216e-01 -5.08703e-01 -6.43729e-01 -6.27150e-01 -5.92935e-01 -6.61365e-01
1.28960e+05 3.22000e+02 -5.66240e-01 -4.99929e-01 -6.32551e-01 -6.25991e-01 -5.92339e-01 -6.59642e-01
1.29280e+05 3.23000e+02 -5.92277e-01 -5.59563e-01 -6.24990e-01 -6.24857e-01 -5.91687e-01 -6.58027e-01
1.29600e+05 3.24000e+02 -5.75914e-01 -5.25978e-01 -6.25850e-01 -6.23758e-01 -5.90982e-01 -6.56534e-01
1.29920e+05 3.24000e+02 -5.75914e-01 -5.25978e-01 -6.25850e-01 -6.22702e-01 -5.90230e-01 -6.55174e-01
1.30240e+05 3.25000e+02 -5.58290e-01 -5.22797e-01 -5.93782e-01 -6.21697e-01 -5.89439e-01 -6.53954e-01
1.30560e+05 3.26000e+02 -6.50211e-01 -5.53266e-01 -7.47157e-01 -6.20752e-01 -5.88623e-01 -6.52881e-01
1.30880e+05 3.27000e+02 -5.91661e-01 -5.44178e-01 -6.39144e-01 -6.19874e-01 -5.87797e-01 -6.51951e-01
1.31200e+05 3.28000e+02 -5.53652e-01 -4.89253e-01 -6.18051e-01 -6.19069e-01 -5.86979e-01 -6.51158e-01
1.31520e+05 3.28000e+02 -5.53652e-01 -4.89253e-01 -6.18051e-01 -6.18337e-01 -5.86188e-01 -6.50486e-01
1.31840e+05 3.29000e+02 -5.59030e-01 -5.07070e-01 -6.10991e-01 -6.17676e-01 -5.85443e-01 -6.49909e-01
1.32160e+05 3.30000e+02 -5.74489e-01 -5.10688e-01 -6.38291e-01 -6.17078e-01 -5.84759e-01 -6.49397e-01
1.32480e+05 3.31000e+02 -5.79160e-01 -4.84571e-01 -6.73748e-01 -6.16530e-01 -5.84149e-01 -6.48911e-01
1.32800e+05 3.32000e+02 -5.81279e-01 -5.35537e-01 -6.27021e-01 -6.16016e-01 -5.83618e-01 -6.48414e-01
1.33120e+05 3.32000e+02 -5.81279e-01 -5.35537e-01 -6.27021e-01 -6.15516e-01 -5.83167e-01 -6.47865e-01
1.33440e+05 3.33000e+02 -6.39406e-01 -5.89558e-01 -6.89254e-01 -6.15011e-01 -5.82791e-01 -6.47232e-01
1.33760e+05 3.34000e+02 -6.22981e-01 -5.37381e-01 -7.08582e-01 -6.14481e-01 -5.82477e-01 -6.46485e-01
1.34080e+05 3.35000e+02 -5.81100e-01 -5.27613e-01 -6.34586e-01 -6.13907e-01 -5.82208e-01 -6.45606e-01
1.34400e+05 3.36000e+02 -5.37276e-01 -5.07084e-01 -5.67468e-01 -6.13272e-01 -5.81961e-01 -6.44583e-01
1.34720e+05 3.36000e+02 -5.37276e-01 -5.07084e-01 -5.67468e-01 -6.12561e-01 -5.81709e-01 -6.43414e-01
1.35040e+05 3.37000e+02 -5.37432e-01 -4.75419e-01 -5.99445e-01 -6.11764e-01 -5.81426e-01 -6.42103e-01
1.35360e+05 3.38000e+02 -5.29065e-01 -5.07067e-01 -5.51063e-01 -6.10875e-01 -5.81089e-01 -6.40661e-01
1.35680e+05 3.39000e+02 -5.68624e-01 -5.16147e-01 -6.21102e-01 -6.09891e-01 -5.80678e-01 -6.39104e-01
1.36000e+05 3.40000e+02 -6.01550e-01 -4.33597e-01 -7.69503e-01 -6.08820e-01 -5.80186e-01 -6.37454e-01
1.36320e+05 3.40000e+02 -6.01550e-01 -4.33597e-01 -7.69503e-01 -6.07671e-01 -5.79610e-01 -6.35733e-01
1.36640e+05 3.41000e+02 -5.93233e-01 -5.72703e-01 -6.13762e-01 -6.06460e-01 -5.78954e-01 -6.33966e-01
1.36960e+05 3.42000e+02 -5.94703e-01 -5.21126e-01 -6.68280e-01 -6.05204e-01 -5.78230e-01 -6.32178e-01
1.37280e+05 3.43000e+02 -5.96131e-01 -5.45076e-01 -6.47186e-01 -6.03918e-01 -5.77446e-01 -6.30391e-01
1.37600e+05 3.44000e+02 -5.42788e-01 -4.98621e-01 -5.86956e-01 -6.02618e-01 -5.76612e-01 -6.28624e-01
1.37920e+05 3.44000e+02 -5.42788e-01 -4.98621e-01 -5.86956e-01 -6.01312e-01 -5.75730e-01 -6.26893e-01
1.38240e+05 3.45000e+02 -5.53553e-01 -5.02738e-01 -6.04368e-01 -6.00005e-01 -5.74801e-01 -6.25209e-01
1.38560e+05 3.46000e+02 -5.22526e-01 -4.66909e-01 -5.78143e-01 -5.98699e-01 -5.73817e-01 -6.23582e-01
1.38880e+05 3.47000e+02 -6.19905e-01 -5.01627e-01 -7.38183e-01 -5.97396e-01 -5.72769e-01 -6.22022e-01
1.39200e+05 3.48000e+02 -5.20947e-01 -4.76252e-01 -5.65642e-01 -5.96092e-01 -5.71643e-01 -6.20541e-01
1.39520e+05 3.48000e+02 -5.20947e-01 -4.76252e-01 -5.65642e-01 -5.94791e-01 -5.70431e-01 -6.19151e-01
1.39840e+05 3.49000e+02 -5.85792e-01 -5.14912e-01 -6.56672e-01 -5.93495e-01 -5.69121e-01 -6.17868e-01
1.40160e+05 3.50000e+02 -5.47010e-01 -5.11026e-01 -5.82993e-01 -5.92208e-01 -5.67710e-01 -6.16706e-01
1.40480e+05 3.51000e+02 -5.85815e-01 -4.96879e-01 -6.74750e-01 -5.90937e-01 -5.66196e-01 -6.15677e-01
1.40800e+05 3.52000e+02 -5.30908e-01 -4.93210e-01 -5.68606e-01 -5.89686e-01 -5.64583e-01 -6.14790e-01
1.41120e+05 3.52000e+02 -5.30908e-01 -4.93210e-01 -5.68606e-01 -5.88462e-01 -5.62878e-01 -6.14046e-01
1.41440e+05 3.53000e+02 -5.49183e-01 -4.86293e-01 -6.12074e-01 -5.87267e-01 -5.61093e-01 -6.13441e-01
1.41760e+05 3.54000e+02 -5.19150e-01 -4.78972e-01 -5.59328e-01 -5.86103e-01 -5.59240e-01 -6.12967e-01
1.42080e+05 3.55000e+02 -5.26739e-01 -4.84754e-01 -5.68725e-01 -5.84969e-01 -5.57333e-01 -6.12606e-01
1.42400e+05 3.56000e+02 -5.29418e-01 -4.99080e-01 -5.59755e-01 -5.83865e-01 -5.55391e-01 -6.12339e-01
1.42720e+05 3.56000e+02 -5.29418e-01 -4.99080e-01 -5.59755e-01 -5.82787e-01 -5.53433e-01 -6.12140e-01
1.43040e+05 3.57000e+02 -5.10187e-01 -4.97241e-01 -5.23133e-01 -5.81730e-01 -5.51480e-01 -6.11981e-01
1.43360e+05 3.58000e+02 -5.60304e-01 -5.22782e-01 -5.97826e-01 -5.80692e-01 -5.49556e-01 -6.11828e-01
1.43680e+05 3.59000e+02 -5.43716e-01 -4.91972e-01 -5.95460e-01 -5.79667e-01 -5.47683e-01 -6.11650e-01
1.44000e+05 3.60000e+02 -5.67431e-01 -5.09822e-01 -6.25040e-01 -5.78648e-01 -5.45884e-01 -6.11411e-01
1.44320e+05 3.60000e+02 -5.67431e-01 -5.09822e-01 -6.25040e-01 -5.77628e-01 -5.44176e-01 -6.11079e-01
1.44640e+05 3.61000e+02 -5.37444e-01 -5.12500e-01 -5.62387e-01 -5.76596e-01 -5.42572e-01 -6.10621e-01
1.44960e+05 3.62000e+02 -5.44852e-01 -5.11577e-01 -5.78127e-01 -5.75544e-01 -5.41081e-01 -6.10006e-01
1.45280e+05 3.63000e+02 -5.00374e-01 -4.55752e-01 -5.44995e-01 -5.74457e-01 -5.39707e-01 -6.09207e-01
1.45600e+05 3.64000e+02 -5.65750e-01 -5.32094e-01 -5.99406e-01 -5.73326e-01 -5.38450e-01 -6.08201e-01
1.45920e+05 3.64000e+02 -5.65750e-01 -5.32094e-01 -5.99406e-01 -5.72139e-01 -5.37308e-01 -6.06969e-01
1.46240e+05 3.65000e+02 -5.51454e-01 -5.10671e-01 -5.92238e-01 -5.70889e-01 -5.36279e-01 -6.05498e-01
1.46560e+05 3.66000e+02 -5.09144e-01 -4.64696e-01 -5.53592e-01 -5.69573e-01 -5.35363e-01 -6.03783e-01
1.46880e+05 3.67000e+02 -5.30416e-01 -4.79990e-01 -5.80843e-01 -5.68193e-01 -5.34562e-01 -6.01825e-01
1.47200e+05 3.68000e+02 -5.32756e-01 -4.88581e-01 -5.76932e-01 -5.66755e-01 -5.33880e-01 -5.99629e-01
1.47520e+05 3.68000e+02 -5.32756e-01 -4.88581e-01 -5.76932e-01 -5.65267e-01 -5.33322e-01 -5.97212e-01
1.47840e+05 3.69000e+02 -5.68466e-01 -4.86626e-01 -6.50305e-01 -5.63745e-01 -5.32895e-01 -5.94594e-01
1.48160e+05 3.70000e+02 -5.53442e-01 -5.01624e-01 -6.05260e-01 -5.62201e-01 -5.32601e-01 -5.91801e-01
1.48480e+05 3.71000e+02 -5.73980e-01 -5.08997e-01 -6.38963e-01 -5.60652e-01 -5.32438e-01 -5.88866e-01
1.48800e+05 3.72000e+02 -5.33481e-01 -5.00467e-01 -5.66495e-01 -5.59115e-01 -5.32400e-01 -5.85829e-01
1.49120e+05 3.72000e+02 -5.33481e-01 -5.00467e-01 -5.66495e-01 -5.57602e-01 -5.32474e-01 -5.82729e-01
1.49440e+05 3.73000e+02 -4.67880e-01 -4.32348e-01 -5.03412e-01 -5.56126e-01 -5.32642e-01 -5.79610e-01
1.49760e+05 3.74000e+02 -5.33803e-01 -5.22009e-01 -5.45596e-01 -5.54697e-01 -5.32882e-01 -5.76512e-01
1.50080e+05 3.75000e+02 -4.97540e-01 -4.56340e-01 -5.38741e-01 -5.53325e-01 -5.33171e-01 -5.73479e-01
1.50400e+05 3.76000e+02 -5.40178e-01 -5.22802e-01 -5.57555e-01 -5.52016e-01 -5.33489e-01 -5.70544e-01
1.50720e+05 3.76000e+02 -5.40178e-01 -5.22802e-01 -5.57555e-01 -5.50779e-01 -5.33820e-01 -5.67739e-01
1.51040e+05 3.77000e+02 -5.40971e-01 -4.71544e-01 -6.10397e-01 -5.49618e-01 -5.34153e-01 -5.65084e-01
1.51360e+05 3.78000e+02 -5.48273e-01 -4.98277e-01 -5.98270e-01 -5.48541e-01 -5.34486e-01 -5.62595e-01
1.51680e+05 3.79000e+02 -5.26289e-01 -5.05946e-01 -5.46632e-01 -5.47547e-01 -5.34815e-01 -5.60280e-01
1.52000e+05 3.80000e+02 -5.26509e-01 -4.91908e-01 -5.61110e-01 -5.46640e-01 -5.35139e-01 -5.58141e-01
1.52320e+05 3.80000e+02 -5.26509e-01 -4.91908e-01 -5.61110e-01 -5.45813e-01 -5.35450e-01 -5.56176e-01
1.52640e+05 3.81000e+02 -4.96963e-01 -4.70556e-01 -5.23369e-01 -5.45059e-01 -5.35733e-01 -5.54386e-01
1.52960e+05 3.82000e+02 -4.64554e-01 -4.23453e-01 -5.05655e-01 -5.44368e-01 -5.35961e-01 -5.52774e-01
1.53280e+05 3.83000e+02 -5.38367e-01 -4.91556e-01 -5.85179e-01 -5.43725e-01 -5.36102e-01 -5.51347e-01
1.53600e+05 3.84000e+02 -4.94383e-01 -4.42394e-01 -5.46372e-01 -5.43116e-01 -5.36115e-01 -5.50116e-01
1.53920e+05 3.84000e+02 -4.94383e-01 -4.42394e-01 -5.46372e-01 -5.42528e-01 -5.35968e-01 -5.49089e-01
1.54240e+05 3.85000e+02 -5.30651e-01 -4.86792e-01 -5.74510e-01 -5.41950e-01 -5.35639e-01 -5.48261e-01
1.54560e+05 3.86000e+02 -5.24210e-01 -4.85821e-01 -5.62598e-01 -5.41371e-01 -5.35133e-01 -5.47610e-01
1.54880e+05 3.87000e+02 -4.99559e-01 -4.55817e-01 -5.43301e-01 -5.40783e-01 -5.34472e-01 -5.47093e-01
1.55200e+05 3.88000e+02 -5.79376e-01 -5.08430e-01 -6.50322e-01 -5.40178e-01 -5.33694e-01 -5.46661e-01
1.55520e+05 3.88000e+02 -5.79376e-01 -5.08430e-01 -6.50322e-01 -5.39549e-01 -5.32832e-01 -5.46265e-01
1.55840e+05 3.89000e+02 -4.96246e-01 -4.50695e-01 -5.41798e-01 -5.38889e-01 -5.31911e-01 -5.45867e-01
1.56160e+05 3.90000e+02 -4.94266e-01 -4.66397e-01 -5.22134e-01 -5.38192e-01 -5.30942e-01 -5.45442e-01
1.56480e+05 3.91000e+02 -5.03411e-01 -4.73945e-01 -5.32877e-01 -5.37452e-01 -5.29927e-01 -5.44976e-01
1.56800e+05 3.92000e+02 -5.85790e-01 -5.13923e-01 -6.57657e-01 -5.36664e-01 -5.28858e-01 -5.44469e-01
1.57120e+05 3.92000e+02 -5.85790e-01 -5.13923e-01 -6.57657e-01 -5.35826e-01 -5.27726e-01 -5.43925e-01
1.57440e+05 3.93000e+02 -5.44896e-01 -5.05709e-01 -5.84082e-01 -5.34938e-01 -5.26522e-01 -5.43355e-01
1.57760e+05 3.94000e+02 -5.00373e-01 -4.35915e-01 -5.64832e-01 -5.34007e-01 -5.25244e-01 -5.42769e-01
1.58080e+05 3.95000e+02 -5.12374e-01 -4.29515e-01 -5.95234e-01 -5.33037e-01 -5.23898e-01 -5.42176e-01
1.58400e+05 3.96000e+02 -4.84060e-01 -4.33823e-01 -5.34296e-01 -5.32041e-01 -5.22501e-01 -5.41582e-01
1.58720e+05 3.96000e+02 -4.84060e-01 -4.33823e-01 -5.34296e-01 -5.31031e-01 -5.21074e-01 -5.40987e-01
1.59040e+05 3.97000e+02 -5.56349e-01 -5.04749e-01 -6.07948e-01 -5.30019e-01 -5.19645e-01 -5.40392e-01
1.59360e+05 3.98000e+02 -5.11512e-01 -4.65574e-01 -5.57449e-01 -5.29022e-01 -5.18246e-01 -5.39797e-01
1.59680e+05 3.99000e+02 -5.06745e-01 -4.52860e-01 -5.60630e-01 -5.28054e-01 -5.16905e-01 -5.39204e-01
1.60000e+05 4.00000e+02 -5.53486e-01 -5.25801e-01 -5.81171e-01 -5.27132e-01 -5.15644e-01 -5.38619e-01
1.60320e+05 4.00000e+02 -5.53486e-01 -5.25801e-01 -5.81171e-01 -5.26268e-01 -5.14481e-01 -5.38055e-01
1.60640e+05 4.01000e+02 -5.34023e-01 -4.74534e-01 -5.93513e-01 -5.25475e-01 -5.13424e-01 -5.37526e-01
1.60960e+05 4.02000e+02 -5.23811e-01 -4.81397e-01 -5.66224e-01 -5.24761e-01 -5.12473e-01 -5.37048e-01
1.61280e+05 4.03000e+02 -5.26700e-01 -4.78269e-01 -5.75131e-01 -5.24130e-01 -5.11622e-01 -5.36638e-01
1.61600e+05 4.04000e+02 -5.28973e-01 -4.65442e-01 -5.92503e-01 -5.23584e-01 -5.10858e-01 -5.36310e-01
1.61920e+05 4.04000e+02 -5.28973e-01 -4.65442e-01 -5.92503e-01 -5.23120e-01 -5.10167e-01 -5.36072e-01
1.62240e+05 4.05000e+02 -5.08362e-01 -4.56843e-01 -5.59881e-01 -5.22734e-01 -5.09537e-01 -5.35931e-01
1.62560e+05 4.06000e+02 -5.36593e-01 -5.09434e-01 -5.63753e-01 -5.22420e-01 -5.08954e-01 -5.35885e-01
1.62880e+05 4.07000e+02 -5.25503e-01 -4.85785e-01 -5.65221e-01 -5.22170e-01 -5.08408e-01 -5.35932e-01
1.63200e+05 4.08000e+02 -5.23475e-01 -4.51989e-01 -5.94961e-01 -5.21980e-01 -5.07890e-01 -5.36070e-01
1.63520e+05 4.08000e+02 -5.23475e-01 -4.51989e-01 -5.94961e-01 -5.21843e-01 -5.07394e-01 -5.36291e-01
1.63840e+05 4.09000e+02 -5.32884e-01 -4.70532e-01 -5.95235e-01 -5.21754e-01 -5.06916e-01 -5.36592e-01
1.64160e+05 4.10000e+02 -5.15007e-01 -4.70487e-01 -5.59528e-01 -5.21709e-01 -5.06455e-01 -5.36963e-01
1.64480e+05 4.11000e+02 -5.01757e-01 -4.74064e-01 -5.29450e-01 -5.21706e-01 -5.06013e-01 -5.37399e-01
1.64800e+05 4.12000e+02 -5.44635e-01 -4.90737e-01 -5.98532e-01 -5.21741e-01 -5.05595e-01 -5.37887e-01
1.65120e+05 4.12000e+02 -5.44635e-01 -4.90737e-01 -5.98532e-01 -5.21811e-01 -5.05206e-01 -5.38416e-01
1.65440e+05 4.13000e+02 -5.03706e-01 -4.58016e-01 -5.49397e-01 -5.21913e-01 -5.04857e-01 -5.38969e-01
1.65760e+05 4.14000e+02 -5.14113e-01 -4.79126e-01 -5.49100e-01 -5.22043e-01 -5.04557e-01 -5.39529e-01
1.66080e+05 4.15000e+02 -4.81340e-01 -4.40140e-01 -5.22540e-01 -5.22197e-01 -5.04320e-01 -5.40074e-01
1.66400e+05 4.16000e+02 -5.45833e-01 -5.03107e-01 -5.88560e-01 -5.22371e-01 -5.04155e-01 -5.40586e-01
1.66720e+05 4.16000e+02 -5.45833e-01 -5.03107e-01 -5.88560e-01 -5.22559e-01 -5.04073e-01 -5.41045e-01
1.67040e+05 4.17000e+02 -4.95641e-01 -4.56442e-01 -5.34840e-01 -5.22755e-01 -5.04080e-01 -5.41431e-01
1.67360e+05 4.18000e+02 -4.80908e-01 -4.52381e-01 -5.09435e-01 -5.22954e-01 -5.04180e-01 -5.41729e-01
1.67680e+05 4.19000e+02 -4.94837e-01 -4.59811e-01 -5.29864e-01 -5.23149e-01 -5.04373e-01 -5.41926e-01
1.68000e+05 4.20000e+02 -5.39180e-01 -4.98890e-01 -5.79469e-01 -5.23332e-01 -5.04654e-01 -5.42009e-01
1.68320e+05 4.20000e+02 -5.39180e-01 -4.98890e-01 -5.79469e-01 -5.23495e-01 -5.05016e-01 -5.41973e-01
1.68640e+05 4.21000e+02 -5.25769e-01 -4.73094e-01 -5.78445e-01 -5.23630e-01 -5.05446e-01 -5.41814e-01
1.68960e+05 4.22000e+02 -5.14440e-01 -4.61660e-01 -5.67220e-01 -5.23729e-01 -5.05927e-01 -5.41531e-01
1.69280e+05 4.23000e+02 -4.97013e-01 -4.22342e-01 -5.71683e-01 -5.23782e-01 -5.06439e-01 -5.41125e-01
1.69600e+05 4.24000e+02 -4.93371e-01 -4.20221e-01 -5.66520e-01 -5.23784e-01 -5.06964e-01 -5.40603e-01
1.69920e+05 4.24000e+02 -4.93371e-01 -4.20221e-01 -5.66520e-01 -5.23724e-01 -5.07480e-01 -5.39967e-01
1.70240e+05 4.25000e+02 -5.30326e-01 -4.59312e-01 -6.01340e-01 -5.23596e-01 -5.07971e-01 -5.39222e-01
1.70560e+05 4.26000e+02 -5.31654e-01 -4.76235e-01 -5.87073e-01 -5.23397e-01 -5.08420e-01 -5.38374e-01
1.70880e+05 4.27000e+02 -5.60047e-01 -4.92974e-01 -6.27121e-01 -5.23123e-01 -5.08820e-01 -5.37427e-01
1.71200e+05 4.28000e+02 -5.29672e-01 -4.76879e-01 -5.82465e-01 -5.22775e-01 -5.09164e-01 -5.36386e-01
1.71520e+05 4.28000e+02 -5.29672e-01 -4.76879e-01 -5.82465e-01 -5.22357e-01 -5.09457e-01 -5.35257e-01
1.71840e+05 4.29000e+02 -5.24415e-01 -4.82941e-01 -5.65889e-01 -5.21875e-01 -5.09702e-01 -5.34048e-01
1.72160e+05 4.30000e+02 -5.12963e-01 -4.78793e-01 -5.47133e-01 -5.21338e-01 -5.09910e-01 -5.32766e-01
1.72480e+05 4.31000e+02 -4.57694e-01 -4.30763e-01 -4.84624e-01 -5.20757e-01 -5.10087e-01 -5.31426e-01
1.72800e+05 4.32000e+02 -4.78638e-01 -4.41161e-01 -5.16116e-01 -5.20144e-01 -5.10243e-01 -5.30046e-01
1.73120e+05 4.32000e+02 -4.78638e-01 -4.41161e-01 -5.16116e-01 -5.19516e-01 -5.10374e-01 -5.28658e-01
1.73440e+05 4.33000e+02 -5.26184e-01 -4.53575e-01 -5.98793e-01 -5.18888e-01 -5.10474e-01 -5.27302e-01
1.73760e+05 4.34000e+02 -4.84688e-01 -4.28452e-01 -5.40925e-01 -5.18278e-01 -5.10518e-01 -5.26038e-01
1.74080e+05 4.35000e+02 -5.00972e-01 -4.43678e-01 -5.58265e-01 -5.17705e-01 -5.10466e-01 -5.24944e-01
1.74400e+05 4.36000e+02 -5.18812e-01 -4.80777e-01 -5.56848e-01 -5.17185e-01 -5.10264e-01 -5.24105e-01
1.74720e+05 4.36000e+02 -5.18812e-01 -4.80777e-01 -5.56848e-01 -5.16731e-01 -5.09861e-01 -5.23601e-01
1.75040e+05 4.37000e+02 -4.63104e-01 -4.39157e-01 -4.87051e-01 -5.16352e-01 -5.09229e-01 -5.23475e-01
1.75360e+05 4.38000e+02 -5.13950e-01 -4.91089e-01 -5.36811e-01 -5.16049e-01 -5.08382e-01 -5.23716e-01
1.75680e+05 4.39000e+02 -4.91761e-01 -4.03892e-01 -5.79629e-01 -5.15819e-01 -5.07370e-01 -5.24269e-01
1.76000e+05 4.40000e+02 -4.97160e-01 -4.40384e-01 -5.53935e-01 -5.15651e-01 -5.06250e-01 -5.25053e-01
1.76320e+05 4.40000e+02 -4.97160e-01 -4.40384e-01 -5.53935e-01 -5.15529e-01 -5.05071e-01 -5.25987e-01
1.76640e+05 4.41000e+02 -4.97467e-01 -4.65808e-01 -5.29126e-01 -5.15434e-01 -5.03872e-01 -5.26996e-01
1.76960e+05 4.42000e+02 -4.74535e-01 -4.31241e-01 -5.17829e-01 -5.15345e-01 -5.02678e-01 -5.28012e-01
1.77280e+05 4.43000e+02 -4.61987e-01 -4.51019e-01 -4.72955e-01 -5.15241e-01 -5.01504e-01 -5.28978e-01
1.77600e+05 4.44000e+02 -4.52589e-01 -3.97841e-01 -5.07337e-01 -5.15102e-01 -5.00358e-01 -5.29846e-01
1.77920e+05 4.44000e+02 -4.52589e-01 -3.97841e-01 -5.07337e-01 -5.14911e-01 -4.99245e-01 -5.30577e-01
1.78240e+05 4.45000e+02 -4.75915e-01 -4.43283e-01 -5.08547e-01 -5.14655e-01 -4.98167e-01 -5.31143e-01
1.78560e+05 4.46000e+02 -4.70583e-01 -4.36604e-01 -5.04562e-01 -5.14324e-01 -4.97124e-01 -5.31523e-01
1.78880e+05 4.47000e+02 -4.78755e-01 -4.43919e-01 -5.13590e-01 -5.13911e-01 -4.96120e-01 -5.31703e-01
1.79200e+05 4.48000e+02 -5.05996e-01 -4.61531e-01 -5.50462e-01 -5.13416e-01 -4.95154e-01 -5.31678e-01
1.79520e+05 4.48000e+02 -5.05996e-01 -4.61531e-01 -5.50462e-01 -5.12837e-01 -4.94230e-01 -5.31444e-01
1.79840e+05 4.49000e+02 -5.04294e-01 -4.65538e-01 -5.43050e-01 -5.12174e-01 -4.93343e-01 -5.31005e-01
1.80160e+05 4.50000e+02 -4.82795e-01 -4.43052e-01 -5.22538e-01 -5.11429e-01 -4.92490e-01 -5.30369e-01
1.80480e+05 4.51000e+02 -4.67552e-01 -4.26251e-01 -5.08854e-01 -5.10603e-01 -4.91661e-01 -5.29545e-01
1.80800e+05 4.52000e+02 -4.66569e-01 -4.24071e-01 -5.09066e-01 -5.09695e-01 -4.90841e-01 -5.28549e-01
1.81120e+05 4.52000e+02 -4.66569e-01 -4.24071e-01 -5.09066e-01 -5.08705e-01 -4.90015e-01 -5.27396e-01
1.81440e+05 4.53000e+02 -5.00479e-01 -4.92832e-01 -5.08125e-01 -5.07636e-01 -4.89164e-01 -5.26108e-01
1.81760e+05 4.54000e+02 -4.88804e-01 -4.32837e-01 -5.44772e-01 -5.06490e-01 -4.88274e-01 -5.24705e-01
1.82080e+05 4.55000e+02 -4.49698e-01 -3.97219e-01 -5.02177e-01 -5.05272e-01 -4.87334e-01 -5.23210e-01
1.82400e+05 4.56000e+02 -4.70964e-01 -4.14885e-01 -5.27042e-01 -5.03994e-01 -4.86343e-01 -5.21645e-01
1.82720e+05 4.56000e+02 -4.70964e-01 -4.14885e-01 -5.27042e-01 -5.02667e-01 -4.85303e-01 -5.20030e-01
1.83040e+05 4.57000e+02 -4.49732e-01 -4.07185e-01 -4.92279e-01 -5.01306e-01 -4.84227e-01 -5.18385e-01
1.83360e+05 4.58000e+02 -5.35767e-01 -4.62790e-01 -6.08744e-01 -4.99928e-01 -4.83131e-01 -5.16724e-01
1.83680e+05 4.59000e+02 -4.79570e-01 -4.18711e-01 -5.40430e-01 -4.98550e-01 -4.82036e-01 -5.15063e-01
1.84000e+05 4.60000e+02 -4.81569e-01 -4.35172e-01 -5.27966e-01 -4.97188e-01 -4.80962e-01 -5.13415e-01
1.84320e+05 4.60000e+02 -4.81569e-01 -4.35172e-01 -5.27966e-01 -4.95859e-01 -4.79926e-01 -5.11791e-01
1.84640e+05 4.61000e+02 -5.00465e-01 -4.80624e-01 -5.20307e-01 -4.94574e-01 -4.78942e-01 -5.10205e-01
1.84960e+05 4.62000e+02 -4.81713e-01 -4.74003e-01 -4.89423e-01 -4.93342e-01 -4.78017e-01 -5.08666e-01
1.85280e+05 4.63000e+02 -4.50263e-01 -4.20713e-01 -4.79814e-01 -4.92169e-01 -4.77151e-01 -5.07187e-01
1.85600e+05 4.64000e+02 -4.61494e-01 -4.47234e-01 -4.75755e-01 -4.91059e-01 -4.76340e-01 -5.05779e-01
1.85920e+05 4.64000e+02 -4.61494e-01 -4.47234e-01 -4.75755e-01 -4.90014e-01 -4.75576e-01 -5.04452e-01
1.86240e+05 4.65000e+02 -4.92974e-01 -4.57867e-01 -5.28081e-01 -4.89034e-01 -4.74851e-01 -5.03218e-01
1.86560e+05 4.66000e+02 -5.04178e-01 -4.62266e-01 -5.46090e-01 -4.88120e-01 -4.74154e-01 -5.02086e-01
1.86880e+05 4.67000e+02 -5.00210e-01 -4.61201e-01 -5.39219e-01 -4.87272e-01 -4.73479e-01 -5.01065e-01
1.87200e+05 4.68000e+02 -4.63881e-01 -4.35751e-01 -4.92011e-01 -4.86492e-01 -4.72826e-01 -5.00158e-01
1.87520e+05 4.68000e+02 -4.63881e-01 -4.35751e-01 -4.92011e-01 -4.85779e-01 -4.72191e-01 -4.99367e-01
1.87840e+05 4.69000e+02 -4.39876e-01 -3.86905e-01 -4.92846e-01 -4.85135e-01 -4.71579e-01 -4.98691e-01
1.88160e+05 4.70000e+02 -4.84239e-01 -4.69868e-01 -4.98610e-01 -4.84558e-01 -4.70992e-01 -4.98124e-01
1.88480e+05 4.71000e+02 -5.05278e-01 -4.54720e-01 -5.55835e-01 -4.84046e-01 -4.70434e-01 -4.97657e-01
1.88800e+05 4.72000e+02 -4.86562e-01 -4.30423e-01 -5.42701e-01 -4.83595e-01 -4.69910e-01 -4.97279e-01
1.89120e+05 4.72000e+02 -4.86562e-01 -4.30423e-01 -5.42701e-01 -4.83202e-01 -4.69427e-01 -4.96977e-01
1.89440e+05 4.73000e+02 -4.98998e-01 -4.72310e-01 -5.25686e-01 -4.82861e-01 -4.68990e-01 -4.96733e-01
1.89760e+05 4.74000e+02 -4.72932e-01 -4.45881e-01 -4.99984e-01 -4.82570e-01 -4.68610e-01 -4.96530e-01
1.90080e+05 4.75000e+02 -4.77993e-01 -4.41807e-01 -5.14179e-01 -4.82321e-01 -4.68293e-01 -4.96349e-01
1.90400e+05 4.76000e+02 -5.05981e-01 -4.65938e-01 -5.46024e-01 -4.82109e-01 -4.68046e-01 -4.96171e-01
1.90720e+05 4.76000e+02 -5.05981e-01 -4.65938e-01 -5.46024e-01 -4.81928e-01 -4.67875e-01 -4.95981e-01
1.91040e+05 4.77000e+02 -4.82676e-01 -4.32478e-01 -5.32874e-01 -4.81773e-01 -4.67778e-01 -4.95768e-01
1.91360e+05 4.78000e+02 -4.93368e-01 -4.37894e-01 -5.48843e-01 -4.81639e-01 -4.67752e-01 -4.95525e-01
1.91680e+05 4.79000e+02 -4.65060e-01 -4.38608e-01 -4.91511e-01 -4.81523e-01 -4.67790e-01 -4.95256e-01
1.92000e+05 4.80000e+02 -4.82744e-01 -4.35622e-01 -5.29866e-01 -4.81422e-01 -4.67878e-01 -4.94967e-01
1.92320e+05 4.80000e+02 -4.82744e-01 -4.35622e-01 -5.29866e-01 -4.81337e-01 -4.68003e-01 -4.94672e-01
1.92640e+05 4.81000e+02 -4.72369e-01 -4.39450e-01 -5.05287e-01 -4.81269e-01 -4.68150e-01 -4.94387e-01
1.92960e+05 4.82000e+02 -4.64748e-01 -4.26165e-01 -5.03331e-01 -4.81218e-01 -4.68306e-01 -4.94130e-01
1.93280e+05 4.83000e+02 -4.58621e-01 -4.02369e-01 -5.14872e-01 -4.81188e-01 -4.68461e-01 -4.93916e-01
1.93600e+05 4.84000e+02 -4.68733e-01 -4.08605e-01 -5.28861e-01 -4.81182e-01 -4.68608e-01 -4.93755e-01
1.93920e+05 4.84000e+02 -4.68733e-01 -4.08605e-01 -5.28861e-01 -4.81201e-01 -4.68748e-01 -4.93654e-01
1.94240e+05 4.85000e+02 -4.61098e-01 -4.32554e-01 -4.89643e-01 -4.81249e-01 -4.68884e-01 -4.93614e-01
1.94560e+05 4.86000e+02 -5.07721e-01 -4.55753e-01 -5.59689e-01 -4.81324e-01 -4.69021e-01 -4.93626e-01
1.94880e+05 4.87000e+02 -4.84048e-01 -4.39294e-01 -5.28802e-01 -4.81423e-01 -4.69165e-01 -4.93681e-01
1.95200e+05 4.88000e+02 -4.97486e-01 -4.47501e-01 -5.47470e-01 -4.81543e-01 -4.69323e-01 -4.93763e-01
1.95520e+05 4.88000e+02 -4.97486e-01 -4.47501e-01 -5.47470e-01 -4.81676e-01 -4.69496e-01 -4.93856e-01
1.95840e+05 4.89000e+02 -5.00088e-01 -4.26305e-01 -5.73872e-01 -4.81813e-01 -4.69685e-01 -4.93940e-01
1.96160e+05 4.90000e+02 -5.22301e-01 -4.90990e-01 -5.53611e-01 -4.81941e-01 -4.69886e-01 -4.93997e-01
1.96480e+05 4.91000e+02 -5.12619e-01 -4.57397e-01 -5.67840e-01 -4.82050e-01 -4.70091e-01 -4.94010e-01
1.96800e+05 4.92000e+02 -4.76200e-01 -4.12211e-01 -5.40188e-01 -4.82128e-01 -4.70291e-01 -4.93965e-01
1.97120e+05 4.92000e+02 -4.76200e-01 -4.12211e-01 -5.40188e-01 -4.82165e-01 -4.70478e-01 -4.93853e-01
1.97440e+05 4.93000e+02 -4.29822e-01 -3.96131e-01 -4.63513e-01 -4.82156e-01 -4.70642e-01 -4.93670e-01
1.97760e+05 4.94000e+02 -4.46825e-01 -3.95347e-01 -4.98304e-01 -4.82099e-01 -4.70777e-01 -4.93420e-01
1.98080e+05 4.95000e+02 -4.79985e-01 -4.11038e-01 -5.48933e-01 -4.81997e-01 -4.70882e-01 -4.93112e-01
1.98400e+05 4.96000e+02 -4.94155e-01 -4.80399e-01 -5.07910e-01 -4.81859e-01 -4.70958e-01 -4.92760e-01
1.98720e+05 4.96000e+02 -4.94155e-01 -4.80399e-01 -5.07910e-01 -4.81699e-01 -4.71016e-01 -4.92383e-01
1.99040e+05 4.97000e+02 -4.72675e-01 -4.53447e-01 -4.91903e-01 -4.81534e-01 -4.71064e-01 -4.92005e-01
1.99360e+05 4.98000e+02 -4.76707e-01 -4.50416e-01 -5.02998e-01 -4.81382e-01 -4.71115e-01 -4.91649e-01
1.99680e+05 4.99000e+02 -5.06110e-01 -4.70680e-01 -5.41541e-01 -4.81258e-01 -4.71179e-01 -4.91337e-01


==> fig/parallel/shkadov_1_env_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
3.20000e+02 0.00000e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
6.40000e+02 1.00000e+00 -3.30426e+00 -3.09641e+00 -3.51210e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
9.60000e+02 2.00000e+00 -2.88392e+00 -2.55071e+00 -3.21714e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.28000e+03 3.00000e+00 -3.30363e+00 -2.90111e+00 -3.70615e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.60000e+03 4.00000e+00 -3.04725e+00 -2.76058e+00 -3.33393e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.92000e+03 4.00000e+00 -3.04725e+00 -2.76058e+00 -3.33393e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
2.24000e+03 5.00000e+00 -2.87288e+00 -2.54196e+00 -3.20381e+00 -3.25149e+00 -3.08083e+00 -3.42215e+00
2.56000e+03 6.00000e+00 -2.89006e+00 -2.63242e+00 -3.14770e+00 -3.25148e+00 -3.08084e+00 -3.42213e+00
2.88000e+03 7.00000e+00 -2.79494e+00 -2.52715e+00 -3.06273e+00 -3.25147e+00 -3.08086e+00 -3.42209e+00
3.20000e+03 8.00000e+00 -2.74184e+00 -2.36431e+00 -3.11938e+00 -3.25145e+00 -3.08091e+00 -3.42198e+00
3.52000e+03 8.00000e+00 -2.74184e+00 -2.36431e+00 -3.11938e+00 -3.25138e+00 -3.08099e+00 -3.42177e+00
3.84000e+03 9.00000e+00 -2.79421e+00 -2.41322e+00 -3.17521e+00 -3.25123e+00 -3.08111e+00 -3.42136e+00
4.16000e+03 1.00000e+01 -3.01868e+00 -2.73332e+00 -3.30404e+00 -3.25097e+00 -3.08128e+00 -3.42066e+00
4.48000e+03 1.10000e+01 -2.79727e+00 -2.69040e+00 -2.90414e+00 -3.25051e+00 -3.08147e+00 -3.41955e+00
4.80000e+03 1.20000e+01 -2.57241e+00 -2.42392e+00 -2.72090e+00 -3.24977e+00 -3.08165e+00 -3.41789e+00
5.12000e+03 1.20000e+01 -2.57241e+00 -2.42392e+00 -2.72090e+00 -3.24864e+00 -3.08175e+00 -3.41552e+00
5.44000e+03 1.30000e+01 -2.75328e+00 -2.51050e+00 -2.99606e+00 -3.24697e+00 -3.08167e+00 -3.41227e+00
5.76000e+03 1.40000e+01 -2.73841e+00 -2.56119e+00 -2.91563e+00 -3.24462e+00 -3.08130e+00 -3.40795e+00
6.08000e+03 1.50000e+01 -2.42062e+00 -2.06022e+00 -2.78101e+00 -3.24143e+00 -3.08047e+00 -3.40239e+00
6.40000e+03 1.60000e+01 -2.75450e+00 -2.38971e+00 -3.11929e+00 -3.23724e+00 -3.07904e+00 -3.39545e+00
6.72000e+03 1.60000e+01 -2.75450e+00 -2.38971e+00 -3.11929e+00 -3.23191e+00 -3.07682e+00 -3.38700e+00
7.04000e+03 1.70000e+01 -2.81576e+00 -2.49229e+00 -3.13922e+00 -3.22531e+00 -3.07365e+00 -3.37696e+00
7.36000e+03 1.80000e+01 -2.62805e+00 -2.40069e+00 -2.85540e+00 -3.21734e+00 -3.06935e+00 -3.36532e+00
7.68000e+03 1.90000e+01 -2.54910e+00 -2.44558e+00 -2.65261e+00 -3.20793e+00 -3.06377e+00 -3.35209e+00
8.00000e+03 2.00000e+01 -2.53218e+00 -2.24865e+00 -2.81571e+00 -3.19706e+00 -3.05674e+00 -3.33738e+00
8.32000e+03 2.00000e+01 -2.53218e+00 -2.24865e+00 -2.81571e+00 -3.18472e+00 -3.04811e+00 -3.32133e+00
8.64000e+03 2.10000e+01 -2.49668e+00 -2.25840e+00 -2.73496e+00 -3.17094e+00 -3.03779e+00 -3.30409e+00
8.96000e+03 2.20000e+01 -2.66399e+00 -2.29897e+00 -3.02901e+00 -3.15577e+00 -3.02565e+00 -3.28589e+00
9.28000e+03 2.30000e+01 -2.41487e+00 -2.05004e+00 -2.77969e+00 -3.13929e+00 -3.01167e+00 -3.26692e+00
9.60000e+03 2.40000e+01 -2.54848e+00 -2.27656e+00 -2.82040e+00 -3.12162e+00 -2.99585e+00 -3.24740e+00
9.92000e+03 2.40000e+01 -2.54848e+00 -2.27656e+00 -2.82040e+00 -3.10288e+00 -2.97827e+00 -3.22750e+00
1.02400e+04 2.50000e+01 -2.78906e+00 -2.44595e+00 -3.13217e+00 -3.08322e+00 -2.95907e+00 -3.20737e+00
1.05600e+04 2.60000e+01 -2.40804e+00 -2.02221e+00 -2.79387e+00 -3.06277e+00 -2.93845e+00 -3.18709e+00
1.08800e+04 2.70000e+01 -2.31297e+00 -1.98623e+00 -2.63970e+00 -3.04170e+00 -2.91669e+00 -3.16671e+00
1.12000e+04 2.80000e+01 -2.16041e+00 -1.96368e+00 -2.35713e+00 -3.02015e+00 -2.89407e+00 -3.14623e+00
1.15200e+04 2.80000e+01 -2.16041e+00 -1.96368e+00 -2.35713e+00 -2.99827e+00 -2.87090e+00 -3.12564e+00
1.18400e+04 2.90000e+01 -2.48782e+00 -2.22239e+00 -2.75326e+00 -2.97618e+00 -2.84748e+00 -3.10489e+00
1.21600e+04 3.00000e+01 -2.47967e+00 -2.00144e+00 -2.95790e+00 -2.95402e+00 -2.82406e+00 -3.08397e+00
1.24800e+04 3.10000e+01 -2.26335e+00 -2.01040e+00 -2.51631e+00 -2.93189e+00 -2.80089e+00 -3.06289e+00
1.28000e+04 3.20000e+01 -2.05949e+00 -1.77405e+00 -2.34494e+00 -2.90990e+00 -2.77813e+00 -3.04167e+00
1.31200e+04 3.20000e+01 -2.05949e+00 -1.77405e+00 -2.34494e+00 -2.88814e+00 -2.75590e+00 -3.02038e+00
1.34400e+04 3.30000e+01 -2.26087e+00 -1.83413e+00 -2.68762e+00 -2.86667e+00 -2.73423e+00 -2.99911e+00
1.37600e+04 3.40000e+01 -1.99590e+00 -1.95079e+00 -2.04101e+00 -2.84556e+00 -2.71314e+00 -2.97798e+00
1.40800e+04 3.50000e+01 -2.24928e+00 -1.60786e+00 -2.89069e+00 -2.82481e+00 -2.69255e+00 -2.95707e+00
1.44000e+04 3.60000e+01 -2.17091e+00 -1.85617e+00 -2.48565e+00 -2.80445e+00 -2.67237e+00 -2.93652e+00
1.47200e+04 3.60000e+01 -2.17091e+00 -1.85617e+00 -2.48565e+00 -2.78445e+00 -2.65249e+00 -2.91640e+00
1.50400e+04 3.70000e+01 -1.83698e+00 -1.55976e+00 -2.11419e+00 -2.76477e+00 -2.63277e+00 -2.89677e+00
1.53600e+04 3.80000e+01 -2.16843e+00 -1.78640e+00 -2.55046e+00 -2.74537e+00 -2.61310e+00 -2.87765e+00
1.56800e+04 3.90000e+01 -1.96322e+00 -1.85738e+00 -2.06907e+00 -2.72619e+00 -2.59334e+00 -2.85903e+00
1.60000e+04 4.00000e+01 -1.80942e+00 -1.42387e+00 -2.19497e+00 -2.70713e+00 -2.57338e+00 -2.84087e+00
1.63200e+04 4.00000e+01 -1.80942e+00 -1.42387e+00 -2.19497e+00 -2.68810e+00 -2.55311e+00 -2.82310e+00
1.66400e+04 4.10000e+01 -1.67938e+00 -1.47770e+00 -1.88107e+00 -2.66903e+00 -2.53240e+00 -2.80565e+00
1.69600e+04 4.20000e+01 -1.93452e+00 -1.46864e+00 -2.40039e+00 -2.64980e+00 -2.51117e+00 -2.78843e+00
1.72800e+04 4.30000e+01 -1.92027e+00 -1.40889e+00 -2.43165e+00 -2.63035e+00 -2.48933e+00 -2.77136e+00
1.76000e+04 4.40000e+01 -1.81157e+00 -1.64451e+00 -1.97863e+00 -2.61058e+00 -2.46681e+00 -2.75434e+00
1.79200e+04 4.40000e+01 -1.81157e+00 -1.64451e+00 -1.97863e+00 -2.59042e+00 -2.44357e+00 -2.73728e+00
1.82400e+04 4.50000e+01 -1.90826e+00 -1.61392e+00 -2.20261e+00 -2.56982e+00 -2.41960e+00 -2.72005e+00
1.85600e+04 4.60000e+01 -1.94420e+00 -1.49681e+00 -2.39160e+00 -2.54873e+00 -2.39493e+00 -2.70253e+00
1.88800e+04 4.70000e+01 -1.89625e+00 -1.76540e+00 -2.02711e+00 -2.52710e+00 -2.36961e+00 -2.68459e+00
1.92000e+04 4.80000e+01 -1.71660e+00 -1.38792e+00 -2.04527e+00 -2.50489e+00 -2.34373e+00 -2.66604e+00
1.95200e+04 4.80000e+01 -1.71660e+00 -1.38792e+00 -2.04527e+00 -2.48208e+00 -2.31740e+00 -2.64676e+00
1.98400e+04 4.90000e+01 -1.87572e+00 -1.44878e+00 -2.30267e+00 -2.45866e+00 -2.29071e+00 -2.62661e+00
2.01600e+04 5.00000e+01 -1.71433e+00 -1.36711e+00 -2.06155e+00 -2.43463e+00 -2.26378e+00 -2.60547e+00
2.04800e+04 5.10000e+01 -1.48340e+00 -1.26142e+00 -1.70538e+00 -2.41002e+00 -2.23671e+00 -2.58332e+00
2.08000e+04 5.20000e+01 -1.71093e+00 -1.53030e+00 -1.89156e+00 -2.38488e+00 -2.20960e+00 -2.56017e+00
2.11200e+04 5.20000e+01 -1.71093e+00 -1.53030e+00 -1.89156e+00 -2.35929e+00 -2.18249e+00 -2.53610e+00
2.14400e+04 5.30000e+01 -1.57355e+00 -1.31090e+00 -1.83620e+00 -2.33336e+00 -2.15544e+00 -2.51127e+00
2.17600e+04 5.40000e+01 -1.70864e+00 -1.52602e+00 -1.89127e+00 -2.30719e+00 -2.12848e+00 -2.48591e+00
2.20800e+04 5.50000e+01 -1.67048e+00 -1.40434e+00 -1.93662e+00 -2.28094e+00 -2.10162e+00 -2.46025e+00
2.24000e+04 5.60000e+01 -1.64994e+00 -1.54890e+00 -1.75098e+00 -2.25472e+00 -2.07486e+00 -2.43459e+00
2.27200e+04 5.60000e+01 -1.64994e+00 -1.54890e+00 -1.75098e+00 -2.22868e+00 -2.04819e+00 -2.40918e+00
2.30400e+04 5.70000e+01 -1.57221e+00 -1.34093e+00 -1.80350e+00 -2.20293e+00 -2.02160e+00 -2.38425e+00
2.33600e+04 5.80000e+01 -1.70185e+00 -1.42518e+00 -1.97852e+00 -2.17755e+00 -1.99512e+00 -2.35998e+00
2.36800e+04 5.90000e+01 -1.56733e+00 -1.19863e+00 -1.93604e+00 -2.15261e+00 -1.96873e+00 -2.33648e+00
2.40000e+04 6.00000e+01 -1.43738e+00 -1.24961e+00 -1.62515e+00 -2.12814e+00 -1.94248e+00 -2.31379e+00
2.43200e+04 6.00000e+01 -1.43738e+00 -1.24961e+00 -1.62515e+00 -2.10416e+00 -1.91642e+00 -2.29190e+00
2.46400e+04 6.10000e+01 -1.69534e+00 -1.29628e+00 -2.09440e+00 -2.08067e+00 -1.89061e+00 -2.27073e+00
2.49600e+04 6.20000e+01 -1.52390e+00 -1.36955e+00 -1.67826e+00 -2.05766e+00 -1.86512e+00 -2.25019e+00
2.52800e+04 6.30000e+01 -1.43705e+00 -1.23995e+00 -1.63415e+00 -2.03510e+00 -1.84006e+00 -2.23015e+00
2.56000e+04 6.40000e+01 -1.44360e+00 -1.31383e+00 -1.57336e+00 -2.01300e+00 -1.81549e+00 -2.21050e+00
2.59200e+04 6.40000e+01 -1.44360e+00 -1.31383e+00 -1.57336e+00 -1.99131e+00 -1.79152e+00 -2.19111e+00
2.62400e+04 6.50000e+01 -1.18550e+00 -9.77292e-01 -1.39371e+00 -1.97006e+00 -1.76821e+00 -2.17191e+00
2.65600e+04 6.60000e+01 -1.47958e+00 -1.32782e+00 -1.63134e+00 -1.94924e+00 -1.74565e+00 -2.15282e+00
2.68800e+04 6.70000e+01 -1.31674e+00 -1.13266e+00 -1.50082e+00 -1.92884e+00 -1.72387e+00 -2.13381e+00
2.72000e+04 6.80000e+01 -1.42701e+00 -1.08875e+00 -1.76526e+00 -1.90888e+00 -1.70291e+00 -2.11485e+00
2.75200e+04 6.80000e+01 -1.42701e+00 -1.08875e+00 -1.76526e+00 -1.88936e+00 -1.68279e+00 -2.09593e+00
2.78400e+04 6.90000e+01 -1.19747e+00 -1.04502e+00 -1.34992e+00 -1.87028e+00 -1.66350e+00 -2.07706e+00
2.81600e+04 7.00000e+01 -1.20594e+00 -1.07217e+00 -1.33971e+00 -1.85163e+00 -1.64503e+00 -2.05823e+00
2.84800e+04 7.10000e+01 -1.27980e+00 -9.49752e-01 -1.60984e+00 -1.83339e+00 -1.62733e+00 -2.03944e+00
2.88000e+04 7.20000e+01 -1.17174e+00 -8.98073e-01 -1.44541e+00 -1.81552e+00 -1.61037e+00 -2.02067e+00
2.91200e+04 7.20000e+01 -1.17174e+00 -8.98073e-01 -1.44541e+00 -1.79797e+00 -1.59407e+00 -2.00187e+00
2.94400e+04 7.30000e+01 -1.33873e+00 -1.17382e+00 -1.50363e+00 -1.78067e+00 -1.57835e+00 -1.98299e+00
2.97600e+04 7.40000e+01 -1.15589e+00 -1.00340e+00 -1.30839e+00 -1.76357e+00 -1.56313e+00 -1.96400e+00
3.00800e+04 7.50000e+01 -1.19964e+00 -9.08018e-01 -1.49127e+00 -1.74657e+00 -1.54832e+00 -1.94482e+00
3.04000e+04 7.60000e+01 -1.29203e+00 -1.05779e+00 -1.52627e+00 -1.72961e+00 -1.53381e+00 -1.92541e+00
3.07200e+04 7.60000e+01 -1.29203e+00 -1.05779e+00 -1.52627e+00 -1.71262e+00 -1.51949e+00 -1.90574e+00
3.10400e+04 7.70000e+01 -1.22816e+00 -1.03358e+00 -1.42273e+00 -1.69551e+00 -1.50527e+00 -1.88576e+00
3.13600e+04 7.80000e+01 -1.15867e+00 -9.40233e-01 -1.37710e+00 -1.67824e+00 -1.49102e+00 -1.86546e+00
3.16800e+04 7.90000e+01 -1.04705e+00 -8.92797e-01 -1.20129e+00 -1.66077e+00 -1.47669e+00 -1.84485e+00
3.20000e+04 8.00000e+01 -1.01069e+00 -8.27938e-01 -1.19345e+00 -1.64305e+00 -1.46217e+00 -1.82392e+00
3.23200e+04 8.00000e+01 -1.01069e+00 -8.27938e-01 -1.19345e+00 -1.62508e+00 -1.44743e+00 -1.80272e+00
3.26400e+04 8.10000e+01 -1.04303e+00 -8.80096e-01 -1.20597e+00 -1.60687e+00 -1.43243e+00 -1.78130e+00
3.29600e+04 8.20000e+01 -1.09304e+00 -9.28336e-01 -1.25775e+00 -1.58844e+00 -1.41715e+00 -1.75972e+00
3.32800e+04 8.30000e+01 -1.06057e+00 -7.96140e-01 -1.32500e+00 -1.56983e+00 -1.40160e+00 -1.73807e+00
3.36000e+04 8.40000e+01 -1.18226e+00 -9.67232e-01 -1.39728e+00 -1.55111e+00 -1.38579e+00 -1.71644e+00
3.39200e+04 8.40000e+01 -1.18226e+00 -9.67232e-01 -1.39728e+00 -1.53234e+00 -1.36973e+00 -1.69496e+00
3.42400e+04 8.50000e+01 -1.05844e+00 -1.01512e+00 -1.10177e+00 -1.51358e+00 -1.35346e+00 -1.67371e+00
3.45600e+04 8.60000e+01 -9.50194e-01 -8.33675e-01 -1.06671e+00 -1.49490e+00 -1.33700e+00 -1.65279e+00
3.48800e+04 8.70000e+01 -1.01210e+00 -8.98246e-01 -1.12596e+00 -1.47634e+00 -1.32040e+00 -1.63228e+00
3.52000e+04 8.80000e+01 -1.02826e+00 -9.01596e-01 -1.15492e+00 -1.45794e+00 -1.30368e+00 -1.61221e+00
3.55200e+04 8.80000e+01 -1.02826e+00 -9.01596e-01 -1.15492e+00 -1.43974e+00 -1.28687e+00 -1.59262e+00
3.58400e+04 8.90000e+01 -8.96239e-01 -7.89157e-01 -1.00332e+00 -1.42175e+00 -1.27002e+00 -1.57349e+00
3.61600e+04 9.00000e+01 -9.23288e-01 -8.27155e-01 -1.01942e+00 -1.40399e+00 -1.25317e+00 -1.55481e+00
3.64800e+04 9.10000e+01 -9.46152e-01 -7.58946e-01 -1.13336e+00 -1.38646e+00 -1.23638e+00 -1.53653e+00
3.68000e+04 9.20000e+01 -9.43043e-01 -7.72741e-01 -1.11334e+00 -1.36916e+00 -1.21970e+00 -1.51861e+00
3.71200e+04 9.20000e+01 -9.43043e-01 -7.72741e-01 -1.11334e+00 -1.35211e+00 -1.20320e+00 -1.50102e+00
3.74400e+04 9.30000e+01 -8.75942e-01 -7.62514e-01 -9.89369e-01 -1.33532e+00 -1.18694e+00 -1.48370e+00
3.77600e+04 9.40000e+01 -9.58318e-01 -8.09561e-01 -1.10707e+00 -1.31879e+00 -1.17097e+00 -1.46661e+00
3.80800e+04 9.50000e+01 -9.28068e-01 -7.80824e-01 -1.07531e+00 -1.30253e+00 -1.15536e+00 -1.44971e+00
3.84000e+04 9.60000e+01 -1.02932e+00 -8.07694e-01 -1.25094e+00 -1.28654e+00 -1.14013e+00 -1.43295e+00
3.87200e+04 9.60000e+01 -1.02932e+00 -8.07694e-01 -1.25094e+00 -1.27082e+00 -1.12534e+00 -1.41630e+00
3.90400e+04 9.70000e+01 -9.37935e-01 -7.77393e-01 -1.09848e+00 -1.25535e+00 -1.11098e+00 -1.39972e+00
3.93600e+04 9.80000e+01 -8.93648e-01 -7.27763e-01 -1.05953e+00 -1.24014e+00 -1.09706e+00 -1.38321e+00
3.96800e+04 9.90000e+01 -8.56529e-01 -7.32695e-01 -9.80363e-01 -1.22515e+00 -1.08357e+00 -1.36674e+00
4.00000e+04 1.00000e+02 -8.94252e-01 -7.92316e-01 -9.96188e-01 -1.21038e+00 -1.07047e+00 -1.35030e+00
4.03200e+04 1.00000e+02 -8.94252e-01 -7.92316e-01 -9.96188e-01 -1.19583e+00 -1.05773e+00 -1.33392e+00
4.06400e+04 1.01000e+02 -8.61490e-01 -7.69920e-01 -9.53060e-01 -1.18147e+00 -1.04533e+00 -1.31760e+00
4.09600e+04 1.02000e+02 -8.31183e-01 -7.36735e-01 -9.25631e-01 -1.16732e+00 -1.03323e+00 -1.30141e+00
4.12800e+04 1.03000e+02 -8.26148e-01 -6.63001e-01 -9.89295e-01 -1.15339e+00 -1.02141e+00 -1.28537e+00
4.16000e+04 1.04000e+02 -8.13438e-01 -6.91400e-01 -9.35477e-01 -1.13971e+00 -1.00985e+00 -1.26956e+00
4.19200e+04 1.04000e+02 -8.13438e-01 -6.91400e-01 -9.35477e-01 -1.12629e+00 -9.98554e-01 -1.25403e+00
4.22400e+04 1.05000e+02 -8.57400e-01 -7.89469e-01 -9.25331e-01 -1.11318e+00 -9.87519e-01 -1.23884e+00
4.25600e+04 1.06000e+02 -8.01212e-01 -7.04905e-01 -8.97518e-01 -1.10041e+00 -9.76757e-01 -1.22405e+00
4.28800e+04 1.07000e+02 -8.10064e-01 -6.93800e-01 -9.26327e-01 -1.08799e+00 -9.66284e-01 -1.20970e+00
4.32000e+04 1.08000e+02 -8.16654e-01 -7.29293e-01 -9.04015e-01 -1.07596e+00 -9.56115e-01 -1.19581e+00
4.35200e+04 1.08000e+02 -8.16654e-01 -7.29293e-01 -9.04015e-01 -1.06431e+00 -9.46260e-01 -1.18237e+00
4.38400e+04 1.09000e+02 -8.12096e-01 -5.88675e-01 -1.03552e+00 -1.05306e+00 -9.36734e-01 -1.16940e+00
4.41600e+04 1.10000e+02 -8.41011e-01 -6.89665e-01 -9.92356e-01 -1.04219e+00 -9.27536e-01 -1.15685e+00
4.44800e+04 1.11000e+02 -8.47974e-01 -7.29624e-01 -9.66324e-01 -1.03167e+00 -9.18663e-01 -1.14468e+00
4.48000e+04 1.12000e+02 -8.01346e-01 -6.98612e-01 -9.04079e-01 -1.02148e+00 -9.10105e-01 -1.13286e+00
4.51200e+04 1.12000e+02 -8.01346e-01 -6.98612e-01 -9.04079e-01 -1.01159e+00 -9.01850e-01 -1.12133e+00
4.54400e+04 1.13000e+02 -8.53765e-01 -7.94115e-01 -9.13414e-01 -1.00196e+00 -8.93877e-01 -1.11004e+00
4.57600e+04 1.14000e+02 -8.28633e-01 -7.24479e-01 -9.32786e-01 -9.92559e-01 -8.86168e-01 -1.09895e+00
4.60800e+04 1.15000e+02 -8.05873e-01 -6.38610e-01 -9.73135e-01 -9.83363e-01 -8.78699e-01 -1.08803e+00
4.64000e+04 1.16000e+02 -8.33788e-01 -7.21286e-01 -9.46290e-01 -9.74343e-01 -8.71442e-01 -1.07724e+00
4.67200e+04 1.16000e+02 -8.33788e-01 -7.21286e-01 -9.46290e-01 -9.65493e-01 -8.64374e-01 -1.06661e+00
4.70400e+04 1.17000e+02 -8.61305e-01 -7.46055e-01 -9.76555e-01 -9.56802e-01 -8.57472e-01 -1.05613e+00
4.73600e+04 1.18000e+02 -7.87193e-01 -7.39728e-01 -8.34657e-01 -9.48277e-01 -8.50717e-01 -1.04584e+00
4.76800e+04 1.19000e+02 -8.14599e-01 -7.68503e-01 -8.60695e-01 -9.39932e-01 -8.44099e-01 -1.03576e+00
4.80000e+04 1.20000e+02 -7.92080e-01 -6.81281e-01 -9.02880e-01 -9.31785e-01 -8.37613e-01 -1.02596e+00
4.83200e+04 1.20000e+02 -7.92080e-01 -6.81281e-01 -9.02880e-01 -9.23861e-01 -8.31269e-01 -1.01645e+00
4.86400e+04 1.21000e+02 -7.57663e-01 -6.73235e-01 -8.42091e-01 -9.16190e-01 -8.25082e-01 -1.00730e+00
4.89600e+04 1.22000e+02 -7.94735e-01 -6.97778e-01 -8.91692e-01 -9.08802e-01 -8.19076e-01 -9.98528e-01
4.92800e+04 1.23000e+02 -7.24132e-01 -6.45963e-01 -8.02301e-01 -9.01723e-01 -8.13277e-01 -9.90169e-01
4.96000e+04 1.24000e+02 -8.16395e-01 -6.88792e-01 -9.43998e-01 -8.94983e-01 -8.07714e-01 -9.82251e-01
4.99200e+04 1.24000e+02 -8.16395e-01 -6.88792e-01 -9.43998e-01 -8.88599e-01 -8.02418e-01 -9.74780e-01
5.02400e+04 1.25000e+02 -7.82083e-01 -6.66868e-01 -8.97299e-01 -8.82588e-01 -7.97414e-01 -9.67761e-01
5.05600e+04 1.26000e+02 -7.63579e-01 -6.32100e-01 -8.95058e-01 -8.76954e-01 -7.92723e-01 -9.61184e-01
5.08800e+04 1.27000e+02 -6.95893e-01 -6.13744e-01 -7.78042e-01 -8.71695e-01 -7.88360e-01 -9.55029e-01
5.12000e+04 1.28000e+02 -7.83668e-01 -7.06807e-01 -8.60528e-01 -8.66797e-01 -7.84331e-01 -9.49263e-01
5.15200e+04 1.28000e+02 -7.83668e-01 -7.06807e-01 -8.60528e-01 -8.62239e-01 -7.80633e-01 -9.43844e-01
5.18400e+04 1.29000e+02 -8.04370e-01 -6.59997e-01 -9.48743e-01 -8.57989e-01 -7.77256e-01 -9.38723e-01
5.21600e+04 1.30000e+02 -8.10805e-01 -7.79678e-01 -8.41931e-01 -8.54013e-01 -7.74178e-01 -9.33848e-01
5.24800e+04 1.31000e+02 -7.97411e-01 -6.64324e-01 -9.30498e-01 -8.50270e-01 -7.71371e-01 -9.29168e-01
5.28000e+04 1.32000e+02 -8.05756e-01 -6.82228e-01 -9.29285e-01 -8.46716e-01 -7.68797e-01 -9.24636e-01
5.31200e+04 1.32000e+02 -8.05756e-01 -6.82228e-01 -9.29285e-01 -8.43312e-01 -7.66413e-01 -9.20211e-01
5.34400e+04 1.33000e+02 -7.55542e-01 -6.68832e-01 -8.42252e-01 -8.40016e-01 -7.64170e-01 -9.15862e-01
5.37600e+04 1.34000e+02 -7.92151e-01 -6.84370e-01 -8.99932e-01 -8.36793e-01 -7.62019e-01 -9.11567e-01
5.40800e+04 1.35000e+02 -7.56852e-01 -6.47492e-01 -8.66212e-01 -8.33614e-01 -7.59914e-01 -9.07314e-01
5.44000e+04 1.36000e+02 -7.79344e-01 -7.09408e-01 -8.49279e-01 -8.30459e-01 -7.57814e-01 -9.03103e-01
5.47200e+04 1.36000e+02 -7.79344e-01 -7.09408e-01 -8.49279e-01 -8.27315e-01 -7.55692e-01 -8.98937e-01
5.50400e+04 1.37000e+02 -7.23242e-01 -6.35143e-01 -8.11340e-01 -8.24181e-01 -7.53531e-01 -8.94831e-01
5.53600e+04 1.38000e+02 -7.18178e-01 -6.25581e-01 -8.10776e-01 -8.21066e-01 -7.51330e-01 -8.90801e-01
5.56800e+04 1.39000e+02 -7.24124e-01 -6.38725e-01 -8.09523e-01 -8.17984e-01 -7.49099e-01 -8.86869e-01
5.60000e+04 1.40000e+02 -7.53723e-01 -6.77323e-01 -8.30124e-01 -8.14957e-01 -7.46859e-01 -8.83055e-01
5.63200e+04 1.40000e+02 -7.53723e-01 -6.77323e-01 -8.30124e-01 -8.12009e-01 -7.44635e-01 -8.79383e-01
5.66400e+04 1.41000e+02 -6.64787e-01 -6.32810e-01 -6.96764e-01 -8.09163e-01 -7.42453e-01 -8.75873e-01
5.69600e+04 1.42000e+02 -7.74325e-01 -6.55998e-01 -8.92653e-01 -8.06439e-01 -7.40334e-01 -8.72545e-01
5.72800e+04 1.43000e+02 -6.41895e-01 -5.80878e-01 -7.02913e-01 -8.03852e-01 -7.38292e-01 -8.69412e-01
5.76000e+04 1.44000e+02 -7.03850e-01 -6.48969e-01 -7.58730e-01 -8.01409e-01 -7.36332e-01 -8.66485e-01
5.79200e+04 1.44000e+02 -7.03850e-01 -6.48969e-01 -7.58730e-01 -7.99107e-01 -7.34448e-01 -8.63765e-01
5.82400e+04 1.45000e+02 -6.90975e-01 -6.32766e-01 -7.49184e-01 -7.96933e-01 -7.32622e-01 -8.61245e-01
5.85600e+04 1.46000e+02 -7.57103e-01 -6.55413e-01 -8.58793e-01 -7.94870e-01 -7.30833e-01 -8.58907e-01
5.88800e+04 1.47000e+02 -7.59771e-01 -5.73335e-01 -9.46208e-01 -7.92889e-01 -7.29056e-01 -8.56723e-01
5.92000e+04 1.48000e+02 -7.41315e-01 -7.08035e-01 -7.74596e-01 -7.90958e-01 -7.27262e-01 -8.54655e-01
5.95200e+04 1.48000e+02 -7.41315e-01 -7.08035e-01 -7.74596e-01 -7.89042e-01 -7.25430e-01 -8.52654e-01
5.98400e+04 1.49000e+02 -6.99603e-01 -6.28052e-01 -7.71155e-01 -7.87103e-01 -7.23539e-01 -8.50667e-01
6.01600e+04 1.50000e+02 -6.71530e-01 -6.14140e-01 -7.28921e-01 -7.85105e-01 -7.21575e-01 -8.48635e-01
6.04800e+04 1.51000e+02 -6.71949e-01 -6.10009e-01 -7.33889e-01 -7.83016e-01 -7.19533e-01 -8.46499e-01
6.08000e+04 1.52000e+02 -6.03953e-01 -5.22354e-01 -6.85552e-01 -7.80809e-01 -7.17411e-01 -8.44207e-01
6.11200e+04 1.52000e+02 -6.03953e-01 -5.22354e-01 -6.85552e-01 -7.78468e-01 -7.15221e-01 -8.41714e-01
6.14400e+04 1.53000e+02 -7.13623e-01 -6.34529e-01 -7.92718e-01 -7.75983e-01 -7.12978e-01 -8.38987e-01
6.17600e+04 1.54000e+02 -7.58381e-01 -6.15872e-01 -9.00891e-01 -7.73357e-01 -7.10708e-01 -8.36006e-01
6.20800e+04 1.55000e+02 -6.78790e-01 -6.06865e-01 -7.50716e-01 -7.70603e-01 -7.08438e-01 -8.32768e-01
6.24000e+04 1.56000e+02 -6.94646e-01 -6.36406e-01 -7.52887e-01 -7.67741e-01 -7.06201e-01 -8.29280e-01
6.27200e+04 1.56000e+02 -6.94646e-01 -6.36406e-01 -7.52887e-01 -7.64793e-01 -7.04027e-01 -8.25559e-01
6.30400e+04 1.57000e+02 -6.49460e-01 -5.94101e-01 -7.04818e-01 -7.61782e-01 -7.01936e-01 -8.21628e-01
6.33600e+04 1.58000e+02 -6.92261e-01 -5.72750e-01 -8.11773e-01 -7.58730e-01 -6.99943e-01 -8.17518e-01
6.36800e+04 1.59000e+02 -6.65903e-01 -5.89437e-01 -7.42369e-01 -7.55656e-01 -6.98049e-01 -8.13264e-01
6.40000e+04 1.60000e+02 -7.20347e-01 -6.84139e-01 -7.56554e-01 -7.52574e-01 -6.96241e-01 -8.08906e-01
6.43200e+04 1.60000e+02 -7.20347e-01 -6.84139e-01 -7.56554e-01 -7.49494e-01 -6.94499e-01 -8.04489e-01
6.46400e+04 1.61000e+02 -6.67255e-01 -5.77756e-01 -7.56753e-01 -7.46424e-01 -6.92789e-01 -8.00058e-01
6.49600e+04 1.62000e+02 -6.61177e-01 -5.91454e-01 -7.30900e-01 -7.43372e-01 -6.91081e-01 -7.95663e-01
6.52800e+04 1.63000e+02 -6.95130e-01 -5.86326e-01 -8.03935e-01 -7.40345e-01 -6.89342e-01 -7.91348e-01
6.56000e+04 1.64000e+02 -6.80277e-01 -6.29111e-01 -7.31443e-01 -7.37348e-01 -6.87545e-01 -7.87152e-01
6.59200e+04 1.64000e+02 -6.80277e-01 -6.29111e-01 -7.31443e-01 -7.34389e-01 -6.85672e-01 -7.83105e-01
6.62400e+04 1.65000e+02 -6.96274e-01 -5.95284e-01 -7.97264e-01 -7.31472e-01 -6.83720e-01 -7.79223e-01
6.65600e+04 1.66000e+02 -6.60187e-01 -5.85199e-01 -7.35176e-01 -7.28604e-01 -6.81695e-01 -7.75514e-01
6.68800e+04 1.67000e+02 -6.48989e-01 -5.72935e-01 -7.25044e-01 -7.25793e-01 -6.79613e-01 -7.71973e-01
6.72000e+04 1.68000e+02 -7.07000e-01 -5.83557e-01 -8.30442e-01 -7.23045e-01 -6.77501e-01 -7.68589e-01
6.75200e+04 1.68000e+02 -7.07000e-01 -5.83557e-01 -8.30442e-01 -7.20366e-01 -6.75385e-01 -7.65346e-01
6.78400e+04 1.69000e+02 -6.59699e-01 -5.80101e-01 -7.39297e-01 -7.17762e-01 -6.73294e-01 -7.62230e-01
6.81600e+04 1.70000e+02 -6.68212e-01 -6.03238e-01 -7.33186e-01 -7.15240e-01 -6.71248e-01 -7.59232e-01
6.84800e+04 1.71000e+02 -6.47862e-01 -5.59566e-01 -7.36158e-01 -7.12805e-01 -6.69262e-01 -7.56347e-01
6.88000e+04 1.72000e+02 -6.93139e-01 -6.20884e-01 -7.65394e-01 -7.10460e-01 -6.67335e-01 -7.53585e-01
6.91200e+04 1.72000e+02 -6.93139e-01 -6.20884e-01 -7.65394e-01 -7.08210e-01 -6.65459e-01 -7.50961e-01
6.94400e+04 1.73000e+02 -6.67854e-01 -5.64935e-01 -7.70773e-01 -7.06056e-01 -6.63613e-01 -7.48499e-01
6.97600e+04 1.74000e+02 -6.45462e-01 -5.48425e-01 -7.42499e-01 -7.04000e-01 -6.61770e-01 -7.46229e-01
7.00800e+04 1.75000e+02 -5.93783e-01 -5.16966e-01 -6.70600e-01 -7.02039e-01 -6.59901e-01 -7.44177e-01
7.04000e+04 1.76000e+02 -6.68671e-01 -5.97073e-01 -7.40269e-01 -7.00172e-01 -6.57979e-01 -7.42365e-01
7.07200e+04 1.76000e+02 -6.68671e-01 -5.97073e-01 -7.40269e-01 -6.98395e-01 -6.55987e-01 -7.40803e-01
7.10400e+04 1.77000e+02 -6.22170e-01 -5.75410e-01 -6.68931e-01 -6.96702e-01 -6.53915e-01 -7.39490e-01
7.13600e+04 1.78000e+02 -6.02201e-01 -5.45902e-01 -6.58499e-01 -6.95089e-01 -6.51766e-01 -7.38411e-01
7.16800e+04 1.79000e+02 -6.36357e-01 -5.38556e-01 -7.34158e-01 -6.93547e-01 -6.49553e-01 -7.37541e-01
7.20000e+04 1.80000e+02 -6.51794e-01 -5.59150e-01 -7.44438e-01 -6.92068e-01 -6.47293e-01 -7.36843e-01
7.23200e+04 1.80000e+02 -6.51794e-01 -5.59150e-01 -7.44438e-01 -6.90642e-01 -6.45007e-01 -7.36277e-01
7.26400e+04 1.81000e+02 -5.98382e-01 -5.48364e-01 -6.48401e-01 -6.89260e-01 -6.42721e-01 -7.35798e-01
7.29600e+04 1.82000e+02 -6.46569e-01 -5.92906e-01 -7.00231e-01 -6.87905e-01 -6.40451e-01 -7.35359e-01
7.32800e+04 1.83000e+02 -7.45950e-01 -6.83833e-01 -8.08066e-01 -6.86563e-01 -6.38213e-01 -7.34914e-01
7.36000e+04 1.84000e+02 -6.18357e-01 -5.43245e-01 -6.93468e-01 -6.85217e-01 -6.36014e-01 -7.34420e-01
7.39200e+04 1.84000e+02 -6.18357e-01 -5.43245e-01 -6.93468e-01 -6.83848e-01 -6.33857e-01 -7.33840e-01
7.42400e+04 1.85000e+02 -6.22690e-01 -5.27031e-01 -7.18348e-01 -6.82438e-01 -6.31735e-01 -7.33141e-01
7.45600e+04 1.86000e+02 -6.22962e-01 -5.31664e-01 -7.14260e-01 -6.80968e-01 -6.29641e-01 -7.32295e-01
7.48800e+04 1.87000e+02 -6.00799e-01 -5.40599e-01 -6.61000e-01 -6.79426e-01 -6.27566e-01 -7.31286e-01
7.52000e+04 1.88000e+02 -5.90232e-01 -5.20007e-01 -6.60456e-01 -6.77801e-01 -6.25500e-01 -7.30102e-01
7.55200e+04 1.88000e+02 -5.90232e-01 -5.20007e-01 -6.60456e-01 -6.76089e-01 -6.23442e-01 -7.28736e-01
7.58400e+04 1.89000e+02 -5.88874e-01 -4.93396e-01 -6.84352e-01 -6.74294e-01 -6.21397e-01 -7.27191e-01
7.61600e+04 1.90000e+02 -6.38760e-01 -5.61538e-01 -7.15982e-01 -6.72427e-01 -6.19379e-01 -7.25475e-01
7.64800e+04 1.91000e+02 -5.92413e-01 -4.96761e-01 -6.88066e-01 -6.70504e-01 -6.17408e-01 -7.23600e-01
7.68000e+04 1.92000e+02 -6.07313e-01 -5.63138e-01 -6.51488e-01 -6.68545e-01 -6.15506e-01 -7.21585e-01
7.71200e+04 1.92000e+02 -6.07313e-01 -5.63138e-01 -6.51488e-01 -6.66572e-01 -6.13696e-01 -7.19447e-01
7.74400e+04 1.93000e+02 -5.83054e-01 -4.90230e-01 -6.75879e-01 -6.64603e-01 -6.11996e-01 -7.17210e-01
7.77600e+04 1.94000e+02 -6.43750e-01 -5.32064e-01 -7.55436e-01 -6.62654e-01 -6.10415e-01 -7.14893e-01
7.80800e+04 1.95000e+02 -6.04570e-01 -5.04849e-01 -7.04290e-01 -6.60735e-01 -6.08955e-01 -7.12516e-01
7.84000e+04 1.96000e+02 -5.79820e-01 -4.71214e-01 -6.88426e-01 -6.58850e-01 -6.07606e-01 -7.10095e-01
7.87200e+04 1.96000e+02 -5.79820e-01 -4.71214e-01 -6.88426e-01 -6.56997e-01 -6.06351e-01 -7.07643e-01
7.90400e+04 1.97000e+02 -6.29168e-01 -5.80863e-01 -6.77474e-01 -6.55168e-01 -6.05165e-01 -7.05171e-01
7.93600e+04 1.98000e+02 -6.05059e-01 -5.36551e-01 -6.73567e-01 -6.53354e-01 -6.04023e-01 -7.02685e-01
7.96800e+04 1.99000e+02 -6.09630e-01 -5.47234e-01 -6.72026e-01 -6.51542e-01 -6.02893e-01 -7.00191e-01
8.00000e+04 2.00000e+02 -6.29950e-01 -5.48932e-01 -7.10968e-01 -6.49720e-01 -6.01747e-01 -6.97693e-01
8.03200e+04 2.00000e+02 -6.29950e-01 -5.48932e-01 -7.10968e-01 -6.47880e-01 -6.00562e-01 -6.95198e-01
8.06400e+04 2.01000e+02 -6.47325e-01 -5.80656e-01 -7.13993e-01 -6.46014e-01 -5.99315e-01 -6.92712e-01
8.09600e+04 2.02000e+02 -6.06625e-01 -5.07774e-01 -7.05476e-01 -6.44119e-01 -5.97995e-01 -6.90243e-01
8.12800e+04 2.03000e+02 -6.38743e-01 -5.33108e-01 -7.44378e-01 -6.42194e-01 -5.96591e-01 -6.87797e-01
8.16000e+04 2.04000e+02 -5.66808e-01 -4.72582e-01 -6.61034e-01 -6.40247e-01 -5.95106e-01 -6.85387e-01
8.19200e+04 2.04000e+02 -5.66808e-01 -4.72582e-01 -6.61034e-01 -6.38283e-01 -5.93546e-01 -6.83021e-01
8.22400e+04 2.05000e+02 -5.65432e-01 -4.75615e-01 -6.55249e-01 -6.36317e-01 -5.91923e-01 -6.80711e-01
8.25600e+04 2.06000e+02 -5.56271e-01 -4.79925e-01 -6.32618e-01 -6.34362e-01 -5.90256e-01 -6.78468e-01
8.28800e+04 2.07000e+02 -5.84180e-01 -4.84668e-01 -6.83693e-01 -6.32436e-01 -5.88566e-01 -6.76306e-01
8.32000e+04 2.08000e+02 -5.74531e-01 -5.01512e-01 -6.47549e-01 -6.30559e-01 -5.86875e-01 -6.74243e-01
8.35200e+04 2.08000e+02 -5.74531e-01 -5.01512e-01 -6.47549e-01 -6.28750e-01 -5.85206e-01 -6.72294e-01
8.38400e+04 2.09000e+02 -5.87710e-01 -5.35513e-01 -6.39906e-01 -6.27029e-01 -5.83579e-01 -6.70479e-01
8.41600e+04 2.10000e+02 -5.49583e-01 -4.96020e-01 -6.03146e-01 -6.25410e-01 -5.82008e-01 -6.68811e-01
8.44800e+04 2.11000e+02 -5.46646e-01 -4.76107e-01 -6.17186e-01 -6.23902e-01 -5.80505e-01 -6.67299e-01
8.48000e+04 2.12000e+02 -5.53483e-01 -5.13592e-01 -5.93374e-01 -6.22510e-01 -5.79077e-01 -6.65943e-01
8.51200e+04 2.12000e+02 -5.53483e-01 -5.13592e-01 -5.93374e-01 -6.21227e-01 -5.77722e-01 -6.64732e-01
8.54400e+04 2.13000e+02 -5.80480e-01 -5.31678e-01 -6.29281e-01 -6.20041e-01 -5.76436e-01 -6.63647e-01
8.57600e+04 2.14000e+02 -5.48830e-01 -4.66508e-01 -6.31153e-01 -6.18934e-01 -5.75207e-01 -6.62660e-01
8.60800e+04 2.15000e+02 -5.71673e-01 -5.11291e-01 -6.32055e-01 -6.17879e-01 -5.74021e-01 -6.61737e-01
8.64000e+04 2.16000e+02 -5.67282e-01 -4.92414e-01 -6.42150e-01 -6.16848e-01 -5.72859e-01 -6.60838e-01
8.67200e+04 2.16000e+02 -5.67282e-01 -4.92414e-01 -6.42150e-01 -6.15813e-01 -5.71700e-01 -6.59926e-01
8.70400e+04 2.17000e+02 -5.77096e-01 -4.85018e-01 -6.69173e-01 -6.14743e-01 -5.70524e-01 -6.58962e-01
8.73600e+04 2.18000e+02 -5.89148e-01 -4.86937e-01 -6.91359e-01 -6.13611e-01 -5.69310e-01 -6.57911e-01
8.76800e+04 2.19000e+02 -5.82970e-01 -4.66539e-01 -6.99401e-01 -6.12392e-01 -5.68038e-01 -6.56745e-01
8.80000e+04 2.20000e+02 -5.37949e-01 -4.88176e-01 -5.87721e-01 -6.11067e-01 -5.66698e-01 -6.55437e-01
8.83200e+04 2.20000e+02 -5.37949e-01 -4.88176e-01 -5.87721e-01 -6.09624e-01 -5.65280e-01 -6.53968e-01
8.86400e+04 2.21000e+02 -5.95006e-01 -5.30535e-01 -6.59478e-01 -6.08055e-01 -5.63783e-01 -6.52326e-01
8.89600e+04 2.22000e+02 -5.77345e-01 -4.94370e-01 -6.60321e-01 -6.06360e-01 -5.62214e-01 -6.50506e-01
8.92800e+04 2.23000e+02 -5.90454e-01 -5.70005e-01 -6.10904e-01 -6.04547e-01 -5.60584e-01 -6.48510e-01
8.96000e+04 2.24000e+02 -5.39934e-01 -4.59005e-01 -6.20863e-01 -6.02630e-01 -5.58904e-01 -6.46356e-01
8.99200e+04 2.24000e+02 -5.39934e-01 -4.59005e-01 -6.20863e-01 -6.00629e-01 -5.57189e-01 -6.44069e-01
9.02400e+04 2.25000e+02 -5.56507e-01 -5.03992e-01 -6.09022e-01 -5.98567e-01 -5.55448e-01 -6.41686e-01
9.05600e+04 2.26000e+02 -5.87334e-01 -5.42893e-01 -6.31776e-01 -5.96472e-01 -5.53689e-01 -6.39255e-01
9.08800e+04 2.27000e+02 -5.97092e-01 -5.32281e-01 -6.61903e-01 -5.94373e-01 -5.51916e-01 -6.36830e-01
9.12000e+04 2.28000e+02 -5.39401e-01 -4.86182e-01 -5.92619e-01 -5.92299e-01 -5.50133e-01 -6.34464e-01
9.15200e+04 2.28000e+02 -5.39401e-01 -4.86182e-01 -5.92619e-01 -5.90277e-01 -5.48343e-01 -6.32211e-01
9.18400e+04 2.29000e+02 -5.38820e-01 -5.01565e-01 -5.76074e-01 -5.88332e-01 -5.46551e-01 -6.30114e-01
9.21600e+04 2.30000e+02 -5.70822e-01 -5.07216e-01 -6.34427e-01 -5.86487e-01 -5.44768e-01 -6.28205e-01
9.24800e+04 2.31000e+02 -5.97509e-01 -5.43188e-01 -6.51831e-01 -5.84755e-01 -5.43006e-01 -6.26505e-01
9.28000e+04 2.32000e+02 -5.57764e-01 -5.21529e-01 -5.93998e-01 -5.83151e-01 -5.41283e-01 -6.25018e-01
9.31200e+04 2.32000e+02 -5.57764e-01 -5.21529e-01 -5.93998e-01 -5.81680e-01 -5.39621e-01 -6.23738e-01
9.34400e+04 2.33000e+02 -5.49614e-01 -4.85850e-01 -6.13378e-01 -5.80344e-01 -5.38040e-01 -6.22649e-01
9.37600e+04 2.34000e+02 -5.50612e-01 -5.11004e-01 -5.90221e-01 -5.79143e-01 -5.36560e-01 -6.21725e-01
9.40800e+04 2.35000e+02 -5.31113e-01 -4.88687e-01 -5.73538e-01 -5.78069e-01 -5.35199e-01 -6.20938e-01
9.44000e+04 2.36000e+02 -5.43335e-01 -4.68381e-01 -6.18289e-01 -5.77113e-01 -5.33970e-01 -6.20255e-01
9.47200e+04 2.36000e+02 -5.43335e-01 -4.68381e-01 -6.18289e-01 -5.76264e-01 -5.32883e-01 -6.19645e-01
9.50400e+04 2.37000e+02 -5.46318e-01 -5.16349e-01 -5.76288e-01 -5.75509e-01 -5.31941e-01 -6.19078e-01
9.53600e+04 2.38000e+02 -5.61184e-01 -4.90615e-01 -6.31753e-01 -5.74836e-01 -5.31146e-01 -6.18525e-01
9.56800e+04 2.39000e+02 -6.01716e-01 -5.49539e-01 -6.53893e-01 -5.74229e-01 -5.30495e-01 -6.17963e-01
9.60000e+04 2.40000e+02 -5.36349e-01 -4.72676e-01 -6.00022e-01 -5.73676e-01 -5.29984e-01 -6.17368e-01
9.63200e+04 2.40000e+02 -5.36349e-01 -4.72676e-01 -6.00022e-01 -5.73162e-01 -5.29606e-01 -6.16719e-01
9.66400e+04 2.41000e+02 -5.52522e-01 -4.89811e-01 -6.15233e-01 -5.72674e-01 -5.29352e-01 -6.15996e-01
9.69600e+04 2.42000e+02 -5.20273e-01 -4.48048e-01 -5.92497e-01 -5.72197e-01 -5.29209e-01 -6.15185e-01
9.72800e+04 2.43000e+02 -5.39267e-01 -5.06033e-01 -5.72500e-01 -5.71718e-01 -5.29164e-01 -6.14272e-01
9.76000e+04 2.44000e+02 -5.28913e-01 -4.64720e-01 -5.93105e-01 -5.71223e-01 -5.29198e-01 -6.13249e-01
9.79200e+04 2.44000e+02 -5.28913e-01 -4.64720e-01 -5.93105e-01 -5.70704e-01 -5.29295e-01 -6.12112e-01
9.82400e+04 2.45000e+02 -5.19891e-01 -4.63440e-01 -5.76342e-01 -5.70151e-01 -5.29433e-01 -6.10868e-01
9.85600e+04 2.46000e+02 -5.31986e-01 -4.66210e-01 -5.97763e-01 -5.69560e-01 -5.29595e-01 -6.09526e-01
9.88800e+04 2.47000e+02 -6.06047e-01 -4.94358e-01 -7.17737e-01 -5.68931e-01 -5.29757e-01 -6.08105e-01
9.92000e+04 2.48000e+02 -5.31521e-01 -5.05246e-01 -5.57795e-01 -5.68262e-01 -5.29898e-01 -6.06626e-01
9.95200e+04 2.48000e+02 -5.31521e-01 -5.05246e-01 -5.57795e-01 -5.67558e-01 -5.30001e-01 -6.05116e-01
9.98400e+04 2.49000e+02 -5.41943e-01 -4.67957e-01 -6.15929e-01 -5.66820e-01 -5.30043e-01 -6.03597e-01
1.00160e+05 2.50000e+02 -5.49347e-01 -4.90227e-01 -6.08466e-01 -5.66050e-01 -5.30008e-01 -6.02091e-01
1.00480e+05 2.51000e+02 -5.59191e-01 -4.80275e-01 -6.38108e-01 -5.65248e-01 -5.29883e-01 -6.00612e-01
1.00800e+05 2.52000e+02 -5.42467e-01 -5.01591e-01 -5.83343e-01 -5.64413e-01 -5.29657e-01 -5.99170e-01
1.01120e+05 2.52000e+02 -5.42467e-01 -5.01591e-01 -5.83343e-01 -5.63547e-01 -5.29325e-01 -5.97769e-01
1.01440e+05 2.53000e+02 -5.17147e-01 -4.53927e-01 -5.80366e-01 -5.62648e-01 -5.28890e-01 -5.96406e-01
1.01760e+05 2.54000e+02 -5.37269e-01 -4.88824e-01 -5.85715e-01 -5.61718e-01 -5.28360e-01 -5.95077e-01
1.02080e+05 2.55000e+02 -5.05899e-01 -4.80017e-01 -5.31781e-01 -5.60762e-01 -5.27746e-01 -5.93778e-01
1.02400e+05 2.56000e+02 -5.33575e-01 -4.64409e-01 -6.02741e-01 -5.59784e-01 -5.27065e-01 -5.92504e-01
1.02720e+05 2.56000e+02 -5.33575e-01 -4.64409e-01 -6.02741e-01 -5.58794e-01 -5.26334e-01 -5.91255e-01
1.03040e+05 2.57000e+02 -5.81505e-01 -5.03622e-01 -6.59389e-01 -5.57802e-01 -5.25571e-01 -5.90033e-01
1.03360e+05 2.58000e+02 -5.41443e-01 -3.97179e-01 -6.85708e-01 -5.56818e-01 -5.24791e-01 -5.88845e-01
1.03680e+05 2.59000e+02 -5.09577e-01 -4.64395e-01 -5.54758e-01 -5.55852e-01 -5.24004e-01 -5.87700e-01
1.04000e+05 2.60000e+02 -4.87485e-01 -4.46567e-01 -5.28404e-01 -5.54913e-01 -5.23219e-01 -5.86608e-01
1.04320e+05 2.60000e+02 -4.87485e-01 -4.46567e-01 -5.28404e-01 -5.54007e-01 -5.22438e-01 -5.85576e-01
1.04640e+05 2.61000e+02 -5.05659e-01 -4.86888e-01 -5.24431e-01 -5.53137e-01 -5.21662e-01 -5.84612e-01
1.04960e+05 2.62000e+02 -5.24306e-01 -4.91720e-01 -5.56891e-01 -5.52303e-01 -5.20890e-01 -5.83715e-01
1.05280e+05 2.63000e+02 -5.24851e-01 -4.64358e-01 -5.85345e-01 -5.51503e-01 -5.20121e-01 -5.82884e-01
1.05600e+05 2.64000e+02 -5.23731e-01 -4.50765e-01 -5.96698e-01 -5.50733e-01 -5.19355e-01 -5.82110e-01
1.05920e+05 2.64000e+02 -5.23731e-01 -4.50765e-01 -5.96698e-01 -5.49989e-01 -5.18591e-01 -5.81387e-01
1.06240e+05 2.65000e+02 -5.23229e-01 -4.80418e-01 -5.66040e-01 -5.49265e-01 -5.17830e-01 -5.80701e-01
1.06560e+05 2.66000e+02 -5.06325e-01 -4.53745e-01 -5.58905e-01 -5.48555e-01 -5.17067e-01 -5.80042e-01
1.06880e+05 2.67000e+02 -5.18617e-01 -4.10242e-01 -6.26992e-01 -5.47848e-01 -5.16300e-01 -5.79396e-01
1.07200e+05 2.68000e+02 -5.02200e-01 -4.62976e-01 -5.41425e-01 -5.47137e-01 -5.15524e-01 -5.78750e-01
1.07520e+05 2.68000e+02 -5.02200e-01 -4.62976e-01 -5.41425e-01 -5.46410e-01 -5.14732e-01 -5.78088e-01
1.07840e+05 2.69000e+02 -5.43968e-01 -4.38533e-01 -6.49404e-01 -5.45657e-01 -5.13917e-01 -5.77398e-01
1.08160e+05 2.70000e+02 -5.25297e-01 -4.72823e-01 -5.77771e-01 -5.44869e-01 -5.13072e-01 -5.76666e-01
1.08480e+05 2.71000e+02 -4.93819e-01 -4.53135e-01 -5.34503e-01 -5.44038e-01 -5.12194e-01 -5.75882e-01
1.08800e+05 2.72000e+02 -4.83978e-01 -4.04426e-01 -5.63531e-01 -5.43158e-01 -5.11279e-01 -5.75037e-01
1.09120e+05 2.72000e+02 -4.83978e-01 -4.04426e-01 -5.63531e-01 -5.42226e-01 -5.10330e-01 -5.74123e-01
1.09440e+05 2.73000e+02 -5.14200e-01 -4.66078e-01 -5.62322e-01 -5.41242e-01 -5.09347e-01 -5.73137e-01
1.09760e+05 2.74000e+02 -4.85115e-01 -4.35755e-01 -5.34475e-01 -5.40207e-01 -5.08337e-01 -5.72078e-01
1.10080e+05 2.75000e+02 -5.23275e-01 -4.76558e-01 -5.69991e-01 -5.39127e-01 -5.07306e-01 -5.70949e-01
1.10400e+05 2.76000e+02 -5.45653e-01 -4.51286e-01 -6.40020e-01 -5.38009e-01 -5.06263e-01 -5.69756e-01
1.10720e+05 2.76000e+02 -5.45653e-01 -4.51286e-01 -6.40020e-01 -5.36861e-01 -5.05214e-01 -5.68508e-01
1.11040e+05 2.77000e+02 -5.07568e-01 -4.54017e-01 -5.61119e-01 -5.35692e-01 -5.04163e-01 -5.67221e-01
1.11360e+05 2.78000e+02 -5.21981e-01 -4.58889e-01 -5.85073e-01 -5.34511e-01 -5.03111e-01 -5.65911e-01
1.11680e+05 2.79000e+02 -5.23176e-01 -4.60512e-01 -5.85841e-01 -5.33324e-01 -5.02053e-01 -5.64596e-01
1.12000e+05 2.80000e+02 -5.08152e-01 -4.58844e-01 -5.57460e-01 -5.32139e-01 -5.00979e-01 -5.63299e-01
1.12320e+05 2.80000e+02 -5.08152e-01 -4.58844e-01 -5.57460e-01 -5.30958e-01 -4.99877e-01 -5.62039e-01
1.12640e+05 2.81000e+02 -4.92995e-01 -4.33757e-01 -5.52233e-01 -5.29786e-01 -4.98737e-01 -5.60835e-01
1.12960e+05 2.82000e+02 -5.20021e-01 -4.67413e-01 -5.72629e-01 -5.28626e-01 -4.97549e-01 -5.59702e-01
1.13280e+05 2.83000e+02 -4.97990e-01 -4.33882e-01 -5.62099e-01 -5.27480e-01 -4.96307e-01 -5.58653e-01
1.13600e+05 2.84000e+02 -4.73088e-01 -4.26978e-01 -5.19198e-01 -5.26355e-01 -4.95013e-01 -5.57697e-01
1.13920e+05 2.84000e+02 -4.73088e-01 -4.26978e-01 -5.19198e-01 -5.25256e-01 -4.93673e-01 -5.56839e-01
1.14240e+05 2.85000e+02 -5.07886e-01 -4.54869e-01 -5.60903e-01 -5.24190e-01 -4.92298e-01 -5.56083e-01
1.14560e+05 2.86000e+02 -5.30630e-01 -4.29030e-01 -6.32230e-01 -5.23166e-01 -4.90906e-01 -5.55426e-01
1.14880e+05 2.87000e+02 -5.48650e-01 -4.75391e-01 -6.21909e-01 -5.22190e-01 -4.89517e-01 -5.54862e-01
1.15200e+05 2.88000e+02 -4.98530e-01 -4.39874e-01 -5.57186e-01 -5.21269e-01 -4.88155e-01 -5.54384e-01
1.15520e+05 2.88000e+02 -4.98530e-01 -4.39874e-01 -5.57186e-01 -5.20407e-01 -4.86841e-01 -5.53974e-01
1.15840e+05 2.89000e+02 -5.34498e-01 -5.21819e-01 -5.47177e-01 -5.19606e-01 -4.85596e-01 -5.53617e-01
1.16160e+05 2.90000e+02 -4.73677e-01 -4.40391e-01 -5.06964e-01 -5.18864e-01 -4.84436e-01 -5.53291e-01
1.16480e+05 2.91000e+02 -5.10863e-01 -4.69410e-01 -5.52316e-01 -5.18177e-01 -4.83374e-01 -5.52979e-01
1.16800e+05 2.92000e+02 -5.07187e-01 -4.70823e-01 -5.43552e-01 -5.17538e-01 -4.82417e-01 -5.52659e-01
1.17120e+05 2.92000e+02 -5.07187e-01 -4.70823e-01 -5.43552e-01 -5.16942e-01 -4.81566e-01 -5.52319e-01
1.17440e+05 2.93000e+02 -5.06064e-01 -4.62805e-01 -5.49323e-01 -5.16384e-01 -4.80819e-01 -5.51948e-01
1.17760e+05 2.94000e+02 -5.02908e-01 -3.96212e-01 -6.09603e-01 -5.15858e-01 -4.80171e-01 -5.51544e-01
1.18080e+05 2.95000e+02 -5.09234e-01 -4.67880e-01 -5.50587e-01 -5.15362e-01 -4.79617e-01 -5.51107e-01
1.18400e+05 2.96000e+02 -4.81452e-01 -4.44310e-01 -5.18594e-01 -5.14896e-01 -4.79150e-01 -5.50641e-01
1.18720e+05 2.96000e+02 -4.81452e-01 -4.44310e-01 -5.18594e-01 -5.14460e-01 -4.78765e-01 -5.50155e-01
1.19040e+05 2.97000e+02 -4.91486e-01 -4.48331e-01 -5.34640e-01 -5.14054e-01 -4.78456e-01 -5.49652e-01
1.19360e+05 2.98000e+02 -4.87751e-01 -4.33376e-01 -5.42126e-01 -5.13679e-01 -4.78221e-01 -5.49137e-01
1.19680e+05 2.99000e+02 -4.94883e-01 -3.94604e-01 -5.95162e-01 -5.13335e-01 -4.78056e-01 -5.48614e-01
1.20000e+05 3.00000e+02 -5.26709e-01 -4.77144e-01 -5.76275e-01 -5.13019e-01 -4.77954e-01 -5.48084e-01
1.20320e+05 3.00000e+02 -5.26709e-01 -4.77144e-01 -5.76275e-01 -5.12729e-01 -4.77910e-01 -5.47548e-01
1.20640e+05 3.01000e+02 -5.01381e-01 -4.41297e-01 -5.61465e-01 -5.12460e-01 -4.77913e-01 -5.47007e-01
1.20960e+05 3.02000e+02 -5.41932e-01 -4.79120e-01 -6.04744e-01 -5.12206e-01 -4.77949e-01 -5.46462e-01
1.21280e+05 3.03000e+02 -4.73226e-01 -3.81620e-01 -5.64833e-01 -5.11958e-01 -4.78003e-01 -5.45914e-01
1.21600e+05 3.04000e+02 -4.90788e-01 -4.30352e-01 -5.51224e-01 -5.11710e-01 -4.78055e-01 -5.45364e-01
1.21920e+05 3.04000e+02 -4.90788e-01 -4.30352e-01 -5.51224e-01 -5.11450e-01 -4.78088e-01 -5.44813e-01
1.22240e+05 3.05000e+02 -4.71042e-01 -4.04022e-01 -5.38063e-01 -5.11172e-01 -4.78080e-01 -5.44264e-01
1.22560e+05 3.06000e+02 -5.22523e-01 -4.23731e-01 -6.21315e-01 -5.10868e-01 -4.78013e-01 -5.43722e-01
1.22880e+05 3.07000e+02 -4.72250e-01 -4.03579e-01 -5.40921e-01 -5.10532e-01 -4.77872e-01 -5.43193e-01
1.23200e+05 3.08000e+02 -5.42579e-01 -4.48508e-01 -6.36649e-01 -5.10165e-01 -4.77643e-01 -5.42687e-01
1.23520e+05 3.08000e+02 -5.42579e-01 -4.48508e-01 -6.36649e-01 -5.09765e-01 -4.77316e-01 -5.42215e-01
1.23840e+05 3.09000e+02 -4.80406e-01 -4.17559e-01 -5.43254e-01 -5.09338e-01 -4.76887e-01 -5.41790e-01
1.24160e+05 3.10000e+02 -5.32094e-01 -4.66279e-01 -5.97910e-01 -5.08889e-01 -4.76352e-01 -5.41427e-01
1.24480e+05 3.11000e+02 -5.37259e-01 -4.48042e-01 -6.26476e-01 -5.08424e-01 -4.75709e-01 -5.41138e-01
1.24800e+05 3.12000e+02 -5.34298e-01 -4.42697e-01 -6.25899e-01 -5.07947e-01 -4.74958e-01 -5.40936e-01
1.25120e+05 3.12000e+02 -5.34298e-01 -4.42697e-01 -6.25899e-01 -5.07465e-01 -4.74102e-01 -5.40828e-01
1.25440e+05 3.13000e+02 -4.88562e-01 -4.57169e-01 -5.19956e-01 -5.06983e-01 -4.73145e-01 -5.40820e-01
1.25760e+05 3.14000e+02 -4.90971e-01 -4.63440e-01 -5.18502e-01 -5.06503e-01 -4.72094e-01 -5.40912e-01
1.26080e+05 3.15000e+02 -5.19147e-01 -4.32358e-01 -6.05937e-01 -5.06030e-01 -4.70958e-01 -5.41101e-01
1.26400e+05 3.16000e+02 -5.11974e-01 -4.27814e-01 -5.96133e-01 -5.05568e-01 -4.69752e-01 -5.41384e-01
1.26720e+05 3.16000e+02 -5.11974e-01 -4.27814e-01 -5.96133e-01 -5.05124e-01 -4.68492e-01 -5.41756e-01
1.27040e+05 3.17000e+02 -4.99740e-01 -4.67323e-01 -5.32156e-01 -5.04706e-01 -4.67198e-01 -5.42214e-01
1.27360e+05 3.18000e+02 -4.78124e-01 -4.34210e-01 -5.22039e-01 -5.04322e-01 -4.65890e-01 -5.42755e-01
1.27680e+05 3.19000e+02 -5.06755e-01 -4.46495e-01 -5.67016e-01 -5.03984e-01 -4.64591e-01 -5.43377e-01
1.28000e+05 3.20000e+02 -5.34296e-01 -4.90650e-01 -5.77942e-01 -5.03701e-01 -4.63324e-01 -5.44078e-01
1.28320e+05 3.20000e+02 -5.34296e-01 -4.90650e-01 -5.77942e-01 -5.03482e-01 -4.62111e-01 -5.44854e-01
1.28640e+05 3.21000e+02 -5.19238e-01 -4.73880e-01 -5.64597e-01 -5.03335e-01 -4.60973e-01 -5.45698e-01
1.28960e+05 3.22000e+02 -4.58039e-01 -4.09463e-01 -5.06615e-01 -5.03263e-01 -4.59926e-01 -5.46601e-01
1.29280e+05 3.23000e+02 -5.21192e-01 -4.52801e-01 -5.89583e-01 -5.03266e-01 -4.58986e-01 -5.47547e-01
1.29600e+05 3.24000e+02 -4.93342e-01 -4.57834e-01 -5.28851e-01 -5.03341e-01 -4.58167e-01 -5.48514e-01
1.29920e+05 3.24000e+02 -4.93342e-01 -4.57834e-01 -5.28851e-01 -5.03479e-01 -4.57479e-01 -5.49479e-01
1.30240e+05 3.25000e+02 -5.07030e-01 -4.91158e-01 -5.22903e-01 -5.03672e-01 -4.56933e-01 -5.50411e-01
1.30560e+05 3.26000e+02 -5.25792e-01 -4.61355e-01 -5.90230e-01 -5.03907e-01 -4.56536e-01 -5.51278e-01
1.30880e+05 3.27000e+02 -4.55816e-01 -4.04913e-01 -5.06718e-01 -5.04172e-01 -4.56295e-01 -5.52048e-01
1.31200e+05 3.28000e+02 -4.96960e-01 -4.40816e-01 -5.53104e-01 -5.04453e-01 -4.56216e-01 -5.52690e-01
1.31520e+05 3.28000e+02 -4.96960e-01 -4.40816e-01 -5.53104e-01 -5.04738e-01 -4.56304e-01 -5.53172e-01
1.31840e+05 3.29000e+02 -4.53211e-01 -4.01270e-01 -5.05152e-01 -5.05016e-01 -4.56560e-01 -5.53473e-01
1.32160e+05 3.30000e+02 -5.45037e-01 -4.16005e-01 -6.74069e-01 -5.05277e-01 -4.56982e-01 -5.53571e-01
1.32480e+05 3.31000e+02 -5.09853e-01 -4.68937e-01 -5.50769e-01 -5.05512e-01 -4.57567e-01 -5.53457e-01
1.32800e+05 3.32000e+02 -5.24275e-01 -4.94146e-01 -5.54403e-01 -5.05715e-01 -4.58306e-01 -5.53124e-01
1.33120e+05 3.32000e+02 -5.24275e-01 -4.94146e-01 -5.54403e-01 -5.05879e-01 -4.59184e-01 -5.52575e-01
1.33440e+05 3.33000e+02 -4.78628e-01 -4.29318e-01 -5.27937e-01 -5.06001e-01 -4.60184e-01 -5.51818e-01
1.33760e+05 3.34000e+02 -4.91420e-01 -4.63665e-01 -5.19176e-01 -5.06075e-01 -4.61284e-01 -5.50867e-01
1.34080e+05 3.35000e+02 -4.75333e-01 -4.26543e-01 -5.24123e-01 -5.06099e-01 -4.62459e-01 -5.49739e-01
1.34400e+05 3.36000e+02 -4.87483e-01 -4.26886e-01 -5.48080e-01 -5.06069e-01 -4.63679e-01 -5.48458e-01
1.34720e+05 3.36000e+02 -4.87483e-01 -4.26886e-01 -5.48080e-01 -5.05984e-01 -4.64915e-01 -5.47053e-01
1.35040e+05 3.37000e+02 -4.79316e-01 -4.32044e-01 -5.26587e-01 -5.05844e-01 -4.66133e-01 -5.45555e-01
1.35360e+05 3.38000e+02 -4.70421e-01 -4.00433e-01 -5.40410e-01 -5.05652e-01 -4.67304e-01 -5.44000e-01
1.35680e+05 3.39000e+02 -5.03204e-01 -4.36346e-01 -5.70063e-01 -5.05412e-01 -4.68399e-01 -5.42425e-01
1.36000e+05 3.40000e+02 -4.97746e-01 -4.62438e-01 -5.33054e-01 -5.05132e-01 -4.69397e-01 -5.40867e-01
1.36320e+05 3.40000e+02 -4.97746e-01 -4.62438e-01 -5.33054e-01 -5.04818e-01 -4.70279e-01 -5.39356e-01
1.36640e+05 3.41000e+02 -5.09033e-01 -4.76415e-01 -5.41651e-01 -5.04476e-01 -4.71036e-01 -5.37916e-01
1.36960e+05 3.42000e+02 -4.98857e-01 -4.09176e-01 -5.88538e-01 -5.04113e-01 -4.71663e-01 -5.36563e-01
1.37280e+05 3.43000e+02 -5.16165e-01 -4.82883e-01 -5.49447e-01 -5.03731e-01 -4.72163e-01 -5.35300e-01
1.37600e+05 3.44000e+02 -4.64858e-01 -4.10472e-01 -5.19245e-01 -5.03333e-01 -4.72543e-01 -5.34124e-01
1.37920e+05 3.44000e+02 -4.64858e-01 -4.10472e-01 -5.19245e-01 -5.02918e-01 -4.72813e-01 -5.33022e-01
1.38240e+05 3.45000e+02 -5.13608e-01 -4.93750e-01 -5.33465e-01 -5.02483e-01 -4.72985e-01 -5.31981e-01
1.38560e+05 3.46000e+02 -4.79092e-01 -4.33213e-01 -5.24970e-01 -5.02027e-01 -4.73071e-01 -5.30983e-01
1.38880e+05 3.47000e+02 -4.69774e-01 -4.11920e-01 -5.27628e-01 -5.01548e-01 -4.73082e-01 -5.30015e-01
1.39200e+05 3.48000e+02 -5.33587e-01 -4.84887e-01 -5.82288e-01 -5.01049e-01 -4.73028e-01 -5.29070e-01
1.39520e+05 3.48000e+02 -5.33587e-01 -4.84887e-01 -5.82288e-01 -5.00531e-01 -4.72914e-01 -5.28147e-01
1.39840e+05 3.49000e+02 -4.79874e-01 -4.18133e-01 -5.41615e-01 -4.99999e-01 -4.72747e-01 -5.27252e-01
1.40160e+05 3.50000e+02 -4.68009e-01 -4.56088e-01 -4.79930e-01 -4.99462e-01 -4.72528e-01 -5.26395e-01
1.40480e+05 3.51000e+02 -4.67713e-01 -4.19784e-01 -5.15642e-01 -4.98927e-01 -4.72262e-01 -5.25592e-01
1.40800e+05 3.52000e+02 -4.64288e-01 -3.93301e-01 -5.35275e-01 -4.98404e-01 -4.71950e-01 -5.24858e-01
1.41120e+05 3.52000e+02 -4.64288e-01 -3.93301e-01 -5.35275e-01 -4.97900e-01 -4.71597e-01 -5.24202e-01
1.41440e+05 3.53000e+02 -5.21530e-01 -4.44931e-01 -5.98130e-01 -4.97422e-01 -4.71210e-01 -5.23635e-01
1.41760e+05 3.54000e+02 -4.52984e-01 -4.14589e-01 -4.91379e-01 -4.96977e-01 -4.70796e-01 -5.23158e-01
1.42080e+05 3.55000e+02 -4.87476e-01 -3.97111e-01 -5.77841e-01 -4.96567e-01 -4.70363e-01 -5.22770e-01
1.42400e+05 3.56000e+02 -4.79136e-01 -4.47030e-01 -5.11243e-01 -4.96192e-01 -4.69922e-01 -5.22463e-01
1.42720e+05 3.56000e+02 -4.79136e-01 -4.47030e-01 -5.11243e-01 -4.95852e-01 -4.69479e-01 -5.22224e-01
1.43040e+05 3.57000e+02 -4.70482e-01 -4.20176e-01 -5.20787e-01 -4.95540e-01 -4.69037e-01 -5.22043e-01
1.43360e+05 3.58000e+02 -4.99347e-01 -4.31137e-01 -5.67556e-01 -4.95250e-01 -4.68595e-01 -5.21904e-01
1.43680e+05 3.59000e+02 -4.65147e-01 -4.24079e-01 -5.06215e-01 -4.94973e-01 -4.68150e-01 -5.21795e-01
1.44000e+05 3.60000e+02 -5.17234e-01 -4.19166e-01 -6.15302e-01 -4.94698e-01 -4.67694e-01 -5.21702e-01
1.44320e+05 3.60000e+02 -5.17234e-01 -4.19166e-01 -6.15302e-01 -4.94417e-01 -4.67218e-01 -5.21615e-01
1.44640e+05 3.61000e+02 -4.55691e-01 -3.88764e-01 -5.22617e-01 -4.94118e-01 -4.66716e-01 -5.21521e-01
1.44960e+05 3.62000e+02 -4.84690e-01 -4.16682e-01 -5.52698e-01 -4.93794e-01 -4.66181e-01 -5.21408e-01
1.45280e+05 3.63000e+02 -4.88722e-01 -4.48369e-01 -5.29075e-01 -4.93438e-01 -4.65613e-01 -5.21263e-01
1.45600e+05 3.64000e+02 -4.71458e-01 -4.35375e-01 -5.07541e-01 -4.93044e-01 -4.65016e-01 -5.21073e-01
1.45920e+05 3.64000e+02 -4.71458e-01 -4.35375e-01 -5.07541e-01 -4.92612e-01 -4.64394e-01 -5.20831e-01
1.46240e+05 3.65000e+02 -4.83937e-01 -4.38599e-01 -5.29275e-01 -4.92142e-01 -4.63756e-01 -5.20528e-01
1.46560e+05 3.66000e+02 -4.70568e-01 -4.09325e-01 -5.31811e-01 -4.91636e-01 -4.63110e-01 -5.20162e-01
1.46880e+05 3.67000e+02 -4.77546e-01 -4.49926e-01 -5.05167e-01 -4.91099e-01 -4.62464e-01 -5.19735e-01
1.47200e+05 3.68000e+02 -4.60984e-01 -4.04404e-01 -5.17565e-01 -4.90539e-01 -4.61822e-01 -5.19256e-01
1.47520e+05 3.68000e+02 -4.60984e-01 -4.04404e-01 -5.17565e-01 -4.89964e-01 -4.61188e-01 -5.18739e-01
1.47840e+05 3.69000e+02 -4.77595e-01 -4.42573e-01 -5.12618e-01 -4.89380e-01 -4.60558e-01 -5.18203e-01
1.48160e+05 3.70000e+02 -4.78318e-01 -4.28145e-01 -5.28491e-01 -4.88797e-01 -4.59926e-01 -5.17669e-01
1.48480e+05 3.71000e+02 -4.54535e-01 -3.84576e-01 -5.24493e-01 -4.88222e-01 -4.59283e-01 -5.17160e-01
1.48800e+05 3.72000e+02 -5.35720e-01 -4.61113e-01 -6.10327e-01 -4.87659e-01 -4.58619e-01 -5.16700e-01
1.49120e+05 3.72000e+02 -5.35720e-01 -4.61113e-01 -6.10327e-01 -4.87115e-01 -4.57923e-01 -5.16306e-01
1.49440e+05 3.73000e+02 -4.94033e-01 -4.44958e-01 -5.43108e-01 -4.86590e-01 -4.57190e-01 -5.15991e-01
1.49760e+05 3.74000e+02 -4.96425e-01 -4.35639e-01 -5.57211e-01 -4.86086e-01 -4.56416e-01 -5.15757e-01
1.50080e+05 3.75000e+02 -4.99643e-01 -4.32511e-01 -5.66775e-01 -4.85602e-01 -4.55603e-01 -5.15601e-01
1.50400e+05 3.76000e+02 -4.86353e-01 -4.36143e-01 -5.36562e-01 -4.85135e-01 -4.54762e-01 -5.15508e-01
1.50720e+05 3.76000e+02 -4.86353e-01 -4.36143e-01 -5.36562e-01 -4.84682e-01 -4.53906e-01 -5.15457e-01
1.51040e+05 3.77000e+02 -4.70455e-01 -4.35091e-01 -5.05818e-01 -4.84240e-01 -4.53053e-01 -5.15427e-01
1.51360e+05 3.78000e+02 -5.12604e-01 -4.13968e-01 -6.11240e-01 -4.83808e-01 -4.52220e-01 -5.15396e-01
1.51680e+05 3.79000e+02 -4.46113e-01 -4.04899e-01 -4.87328e-01 -4.83387e-01 -4.51428e-01 -5.15346e-01
1.52000e+05 3.80000e+02 -4.51874e-01 -3.87186e-01 -5.16563e-01 -4.82982e-01 -4.50696e-01 -5.15267e-01
1.52320e+05 3.80000e+02 -4.51874e-01 -3.87186e-01 -5.16563e-01 -4.82597e-01 -4.50040e-01 -5.15154e-01
1.52640e+05 3.81000e+02 -5.30345e-01 -4.77940e-01 -5.82750e-01 -4.82243e-01 -4.49477e-01 -5.15010e-01
1.52960e+05 3.82000e+02 -4.93304e-01 -4.42563e-01 -5.44046e-01 -4.81930e-01 -4.49019e-01 -5.14841e-01
1.53280e+05 3.83000e+02 -4.57757e-01 -4.34634e-01 -4.80879e-01 -4.81669e-01 -4.48679e-01 -5.14659e-01
1.53600e+05 3.84000e+02 -4.82370e-01 -4.59013e-01 -5.05727e-01 -4.81468e-01 -4.48463e-01 -5.14472e-01
1.53920e+05 3.84000e+02 -4.82370e-01 -4.59013e-01 -5.05727e-01 -4.81334e-01 -4.48376e-01 -5.14292e-01
1.54240e+05 3.85000e+02 -4.48725e-01 -4.26266e-01 -4.71184e-01 -4.81271e-01 -4.48416e-01 -5.14126e-01
1.54560e+05 3.86000e+02 -4.81441e-01 -4.55098e-01 -5.07783e-01 -4.81278e-01 -4.48577e-01 -5.13979e-01
1.54880e+05 3.87000e+02 -4.17468e-01 -3.67101e-01 -4.67834e-01 -4.81350e-01 -4.48847e-01 -5.13853e-01
1.55200e+05 3.88000e+02 -5.33016e-01 -4.92027e-01 -5.74006e-01 -4.81480e-01 -4.49212e-01 -5.13748e-01
1.55520e+05 3.88000e+02 -5.33016e-01 -4.92027e-01 -5.74006e-01 -4.81658e-01 -4.49658e-01 -5.13659e-01
1.55840e+05 3.89000e+02 -4.54119e-01 -4.19985e-01 -4.88253e-01 -4.81872e-01 -4.50166e-01 -5.13578e-01
1.56160e+05 3.90000e+02 -4.85530e-01 -4.27082e-01 -5.43977e-01 -4.82109e-01 -4.50721e-01 -5.13497e-01
1.56480e+05 3.91000e+02 -4.60716e-01 -4.25586e-01 -4.95847e-01 -4.82355e-01 -4.51309e-01 -5.13401e-01
1.56800e+05 3.92000e+02 -4.75224e-01 -4.15961e-01 -5.34487e-01 -4.82595e-01 -4.51917e-01 -5.13274e-01
1.57120e+05 3.92000e+02 -4.75224e-01 -4.15961e-01 -5.34487e-01 -4.82815e-01 -4.52533e-01 -5.13097e-01
1.57440e+05 3.93000e+02 -5.10920e-01 -4.70643e-01 -5.51196e-01 -4.83000e-01 -4.53151e-01 -5.12850e-01
1.57760e+05 3.94000e+02 -4.56491e-01 -4.06896e-01 -5.06086e-01 -4.83137e-01 -4.53761e-01 -5.12514e-01
1.58080e+05 3.95000e+02 -4.39269e-01 -3.94467e-01 -4.84072e-01 -4.83216e-01 -4.54358e-01 -5.12073e-01
1.58400e+05 3.96000e+02 -4.39199e-01 -4.19773e-01 -4.58625e-01 -4.83226e-01 -4.54939e-01 -5.11513e-01
1.58720e+05 3.96000e+02 -4.39199e-01 -4.19773e-01 -4.58625e-01 -4.83164e-01 -4.55501e-01 -5.10827e-01
1.59040e+05 3.97000e+02 -4.56660e-01 -4.14535e-01 -4.98784e-01 -4.83027e-01 -4.56040e-01 -5.10015e-01
1.59360e+05 3.98000e+02 -5.07500e-01 -4.52245e-01 -5.62756e-01 -4.82818e-01 -4.56555e-01 -5.09081e-01
1.59680e+05 3.99000e+02 -4.34105e-01 -3.74019e-01 -4.94191e-01 -4.82542e-01 -4.57043e-01 -5.08040e-01
1.60000e+05 4.00000e+02 -4.92295e-01 -4.39153e-01 -5.45437e-01 -4.82205e-01 -4.57500e-01 -5.06910e-01
1.60320e+05 4.00000e+02 -4.92295e-01 -4.39153e-01 -5.45437e-01 -4.81817e-01 -4.57921e-01 -5.05713e-01
1.60640e+05 4.01000e+02 -4.34241e-01 -4.03200e-01 -4.65282e-01 -4.81387e-01 -4.58300e-01 -5.04473e-01
1.60960e+05 4.02000e+02 -4.63941e-01 -4.12327e-01 -5.15555e-01 -4.80921e-01 -4.58629e-01 -5.03212e-01
1.61280e+05 4.03000e+02 -4.27479e-01 -3.81857e-01 -4.73101e-01 -4.80425e-01 -4.58898e-01 -5.01953e-01
1.61600e+05 4.04000e+02 -4.80297e-01 -4.08791e-01 -5.51804e-01 -4.79905e-01 -4.59097e-01 -5.00714e-01
1.61920e+05 4.04000e+02 -4.80297e-01 -4.08791e-01 -5.51804e-01 -4.79362e-01 -4.59215e-01 -4.99508e-01
1.62240e+05 4.05000e+02 -4.75049e-01 -4.38309e-01 -5.11788e-01 -4.78796e-01 -4.59244e-01 -4.98348e-01
1.62560e+05 4.06000e+02 -4.41944e-01 -3.95400e-01 -4.88488e-01 -4.78209e-01 -4.59175e-01 -4.97244e-01
1.62880e+05 4.07000e+02 -4.53534e-01 -4.06686e-01 -5.00383e-01 -4.77602e-01 -4.59003e-01 -4.96200e-01
1.63200e+05 4.08000e+02 -4.73460e-01 -3.83121e-01 -5.63799e-01 -4.76973e-01 -4.58722e-01 -4.95223e-01
1.63520e+05 4.08000e+02 -4.73460e-01 -3.83121e-01 -5.63799e-01 -4.76323e-01 -4.58332e-01 -4.94314e-01
1.63840e+05 4.09000e+02 -4.60154e-01 -4.41773e-01 -4.78535e-01 -4.75651e-01 -4.57830e-01 -4.93473e-01
1.64160e+05 4.10000e+02 -4.89224e-01 -4.33779e-01 -5.44669e-01 -4.74960e-01 -4.57217e-01 -4.92703e-01
1.64480e+05 4.11000e+02 -4.68990e-01 -4.33766e-01 -5.04214e-01 -4.74248e-01 -4.56495e-01 -4.92001e-01
1.64800e+05 4.12000e+02 -4.48303e-01 -4.13659e-01 -4.82948e-01 -4.73518e-01 -4.55667e-01 -4.91369e-01
1.65120e+05 4.12000e+02 -4.48303e-01 -4.13659e-01 -4.82948e-01 -4.72772e-01 -4.54741e-01 -4.90804e-01
1.65440e+05 4.13000e+02 -4.51738e-01 -3.95380e-01 -5.08096e-01 -4.72015e-01 -4.53725e-01 -4.90305e-01
1.65760e+05 4.14000e+02 -4.81697e-01 -4.26112e-01 -5.37281e-01 -4.71249e-01 -4.52631e-01 -4.89866e-01
1.66080e+05 4.15000e+02 -4.45046e-01 -4.06162e-01 -4.83930e-01 -4.70481e-01 -4.51480e-01 -4.89482e-01
1.66400e+05 4.16000e+02 -4.70976e-01 -4.14666e-01 -5.27285e-01 -4.69718e-01 -4.50294e-01 -4.89142e-01
1.66720e+05 4.16000e+02 -4.70976e-01 -4.14666e-01 -5.27285e-01 -4.68968e-01 -4.49101e-01 -4.88835e-01
1.67040e+05 4.17000e+02 -4.73818e-01 -3.95732e-01 -5.51904e-01 -4.68240e-01 -4.47934e-01 -4.88547e-01
1.67360e+05 4.18000e+02 -4.78316e-01 -4.22327e-01 -5.34305e-01 -4.67544e-01 -4.46823e-01 -4.88264e-01
1.67680e+05 4.19000e+02 -4.79008e-01 -4.32446e-01 -5.25570e-01 -4.66886e-01 -4.45798e-01 -4.87975e-01
1.68000e+05 4.20000e+02 -4.81689e-01 -4.44752e-01 -5.18625e-01 -4.66276e-01 -4.44885e-01 -4.87667e-01
1.68320e+05 4.20000e+02 -4.81689e-01 -4.44752e-01 -5.18625e-01 -4.65718e-01 -4.44101e-01 -4.87335e-01
1.68640e+05 4.21000e+02 -4.75395e-01 -4.18313e-01 -5.32476e-01 -4.65217e-01 -4.43459e-01 -4.86975e-01
1.68960e+05 4.22000e+02 -4.19880e-01 -3.83514e-01 -4.56245e-01 -4.64775e-01 -4.42961e-01 -4.86589e-01
1.69280e+05 4.23000e+02 -4.68801e-01 -4.05418e-01 -5.32185e-01 -4.64392e-01 -4.42606e-01 -4.86179e-01
1.69600e+05 4.24000e+02 -4.75171e-01 -4.37568e-01 -5.12774e-01 -4.64069e-01 -4.42384e-01 -4.85754e-01
1.69920e+05 4.24000e+02 -4.75171e-01 -4.37568e-01 -5.12774e-01 -4.63805e-01 -4.42287e-01 -4.85323e-01
1.70240e+05 4.25000e+02 -4.71782e-01 -4.13787e-01 -5.29778e-01 -4.63599e-01 -4.42301e-01 -4.84897e-01
1.70560e+05 4.26000e+02 -4.59174e-01 -4.35739e-01 -4.82609e-01 -4.63451e-01 -4.42416e-01 -4.84486e-01
1.70880e+05 4.27000e+02 -4.26249e-01 -3.84111e-01 -4.68388e-01 -4.63360e-01 -4.42623e-01 -4.84098e-01
1.71200e+05 4.28000e+02 -4.82810e-01 -4.40971e-01 -5.24648e-01 -4.63326e-01 -4.42914e-01 -4.83739e-01
1.71520e+05 4.28000e+02 -4.82810e-01 -4.40971e-01 -5.24648e-01 -4.63346e-01 -4.43281e-01 -4.83411e-01
1.71840e+05 4.29000e+02 -4.52833e-01 -4.18341e-01 -4.87325e-01 -4.63416e-01 -4.43719e-01 -4.83113e-01
1.72160e+05 4.30000e+02 -4.73179e-01 -4.35837e-01 -5.10522e-01 -4.63531e-01 -4.44220e-01 -4.82841e-01
1.72480e+05 4.31000e+02 -4.63814e-01 -4.25350e-01 -5.02278e-01 -4.63683e-01 -4.44777e-01 -4.82589e-01
1.72800e+05 4.32000e+02 -4.52349e-01 -4.15650e-01 -4.89048e-01 -4.63864e-01 -4.45383e-01 -4.82346e-01
1.73120e+05 4.32000e+02 -4.52349e-01 -4.15650e-01 -4.89048e-01 -4.64065e-01 -4.46028e-01 -4.82102e-01
1.73440e+05 4.33000e+02 -4.38257e-01 -4.16495e-01 -4.60018e-01 -4.64275e-01 -4.46703e-01 -4.81846e-01
1.73760e+05 4.34000e+02 -4.55922e-01 -3.52677e-01 -5.59167e-01 -4.64482e-01 -4.47395e-01 -4.81570e-01
1.74080e+05 4.35000e+02 -4.60593e-01 -4.02360e-01 -5.18826e-01 -4.64678e-01 -4.48089e-01 -4.81266e-01
1.74400e+05 4.36000e+02 -4.70383e-01 -4.34175e-01 -5.06591e-01 -4.64852e-01 -4.48770e-01 -4.80934e-01
1.74720e+05 4.36000e+02 -4.70383e-01 -4.34175e-01 -5.06591e-01 -4.64996e-01 -4.49419e-01 -4.80574e-01
1.75040e+05 4.37000e+02 -4.55162e-01 -4.13510e-01 -4.96813e-01 -4.65106e-01 -4.50018e-01 -4.80194e-01
1.75360e+05 4.38000e+02 -5.01637e-01 -4.47391e-01 -5.55883e-01 -4.65175e-01 -4.50548e-01 -4.79802e-01
1.75680e+05 4.39000e+02 -4.20891e-01 -4.02472e-01 -4.39311e-01 -4.65201e-01 -4.50994e-01 -4.79409e-01
1.76000e+05 4.40000e+02 -4.73729e-01 -4.23837e-01 -5.23622e-01 -4.65183e-01 -4.51340e-01 -4.79025e-01
1.76320e+05 4.40000e+02 -4.73729e-01 -4.23837e-01 -5.23622e-01 -4.65118e-01 -4.51579e-01 -4.78658e-01
1.76640e+05 4.41000e+02 -4.54150e-01 -4.27421e-01 -4.80878e-01 -4.65009e-01 -4.51703e-01 -4.78315e-01
1.76960e+05 4.42000e+02 -4.30895e-01 -4.08824e-01 -4.52966e-01 -4.64857e-01 -4.51715e-01 -4.77999e-01
1.77280e+05 4.43000e+02 -4.89433e-01 -4.28690e-01 -5.50176e-01 -4.64664e-01 -4.51617e-01 -4.77712e-01
1.77600e+05 4.44000e+02 -5.11333e-01 -4.45909e-01 -5.76758e-01 -4.64436e-01 -4.51417e-01 -4.77455e-01
1.77920e+05 4.44000e+02 -5.11333e-01 -4.45909e-01 -5.76758e-01 -4.64179e-01 -4.51131e-01 -4.77227e-01
1.78240e+05 4.45000e+02 -4.67368e-01 -4.06040e-01 -5.28696e-01 -4.63899e-01 -4.50772e-01 -4.77025e-01
1.78560e+05 4.46000e+02 -4.81756e-01 -4.34969e-01 -5.28543e-01 -4.63604e-01 -4.50362e-01 -4.76847e-01
1.78880e+05 4.47000e+02 -4.72806e-01 -3.99596e-01 -5.46015e-01 -4.63302e-01 -4.49919e-01 -4.76685e-01
1.79200e+05 4.48000e+02 -4.49284e-01 -4.29133e-01 -4.69436e-01 -4.63000e-01 -4.49467e-01 -4.76533e-01
1.79520e+05 4.48000e+02 -4.49284e-01 -4.29133e-01 -4.69436e-01 -4.62703e-01 -4.49023e-01 -4.76383e-01
1.79840e+05 4.49000e+02 -4.79621e-01 -4.40741e-01 -5.18502e-01 -4.62419e-01 -4.48608e-01 -4.76230e-01
1.80160e+05 4.50000e+02 -4.75209e-01 -4.36518e-01 -5.13900e-01 -4.62153e-01 -4.48238e-01 -4.76067e-01
1.80480e+05 4.51000e+02 -4.77735e-01 -4.57423e-01 -4.98046e-01 -4.61913e-01 -4.47930e-01 -4.75896e-01
1.80800e+05 4.52000e+02 -5.07308e-01 -4.54572e-01 -5.60045e-01 -4.61707e-01 -4.47696e-01 -4.75719e-01
1.81120e+05 4.52000e+02 -5.07308e-01 -4.54572e-01 -5.60045e-01 -4.61544e-01 -4.47545e-01 -4.75543e-01
1.81440e+05 4.53000e+02 -4.79469e-01 -4.34236e-01 -5.24701e-01 -4.61433e-01 -4.47484e-01 -4.75381e-01
1.81760e+05 4.54000e+02 -4.86880e-01 -4.39425e-01 -5.34335e-01 -4.61380e-01 -4.47516e-01 -4.75244e-01
1.82080e+05 4.55000e+02 -5.13402e-01 -4.58347e-01 -5.68457e-01 -4.61393e-01 -4.47640e-01 -4.75145e-01
1.82400e+05 4.56000e+02 -4.56686e-01 -4.19078e-01 -4.94294e-01 -4.61475e-01 -4.47855e-01 -4.75095e-01
1.82720e+05 4.56000e+02 -4.56686e-01 -4.19078e-01 -4.94294e-01 -4.61630e-01 -4.48157e-01 -4.75103e-01
1.83040e+05 4.57000e+02 -4.83462e-01 -4.42819e-01 -5.24105e-01 -4.61857e-01 -4.48542e-01 -4.75173e-01
1.83360e+05 4.58000e+02 -4.78008e-01 -4.56438e-01 -4.99579e-01 -4.62157e-01 -4.49005e-01 -4.75309e-01
1.83680e+05 4.59000e+02 -4.67644e-01 -4.12147e-01 -5.23141e-01 -4.62527e-01 -4.49543e-01 -4.75512e-01
1.84000e+05 4.60000e+02 -4.64958e-01 -4.06323e-01 -5.23592e-01 -4.62966e-01 -4.50150e-01 -4.75781e-01
1.84320e+05 4.60000e+02 -4.64958e-01 -4.06323e-01 -5.23592e-01 -4.63471e-01 -4.50822e-01 -4.76120e-01
1.84640e+05 4.61000e+02 -4.60129e-01 -4.35471e-01 -4.84787e-01 -4.64041e-01 -4.51557e-01 -4.76525e-01
1.84960e+05 4.62000e+02 -4.80440e-01 -4.33462e-01 -5.27419e-01 -4.64672e-01 -4.52350e-01 -4.76994e-01
1.85280e+05 4.63000e+02 -4.49255e-01 -4.16816e-01 -4.81694e-01 -4.65362e-01 -4.53202e-01 -4.77522e-01
1.85600e+05 4.64000e+02 -4.74137e-01 -4.25147e-01 -5.23126e-01 -4.66106e-01 -4.54114e-01 -4.78099e-01
1.85920e+05 4.64000e+02 -4.74137e-01 -4.25147e-01 -5.23126e-01 -4.66898e-01 -4.55085e-01 -4.78711e-01
1.86240e+05 4.65000e+02 -4.86955e-01 -4.43586e-01 -5.30325e-01 -4.67728e-01 -4.56117e-01 -4.79338e-01
1.86560e+05 4.66000e+02 -4.71532e-01 -4.41678e-01 -5.01385e-01 -4.68584e-01 -4.57208e-01 -4.79960e-01
1.86880e+05 4.67000e+02 -4.39499e-01 -4.03400e-01 -4.75599e-01 -4.69455e-01 -4.58355e-01 -4.80554e-01
1.87200e+05 4.68000e+02 -4.79525e-01 -4.23364e-01 -5.35686e-01 -4.70322e-01 -4.59549e-01 -4.81094e-01
1.87520e+05 4.68000e+02 -4.79525e-01 -4.23364e-01 -5.35686e-01 -4.71169e-01 -4.60779e-01 -4.81559e-01
1.87840e+05 4.69000e+02 -4.54614e-01 -4.25133e-01 -4.84096e-01 -4.71979e-01 -4.62030e-01 -4.81929e-01
1.88160e+05 4.70000e+02 -4.65513e-01 -4.08326e-01 -5.22699e-01 -4.72735e-01 -4.63281e-01 -4.82189e-01
1.88480e+05 4.71000e+02 -4.40506e-01 -4.12000e-01 -4.69012e-01 -4.73422e-01 -4.64510e-01 -4.82334e-01
1.88800e+05 4.72000e+02 -4.65261e-01 -4.07983e-01 -5.22539e-01 -4.74027e-01 -4.65686e-01 -4.82368e-01
1.89120e+05 4.72000e+02 -4.65261e-01 -4.07983e-01 -5.22539e-01 -4.74540e-01 -4.66777e-01 -4.82303e-01
1.89440e+05 4.73000e+02 -4.48579e-01 -4.12768e-01 -4.84390e-01 -4.74956e-01 -4.67743e-01 -4.82169e-01
1.89760e+05 4.74000e+02 -4.88515e-01 -4.56098e-01 -5.20932e-01 -4.75269e-01 -4.68538e-01 -4.81999e-01
1.90080e+05 4.75000e+02 -4.34402e-01 -3.87318e-01 -4.81487e-01 -4.75479e-01 -4.69119e-01 -4.81839e-01
1.90400e+05 4.76000e+02 -5.07722e-01 -4.45115e-01 -5.70330e-01 -4.75588e-01 -4.69448e-01 -4.81728e-01
1.90720e+05 4.76000e+02 -5.07722e-01 -4.45115e-01 -5.70330e-01 -4.75598e-01 -4.69502e-01 -4.81693e-01
1.91040e+05 4.77000e+02 -4.45674e-01 -4.09569e-01 -4.81778e-01 -4.75512e-01 -4.69289e-01 -4.81735e-01
1.91360e+05 4.78000e+02 -4.83583e-01 -4.47986e-01 -5.19181e-01 -4.75335e-01 -4.68836e-01 -4.81834e-01
1.91680e+05 4.79000e+02 -4.92968e-01 -4.22858e-01 -5.63077e-01 -4.75072e-01 -4.68189e-01 -4.81956e-01
1.92000e+05 4.80000e+02 -4.63506e-01 -4.43931e-01 -4.83082e-01 -4.74730e-01 -4.67394e-01 -4.82066e-01
1.92320e+05 4.80000e+02 -4.63506e-01 -4.43931e-01 -4.83082e-01 -4.74315e-01 -4.66496e-01 -4.82135e-01
1.92640e+05 4.81000e+02 -4.38193e-01 -3.86467e-01 -4.89919e-01 -4.73835e-01 -4.65529e-01 -4.82141e-01
1.92960e+05 4.82000e+02 -4.76190e-01 -4.28411e-01 -5.23969e-01 -4.73300e-01 -4.64527e-01 -4.82072e-01
1.93280e+05 4.83000e+02 -4.78983e-01 -4.20173e-01 -5.37793e-01 -4.72720e-01 -4.63515e-01 -4.81925e-01
1.93600e+05 4.84000e+02 -4.47546e-01 -3.83267e-01 -5.11824e-01 -4.72109e-01 -4.62517e-01 -4.81701e-01
1.93920e+05 4.84000e+02 -4.47546e-01 -3.83267e-01 -5.11824e-01 -4.71480e-01 -4.61553e-01 -4.81408e-01
1.94240e+05 4.85000e+02 -4.90100e-01 -4.70150e-01 -5.10051e-01 -4.70850e-01 -4.60642e-01 -4.81058e-01
1.94560e+05 4.86000e+02 -4.64077e-01 -4.42878e-01 -4.85276e-01 -4.70232e-01 -4.59796e-01 -4.80668e-01
1.94880e+05 4.87000e+02 -5.00749e-01 -4.35511e-01 -5.65987e-01 -4.69642e-01 -4.59029e-01 -4.80255e-01
1.95200e+05 4.88000e+02 -4.56571e-01 -4.27026e-01 -4.86115e-01 -4.69092e-01 -4.58346e-01 -4.79838e-01
1.95520e+05 4.88000e+02 -4.56571e-01 -4.27026e-01 -4.86115e-01 -4.68591e-01 -4.57752e-01 -4.79431e-01
1.95840e+05 4.89000e+02 -4.98371e-01 -4.47423e-01 -5.49318e-01 -4.68148e-01 -4.57246e-01 -4.79051e-01
1.96160e+05 4.90000e+02 -4.36512e-01 -3.90879e-01 -4.82145e-01 -4.67767e-01 -4.56828e-01 -4.78706e-01
1.96480e+05 4.91000e+02 -4.38035e-01 -4.01017e-01 -4.75052e-01 -4.67449e-01 -4.56494e-01 -4.78403e-01
1.96800e+05 4.92000e+02 -4.43664e-01 -4.09768e-01 -4.77559e-01 -4.67194e-01 -4.56239e-01 -4.78149e-01
1.97120e+05 4.92000e+02 -4.43664e-01 -4.09768e-01 -4.77559e-01 -4.67002e-01 -4.56059e-01 -4.77944e-01
1.97440e+05 4.93000e+02 -4.41856e-01 -4.08634e-01 -4.75079e-01 -4.66868e-01 -4.55946e-01 -4.77789e-01
1.97760e+05 4.94000e+02 -4.82308e-01 -4.53149e-01 -5.11467e-01 -4.66791e-01 -4.55896e-01 -4.77685e-01
1.98080e+05 4.95000e+02 -4.71995e-01 -4.20915e-01 -5.23075e-01 -4.66766e-01 -4.55899e-01 -4.77634e-01
1.98400e+05 4.96000e+02 -4.96671e-01 -4.79999e-01 -5.13343e-01 -4.66792e-01 -4.55948e-01 -4.77637e-01
1.98720e+05 4.96000e+02 -4.96671e-01 -4.79999e-01 -5.13343e-01 -4.66861e-01 -4.56028e-01 -4.77695e-01
1.99040e+05 4.97000e+02 -4.58927e-01 -4.00905e-01 -5.16950e-01 -4.66968e-01 -4.56127e-01 -4.77808e-01
1.99360e+05 4.98000e+02 -4.74047e-01 -4.27934e-01 -5.20160e-01 -4.67100e-01 -4.56231e-01 -4.77969e-01
1.99680e+05 4.99000e+02 -4.06056e-01 -3.91723e-01 -4.20388e-01 -4.67247e-01 -4.56325e-01 -4.78168e-01


==> fig/parallel/shkadov_2_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
3.20000e+02 0.00000e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
6.40000e+02 1.00000e+00 -3.31073e+00 -2.92483e+00 -3.69663e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
9.60000e+02 2.00000e+00 -2.96395e+00 -2.71629e+00 -3.21160e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.28000e+03 3.00000e+00 -3.13744e+00 -2.86881e+00 -3.40607e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.60000e+03 4.00000e+00 -3.11797e+00 -2.65547e+00 -3.58047e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.92000e+03 4.00000e+00 -3.11797e+00 -2.65547e+00 -3.58047e+00 -3.16537e+00 -3.01267e+00 -3.31806e+00
2.24000e+03 5.00000e+00 -3.15379e+00 -2.90821e+00 -3.39937e+00 -3.16537e+00 -3.01269e+00 -3.31805e+00
2.56000e+03 6.00000e+00 -3.22689e+00 -2.99636e+00 -3.45743e+00 -3.16537e+00 -3.01272e+00 -3.31803e+00
2.88000e+03 7.00000e+00 -3.15870e+00 -2.84764e+00 -3.46975e+00 -3.16539e+00 -3.01281e+00 -3.31797e+00
3.20000e+03 8.00000e+00 -2.96444e+00 -2.75683e+00 -3.17205e+00 -3.16540e+00 -3.01297e+00 -3.31783e+00
3.52000e+03 8.00000e+00 -2.96444e+00 -2.75683e+00 -3.17205e+00 -3.16543e+00 -3.01328e+00 -3.31757e+00
3.84000e+03 9.00000e+00 -3.06053e+00 -3.01890e+00 -3.10215e+00 -3.16545e+00 -3.01377e+00 -3.31712e+00
4.16000e+03 1.00000e+01 -2.94270e+00 -2.66378e+00 -3.22163e+00 -3.16546e+00 -3.01452e+00 -3.31640e+00
4.48000e+03 1.10000e+01 -2.99104e+00 -2.60503e+00 -3.37706e+00 -3.16544e+00 -3.01556e+00 -3.31533e+00
4.80000e+03 1.20000e+01 -2.86705e+00 -2.65920e+00 -3.07491e+00 -3.16539e+00 -3.01696e+00 -3.31383e+00
5.12000e+03 1.20000e+01 -2.86705e+00 -2.65920e+00 -3.07491e+00 -3.16528e+00 -3.01874e+00 -3.31182e+00
5.44000e+03 1.30000e+01 -3.13331e+00 -2.68712e+00 -3.57951e+00 -3.16510e+00 -3.02094e+00 -3.30926e+00
5.76000e+03 1.40000e+01 -3.04762e+00 -2.73673e+00 -3.35851e+00 -3.16482e+00 -3.02356e+00 -3.30607e+00
6.08000e+03 1.50000e+01 -2.92152e+00 -2.67499e+00 -3.16805e+00 -3.16441e+00 -3.02661e+00 -3.30221e+00
6.40000e+03 1.60000e+01 -2.73092e+00 -2.54431e+00 -2.91752e+00 -3.16385e+00 -3.03007e+00 -3.29764e+00
6.72000e+03 1.60000e+01 -2.73092e+00 -2.54431e+00 -2.91752e+00 -3.16310e+00 -3.03389e+00 -3.29231e+00
7.04000e+03 1.70000e+01 -2.72606e+00 -2.60737e+00 -2.84474e+00 -3.16210e+00 -3.03801e+00 -3.28620e+00
7.36000e+03 1.80000e+01 -2.90150e+00 -2.69127e+00 -3.11172e+00 -3.16080e+00 -3.04235e+00 -3.27925e+00
7.68000e+03 1.90000e+01 -2.73704e+00 -2.48401e+00 -2.99007e+00 -3.15914e+00 -3.04684e+00 -3.27144e+00
8.00000e+03 2.00000e+01 -2.75252e+00 -2.59707e+00 -2.90798e+00 -3.15706e+00 -3.05136e+00 -3.26276e+00
8.32000e+03 2.00000e+01 -2.75252e+00 -2.59707e+00 -2.90798e+00 -3.15450e+00 -3.05580e+00 -3.25320e+00
8.64000e+03 2.10000e+01 -2.69465e+00 -2.37754e+00 -3.01177e+00 -3.15141e+00 -3.06005e+00 -3.24277e+00
8.96000e+03 2.20000e+01 -2.79877e+00 -2.57448e+00 -3.02305e+00 -3.14775e+00 -3.06397e+00 -3.23153e+00
9.28000e+03 2.30000e+01 -2.88786e+00 -2.61078e+00 -3.16494e+00 -3.14346e+00 -3.06741e+00 -3.21952e+00
9.60000e+03 2.40000e+01 -2.63071e+00 -2.29425e+00 -2.96717e+00 -3.13852e+00 -3.07020e+00 -3.20683e+00
9.92000e+03 2.40000e+01 -2.63071e+00 -2.29425e+00 -2.96717e+00 -3.13287e+00 -3.07217e+00 -3.19357e+00
1.02400e+04 2.50000e+01 -2.40274e+00 -2.16688e+00 -2.63859e+00 -3.12647e+00 -3.07308e+00 -3.17986e+00
1.05600e+04 2.60000e+01 -2.77746e+00 -2.43453e+00 -3.12038e+00 -3.11929e+00 -3.07271e+00 -3.16588e+00
1.08800e+04 2.70000e+01 -2.63022e+00 -2.37578e+00 -2.88466e+00 -3.11131e+00 -3.07079e+00 -3.15184e+00
1.12000e+04 2.80000e+01 -2.58677e+00 -2.46517e+00 -2.70836e+00 -3.10250e+00 -3.06699e+00 -3.13800e+00
1.15200e+04 2.80000e+01 -2.58677e+00 -2.46517e+00 -2.70836e+00 -3.09284e+00 -3.06107e+00 -3.12461e+00
1.18400e+04 2.90000e+01 -2.61333e+00 -2.42393e+00 -2.80274e+00 -3.08235e+00 -3.05286e+00 -3.11184e+00
1.21600e+04 3.00000e+01 -2.66354e+00 -2.36024e+00 -2.96685e+00 -3.07104e+00 -3.04246e+00 -3.09962e+00
1.24800e+04 3.10000e+01 -2.77426e+00 -2.47577e+00 -3.07274e+00 -3.05895e+00 -3.03024e+00 -3.08767e+00
1.28000e+04 3.20000e+01 -2.33963e+00 -2.14240e+00 -2.53687e+00 -3.04612e+00 -3.01667e+00 -3.07557e+00
1.31200e+04 3.20000e+01 -2.33963e+00 -2.14240e+00 -2.53687e+00 -3.03259e+00 -3.00226e+00 -3.06293e+00
1.34400e+04 3.30000e+01 -2.38796e+00 -2.16797e+00 -2.60795e+00 -3.01842e+00 -2.98737e+00 -3.04948e+00
1.37600e+04 3.40000e+01 -2.43469e+00 -2.19623e+00 -2.67314e+00 -3.00367e+00 -2.97225e+00 -3.03509e+00
1.40800e+04 3.50000e+01 -2.28986e+00 -1.99534e+00 -2.58439e+00 -2.98840e+00 -2.95706e+00 -3.01975e+00
1.44000e+04 3.60000e+01 -2.24265e+00 -2.02924e+00 -2.45607e+00 -2.97269e+00 -2.94184e+00 -3.00354e+00
1.47200e+04 3.60000e+01 -2.24265e+00 -2.02924e+00 -2.45607e+00 -2.95660e+00 -2.92655e+00 -2.98664e+00
1.50400e+04 3.70000e+01 -2.14474e+00 -2.02142e+00 -2.26805e+00 -2.94021e+00 -2.91108e+00 -2.96934e+00
1.53600e+04 3.80000e+01 -2.75180e+00 -2.27015e+00 -3.23346e+00 -2.92360e+00 -2.89526e+00 -2.95194e+00
1.56800e+04 3.90000e+01 -2.11559e+00 -1.87715e+00 -2.35402e+00 -2.90683e+00 -2.87887e+00 -2.93479e+00
1.60000e+04 4.00000e+01 -2.09828e+00 -1.70281e+00 -2.49375e+00 -2.88996e+00 -2.86173e+00 -2.91820e+00
1.63200e+04 4.00000e+01 -2.09828e+00 -1.70281e+00 -2.49375e+00 -2.87302e+00 -2.84368e+00 -2.90236e+00
1.66400e+04 4.10000e+01 -2.10877e+00 -1.80802e+00 -2.40952e+00 -2.85602e+00 -2.82470e+00 -2.88733e+00
1.69600e+04 4.20000e+01 -2.32496e+00 -1.94314e+00 -2.70678e+00 -2.83894e+00 -2.80484e+00 -2.87304e+00
1.72800e+04 4.30000e+01 -2.15951e+00 -1.86945e+00 -2.44958e+00 -2.82176e+00 -2.78419e+00 -2.85933e+00
1.76000e+04 4.40000e+01 -2.01555e+00 -1.76974e+00 -2.26137e+00 -2.80441e+00 -2.76284e+00 -2.84599e+00
1.79200e+04 4.40000e+01 -2.01555e+00 -1.76974e+00 -2.26137e+00 -2.78685e+00 -2.74088e+00 -2.83281e+00
1.82400e+04 4.50000e+01 -2.25831e+00 -1.90116e+00 -2.61545e+00 -2.76901e+00 -2.71840e+00 -2.81962e+00
1.85600e+04 4.60000e+01 -2.01646e+00 -1.88881e+00 -2.14412e+00 -2.75083e+00 -2.69544e+00 -2.80621e+00
1.88800e+04 4.70000e+01 -1.84937e+00 -1.62225e+00 -2.07648e+00 -2.73226e+00 -2.67206e+00 -2.79246e+00
1.92000e+04 4.80000e+01 -1.68899e+00 -1.51944e+00 -1.85854e+00 -2.71326e+00 -2.64829e+00 -2.77823e+00
1.95200e+04 4.80000e+01 -1.68899e+00 -1.51944e+00 -1.85854e+00 -2.69381e+00 -2.62417e+00 -2.76344e+00
1.98400e+04 4.90000e+01 -1.77824e+00 -1.58298e+00 -1.97351e+00 -2.67389e+00 -2.59974e+00 -2.74804e+00
2.01600e+04 5.00000e+01 -1.76664e+00 -1.55010e+00 -1.98318e+00 -2.65350e+00 -2.57501e+00 -2.73199e+00
2.04800e+04 5.10000e+01 -1.83538e+00 -1.67966e+00 -1.99110e+00 -2.63267e+00 -2.55000e+00 -2.71534e+00
2.08000e+04 5.20000e+01 -1.68581e+00 -1.40987e+00 -1.96175e+00 -2.61140e+00 -2.52474e+00 -2.69807e+00
2.11200e+04 5.20000e+01 -1.68581e+00 -1.40987e+00 -1.96175e+00 -2.58975e+00 -2.49925e+00 -2.68025e+00
2.14400e+04 5.30000e+01 -1.97473e+00 -1.59098e+00 -2.35848e+00 -2.56772e+00 -2.47355e+00 -2.66188e+00
2.17600e+04 5.40000e+01 -1.86955e+00 -1.71195e+00 -2.02715e+00 -2.54534e+00 -2.44768e+00 -2.64299e+00
2.20800e+04 5.50000e+01 -1.68954e+00 -1.49856e+00 -1.88052e+00 -2.52260e+00 -2.42165e+00 -2.62356e+00
2.24000e+04 5.60000e+01 -1.67124e+00 -1.45665e+00 -1.88583e+00 -2.49949e+00 -2.39546e+00 -2.60352e+00
2.27200e+04 5.60000e+01 -1.67124e+00 -1.45665e+00 -1.88583e+00 -2.47598e+00 -2.36913e+00 -2.58283e+00
2.30400e+04 5.70000e+01 -1.67280e+00 -1.36338e+00 -1.98221e+00 -2.45202e+00 -2.34263e+00 -2.56140e+00
2.33600e+04 5.80000e+01 -1.59199e+00 -1.44929e+00 -1.73469e+00 -2.42757e+00 -2.31596e+00 -2.53917e+00
2.36800e+04 5.90000e+01 -1.56051e+00 -1.44197e+00 -1.67905e+00 -2.40259e+00 -2.28909e+00 -2.51609e+00
2.40000e+04 6.00000e+01 -1.69350e+00 -1.50396e+00 -1.88303e+00 -2.37708e+00 -2.26199e+00 -2.49217e+00
2.43200e+04 6.00000e+01 -1.69350e+00 -1.50396e+00 -1.88303e+00 -2.35104e+00 -2.23465e+00 -2.46743e+00
2.46400e+04 6.10000e+01 -1.66925e+00 -1.49780e+00 -1.84069e+00 -2.32451e+00 -2.20706e+00 -2.44197e+00
2.49600e+04 6.20000e+01 -1.77140e+00 -1.57204e+00 -1.97076e+00 -2.29757e+00 -2.17924e+00 -2.41589e+00
2.52800e+04 6.30000e+01 -1.63170e+00 -1.47376e+00 -1.78964e+00 -2.27028e+00 -2.15119e+00 -2.38937e+00
2.56000e+04 6.40000e+01 -1.40758e+00 -1.30108e+00 -1.51407e+00 -2.24275e+00 -2.12297e+00 -2.36253e+00
2.59200e+04 6.40000e+01 -1.40758e+00 -1.30108e+00 -1.51407e+00 -2.21508e+00 -2.09460e+00 -2.33556e+00
2.62400e+04 6.50000e+01 -1.31162e+00 -1.18005e+00 -1.44320e+00 -2.18738e+00 -2.06617e+00 -2.30859e+00
2.65600e+04 6.60000e+01 -1.34826e+00 -1.24770e+00 -1.44882e+00 -2.15975e+00 -2.03773e+00 -2.28177e+00
2.68800e+04 6.70000e+01 -1.32233e+00 -1.14795e+00 -1.49672e+00 -2.13229e+00 -2.00940e+00 -2.25517e+00
2.72000e+04 6.80000e+01 -1.38758e+00 -1.18389e+00 -1.59127e+00 -2.10508e+00 -1.98128e+00 -2.22889e+00
2.75200e+04 6.80000e+01 -1.38758e+00 -1.18389e+00 -1.59127e+00 -2.07823e+00 -1.95352e+00 -2.20294e+00
2.78400e+04 6.90000e+01 -1.30250e+00 -1.24138e+00 -1.36363e+00 -2.05180e+00 -1.92625e+00 -2.17736e+00
2.81600e+04 7.00000e+01 -1.46638e+00 -1.31273e+00 -1.62003e+00 -2.02587e+00 -1.89963e+00 -2.15212e+00
2.84800e+04 7.10000e+01 -1.41635e+00 -1.17798e+00 -1.65471e+00 -2.00048e+00 -1.87380e+00 -2.12716e+00
2.88000e+04 7.20000e+01 -1.38768e+00 -1.14122e+00 -1.63415e+00 -1.97567e+00 -1.84891e+00 -2.10243e+00
2.91200e+04 7.20000e+01 -1.38768e+00 -1.14122e+00 -1.63415e+00 -1.95141e+00 -1.82502e+00 -2.07780e+00
2.94400e+04 7.30000e+01 -1.28530e+00 -1.17074e+00 -1.39986e+00 -1.92768e+00 -1.80219e+00 -2.05317e+00
2.97600e+04 7.40000e+01 -1.14977e+00 -9.69783e-01 -1.32976e+00 -1.90443e+00 -1.78043e+00 -2.02842e+00
3.00800e+04 7.50000e+01 -1.32935e+00 -1.14291e+00 -1.51579e+00 -1.88157e+00 -1.75967e+00 -2.00346e+00
3.04000e+04 7.60000e+01 -1.33141e+00 -1.13298e+00 -1.52984e+00 -1.85901e+00 -1.73983e+00 -1.97820e+00
3.07200e+04 7.60000e+01 -1.33141e+00 -1.13298e+00 -1.52984e+00 -1.83670e+00 -1.72078e+00 -1.95261e+00
3.10400e+04 7.70000e+01 -1.26978e+00 -1.11320e+00 -1.42636e+00 -1.81453e+00 -1.70237e+00 -1.92670e+00
3.13600e+04 7.80000e+01 -1.38139e+00 -1.02371e+00 -1.73907e+00 -1.79248e+00 -1.68443e+00 -1.90052e+00
3.16800e+04 7.90000e+01 -1.40743e+00 -1.23873e+00 -1.57614e+00 -1.77049e+00 -1.66680e+00 -1.87418e+00
3.20000e+04 8.00000e+01 -1.13462e+00 -9.74931e-01 -1.29432e+00 -1.74857e+00 -1.64932e+00 -1.84782e+00
3.23200e+04 8.00000e+01 -1.13462e+00 -9.74931e-01 -1.29432e+00 -1.72672e+00 -1.63185e+00 -1.82159e+00
3.26400e+04 8.10000e+01 -1.19214e+00 -1.01167e+00 -1.37262e+00 -1.70496e+00 -1.61428e+00 -1.79565e+00
3.29600e+04 8.20000e+01 -1.14138e+00 -1.00840e+00 -1.27436e+00 -1.68333e+00 -1.59650e+00 -1.77017e+00
3.32800e+04 8.30000e+01 -1.11616e+00 -9.13025e-01 -1.31930e+00 -1.66189e+00 -1.57847e+00 -1.74531e+00
3.36000e+04 8.40000e+01 -1.14845e+00 -1.03409e+00 -1.26281e+00 -1.64069e+00 -1.56016e+00 -1.72121e+00
3.39200e+04 8.40000e+01 -1.14845e+00 -1.03409e+00 -1.26281e+00 -1.61978e+00 -1.54156e+00 -1.69801e+00
3.42400e+04 8.50000e+01 -1.04133e+00 -8.63046e-01 -1.21960e+00 -1.59926e+00 -1.52270e+00 -1.67582e+00
3.45600e+04 8.60000e+01 -1.09325e+00 -9.71336e-01 -1.21516e+00 -1.57918e+00 -1.50363e+00 -1.65474e+00
3.48800e+04 8.70000e+01 -1.20901e+00 -9.93853e-01 -1.42416e+00 -1.55961e+00 -1.48441e+00 -1.63481e+00
3.52000e+04 8.80000e+01 -9.30133e-01 -8.56227e-01 -1.00404e+00 -1.54060e+00 -1.46511e+00 -1.61609e+00
3.55200e+04 8.80000e+01 -9.30133e-01 -8.56227e-01 -1.00404e+00 -1.52218e+00 -1.44578e+00 -1.59858e+00
3.58400e+04 8.90000e+01 -9.02813e-01 -7.93503e-01 -1.01212e+00 -1.50437e+00 -1.42651e+00 -1.58223e+00
3.61600e+04 9.00000e+01 -1.01524e+00 -8.36386e-01 -1.19410e+00 -1.48715e+00 -1.40734e+00 -1.56696e+00
3.64800e+04 9.10000e+01 -1.04013e+00 -8.91252e-01 -1.18901e+00 -1.47050e+00 -1.38834e+00 -1.55267e+00
3.68000e+04 9.20000e+01 -1.13920e+00 -1.01475e+00 -1.26364e+00 -1.45437e+00 -1.36955e+00 -1.53920e+00
3.71200e+04 9.20000e+01 -1.13920e+00 -1.01475e+00 -1.26364e+00 -1.43869e+00 -1.35102e+00 -1.52636e+00
3.74400e+04 9.30000e+01 -1.03493e+00 -9.79155e-01 -1.09072e+00 -1.42339e+00 -1.33277e+00 -1.51401e+00
3.77600e+04 9.40000e+01 -1.07794e+00 -8.62222e-01 -1.29366e+00 -1.40839e+00 -1.31485e+00 -1.50194e+00
3.80800e+04 9.50000e+01 -1.04529e+00 -9.01674e-01 -1.18891e+00 -1.39360e+00 -1.29723e+00 -1.48997e+00
3.84000e+04 9.60000e+01 -9.47078e-01 -7.84368e-01 -1.10979e+00 -1.37895e+00 -1.27995e+00 -1.47795e+00
3.87200e+04 9.60000e+01 -9.47078e-01 -7.84368e-01 -1.10979e+00 -1.36436e+00 -1.26298e+00 -1.46573e+00
3.90400e+04 9.70000e+01 -1.04380e+00 -9.22116e-01 -1.16549e+00 -1.34976e+00 -1.24633e+00 -1.45320e+00
3.93600e+04 9.80000e+01 -9.40829e-01 -8.11475e-01 -1.07018e+00 -1.33512e+00 -1.22998e+00 -1.44026e+00
3.96800e+04 9.90000e+01 -9.83874e-01 -8.31199e-01 -1.13655e+00 -1.32040e+00 -1.21392e+00 -1.42688e+00
4.00000e+04 1.00000e+02 -1.03451e+00 -9.22727e-01 -1.14630e+00 -1.30562e+00 -1.19818e+00 -1.41305e+00
4.03200e+04 1.00000e+02 -1.03451e+00 -9.22727e-01 -1.14630e+00 -1.29078e+00 -1.18276e+00 -1.39879e+00
4.06400e+04 1.01000e+02 -1.01201e+00 -8.92363e-01 -1.13165e+00 -1.27593e+00 -1.16767e+00 -1.38418e+00
4.09600e+04 1.02000e+02 -9.62797e-01 -8.91399e-01 -1.03420e+00 -1.26113e+00 -1.15293e+00 -1.36933e+00
4.12800e+04 1.03000e+02 -9.24204e-01 -7.70204e-01 -1.07820e+00 -1.24645e+00 -1.13855e+00 -1.35434e+00
4.16000e+04 1.04000e+02 -9.19479e-01 -8.65213e-01 -9.73746e-01 -1.23196e+00 -1.12456e+00 -1.33935e+00
4.19200e+04 1.04000e+02 -9.19479e-01 -8.65213e-01 -9.73746e-01 -1.21773e+00 -1.11097e+00 -1.32448e+00
4.22400e+04 1.05000e+02 -9.60521e-01 -7.77039e-01 -1.14400e+00 -1.20383e+00 -1.09780e+00 -1.30986e+00
4.25600e+04 1.06000e+02 -8.94183e-01 -7.21269e-01 -1.06710e+00 -1.19031e+00 -1.08505e+00 -1.29558e+00
4.28800e+04 1.07000e+02 -9.47341e-01 -8.59602e-01 -1.03508e+00 -1.17724e+00 -1.07274e+00 -1.28173e+00
4.32000e+04 1.08000e+02 -8.88345e-01 -7.89814e-01 -9.86875e-01 -1.16463e+00 -1.06090e+00 -1.26837e+00
4.35200e+04 1.08000e+02 -8.88345e-01 -7.89814e-01 -9.86875e-01 -1.15252e+00 -1.04952e+00 -1.25553e+00
4.38400e+04 1.09000e+02 -9.60995e-01 -8.63379e-01 -1.05861e+00 -1.14092e+00 -1.03862e+00 -1.24323e+00
4.41600e+04 1.10000e+02 -8.70591e-01 -7.75477e-01 -9.65704e-01 -1.12983e+00 -1.02820e+00 -1.23146e+00
4.44800e+04 1.11000e+02 -9.21257e-01 -8.27480e-01 -1.01503e+00 -1.11924e+00 -1.01828e+00 -1.22020e+00
4.48000e+04 1.12000e+02 -8.01286e-01 -7.21377e-01 -8.81196e-01 -1.10912e+00 -1.00883e+00 -1.20941e+00
4.51200e+04 1.12000e+02 -8.01286e-01 -7.21377e-01 -8.81196e-01 -1.09945e+00 -9.99855e-01 -1.19905e+00
4.54400e+04 1.13000e+02 -8.18123e-01 -7.11471e-01 -9.24775e-01 -1.09019e+00 -9.91328e-01 -1.18906e+00
4.57600e+04 1.14000e+02 -7.51877e-01 -6.87197e-01 -8.16558e-01 -1.08131e+00 -9.83233e-01 -1.17939e+00
4.60800e+04 1.15000e+02 -8.05459e-01 -6.85090e-01 -9.25827e-01 -1.07276e+00 -9.75543e-01 -1.16998e+00
4.64000e+04 1.16000e+02 -8.78927e-01 -7.57984e-01 -9.99869e-01 -1.06451e+00 -9.68229e-01 -1.16079e+00
4.67200e+04 1.16000e+02 -8.78927e-01 -7.57984e-01 -9.99869e-01 -1.05651e+00 -9.61260e-01 -1.15175e+00
4.70400e+04 1.17000e+02 -7.83067e-01 -6.88350e-01 -8.77785e-01 -1.04873e+00 -9.54612e-01 -1.14284e+00
4.73600e+04 1.18000e+02 -8.41903e-01 -7.27077e-01 -9.56729e-01 -1.04113e+00 -9.48248e-01 -1.13401e+00
4.76800e+04 1.19000e+02 -8.58109e-01 -7.65370e-01 -9.50848e-01 -1.03368e+00 -9.42133e-01 -1.12523e+00
4.80000e+04 1.20000e+02 -7.64726e-01 -7.19823e-01 -8.09629e-01 -1.02634e+00 -9.36232e-01 -1.11645e+00
4.83200e+04 1.20000e+02 -7.64726e-01 -7.19823e-01 -8.09629e-01 -1.01907e+00 -9.30507e-01 -1.10764e+00
4.86400e+04 1.21000e+02 -8.16531e-01 -6.97363e-01 -9.35699e-01 -1.01184e+00 -9.24919e-01 -1.09875e+00
4.89600e+04 1.22000e+02 -8.42348e-01 -8.18109e-01 -8.66587e-01 -1.00459e+00 -9.19431e-01 -1.08976e+00
4.92800e+04 1.23000e+02 -7.42344e-01 -6.55659e-01 -8.29029e-01 -9.97308e-01 -9.14009e-01 -1.08061e+00
4.96000e+04 1.24000e+02 -7.52253e-01 -6.98162e-01 -8.06343e-01 -9.89948e-01 -9.08623e-01 -1.07127e+00
4.99200e+04 1.24000e+02 -7.52253e-01 -6.98162e-01 -8.06343e-01 -9.82496e-01 -9.03247e-01 -1.06175e+00
5.02400e+04 1.25000e+02 -8.13212e-01 -7.29890e-01 -8.96535e-01 -9.74945e-01 -8.97854e-01 -1.05204e+00
5.05600e+04 1.26000e+02 -7.66208e-01 -7.15273e-01 -8.17144e-01 -9.67291e-01 -8.92426e-01 -1.04216e+00
5.08800e+04 1.27000e+02 -7.22852e-01 -6.16753e-01 -8.28950e-01 -9.59549e-01 -8.86943e-01 -1.03215e+00
5.12000e+04 1.28000e+02 -7.55570e-01 -6.86318e-01 -8.24822e-01 -9.51742e-01 -8.81393e-01 -1.02209e+00
5.15200e+04 1.28000e+02 -7.55570e-01 -6.86318e-01 -8.24822e-01 -9.43899e-01 -8.75761e-01 -1.01204e+00
5.18400e+04 1.29000e+02 -7.98888e-01 -7.54381e-01 -8.43394e-01 -9.36049e-01 -8.70042e-01 -1.00206e+00
5.21600e+04 1.30000e+02 -7.73562e-01 -6.78419e-01 -8.68705e-01 -9.28231e-01 -8.64229e-01 -9.92233e-01
5.24800e+04 1.31000e+02 -7.42690e-01 -6.69569e-01 -8.15811e-01 -9.20479e-01 -8.58327e-01 -9.82631e-01
5.28000e+04 1.32000e+02 -7.96910e-01 -7.37887e-01 -8.55932e-01 -9.12821e-01 -8.52350e-01 -9.73292e-01
5.31200e+04 1.32000e+02 -7.96910e-01 -7.37887e-01 -8.55932e-01 -9.05286e-01 -8.46316e-01 -9.64255e-01
5.34400e+04 1.33000e+02 -7.49855e-01 -6.50897e-01 -8.48812e-01 -8.97891e-01 -8.40255e-01 -9.55527e-01
5.37600e+04 1.34000e+02 -7.50542e-01 -6.69213e-01 -8.31870e-01 -8.90653e-01 -8.34203e-01 -9.47103e-01
5.40800e+04 1.35000e+02 -7.19646e-01 -6.97444e-01 -7.41848e-01 -8.83582e-01 -8.28202e-01 -9.38963e-01
5.44000e+04 1.36000e+02 -6.91184e-01 -6.06774e-01 -7.75594e-01 -8.76686e-01 -8.22294e-01 -9.31077e-01
5.47200e+04 1.36000e+02 -6.91184e-01 -6.06774e-01 -7.75594e-01 -8.69968e-01 -8.16522e-01 -9.23414e-01
5.50400e+04 1.37000e+02 -7.29081e-01 -6.65380e-01 -7.92781e-01 -8.63434e-01 -8.10923e-01 -9.15945e-01
5.53600e+04 1.38000e+02 -7.36716e-01 -6.55171e-01 -8.18262e-01 -8.57087e-01 -8.05530e-01 -9.08645e-01
5.56800e+04 1.39000e+02 -7.28145e-01 -6.80817e-01 -7.75473e-01 -8.50933e-01 -8.00366e-01 -9.01500e-01
5.60000e+04 1.40000e+02 -6.89376e-01 -5.73905e-01 -8.04848e-01 -8.44976e-01 -7.95447e-01 -8.94505e-01
5.63200e+04 1.40000e+02 -6.89376e-01 -5.73905e-01 -8.04848e-01 -8.39220e-01 -7.90778e-01 -8.87663e-01
5.66400e+04 1.41000e+02 -6.98365e-01 -5.86516e-01 -8.10214e-01 -8.33668e-01 -7.86355e-01 -8.80980e-01
5.69600e+04 1.42000e+02 -6.65462e-01 -5.93211e-01 -7.37713e-01 -8.28318e-01 -7.82167e-01 -8.74468e-01
5.72800e+04 1.43000e+02 -7.41251e-01 -6.43468e-01 -8.39035e-01 -8.23165e-01 -7.78192e-01 -8.68137e-01
5.76000e+04 1.44000e+02 -6.35056e-01 -5.83350e-01 -6.86762e-01 -8.18199e-01 -7.74404e-01 -8.61994e-01
5.79200e+04 1.44000e+02 -6.35056e-01 -5.83350e-01 -6.86762e-01 -8.13410e-01 -7.70771e-01 -8.56049e-01
5.82400e+04 1.45000e+02 -6.52618e-01 -6.02648e-01 -7.02589e-01 -8.08780e-01 -7.67257e-01 -8.50304e-01
5.85600e+04 1.46000e+02 -6.86557e-01 -5.88401e-01 -7.84713e-01 -8.04292e-01 -7.63826e-01 -8.44758e-01
5.88800e+04 1.47000e+02 -7.62874e-01 -6.66387e-01 -8.59361e-01 -7.99926e-01 -7.60439e-01 -8.39413e-01
5.92000e+04 1.48000e+02 -6.72842e-01 -6.23335e-01 -7.22350e-01 -7.95662e-01 -7.57058e-01 -8.34266e-01
5.95200e+04 1.48000e+02 -6.72842e-01 -6.23335e-01 -7.22350e-01 -7.91478e-01 -7.53641e-01 -8.29316e-01
5.98400e+04 1.49000e+02 -6.36831e-01 -5.93815e-01 -6.79847e-01 -7.87355e-01 -7.50150e-01 -8.24560e-01
6.01600e+04 1.50000e+02 -6.85504e-01 -6.14602e-01 -7.56406e-01 -7.83272e-01 -7.46548e-01 -8.19996e-01
6.04800e+04 1.51000e+02 -6.71708e-01 -6.01225e-01 -7.42191e-01 -7.79212e-01 -7.42801e-01 -8.15623e-01
6.08000e+04 1.52000e+02 -6.62576e-01 -5.65118e-01 -7.60033e-01 -7.75158e-01 -7.38880e-01 -8.11437e-01
6.11200e+04 1.52000e+02 -6.62576e-01 -5.65118e-01 -7.60033e-01 -7.71100e-01 -7.34766e-01 -8.07434e-01
6.14400e+04 1.53000e+02 -6.89897e-01 -6.37965e-01 -7.41828e-01 -7.67029e-01 -7.30450e-01 -8.03609e-01
6.17600e+04 1.54000e+02 -6.97780e-01 -6.40016e-01 -7.55544e-01 -7.62943e-01 -7.25935e-01 -7.99951e-01
6.20800e+04 1.55000e+02 -6.61269e-01 -6.16957e-01 -7.05582e-01 -7.58844e-01 -7.21239e-01 -7.96450e-01
6.24000e+04 1.56000e+02 -6.55586e-01 -6.00690e-01 -7.10482e-01 -7.54739e-01 -7.16391e-01 -7.93087e-01
6.27200e+04 1.56000e+02 -6.55586e-01 -6.00690e-01 -7.10482e-01 -7.50639e-01 -7.11436e-01 -7.89842e-01
6.30400e+04 1.57000e+02 -6.76535e-01 -5.89773e-01 -7.63297e-01 -7.46556e-01 -7.06425e-01 -7.86686e-01
6.33600e+04 1.58000e+02 -6.41588e-01 -6.26407e-01 -6.56769e-01 -7.42503e-01 -7.01418e-01 -7.83588e-01
6.36800e+04 1.59000e+02 -6.61088e-01 -6.32746e-01 -6.89429e-01 -7.38498e-01 -6.96481e-01 -7.80515e-01
6.40000e+04 1.60000e+02 -6.76925e-01 -5.74613e-01 -7.79238e-01 -7.34554e-01 -6.91676e-01 -7.77432e-01
6.43200e+04 1.60000e+02 -6.76925e-01 -5.74613e-01 -7.79238e-01 -7.30689e-01 -6.87069e-01 -7.74309e-01
6.46400e+04 1.61000e+02 -7.07882e-01 -6.23200e-01 -7.92565e-01 -7.26916e-01 -6.82713e-01 -7.71119e-01
6.49600e+04 1.62000e+02 -6.67810e-01 -6.14959e-01 -7.20661e-01 -7.23250e-01 -6.78661e-01 -7.67839e-01
6.52800e+04 1.63000e+02 -6.80086e-01 -5.70409e-01 -7.89762e-01 -7.19702e-01 -6.74952e-01 -7.64452e-01
6.56000e+04 1.64000e+02 -6.27180e-01 -5.74290e-01 -6.80071e-01 -7.16280e-01 -6.71615e-01 -7.60946e-01
6.59200e+04 1.64000e+02 -6.27180e-01 -5.74290e-01 -6.80071e-01 -7.12992e-01 -6.68668e-01 -7.57315e-01
6.62400e+04 1.65000e+02 -6.24036e-01 -5.35483e-01 -7.12589e-01 -7.09840e-01 -6.66118e-01 -7.53562e-01
6.65600e+04 1.66000e+02 -7.08809e-01 -6.01630e-01 -8.15989e-01 -7.06827e-01 -6.63960e-01 -7.49694e-01
6.68800e+04 1.67000e+02 -6.69180e-01 -6.04073e-01 -7.34286e-01 -7.03953e-01 -6.62177e-01 -7.45729e-01
6.72000e+04 1.68000e+02 -6.20097e-01 -5.62940e-01 -6.77255e-01 -7.01219e-01 -6.60746e-01 -7.41692e-01
6.75200e+04 1.68000e+02 -6.20097e-01 -5.62940e-01 -6.77255e-01 -6.98625e-01 -6.59632e-01 -7.37617e-01
6.78400e+04 1.69000e+02 -6.39931e-01 -5.75925e-01 -7.03937e-01 -6.96170e-01 -6.58797e-01 -7.33543e-01
6.81600e+04 1.70000e+02 -6.72499e-01 -6.23017e-01 -7.21981e-01 -6.93854e-01 -6.58192e-01 -7.29516e-01
6.84800e+04 1.71000e+02 -6.69828e-01 -5.92512e-01 -7.47144e-01 -6.91675e-01 -6.57767e-01 -7.25582e-01
6.88000e+04 1.72000e+02 -5.97206e-01 -5.60730e-01 -6.33682e-01 -6.89628e-01 -6.57464e-01 -7.21791e-01
6.91200e+04 1.72000e+02 -5.97206e-01 -5.60730e-01 -6.33682e-01 -6.87708e-01 -6.57227e-01 -7.18190e-01
6.94400e+04 1.73000e+02 -6.38733e-01 -5.85937e-01 -6.91529e-01 -6.85909e-01 -6.56997e-01 -7.14821e-01
6.97600e+04 1.74000e+02 -6.82435e-01 -6.49311e-01 -7.15558e-01 -6.84221e-01 -6.56722e-01 -7.11720e-01
7.00800e+04 1.75000e+02 -6.02915e-01 -5.29046e-01 -6.76783e-01 -6.82633e-01 -6.56354e-01 -7.08912e-01
7.04000e+04 1.76000e+02 -6.06379e-01 -5.23284e-01 -6.89475e-01 -6.81134e-01 -6.55855e-01 -7.06413e-01
7.07200e+04 1.76000e+02 -6.06379e-01 -5.23284e-01 -6.89475e-01 -6.79711e-01 -6.55199e-01 -7.04223e-01
7.10400e+04 1.77000e+02 -5.96003e-01 -5.64758e-01 -6.27249e-01 -6.78352e-01 -6.54372e-01 -7.02332e-01
7.13600e+04 1.78000e+02 -6.09382e-01 -5.57593e-01 -6.61170e-01 -6.77044e-01 -6.53369e-01 -7.00718e-01
7.16800e+04 1.79000e+02 -6.55290e-01 -6.09747e-01 -7.00833e-01 -6.75773e-01 -6.52199e-01 -6.99346e-01
7.20000e+04 1.80000e+02 -6.66029e-01 -5.92925e-01 -7.39133e-01 -6.74527e-01 -6.50875e-01 -6.98179e-01
7.23200e+04 1.80000e+02 -6.66029e-01 -5.92925e-01 -7.39133e-01 -6.73293e-01 -6.49414e-01 -6.97172e-01
7.26400e+04 1.81000e+02 -6.10465e-01 -5.65578e-01 -6.55353e-01 -6.72061e-01 -6.47839e-01 -6.96283e-01
7.29600e+04 1.82000e+02 -5.73549e-01 -5.36383e-01 -6.10716e-01 -6.70818e-01 -6.46166e-01 -6.95469e-01
7.32800e+04 1.83000e+02 -5.47732e-01 -5.02079e-01 -5.93385e-01 -6.69550e-01 -6.44409e-01 -6.94691e-01
7.36000e+04 1.84000e+02 -6.00209e-01 -5.29219e-01 -6.71199e-01 -6.68247e-01 -6.42580e-01 -6.93914e-01
7.39200e+04 1.84000e+02 -6.00209e-01 -5.29219e-01 -6.71199e-01 -6.66895e-01 -6.40684e-01 -6.93106e-01
7.42400e+04 1.85000e+02 -5.69825e-01 -5.17694e-01 -6.21956e-01 -6.65486e-01 -6.38728e-01 -6.92243e-01
7.45600e+04 1.86000e+02 -5.81789e-01 -5.09429e-01 -6.54150e-01 -6.64012e-01 -6.36717e-01 -6.91306e-01
7.48800e+04 1.87000e+02 -6.05114e-01 -5.46285e-01 -6.63943e-01 -6.62469e-01 -6.34658e-01 -6.90280e-01
7.52000e+04 1.88000e+02 -6.25972e-01 -5.60460e-01 -6.91483e-01 -6.60856e-01 -6.32561e-01 -6.89151e-01
7.55200e+04 1.88000e+02 -6.25972e-01 -5.60460e-01 -6.91483e-01 -6.59171e-01 -6.30435e-01 -6.87908e-01
7.58400e+04 1.89000e+02 -5.77447e-01 -5.31365e-01 -6.23528e-01 -6.57416e-01 -6.28291e-01 -6.86541e-01
7.61600e+04 1.90000e+02 -6.70640e-01 -6.28435e-01 -7.12846e-01 -6.55588e-01 -6.26139e-01 -6.85037e-01
7.64800e+04 1.91000e+02 -6.41709e-01 -5.88703e-01 -6.94715e-01 -6.53686e-01 -6.23987e-01 -6.83386e-01
7.68000e+04 1.92000e+02 -6.01000e-01 -5.64036e-01 -6.37963e-01 -6.51705e-01 -6.21836e-01 -6.81574e-01
7.71200e+04 1.92000e+02 -6.01000e-01 -5.64036e-01 -6.37963e-01 -6.49642e-01 -6.19689e-01 -6.79595e-01
7.74400e+04 1.93000e+02 -5.27584e-01 -4.78384e-01 -5.76784e-01 -6.47494e-01 -6.17540e-01 -6.77447e-01
7.77600e+04 1.94000e+02 -5.40115e-01 -4.63299e-01 -6.16930e-01 -6.45259e-01 -6.15384e-01 -6.75134e-01
7.80800e+04 1.95000e+02 -5.72503e-01 -5.34714e-01 -6.10291e-01 -6.42942e-01 -6.13216e-01 -6.72668e-01
7.84000e+04 1.96000e+02 -6.09745e-01 -5.70344e-01 -6.49146e-01 -6.40553e-01 -6.11035e-01 -6.70071e-01
7.87200e+04 1.96000e+02 -6.09745e-01 -5.70344e-01 -6.49146e-01 -6.38109e-01 -6.08845e-01 -6.67373e-01
7.90400e+04 1.97000e+02 -5.90384e-01 -5.06587e-01 -6.74182e-01 -6.35634e-01 -6.06657e-01 -6.64610e-01
7.93600e+04 1.98000e+02 -5.40900e-01 -5.06950e-01 -5.74849e-01 -6.33153e-01 -6.04485e-01 -6.61821e-01
7.96800e+04 1.99000e+02 -6.05138e-01 -5.27611e-01 -6.82665e-01 -6.30695e-01 -6.02346e-01 -6.59044e-01
8.00000e+04 2.00000e+02 -6.19152e-01 -5.28198e-01 -7.10106e-01 -6.28285e-01 -6.00256e-01 -6.56315e-01
8.03200e+04 2.00000e+02 -6.19152e-01 -5.28198e-01 -7.10106e-01 -6.25946e-01 -5.98228e-01 -6.53664e-01
8.06400e+04 2.01000e+02 -5.88627e-01 -5.32395e-01 -6.44859e-01 -6.23691e-01 -5.96270e-01 -6.51112e-01
8.09600e+04 2.02000e+02 -5.32462e-01 -5.01652e-01 -5.63272e-01 -6.21528e-01 -5.94383e-01 -6.48673e-01
8.12800e+04 2.03000e+02 -5.95165e-01 -5.44810e-01 -6.45520e-01 -6.19457e-01 -5.92564e-01 -6.46351e-01
8.16000e+04 2.04000e+02 -5.76036e-01 -4.87946e-01 -6.64126e-01 -6.17475e-01 -5.90809e-01 -6.44141e-01
8.19200e+04 2.04000e+02 -5.76036e-01 -4.87946e-01 -6.64126e-01 -6.15571e-01 -5.89113e-01 -6.42028e-01
8.22400e+04 2.05000e+02 -5.26162e-01 -4.98990e-01 -5.53335e-01 -6.13735e-01 -5.87477e-01 -6.39993e-01
8.25600e+04 2.06000e+02 -6.27874e-01 -5.61073e-01 -6.94675e-01 -6.11958e-01 -5.85903e-01 -6.38013e-01
8.28800e+04 2.07000e+02 -5.76036e-01 -5.09862e-01 -6.42210e-01 -6.10230e-01 -5.84398e-01 -6.36063e-01
8.32000e+04 2.08000e+02 -5.74342e-01 -5.37864e-01 -6.10819e-01 -6.08546e-01 -5.82972e-01 -6.34119e-01
8.35200e+04 2.08000e+02 -5.74342e-01 -5.37864e-01 -6.10819e-01 -6.06901e-01 -5.81635e-01 -6.32167e-01
8.38400e+04 2.09000e+02 -5.55321e-01 -5.09094e-01 -6.01547e-01 -6.05293e-01 -5.80390e-01 -6.30195e-01
8.41600e+04 2.10000e+02 -5.63072e-01 -5.15377e-01 -6.10766e-01 -6.03721e-01 -5.79238e-01 -6.28204e-01
8.44800e+04 2.11000e+02 -5.27976e-01 -4.81376e-01 -5.74577e-01 -6.02184e-01 -5.78170e-01 -6.26198e-01
8.48000e+04 2.12000e+02 -6.04817e-01 -5.56555e-01 -6.53078e-01 -6.00683e-01 -5.77174e-01 -6.24192e-01
8.51200e+04 2.12000e+02 -6.04817e-01 -5.56555e-01 -6.53078e-01 -5.99220e-01 -5.76238e-01 -6.22202e-01
8.54400e+04 2.13000e+02 -5.45430e-01 -4.74895e-01 -6.15965e-01 -5.97793e-01 -5.75345e-01 -6.20240e-01
8.57600e+04 2.14000e+02 -6.32341e-01 -5.77544e-01 -6.87139e-01 -5.96404e-01 -5.74487e-01 -6.18320e-01
8.60800e+04 2.15000e+02 -5.70074e-01 -5.25555e-01 -6.14593e-01 -5.95054e-01 -5.73659e-01 -6.16448e-01
8.64000e+04 2.16000e+02 -5.54731e-01 -4.71877e-01 -6.37585e-01 -5.93742e-01 -5.72862e-01 -6.14623e-01
8.67200e+04 2.16000e+02 -5.54731e-01 -4.71877e-01 -6.37585e-01 -5.92469e-01 -5.72101e-01 -6.12837e-01
8.70400e+04 2.17000e+02 -5.46617e-01 -4.95080e-01 -5.98154e-01 -5.91231e-01 -5.71385e-01 -6.11076e-01
8.73600e+04 2.18000e+02 -5.73225e-01 -5.29379e-01 -6.17070e-01 -5.90025e-01 -5.70725e-01 -6.09325e-01
8.76800e+04 2.19000e+02 -5.39176e-01 -5.08760e-01 -5.69591e-01 -5.88848e-01 -5.70130e-01 -6.07566e-01
8.80000e+04 2.20000e+02 -5.98908e-01 -5.03843e-01 -6.93972e-01 -5.87700e-01 -5.69611e-01 -6.05788e-01
8.83200e+04 2.20000e+02 -5.98908e-01 -5.03843e-01 -6.93972e-01 -5.86578e-01 -5.69171e-01 -6.03985e-01
8.86400e+04 2.21000e+02 -5.55875e-01 -5.12569e-01 -5.99181e-01 -5.85483e-01 -5.68810e-01 -6.02156e-01
8.89600e+04 2.22000e+02 -5.58599e-01 -4.78375e-01 -6.38823e-01 -5.84419e-01 -5.68524e-01 -6.00314e-01
8.92800e+04 2.23000e+02 -5.40943e-01 -4.95155e-01 -5.86731e-01 -5.83388e-01 -5.68300e-01 -5.98475e-01
8.96000e+04 2.24000e+02 -5.07704e-01 -4.68268e-01 -5.47139e-01 -5.82393e-01 -5.68117e-01 -5.96669e-01
8.99200e+04 2.24000e+02 -5.07704e-01 -4.68268e-01 -5.47139e-01 -5.81437e-01 -5.67950e-01 -5.94924e-01
9.02400e+04 2.25000e+02 -5.00102e-01 -4.37875e-01 -5.62330e-01 -5.80522e-01 -5.67767e-01 -5.93276e-01
9.05600e+04 2.26000e+02 -5.49606e-01 -4.88291e-01 -6.10921e-01 -5.79647e-01 -5.67533e-01 -5.91760e-01
9.08800e+04 2.27000e+02 -5.37329e-01 -4.74811e-01 -5.99847e-01 -5.78811e-01 -5.67220e-01 -5.90401e-01
9.12000e+04 2.28000e+02 -5.28372e-01 -4.63204e-01 -5.93541e-01 -5.78012e-01 -5.66809e-01 -5.89214e-01
9.15200e+04 2.28000e+02 -5.28372e-01 -4.63204e-01 -5.93541e-01 -5.77244e-01 -5.66292e-01 -5.88195e-01
9.18400e+04 2.29000e+02 -5.11604e-01 -4.71027e-01 -5.52181e-01 -5.76500e-01 -5.65678e-01 -5.87322e-01
9.21600e+04 2.30000e+02 -5.22498e-01 -4.86800e-01 -5.58195e-01 -5.75772e-01 -5.64981e-01 -5.86562e-01
9.24800e+04 2.31000e+02 -5.55597e-01 -4.56529e-01 -6.54664e-01 -5.75044e-01 -5.64213e-01 -5.85876e-01
9.28000e+04 2.32000e+02 -5.03297e-01 -4.68379e-01 -5.38215e-01 -5.74303e-01 -5.63378e-01 -5.85229e-01
9.31200e+04 2.32000e+02 -5.03297e-01 -4.68379e-01 -5.38215e-01 -5.73530e-01 -5.62465e-01 -5.84595e-01
9.34400e+04 2.33000e+02 -5.55122e-01 -4.95328e-01 -6.14916e-01 -5.72707e-01 -5.61449e-01 -5.83964e-01
9.37600e+04 2.34000e+02 -4.98808e-01 -4.70126e-01 -5.27491e-01 -5.71815e-01 -5.60297e-01 -5.83334e-01
9.40800e+04 2.35000e+02 -5.46671e-01 -5.12861e-01 -5.80481e-01 -5.70839e-01 -5.58972e-01 -5.82706e-01
9.44000e+04 2.36000e+02 -4.89618e-01 -4.60974e-01 -5.18261e-01 -5.69765e-01 -5.57441e-01 -5.82089e-01
9.47200e+04 2.36000e+02 -4.89618e-01 -4.60974e-01 -5.18261e-01 -5.68583e-01 -5.55685e-01 -5.81482e-01
9.50400e+04 2.37000e+02 -5.38525e-01 -5.07454e-01 -5.69596e-01 -5.67288e-01 -5.53697e-01 -5.80879e-01
9.53600e+04 2.38000e+02 -5.81780e-01 -5.16277e-01 -6.47283e-01 -5.65881e-01 -5.51489e-01 -5.80273e-01
9.56800e+04 2.39000e+02 -5.20923e-01 -4.58891e-01 -5.82955e-01 -5.64365e-01 -5.49081e-01 -5.79650e-01
9.60000e+04 2.40000e+02 -5.48165e-01 -5.15880e-01 -5.80451e-01 -5.62751e-01 -5.46505e-01 -5.78997e-01
9.63200e+04 2.40000e+02 -5.48165e-01 -5.15880e-01 -5.80451e-01 -5.61050e-01 -5.43796e-01 -5.78304e-01
9.66400e+04 2.41000e+02 -5.33490e-01 -4.89389e-01 -5.77591e-01 -5.59279e-01 -5.40994e-01 -5.77563e-01
9.69600e+04 2.42000e+02 -4.86289e-01 -4.60524e-01 -5.12054e-01 -5.57454e-01 -5.38137e-01 -5.76770e-01
9.72800e+04 2.43000e+02 -5.06127e-01 -4.65229e-01 -5.47026e-01 -5.55594e-01 -5.35266e-01 -5.75922e-01
9.76000e+04 2.44000e+02 -4.82431e-01 -4.52695e-01 -5.12166e-01 -5.53720e-01 -5.32421e-01 -5.75019e-01
9.79200e+04 2.44000e+02 -4.82431e-01 -4.52695e-01 -5.12166e-01 -5.51852e-01 -5.29639e-01 -5.74064e-01
9.82400e+04 2.45000e+02 -4.96800e-01 -4.47649e-01 -5.45951e-01 -5.50010e-01 -5.26959e-01 -5.73061e-01
9.85600e+04 2.46000e+02 -5.35213e-01 -4.63496e-01 -6.06929e-01 -5.48216e-01 -5.24417e-01 -5.72014e-01
9.88800e+04 2.47000e+02 -5.01935e-01 -4.64502e-01 -5.39369e-01 -5.46488e-01 -5.22044e-01 -5.70932e-01
9.92000e+04 2.48000e+02 -5.03892e-01 -4.89197e-01 -5.18587e-01 -5.44843e-01 -5.19865e-01 -5.69821e-01
9.95200e+04 2.48000e+02 -5.03892e-01 -4.89197e-01 -5.18587e-01 -5.43293e-01 -5.17896e-01 -5.68689e-01
9.98400e+04 2.49000e+02 -5.35097e-01 -4.66777e-01 -6.03417e-01 -5.41843e-01 -5.16144e-01 -5.67543e-01
1.00160e+05 2.50000e+02 -4.98385e-01 -4.62655e-01 -5.34114e-01 -5.40495e-01 -5.14603e-01 -5.66387e-01
1.00480e+05 2.51000e+02 -5.29117e-01 -4.98392e-01 -5.59841e-01 -5.39242e-01 -5.13259e-01 -5.65225e-01
1.00800e+05 2.52000e+02 -4.79466e-01 -4.58678e-01 -5.00253e-01 -5.38072e-01 -5.12090e-01 -5.64054e-01
1.01120e+05 2.52000e+02 -4.79466e-01 -4.58678e-01 -5.00253e-01 -5.36970e-01 -5.11066e-01 -5.62874e-01
1.01440e+05 2.53000e+02 -5.28529e-01 -4.85142e-01 -5.71916e-01 -5.35917e-01 -5.10157e-01 -5.61677e-01
1.01760e+05 2.54000e+02 -5.22301e-01 -4.82512e-01 -5.62090e-01 -5.34896e-01 -5.09333e-01 -5.60458e-01
1.02080e+05 2.55000e+02 -4.63286e-01 -4.07857e-01 -5.18715e-01 -5.33889e-01 -5.08572e-01 -5.59205e-01
1.02400e+05 2.56000e+02 -4.78948e-01 -4.54514e-01 -5.03382e-01 -5.32882e-01 -5.07853e-01 -5.57912e-01
1.02720e+05 2.56000e+02 -4.78948e-01 -4.54514e-01 -5.03382e-01 -5.31866e-01 -5.07166e-01 -5.56566e-01
1.03040e+05 2.57000e+02 -5.08266e-01 -4.58121e-01 -5.58411e-01 -5.30834e-01 -5.06507e-01 -5.55161e-01
1.03360e+05 2.58000e+02 -4.87330e-01 -4.16831e-01 -5.57830e-01 -5.29784e-01 -5.05875e-01 -5.53692e-01
1.03680e+05 2.59000e+02 -4.91432e-01 -4.61676e-01 -5.21187e-01 -5.28716e-01 -5.05276e-01 -5.52157e-01
1.04000e+05 2.60000e+02 -4.97417e-01 -4.66300e-01 -5.28534e-01 -5.27636e-01 -5.04717e-01 -5.50555e-01
1.04320e+05 2.60000e+02 -4.97417e-01 -4.66300e-01 -5.28534e-01 -5.26547e-01 -5.04204e-01 -5.48890e-01
1.04640e+05 2.61000e+02 -5.02467e-01 -4.44980e-01 -5.59954e-01 -5.25456e-01 -5.03744e-01 -5.47167e-01
1.04960e+05 2.62000e+02 -5.26969e-01 -4.46035e-01 -6.07904e-01 -5.24366e-01 -5.03343e-01 -5.45388e-01
1.05280e+05 2.63000e+02 -4.91809e-01 -4.03598e-01 -5.80020e-01 -5.23279e-01 -5.03001e-01 -5.43557e-01
1.05600e+05 2.64000e+02 -5.07362e-01 -4.72347e-01 -5.42377e-01 -5.22198e-01 -5.02718e-01 -5.41678e-01
1.05920e+05 2.64000e+02 -5.07362e-01 -4.72347e-01 -5.42377e-01 -5.21120e-01 -5.02487e-01 -5.39754e-01
1.06240e+05 2.65000e+02 -4.93486e-01 -4.52209e-01 -5.34762e-01 -5.20044e-01 -5.02296e-01 -5.37792e-01
1.06560e+05 2.66000e+02 -4.63639e-01 -4.21090e-01 -5.06188e-01 -5.18966e-01 -5.02134e-01 -5.35798e-01
1.06880e+05 2.67000e+02 -4.84647e-01 -3.98398e-01 -5.70897e-01 -5.17884e-01 -5.01984e-01 -5.33783e-01
1.07200e+05 2.68000e+02 -4.47634e-01 -4.07723e-01 -4.87544e-01 -5.16796e-01 -5.01829e-01 -5.31764e-01
1.07520e+05 2.68000e+02 -4.47634e-01 -4.07723e-01 -4.87544e-01 -5.15705e-01 -5.01651e-01 -5.29760e-01
1.07840e+05 2.69000e+02 -4.68766e-01 -4.41825e-01 -4.95706e-01 -5.14614e-01 -5.01432e-01 -5.27796e-01
1.08160e+05 2.70000e+02 -4.88608e-01 -4.68172e-01 -5.09044e-01 -5.13527e-01 -5.01150e-01 -5.25903e-01
1.08480e+05 2.71000e+02 -5.14798e-01 -4.85007e-01 -5.44588e-01 -5.12451e-01 -5.00783e-01 -5.24119e-01
1.08800e+05 2.72000e+02 -4.85914e-01 -4.42038e-01 -5.29791e-01 -5.11394e-01 -5.00303e-01 -5.22485e-01
1.09120e+05 2.72000e+02 -4.85914e-01 -4.42038e-01 -5.29791e-01 -5.10361e-01 -4.99675e-01 -5.21047e-01
1.09440e+05 2.73000e+02 -4.88641e-01 -4.40254e-01 -5.37028e-01 -5.09355e-01 -4.98868e-01 -5.19843e-01
1.09760e+05 2.74000e+02 -5.03016e-01 -4.38501e-01 -5.67532e-01 -5.08376e-01 -4.97850e-01 -5.18903e-01
1.10080e+05 2.75000e+02 -4.92761e-01 -4.54210e-01 -5.31312e-01 -5.07421e-01 -4.96604e-01 -5.18238e-01
1.10400e+05 2.76000e+02 -4.74631e-01 -4.41458e-01 -5.07805e-01 -5.06482e-01 -4.95132e-01 -5.17833e-01
1.10720e+05 2.76000e+02 -4.74631e-01 -4.41458e-01 -5.07805e-01 -5.05553e-01 -4.93451e-01 -5.17655e-01
1.11040e+05 2.77000e+02 -4.55914e-01 -4.03756e-01 -5.08072e-01 -5.04624e-01 -4.91594e-01 -5.17654e-01
1.11360e+05 2.78000e+02 -4.62716e-01 -4.47197e-01 -4.78235e-01 -5.03688e-01 -4.89601e-01 -5.17776e-01
1.11680e+05 2.79000e+02 -4.82513e-01 -4.28460e-01 -5.36566e-01 -5.02741e-01 -4.87517e-01 -5.17966e-01
1.12000e+05 2.80000e+02 -4.57200e-01 -4.37079e-01 -4.77321e-01 -5.01783e-01 -4.85390e-01 -5.18176e-01
1.12320e+05 2.80000e+02 -4.57200e-01 -4.37079e-01 -4.77321e-01 -5.00814e-01 -4.83262e-01 -5.18365e-01
1.12640e+05 2.81000e+02 -4.64846e-01 -4.09705e-01 -5.19987e-01 -4.99840e-01 -4.81176e-01 -5.18504e-01
1.12960e+05 2.82000e+02 -4.65589e-01 -3.85805e-01 -5.45373e-01 -4.98869e-01 -4.79168e-01 -5.18570e-01
1.13280e+05 2.83000e+02 -4.80373e-01 -4.29411e-01 -5.31334e-01 -4.97908e-01 -4.77268e-01 -5.18549e-01
1.13600e+05 2.84000e+02 -5.08825e-01 -4.87669e-01 -5.29980e-01 -4.96965e-01 -4.75496e-01 -5.18433e-01
1.13920e+05 2.84000e+02 -5.08825e-01 -4.87669e-01 -5.29980e-01 -4.96044e-01 -4.73865e-01 -5.18223e-01
1.14240e+05 2.85000e+02 -4.64843e-01 -4.34316e-01 -4.95370e-01 -4.95147e-01 -4.72377e-01 -5.17917e-01
1.14560e+05 2.86000e+02 -4.90517e-01 -4.29528e-01 -5.51505e-01 -4.94273e-01 -4.71027e-01 -5.17520e-01
1.14880e+05 2.87000e+02 -5.28935e-01 -4.90627e-01 -5.67243e-01 -4.93420e-01 -4.69801e-01 -5.17039e-01
1.15200e+05 2.88000e+02 -4.83332e-01 -4.50811e-01 -5.15853e-01 -4.92580e-01 -4.68680e-01 -5.16480e-01
1.15520e+05 2.88000e+02 -4.83332e-01 -4.50811e-01 -5.15853e-01 -4.91747e-01 -4.67641e-01 -5.15854e-01
1.15840e+05 2.89000e+02 -4.62473e-01 -4.32888e-01 -4.92058e-01 -4.90915e-01 -4.66660e-01 -5.15171e-01
1.16160e+05 2.90000e+02 -4.79577e-01 -4.13014e-01 -5.46141e-01 -4.90078e-01 -4.65711e-01 -5.14445e-01
1.16480e+05 2.91000e+02 -4.27453e-01 -3.65907e-01 -4.89000e-01 -4.89235e-01 -4.64777e-01 -5.13692e-01
1.16800e+05 2.92000e+02 -4.85112e-01 -4.03853e-01 -5.66370e-01 -4.88385e-01 -4.63841e-01 -5.12929e-01
1.17120e+05 2.92000e+02 -4.85112e-01 -4.03853e-01 -5.66370e-01 -4.87535e-01 -4.62896e-01 -5.12174e-01
1.17440e+05 2.93000e+02 -4.93314e-01 -4.40494e-01 -5.46134e-01 -4.86694e-01 -4.61942e-01 -5.11446e-01
1.17760e+05 2.94000e+02 -5.05530e-01 -4.60095e-01 -5.50964e-01 -4.85874e-01 -4.60986e-01 -5.10762e-01
1.18080e+05 2.95000e+02 -5.10049e-01 -4.76926e-01 -5.43172e-01 -4.85088e-01 -4.60041e-01 -5.10135e-01
1.18400e+05 2.96000e+02 -4.64189e-01 -4.32199e-01 -4.96178e-01 -4.84350e-01 -4.59127e-01 -5.09573e-01
1.18720e+05 2.96000e+02 -4.64189e-01 -4.32199e-01 -4.96178e-01 -4.83672e-01 -4.58263e-01 -5.09081e-01
1.19040e+05 2.97000e+02 -4.79330e-01 -4.19891e-01 -5.38769e-01 -4.83061e-01 -4.57468e-01 -5.08654e-01
1.19360e+05 2.98000e+02 -5.03110e-01 -4.59671e-01 -5.46550e-01 -4.82522e-01 -4.56758e-01 -5.08286e-01
1.19680e+05 2.99000e+02 -4.32171e-01 -3.88440e-01 -4.75902e-01 -4.82054e-01 -4.56142e-01 -5.07967e-01
1.20000e+05 3.00000e+02 -4.67346e-01 -4.07981e-01 -5.26711e-01 -4.81656e-01 -4.55625e-01 -5.07688e-01
1.20320e+05 3.00000e+02 -4.67346e-01 -4.07981e-01 -5.26711e-01 -4.81323e-01 -4.55204e-01 -5.07442e-01
1.20640e+05 3.01000e+02 -4.74543e-01 -4.31190e-01 -5.17897e-01 -4.81050e-01 -4.54871e-01 -5.07229e-01
1.20960e+05 3.02000e+02 -4.87202e-01 -4.37860e-01 -5.36545e-01 -4.80831e-01 -4.54613e-01 -5.07049e-01
1.21280e+05 3.03000e+02 -4.87530e-01 -3.88463e-01 -5.86598e-01 -4.80664e-01 -4.54415e-01 -5.06914e-01
1.21600e+05 3.04000e+02 -4.60770e-01 -4.29500e-01 -4.92041e-01 -4.80544e-01 -4.54256e-01 -5.06832e-01
1.21920e+05 3.04000e+02 -4.60770e-01 -4.29500e-01 -4.92041e-01 -4.80467e-01 -4.54118e-01 -5.06817e-01
1.22240e+05 3.05000e+02 -4.67422e-01 -4.10873e-01 -5.23972e-01 -4.80428e-01 -4.53979e-01 -5.06878e-01
1.22560e+05 3.06000e+02 -4.61608e-01 -4.12830e-01 -5.10386e-01 -4.80421e-01 -4.53819e-01 -5.07022e-01
1.22880e+05 3.07000e+02 -4.79547e-01 -4.34520e-01 -5.24574e-01 -4.80438e-01 -4.53626e-01 -5.07250e-01
1.23200e+05 3.08000e+02 -4.77060e-01 -4.50589e-01 -5.03531e-01 -4.80470e-01 -4.53385e-01 -5.07555e-01
1.23520e+05 3.08000e+02 -4.77060e-01 -4.50589e-01 -5.03531e-01 -4.80509e-01 -4.53091e-01 -5.07926e-01
1.23840e+05 3.09000e+02 -4.51178e-01 -4.05204e-01 -4.97152e-01 -4.80544e-01 -4.52744e-01 -5.08344e-01
1.24160e+05 3.10000e+02 -4.39826e-01 -4.03398e-01 -4.76254e-01 -4.80566e-01 -4.52344e-01 -5.08788e-01
1.24480e+05 3.11000e+02 -5.20149e-01 -4.54637e-01 -5.85661e-01 -4.80568e-01 -4.51901e-01 -5.09236e-01
1.24800e+05 3.12000e+02 -4.67540e-01 -4.17705e-01 -5.17374e-01 -4.80542e-01 -4.51423e-01 -5.09661e-01
1.25120e+05 3.12000e+02 -4.67540e-01 -4.17705e-01 -5.17374e-01 -4.80482e-01 -4.50923e-01 -5.10040e-01
1.25440e+05 3.13000e+02 -4.35333e-01 -4.10401e-01 -4.60265e-01 -4.80383e-01 -4.50417e-01 -5.10349e-01
1.25760e+05 3.14000e+02 -4.42049e-01 -4.30413e-01 -4.53684e-01 -4.80242e-01 -4.49917e-01 -5.10568e-01
1.26080e+05 3.15000e+02 -4.63245e-01 -4.12053e-01 -5.14436e-01 -4.80058e-01 -4.49437e-01 -5.10679e-01
1.26400e+05 3.16000e+02 -4.52240e-01 -4.14358e-01 -4.90122e-01 -4.79829e-01 -4.48990e-01 -5.10669e-01
1.26720e+05 3.16000e+02 -4.52240e-01 -4.14358e-01 -4.90122e-01 -4.79556e-01 -4.48582e-01 -5.10530e-01
1.27040e+05 3.17000e+02 -4.37596e-01 -3.85673e-01 -4.89519e-01 -4.79239e-01 -4.48220e-01 -5.10259e-01
1.27360e+05 3.18000e+02 -4.61829e-01 -4.37496e-01 -4.86163e-01 -4.78882e-01 -4.47907e-01 -5.09857e-01
1.27680e+05 3.19000e+02 -4.65839e-01 -4.00375e-01 -5.31303e-01 -4.78486e-01 -4.47640e-01 -5.09332e-01
1.28000e+05 3.20000e+02 -4.32970e-01 -3.83937e-01 -4.82003e-01 -4.78055e-01 -4.47419e-01 -5.08690e-01
1.28320e+05 3.20000e+02 -4.32970e-01 -3.83937e-01 -4.82003e-01 -4.77589e-01 -4.47234e-01 -5.07944e-01
1.28640e+05 3.21000e+02 -4.63097e-01 -4.38914e-01 -4.87280e-01 -4.77091e-01 -4.47079e-01 -5.07104e-01
1.28960e+05 3.22000e+02 -4.40832e-01 -4.05949e-01 -4.75716e-01 -4.76560e-01 -4.46939e-01 -5.06181e-01
1.29280e+05 3.23000e+02 -4.58591e-01 -4.23959e-01 -4.93224e-01 -4.75995e-01 -4.46803e-01 -5.05187e-01
1.29600e+05 3.24000e+02 -4.77641e-01 -4.55159e-01 -5.00124e-01 -4.75393e-01 -4.46654e-01 -5.04133e-01
1.29920e+05 3.24000e+02 -4.77641e-01 -4.55159e-01 -5.00124e-01 -4.74753e-01 -4.46474e-01 -5.03031e-01
1.30240e+05 3.25000e+02 -4.54242e-01 -4.01494e-01 -5.06990e-01 -4.74072e-01 -4.46250e-01 -5.01893e-01
1.30560e+05 3.26000e+02 -4.71103e-01 -4.44369e-01 -4.97837e-01 -4.73348e-01 -4.45968e-01 -5.00728e-01
1.30880e+05 3.27000e+02 -4.90534e-01 -4.09267e-01 -5.71800e-01 -4.72581e-01 -4.45617e-01 -4.99545e-01
1.31200e+05 3.28000e+02 -4.88370e-01 -4.38105e-01 -5.38635e-01 -4.71773e-01 -4.45195e-01 -4.98351e-01
1.31520e+05 3.28000e+02 -4.88370e-01 -4.38105e-01 -5.38635e-01 -4.70926e-01 -4.44702e-01 -4.97150e-01
1.31840e+05 3.29000e+02 -4.44654e-01 -4.00101e-01 -4.89206e-01 -4.70045e-01 -4.44146e-01 -4.95943e-01
1.32160e+05 3.30000e+02 -4.96002e-01 -4.30076e-01 -5.61928e-01 -4.69136e-01 -4.43541e-01 -4.94731e-01
1.32480e+05 3.31000e+02 -4.50510e-01 -4.25773e-01 -4.75247e-01 -4.68208e-01 -4.42903e-01 -4.93514e-01
1.32800e+05 3.32000e+02 -4.67128e-01 -4.32246e-01 -5.02009e-01 -4.67274e-01 -4.42253e-01 -4.92295e-01
1.33120e+05 3.32000e+02 -4.67128e-01 -4.32246e-01 -5.02009e-01 -4.66346e-01 -4.41614e-01 -4.91078e-01
1.33440e+05 3.33000e+02 -4.59575e-01 -4.16092e-01 -5.03059e-01 -4.65441e-01 -4.41007e-01 -4.89874e-01
1.33760e+05 3.34000e+02 -4.38854e-01 -3.84307e-01 -4.93401e-01 -4.64575e-01 -4.40451e-01 -4.88698e-01
1.34080e+05 3.35000e+02 -4.62626e-01 -4.35502e-01 -4.89750e-01 -4.63765e-01 -4.39961e-01 -4.87570e-01
1.34400e+05 3.36000e+02 -4.85019e-01 -4.31493e-01 -5.38546e-01 -4.63030e-01 -4.39547e-01 -4.86513e-01
1.34720e+05 3.36000e+02 -4.85019e-01 -4.31493e-01 -5.38546e-01 -4.62385e-01 -4.39214e-01 -4.85555e-01
1.35040e+05 3.37000e+02 -4.73254e-01 -4.45868e-01 -5.00639e-01 -4.61841e-01 -4.38958e-01 -4.84724e-01
1.35360e+05 3.38000e+02 -4.60471e-01 -4.02228e-01 -5.18715e-01 -4.61409e-01 -4.38772e-01 -4.84045e-01
1.35680e+05 3.39000e+02 -4.83080e-01 -4.34500e-01 -5.31660e-01 -4.61092e-01 -4.38642e-01 -4.83542e-01
1.36000e+05 3.40000e+02 -4.95858e-01 -4.54230e-01 -5.37487e-01 -4.60889e-01 -4.38550e-01 -4.83228e-01
1.36320e+05 3.40000e+02 -4.95858e-01 -4.54230e-01 -5.37487e-01 -4.60795e-01 -4.38478e-01 -4.83112e-01
1.36640e+05 3.41000e+02 -4.46277e-01 -3.98182e-01 -4.94371e-01 -4.60800e-01 -4.38407e-01 -4.83192e-01
1.36960e+05 3.42000e+02 -4.75021e-01 -4.07271e-01 -5.42771e-01 -4.60889e-01 -4.38324e-01 -4.83455e-01
1.37280e+05 3.43000e+02 -4.44729e-01 -3.98974e-01 -4.90485e-01 -4.61050e-01 -4.38216e-01 -4.83885e-01
1.37600e+05 3.44000e+02 -4.21743e-01 -4.06294e-01 -4.37193e-01 -4.61267e-01 -4.38079e-01 -4.84455e-01
1.37920e+05 3.44000e+02 -4.21743e-01 -4.06294e-01 -4.37193e-01 -4.61526e-01 -4.37915e-01 -4.85137e-01
1.38240e+05 3.45000e+02 -4.71699e-01 -3.65842e-01 -5.77556e-01 -4.61814e-01 -4.37727e-01 -4.85902e-01
1.38560e+05 3.46000e+02 -4.96442e-01 -4.43890e-01 -5.48995e-01 -4.62123e-01 -4.37527e-01 -4.86720e-01
1.38880e+05 3.47000e+02 -4.60237e-01 -4.18424e-01 -5.02049e-01 -4.62446e-01 -4.37326e-01 -4.87565e-01
1.39200e+05 3.48000e+02 -4.53722e-01 -4.11610e-01 -4.95834e-01 -4.62776e-01 -4.37136e-01 -4.88416e-01
1.39520e+05 3.48000e+02 -4.53722e-01 -4.11610e-01 -4.95834e-01 -4.63111e-01 -4.36967e-01 -4.89255e-01
1.39840e+05 3.49000e+02 -4.94271e-01 -4.49598e-01 -5.38943e-01 -4.63446e-01 -4.36824e-01 -4.90067e-01
1.40160e+05 3.50000e+02 -5.16658e-01 -4.39176e-01 -5.94140e-01 -4.63776e-01 -4.36711e-01 -4.90841e-01
1.40480e+05 3.51000e+02 -5.19421e-01 -4.61623e-01 -5.77218e-01 -4.64096e-01 -4.36624e-01 -4.91569e-01
1.40800e+05 3.52000e+02 -4.69340e-01 -4.03674e-01 -5.35006e-01 -4.64400e-01 -4.36555e-01 -4.92245e-01
1.41120e+05 3.52000e+02 -4.69340e-01 -4.03674e-01 -5.35006e-01 -4.64681e-01 -4.36497e-01 -4.92865e-01
1.41440e+05 3.53000e+02 -4.22708e-01 -3.90870e-01 -4.54545e-01 -4.64934e-01 -4.36442e-01 -4.93426e-01
1.41760e+05 3.54000e+02 -4.38996e-01 -4.08935e-01 -4.69057e-01 -4.65154e-01 -4.36380e-01 -4.93929e-01
1.42080e+05 3.55000e+02 -4.77076e-01 -4.22044e-01 -5.32108e-01 -4.65341e-01 -4.36307e-01 -4.94375e-01
1.42400e+05 3.56000e+02 -4.44875e-01 -3.87683e-01 -5.02068e-01 -4.65498e-01 -4.36222e-01 -4.94773e-01
1.42720e+05 3.56000e+02 -4.44875e-01 -3.87683e-01 -5.02068e-01 -4.65630e-01 -4.36127e-01 -4.95133e-01
1.43040e+05 3.57000e+02 -4.93880e-01 -4.47861e-01 -5.39898e-01 -4.65750e-01 -4.36029e-01 -4.95471e-01
1.43360e+05 3.58000e+02 -4.67151e-01 -3.93342e-01 -5.40960e-01 -4.65871e-01 -4.35938e-01 -4.95804e-01
1.43680e+05 3.59000e+02 -4.77582e-01 -4.17381e-01 -5.37783e-01 -4.66006e-01 -4.35865e-01 -4.96147e-01
1.44000e+05 3.60000e+02 -4.69983e-01 -3.99647e-01 -5.40319e-01 -4.66166e-01 -4.35821e-01 -4.96511e-01
1.44320e+05 3.60000e+02 -4.69983e-01 -3.99647e-01 -5.40319e-01 -4.66361e-01 -4.35819e-01 -4.96903e-01
1.44640e+05 3.61000e+02 -4.61308e-01 -4.15920e-01 -5.06695e-01 -4.66593e-01 -4.35862e-01 -4.97324e-01
1.44960e+05 3.62000e+02 -4.44956e-01 -3.85233e-01 -5.04679e-01 -4.66861e-01 -4.35956e-01 -4.97766e-01
1.45280e+05 3.63000e+02 -5.16452e-01 -4.57093e-01 -5.75811e-01 -4.67158e-01 -4.36097e-01 -4.98219e-01
1.45600e+05 3.64000e+02 -4.50417e-01 -4.14126e-01 -4.86707e-01 -4.67475e-01 -4.36279e-01 -4.98671e-01
1.45920e+05 3.64000e+02 -4.50417e-01 -4.14126e-01 -4.86707e-01 -4.67801e-01 -4.36492e-01 -4.99109e-01
1.46240e+05 3.65000e+02 -4.53319e-01 -3.82525e-01 -5.24112e-01 -4.68123e-01 -4.36721e-01 -4.99525e-01
1.46560e+05 3.66000e+02 -4.49036e-01 -3.91255e-01 -5.06816e-01 -4.68430e-01 -4.36951e-01 -4.99910e-01
1.46880e+05 3.67000e+02 -4.68169e-01 -3.94970e-01 -5.41368e-01 -4.68713e-01 -4.37163e-01 -5.00263e-01
1.47200e+05 3.68000e+02 -4.52189e-01 -4.09649e-01 -4.94729e-01 -4.68966e-01 -4.37341e-01 -5.00590e-01
1.47520e+05 3.68000e+02 -4.52189e-01 -4.09649e-01 -4.94729e-01 -4.69181e-01 -4.37467e-01 -5.00895e-01
1.47840e+05 3.69000e+02 -4.67462e-01 -4.44321e-01 -4.90603e-01 -4.69358e-01 -4.37528e-01 -5.01188e-01
1.48160e+05 3.70000e+02 -4.77449e-01 -3.95010e-01 -5.59888e-01 -4.69496e-01 -4.37513e-01 -5.01479e-01
1.48480e+05 3.71000e+02 -4.70923e-01 -4.48367e-01 -4.93478e-01 -4.69596e-01 -4.37414e-01 -5.01778e-01
1.48800e+05 3.72000e+02 -4.63083e-01 -3.90193e-01 -5.35973e-01 -4.69659e-01 -4.37226e-01 -5.02092e-01
1.49120e+05 3.72000e+02 -4.63083e-01 -3.90193e-01 -5.35973e-01 -4.69687e-01 -4.36950e-01 -5.02425e-01
1.49440e+05 3.73000e+02 -4.32120e-01 -4.01656e-01 -4.62583e-01 -4.69682e-01 -4.36586e-01 -5.02779e-01
1.49760e+05 3.74000e+02 -4.45011e-01 -3.87333e-01 -5.02688e-01 -4.69644e-01 -4.36137e-01 -5.03151e-01
1.50080e+05 3.75000e+02 -4.44983e-01 -4.02581e-01 -4.87385e-01 -4.69573e-01 -4.35609e-01 -5.03538e-01
1.50400e+05 3.76000e+02 -4.54991e-01 -3.97743e-01 -5.12238e-01 -4.69470e-01 -4.35008e-01 -5.03932e-01
1.50720e+05 3.76000e+02 -4.54991e-01 -3.97743e-01 -5.12238e-01 -4.69336e-01 -4.34347e-01 -5.04325e-01
1.51040e+05 3.77000e+02 -4.42932e-01 -4.30941e-01 -4.54923e-01 -4.69172e-01 -4.33634e-01 -5.04710e-01
1.51360e+05 3.78000e+02 -4.57969e-01 -4.35340e-01 -4.80598e-01 -4.68979e-01 -4.32883e-01 -5.05075e-01
1.51680e+05 3.79000e+02 -4.38966e-01 -3.92818e-01 -4.85115e-01 -4.68761e-01 -4.32108e-01 -5.05413e-01
1.52000e+05 3.80000e+02 -4.12841e-01 -4.00783e-01 -4.24899e-01 -4.68517e-01 -4.31320e-01 -5.05714e-01
1.52320e+05 3.80000e+02 -4.12841e-01 -4.00783e-01 -4.24899e-01 -4.68248e-01 -4.30529e-01 -5.05967e-01
1.52640e+05 3.81000e+02 -4.49871e-01 -4.12422e-01 -4.87321e-01 -4.67954e-01 -4.29747e-01 -5.06162e-01
1.52960e+05 3.82000e+02 -4.17311e-01 -3.89365e-01 -4.45257e-01 -4.67633e-01 -4.28979e-01 -5.06287e-01
1.53280e+05 3.83000e+02 -5.05473e-01 -4.84922e-01 -5.26023e-01 -4.67281e-01 -4.28231e-01 -5.06332e-01
1.53600e+05 3.84000e+02 -4.39746e-01 -3.87920e-01 -4.91573e-01 -4.66896e-01 -4.27506e-01 -5.06285e-01
1.53920e+05 3.84000e+02 -4.39746e-01 -3.87920e-01 -4.91573e-01 -4.66471e-01 -4.26808e-01 -5.06135e-01
1.54240e+05 3.85000e+02 -4.33940e-01 -3.83742e-01 -4.84138e-01 -4.66003e-01 -4.26138e-01 -5.05869e-01
1.54560e+05 3.86000e+02 -4.35842e-01 -3.76553e-01 -4.95131e-01 -4.65488e-01 -4.25497e-01 -5.05479e-01
1.54880e+05 3.87000e+02 -4.30669e-01 -4.06240e-01 -4.55097e-01 -4.64920e-01 -4.24888e-01 -5.04952e-01
1.55200e+05 3.88000e+02 -4.27885e-01 -3.82140e-01 -4.73631e-01 -4.64297e-01 -4.24312e-01 -5.04282e-01
1.55520e+05 3.88000e+02 -4.27885e-01 -3.82140e-01 -4.73631e-01 -4.63617e-01 -4.23770e-01 -5.03463e-01
1.55840e+05 3.89000e+02 -4.46064e-01 -3.82399e-01 -5.09729e-01 -4.62880e-01 -4.23265e-01 -5.02494e-01
1.56160e+05 3.90000e+02 -4.21891e-01 -3.84177e-01 -4.59606e-01 -4.62089e-01 -4.22799e-01 -5.01380e-01
1.56480e+05 3.91000e+02 -4.35730e-01 -3.86595e-01 -4.84865e-01 -4.61251e-01 -4.22375e-01 -5.00127e-01
1.56800e+05 3.92000e+02 -4.57174e-01 -4.15316e-01 -4.99033e-01 -4.60372e-01 -4.21994e-01 -4.98749e-01
1.57120e+05 3.92000e+02 -4.57174e-01 -4.15316e-01 -4.99033e-01 -4.59461e-01 -4.21657e-01 -4.97265e-01
1.57440e+05 3.93000e+02 -4.71259e-01 -3.79320e-01 -5.63198e-01 -4.58528e-01 -4.21360e-01 -4.95695e-01
1.57760e+05 3.94000e+02 -4.76769e-01 -4.09254e-01 -5.44284e-01 -4.57581e-01 -4.21100e-01 -4.94062e-01
1.58080e+05 3.95000e+02 -4.19214e-01 -3.85283e-01 -4.53145e-01 -4.56627e-01 -4.20866e-01 -4.92388e-01
1.58400e+05 3.96000e+02 -4.42266e-01 -3.68538e-01 -5.15995e-01 -4.55674e-01 -4.20648e-01 -4.90699e-01
1.58720e+05 3.96000e+02 -4.42266e-01 -3.68538e-01 -5.15995e-01 -4.54725e-01 -4.20431e-01 -4.89018e-01
1.59040e+05 3.97000e+02 -4.80451e-01 -4.44615e-01 -5.16288e-01 -4.53783e-01 -4.20201e-01 -4.87366e-01
1.59360e+05 3.98000e+02 -4.67262e-01 -4.39820e-01 -4.94705e-01 -4.52854e-01 -4.19942e-01 -4.85766e-01
1.59680e+05 3.99000e+02 -4.46141e-01 -4.14228e-01 -4.78053e-01 -4.51941e-01 -4.19644e-01 -4.84239e-01
1.60000e+05 4.00000e+02 -4.39644e-01 -4.12532e-01 -4.66756e-01 -4.51051e-01 -4.19296e-01 -4.82806e-01
1.60320e+05 4.00000e+02 -4.39644e-01 -4.12532e-01 -4.66756e-01 -4.50190e-01 -4.18893e-01 -4.81487e-01
1.60640e+05 4.01000e+02 -4.71636e-01 -4.36025e-01 -5.07246e-01 -4.49368e-01 -4.18435e-01 -4.80302e-01
1.60960e+05 4.02000e+02 -4.38622e-01 -3.78259e-01 -4.98986e-01 -4.48596e-01 -4.17926e-01 -4.79266e-01
1.61280e+05 4.03000e+02 -4.72796e-01 -4.18856e-01 -5.26735e-01 -4.47884e-01 -4.17375e-01 -4.78393e-01
1.61600e+05 4.04000e+02 -4.20004e-01 -3.90781e-01 -4.49228e-01 -4.47244e-01 -4.16798e-01 -4.77690e-01
1.61920e+05 4.04000e+02 -4.20004e-01 -3.90781e-01 -4.49228e-01 -4.46685e-01 -4.16211e-01 -4.77160e-01
1.62240e+05 4.05000e+02 -5.09170e-01 -4.64576e-01 -5.53764e-01 -4.46218e-01 -4.15636e-01 -4.76799e-01
1.62560e+05 4.06000e+02 -4.17938e-01 -3.76489e-01 -4.59387e-01 -4.45848e-01 -4.15099e-01 -4.76598e-01
1.62880e+05 4.07000e+02 -4.26141e-01 -3.88472e-01 -4.63810e-01 -4.45581e-01 -4.14621e-01 -4.76540e-01
1.63200e+05 4.08000e+02 -4.20219e-01 -3.84119e-01 -4.56318e-01 -4.45417e-01 -4.14226e-01 -4.76607e-01
1.63520e+05 4.08000e+02 -4.20219e-01 -3.84119e-01 -4.56318e-01 -4.45356e-01 -4.13935e-01 -4.76776e-01
1.63840e+05 4.09000e+02 -4.32663e-01 -3.64096e-01 -5.01230e-01 -4.45392e-01 -4.13759e-01 -4.77024e-01
1.64160e+05 4.10000e+02 -4.41967e-01 -3.63635e-01 -5.20298e-01 -4.45519e-01 -4.13709e-01 -4.77330e-01
1.64480e+05 4.11000e+02 -4.41824e-01 -4.01271e-01 -4.82378e-01 -4.45730e-01 -4.13786e-01 -4.77673e-01
1.64800e+05 4.12000e+02 -4.51053e-01 -3.53891e-01 -5.48214e-01 -4.46011e-01 -4.13986e-01 -4.78036e-01
1.65120e+05 4.12000e+02 -4.51053e-01 -3.53891e-01 -5.48214e-01 -4.46352e-01 -4.14300e-01 -4.78404e-01
1.65440e+05 4.13000e+02 -4.35560e-01 -4.06912e-01 -4.64208e-01 -4.46736e-01 -4.14709e-01 -4.78763e-01
1.65760e+05 4.14000e+02 -4.26810e-01 -3.95876e-01 -4.57745e-01 -4.47148e-01 -4.15192e-01 -4.79104e-01
1.66080e+05 4.15000e+02 -4.53981e-01 -3.98036e-01 -5.09926e-01 -4.47569e-01 -4.15722e-01 -4.79417e-01
1.66400e+05 4.16000e+02 -4.32955e-01 -4.09233e-01 -4.56678e-01 -4.47981e-01 -4.16267e-01 -4.79694e-01
1.66720e+05 4.16000e+02 -4.32955e-01 -4.09233e-01 -4.56678e-01 -4.48363e-01 -4.16795e-01 -4.79932e-01
1.67040e+05 4.17000e+02 -4.55048e-01 -4.18756e-01 -4.91340e-01 -4.48699e-01 -4.17270e-01 -4.80128e-01
1.67360e+05 4.18000e+02 -4.23412e-01 -4.07643e-01 -4.39180e-01 -4.48972e-01 -4.17662e-01 -4.80283e-01
1.67680e+05 4.19000e+02 -4.58602e-01 -4.04024e-01 -5.13181e-01 -4.49170e-01 -4.17940e-01 -4.80400e-01
1.68000e+05 4.20000e+02 -4.39845e-01 -4.10833e-01 -4.68858e-01 -4.49283e-01 -4.18086e-01 -4.80480e-01
1.68320e+05 4.20000e+02 -4.39845e-01 -4.10833e-01 -4.68858e-01 -4.49307e-01 -4.18086e-01 -4.80528e-01
1.68640e+05 4.21000e+02 -4.24693e-01 -3.82908e-01 -4.66478e-01 -4.49240e-01 -4.17935e-01 -4.80546e-01
1.68960e+05 4.22000e+02 -4.54148e-01 -4.24631e-01 -4.83665e-01 -4.49086e-01 -4.17643e-01 -4.80530e-01
1.69280e+05 4.23000e+02 -4.44594e-01 -4.01389e-01 -4.87798e-01 -4.48851e-01 -4.17221e-01 -4.80480e-01
1.69600e+05 4.24000e+02 -4.07155e-01 -3.59428e-01 -4.54882e-01 -4.48543e-01 -4.16696e-01 -4.80390e-01
1.69920e+05 4.24000e+02 -4.07155e-01 -3.59428e-01 -4.54882e-01 -4.48173e-01 -4.16095e-01 -4.80252e-01
1.70240e+05 4.25000e+02 -4.45223e-01 -4.13199e-01 -4.77247e-01 -4.47755e-01 -4.15453e-01 -4.80057e-01
1.70560e+05 4.26000e+02 -4.35364e-01 -4.05606e-01 -4.65121e-01 -4.47300e-01 -4.14803e-01 -4.79796e-01
1.70880e+05 4.27000e+02 -4.91074e-01 -4.44385e-01 -5.37764e-01 -4.46821e-01 -4.14180e-01 -4.79463e-01
1.71200e+05 4.28000e+02 -4.64516e-01 -4.19852e-01 -5.09180e-01 -4.46331e-01 -4.13612e-01 -4.79050e-01
1.71520e+05 4.28000e+02 -4.64516e-01 -4.19852e-01 -5.09180e-01 -4.45841e-01 -4.13125e-01 -4.78557e-01
1.71840e+05 4.29000e+02 -4.28703e-01 -4.05438e-01 -4.51969e-01 -4.45358e-01 -4.12735e-01 -4.77980e-01
1.72160e+05 4.30000e+02 -4.46751e-01 -3.92822e-01 -5.00680e-01 -4.44890e-01 -4.12452e-01 -4.77327e-01
1.72480e+05 4.31000e+02 -4.44255e-01 -3.83144e-01 -5.05365e-01 -4.44441e-01 -4.12280e-01 -4.76603e-01
1.72800e+05 4.32000e+02 -4.25449e-01 -3.67332e-01 -4.83566e-01 -4.44016e-01 -4.12214e-01 -4.75818e-01
1.73120e+05 4.32000e+02 -4.25449e-01 -3.67332e-01 -4.83566e-01 -4.43616e-01 -4.12248e-01 -4.74984e-01
1.73440e+05 4.33000e+02 -4.35214e-01 -4.15700e-01 -4.54728e-01 -4.43244e-01 -4.12373e-01 -4.74116e-01
1.73760e+05 4.34000e+02 -4.76651e-01 -3.86185e-01 -5.67118e-01 -4.42904e-01 -4.12582e-01 -4.73227e-01
1.74080e+05 4.35000e+02 -4.19201e-01 -3.76625e-01 -4.61777e-01 -4.42599e-01 -4.12867e-01 -4.72332e-01
1.74400e+05 4.36000e+02 -4.51952e-01 -3.99346e-01 -5.04557e-01 -4.42335e-01 -4.13222e-01 -4.71448e-01
1.74720e+05 4.36000e+02 -4.51952e-01 -3.99346e-01 -5.04557e-01 -4.42114e-01 -4.13640e-01 -4.70589e-01
1.75040e+05 4.37000e+02 -4.54734e-01 -4.19873e-01 -4.89595e-01 -4.41943e-01 -4.14113e-01 -4.69772e-01
1.75360e+05 4.38000e+02 -4.34187e-01 -3.95778e-01 -4.72596e-01 -4.41821e-01 -4.14631e-01 -4.69011e-01
1.75680e+05 4.39000e+02 -4.31411e-01 -3.98170e-01 -4.64653e-01 -4.41752e-01 -4.15183e-01 -4.68321e-01
1.76000e+05 4.40000e+02 -4.24086e-01 -4.06866e-01 -4.41307e-01 -4.41731e-01 -4.15752e-01 -4.67710e-01
1.76320e+05 4.40000e+02 -4.24086e-01 -4.06866e-01 -4.41307e-01 -4.41758e-01 -4.16327e-01 -4.67188e-01
1.76640e+05 4.41000e+02 -4.17181e-01 -3.90175e-01 -4.44188e-01 -4.41825e-01 -4.16895e-01 -4.66755e-01
1.76960e+05 4.42000e+02 -4.24440e-01 -3.68928e-01 -4.79952e-01 -4.41927e-01 -4.17446e-01 -4.66408e-01
1.77280e+05 4.43000e+02 -4.48841e-01 -4.04732e-01 -4.92951e-01 -4.42056e-01 -4.17974e-01 -4.66138e-01
1.77600e+05 4.44000e+02 -4.45085e-01 -3.77585e-01 -5.12585e-01 -4.42206e-01 -4.18477e-01 -4.65935e-01
1.77920e+05 4.44000e+02 -4.45085e-01 -3.77585e-01 -5.12585e-01 -4.42369e-01 -4.18956e-01 -4.65782e-01
1.78240e+05 4.45000e+02 -4.30650e-01 -3.85193e-01 -4.76107e-01 -4.42536e-01 -4.19410e-01 -4.65661e-01
1.78560e+05 4.46000e+02 -4.42806e-01 -4.18866e-01 -4.66747e-01 -4.42700e-01 -4.19843e-01 -4.65556e-01
1.78880e+05 4.47000e+02 -4.46500e-01 -4.05056e-01 -4.87944e-01 -4.42850e-01 -4.20254e-01 -4.65446e-01
1.79200e+05 4.48000e+02 -4.11685e-01 -3.75826e-01 -4.47544e-01 -4.42979e-01 -4.20642e-01 -4.65315e-01
1.79520e+05 4.48000e+02 -4.11685e-01 -3.75826e-01 -4.47544e-01 -4.43075e-01 -4.21006e-01 -4.65145e-01
1.79840e+05 4.49000e+02 -4.33709e-01 -3.95803e-01 -4.71614e-01 -4.43132e-01 -4.21341e-01 -4.64922e-01
1.80160e+05 4.50000e+02 -4.17298e-01 -3.75452e-01 -4.59143e-01 -4.43140e-01 -4.21646e-01 -4.64635e-01
1.80480e+05 4.51000e+02 -4.33579e-01 -4.04718e-01 -4.62440e-01 -4.43096e-01 -4.21919e-01 -4.64273e-01
1.80800e+05 4.52000e+02 -4.16987e-01 -3.90667e-01 -4.43306e-01 -4.42995e-01 -4.22160e-01 -4.63831e-01
1.81120e+05 4.52000e+02 -4.16987e-01 -3.90667e-01 -4.43306e-01 -4.42839e-01 -4.22372e-01 -4.63306e-01
1.81440e+05 4.53000e+02 -4.38022e-01 -3.86845e-01 -4.89198e-01 -4.42629e-01 -4.22558e-01 -4.62700e-01
1.81760e+05 4.54000e+02 -4.33240e-01 -3.93911e-01 -4.72568e-01 -4.42370e-01 -4.22721e-01 -4.62020e-01
1.82080e+05 4.55000e+02 -4.21612e-01 -3.87398e-01 -4.55825e-01 -4.42068e-01 -4.22862e-01 -4.61273e-01
1.82400e+05 4.56000e+02 -4.55745e-01 -4.00096e-01 -5.11394e-01 -4.41727e-01 -4.22981e-01 -4.60473e-01
1.82720e+05 4.56000e+02 -4.55745e-01 -4.00096e-01 -5.11394e-01 -4.41355e-01 -4.23075e-01 -4.59635e-01
1.83040e+05 4.57000e+02 -4.45611e-01 -4.09185e-01 -4.82037e-01 -4.40957e-01 -4.23137e-01 -4.58776e-01
1.83360e+05 4.58000e+02 -4.15925e-01 -3.56838e-01 -4.75013e-01 -4.40536e-01 -4.23158e-01 -4.57913e-01
1.83680e+05 4.59000e+02 -4.28646e-01 -3.97403e-01 -4.59890e-01 -4.40095e-01 -4.23127e-01 -4.57063e-01
1.84000e+05 4.60000e+02 -3.95453e-01 -3.66111e-01 -4.24795e-01 -4.39637e-01 -4.23035e-01 -4.56239e-01
1.84320e+05 4.60000e+02 -3.95453e-01 -3.66111e-01 -4.24795e-01 -4.39165e-01 -4.22875e-01 -4.55455e-01
1.84640e+05 4.61000e+02 -4.13832e-01 -3.72903e-01 -4.54760e-01 -4.38681e-01 -4.22643e-01 -4.54719e-01
1.84960e+05 4.62000e+02 -4.12707e-01 -3.91876e-01 -4.33537e-01 -4.38189e-01 -4.22339e-01 -4.54040e-01
1.85280e+05 4.63000e+02 -4.67007e-01 -3.86374e-01 -5.47639e-01 -4.37694e-01 -4.21967e-01 -4.53421e-01
1.85600e+05 4.64000e+02 -4.30047e-01 -3.99556e-01 -4.60538e-01 -4.37199e-01 -4.21534e-01 -4.52864e-01
1.85920e+05 4.64000e+02 -4.30047e-01 -3.99556e-01 -4.60538e-01 -4.36712e-01 -4.21051e-01 -4.52373e-01
1.86240e+05 4.65000e+02 -4.01309e-01 -3.60221e-01 -4.42397e-01 -4.36236e-01 -4.20525e-01 -4.51947e-01
1.86560e+05 4.66000e+02 -4.39011e-01 -3.98709e-01 -4.79313e-01 -4.35775e-01 -4.19964e-01 -4.51586e-01
1.86880e+05 4.67000e+02 -4.21086e-01 -3.67479e-01 -4.74694e-01 -4.35330e-01 -4.19373e-01 -4.51287e-01
1.87200e+05 4.68000e+02 -3.95797e-01 -3.77994e-01 -4.13599e-01 -4.34901e-01 -4.18753e-01 -4.51049e-01
1.87520e+05 4.68000e+02 -3.95797e-01 -3.77994e-01 -4.13599e-01 -4.34484e-01 -4.18102e-01 -4.50867e-01
1.87840e+05 4.69000e+02 -4.11970e-01 -3.67793e-01 -4.56146e-01 -4.34078e-01 -4.17418e-01 -4.50738e-01
1.88160e+05 4.70000e+02 -4.29190e-01 -4.02395e-01 -4.55985e-01 -4.33677e-01 -4.16695e-01 -4.50659e-01
1.88480e+05 4.71000e+02 -4.13638e-01 -3.66433e-01 -4.60842e-01 -4.33279e-01 -4.15930e-01 -4.50628e-01
1.88800e+05 4.72000e+02 -4.02695e-01 -3.85294e-01 -4.20096e-01 -4.32881e-01 -4.15119e-01 -4.50644e-01
1.89120e+05 4.72000e+02 -4.02695e-01 -3.85294e-01 -4.20096e-01 -4.32482e-01 -4.14260e-01 -4.50703e-01
1.89440e+05 4.73000e+02 -4.01450e-01 -3.72203e-01 -4.30697e-01 -4.32079e-01 -4.13356e-01 -4.50801e-01
1.89760e+05 4.74000e+02 -4.22136e-01 -3.58299e-01 -4.85973e-01 -4.31671e-01 -4.12410e-01 -4.50932e-01
1.90080e+05 4.75000e+02 -4.46747e-01 -4.06204e-01 -4.87290e-01 -4.31258e-01 -4.11430e-01 -4.51086e-01
1.90400e+05 4.76000e+02 -4.28640e-01 -3.81063e-01 -4.76217e-01 -4.30837e-01 -4.10426e-01 -4.51248e-01
1.90720e+05 4.76000e+02 -4.28640e-01 -3.81063e-01 -4.76217e-01 -4.30407e-01 -4.09410e-01 -4.51404e-01
1.91040e+05 4.77000e+02 -4.18856e-01 -3.78242e-01 -4.59471e-01 -4.29966e-01 -4.08400e-01 -4.51531e-01
1.91360e+05 4.78000e+02 -4.27951e-01 -3.42016e-01 -5.13885e-01 -4.29510e-01 -4.07410e-01 -4.51610e-01
1.91680e+05 4.79000e+02 -4.20547e-01 -3.90151e-01 -4.50943e-01 -4.29036e-01 -4.06454e-01 -4.51617e-01
1.92000e+05 4.80000e+02 -3.96388e-01 -3.67972e-01 -4.24804e-01 -4.28541e-01 -4.05547e-01 -4.51536e-01
1.92320e+05 4.80000e+02 -3.96388e-01 -3.67972e-01 -4.24804e-01 -4.28025e-01 -4.04698e-01 -4.51353e-01
1.92640e+05 4.81000e+02 -4.54654e-01 -3.41016e-01 -5.68292e-01 -4.27487e-01 -4.03915e-01 -4.51060e-01
1.92960e+05 4.82000e+02 -4.17249e-01 -3.75517e-01 -4.58982e-01 -4.26931e-01 -4.03203e-01 -4.50660e-01
1.93280e+05 4.83000e+02 -4.30088e-01 -3.85127e-01 -4.75049e-01 -4.26361e-01 -4.02560e-01 -4.50162e-01
1.93600e+05 4.84000e+02 -4.17152e-01 -3.89189e-01 -4.45115e-01 -4.25783e-01 -4.01983e-01 -4.49583e-01
1.93920e+05 4.84000e+02 -4.17152e-01 -3.89189e-01 -4.45115e-01 -4.25208e-01 -4.01466e-01 -4.48950e-01
1.94240e+05 4.85000e+02 -4.49819e-01 -3.89897e-01 -5.09740e-01 -4.24644e-01 -4.00998e-01 -4.48290e-01
1.94560e+05 4.86000e+02 -4.35691e-01 -3.90549e-01 -4.80833e-01 -4.24102e-01 -4.00568e-01 -4.47636e-01
1.94880e+05 4.87000e+02 -4.31555e-01 -3.82524e-01 -4.80586e-01 -4.23591e-01 -4.00160e-01 -4.47021e-01
1.95200e+05 4.88000e+02 -4.28749e-01 -3.76875e-01 -4.80623e-01 -4.23118e-01 -3.99760e-01 -4.46477e-01
1.95520e+05 4.88000e+02 -4.28749e-01 -3.76875e-01 -4.80623e-01 -4.22693e-01 -3.99350e-01 -4.46035e-01
1.95840e+05 4.89000e+02 -4.24021e-01 -3.81054e-01 -4.66988e-01 -4.22319e-01 -3.98919e-01 -4.45720e-01
1.96160e+05 4.90000e+02 -4.13109e-01 -3.80387e-01 -4.45831e-01 -4.22003e-01 -3.98453e-01 -4.45552e-01
1.96480e+05 4.91000e+02 -3.94835e-01 -3.41711e-01 -4.47958e-01 -4.21746e-01 -3.97948e-01 -4.45544e-01
1.96800e+05 4.92000e+02 -4.32145e-01 -3.47792e-01 -5.16499e-01 -4.21552e-01 -3.97402e-01 -4.45701e-01
1.97120e+05 4.92000e+02 -4.32145e-01 -3.47792e-01 -5.16499e-01 -4.21421e-01 -3.96823e-01 -4.46020e-01
1.97440e+05 4.93000e+02 -4.05106e-01 -3.73061e-01 -4.37152e-01 -4.21357e-01 -3.96222e-01 -4.46492e-01
1.97760e+05 4.94000e+02 -4.20755e-01 -3.72048e-01 -4.69462e-01 -4.21357e-01 -3.95616e-01 -4.47098e-01
1.98080e+05 4.95000e+02 -3.87641e-01 -3.57082e-01 -4.18201e-01 -4.21421e-01 -3.95024e-01 -4.47817e-01
1.98400e+05 4.96000e+02 -4.27205e-01 -3.99525e-01 -4.54885e-01 -4.21545e-01 -3.94467e-01 -4.48623e-01
1.98720e+05 4.96000e+02 -4.27205e-01 -3.99525e-01 -4.54885e-01 -4.21724e-01 -3.93959e-01 -4.49490e-01
1.99040e+05 4.97000e+02 -4.24051e-01 -3.88462e-01 -4.59640e-01 -4.21950e-01 -3.93511e-01 -4.50389e-01
1.99360e+05 4.98000e+02 -4.31446e-01 -3.87626e-01 -4.75266e-01 -4.22212e-01 -3.93130e-01 -4.51294e-01
1.99680e+05 4.99000e+02 -4.08551e-01 -3.85066e-01 -4.32036e-01 -4.22497e-01 -3.92812e-01 -4.52182e-01


==> fig/parallel/shkadov_2_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
3.20000e+02 0.00000e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
6.40000e+02 1.00000e+00 -3.24952e+00 -3.02426e+00 -3.47478e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
9.60000e+02 2.00000e+00 -3.07799e+00 -2.91059e+00 -3.24540e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.28000e+03 3.00000e+00 -3.16473e+00 -2.85595e+00 -3.47351e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.60000e+03 4.00000e+00 -3.43449e+00 -3.07548e+00 -3.79350e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.92000e+03 4.00000e+00 -3.43449e+00 -3.07548e+00 -3.79350e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
2.24000e+03 5.00000e+00 -3.27774e+00 -3.09825e+00 -3.45723e+00 -3.23643e+00 -2.79476e+00 -3.67811e+00
2.56000e+03 6.00000e+00 -3.26021e+00 -2.89989e+00 -3.62053e+00 -3.23643e+00 -2.79480e+00 -3.67806e+00
2.88000e+03 7.00000e+00 -3.04335e+00 -2.98123e+00 -3.10547e+00 -3.23642e+00 -2.79491e+00 -3.67794e+00
3.20000e+03 8.00000e+00 -2.93023e+00 -2.47983e+00 -3.38063e+00 -3.23641e+00 -2.79515e+00 -3.67766e+00
3.52000e+03 8.00000e+00 -2.93023e+00 -2.47983e+00 -3.38063e+00 -3.23637e+00 -2.79563e+00 -3.67711e+00
3.84000e+03 9.00000e+00 -2.82162e+00 -2.59160e+00 -3.05165e+00 -3.23631e+00 -2.79646e+00 -3.67615e+00
4.16000e+03 1.00000e+01 -2.94299e+00 -2.72629e+00 -3.15968e+00 -3.23621e+00 -2.79783e+00 -3.67459e+00
4.48000e+03 1.10000e+01 -3.07530e+00 -2.76685e+00 -3.38374e+00 -3.23607e+00 -2.79991e+00 -3.67223e+00
4.80000e+03 1.20000e+01 -3.13783e+00 -2.94780e+00 -3.32786e+00 -3.23589e+00 -2.80292e+00 -3.66885e+00
5.12000e+03 1.20000e+01 -3.13783e+00 -2.94780e+00 -3.32786e+00 -3.23566e+00 -2.80707e+00 -3.66424e+00
5.44000e+03 1.30000e+01 -3.33567e+00 -3.10344e+00 -3.56789e+00 -3.23537e+00 -2.81255e+00 -3.65819e+00
5.76000e+03 1.40000e+01 -2.90354e+00 -2.61795e+00 -3.18913e+00 -3.23500e+00 -2.81950e+00 -3.65051e+00
6.08000e+03 1.50000e+01 -3.06662e+00 -2.60736e+00 -3.52589e+00 -3.23451e+00 -2.82800e+00 -3.64102e+00
6.40000e+03 1.60000e+01 -2.83148e+00 -2.55182e+00 -3.11114e+00 -3.23383e+00 -2.83807e+00 -3.62959e+00
6.72000e+03 1.60000e+01 -2.83148e+00 -2.55182e+00 -3.11114e+00 -3.23286e+00 -2.84959e+00 -3.61613e+00
7.04000e+03 1.70000e+01 -2.83958e+00 -2.69578e+00 -2.98339e+00 -3.23152e+00 -2.86243e+00 -3.60060e+00
7.36000e+03 1.80000e+01 -2.85508e+00 -2.63578e+00 -3.07438e+00 -3.22969e+00 -2.87634e+00 -3.58304e+00
7.68000e+03 1.90000e+01 -2.80765e+00 -2.55251e+00 -3.06279e+00 -3.22728e+00 -2.89103e+00 -3.56354e+00
8.00000e+03 2.00000e+01 -2.81317e+00 -2.45482e+00 -3.17151e+00 -3.22423e+00 -2.90618e+00 -3.54228e+00
8.32000e+03 2.00000e+01 -2.81317e+00 -2.45482e+00 -3.17151e+00 -3.22048e+00 -2.92146e+00 -3.51950e+00
8.64000e+03 2.10000e+01 -3.04994e+00 -2.68128e+00 -3.41860e+00 -3.21602e+00 -2.93655e+00 -3.49548e+00
8.96000e+03 2.20000e+01 -2.96335e+00 -2.46839e+00 -3.45831e+00 -3.21083e+00 -2.95110e+00 -3.47056e+00
9.28000e+03 2.30000e+01 -3.01161e+00 -2.52416e+00 -3.49906e+00 -3.20495e+00 -2.96483e+00 -3.44507e+00
9.60000e+03 2.40000e+01 -2.68819e+00 -2.31340e+00 -3.06297e+00 -3.19839e+00 -2.97744e+00 -3.41935e+00
9.92000e+03 2.40000e+01 -2.68819e+00 -2.31340e+00 -3.06297e+00 -3.19118e+00 -2.98868e+00 -3.39367e+00
1.02400e+04 2.50000e+01 -2.66394e+00 -2.27893e+00 -3.04895e+00 -3.18334e+00 -2.99835e+00 -3.36833e+00
1.05600e+04 2.60000e+01 -2.92140e+00 -2.55501e+00 -3.28779e+00 -3.17489e+00 -3.00627e+00 -3.34351e+00
1.08800e+04 2.70000e+01 -2.66094e+00 -2.37488e+00 -2.94700e+00 -3.16585e+00 -3.01232e+00 -3.31939e+00
1.12000e+04 2.80000e+01 -2.64355e+00 -2.30203e+00 -2.98507e+00 -3.15625e+00 -3.01642e+00 -3.29608e+00
1.15200e+04 2.80000e+01 -2.64355e+00 -2.30203e+00 -2.98507e+00 -3.14612e+00 -3.01854e+00 -3.27370e+00
1.18400e+04 2.90000e+01 -2.49581e+00 -2.27356e+00 -2.71806e+00 -3.13550e+00 -3.01872e+00 -3.25228e+00
1.21600e+04 3.00000e+01 -2.46774e+00 -2.25196e+00 -2.68353e+00 -3.12444e+00 -3.01699e+00 -3.23189e+00
1.24800e+04 3.10000e+01 -2.94533e+00 -2.60218e+00 -3.28849e+00 -3.11300e+00 -3.01344e+00 -3.21257e+00
1.28000e+04 3.20000e+01 -2.28034e+00 -2.13019e+00 -2.43049e+00 -3.10125e+00 -3.00816e+00 -3.19434e+00
1.31200e+04 3.20000e+01 -2.28034e+00 -2.13019e+00 -2.43049e+00 -3.08923e+00 -3.00124e+00 -3.17721e+00
1.34400e+04 3.30000e+01 -2.42934e+00 -2.07326e+00 -2.78542e+00 -3.07699e+00 -2.99277e+00 -3.16121e+00
1.37600e+04 3.40000e+01 -2.67411e+00 -2.54873e+00 -2.79949e+00 -3.06456e+00 -2.98282e+00 -3.14629e+00
1.40800e+04 3.50000e+01 -2.70931e+00 -2.36169e+00 -3.05694e+00 -3.05194e+00 -2.97148e+00 -3.13241e+00
1.44000e+04 3.60000e+01 -2.47389e+00 -2.06810e+00 -2.87969e+00 -3.03913e+00 -2.95881e+00 -3.11944e+00
1.47200e+04 3.60000e+01 -2.47389e+00 -2.06810e+00 -2.87969e+00 -3.02609e+00 -2.94494e+00 -3.10724e+00
1.50400e+04 3.70000e+01 -2.21057e+00 -1.91191e+00 -2.50924e+00 -3.01277e+00 -2.92999e+00 -3.09555e+00
1.53600e+04 3.80000e+01 -2.80448e+00 -2.41379e+00 -3.19517e+00 -2.99912e+00 -2.91412e+00 -3.08413e+00
1.56800e+04 3.90000e+01 -2.18268e+00 -1.94354e+00 -2.42182e+00 -2.98509e+00 -2.89750e+00 -3.07267e+00
1.60000e+04 4.00000e+01 -2.35703e+00 -2.18698e+00 -2.52708e+00 -2.97060e+00 -2.88029e+00 -3.06091e+00
1.63200e+04 4.00000e+01 -2.35703e+00 -2.18698e+00 -2.52708e+00 -2.95562e+00 -2.86265e+00 -3.04859e+00
1.66400e+04 4.10000e+01 -2.31518e+00 -2.02978e+00 -2.60058e+00 -2.94011e+00 -2.84468e+00 -3.03555e+00
1.69600e+04 4.20000e+01 -2.13848e+00 -1.85500e+00 -2.42196e+00 -2.92408e+00 -2.82649e+00 -3.02168e+00
1.72800e+04 4.30000e+01 -2.30373e+00 -1.89956e+00 -2.70789e+00 -2.90753e+00 -2.80812e+00 -3.00695e+00
1.76000e+04 4.40000e+01 -2.26783e+00 -1.96553e+00 -2.57013e+00 -2.89050e+00 -2.78961e+00 -2.99139e+00
1.79200e+04 4.40000e+01 -2.26783e+00 -1.96553e+00 -2.57013e+00 -2.87303e+00 -2.77095e+00 -2.97512e+00
1.82400e+04 4.50000e+01 -2.54698e+00 -2.28994e+00 -2.80402e+00 -2.85517e+00 -2.75213e+00 -2.95822e+00
1.85600e+04 4.60000e+01 -2.50416e+00 -2.24253e+00 -2.76579e+00 -2.83699e+00 -2.73314e+00 -2.94084e+00
1.88800e+04 4.70000e+01 -2.00708e+00 -1.73070e+00 -2.28346e+00 -2.81853e+00 -2.71396e+00 -2.92311e+00
1.92000e+04 4.80000e+01 -2.29285e+00 -2.10604e+00 -2.47966e+00 -2.79983e+00 -2.69456e+00 -2.90510e+00
1.95200e+04 4.80000e+01 -2.29285e+00 -2.10604e+00 -2.47966e+00 -2.78092e+00 -2.67496e+00 -2.88688e+00
1.98400e+04 4.90000e+01 -2.00085e+00 -1.67201e+00 -2.32969e+00 -2.76182e+00 -2.65518e+00 -2.86845e+00
2.01600e+04 5.00000e+01 -2.16795e+00 -1.93170e+00 -2.40420e+00 -2.74253e+00 -2.63531e+00 -2.84976e+00
2.04800e+04 5.10000e+01 -2.42972e+00 -2.08601e+00 -2.77343e+00 -2.72308e+00 -2.61543e+00 -2.83073e+00
2.08000e+04 5.20000e+01 -2.08230e+00 -1.79911e+00 -2.36550e+00 -2.70349e+00 -2.59572e+00 -2.81126e+00
2.11200e+04 5.20000e+01 -2.08230e+00 -1.79911e+00 -2.36550e+00 -2.68378e+00 -2.57633e+00 -2.79123e+00
2.14400e+04 5.30000e+01 -2.16607e+00 -1.91736e+00 -2.41479e+00 -2.66401e+00 -2.55745e+00 -2.77058e+00
2.17600e+04 5.40000e+01 -2.22316e+00 -1.95172e+00 -2.49460e+00 -2.64422e+00 -2.53921e+00 -2.74923e+00
2.20800e+04 5.50000e+01 -2.04640e+00 -1.90585e+00 -2.18695e+00 -2.62447e+00 -2.52172e+00 -2.72721e+00
2.24000e+04 5.60000e+01 -1.80859e+00 -1.59737e+00 -2.01982e+00 -2.60480e+00 -2.50501e+00 -2.70460e+00
2.27200e+04 5.60000e+01 -1.80859e+00 -1.59737e+00 -2.01982e+00 -2.58528e+00 -2.48905e+00 -2.68151e+00
2.30400e+04 5.70000e+01 -2.18497e+00 -1.99648e+00 -2.37346e+00 -2.56593e+00 -2.47372e+00 -2.65814e+00
2.33600e+04 5.80000e+01 -2.14265e+00 -1.87142e+00 -2.41388e+00 -2.54680e+00 -2.45887e+00 -2.63472e+00
2.36800e+04 5.90000e+01 -2.03795e+00 -1.92474e+00 -2.15116e+00 -2.52791e+00 -2.44430e+00 -2.61152e+00
2.40000e+04 6.00000e+01 -1.95774e+00 -1.66325e+00 -2.25223e+00 -2.50930e+00 -2.42981e+00 -2.58880e+00
2.43200e+04 6.00000e+01 -1.95774e+00 -1.66325e+00 -2.25223e+00 -2.49098e+00 -2.41518e+00 -2.56678e+00
2.46400e+04 6.10000e+01 -2.08463e+00 -1.78652e+00 -2.38274e+00 -2.47296e+00 -2.40029e+00 -2.54563e+00
2.49600e+04 6.20000e+01 -2.13391e+00 -1.82678e+00 -2.44104e+00 -2.45524e+00 -2.38503e+00 -2.52545e+00
2.52800e+04 6.30000e+01 -2.22238e+00 -2.00665e+00 -2.43812e+00 -2.43781e+00 -2.36938e+00 -2.50624e+00
2.56000e+04 6.40000e+01 -1.98564e+00 -1.80635e+00 -2.16492e+00 -2.42065e+00 -2.35338e+00 -2.48792e+00
2.59200e+04 6.40000e+01 -1.98564e+00 -1.80635e+00 -2.16492e+00 -2.40375e+00 -2.33712e+00 -2.47038e+00
2.62400e+04 6.50000e+01 -2.07533e+00 -1.93146e+00 -2.21921e+00 -2.38708e+00 -2.32070e+00 -2.45346e+00
2.65600e+04 6.60000e+01 -1.89742e+00 -1.48698e+00 -2.30786e+00 -2.37062e+00 -2.30423e+00 -2.43702e+00
2.68800e+04 6.70000e+01 -2.03198e+00 -1.92748e+00 -2.13648e+00 -2.35436e+00 -2.28779e+00 -2.42093e+00
2.72000e+04 6.80000e+01 -1.83169e+00 -1.68118e+00 -1.98220e+00 -2.33828e+00 -2.27148e+00 -2.40509e+00
2.75200e+04 6.80000e+01 -1.83169e+00 -1.68118e+00 -1.98220e+00 -2.32241e+00 -2.25537e+00 -2.38945e+00
2.78400e+04 6.90000e+01 -2.00297e+00 -1.83718e+00 -2.16876e+00 -2.30676e+00 -2.23952e+00 -2.37400e+00
2.81600e+04 7.00000e+01 -1.89425e+00 -1.66476e+00 -2.12374e+00 -2.29137e+00 -2.22399e+00 -2.35875e+00
2.84800e+04 7.10000e+01 -2.10640e+00 -1.95971e+00 -2.25309e+00 -2.27629e+00 -2.20881e+00 -2.34377e+00
2.88000e+04 7.20000e+01 -1.83780e+00 -1.55632e+00 -2.11928e+00 -2.26156e+00 -2.19400e+00 -2.32912e+00
2.91200e+04 7.20000e+01 -1.83780e+00 -1.55632e+00 -2.11928e+00 -2.24724e+00 -2.17958e+00 -2.31491e+00
2.94400e+04 7.30000e+01 -1.86883e+00 -1.62790e+00 -2.10977e+00 -2.23336e+00 -2.16552e+00 -2.30120e+00
2.97600e+04 7.40000e+01 -1.91656e+00 -1.61451e+00 -2.21861e+00 -2.21995e+00 -2.15181e+00 -2.28808e+00
3.00800e+04 7.50000e+01 -1.85448e+00 -1.69729e+00 -2.01167e+00 -2.20701e+00 -2.13841e+00 -2.27561e+00
3.04000e+04 7.60000e+01 -2.09633e+00 -1.97567e+00 -2.21698e+00 -2.19453e+00 -2.12526e+00 -2.26379e+00
3.07200e+04 7.60000e+01 -2.09633e+00 -1.97567e+00 -2.21698e+00 -2.18249e+00 -2.11237e+00 -2.25262e+00
3.10400e+04 7.70000e+01 -2.00461e+00 -1.50293e+00 -2.50629e+00 -2.17085e+00 -2.09967e+00 -2.24204e+00
3.13600e+04 7.80000e+01 -1.76601e+00 -1.52531e+00 -2.00670e+00 -2.15958e+00 -2.08718e+00 -2.23198e+00
3.16800e+04 7.90000e+01 -2.25918e+00 -1.91023e+00 -2.60812e+00 -2.14862e+00 -2.07489e+00 -2.22235e+00
3.20000e+04 8.00000e+01 -1.83332e+00 -1.54841e+00 -2.11824e+00 -2.13792e+00 -2.06278e+00 -2.21306e+00
3.23200e+04 8.00000e+01 -1.83332e+00 -1.54841e+00 -2.11824e+00 -2.12744e+00 -2.05087e+00 -2.20401e+00
3.26400e+04 8.10000e+01 -2.04298e+00 -1.69666e+00 -2.38931e+00 -2.11714e+00 -2.03917e+00 -2.19512e+00
3.29600e+04 8.20000e+01 -1.70551e+00 -1.59157e+00 -1.81945e+00 -2.10699e+00 -2.02769e+00 -2.18630e+00
3.32800e+04 8.30000e+01 -1.73178e+00 -1.55595e+00 -1.90760e+00 -2.09698e+00 -2.01647e+00 -2.17748e+00
3.36000e+04 8.40000e+01 -1.98838e+00 -1.83404e+00 -2.14272e+00 -2.08711e+00 -2.00557e+00 -2.16864e+00
3.39200e+04 8.40000e+01 -1.98838e+00 -1.83404e+00 -2.14272e+00 -2.07739e+00 -1.99506e+00 -2.15972e+00
3.42400e+04 8.50000e+01 -1.80464e+00 -1.34242e+00 -2.26686e+00 -2.06786e+00 -1.98502e+00 -2.15070e+00
3.45600e+04 8.60000e+01 -1.64831e+00 -1.44332e+00 -1.85329e+00 -2.05856e+00 -1.97554e+00 -2.14159e+00
3.48800e+04 8.70000e+01 -1.84918e+00 -1.69112e+00 -2.00723e+00 -2.04956e+00 -1.96668e+00 -2.13243e+00
3.52000e+04 8.80000e+01 -1.58710e+00 -1.23337e+00 -1.94082e+00 -2.04088e+00 -1.95847e+00 -2.12330e+00
3.55200e+04 8.80000e+01 -1.58710e+00 -1.23337e+00 -1.94082e+00 -2.03258e+00 -1.95088e+00 -2.11428e+00
3.58400e+04 8.90000e+01 -1.54022e+00 -1.22722e+00 -1.85321e+00 -2.02468e+00 -1.94383e+00 -2.10552e+00
3.61600e+04 9.00000e+01 -1.85623e+00 -1.73217e+00 -1.98028e+00 -2.01717e+00 -1.93716e+00 -2.09718e+00
3.64800e+04 9.10000e+01 -1.61028e+00 -1.38625e+00 -1.83431e+00 -2.01004e+00 -1.93067e+00 -2.08942e+00
3.68000e+04 9.20000e+01 -1.72202e+00 -1.41398e+00 -2.03005e+00 -2.00325e+00 -1.92413e+00 -2.08237e+00
3.71200e+04 9.20000e+01 -1.72202e+00 -1.41398e+00 -2.03005e+00 -1.99673e+00 -1.91734e+00 -2.07613e+00
3.74400e+04 9.30000e+01 -1.57380e+00 -1.39434e+00 -1.75325e+00 -1.99040e+00 -1.91009e+00 -2.07070e+00
3.77600e+04 9.40000e+01 -1.72869e+00 -1.43151e+00 -2.02588e+00 -1.98415e+00 -1.90229e+00 -2.06600e+00
3.80800e+04 9.50000e+01 -1.72165e+00 -1.55362e+00 -1.88969e+00 -1.97786e+00 -1.89385e+00 -2.06187e+00
3.84000e+04 9.60000e+01 -1.61456e+00 -1.32035e+00 -1.90878e+00 -1.97143e+00 -1.88480e+00 -2.05806e+00
3.87200e+04 9.60000e+01 -1.61456e+00 -1.32035e+00 -1.90878e+00 -1.96474e+00 -1.87517e+00 -2.05432e+00
3.90400e+04 9.70000e+01 -1.70631e+00 -1.42033e+00 -1.99229e+00 -1.95768e+00 -1.86498e+00 -2.05038e+00
3.93600e+04 9.80000e+01 -1.46133e+00 -1.38282e+00 -1.53985e+00 -1.95016e+00 -1.85431e+00 -2.04601e+00
3.96800e+04 9.90000e+01 -1.61385e+00 -1.47214e+00 -1.75556e+00 -1.94211e+00 -1.84318e+00 -2.04104e+00
4.00000e+04 1.00000e+02 -1.62444e+00 -1.36654e+00 -1.88234e+00 -1.93349e+00 -1.83163e+00 -2.03534e+00
4.03200e+04 1.00000e+02 -1.62444e+00 -1.36654e+00 -1.88234e+00 -1.92427e+00 -1.81969e+00 -2.02884e+00
4.06400e+04 1.01000e+02 -1.55218e+00 -1.26401e+00 -1.84036e+00 -1.91446e+00 -1.80739e+00 -2.02153e+00
4.09600e+04 1.02000e+02 -1.62703e+00 -1.40820e+00 -1.84587e+00 -1.90411e+00 -1.79477e+00 -2.01344e+00
4.12800e+04 1.03000e+02 -1.55647e+00 -1.36535e+00 -1.74759e+00 -1.89325e+00 -1.78188e+00 -2.00462e+00
4.16000e+04 1.04000e+02 -1.38771e+00 -1.23248e+00 -1.54293e+00 -1.88197e+00 -1.76878e+00 -1.99517e+00
4.19200e+04 1.04000e+02 -1.38771e+00 -1.23248e+00 -1.54293e+00 -1.87034e+00 -1.75554e+00 -1.98515e+00
4.22400e+04 1.05000e+02 -1.54590e+00 -1.23574e+00 -1.85606e+00 -1.85845e+00 -1.74222e+00 -1.97469e+00
4.25600e+04 1.06000e+02 -1.52013e+00 -1.30680e+00 -1.73346e+00 -1.84638e+00 -1.72889e+00 -1.96387e+00
4.28800e+04 1.07000e+02 -1.58148e+00 -1.35643e+00 -1.80653e+00 -1.83420e+00 -1.71560e+00 -1.95280e+00
4.32000e+04 1.08000e+02 -1.52686e+00 -1.37559e+00 -1.67813e+00 -1.82197e+00 -1.70239e+00 -1.94156e+00
4.35200e+04 1.08000e+02 -1.52686e+00 -1.37559e+00 -1.67813e+00 -1.80977e+00 -1.68929e+00 -1.93025e+00
4.38400e+04 1.09000e+02 -1.54901e+00 -1.27890e+00 -1.81911e+00 -1.79763e+00 -1.67631e+00 -1.91895e+00
4.41600e+04 1.10000e+02 -1.34631e+00 -1.09298e+00 -1.59964e+00 -1.78559e+00 -1.66345e+00 -1.90774e+00
4.44800e+04 1.11000e+02 -1.47569e+00 -1.22459e+00 -1.72679e+00 -1.77368e+00 -1.65069e+00 -1.89668e+00
4.48000e+04 1.12000e+02 -1.33529e+00 -1.19492e+00 -1.47566e+00 -1.76192e+00 -1.63803e+00 -1.88581e+00
4.51200e+04 1.12000e+02 -1.33529e+00 -1.19492e+00 -1.47566e+00 -1.75030e+00 -1.62547e+00 -1.87514e+00
4.54400e+04 1.13000e+02 -1.71909e+00 -1.54642e+00 -1.89175e+00 -1.73884e+00 -1.61303e+00 -1.86465e+00
4.57600e+04 1.14000e+02 -1.33883e+00 -1.18565e+00 -1.49201e+00 -1.72753e+00 -1.60075e+00 -1.85431e+00
4.60800e+04 1.15000e+02 -1.36717e+00 -1.22556e+00 -1.50878e+00 -1.71637e+00 -1.58867e+00 -1.84407e+00
4.64000e+04 1.16000e+02 -1.45381e+00 -1.31681e+00 -1.59082e+00 -1.70538e+00 -1.57688e+00 -1.83388e+00
4.67200e+04 1.16000e+02 -1.45381e+00 -1.31681e+00 -1.59082e+00 -1.69454e+00 -1.56543e+00 -1.82364e+00
4.70400e+04 1.17000e+02 -1.53862e+00 -1.40162e+00 -1.67562e+00 -1.68385e+00 -1.55438e+00 -1.81332e+00
4.73600e+04 1.18000e+02 -1.49223e+00 -1.34964e+00 -1.63481e+00 -1.67332e+00 -1.54379e+00 -1.80286e+00
4.76800e+04 1.19000e+02 -1.48760e+00 -1.32338e+00 -1.65183e+00 -1.66295e+00 -1.53367e+00 -1.79223e+00
4.80000e+04 1.20000e+02 -1.28894e+00 -1.07125e+00 -1.50662e+00 -1.65272e+00 -1.52404e+00 -1.78141e+00
4.83200e+04 1.20000e+02 -1.28894e+00 -1.07125e+00 -1.50662e+00 -1.64265e+00 -1.51489e+00 -1.77041e+00
4.86400e+04 1.21000e+02 -1.28031e+00 -1.11155e+00 -1.44907e+00 -1.63272e+00 -1.50619e+00 -1.75925e+00
4.89600e+04 1.22000e+02 -1.34730e+00 -1.15574e+00 -1.53886e+00 -1.62294e+00 -1.49793e+00 -1.74795e+00
4.92800e+04 1.23000e+02 -1.24674e+00 -1.16689e+00 -1.32660e+00 -1.61331e+00 -1.49007e+00 -1.73655e+00
4.96000e+04 1.24000e+02 -1.45353e+00 -1.34325e+00 -1.56381e+00 -1.60385e+00 -1.48259e+00 -1.72510e+00
4.99200e+04 1.24000e+02 -1.45353e+00 -1.34325e+00 -1.56381e+00 -1.59455e+00 -1.47546e+00 -1.71364e+00
5.02400e+04 1.25000e+02 -1.36086e+00 -1.14856e+00 -1.57316e+00 -1.58545e+00 -1.46868e+00 -1.70222e+00
5.05600e+04 1.26000e+02 -1.29061e+00 -1.17036e+00 -1.41087e+00 -1.57655e+00 -1.46220e+00 -1.69090e+00
5.08800e+04 1.27000e+02 -1.19946e+00 -1.12772e+00 -1.27119e+00 -1.56787e+00 -1.45603e+00 -1.67971e+00
5.12000e+04 1.28000e+02 -1.44495e+00 -1.23507e+00 -1.65482e+00 -1.55940e+00 -1.45010e+00 -1.66870e+00
5.15200e+04 1.28000e+02 -1.44495e+00 -1.23507e+00 -1.65482e+00 -1.55113e+00 -1.44438e+00 -1.65788e+00
5.18400e+04 1.29000e+02 -1.32846e+00 -1.10972e+00 -1.54720e+00 -1.54305e+00 -1.43882e+00 -1.64728e+00
5.21600e+04 1.30000e+02 -1.28412e+00 -1.18567e+00 -1.38257e+00 -1.53511e+00 -1.43334e+00 -1.63688e+00
5.24800e+04 1.31000e+02 -1.46298e+00 -1.27429e+00 -1.65166e+00 -1.52728e+00 -1.42788e+00 -1.62668e+00
5.28000e+04 1.32000e+02 -1.30745e+00 -1.16985e+00 -1.44505e+00 -1.51952e+00 -1.42238e+00 -1.61667e+00
5.31200e+04 1.32000e+02 -1.30745e+00 -1.16985e+00 -1.44505e+00 -1.51179e+00 -1.41677e+00 -1.60680e+00
5.34400e+04 1.33000e+02 -1.33381e+00 -1.16357e+00 -1.50404e+00 -1.50404e+00 -1.41104e+00 -1.59705e+00
5.37600e+04 1.34000e+02 -1.23105e+00 -1.10180e+00 -1.36030e+00 -1.49626e+00 -1.40513e+00 -1.58738e+00
5.40800e+04 1.35000e+02 -1.28427e+00 -8.98998e-01 -1.66954e+00 -1.48841e+00 -1.39907e+00 -1.57776e+00
5.44000e+04 1.36000e+02 -1.18097e+00 -1.03000e+00 -1.33195e+00 -1.48049e+00 -1.39286e+00 -1.56813e+00
5.47200e+04 1.36000e+02 -1.18097e+00 -1.03000e+00 -1.33195e+00 -1.47252e+00 -1.38657e+00 -1.55848e+00
5.50400e+04 1.37000e+02 -1.19997e+00 -1.09007e+00 -1.30986e+00 -1.46451e+00 -1.38024e+00 -1.54878e+00
5.53600e+04 1.38000e+02 -1.16767e+00 -9.89475e-01 -1.34586e+00 -1.45650e+00 -1.37396e+00 -1.53903e+00
5.56800e+04 1.39000e+02 -1.10829e+00 -8.96543e-01 -1.32005e+00 -1.44851e+00 -1.36780e+00 -1.52923e+00
5.60000e+04 1.40000e+02 -1.07954e+00 -1.01460e+00 -1.14448e+00 -1.44062e+00 -1.36184e+00 -1.51939e+00
5.63200e+04 1.40000e+02 -1.07954e+00 -1.01460e+00 -1.14448e+00 -1.43284e+00 -1.35615e+00 -1.50953e+00
5.66400e+04 1.41000e+02 -1.20508e+00 -9.85691e-01 -1.42447e+00 -1.42523e+00 -1.35078e+00 -1.49969e+00
5.69600e+04 1.42000e+02 -1.41214e+00 -1.21674e+00 -1.60754e+00 -1.41781e+00 -1.34575e+00 -1.48988e+00
5.72800e+04 1.43000e+02 -1.26361e+00 -1.11127e+00 -1.41594e+00 -1.41058e+00 -1.34104e+00 -1.48013e+00
5.76000e+04 1.44000e+02 -1.09549e+00 -8.48945e-01 -1.34203e+00 -1.40354e+00 -1.33663e+00 -1.47045e+00
5.79200e+04 1.44000e+02 -1.09549e+00 -8.48945e-01 -1.34203e+00 -1.39665e+00 -1.33243e+00 -1.46087e+00
5.82400e+04 1.45000e+02 -1.22715e+00 -1.00262e+00 -1.45169e+00 -1.38988e+00 -1.32837e+00 -1.45140e+00
5.85600e+04 1.46000e+02 -1.12611e+00 -1.02910e+00 -1.22312e+00 -1.38315e+00 -1.32429e+00 -1.44202e+00
5.88800e+04 1.47000e+02 -1.29435e+00 -1.01979e+00 -1.56891e+00 -1.37641e+00 -1.32007e+00 -1.43275e+00
5.92000e+04 1.48000e+02 -1.13805e+00 -1.05250e+00 -1.22360e+00 -1.36960e+00 -1.31558e+00 -1.42361e+00
5.95200e+04 1.48000e+02 -1.13805e+00 -1.05250e+00 -1.22360e+00 -1.36265e+00 -1.31070e+00 -1.41461e+00
5.98400e+04 1.49000e+02 -1.11890e+00 -1.00195e+00 -1.23586e+00 -1.35555e+00 -1.30532e+00 -1.40578e+00
6.01600e+04 1.50000e+02 -9.95953e-01 -8.67523e-01 -1.12438e+00 -1.34827e+00 -1.29937e+00 -1.39717e+00
6.04800e+04 1.51000e+02 -1.05797e+00 -9.97568e-01 -1.11837e+00 -1.34083e+00 -1.29284e+00 -1.38881e+00
6.08000e+04 1.52000e+02 -1.22307e+00 -1.03687e+00 -1.40927e+00 -1.33324e+00 -1.28574e+00 -1.38073e+00
6.11200e+04 1.52000e+02 -1.22307e+00 -1.03687e+00 -1.40927e+00 -1.32555e+00 -1.27814e+00 -1.37295e+00
6.14400e+04 1.53000e+02 -1.11035e+00 -9.09802e-01 -1.31090e+00 -1.31781e+00 -1.27014e+00 -1.36548e+00
6.17600e+04 1.54000e+02 -1.15042e+00 -1.09675e+00 -1.20409e+00 -1.31007e+00 -1.26183e+00 -1.35831e+00
6.20800e+04 1.55000e+02 -1.17444e+00 -1.05119e+00 -1.29768e+00 -1.30238e+00 -1.25333e+00 -1.35143e+00
6.24000e+04 1.56000e+02 -1.16597e+00 -9.79975e-01 -1.35196e+00 -1.29479e+00 -1.24472e+00 -1.34485e+00
6.27200e+04 1.56000e+02 -1.16597e+00 -9.79975e-01 -1.35196e+00 -1.28732e+00 -1.23610e+00 -1.33854e+00
6.30400e+04 1.57000e+02 -1.05456e+00 -8.80323e-01 -1.22881e+00 -1.27999e+00 -1.22751e+00 -1.33248e+00
6.33600e+04 1.58000e+02 -1.10427e+00 -9.82472e-01 -1.22607e+00 -1.27281e+00 -1.21897e+00 -1.32665e+00
6.36800e+04 1.59000e+02 -1.09175e+00 -7.99625e-01 -1.38387e+00 -1.26576e+00 -1.21051e+00 -1.32101e+00
6.40000e+04 1.60000e+02 -1.12129e+00 -9.67471e-01 -1.27511e+00 -1.25883e+00 -1.20214e+00 -1.31553e+00
6.43200e+04 1.60000e+02 -1.12129e+00 -9.67471e-01 -1.27511e+00 -1.25202e+00 -1.19387e+00 -1.31017e+00
6.46400e+04 1.61000e+02 -1.05336e+00 -9.34561e-01 -1.17215e+00 -1.24530e+00 -1.18571e+00 -1.30488e+00
6.49600e+04 1.62000e+02 -9.66403e-01 -9.11096e-01 -1.02171e+00 -1.23866e+00 -1.17770e+00 -1.29962e+00
6.52800e+04 1.63000e+02 -1.14588e+00 -9.40728e-01 -1.35103e+00 -1.23212e+00 -1.16987e+00 -1.29437e+00
6.56000e+04 1.64000e+02 -1.15577e+00 -8.91908e-01 -1.41962e+00 -1.22568e+00 -1.16225e+00 -1.28910e+00
6.59200e+04 1.64000e+02 -1.15577e+00 -8.91908e-01 -1.41962e+00 -1.21934e+00 -1.15488e+00 -1.28380e+00
6.62400e+04 1.65000e+02 -1.19403e+00 -1.01620e+00 -1.37186e+00 -1.21313e+00 -1.14777e+00 -1.27849e+00
6.65600e+04 1.66000e+02 -1.09717e+00 -9.94884e-01 -1.19946e+00 -1.20705e+00 -1.14093e+00 -1.27317e+00
6.68800e+04 1.67000e+02 -1.18220e+00 -1.11268e+00 -1.25172e+00 -1.20110e+00 -1.13433e+00 -1.26788e+00
6.72000e+04 1.68000e+02 -9.61470e-01 -8.55646e-01 -1.06729e+00 -1.19531e+00 -1.12798e+00 -1.26263e+00
6.75200e+04 1.68000e+02 -9.61470e-01 -8.55646e-01 -1.06729e+00 -1.18965e+00 -1.12182e+00 -1.25748e+00
6.78400e+04 1.69000e+02 -9.59025e-01 -8.81882e-01 -1.03617e+00 -1.18413e+00 -1.11584e+00 -1.25243e+00
6.81600e+04 1.70000e+02 -1.09663e+00 -9.64330e-01 -1.22892e+00 -1.17876e+00 -1.11002e+00 -1.24750e+00
6.84800e+04 1.71000e+02 -9.59819e-01 -8.65856e-01 -1.05378e+00 -1.17352e+00 -1.10435e+00 -1.24269e+00
6.88000e+04 1.72000e+02 -9.82430e-01 -8.11063e-01 -1.15380e+00 -1.16842e+00 -1.09885e+00 -1.23799e+00
6.91200e+04 1.72000e+02 -9.82430e-01 -8.11063e-01 -1.15380e+00 -1.16346e+00 -1.09354e+00 -1.23339e+00
6.94400e+04 1.73000e+02 -9.12730e-01 -8.63680e-01 -9.61780e-01 -1.15868e+00 -1.08847e+00 -1.22889e+00
6.97600e+04 1.74000e+02 -9.96375e-01 -8.60006e-01 -1.13274e+00 -1.15407e+00 -1.08366e+00 -1.22449e+00
7.00800e+04 1.75000e+02 -1.00957e+00 -8.65795e-01 -1.15334e+00 -1.14966e+00 -1.07916e+00 -1.22016e+00
7.04000e+04 1.76000e+02 -1.10886e+00 -9.96150e-01 -1.22157e+00 -1.14545e+00 -1.07498e+00 -1.21592e+00
7.07200e+04 1.76000e+02 -1.10886e+00 -9.96150e-01 -1.22157e+00 -1.14143e+00 -1.07111e+00 -1.21174e+00
7.10400e+04 1.77000e+02 -9.03756e-01 -7.92764e-01 -1.01475e+00 -1.13757e+00 -1.06753e+00 -1.20760e+00
7.13600e+04 1.78000e+02 -9.80631e-01 -8.50271e-01 -1.11099e+00 -1.13385e+00 -1.06420e+00 -1.20349e+00
7.16800e+04 1.79000e+02 -9.75292e-01 -7.47005e-01 -1.20358e+00 -1.13021e+00 -1.06105e+00 -1.19936e+00
7.20000e+04 1.80000e+02 -1.10833e+00 -1.00376e+00 -1.21290e+00 -1.12661e+00 -1.05803e+00 -1.19518e+00
7.23200e+04 1.80000e+02 -1.10833e+00 -1.00376e+00 -1.21290e+00 -1.12297e+00 -1.05506e+00 -1.19088e+00
7.26400e+04 1.81000e+02 -9.95310e-01 -8.85447e-01 -1.10517e+00 -1.11924e+00 -1.05207e+00 -1.18642e+00
7.29600e+04 1.82000e+02 -1.01022e+00 -8.53051e-01 -1.16739e+00 -1.11537e+00 -1.04898e+00 -1.18176e+00
7.32800e+04 1.83000e+02 -8.53039e-01 -6.95999e-01 -1.01008e+00 -1.11131e+00 -1.04577e+00 -1.17686e+00
7.36000e+04 1.84000e+02 -9.44832e-01 -7.83810e-01 -1.10585e+00 -1.10704e+00 -1.04238e+00 -1.17170e+00
7.39200e+04 1.84000e+02 -9.44832e-01 -7.83810e-01 -1.10585e+00 -1.10253e+00 -1.03878e+00 -1.16629e+00
7.42400e+04 1.85000e+02 -9.54076e-01 -8.62128e-01 -1.04602e+00 -1.09780e+00 -1.03499e+00 -1.16062e+00
7.45600e+04 1.86000e+02 -9.80986e-01 -8.75817e-01 -1.08616e+00 -1.09286e+00 -1.03098e+00 -1.15474e+00
7.48800e+04 1.87000e+02 -1.00286e+00 -8.65938e-01 -1.13978e+00 -1.08774e+00 -1.02679e+00 -1.14868e+00
7.52000e+04 1.88000e+02 -9.69220e-01 -8.11858e-01 -1.12658e+00 -1.08249e+00 -1.02244e+00 -1.14253e+00
7.55200e+04 1.88000e+02 -9.69220e-01 -8.11858e-01 -1.12658e+00 -1.07715e+00 -1.01795e+00 -1.13634e+00
7.58400e+04 1.89000e+02 -9.80139e-01 -8.98576e-01 -1.06170e+00 -1.07176e+00 -1.01337e+00 -1.13016e+00
7.61600e+04 1.90000e+02 -1.07879e+00 -9.90234e-01 -1.16734e+00 -1.06639e+00 -1.00874e+00 -1.12405e+00
7.64800e+04 1.91000e+02 -9.95986e-01 -8.69588e-01 -1.12238e+00 -1.06107e+00 -1.00409e+00 -1.11805e+00
7.68000e+04 1.92000e+02 -8.89672e-01 -7.89466e-01 -9.89878e-01 -1.05583e+00 -9.99455e-01 -1.11220e+00
7.71200e+04 1.92000e+02 -8.89672e-01 -7.89466e-01 -9.89878e-01 -1.05069e+00 -9.94852e-01 -1.10653e+00
7.74400e+04 1.93000e+02 -8.92542e-01 -8.09976e-01 -9.75108e-01 -1.04566e+00 -9.90294e-01 -1.10104e+00
7.77600e+04 1.94000e+02 -9.14788e-01 -8.02449e-01 -1.02713e+00 -1.04077e+00 -9.85787e-01 -1.09576e+00
7.80800e+04 1.95000e+02 -8.61454e-01 -7.08479e-01 -1.01443e+00 -1.03602e+00 -9.81329e-01 -1.09072e+00
7.84000e+04 1.96000e+02 -8.51570e-01 -7.24038e-01 -9.79102e-01 -1.03143e+00 -9.76929e-01 -1.08593e+00
7.87200e+04 1.96000e+02 -8.51570e-01 -7.24038e-01 -9.79102e-01 -1.02701e+00 -9.72587e-01 -1.08143e+00
7.90400e+04 1.97000e+02 -9.16841e-01 -8.07741e-01 -1.02594e+00 -1.02277e+00 -9.68317e-01 -1.07722e+00
7.93600e+04 1.98000e+02 -8.67889e-01 -7.88758e-01 -9.47019e-01 -1.01873e+00 -9.64133e-01 -1.07332e+00
7.96800e+04 1.99000e+02 -9.40185e-01 -7.96737e-01 -1.08363e+00 -1.01489e+00 -9.60056e-01 -1.06972e+00
8.00000e+04 2.00000e+02 -9.08647e-01 -8.13299e-01 -1.00400e+00 -1.01127e+00 -9.56106e-01 -1.06643e+00
8.03200e+04 2.00000e+02 -9.08647e-01 -8.13299e-01 -1.00400e+00 -1.00784e+00 -9.52290e-01 -1.06339e+00
8.06400e+04 2.01000e+02 -9.13158e-01 -8.11100e-01 -1.01522e+00 -1.00460e+00 -9.48610e-01 -1.06059e+00
8.09600e+04 2.02000e+02 -7.73634e-01 -6.10846e-01 -9.36423e-01 -1.00151e+00 -9.45056e-01 -1.05796e+00
8.12800e+04 2.03000e+02 -8.27603e-01 -7.70586e-01 -8.84621e-01 -9.98526e-01 -9.41599e-01 -1.05545e+00
8.16000e+04 2.04000e+02 -8.59740e-01 -7.06105e-01 -1.01337e+00 -9.95598e-01 -9.38208e-01 -1.05299e+00
8.19200e+04 2.04000e+02 -8.59740e-01 -7.06105e-01 -1.01337e+00 -9.92677e-01 -9.34843e-01 -1.05051e+00
8.22400e+04 2.05000e+02 -8.96270e-01 -8.05682e-01 -9.86858e-01 -9.89712e-01 -9.31466e-01 -1.04796e+00
8.25600e+04 2.06000e+02 -8.78072e-01 -8.35952e-01 -9.20192e-01 -9.86656e-01 -9.28041e-01 -1.04527e+00
8.28800e+04 2.07000e+02 -8.31797e-01 -7.69667e-01 -8.93928e-01 -9.83475e-01 -9.24543e-01 -1.04241e+00
8.32000e+04 2.08000e+02 -7.93648e-01 -7.04386e-01 -8.82909e-01 -9.80140e-01 -9.20952e-01 -1.03933e+00
8.35200e+04 2.08000e+02 -7.93648e-01 -7.04386e-01 -8.82909e-01 -9.76634e-01 -9.17262e-01 -1.03601e+00
8.38400e+04 2.09000e+02 -8.42770e-01 -7.08931e-01 -9.76610e-01 -9.72946e-01 -9.13461e-01 -1.03243e+00
8.41600e+04 2.10000e+02 -7.92395e-01 -6.72573e-01 -9.12217e-01 -9.69073e-01 -9.09548e-01 -1.02860e+00
8.44800e+04 2.11000e+02 -7.73591e-01 -6.62365e-01 -8.84818e-01 -9.65018e-01 -9.05522e-01 -1.02451e+00
8.48000e+04 2.12000e+02 -8.16941e-01 -6.91445e-01 -9.42437e-01 -9.60791e-01 -9.01387e-01 -1.02019e+00
8.51200e+04 2.12000e+02 -8.16941e-01 -6.91445e-01 -9.42437e-01 -9.56404e-01 -8.97148e-01 -1.01566e+00
8.54400e+04 2.13000e+02 -7.83122e-01 -7.30313e-01 -8.35931e-01 -9.51878e-01 -8.92819e-01 -1.01094e+00
8.57600e+04 2.14000e+02 -8.46696e-01 -7.70592e-01 -9.22801e-01 -9.47227e-01 -8.88416e-01 -1.00604e+00
8.60800e+04 2.15000e+02 -8.78645e-01 -7.90223e-01 -9.67068e-01 -9.42480e-01 -8.83955e-01 -1.00100e+00
8.64000e+04 2.16000e+02 -8.30121e-01 -7.03208e-01 -9.57034e-01 -9.37648e-01 -8.79461e-01 -9.95834e-01
8.67200e+04 2.16000e+02 -8.30121e-01 -7.03208e-01 -9.57034e-01 -9.32751e-01 -8.74952e-01 -9.90551e-01
8.70400e+04 2.17000e+02 -8.57539e-01 -6.93375e-01 -1.02170e+00 -9.27804e-01 -8.70443e-01 -9.85166e-01
8.73600e+04 2.18000e+02 -8.29618e-01 -7.63524e-01 -8.95713e-01 -9.22816e-01 -8.65947e-01 -9.79684e-01
8.76800e+04 2.19000e+02 -8.02540e-01 -7.37424e-01 -8.67655e-01 -9.17795e-01 -8.61468e-01 -9.74122e-01
8.80000e+04 2.20000e+02 -7.46814e-01 -6.38719e-01 -8.54908e-01 -9.12748e-01 -8.57010e-01 -9.68485e-01
8.83200e+04 2.20000e+02 -7.46814e-01 -6.38719e-01 -8.54908e-01 -9.07683e-01 -8.52570e-01 -9.62796e-01
8.86400e+04 2.21000e+02 -8.42595e-01 -6.55762e-01 -1.02943e+00 -9.02616e-01 -8.48149e-01 -9.57082e-01
8.89600e+04 2.22000e+02 -8.20698e-01 -7.74281e-01 -8.67115e-01 -8.97562e-01 -8.43747e-01 -9.51377e-01
8.92800e+04 2.23000e+02 -7.46937e-01 -7.03157e-01 -7.90718e-01 -8.92547e-01 -8.39371e-01 -9.45723e-01
8.96000e+04 2.24000e+02 -7.03000e-01 -6.52154e-01 -7.53846e-01 -8.87600e-01 -8.35030e-01 -9.40170e-01
8.99200e+04 2.24000e+02 -7.03000e-01 -6.52154e-01 -7.53846e-01 -8.82752e-01 -8.30739e-01 -9.34766e-01
9.02400e+04 2.25000e+02 -7.82387e-01 -6.17549e-01 -9.47225e-01 -8.78038e-01 -8.26517e-01 -9.29559e-01
9.05600e+04 2.26000e+02 -7.57686e-01 -6.56286e-01 -8.59087e-01 -8.73487e-01 -8.22387e-01 -9.24588e-01
9.08800e+04 2.27000e+02 -7.66013e-01 -6.71579e-01 -8.60447e-01 -8.69126e-01 -8.18370e-01 -9.19882e-01
9.12000e+04 2.28000e+02 -7.39617e-01 -6.51295e-01 -8.27939e-01 -8.64973e-01 -8.14488e-01 -9.15458e-01
9.15200e+04 2.28000e+02 -7.39617e-01 -6.51295e-01 -8.27939e-01 -8.61037e-01 -8.10757e-01 -9.11317e-01
9.18400e+04 2.29000e+02 -8.00726e-01 -6.86625e-01 -9.14827e-01 -8.57318e-01 -8.07185e-01 -9.07452e-01
9.21600e+04 2.30000e+02 -7.93311e-01 -7.08571e-01 -8.78051e-01 -8.53805e-01 -8.03769e-01 -9.03841e-01
9.24800e+04 2.31000e+02 -7.90085e-01 -7.25142e-01 -8.55028e-01 -8.50476e-01 -8.00495e-01 -9.00456e-01
9.28000e+04 2.32000e+02 -7.41286e-01 -6.73476e-01 -8.09097e-01 -8.47301e-01 -7.97335e-01 -8.97267e-01
9.31200e+04 2.32000e+02 -7.41286e-01 -6.73476e-01 -8.09097e-01 -8.44246e-01 -7.94251e-01 -8.94241e-01
9.34400e+04 2.33000e+02 -8.56414e-01 -7.63972e-01 -9.48857e-01 -8.41272e-01 -7.91195e-01 -8.91349e-01
9.37600e+04 2.34000e+02 -7.73998e-01 -6.65276e-01 -8.82721e-01 -8.38341e-01 -7.88119e-01 -8.88564e-01
9.40800e+04 2.35000e+02 -8.25036e-01 -7.18828e-01 -9.31243e-01 -8.35420e-01 -7.84976e-01 -8.85863e-01
9.44000e+04 2.36000e+02 -7.10820e-01 -6.03315e-01 -8.18326e-01 -8.32480e-01 -7.81729e-01 -8.83232e-01
9.47200e+04 2.36000e+02 -7.10820e-01 -6.03315e-01 -8.18326e-01 -8.29505e-01 -7.78352e-01 -8.80658e-01
9.50400e+04 2.37000e+02 -6.97689e-01 -6.19454e-01 -7.75924e-01 -8.26485e-01 -7.74839e-01 -8.78132e-01
9.53600e+04 2.38000e+02 -7.58501e-01 -7.11424e-01 -8.05577e-01 -8.23425e-01 -7.71198e-01 -8.75651e-01
9.56800e+04 2.39000e+02 -8.12580e-01 -6.47469e-01 -9.77690e-01 -8.20335e-01 -7.67454e-01 -8.73216e-01
9.60000e+04 2.40000e+02 -7.48442e-01 -6.80763e-01 -8.16120e-01 -8.17239e-01 -7.63644e-01 -8.70834e-01
9.63200e+04 2.40000e+02 -7.48442e-01 -6.80763e-01 -8.16120e-01 -8.14166e-01 -7.59816e-01 -8.68515e-01
9.66400e+04 2.41000e+02 -7.63895e-01 -6.97189e-01 -8.30600e-01 -8.11146e-01 -7.56021e-01 -8.66271e-01
9.69600e+04 2.42000e+02 -6.61336e-01 -5.60511e-01 -7.62160e-01 -8.08212e-01 -7.52310e-01 -8.64114e-01
9.72800e+04 2.43000e+02 -7.11331e-01 -5.80443e-01 -8.42218e-01 -8.05391e-01 -7.48730e-01 -8.62051e-01
9.76000e+04 2.44000e+02 -7.58360e-01 -7.19510e-01 -7.97210e-01 -8.02703e-01 -7.45321e-01 -8.60086e-01
9.79200e+04 2.44000e+02 -7.58360e-01 -7.19510e-01 -7.97210e-01 -8.00164e-01 -7.42113e-01 -8.58215e-01
9.82400e+04 2.45000e+02 -6.80575e-01 -6.43521e-01 -7.17629e-01 -7.97776e-01 -7.39127e-01 -8.56425e-01
9.85600e+04 2.46000e+02 -7.32683e-01 -6.53362e-01 -8.12003e-01 -7.95538e-01 -7.36377e-01 -8.54698e-01
9.88800e+04 2.47000e+02 -7.01495e-01 -6.22437e-01 -7.80554e-01 -7.93438e-01 -7.33867e-01 -8.53010e-01
9.92000e+04 2.48000e+02 -7.46656e-01 -7.08963e-01 -7.84349e-01 -7.91462e-01 -7.31591e-01 -8.51333e-01
9.95200e+04 2.48000e+02 -7.46656e-01 -7.08963e-01 -7.84349e-01 -7.89586e-01 -7.29534e-01 -8.49639e-01
9.98400e+04 2.49000e+02 -7.50715e-01 -6.78015e-01 -8.23414e-01 -7.87785e-01 -7.27672e-01 -8.47899e-01
1.00160e+05 2.50000e+02 -6.97020e-01 -6.44550e-01 -7.49491e-01 -7.86029e-01 -7.25972e-01 -8.46086e-01
1.00480e+05 2.51000e+02 -7.61241e-01 -6.52346e-01 -8.70136e-01 -7.84287e-01 -7.24395e-01 -8.44179e-01
1.00800e+05 2.52000e+02 -7.21617e-01 -7.04576e-01 -7.38659e-01 -7.82529e-01 -7.22901e-01 -8.42156e-01
1.01120e+05 2.52000e+02 -7.21617e-01 -7.04576e-01 -7.38659e-01 -7.80726e-01 -7.21452e-01 -8.39999e-01
1.01440e+05 2.53000e+02 -7.06044e-01 -6.91610e-01 -7.20479e-01 -7.78853e-01 -7.20016e-01 -8.37691e-01
1.01760e+05 2.54000e+02 -7.61391e-01 -6.59389e-01 -8.63393e-01 -7.76893e-01 -7.18570e-01 -8.35215e-01
1.02080e+05 2.55000e+02 -7.20555e-01 -6.46984e-01 -7.94126e-01 -7.74833e-01 -7.17106e-01 -8.32559e-01
1.02400e+05 2.56000e+02 -6.55666e-01 -6.13312e-01 -6.98020e-01 -7.72669e-01 -7.15624e-01 -8.29713e-01
1.02720e+05 2.56000e+02 -6.55666e-01 -6.13312e-01 -6.98020e-01 -7.70406e-01 -7.14139e-01 -8.26673e-01
1.03040e+05 2.57000e+02 -6.83793e-01 -5.98003e-01 -7.69583e-01 -7.68054e-01 -7.12669e-01 -8.23439e-01
1.03360e+05 2.58000e+02 -7.26320e-01 -6.15820e-01 -8.36820e-01 -7.65633e-01 -7.11242e-01 -8.20024e-01
1.03680e+05 2.59000e+02 -7.16019e-01 -6.81278e-01 -7.50759e-01 -7.63164e-01 -7.09884e-01 -8.16443e-01
1.04000e+05 2.60000e+02 -6.93269e-01 -6.45584e-01 -7.40954e-01 -7.60673e-01 -7.08621e-01 -8.12725e-01
1.04320e+05 2.60000e+02 -6.93269e-01 -6.45584e-01 -7.40954e-01 -7.58187e-01 -7.07471e-01 -8.08902e-01
1.04640e+05 2.61000e+02 -7.15270e-01 -5.88078e-01 -8.42463e-01 -7.55730e-01 -7.06445e-01 -8.05016e-01
1.04960e+05 2.62000e+02 -6.81766e-01 -5.77701e-01 -7.85832e-01 -7.53325e-01 -7.05543e-01 -8.01108e-01
1.05280e+05 2.63000e+02 -6.87191e-01 -6.14968e-01 -7.59414e-01 -7.50988e-01 -7.04755e-01 -7.97221e-01
1.05600e+05 2.64000e+02 -6.65148e-01 -5.77947e-01 -7.52349e-01 -7.48730e-01 -7.04063e-01 -7.93397e-01
1.05920e+05 2.64000e+02 -6.65148e-01 -5.77947e-01 -7.52349e-01 -7.46554e-01 -7.03438e-01 -7.89671e-01
1.06240e+05 2.65000e+02 -6.83424e-01 -6.14568e-01 -7.52280e-01 -7.44462e-01 -7.02851e-01 -7.86073e-01
1.06560e+05 2.66000e+02 -6.42191e-01 -5.83645e-01 -7.00737e-01 -7.42448e-01 -7.02270e-01 -7.82627e-01
1.06880e+05 2.67000e+02 -6.52269e-01 -5.87942e-01 -7.16596e-01 -7.40504e-01 -7.01665e-01 -7.79344e-01
1.07200e+05 2.68000e+02 -6.26718e-01 -5.46662e-01 -7.06774e-01 -7.38621e-01 -7.01012e-01 -7.76231e-01
1.07520e+05 2.68000e+02 -6.26718e-01 -5.46662e-01 -7.06774e-01 -7.36789e-01 -7.00290e-01 -7.73288e-01
1.07840e+05 2.69000e+02 -6.83118e-01 -6.20896e-01 -7.45339e-01 -7.34993e-01 -6.99482e-01 -7.70505e-01
1.08160e+05 2.70000e+02 -6.67976e-01 -6.07491e-01 -7.28460e-01 -7.33224e-01 -6.98576e-01 -7.67873e-01
1.08480e+05 2.71000e+02 -7.16945e-01 -5.68711e-01 -8.65179e-01 -7.31468e-01 -6.97558e-01 -7.65378e-01
1.08800e+05 2.72000e+02 -7.06730e-01 -5.96665e-01 -8.16796e-01 -7.29711e-01 -6.96416e-01 -7.63005e-01
1.09120e+05 2.72000e+02 -7.06730e-01 -5.96665e-01 -8.16796e-01 -7.27937e-01 -6.95134e-01 -7.60740e-01
1.09440e+05 2.73000e+02 -7.08927e-01 -5.88513e-01 -8.29340e-01 -7.26132e-01 -6.93697e-01 -7.58566e-01
1.09760e+05 2.74000e+02 -7.02198e-01 -6.62306e-01 -7.42090e-01 -7.24278e-01 -6.92088e-01 -7.56468e-01
1.10080e+05 2.75000e+02 -6.29206e-01 -6.01819e-01 -6.56593e-01 -7.22362e-01 -6.90295e-01 -7.54429e-01
1.10400e+05 2.76000e+02 -6.51332e-01 -6.16250e-01 -6.86415e-01 -7.20370e-01 -6.88309e-01 -7.52431e-01
1.10720e+05 2.76000e+02 -6.51332e-01 -6.16250e-01 -6.86415e-01 -7.18293e-01 -6.86133e-01 -7.50454e-01
1.11040e+05 2.77000e+02 -6.44924e-01 -5.94907e-01 -6.94942e-01 -7.16131e-01 -6.83782e-01 -7.48480e-01
1.11360e+05 2.78000e+02 -6.45929e-01 -6.20076e-01 -6.71781e-01 -7.13889e-01 -6.81287e-01 -7.46492e-01
1.11680e+05 2.79000e+02 -6.92474e-01 -5.75138e-01 -8.09809e-01 -7.11582e-01 -6.78690e-01 -7.44475e-01
1.12000e+05 2.80000e+02 -6.07020e-01 -5.44328e-01 -6.69712e-01 -7.09233e-01 -6.76044e-01 -7.42422e-01
1.12320e+05 2.80000e+02 -6.07020e-01 -5.44328e-01 -6.69712e-01 -7.06868e-01 -6.73408e-01 -7.40329e-01
1.12640e+05 2.81000e+02 -6.03815e-01 -5.38805e-01 -6.68825e-01 -7.04518e-01 -6.70836e-01 -7.38200e-01
1.12960e+05 2.82000e+02 -6.38568e-01 -5.44662e-01 -7.32473e-01 -7.02212e-01 -6.68380e-01 -7.36045e-01
1.13280e+05 2.83000e+02 -6.46360e-01 -6.32917e-01 -6.59803e-01 -6.99976e-01 -6.66077e-01 -7.33875e-01
1.13600e+05 2.84000e+02 -6.42668e-01 -5.94101e-01 -6.91234e-01 -6.97830e-01 -6.63951e-01 -7.31708e-01
1.13920e+05 2.84000e+02 -6.42668e-01 -5.94101e-01 -6.91234e-01 -6.95784e-01 -6.62010e-01 -7.29559e-01
1.14240e+05 2.85000e+02 -6.37693e-01 -5.57078e-01 -7.18308e-01 -6.93845e-01 -6.60244e-01 -7.27446e-01
1.14560e+05 2.86000e+02 -6.63166e-01 -5.80622e-01 -7.45710e-01 -6.92006e-01 -6.58630e-01 -7.25382e-01
1.14880e+05 2.87000e+02 -6.65717e-01 -5.60111e-01 -7.71324e-01 -6.90256e-01 -6.57130e-01 -7.23382e-01
1.15200e+05 2.88000e+02 -6.44634e-01 -6.01964e-01 -6.87303e-01 -6.88577e-01 -6.55700e-01 -7.21453e-01
1.15520e+05 2.88000e+02 -6.44634e-01 -6.01964e-01 -6.87303e-01 -6.86945e-01 -6.54291e-01 -7.19599e-01
1.15840e+05 2.89000e+02 -5.60999e-01 -5.40643e-01 -5.81355e-01 -6.85337e-01 -6.52859e-01 -7.17815e-01
1.16160e+05 2.90000e+02 -6.21918e-01 -5.58577e-01 -6.85259e-01 -6.83728e-01 -6.51367e-01 -7.16089e-01
1.16480e+05 2.91000e+02 -6.33875e-01 -5.86503e-01 -6.81247e-01 -6.82098e-01 -6.49790e-01 -7.14405e-01
1.16800e+05 2.92000e+02 -6.56122e-01 -5.25656e-01 -7.86588e-01 -6.80429e-01 -6.48117e-01 -7.12741e-01
1.17120e+05 2.92000e+02 -6.56122e-01 -5.25656e-01 -7.86588e-01 -6.78711e-01 -6.46347e-01 -7.11075e-01
1.17440e+05 2.93000e+02 -6.68238e-01 -6.19099e-01 -7.17376e-01 -6.76940e-01 -6.44492e-01 -7.09389e-01
1.17760e+05 2.94000e+02 -6.72815e-01 -6.03349e-01 -7.42281e-01 -6.75119e-01 -6.42566e-01 -7.07673e-01
1.18080e+05 2.95000e+02 -6.47530e-01 -5.53410e-01 -7.41650e-01 -6.73254e-01 -6.40589e-01 -7.05919e-01
1.18400e+05 2.96000e+02 -6.26398e-01 -5.20651e-01 -7.32145e-01 -6.71351e-01 -6.38580e-01 -7.04123e-01
1.18720e+05 2.96000e+02 -6.26398e-01 -5.20651e-01 -7.32145e-01 -6.69423e-01 -6.36560e-01 -7.02286e-01
1.19040e+05 2.97000e+02 -6.21891e-01 -5.44304e-01 -6.99478e-01 -6.67479e-01 -6.34548e-01 -7.00410e-01
1.19360e+05 2.98000e+02 -6.13369e-01 -5.57509e-01 -6.69229e-01 -6.65530e-01 -6.32567e-01 -6.98494e-01
1.19680e+05 2.99000e+02 -5.87688e-01 -5.40110e-01 -6.35266e-01 -6.63589e-01 -6.30638e-01 -6.96540e-01
1.20000e+05 3.00000e+02 -5.94181e-01 -5.64119e-01 -6.24243e-01 -6.61668e-01 -6.28785e-01 -6.94551e-01
1.20320e+05 3.00000e+02 -5.94181e-01 -5.64119e-01 -6.24243e-01 -6.59783e-01 -6.27033e-01 -6.92534e-01
1.20640e+05 3.01000e+02 -6.51537e-01 -6.24940e-01 -6.78134e-01 -6.57951e-01 -6.25405e-01 -6.90496e-01
1.20960e+05 3.02000e+02 -6.47149e-01 -6.10603e-01 -6.83695e-01 -6.56186e-01 -6.23920e-01 -6.88453e-01
1.21280e+05 3.03000e+02 -6.64597e-01 -5.39070e-01 -7.90124e-01 -6.54506e-01 -6.22593e-01 -6.86418e-01
1.21600e+05 3.04000e+02 -6.03780e-01 -5.57153e-01 -6.50407e-01 -6.52920e-01 -6.21427e-01 -6.84413e-01
1.21920e+05 3.04000e+02 -6.03780e-01 -5.57153e-01 -6.50407e-01 -6.51439e-01 -6.20418e-01 -6.82460e-01
1.22240e+05 3.05000e+02 -5.73172e-01 -5.36982e-01 -6.09361e-01 -6.50061e-01 -6.19545e-01 -6.80578e-01
1.22560e+05 3.06000e+02 -6.12455e-01 -5.63210e-01 -6.61701e-01 -6.48783e-01 -6.18778e-01 -6.78788e-01
1.22880e+05 3.07000e+02 -6.52740e-01 -5.68594e-01 -7.36886e-01 -6.47595e-01 -6.18080e-01 -6.77110e-01
1.23200e+05 3.08000e+02 -5.89886e-01 -5.68338e-01 -6.11433e-01 -6.46484e-01 -6.17411e-01 -6.75557e-01
1.23520e+05 3.08000e+02 -5.89886e-01 -5.68338e-01 -6.11433e-01 -6.45435e-01 -6.16730e-01 -6.74139e-01
1.23840e+05 3.09000e+02 -5.52825e-01 -5.14624e-01 -5.91027e-01 -6.44433e-01 -6.16002e-01 -6.72864e-01
1.24160e+05 3.10000e+02 -6.01356e-01 -5.47849e-01 -6.54863e-01 -6.43466e-01 -6.15202e-01 -6.71731e-01
1.24480e+05 3.11000e+02 -6.58553e-01 -5.95009e-01 -7.22096e-01 -6.42522e-01 -6.14310e-01 -6.70734e-01
1.24800e+05 3.12000e+02 -6.00191e-01 -5.52007e-01 -6.48375e-01 -6.41591e-01 -6.13320e-01 -6.69863e-01
1.25120e+05 3.12000e+02 -6.00191e-01 -5.52007e-01 -6.48375e-01 -6.40665e-01 -6.12229e-01 -6.69101e-01
1.25440e+05 3.13000e+02 -5.72235e-01 -5.44600e-01 -5.99870e-01 -6.39737e-01 -6.11045e-01 -6.68428e-01
1.25760e+05 3.14000e+02 -6.34346e-01 -5.55994e-01 -7.12699e-01 -6.38800e-01 -6.09781e-01 -6.67818e-01
1.26080e+05 3.15000e+02 -6.23271e-01 -5.52016e-01 -6.94526e-01 -6.37847e-01 -6.08452e-01 -6.67242e-01
1.26400e+05 3.16000e+02 -5.49689e-01 -5.01001e-01 -5.98377e-01 -6.36872e-01 -6.07073e-01 -6.66671e-01
1.26720e+05 3.16000e+02 -5.49689e-01 -5.01001e-01 -5.98377e-01 -6.35868e-01 -6.05664e-01 -6.66072e-01
1.27040e+05 3.17000e+02 -5.72112e-01 -5.58640e-01 -5.85584e-01 -6.34829e-01 -6.04239e-01 -6.65419e-01
1.27360e+05 3.18000e+02 -5.91612e-01 -5.54637e-01 -6.28587e-01 -6.33751e-01 -6.02816e-01 -6.64686e-01
1.27680e+05 3.19000e+02 -5.92779e-01 -5.05522e-01 -6.80035e-01 -6.32631e-01 -6.01407e-01 -6.63855e-01
1.28000e+05 3.20000e+02 -6.46257e-01 -5.41786e-01 -7.50727e-01 -6.31469e-01 -6.00028e-01 -6.62909e-01
1.28320e+05 3.20000e+02 -6.46257e-01 -5.41786e-01 -7.50727e-01 -6.30267e-01 -5.98694e-01 -6.61839e-01
1.28640e+05 3.21000e+02 -6.12133e-01 -5.75098e-01 -6.49167e-01 -6.29028e-01 -5.97420e-01 -6.60636e-01
1.28960e+05 3.22000e+02 -5.99893e-01 -5.29739e-01 -6.70048e-01 -6.27758e-01 -5.96223e-01 -6.59294e-01
1.29280e+05 3.23000e+02 -5.93244e-01 -5.37251e-01 -6.49237e-01 -6.26462e-01 -5.95118e-01 -6.57806e-01
1.29600e+05 3.24000e+02 -6.47420e-01 -5.79705e-01 -7.15136e-01 -6.25144e-01 -5.94117e-01 -6.56170e-01
1.29920e+05 3.24000e+02 -6.47420e-01 -5.79705e-01 -7.15136e-01 -6.23807e-01 -5.93231e-01 -6.54383e-01
1.30240e+05 3.25000e+02 -6.13690e-01 -5.72365e-01 -6.55014e-01 -6.22455e-01 -5.92462e-01 -6.52448e-01
1.30560e+05 3.26000e+02 -6.21781e-01 -5.65778e-01 -6.77784e-01 -6.21094e-01 -5.91809e-01 -6.50379e-01
1.30880e+05 3.27000e+02 -6.23114e-01 -5.64095e-01 -6.82132e-01 -6.19727e-01 -5.91260e-01 -6.48194e-01
1.31200e+05 3.28000e+02 -5.75082e-01 -5.05140e-01 -6.45024e-01 -6.18363e-01 -5.90800e-01 -6.45926e-01
1.31520e+05 3.28000e+02 -5.75082e-01 -5.05140e-01 -6.45024e-01 -6.17012e-01 -5.90409e-01 -6.43615e-01
1.31840e+05 3.29000e+02 -5.50620e-01 -5.00227e-01 -6.01014e-01 -6.15685e-01 -5.90065e-01 -6.41306e-01
1.32160e+05 3.30000e+02 -5.84106e-01 -5.31131e-01 -6.37080e-01 -6.14399e-01 -5.89746e-01 -6.39052e-01
1.32480e+05 3.31000e+02 -6.01686e-01 -5.38075e-01 -6.65297e-01 -6.13168e-01 -5.89433e-01 -6.36902e-01
1.32800e+05 3.32000e+02 -5.71165e-01 -5.05846e-01 -6.36483e-01 -6.12010e-01 -5.89115e-01 -6.34904e-01
1.33120e+05 3.32000e+02 -5.71165e-01 -5.05846e-01 -6.36483e-01 -6.10940e-01 -5.88785e-01 -6.33096e-01
1.33440e+05 3.33000e+02 -5.74800e-01 -5.43722e-01 -6.05879e-01 -6.09974e-01 -5.88440e-01 -6.31508e-01
1.33760e+05 3.34000e+02 -6.09311e-01 -5.25477e-01 -6.93145e-01 -6.09121e-01 -5.88086e-01 -6.30155e-01
1.34080e+05 3.35000e+02 -6.20022e-01 -5.50871e-01 -6.89173e-01 -6.08386e-01 -5.87730e-01 -6.29043e-01
1.34400e+05 3.36000e+02 -5.64736e-01 -5.31091e-01 -5.98380e-01 -6.07768e-01 -5.87374e-01 -6.28161e-01
1.34720e+05 3.36000e+02 -5.64736e-01 -5.31091e-01 -5.98380e-01 -6.07257e-01 -5.87023e-01 -6.27492e-01
1.35040e+05 3.37000e+02 -5.82020e-01 -5.34712e-01 -6.29328e-01 -6.06839e-01 -5.86672e-01 -6.27006e-01
1.35360e+05 3.38000e+02 -5.93145e-01 -5.55849e-01 -6.30441e-01 -6.06494e-01 -5.86314e-01 -6.26674e-01
1.35680e+05 3.39000e+02 -5.53477e-01 -4.82272e-01 -6.24682e-01 -6.06197e-01 -5.85933e-01 -6.26461e-01
1.36000e+05 3.40000e+02 -6.19704e-01 -5.48225e-01 -6.91183e-01 -6.05924e-01 -5.85512e-01 -6.26336e-01
1.36320e+05 3.40000e+02 -6.19704e-01 -5.48225e-01 -6.91183e-01 -6.05650e-01 -5.85032e-01 -6.26268e-01
1.36640e+05 3.41000e+02 -5.71609e-01 -5.31921e-01 -6.11296e-01 -6.05355e-01 -5.84476e-01 -6.26234e-01
1.36960e+05 3.42000e+02 -5.52046e-01 -4.96048e-01 -6.08043e-01 -6.05021e-01 -5.83832e-01 -6.26210e-01
1.37280e+05 3.43000e+02 -5.77625e-01 -5.18988e-01 -6.36262e-01 -6.04635e-01 -5.83091e-01 -6.26180e-01
1.37600e+05 3.44000e+02 -5.38069e-01 -4.84473e-01 -5.91665e-01 -6.04189e-01 -5.82253e-01 -6.26126e-01
1.37920e+05 3.44000e+02 -5.38069e-01 -4.84473e-01 -5.91665e-01 -6.03680e-01 -5.81322e-01 -6.26038e-01
1.38240e+05 3.45000e+02 -5.87614e-01 -4.63738e-01 -7.11490e-01 -6.03107e-01 -5.80308e-01 -6.25906e-01
1.38560e+05 3.46000e+02 -5.54119e-01 -4.69098e-01 -6.39139e-01 -6.02473e-01 -5.79225e-01 -6.25720e-01
1.38880e+05 3.47000e+02 -5.70287e-01 -5.49728e-01 -5.90846e-01 -6.01782e-01 -5.78085e-01 -6.25479e-01
1.39200e+05 3.48000e+02 -5.70262e-01 -5.28076e-01 -6.12448e-01 -6.01040e-01 -5.76902e-01 -6.25179e-01
1.39520e+05 3.48000e+02 -5.70262e-01 -5.28076e-01 -6.12448e-01 -6.00253e-01 -5.75687e-01 -6.24819e-01
1.39840e+05 3.49000e+02 -6.67253e-01 -6.29083e-01 -7.05423e-01 -5.99424e-01 -5.74449e-01 -6.24399e-01
1.40160e+05 3.50000e+02 -5.57794e-01 -4.84586e-01 -6.31002e-01 -5.98557e-01 -5.73195e-01 -6.23919e-01
1.40480e+05 3.51000e+02 -5.66068e-01 -5.33810e-01 -5.98326e-01 -5.97653e-01 -5.71926e-01 -6.23380e-01
1.40800e+05 3.52000e+02 -5.45030e-01 -5.04639e-01 -5.85421e-01 -5.96712e-01 -5.70640e-01 -6.22784e-01
1.41120e+05 3.52000e+02 -5.45030e-01 -5.04639e-01 -5.85421e-01 -5.95734e-01 -5.69335e-01 -6.22132e-01
1.41440e+05 3.53000e+02 -5.55362e-01 -5.03369e-01 -6.07355e-01 -5.94718e-01 -5.68007e-01 -6.21429e-01
1.41760e+05 3.54000e+02 -5.40581e-01 -4.90290e-01 -5.90873e-01 -5.93666e-01 -5.66651e-01 -6.20681e-01
1.42080e+05 3.55000e+02 -5.68781e-01 -5.22343e-01 -6.15218e-01 -5.92582e-01 -5.65267e-01 -6.19897e-01
1.42400e+05 3.56000e+02 -5.72451e-01 -5.01851e-01 -6.43050e-01 -5.91474e-01 -5.63858e-01 -6.19091e-01
1.42720e+05 3.56000e+02 -5.72451e-01 -5.01851e-01 -6.43050e-01 -5.90353e-01 -5.62430e-01 -6.18276e-01
1.43040e+05 3.57000e+02 -5.73124e-01 -5.33406e-01 -6.12841e-01 -5.89231e-01 -5.60995e-01 -6.17468e-01
1.43360e+05 3.58000e+02 -5.91186e-01 -5.32264e-01 -6.50108e-01 -5.88122e-01 -5.59569e-01 -6.16676e-01
1.43680e+05 3.59000e+02 -5.54661e-01 -5.06625e-01 -6.02697e-01 -5.87038e-01 -5.58169e-01 -6.15907e-01
1.44000e+05 3.60000e+02 -5.45345e-01 -4.75185e-01 -6.15504e-01 -5.85987e-01 -5.56817e-01 -6.15157e-01
1.44320e+05 3.60000e+02 -5.45345e-01 -4.75185e-01 -6.15504e-01 -5.84975e-01 -5.55533e-01 -6.14418e-01
1.44640e+05 3.61000e+02 -5.48105e-01 -4.95657e-01 -6.00553e-01 -5.84003e-01 -5.54334e-01 -6.13672e-01
1.44960e+05 3.62000e+02 -5.40100e-01 -4.69970e-01 -6.10230e-01 -5.83070e-01 -5.53240e-01 -6.12900e-01
1.45280e+05 3.63000e+02 -5.87158e-01 -5.40966e-01 -6.33349e-01 -5.82172e-01 -5.52259e-01 -6.12084e-01
1.45600e+05 3.64000e+02 -5.56991e-01 -5.27074e-01 -5.86908e-01 -5.81302e-01 -5.51400e-01 -6.11204e-01
1.45920e+05 3.64000e+02 -5.56991e-01 -5.27074e-01 -5.86908e-01 -5.80457e-01 -5.50666e-01 -6.10248e-01
1.46240e+05 3.65000e+02 -5.07189e-01 -4.64852e-01 -5.49526e-01 -5.79632e-01 -5.50053e-01 -6.09211e-01
1.46560e+05 3.66000e+02 -5.69713e-01 -5.24666e-01 -6.14760e-01 -5.78822e-01 -5.49552e-01 -6.08093e-01
1.46880e+05 3.67000e+02 -5.95630e-01 -5.18524e-01 -6.72737e-01 -5.78025e-01 -5.49154e-01 -6.06896e-01
1.47200e+05 3.68000e+02 -5.01954e-01 -4.60975e-01 -5.42933e-01 -5.77236e-01 -5.48843e-01 -6.05629e-01
1.47520e+05 3.68000e+02 -5.01954e-01 -4.60975e-01 -5.42933e-01 -5.76453e-01 -5.48604e-01 -6.04302e-01
1.47840e+05 3.69000e+02 -5.49733e-01 -4.90276e-01 -6.09189e-01 -5.75672e-01 -5.48421e-01 -6.02924e-01
1.48160e+05 3.70000e+02 -5.48136e-01 -5.11301e-01 -5.84971e-01 -5.74892e-01 -5.48274e-01 -6.01509e-01
1.48480e+05 3.71000e+02 -5.55355e-01 -5.15450e-01 -5.95261e-01 -5.74107e-01 -5.48148e-01 -6.00066e-01
1.48800e+05 3.72000e+02 -5.13025e-01 -4.77876e-01 -5.48174e-01 -5.73316e-01 -5.48022e-01 -5.98610e-01
1.49120e+05 3.72000e+02 -5.13025e-01 -4.77876e-01 -5.48174e-01 -5.72516e-01 -5.47879e-01 -5.97154e-01
1.49440e+05 3.73000e+02 -5.57215e-01 -4.77605e-01 -6.36825e-01 -5.71705e-01 -5.47699e-01 -5.95711e-01
1.49760e+05 3.74000e+02 -5.38444e-01 -4.90672e-01 -5.86215e-01 -5.70881e-01 -5.47467e-01 -5.94295e-01
1.50080e+05 3.75000e+02 -5.45942e-01 -5.12210e-01 -5.79673e-01 -5.70042e-01 -5.47168e-01 -5.92917e-01
1.50400e+05 3.76000e+02 -5.32627e-01 -4.78251e-01 -5.87003e-01 -5.69189e-01 -5.46793e-01 -5.91584e-01
1.50720e+05 3.76000e+02 -5.32627e-01 -4.78251e-01 -5.87003e-01 -5.68319e-01 -5.46339e-01 -5.90299e-01
1.51040e+05 3.77000e+02 -5.72478e-01 -5.26193e-01 -6.18763e-01 -5.67433e-01 -5.45808e-01 -5.89058e-01
1.51360e+05 3.78000e+02 -5.29998e-01 -4.85861e-01 -5.74134e-01 -5.66530e-01 -5.45210e-01 -5.87850e-01
1.51680e+05 3.79000e+02 -4.99822e-01 -4.75304e-01 -5.24341e-01 -5.65610e-01 -5.44560e-01 -5.86660e-01
1.52000e+05 3.80000e+02 -5.08106e-01 -4.66222e-01 -5.49990e-01 -5.64672e-01 -5.43878e-01 -5.85466e-01
1.52320e+05 3.80000e+02 -5.08106e-01 -4.66222e-01 -5.49990e-01 -5.63717e-01 -5.43186e-01 -5.84249e-01
1.52640e+05 3.81000e+02 -5.19546e-01 -4.70250e-01 -5.68843e-01 -5.62746e-01 -5.42506e-01 -5.82985e-01
1.52960e+05 3.82000e+02 -5.34555e-01 -5.07381e-01 -5.61729e-01 -5.61759e-01 -5.41861e-01 -5.81658e-01
1.53280e+05 3.83000e+02 -5.82712e-01 -5.21007e-01 -6.44417e-01 -5.60761e-01 -5.41270e-01 -5.80253e-01
1.53600e+05 3.84000e+02 -5.02022e-01 -4.58350e-01 -5.45694e-01 -5.59754e-01 -5.40746e-01 -5.78763e-01
1.53920e+05 3.84000e+02 -5.02022e-01 -4.58350e-01 -5.45694e-01 -5.58742e-01 -5.40300e-01 -5.77184e-01
1.54240e+05 3.85000e+02 -5.26232e-01 -4.82813e-01 -5.69650e-01 -5.57727e-01 -5.39933e-01 -5.75521e-01
1.54560e+05 3.86000e+02 -4.87530e-01 -4.70923e-01 -5.04137e-01 -5.56709e-01 -5.39638e-01 -5.73781e-01
1.54880e+05 3.87000e+02 -5.26743e-01 -4.94261e-01 -5.59225e-01 -5.55689e-01 -5.39402e-01 -5.71976e-01
1.55200e+05 3.88000e+02 -5.37625e-01 -4.86727e-01 -5.88523e-01 -5.54664e-01 -5.39207e-01 -5.70120e-01
1.55520e+05 3.88000e+02 -5.37625e-01 -4.86727e-01 -5.88523e-01 -5.53631e-01 -5.39033e-01 -5.68229e-01
1.55840e+05 3.89000e+02 -5.49933e-01 -5.23921e-01 -5.75945e-01 -5.52588e-01 -5.38860e-01 -5.66317e-01
1.56160e+05 3.90000e+02 -5.26585e-01 -4.84113e-01 -5.69057e-01 -5.51533e-01 -5.38671e-01 -5.64395e-01
1.56480e+05 3.91000e+02 -5.14167e-01 -4.41315e-01 -5.87020e-01 -5.50465e-01 -5.38458e-01 -5.62472e-01
1.56800e+05 3.92000e+02 -5.53671e-01 -5.20290e-01 -5.87053e-01 -5.49383e-01 -5.38216e-01 -5.60549e-01
1.57120e+05 3.92000e+02 -5.53671e-01 -5.20290e-01 -5.87053e-01 -5.48286e-01 -5.37948e-01 -5.58624e-01
1.57440e+05 3.93000e+02 -5.70848e-01 -4.70691e-01 -6.71005e-01 -5.47178e-01 -5.37660e-01 -5.56695e-01
1.57760e+05 3.94000e+02 -5.56373e-01 -5.37072e-01 -5.75675e-01 -5.46058e-01 -5.37355e-01 -5.54761e-01
1.58080e+05 3.95000e+02 -5.43921e-01 -5.09956e-01 -5.77887e-01 -5.44931e-01 -5.37039e-01 -5.52823e-01
1.58400e+05 3.96000e+02 -5.20694e-01 -4.60691e-01 -5.80698e-01 -5.43800e-01 -5.36709e-01 -5.50891e-01
1.58720e+05 3.96000e+02 -5.20694e-01 -4.60691e-01 -5.80698e-01 -5.42672e-01 -5.36360e-01 -5.48984e-01
1.59040e+05 3.97000e+02 -5.22616e-01 -4.84397e-01 -5.60835e-01 -5.41555e-01 -5.35977e-01 -5.47134e-01
1.59360e+05 3.98000e+02 -5.21730e-01 -4.92408e-01 -5.51052e-01 -5.40460e-01 -5.35537e-01 -5.45384e-01
1.59680e+05 3.99000e+02 -5.16369e-01 -4.76523e-01 -5.56215e-01 -5.39398e-01 -5.35010e-01 -5.43786e-01
1.60000e+05 4.00000e+02 -5.41466e-01 -4.99448e-01 -5.83484e-01 -5.38384e-01 -5.34365e-01 -5.42403e-01
1.60320e+05 4.00000e+02 -5.41466e-01 -4.99448e-01 -5.83484e-01 -5.37432e-01 -5.33580e-01 -5.41285e-01
1.60640e+05 4.01000e+02 -5.60517e-01 -4.99086e-01 -6.21949e-01 -5.36560e-01 -5.32665e-01 -5.40454e-01
1.60960e+05 4.02000e+02 -5.62295e-01 -4.83390e-01 -6.41200e-01 -5.35780e-01 -5.31664e-01 -5.39896e-01
1.61280e+05 4.03000e+02 -4.94705e-01 -4.45339e-01 -5.44072e-01 -5.35104e-01 -5.30635e-01 -5.39573e-01
1.61600e+05 4.04000e+02 -5.22553e-01 -4.94719e-01 -5.50388e-01 -5.34540e-01 -5.29634e-01 -5.39447e-01
1.61920e+05 4.04000e+02 -5.22553e-01 -4.94719e-01 -5.50388e-01 -5.34090e-01 -5.28697e-01 -5.39483e-01
1.62240e+05 4.05000e+02 -5.77659e-01 -5.10117e-01 -6.45201e-01 -5.33752e-01 -5.27848e-01 -5.39655e-01
1.62560e+05 4.06000e+02 -5.22155e-01 -4.74314e-01 -5.69995e-01 -5.33517e-01 -5.27097e-01 -5.39937e-01
1.62880e+05 4.07000e+02 -5.19397e-01 -4.41001e-01 -5.97793e-01 -5.33376e-01 -5.26450e-01 -5.40302e-01
1.63200e+05 4.08000e+02 -5.28684e-01 -5.03054e-01 -5.54314e-01 -5.33316e-01 -5.25906e-01 -5.40726e-01
1.63520e+05 4.08000e+02 -5.28684e-01 -5.03054e-01 -5.54314e-01 -5.33324e-01 -5.25465e-01 -5.41183e-01
1.63840e+05 4.09000e+02 -5.03543e-01 -4.42328e-01 -5.64757e-01 -5.33385e-01 -5.25122e-01 -5.41647e-01
1.64160e+05 4.10000e+02 -5.22046e-01 -4.62403e-01 -5.81689e-01 -5.33486e-01 -5.24872e-01 -5.42100e-01
1.64480e+05 4.11000e+02 -5.18659e-01 -4.75426e-01 -5.61892e-01 -5.33618e-01 -5.24707e-01 -5.42529e-01
1.64800e+05 4.12000e+02 -4.82568e-01 -4.43115e-01 -5.22020e-01 -5.33767e-01 -5.24611e-01 -5.42923e-01
1.65120e+05 4.12000e+02 -4.82568e-01 -4.43115e-01 -5.22020e-01 -5.33928e-01 -5.24573e-01 -5.43283e-01
1.65440e+05 4.13000e+02 -5.14133e-01 -4.76919e-01 -5.51348e-01 -5.34091e-01 -5.24571e-01 -5.43611e-01
1.65760e+05 4.14000e+02 -5.00213e-01 -4.73988e-01 -5.26439e-01 -5.34249e-01 -5.24581e-01 -5.43917e-01
1.66080e+05 4.15000e+02 -5.39739e-01 -4.96345e-01 -5.83132e-01 -5.34394e-01 -5.24577e-01 -5.44212e-01
1.66400e+05 4.16000e+02 -5.19443e-01 -4.53844e-01 -5.85043e-01 -5.34521e-01 -5.24528e-01 -5.44514e-01
1.66720e+05 4.16000e+02 -5.19443e-01 -4.53844e-01 -5.85043e-01 -5.34618e-01 -5.24403e-01 -5.44834e-01
1.67040e+05 4.17000e+02 -5.09761e-01 -4.78872e-01 -5.40649e-01 -5.34678e-01 -5.24169e-01 -5.45187e-01
1.67360e+05 4.18000e+02 -4.80091e-01 -4.41138e-01 -5.19045e-01 -5.34688e-01 -5.23797e-01 -5.45579e-01
1.67680e+05 4.19000e+02 -4.75734e-01 -4.24291e-01 -5.27177e-01 -5.34638e-01 -5.23264e-01 -5.46012e-01
1.68000e+05 4.20000e+02 -4.91363e-01 -4.59074e-01 -5.23653e-01 -5.34517e-01 -5.22556e-01 -5.46478e-01
1.68320e+05 4.20000e+02 -4.91363e-01 -4.59074e-01 -5.23653e-01 -5.34314e-01 -5.21668e-01 -5.46959e-01
1.68640e+05 4.21000e+02 -4.77865e-01 -4.46124e-01 -5.09605e-01 -5.34021e-01 -5.20608e-01 -5.47434e-01
1.68960e+05 4.22000e+02 -5.24002e-01 -5.08441e-01 -5.39564e-01 -5.33632e-01 -5.19392e-01 -5.47872e-01
1.69280e+05 4.23000e+02 -5.10396e-01 -4.60258e-01 -5.60534e-01 -5.33146e-01 -5.18045e-01 -5.48246e-01
1.69600e+05 4.24000e+02 -5.03950e-01 -4.73683e-01 -5.34216e-01 -5.32562e-01 -5.16600e-01 -5.48524e-01
1.69920e+05 4.24000e+02 -5.03950e-01 -4.73683e-01 -5.34216e-01 -5.31883e-01 -5.15092e-01 -5.48674e-01
1.70240e+05 4.25000e+02 -5.42320e-01 -5.20069e-01 -5.64571e-01 -5.31111e-01 -5.13555e-01 -5.48667e-01
1.70560e+05 4.26000e+02 -5.04359e-01 -4.66406e-01 -5.42312e-01 -5.30251e-01 -5.12024e-01 -5.48478e-01
1.70880e+05 4.27000e+02 -5.47950e-01 -5.19434e-01 -5.76467e-01 -5.29305e-01 -5.10527e-01 -5.48084e-01
1.71200e+05 4.28000e+02 -5.07764e-01 -4.88836e-01 -5.26693e-01 -5.28278e-01 -5.09088e-01 -5.47469e-01
1.71520e+05 4.28000e+02 -5.07764e-01 -4.88836e-01 -5.26693e-01 -5.27176e-01 -5.07725e-01 -5.46626e-01
1.71840e+05 4.29000e+02 -4.72654e-01 -4.33058e-01 -5.12250e-01 -5.26003e-01 -5.06447e-01 -5.45558e-01
1.72160e+05 4.30000e+02 -5.22721e-01 -4.65813e-01 -5.79628e-01 -5.24768e-01 -5.05258e-01 -5.44279e-01
1.72480e+05 4.31000e+02 -4.85503e-01 -4.29773e-01 -5.41233e-01 -5.23485e-01 -5.04155e-01 -5.42816e-01
1.72800e+05 4.32000e+02 -5.44093e-01 -5.11202e-01 -5.76983e-01 -5.22168e-01 -5.03133e-01 -5.41203e-01
1.73120e+05 4.32000e+02 -5.44093e-01 -5.11202e-01 -5.76983e-01 -5.20837e-01 -5.02188e-01 -5.39486e-01
1.73440e+05 4.33000e+02 -5.02380e-01 -4.58901e-01 -5.45859e-01 -5.19512e-01 -5.01312e-01 -5.37713e-01
1.73760e+05 4.34000e+02 -5.08020e-01 -4.87490e-01 -5.28549e-01 -5.18218e-01 -5.00503e-01 -5.35933e-01
1.74080e+05 4.35000e+02 -4.94234e-01 -4.48546e-01 -5.39923e-01 -5.16975e-01 -4.99757e-01 -5.34193e-01
1.74400e+05 4.36000e+02 -5.28259e-01 -4.69036e-01 -5.87481e-01 -5.15805e-01 -4.99078e-01 -5.32531e-01
1.74720e+05 4.36000e+02 -5.28259e-01 -4.69036e-01 -5.87481e-01 -5.14722e-01 -4.98468e-01 -5.30977e-01
1.75040e+05 4.37000e+02 -5.09402e-01 -4.67115e-01 -5.51689e-01 -5.13742e-01 -4.97933e-01 -5.29551e-01
1.75360e+05 4.38000e+02 -4.98524e-01 -4.80529e-01 -5.16518e-01 -5.12870e-01 -4.97475e-01 -5.28266e-01
1.75680e+05 4.39000e+02 -5.03294e-01 -4.72812e-01 -5.33776e-01 -5.12111e-01 -4.97099e-01 -5.27123e-01
1.76000e+05 4.40000e+02 -5.00973e-01 -4.34167e-01 -5.67778e-01 -5.11463e-01 -4.96806e-01 -5.26120e-01
1.76320e+05 4.40000e+02 -5.00973e-01 -4.34167e-01 -5.67778e-01 -5.10923e-01 -4.96594e-01 -5.25251e-01
1.76640e+05 4.41000e+02 -5.29924e-01 -5.01651e-01 -5.58197e-01 -5.10482e-01 -4.96457e-01 -5.24507e-01
1.76960e+05 4.42000e+02 -4.68727e-01 -4.48760e-01 -4.88695e-01 -5.10133e-01 -4.96385e-01 -5.23881e-01
1.77280e+05 4.43000e+02 -5.02334e-01 -4.34506e-01 -5.70162e-01 -5.09864e-01 -4.96365e-01 -5.23363e-01
1.77600e+05 4.44000e+02 -5.42822e-01 -4.98979e-01 -5.86666e-01 -5.09664e-01 -4.96382e-01 -5.22946e-01
1.77920e+05 4.44000e+02 -5.42822e-01 -4.98979e-01 -5.86666e-01 -5.09522e-01 -4.96419e-01 -5.22625e-01
1.78240e+05 4.45000e+02 -5.08135e-01 -4.57153e-01 -5.59118e-01 -5.09427e-01 -4.96462e-01 -5.22393e-01
1.78560e+05 4.46000e+02 -4.98197e-01 -4.30548e-01 -5.65846e-01 -5.09369e-01 -4.96495e-01 -5.22242e-01
1.78880e+05 4.47000e+02 -5.09402e-01 -4.72641e-01 -5.46163e-01 -5.09335e-01 -4.96508e-01 -5.22163e-01
1.79200e+05 4.48000e+02 -4.86102e-01 -4.42675e-01 -5.29529e-01 -5.09318e-01 -4.96490e-01 -5.22146e-01
1.79520e+05 4.48000e+02 -4.86102e-01 -4.42675e-01 -5.29529e-01 -5.09307e-01 -4.96437e-01 -5.22177e-01
1.79840e+05 4.49000e+02 -5.15827e-01 -4.73162e-01 -5.58493e-01 -5.09296e-01 -4.96350e-01 -5.22242e-01
1.80160e+05 4.50000e+02 -5.05791e-01 -4.49801e-01 -5.61780e-01 -5.09278e-01 -4.96230e-01 -5.22325e-01
1.80480e+05 4.51000e+02 -4.81393e-01 -4.29665e-01 -5.33122e-01 -5.09248e-01 -4.96084e-01 -5.22412e-01
1.80800e+05 4.52000e+02 -4.47834e-01 -4.14829e-01 -4.80839e-01 -5.09204e-01 -4.95921e-01 -5.22488e-01
1.81120e+05 4.52000e+02 -4.47834e-01 -4.14829e-01 -4.80839e-01 -5.09145e-01 -4.95746e-01 -5.22545e-01
1.81440e+05 4.53000e+02 -5.17013e-01 -4.72054e-01 -5.61972e-01 -5.09072e-01 -4.95568e-01 -5.22576e-01
1.81760e+05 4.54000e+02 -5.16250e-01 -4.87438e-01 -5.45063e-01 -5.08985e-01 -4.95393e-01 -5.22577e-01
1.82080e+05 4.55000e+02 -4.91712e-01 -4.47790e-01 -5.35634e-01 -5.08885e-01 -4.95224e-01 -5.22547e-01
1.82400e+05 4.56000e+02 -4.89105e-01 -4.73321e-01 -5.04888e-01 -5.08775e-01 -4.95064e-01 -5.22486e-01
1.82720e+05 4.56000e+02 -4.89105e-01 -4.73321e-01 -5.04888e-01 -5.08653e-01 -4.94912e-01 -5.22394e-01
1.83040e+05 4.57000e+02 -4.96715e-01 -4.57892e-01 -5.35538e-01 -5.08518e-01 -4.94764e-01 -5.22273e-01
1.83360e+05 4.58000e+02 -5.07323e-01 -4.68734e-01 -5.45913e-01 -5.08368e-01 -4.94617e-01 -5.22120e-01
1.83680e+05 4.59000e+02 -5.05998e-01 -4.55206e-01 -5.56790e-01 -5.08198e-01 -4.94460e-01 -5.21935e-01
1.84000e+05 4.60000e+02 -5.10181e-01 -4.73864e-01 -5.46498e-01 -5.08001e-01 -4.94285e-01 -5.21718e-01
1.84320e+05 4.60000e+02 -5.10181e-01 -4.73864e-01 -5.46498e-01 -5.07774e-01 -4.94081e-01 -5.21468e-01
1.84640e+05 4.61000e+02 -5.02185e-01 -4.83428e-01 -5.20942e-01 -5.07511e-01 -4.93834e-01 -5.21188e-01
1.84960e+05 4.62000e+02 -4.75643e-01 -4.47695e-01 -5.03591e-01 -5.07208e-01 -4.93531e-01 -5.20884e-01
1.85280e+05 4.63000e+02 -5.00409e-01 -4.64444e-01 -5.36373e-01 -5.06863e-01 -4.93160e-01 -5.20566e-01
1.85600e+05 4.64000e+02 -4.91690e-01 -4.39856e-01 -5.43524e-01 -5.06478e-01 -4.92711e-01 -5.20245e-01
1.85920e+05 4.64000e+02 -4.91690e-01 -4.39856e-01 -5.43524e-01 -5.06054e-01 -4.92177e-01 -5.19931e-01
1.86240e+05 4.65000e+02 -4.77438e-01 -4.56608e-01 -4.98269e-01 -5.05598e-01 -4.91560e-01 -5.19637e-01
1.86560e+05 4.66000e+02 -5.32163e-01 -4.62444e-01 -6.01883e-01 -5.05118e-01 -4.90864e-01 -5.19371e-01
1.86880e+05 4.67000e+02 -5.03374e-01 -4.72945e-01 -5.33802e-01 -5.04621e-01 -4.90101e-01 -5.19141e-01
1.87200e+05 4.68000e+02 -4.72628e-01 -4.29822e-01 -5.15434e-01 -5.04119e-01 -4.89288e-01 -5.18949e-01
1.87520e+05 4.68000e+02 -4.72628e-01 -4.29822e-01 -5.15434e-01 -5.03619e-01 -4.88441e-01 -5.18798e-01
1.87840e+05 4.69000e+02 -4.84057e-01 -4.46797e-01 -5.21317e-01 -5.03131e-01 -4.87579e-01 -5.18684e-01
1.88160e+05 4.70000e+02 -4.95084e-01 -4.39063e-01 -5.51105e-01 -5.02662e-01 -4.86718e-01 -5.18605e-01
1.88480e+05 4.71000e+02 -4.68792e-01 -4.46200e-01 -4.91384e-01 -5.02215e-01 -4.85874e-01 -5.18556e-01
1.88800e+05 4.72000e+02 -4.89524e-01 -4.48365e-01 -5.30682e-01 -5.01794e-01 -4.85056e-01 -5.18533e-01
1.89120e+05 4.72000e+02 -4.89524e-01 -4.48365e-01 -5.30682e-01 -5.01401e-01 -4.84274e-01 -5.18528e-01
1.89440e+05 4.73000e+02 -5.13758e-01 -4.94915e-01 -5.32602e-01 -5.01036e-01 -4.83534e-01 -5.18538e-01
1.89760e+05 4.74000e+02 -5.29133e-01 -4.54219e-01 -6.04047e-01 -5.00697e-01 -4.82839e-01 -5.18555e-01
1.90080e+05 4.75000e+02 -5.46164e-01 -5.03441e-01 -5.88886e-01 -5.00383e-01 -4.82195e-01 -5.18570e-01
1.90400e+05 4.76000e+02 -4.81478e-01 -4.15765e-01 -5.47191e-01 -5.00089e-01 -4.81607e-01 -5.18571e-01
1.90720e+05 4.76000e+02 -4.81478e-01 -4.15765e-01 -5.47191e-01 -4.99812e-01 -4.81082e-01 -5.18541e-01
1.91040e+05 4.77000e+02 -4.92689e-01 -4.57938e-01 -5.27440e-01 -4.99545e-01 -4.80629e-01 -5.18461e-01
1.91360e+05 4.78000e+02 -5.04356e-01 -4.34787e-01 -5.73926e-01 -4.99284e-01 -4.80257e-01 -5.18310e-01
1.91680e+05 4.79000e+02 -5.20482e-01 -4.46340e-01 -5.94624e-01 -4.99022e-01 -4.79977e-01 -5.18068e-01
1.92000e+05 4.80000e+02 -4.79938e-01 -4.42943e-01 -5.16934e-01 -4.98759e-01 -4.79799e-01 -5.17719e-01
1.92320e+05 4.80000e+02 -4.79938e-01 -4.42943e-01 -5.16934e-01 -4.98493e-01 -4.79731e-01 -5.17254e-01
1.92640e+05 4.81000e+02 -4.75628e-01 -4.10707e-01 -5.40548e-01 -4.98227e-01 -4.79779e-01 -5.16675e-01
1.92960e+05 4.82000e+02 -4.80899e-01 -4.36876e-01 -5.24922e-01 -4.97970e-01 -4.79947e-01 -5.15993e-01
1.93280e+05 4.83000e+02 -5.04049e-01 -4.63221e-01 -5.44877e-01 -4.97729e-01 -4.80229e-01 -5.15229e-01
1.93600e+05 4.84000e+02 -4.94468e-01 -4.59813e-01 -5.29122e-01 -4.97515e-01 -4.80614e-01 -5.14416e-01
1.93920e+05 4.84000e+02 -4.94468e-01 -4.59813e-01 -5.29122e-01 -4.97339e-01 -4.81081e-01 -5.13597e-01
1.94240e+05 4.85000e+02 -5.15581e-01 -4.32644e-01 -5.98517e-01 -4.97209e-01 -4.81598e-01 -5.12820e-01
1.94560e+05 4.86000e+02 -4.96342e-01 -4.30958e-01 -5.61726e-01 -4.97132e-01 -4.82121e-01 -5.12143e-01
1.94880e+05 4.87000e+02 -4.71089e-01 -4.28637e-01 -5.13542e-01 -4.97111e-01 -4.82598e-01 -5.11625e-01
1.95200e+05 4.88000e+02 -4.89017e-01 -4.47078e-01 -5.30957e-01 -4.97145e-01 -4.82966e-01 -5.11324e-01
1.95520e+05 4.88000e+02 -4.89017e-01 -4.47078e-01 -5.30957e-01 -4.97227e-01 -4.83168e-01 -5.11286e-01
1.95840e+05 4.89000e+02 -4.78559e-01 -4.23686e-01 -5.33432e-01 -4.97349e-01 -4.83161e-01 -5.11537e-01
1.96160e+05 4.90000e+02 -4.80239e-01 -4.64952e-01 -4.95527e-01 -4.97500e-01 -4.82927e-01 -5.12072e-01
1.96480e+05 4.91000e+02 -4.75692e-01 -4.55329e-01 -4.96055e-01 -4.97666e-01 -4.82471e-01 -5.12861e-01
1.96800e+05 4.92000e+02 -4.99029e-01 -4.42520e-01 -5.55537e-01 -4.97835e-01 -4.81819e-01 -5.13851e-01
1.97120e+05 4.92000e+02 -4.99029e-01 -4.42520e-01 -5.55537e-01 -4.97996e-01 -4.81010e-01 -5.14982e-01
1.97440e+05 4.93000e+02 -4.44882e-01 -4.14610e-01 -4.75153e-01 -4.98137e-01 -4.80082e-01 -5.16193e-01
1.97760e+05 4.94000e+02 -5.09554e-01 -4.79642e-01 -5.39465e-01 -4.98250e-01 -4.79072e-01 -5.17428e-01
1.98080e+05 4.95000e+02 -4.63262e-01 -4.29247e-01 -4.97276e-01 -4.98326e-01 -4.78014e-01 -5.18638e-01
1.98400e+05 4.96000e+02 -4.88354e-01 -4.48410e-01 -5.28298e-01 -4.98359e-01 -4.76934e-01 -5.19784e-01
1.98720e+05 4.96000e+02 -4.88354e-01 -4.48410e-01 -5.28298e-01 -4.98342e-01 -4.75855e-01 -5.20829e-01
1.99040e+05 4.97000e+02 -4.57329e-01 -4.42466e-01 -4.72193e-01 -4.98270e-01 -4.74795e-01 -5.21744e-01
1.99360e+05 4.98000e+02 -5.34531e-01 -4.97110e-01 -5.71952e-01 -4.98138e-01 -4.73772e-01 -5.22504e-01
1.99680e+05 4.99000e+02 -4.75469e-01 -4.53885e-01 -4.97053e-01 -4.97943e-01 -4.72795e-01 -5.23091e-01


==> fig/parallel/shkadov_2_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
3.20000e+02 0.00000e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
6.40000e+02 1.00000e+00 -3.34574e+00 -3.01734e+00 -3.67413e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
9.60000e+02 2.00000e+00 -2.96689e+00 -2.71150e+00 -3.22228e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.28000e+03 3.00000e+00 -2.87075e+00 -2.58377e+00 -3.15773e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.60000e+03 4.00000e+00 -3.13126e+00 -2.90047e+00 -3.36204e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.92000e+03 4.00000e+00 -3.13126e+00 -2.90047e+00 -3.36204e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
2.24000e+03 5.00000e+00 -3.06827e+00 -2.78250e+00 -3.35404e+00 -3.06885e+00 -2.86147e+00 -3.27622e+00
2.56000e+03 6.00000e+00 -2.98453e+00 -2.69641e+00 -3.27266e+00 -3.06886e+00 -2.86150e+00 -3.27622e+00
2.88000e+03 7.00000e+00 -2.82401e+00 -2.63877e+00 -3.00925e+00 -3.06890e+00 -2.86159e+00 -3.27621e+00
3.20000e+03 8.00000e+00 -2.89298e+00 -2.70702e+00 -3.07895e+00 -3.06896e+00 -2.86176e+00 -3.27617e+00
3.52000e+03 8.00000e+00 -2.89298e+00 -2.70702e+00 -3.07895e+00 -3.06907e+00 -2.86206e+00 -3.27607e+00
3.84000e+03 9.00000e+00 -3.02899e+00 -2.88861e+00 -3.16937e+00 -3.06923e+00 -2.86258e+00 -3.27587e+00
4.16000e+03 1.00000e+01 -2.85667e+00 -2.73895e+00 -2.97439e+00 -3.06943e+00 -2.86338e+00 -3.27548e+00
4.48000e+03 1.10000e+01 -2.72919e+00 -2.53842e+00 -2.91995e+00 -3.06969e+00 -2.86453e+00 -3.27484e+00
4.80000e+03 1.20000e+01 -2.76168e+00 -2.46162e+00 -3.06173e+00 -3.06997e+00 -2.86611e+00 -3.27382e+00
5.12000e+03 1.20000e+01 -2.76168e+00 -2.46162e+00 -3.06173e+00 -3.07024e+00 -2.86817e+00 -3.27232e+00
5.44000e+03 1.30000e+01 -2.65648e+00 -2.39868e+00 -2.91427e+00 -3.07048e+00 -2.87073e+00 -3.27023e+00
5.76000e+03 1.40000e+01 -2.73892e+00 -2.56930e+00 -2.90853e+00 -3.07060e+00 -2.87379e+00 -3.26742e+00
6.08000e+03 1.50000e+01 -2.82015e+00 -2.70204e+00 -2.93826e+00 -3.07055e+00 -2.87733e+00 -3.26378e+00
6.40000e+03 1.60000e+01 -2.76464e+00 -2.54191e+00 -2.98738e+00 -3.07025e+00 -2.88128e+00 -3.25922e+00
6.72000e+03 1.60000e+01 -2.76464e+00 -2.54191e+00 -2.98738e+00 -3.06960e+00 -2.88555e+00 -3.25365e+00
7.04000e+03 1.70000e+01 -2.60495e+00 -2.16207e+00 -3.04783e+00 -3.06851e+00 -2.88999e+00 -3.24703e+00
7.36000e+03 1.80000e+01 -2.61251e+00 -2.46976e+00 -2.75526e+00 -3.06689e+00 -2.89448e+00 -3.23930e+00
7.68000e+03 1.90000e+01 -2.38951e+00 -2.26278e+00 -2.51623e+00 -3.06462e+00 -2.89880e+00 -3.23045e+00
8.00000e+03 2.00000e+01 -2.56329e+00 -2.18967e+00 -2.93691e+00 -3.06162e+00 -2.90275e+00 -3.22048e+00
8.32000e+03 2.00000e+01 -2.56329e+00 -2.18967e+00 -2.93691e+00 -3.05778e+00 -2.90612e+00 -3.20944e+00
8.64000e+03 2.10000e+01 -2.44202e+00 -2.04773e+00 -2.83631e+00 -3.05304e+00 -2.90867e+00 -3.19741e+00
8.96000e+03 2.20000e+01 -2.38614e+00 -2.22934e+00 -2.54295e+00 -3.04732e+00 -2.91017e+00 -3.18447e+00
9.28000e+03 2.30000e+01 -2.32421e+00 -2.17807e+00 -2.47035e+00 -3.04058e+00 -2.91044e+00 -3.17072e+00
9.60000e+03 2.40000e+01 -2.31994e+00 -1.96569e+00 -2.67419e+00 -3.03280e+00 -2.90930e+00 -3.15629e+00
9.92000e+03 2.40000e+01 -2.31994e+00 -1.96569e+00 -2.67419e+00 -3.02395e+00 -2.90663e+00 -3.14127e+00
1.02400e+04 2.50000e+01 -2.52154e+00 -2.38453e+00 -2.65855e+00 -3.01403e+00 -2.90234e+00 -3.12572e+00
1.05600e+04 2.60000e+01 -2.26955e+00 -1.96667e+00 -2.57243e+00 -3.00305e+00 -2.89640e+00 -3.10971e+00
1.08800e+04 2.70000e+01 -2.26737e+00 -1.82048e+00 -2.71426e+00 -2.99103e+00 -2.88883e+00 -3.09323e+00
1.12000e+04 2.80000e+01 -2.34781e+00 -2.05697e+00 -2.63864e+00 -2.97795e+00 -2.87965e+00 -3.07625e+00
1.15200e+04 2.80000e+01 -2.34781e+00 -2.05697e+00 -2.63864e+00 -2.96383e+00 -2.86894e+00 -3.05872e+00
1.18400e+04 2.90000e+01 -2.18610e+00 -1.73101e+00 -2.64119e+00 -2.94868e+00 -2.85676e+00 -3.04059e+00
1.21600e+04 3.00000e+01 -2.24889e+00 -1.92020e+00 -2.57757e+00 -2.93251e+00 -2.84322e+00 -3.02180e+00
1.24800e+04 3.10000e+01 -2.26552e+00 -2.00102e+00 -2.53002e+00 -2.91533e+00 -2.82835e+00 -3.00231e+00
1.28000e+04 3.20000e+01 -1.92305e+00 -1.74098e+00 -2.10511e+00 -2.89716e+00 -2.81220e+00 -2.98211e+00
1.31200e+04 3.20000e+01 -1.92305e+00 -1.74098e+00 -2.10511e+00 -2.87804e+00 -2.79482e+00 -2.96126e+00
1.34400e+04 3.30000e+01 -2.21137e+00 -2.03338e+00 -2.38936e+00 -2.85800e+00 -2.77617e+00 -2.93983e+00
1.37600e+04 3.40000e+01 -1.73429e+00 -1.50492e+00 -1.96366e+00 -2.83712e+00 -2.75623e+00 -2.91800e+00
1.40800e+04 3.50000e+01 -1.83919e+00 -1.58635e+00 -2.09203e+00 -2.81546e+00 -2.73496e+00 -2.89595e+00
1.44000e+04 3.60000e+01 -1.94340e+00 -1.75705e+00 -2.12975e+00 -2.79310e+00 -2.71232e+00 -2.87389e+00
1.47200e+04 3.60000e+01 -1.94340e+00 -1.75705e+00 -2.12975e+00 -2.77014e+00 -2.68827e+00 -2.85202e+00
1.50400e+04 3.70000e+01 -2.01126e+00 -1.78925e+00 -2.23327e+00 -2.74667e+00 -2.66283e+00 -2.83051e+00
1.53600e+04 3.80000e+01 -1.65457e+00 -1.43454e+00 -1.87460e+00 -2.72277e+00 -2.63609e+00 -2.80945e+00
1.56800e+04 3.90000e+01 -1.81889e+00 -1.75112e+00 -1.88666e+00 -2.69853e+00 -2.60819e+00 -2.78887e+00
1.60000e+04 4.00000e+01 -2.00102e+00 -1.78886e+00 -2.21317e+00 -2.67400e+00 -2.57930e+00 -2.76870e+00
1.63200e+04 4.00000e+01 -2.00102e+00 -1.78886e+00 -2.21317e+00 -2.64922e+00 -2.54963e+00 -2.74881e+00
1.66400e+04 4.10000e+01 -1.72514e+00 -1.47262e+00 -1.97766e+00 -2.62421e+00 -2.51942e+00 -2.72899e+00
1.69600e+04 4.20000e+01 -1.77117e+00 -1.38847e+00 -2.15387e+00 -2.59896e+00 -2.48889e+00 -2.70903e+00
1.72800e+04 4.30000e+01 -1.57445e+00 -1.26224e+00 -1.88666e+00 -2.57345e+00 -2.45821e+00 -2.68868e+00
1.76000e+04 4.40000e+01 -1.69153e+00 -1.40365e+00 -1.97942e+00 -2.54763e+00 -2.42758e+00 -2.66768e+00
1.79200e+04 4.40000e+01 -1.69153e+00 -1.40365e+00 -1.97942e+00 -2.52148e+00 -2.39711e+00 -2.64584e+00
1.82400e+04 4.50000e+01 -1.65724e+00 -1.34155e+00 -1.97292e+00 -2.49494e+00 -2.36692e+00 -2.62296e+00
1.85600e+04 4.60000e+01 -1.63001e+00 -1.45715e+00 -1.80288e+00 -2.46800e+00 -2.33710e+00 -2.59891e+00
1.88800e+04 4.70000e+01 -1.63972e+00 -1.38652e+00 -1.89291e+00 -2.44065e+00 -2.30769e+00 -2.57361e+00
1.92000e+04 4.80000e+01 -1.55842e+00 -1.25308e+00 -1.86377e+00 -2.41288e+00 -2.27873e+00 -2.54704e+00
1.95200e+04 4.80000e+01 -1.55842e+00 -1.25308e+00 -1.86377e+00 -2.38474e+00 -2.25025e+00 -2.51923e+00
1.98400e+04 4.90000e+01 -1.59447e+00 -1.44238e+00 -1.74656e+00 -2.35625e+00 -2.22227e+00 -2.49024e+00
2.01600e+04 5.00000e+01 -1.39125e+00 -1.22162e+00 -1.56088e+00 -2.32748e+00 -2.19476e+00 -2.46021e+00
2.04800e+04 5.10000e+01 -1.59126e+00 -1.28637e+00 -1.89615e+00 -2.29849e+00 -2.16768e+00 -2.42929e+00
2.08000e+04 5.20000e+01 -1.60389e+00 -1.46528e+00 -1.74249e+00 -2.26933e+00 -2.14099e+00 -2.39767e+00
2.11200e+04 5.20000e+01 -1.60389e+00 -1.46528e+00 -1.74249e+00 -2.24009e+00 -2.11460e+00 -2.36558e+00
2.14400e+04 5.30000e+01 -1.49960e+00 -1.31565e+00 -1.68356e+00 -2.21083e+00 -2.08841e+00 -2.33326e+00
2.17600e+04 5.40000e+01 -1.43783e+00 -1.32942e+00 -1.54624e+00 -2.18163e+00 -2.06228e+00 -2.30097e+00
2.20800e+04 5.50000e+01 -1.39953e+00 -1.24561e+00 -1.55345e+00 -2.15254e+00 -2.03608e+00 -2.26899e+00
2.24000e+04 5.60000e+01 -1.28926e+00 -1.23659e+00 -1.34194e+00 -2.12363e+00 -2.00966e+00 -2.23759e+00
2.27200e+04 5.60000e+01 -1.28926e+00 -1.23659e+00 -1.34194e+00 -2.09494e+00 -1.98288e+00 -2.20701e+00
2.30400e+04 5.70000e+01 -1.39387e+00 -1.18170e+00 -1.60605e+00 -2.06654e+00 -1.95562e+00 -2.17747e+00
2.33600e+04 5.80000e+01 -1.28326e+00 -1.13396e+00 -1.43256e+00 -2.03847e+00 -1.92784e+00 -2.14911e+00
2.36800e+04 5.90000e+01 -1.27217e+00 -1.20371e+00 -1.34063e+00 -2.01078e+00 -1.89953e+00 -2.12202e+00
2.40000e+04 6.00000e+01 -1.35405e+00 -1.17247e+00 -1.53563e+00 -1.98350e+00 -1.87081e+00 -2.09619e+00
2.43200e+04 6.00000e+01 -1.35405e+00 -1.17247e+00 -1.53563e+00 -1.95668e+00 -1.84183e+00 -2.07152e+00
2.46400e+04 6.10000e+01 -1.31485e+00 -1.10752e+00 -1.52219e+00 -1.93033e+00 -1.81279e+00 -2.04788e+00
2.49600e+04 6.20000e+01 -1.27120e+00 -1.18204e+00 -1.36036e+00 -1.90449e+00 -1.78393e+00 -2.02505e+00
2.52800e+04 6.30000e+01 -1.19226e+00 -9.59499e-01 -1.42501e+00 -1.87916e+00 -1.75549e+00 -2.00283e+00
2.56000e+04 6.40000e+01 -1.03322e+00 -9.34256e-01 -1.13219e+00 -1.85433e+00 -1.72769e+00 -1.98098e+00
2.59200e+04 6.40000e+01 -1.03322e+00 -9.34256e-01 -1.13219e+00 -1.82999e+00 -1.70069e+00 -1.95930e+00
2.62400e+04 6.50000e+01 -1.15807e+00 -1.03997e+00 -1.27616e+00 -1.80611e+00 -1.67463e+00 -1.93759e+00
2.65600e+04 6.60000e+01 -1.19663e+00 -1.03042e+00 -1.36284e+00 -1.78265e+00 -1.64961e+00 -1.91570e+00
2.68800e+04 6.70000e+01 -1.09849e+00 -9.93703e-01 -1.20328e+00 -1.75958e+00 -1.62566e+00 -1.89351e+00
2.72000e+04 6.80000e+01 -1.06697e+00 -9.74963e-01 -1.15898e+00 -1.73687e+00 -1.60279e+00 -1.87094e+00
2.75200e+04 6.80000e+01 -1.06697e+00 -9.74963e-01 -1.15898e+00 -1.71445e+00 -1.58096e+00 -1.84795e+00
2.78400e+04 6.90000e+01 -1.17064e+00 -1.02703e+00 -1.31425e+00 -1.69232e+00 -1.56010e+00 -1.82455e+00
2.81600e+04 7.00000e+01 -1.19659e+00 -1.03227e+00 -1.36091e+00 -1.67044e+00 -1.54011e+00 -1.80077e+00
2.84800e+04 7.10000e+01 -1.11904e+00 -1.01194e+00 -1.22614e+00 -1.64877e+00 -1.52086e+00 -1.77668e+00
2.88000e+04 7.20000e+01 -1.11296e+00 -9.76066e-01 -1.24986e+00 -1.62729e+00 -1.50223e+00 -1.75235e+00
2.91200e+04 7.20000e+01 -1.11296e+00 -9.76066e-01 -1.24986e+00 -1.60595e+00 -1.48404e+00 -1.72786e+00
2.94400e+04 7.30000e+01 -1.00275e+00 -8.95832e-01 -1.10967e+00 -1.58475e+00 -1.46620e+00 -1.70331e+00
2.97600e+04 7.40000e+01 -1.08551e+00 -9.62603e-01 -1.20842e+00 -1.56366e+00 -1.44855e+00 -1.67877e+00
3.00800e+04 7.50000e+01 -1.22701e+00 -1.07129e+00 -1.38272e+00 -1.54267e+00 -1.43099e+00 -1.65435e+00
3.04000e+04 7.60000e+01 -1.07777e+00 -9.68204e-01 -1.18734e+00 -1.52178e+00 -1.41344e+00 -1.63012e+00
3.07200e+04 7.60000e+01 -1.07777e+00 -9.68204e-01 -1.18734e+00 -1.50100e+00 -1.39585e+00 -1.60614e+00
3.10400e+04 7.70000e+01 -9.98732e-01 -8.06533e-01 -1.19093e+00 -1.48035e+00 -1.37820e+00 -1.58251e+00
3.13600e+04 7.80000e+01 -1.03811e+00 -9.54887e-01 -1.12133e+00 -1.45989e+00 -1.36048e+00 -1.55930e+00
3.16800e+04 7.90000e+01 -1.09041e+00 -9.91361e-01 -1.18946e+00 -1.43965e+00 -1.34272e+00 -1.53657e+00
3.20000e+04 8.00000e+01 -1.01253e+00 -9.52003e-01 -1.07305e+00 -1.41969e+00 -1.32497e+00 -1.51440e+00
3.23200e+04 8.00000e+01 -1.01253e+00 -9.52003e-01 -1.07305e+00 -1.40007e+00 -1.30729e+00 -1.49285e+00
3.26400e+04 8.10000e+01 -1.08160e+00 -9.63558e-01 -1.19964e+00 -1.38086e+00 -1.28975e+00 -1.47197e+00
3.29600e+04 8.20000e+01 -1.02571e+00 -9.32987e-01 -1.11844e+00 -1.36212e+00 -1.27243e+00 -1.45182e+00
3.32800e+04 8.30000e+01 -8.52655e-01 -8.06279e-01 -8.99032e-01 -1.34391e+00 -1.25540e+00 -1.43242e+00
3.36000e+04 8.40000e+01 -8.96820e-01 -7.70831e-01 -1.02281e+00 -1.32627e+00 -1.23873e+00 -1.41381e+00
3.39200e+04 8.40000e+01 -8.96820e-01 -7.70831e-01 -1.02281e+00 -1.30925e+00 -1.22249e+00 -1.39600e+00
3.42400e+04 8.50000e+01 -9.71909e-01 -8.82703e-01 -1.06111e+00 -1.29287e+00 -1.20674e+00 -1.37901e+00
3.45600e+04 8.60000e+01 -9.29521e-01 -8.49157e-01 -1.00989e+00 -1.27717e+00 -1.19152e+00 -1.36281e+00
3.48800e+04 8.70000e+01 -9.04206e-01 -7.80730e-01 -1.02768e+00 -1.26214e+00 -1.17689e+00 -1.34739e+00
3.52000e+04 8.80000e+01 -8.78564e-01 -8.10750e-01 -9.46379e-01 -1.24778e+00 -1.16287e+00 -1.33269e+00
3.55200e+04 8.80000e+01 -8.78564e-01 -8.10750e-01 -9.46379e-01 -1.23407e+00 -1.14949e+00 -1.31865e+00
3.58400e+04 8.90000e+01 -8.90147e-01 -7.23602e-01 -1.05669e+00 -1.22098e+00 -1.13676e+00 -1.30520e+00
3.61600e+04 9.00000e+01 -8.29116e-01 -7.49927e-01 -9.08304e-01 -1.20847e+00 -1.12469e+00 -1.29225e+00
3.64800e+04 9.10000e+01 -9.20424e-01 -8.29016e-01 -1.01183e+00 -1.19648e+00 -1.11328e+00 -1.27968e+00
3.68000e+04 9.20000e+01 -8.45313e-01 -7.29382e-01 -9.61244e-01 -1.18494e+00 -1.10249e+00 -1.26738e+00
3.71200e+04 9.20000e+01 -8.45313e-01 -7.29382e-01 -9.61244e-01 -1.17378e+00 -1.09229e+00 -1.25527e+00
3.74400e+04 9.30000e+01 -8.62578e-01 -7.42092e-01 -9.83064e-01 -1.16292e+00 -1.08262e+00 -1.24323e+00
3.77600e+04 9.40000e+01 -8.10772e-01 -7.29998e-01 -8.91546e-01 -1.15230e+00 -1.07343e+00 -1.23117e+00
3.80800e+04 9.50000e+01 -8.24649e-01 -7.76024e-01 -8.73273e-01 -1.14184e+00 -1.06463e+00 -1.21904e+00
3.84000e+04 9.60000e+01 -8.48291e-01 -7.49203e-01 -9.47378e-01 -1.13146e+00 -1.05613e+00 -1.20679e+00
3.87200e+04 9.60000e+01 -8.48291e-01 -7.49203e-01 -9.47378e-01 -1.12112e+00 -1.04786e+00 -1.19438e+00
3.90400e+04 9.70000e+01 -8.51260e-01 -7.81527e-01 -9.20993e-01 -1.11078e+00 -1.03973e+00 -1.18183e+00
3.93600e+04 9.80000e+01 -8.25199e-01 -7.74569e-01 -8.75830e-01 -1.10039e+00 -1.03164e+00 -1.16914e+00
3.96800e+04 9.90000e+01 -7.67243e-01 -6.60649e-01 -8.73836e-01 -1.08994e+00 -1.02352e+00 -1.15636e+00
4.00000e+04 1.00000e+02 -8.36636e-01 -7.26845e-01 -9.46426e-01 -1.07941e+00 -1.01530e+00 -1.14352e+00
4.03200e+04 1.00000e+02 -8.36636e-01 -7.26845e-01 -9.46426e-01 -1.06881e+00 -1.00693e+00 -1.13069e+00
4.06400e+04 1.01000e+02 -8.09885e-01 -6.91993e-01 -9.27778e-01 -1.05814e+00 -9.98361e-01 -1.11792e+00
4.09600e+04 1.02000e+02 -8.59489e-01 -7.34401e-01 -9.84576e-01 -1.04744e+00 -9.89590e-01 -1.10528e+00
4.12800e+04 1.03000e+02 -7.78734e-01 -6.46108e-01 -9.11361e-01 -1.03670e+00 -9.80604e-01 -1.09280e+00
4.16000e+04 1.04000e+02 -7.35973e-01 -6.47631e-01 -8.24315e-01 -1.02598e+00 -9.71429e-01 -1.08053e+00
4.19200e+04 1.04000e+02 -7.35973e-01 -6.47631e-01 -8.24315e-01 -1.01530e+00 -9.62097e-01 -1.06850e+00
4.22400e+04 1.05000e+02 -7.41822e-01 -6.51421e-01 -8.32222e-01 -1.00469e+00 -9.52660e-01 -1.05672e+00
4.25600e+04 1.06000e+02 -7.41578e-01 -6.80514e-01 -8.02641e-01 -9.94194e-01 -9.43175e-01 -1.04521e+00
4.28800e+04 1.07000e+02 -7.62395e-01 -6.89878e-01 -8.34911e-01 -9.83842e-01 -9.33705e-01 -1.03398e+00
4.32000e+04 1.08000e+02 -8.06436e-01 -7.22165e-01 -8.90707e-01 -9.73668e-01 -9.24310e-01 -1.02303e+00
4.35200e+04 1.08000e+02 -8.06436e-01 -7.22165e-01 -8.90707e-01 -9.63706e-01 -9.15043e-01 -1.01237e+00
4.38400e+04 1.09000e+02 -8.15861e-01 -6.97233e-01 -9.34490e-01 -9.53978e-01 -9.05946e-01 -1.00201e+00
4.41600e+04 1.10000e+02 -7.43530e-01 -6.71002e-01 -8.16057e-01 -9.44512e-01 -8.97040e-01 -9.91983e-01
4.44800e+04 1.11000e+02 -7.29326e-01 -6.66335e-01 -7.92317e-01 -9.35318e-01 -8.88340e-01 -9.82296e-01
4.48000e+04 1.12000e+02 -7.45330e-01 -6.78489e-01 -8.12172e-01 -9.26409e-01 -8.79840e-01 -9.72978e-01
4.51200e+04 1.12000e+02 -7.45330e-01 -6.78489e-01 -8.12172e-01 -9.17779e-01 -8.71535e-01 -9.64024e-01
4.54400e+04 1.13000e+02 -7.29819e-01 -6.67811e-01 -7.91828e-01 -9.09427e-01 -8.63411e-01 -9.55443e-01
4.57600e+04 1.14000e+02 -6.27889e-01 -5.34403e-01 -7.21376e-01 -9.01341e-01 -8.55463e-01 -9.47220e-01
4.60800e+04 1.15000e+02 -7.38967e-01 -6.14242e-01 -8.63691e-01 -8.93511e-01 -8.47691e-01 -9.39330e-01
4.64000e+04 1.16000e+02 -6.91985e-01 -5.47870e-01 -8.36099e-01 -8.85924e-01 -8.40105e-01 -9.31743e-01
4.67200e+04 1.16000e+02 -6.91985e-01 -5.47870e-01 -8.36099e-01 -8.78572e-01 -8.32722e-01 -9.24422e-01
4.70400e+04 1.17000e+02 -6.70742e-01 -6.20817e-01 -7.20666e-01 -8.71446e-01 -8.25563e-01 -9.17328e-01
4.73600e+04 1.18000e+02 -7.12216e-01 -6.42580e-01 -7.81852e-01 -8.64538e-01 -8.18651e-01 -9.10426e-01
4.76800e+04 1.19000e+02 -6.51429e-01 -5.60359e-01 -7.42500e-01 -8.57843e-01 -8.12004e-01 -9.03682e-01
4.80000e+04 1.20000e+02 -6.60086e-01 -6.09137e-01 -7.11034e-01 -8.51348e-01 -8.05634e-01 -8.97062e-01
4.83200e+04 1.20000e+02 -6.60086e-01 -6.09137e-01 -7.11034e-01 -8.45043e-01 -7.99549e-01 -8.90537e-01
4.86400e+04 1.21000e+02 -6.78357e-01 -5.57512e-01 -7.99203e-01 -8.38910e-01 -7.93743e-01 -8.84077e-01
4.89600e+04 1.22000e+02 -6.67729e-01 -6.38543e-01 -6.96915e-01 -8.32929e-01 -7.88204e-01 -8.77653e-01
4.92800e+04 1.23000e+02 -6.80247e-01 -6.18257e-01 -7.42236e-01 -8.27076e-01 -7.82910e-01 -8.71242e-01
4.96000e+04 1.24000e+02 -6.97552e-01 -6.36114e-01 -7.58991e-01 -8.21326e-01 -7.77831e-01 -8.64820e-01
4.99200e+04 1.24000e+02 -6.97552e-01 -6.36114e-01 -7.58991e-01 -8.15653e-01 -7.72933e-01 -8.58373e-01
5.02400e+04 1.25000e+02 -6.89292e-01 -6.39046e-01 -7.39537e-01 -8.10031e-01 -7.68175e-01 -8.51887e-01
5.05600e+04 1.26000e+02 -5.89353e-01 -5.35595e-01 -6.43111e-01 -8.04437e-01 -7.63518e-01 -8.45356e-01
5.08800e+04 1.27000e+02 -6.39696e-01 -5.82341e-01 -6.97050e-01 -7.98851e-01 -7.58923e-01 -8.38780e-01
5.12000e+04 1.28000e+02 -5.98249e-01 -5.39140e-01 -6.57358e-01 -7.93258e-01 -7.54352e-01 -8.32164e-01
5.15200e+04 1.28000e+02 -5.98249e-01 -5.39140e-01 -6.57358e-01 -7.87648e-01 -7.49772e-01 -8.25524e-01
5.18400e+04 1.29000e+02 -6.58842e-01 -5.77881e-01 -7.39802e-01 -7.82018e-01 -7.45154e-01 -8.18883e-01
5.21600e+04 1.30000e+02 -6.21336e-01 -6.08705e-01 -6.33967e-01 -7.76372e-01 -7.40472e-01 -8.12272e-01
5.24800e+04 1.31000e+02 -6.56959e-01 -5.73268e-01 -7.40651e-01 -7.70719e-01 -7.35708e-01 -8.05730e-01
5.28000e+04 1.32000e+02 -6.74514e-01 -5.81316e-01 -7.67711e-01 -7.65074e-01 -7.30850e-01 -7.99297e-01
5.31200e+04 1.32000e+02 -6.74514e-01 -5.81316e-01 -7.67711e-01 -7.59451e-01 -7.25892e-01 -7.93010e-01
5.34400e+04 1.33000e+02 -6.29739e-01 -5.68590e-01 -6.90888e-01 -7.53868e-01 -7.20840e-01 -7.86896e-01
5.37600e+04 1.34000e+02 -5.87291e-01 -5.41562e-01 -6.33019e-01 -7.48340e-01 -7.15710e-01 -7.80969e-01
5.40800e+04 1.35000e+02 -6.42850e-01 -5.81223e-01 -7.04477e-01 -7.42877e-01 -7.10528e-01 -7.75226e-01
5.44000e+04 1.36000e+02 -5.80324e-01 -5.50514e-01 -6.10135e-01 -7.37490e-01 -7.05329e-01 -7.69651e-01
5.47200e+04 1.36000e+02 -5.80324e-01 -5.50514e-01 -6.10135e-01 -7.32185e-01 -7.00151e-01 -7.64220e-01
5.50400e+04 1.37000e+02 -6.18432e-01 -5.94584e-01 -6.42280e-01 -7.26969e-01 -6.95037e-01 -7.58900e-01
5.53600e+04 1.38000e+02 -6.24641e-01 -5.42914e-01 -7.06367e-01 -7.21845e-01 -6.90027e-01 -7.53663e-01
5.56800e+04 1.39000e+02 -5.72893e-01 -5.09582e-01 -6.36204e-01 -7.16819e-01 -6.85156e-01 -7.48482e-01
5.60000e+04 1.40000e+02 -5.72050e-01 -5.40805e-01 -6.03294e-01 -7.11898e-01 -6.80457e-01 -7.43340e-01
5.63200e+04 1.40000e+02 -5.72050e-01 -5.40805e-01 -6.03294e-01 -7.07088e-01 -6.75953e-01 -7.38224e-01
5.66400e+04 1.41000e+02 -6.40259e-01 -5.16166e-01 -7.64352e-01 -7.02395e-01 -6.71661e-01 -7.33129e-01
5.69600e+04 1.42000e+02 -6.02673e-01 -5.29078e-01 -6.76267e-01 -6.97823e-01 -6.67589e-01 -7.28056e-01
5.72800e+04 1.43000e+02 -5.59994e-01 -5.03229e-01 -6.16759e-01 -6.93374e-01 -6.63740e-01 -7.23009e-01
5.76000e+04 1.44000e+02 -5.81814e-01 -5.27455e-01 -6.36172e-01 -6.89051e-01 -6.60104e-01 -7.17997e-01
5.79200e+04 1.44000e+02 -5.81814e-01 -5.27455e-01 -6.36172e-01 -6.84849e-01 -6.56665e-01 -7.13033e-01
5.82400e+04 1.45000e+02 -5.88051e-01 -5.71516e-01 -6.04587e-01 -6.80765e-01 -6.53397e-01 -7.08132e-01
5.85600e+04 1.46000e+02 -5.71258e-01 -5.39335e-01 -6.03181e-01 -6.76791e-01 -6.50270e-01 -7.03312e-01
5.88800e+04 1.47000e+02 -5.42021e-01 -5.29136e-01 -5.54906e-01 -6.72918e-01 -6.47246e-01 -6.98590e-01
5.92000e+04 1.48000e+02 -5.73634e-01 -5.21017e-01 -6.26250e-01 -6.69138e-01 -6.44289e-01 -6.93987e-01
5.95200e+04 1.48000e+02 -5.73634e-01 -5.21017e-01 -6.26250e-01 -6.65441e-01 -6.41361e-01 -6.89520e-01
5.98400e+04 1.49000e+02 -5.94434e-01 -5.54894e-01 -6.33973e-01 -6.61817e-01 -6.38430e-01 -6.85205e-01
6.01600e+04 1.50000e+02 -5.67720e-01 -5.32208e-01 -6.03232e-01 -6.58260e-01 -6.35469e-01 -6.81050e-01
6.04800e+04 1.51000e+02 -5.70945e-01 -4.84018e-01 -6.57871e-01 -6.54760e-01 -6.32462e-01 -6.77058e-01
6.08000e+04 1.52000e+02 -6.04803e-01 -5.60749e-01 -6.48858e-01 -6.51311e-01 -6.29401e-01 -6.73222e-01
6.11200e+04 1.52000e+02 -6.04803e-01 -5.60749e-01 -6.48858e-01 -6.47907e-01 -6.26286e-01 -6.69527e-01
6.14400e+04 1.53000e+02 -5.22494e-01 -4.80755e-01 -5.64232e-01 -6.44539e-01 -6.23129e-01 -6.65950e-01
6.17600e+04 1.54000e+02 -5.23819e-01 -4.73282e-01 -5.74356e-01 -6.41205e-01 -6.19946e-01 -6.62464e-01
6.20800e+04 1.55000e+02 -6.22844e-01 -5.75250e-01 -6.70438e-01 -6.37898e-01 -6.16754e-01 -6.59042e-01
6.24000e+04 1.56000e+02 -4.94959e-01 -4.65671e-01 -5.24247e-01 -6.34616e-01 -6.13576e-01 -6.55657e-01
6.27200e+04 1.56000e+02 -4.94959e-01 -4.65671e-01 -5.24247e-01 -6.31359e-01 -6.10430e-01 -6.52287e-01
6.30400e+04 1.57000e+02 -5.49368e-01 -5.32592e-01 -5.66144e-01 -6.28127e-01 -6.07338e-01 -6.48917e-01
6.33600e+04 1.58000e+02 -5.81946e-01 -5.31633e-01 -6.32258e-01 -6.24925e-01 -6.04312e-01 -6.45538e-01
6.36800e+04 1.59000e+02 -5.18310e-01 -4.74854e-01 -5.61765e-01 -6.21758e-01 -6.01369e-01 -6.42147e-01
6.40000e+04 1.60000e+02 -5.73466e-01 -5.42781e-01 -6.04152e-01 -6.18632e-01 -5.98516e-01 -6.38749e-01
6.43200e+04 1.60000e+02 -5.73466e-01 -5.42781e-01 -6.04152e-01 -6.15554e-01 -5.95760e-01 -6.35348e-01
6.46400e+04 1.61000e+02 -6.00710e-01 -5.34213e-01 -6.67208e-01 -6.12529e-01 -5.93104e-01 -6.31953e-01
6.49600e+04 1.62000e+02 -5.62022e-01 -4.72296e-01 -6.51748e-01 -6.09561e-01 -5.90547e-01 -6.28574e-01
6.52800e+04 1.63000e+02 -5.44661e-01 -4.94755e-01 -5.94568e-01 -6.06653e-01 -5.88084e-01 -6.25222e-01
6.56000e+04 1.64000e+02 -5.59997e-01 -5.12489e-01 -6.07504e-01 -6.03807e-01 -5.85707e-01 -6.21907e-01
6.59200e+04 1.64000e+02 -5.59997e-01 -5.12489e-01 -6.07504e-01 -6.01021e-01 -5.83403e-01 -6.18639e-01
6.62400e+04 1.65000e+02 -5.15448e-01 -4.63878e-01 -5.67017e-01 -5.98297e-01 -5.81161e-01 -6.15433e-01
6.65600e+04 1.66000e+02 -5.34667e-01 -5.02902e-01 -5.66431e-01 -5.95634e-01 -5.78965e-01 -6.12302e-01
6.68800e+04 1.67000e+02 -5.69747e-01 -5.31710e-01 -6.07784e-01 -5.93034e-01 -5.76799e-01 -6.09268e-01
6.72000e+04 1.68000e+02 -5.53974e-01 -4.91796e-01 -6.16152e-01 -5.90501e-01 -5.74648e-01 -6.06354e-01
6.75200e+04 1.68000e+02 -5.53974e-01 -4.91796e-01 -6.16152e-01 -5.88040e-01 -5.72499e-01 -6.03582e-01
6.78400e+04 1.69000e+02 -5.65460e-01 -5.11165e-01 -6.19754e-01 -5.85661e-01 -5.70344e-01 -6.00978e-01
6.81600e+04 1.70000e+02 -5.45015e-01 -5.16609e-01 -5.73421e-01 -5.83371e-01 -5.68182e-01 -5.98560e-01
6.84800e+04 1.71000e+02 -4.99090e-01 -4.43376e-01 -5.54804e-01 -5.81178e-01 -5.66018e-01 -5.96338e-01
6.88000e+04 1.72000e+02 -5.31020e-01 -4.91261e-01 -5.70780e-01 -5.79088e-01 -5.63865e-01 -5.94311e-01
6.91200e+04 1.72000e+02 -5.31020e-01 -4.91261e-01 -5.70780e-01 -5.77104e-01 -5.61742e-01 -5.92467e-01
6.94400e+04 1.73000e+02 -5.09180e-01 -4.84149e-01 -5.34211e-01 -5.75228e-01 -5.59671e-01 -5.90784e-01
6.97600e+04 1.74000e+02 -5.48152e-01 -5.05547e-01 -5.90757e-01 -5.73457e-01 -5.57678e-01 -5.89236e-01
7.00800e+04 1.75000e+02 -5.17914e-01 -4.83735e-01 -5.52094e-01 -5.71789e-01 -5.55787e-01 -5.87791e-01
7.04000e+04 1.76000e+02 -4.93336e-01 -4.77470e-01 -5.09202e-01 -5.70218e-01 -5.54017e-01 -5.86418e-01
7.07200e+04 1.76000e+02 -4.93336e-01 -4.77470e-01 -5.09202e-01 -5.68737e-01 -5.52385e-01 -5.85089e-01
7.10400e+04 1.77000e+02 -5.11504e-01 -4.71801e-01 -5.51207e-01 -5.67337e-01 -5.50899e-01 -5.83776e-01
7.13600e+04 1.78000e+02 -5.64658e-01 -5.17133e-01 -6.12183e-01 -5.66008e-01 -5.49561e-01 -5.82456e-01
7.16800e+04 1.79000e+02 -5.16847e-01 -4.54251e-01 -5.79444e-01 -5.64738e-01 -5.48366e-01 -5.81109e-01
7.20000e+04 1.80000e+02 -5.24894e-01 -5.00918e-01 -5.48871e-01 -5.63511e-01 -5.47304e-01 -5.79719e-01
7.23200e+04 1.80000e+02 -5.24894e-01 -5.00918e-01 -5.48871e-01 -5.62313e-01 -5.46354e-01 -5.78272e-01
7.26400e+04 1.81000e+02 -5.54106e-01 -4.73961e-01 -6.34252e-01 -5.61128e-01 -5.45498e-01 -5.76758e-01
7.29600e+04 1.82000e+02 -5.40286e-01 -4.89465e-01 -5.91106e-01 -5.59939e-01 -5.44708e-01 -5.75169e-01
7.32800e+04 1.83000e+02 -5.14358e-01 -4.56114e-01 -5.72602e-01 -5.58732e-01 -5.43963e-01 -5.73500e-01
7.36000e+04 1.84000e+02 -5.12056e-01 -4.49096e-01 -5.75016e-01 -5.57492e-01 -5.43238e-01 -5.71746e-01
7.39200e+04 1.84000e+02 -5.12056e-01 -4.49096e-01 -5.75016e-01 -5.56211e-01 -5.42514e-01 -5.69908e-01
7.42400e+04 1.85000e+02 -5.14386e-01 -4.47750e-01 -5.81022e-01 -5.54883e-01 -5.41778e-01 -5.67989e-01
7.45600e+04 1.86000e+02 -5.09177e-01 -4.98512e-01 -5.19843e-01 -5.53506e-01 -5.41017e-01 -5.65996e-01
7.48800e+04 1.87000e+02 -5.27790e-01 -5.05266e-01 -5.50315e-01 -5.52085e-01 -5.40231e-01 -5.63939e-01
7.52000e+04 1.88000e+02 -5.51649e-01 -4.95177e-01 -6.08120e-01 -5.50627e-01 -5.39421e-01 -5.61832e-01
7.55200e+04 1.88000e+02 -5.51649e-01 -4.95177e-01 -6.08120e-01 -5.49144e-01 -5.38594e-01 -5.59693e-01
7.58400e+04 1.89000e+02 -4.77924e-01 -4.36529e-01 -5.19319e-01 -5.47651e-01 -5.37762e-01 -5.57541e-01
7.61600e+04 1.90000e+02 -5.38379e-01 -4.46791e-01 -6.29968e-01 -5.46165e-01 -5.36932e-01 -5.55397e-01
7.64800e+04 1.91000e+02 -5.50781e-01 -4.93033e-01 -6.08529e-01 -5.44699e-01 -5.36112e-01 -5.53285e-01
7.68000e+04 1.92000e+02 -4.90248e-01 -4.45173e-01 -5.35324e-01 -5.43267e-01 -5.35298e-01 -5.51235e-01
7.71200e+04 1.92000e+02 -4.90248e-01 -4.45173e-01 -5.35324e-01 -5.41880e-01 -5.34485e-01 -5.49274e-01
7.74400e+04 1.93000e+02 -5.28799e-01 -5.15889e-01 -5.41708e-01 -5.40545e-01 -5.33656e-01 -5.47434e-01
7.77600e+04 1.94000e+02 -5.19608e-01 -4.83151e-01 -5.56065e-01 -5.39268e-01 -5.32788e-01 -5.45748e-01
7.80800e+04 1.95000e+02 -5.52500e-01 -5.11910e-01 -5.93091e-01 -5.38051e-01 -5.31861e-01 -5.44242e-01
7.84000e+04 1.96000e+02 -5.10645e-01 -4.92457e-01 -5.28834e-01 -5.36895e-01 -5.30855e-01 -5.42934e-01
7.87200e+04 1.96000e+02 -5.10645e-01 -4.92457e-01 -5.28834e-01 -5.35797e-01 -5.29762e-01 -5.41832e-01
7.90400e+04 1.97000e+02 -4.91407e-01 -4.67382e-01 -5.15432e-01 -5.34757e-01 -5.28580e-01 -5.40935e-01
7.93600e+04 1.98000e+02 -5.21031e-01 -4.50744e-01 -5.91318e-01 -5.33773e-01 -5.27317e-01 -5.40229e-01
7.96800e+04 1.99000e+02 -4.79190e-01 -4.30317e-01 -5.28064e-01 -5.32842e-01 -5.25980e-01 -5.39704e-01
8.00000e+04 2.00000e+02 -4.85455e-01 -4.48224e-01 -5.22686e-01 -5.31963e-01 -5.24578e-01 -5.39348e-01
8.03200e+04 2.00000e+02 -4.85455e-01 -4.48224e-01 -5.22686e-01 -5.31134e-01 -5.23120e-01 -5.39148e-01
8.06400e+04 2.01000e+02 -5.03818e-01 -4.82628e-01 -5.25008e-01 -5.30354e-01 -5.21615e-01 -5.39094e-01
8.09600e+04 2.02000e+02 -4.92034e-01 -4.34528e-01 -5.49541e-01 -5.29623e-01 -5.20077e-01 -5.39169e-01
8.12800e+04 2.03000e+02 -5.15720e-01 -4.89099e-01 -5.42340e-01 -5.28938e-01 -5.18521e-01 -5.39356e-01
8.16000e+04 2.04000e+02 -4.83952e-01 -4.64550e-01 -5.03354e-01 -5.28299e-01 -5.16966e-01 -5.39632e-01
8.19200e+04 2.04000e+02 -4.83952e-01 -4.64550e-01 -5.03354e-01 -5.27699e-01 -5.15427e-01 -5.39971e-01
8.22400e+04 2.05000e+02 -5.68937e-01 -4.86180e-01 -6.51694e-01 -5.27132e-01 -5.13921e-01 -5.40343e-01
8.25600e+04 2.06000e+02 -5.33864e-01 -4.69254e-01 -5.98474e-01 -5.26589e-01 -5.12459e-01 -5.40718e-01
8.28800e+04 2.07000e+02 -4.87337e-01 -4.49443e-01 -5.25231e-01 -5.26056e-01 -5.11047e-01 -5.41064e-01
8.32000e+04 2.08000e+02 -4.54012e-01 -3.76921e-01 -5.31103e-01 -5.25521e-01 -5.09691e-01 -5.41351e-01
8.35200e+04 2.08000e+02 -4.54012e-01 -3.76921e-01 -5.31103e-01 -5.24968e-01 -5.08391e-01 -5.41546e-01
8.38400e+04 2.09000e+02 -4.90723e-01 -4.47860e-01 -5.33586e-01 -5.24385e-01 -5.07147e-01 -5.41623e-01
8.41600e+04 2.10000e+02 -4.81631e-01 -4.46619e-01 -5.16643e-01 -5.23760e-01 -5.05961e-01 -5.41560e-01
8.44800e+04 2.11000e+02 -4.67038e-01 -4.22072e-01 -5.12005e-01 -5.23087e-01 -5.04834e-01 -5.41339e-01
8.48000e+04 2.12000e+02 -5.03950e-01 -4.51973e-01 -5.55927e-01 -5.22363e-01 -5.03772e-01 -5.40954e-01
8.51200e+04 2.12000e+02 -5.03950e-01 -4.51973e-01 -5.55927e-01 -5.21591e-01 -5.02778e-01 -5.40404e-01
8.54400e+04 2.13000e+02 -5.03503e-01 -4.80187e-01 -5.26820e-01 -5.20777e-01 -5.01857e-01 -5.39697e-01
8.57600e+04 2.14000e+02 -4.84370e-01 -4.36351e-01 -5.32389e-01 -5.19931e-01 -5.01014e-01 -5.38849e-01
8.60800e+04 2.15000e+02 -5.11972e-01 -4.77487e-01 -5.46458e-01 -5.19061e-01 -5.00247e-01 -5.37875e-01
8.64000e+04 2.16000e+02 -4.47702e-01 -4.30978e-01 -4.64426e-01 -5.18176e-01 -4.99553e-01 -5.36799e-01
8.67200e+04 2.16000e+02 -4.47702e-01 -4.30978e-01 -4.64426e-01 -5.17280e-01 -4.98923e-01 -5.35637e-01
8.70400e+04 2.17000e+02 -4.95598e-01 -4.73834e-01 -5.17362e-01 -5.16376e-01 -4.98346e-01 -5.34406e-01
8.73600e+04 2.18000e+02 -4.83828e-01 -4.36474e-01 -5.31183e-01 -5.15463e-01 -4.97808e-01 -5.33118e-01
8.76800e+04 2.19000e+02 -4.75219e-01 -4.28989e-01 -5.21448e-01 -5.14538e-01 -4.97297e-01 -5.31780e-01
8.80000e+04 2.20000e+02 -5.16259e-01 -4.79618e-01 -5.52899e-01 -5.13598e-01 -4.96803e-01 -5.30393e-01
8.83200e+04 2.20000e+02 -5.16259e-01 -4.79618e-01 -5.52899e-01 -5.12639e-01 -4.96318e-01 -5.28960e-01
8.86400e+04 2.21000e+02 -4.80838e-01 -4.42764e-01 -5.18913e-01 -5.11657e-01 -4.95837e-01 -5.27478e-01
8.89600e+04 2.22000e+02 -4.67848e-01 -4.13029e-01 -5.22667e-01 -5.10652e-01 -4.95355e-01 -5.25949e-01
8.92800e+04 2.23000e+02 -4.74361e-01 -4.52115e-01 -4.96607e-01 -5.09622e-01 -4.94866e-01 -5.24377e-01
8.96000e+04 2.24000e+02 -4.35925e-01 -3.86046e-01 -4.85804e-01 -5.08568e-01 -4.94364e-01 -5.22771e-01
8.99200e+04 2.24000e+02 -4.35925e-01 -3.86046e-01 -4.85804e-01 -5.07492e-01 -4.93841e-01 -5.21144e-01
9.02400e+04 2.25000e+02 -4.62709e-01 -4.28701e-01 -4.96717e-01 -5.06400e-01 -4.93287e-01 -5.19512e-01
9.05600e+04 2.26000e+02 -4.93175e-01 -4.47532e-01 -5.38818e-01 -5.05294e-01 -4.92694e-01 -5.17893e-01
9.08800e+04 2.27000e+02 -4.63050e-01 -4.23978e-01 -5.02121e-01 -5.04181e-01 -4.92053e-01 -5.16309e-01
9.12000e+04 2.28000e+02 -5.12394e-01 -4.49752e-01 -5.75036e-01 -5.03067e-01 -4.91356e-01 -5.14779e-01
9.15200e+04 2.28000e+02 -5.12394e-01 -4.49752e-01 -5.75036e-01 -5.01958e-01 -4.90597e-01 -5.13319e-01
9.18400e+04 2.29000e+02 -4.66932e-01 -4.24141e-01 -5.09723e-01 -5.00858e-01 -4.89772e-01 -5.11943e-01
9.21600e+04 2.30000e+02 -5.03906e-01 -4.46603e-01 -5.61209e-01 -4.99768e-01 -4.88878e-01 -5.10658e-01
9.24800e+04 2.31000e+02 -5.06612e-01 -4.44968e-01 -5.68256e-01 -4.98689e-01 -4.87914e-01 -5.09465e-01
9.28000e+04 2.32000e+02 -5.11093e-01 -4.52471e-01 -5.69716e-01 -4.97620e-01 -4.86884e-01 -5.08356e-01
9.31200e+04 2.32000e+02 -5.11093e-01 -4.52471e-01 -5.69716e-01 -4.96556e-01 -4.85795e-01 -5.07317e-01
9.34400e+04 2.33000e+02 -4.95784e-01 -4.58991e-01 -5.32577e-01 -4.95493e-01 -4.84658e-01 -5.06329e-01
9.37600e+04 2.34000e+02 -4.91530e-01 -4.16525e-01 -5.66535e-01 -4.94431e-01 -4.83489e-01 -5.05373e-01
9.40800e+04 2.35000e+02 -5.05139e-01 -4.28780e-01 -5.81498e-01 -4.93368e-01 -4.82303e-01 -5.04432e-01
9.44000e+04 2.36000e+02 -4.87190e-01 -4.61793e-01 -5.12587e-01 -4.92306e-01 -4.81119e-01 -5.03492e-01
9.47200e+04 2.36000e+02 -4.87190e-01 -4.61793e-01 -5.12587e-01 -4.91252e-01 -4.79955e-01 -5.02550e-01
9.50400e+04 2.37000e+02 -4.93037e-01 -4.65210e-01 -5.20864e-01 -4.90217e-01 -4.78829e-01 -5.01604e-01
9.53600e+04 2.38000e+02 -4.89037e-01 -4.45226e-01 -5.32848e-01 -4.89214e-01 -4.77762e-01 -5.00665e-01
9.56800e+04 2.39000e+02 -4.67439e-01 -4.37145e-01 -4.97733e-01 -4.88260e-01 -4.76774e-01 -4.99746e-01
9.60000e+04 2.40000e+02 -4.98770e-01 -3.86300e-01 -6.11240e-01 -4.87374e-01 -4.75884e-01 -4.98865e-01
9.63200e+04 2.40000e+02 -4.98770e-01 -3.86300e-01 -6.11240e-01 -4.86575e-01 -4.75107e-01 -4.98044e-01
9.66400e+04 2.41000e+02 -4.55245e-01 -4.09473e-01 -5.01016e-01 -4.85880e-01 -4.74456e-01 -4.97304e-01
9.69600e+04 2.42000e+02 -4.72880e-01 -4.48994e-01 -4.96765e-01 -4.85304e-01 -4.73935e-01 -4.96673e-01
9.72800e+04 2.43000e+02 -4.76131e-01 -4.23113e-01 -5.29149e-01 -4.84857e-01 -4.73539e-01 -4.96174e-01
9.76000e+04 2.44000e+02 -4.96075e-01 -4.75649e-01 -5.16500e-01 -4.84544e-01 -4.73258e-01 -4.95830e-01
9.79200e+04 2.44000e+02 -4.96075e-01 -4.75649e-01 -5.16500e-01 -4.84368e-01 -4.73075e-01 -4.95661e-01
9.82400e+04 2.45000e+02 -5.35991e-01 -4.70487e-01 -6.01495e-01 -4.84320e-01 -4.72966e-01 -4.95675e-01
9.85600e+04 2.46000e+02 -4.98335e-01 -4.38239e-01 -5.58431e-01 -4.84391e-01 -4.72910e-01 -4.95873e-01
9.88800e+04 2.47000e+02 -5.18801e-01 -4.81756e-01 -5.55845e-01 -4.84565e-01 -4.72887e-01 -4.96243e-01
9.92000e+04 2.48000e+02 -4.69307e-01 -4.23560e-01 -5.15054e-01 -4.84821e-01 -4.72878e-01 -4.96764e-01
9.95200e+04 2.48000e+02 -4.69307e-01 -4.23560e-01 -5.15054e-01 -4.85135e-01 -4.72869e-01 -4.97402e-01
9.98400e+04 2.49000e+02 -4.87000e-01 -4.36997e-01 -5.37003e-01 -4.85485e-01 -4.72848e-01 -4.98122e-01
1.00160e+05 2.50000e+02 -4.53171e-01 -4.11907e-01 -4.94436e-01 -4.85847e-01 -4.72806e-01 -4.98887e-01
1.00480e+05 2.51000e+02 -4.47169e-01 -4.08714e-01 -4.85624e-01 -4.86201e-01 -4.72737e-01 -4.99664e-01
1.00800e+05 2.52000e+02 -4.94777e-01 -4.15593e-01 -5.73960e-01 -4.86532e-01 -4.72634e-01 -5.00430e-01
1.01120e+05 2.52000e+02 -4.94777e-01 -4.15593e-01 -5.73960e-01 -4.86833e-01 -4.72498e-01 -5.01168e-01
1.01440e+05 2.53000e+02 -4.63191e-01 -4.03306e-01 -5.23076e-01 -4.87098e-01 -4.72324e-01 -5.01872e-01
1.01760e+05 2.54000e+02 -4.52718e-01 -4.30810e-01 -4.74626e-01 -4.87330e-01 -4.72117e-01 -5.02543e-01
1.02080e+05 2.55000e+02 -4.49842e-01 -3.91561e-01 -5.08124e-01 -4.87533e-01 -4.71881e-01 -5.03185e-01
1.02400e+05 2.56000e+02 -4.68026e-01 -4.34577e-01 -5.01474e-01 -4.87713e-01 -4.71621e-01 -5.03804e-01
1.02720e+05 2.56000e+02 -4.68026e-01 -4.34577e-01 -5.01474e-01 -4.87873e-01 -4.71345e-01 -5.04401e-01
1.03040e+05 2.57000e+02 -4.48150e-01 -4.05598e-01 -4.90702e-01 -4.88018e-01 -4.71059e-01 -5.04976e-01
1.03360e+05 2.58000e+02 -4.86706e-01 -4.51185e-01 -5.22227e-01 -4.88144e-01 -4.70767e-01 -5.05520e-01
1.03680e+05 2.59000e+02 -4.70866e-01 -4.23972e-01 -5.17759e-01 -4.88247e-01 -4.70474e-01 -5.06021e-01
1.04000e+05 2.60000e+02 -4.61958e-01 -4.18761e-01 -5.05156e-01 -4.88319e-01 -4.70179e-01 -5.06459e-01
1.04320e+05 2.60000e+02 -4.61958e-01 -4.18761e-01 -5.05156e-01 -4.88348e-01 -4.69878e-01 -5.06817e-01
1.04640e+05 2.61000e+02 -4.86897e-01 -4.63105e-01 -5.10689e-01 -4.88319e-01 -4.69562e-01 -5.07075e-01
1.04960e+05 2.62000e+02 -5.54793e-01 -4.58860e-01 -6.50727e-01 -4.88217e-01 -4.69216e-01 -5.07219e-01
1.05280e+05 2.63000e+02 -4.72891e-01 -4.25052e-01 -5.20730e-01 -4.88030e-01 -4.68824e-01 -5.07237e-01
1.05600e+05 2.64000e+02 -4.87247e-01 -3.96248e-01 -5.78247e-01 -4.87745e-01 -4.68364e-01 -5.07127e-01
1.05920e+05 2.64000e+02 -4.87247e-01 -3.96248e-01 -5.78247e-01 -4.87355e-01 -4.67818e-01 -5.06892e-01
1.06240e+05 2.65000e+02 -4.90273e-01 -4.31628e-01 -5.48918e-01 -4.86854e-01 -4.67166e-01 -5.06542e-01
1.06560e+05 2.66000e+02 -4.52971e-01 -4.10616e-01 -4.95327e-01 -4.86244e-01 -4.66396e-01 -5.06092e-01
1.06880e+05 2.67000e+02 -4.94554e-01 -4.33859e-01 -5.55249e-01 -4.85534e-01 -4.65504e-01 -5.05565e-01
1.07200e+05 2.68000e+02 -4.76093e-01 -4.36970e-01 -5.15215e-01 -4.84738e-01 -4.64492e-01 -5.04984e-01
1.07520e+05 2.68000e+02 -4.76093e-01 -4.36970e-01 -5.15215e-01 -4.83876e-01 -4.63372e-01 -5.04380e-01
1.07840e+05 2.69000e+02 -4.85018e-01 -4.46440e-01 -5.23596e-01 -4.82974e-01 -4.62163e-01 -5.03786e-01
1.08160e+05 2.70000e+02 -4.74735e-01 -4.36950e-01 -5.12520e-01 -4.82061e-01 -4.60888e-01 -5.03235e-01
1.08480e+05 2.71000e+02 -4.41250e-01 -3.99116e-01 -4.83383e-01 -4.81168e-01 -4.59575e-01 -5.02762e-01
1.08800e+05 2.72000e+02 -4.47409e-01 -4.08491e-01 -4.86328e-01 -4.80324e-01 -4.58251e-01 -5.02397e-01
1.09120e+05 2.72000e+02 -4.47409e-01 -4.08491e-01 -4.86328e-01 -4.79554e-01 -4.56943e-01 -5.02166e-01
1.09440e+05 2.73000e+02 -4.71793e-01 -4.43399e-01 -5.00188e-01 -4.78882e-01 -4.55676e-01 -5.02087e-01
1.09760e+05 2.74000e+02 -5.06741e-01 -4.57142e-01 -5.56339e-01 -4.78320e-01 -4.54472e-01 -5.02169e-01
1.10080e+05 2.75000e+02 -4.92051e-01 -4.53042e-01 -5.31059e-01 -4.77879e-01 -4.53346e-01 -5.02412e-01
1.10400e+05 2.76000e+02 -4.74722e-01 -4.42795e-01 -5.06649e-01 -4.77559e-01 -4.52313e-01 -5.02805e-01
1.10720e+05 2.76000e+02 -4.74722e-01 -4.42795e-01 -5.06649e-01 -4.77355e-01 -4.51381e-01 -5.03328e-01
1.11040e+05 2.77000e+02 -4.27967e-01 -3.93444e-01 -4.62489e-01 -4.77255e-01 -4.50557e-01 -5.03953e-01
1.11360e+05 2.78000e+02 -4.78286e-01 -4.28796e-01 -5.27775e-01 -4.77242e-01 -4.49844e-01 -5.04641e-01
1.11680e+05 2.79000e+02 -4.34649e-01 -3.89227e-01 -4.80072e-01 -4.77296e-01 -4.49244e-01 -5.05349e-01
1.12000e+05 2.80000e+02 -4.64588e-01 -3.99068e-01 -5.30108e-01 -4.77395e-01 -4.48756e-01 -5.06034e-01
1.12320e+05 2.80000e+02 -4.64588e-01 -3.99068e-01 -5.30108e-01 -4.77517e-01 -4.48381e-01 -5.06652e-01
1.12640e+05 2.81000e+02 -4.25978e-01 -3.87839e-01 -4.64116e-01 -4.77641e-01 -4.48119e-01 -5.07163e-01
1.12960e+05 2.82000e+02 -4.34578e-01 -3.90561e-01 -4.78596e-01 -4.77752e-01 -4.47970e-01 -5.07534e-01
1.13280e+05 2.83000e+02 -4.32968e-01 -3.92934e-01 -4.73002e-01 -4.77835e-01 -4.47932e-01 -5.07739e-01
1.13600e+05 2.84000e+02 -4.32934e-01 -3.91426e-01 -4.74442e-01 -4.77881e-01 -4.48001e-01 -5.07761e-01
1.13920e+05 2.84000e+02 -4.32934e-01 -3.91426e-01 -4.74442e-01 -4.77880e-01 -4.48172e-01 -5.07588e-01
1.14240e+05 2.85000e+02 -4.43834e-01 -4.08511e-01 -4.79157e-01 -4.77826e-01 -4.48435e-01 -5.07217e-01
1.14560e+05 2.86000e+02 -4.64317e-01 -4.23484e-01 -5.05151e-01 -4.77713e-01 -4.48775e-01 -5.06650e-01
1.14880e+05 2.87000e+02 -4.35514e-01 -4.04521e-01 -4.66507e-01 -4.77534e-01 -4.49177e-01 -5.05892e-01
1.15200e+05 2.88000e+02 -4.73235e-01 -4.49047e-01 -4.97423e-01 -4.77283e-01 -4.49617e-01 -5.04948e-01
1.15520e+05 2.88000e+02 -4.73235e-01 -4.49047e-01 -4.97423e-01 -4.76950e-01 -4.50073e-01 -5.03826e-01
1.15840e+05 2.89000e+02 -4.42091e-01 -4.13989e-01 -4.70194e-01 -4.76527e-01 -4.50518e-01 -5.02536e-01
1.16160e+05 2.90000e+02 -4.32445e-01 -3.99245e-01 -4.65645e-01 -4.76005e-01 -4.50925e-01 -5.01085e-01
1.16480e+05 2.91000e+02 -4.24705e-01 -3.88146e-01 -4.61265e-01 -4.75376e-01 -4.51270e-01 -4.99482e-01
1.16800e+05 2.92000e+02 -4.47731e-01 -4.05336e-01 -4.90125e-01 -4.74634e-01 -4.51532e-01 -4.97737e-01
1.17120e+05 2.92000e+02 -4.47731e-01 -4.05336e-01 -4.90125e-01 -4.73777e-01 -4.51694e-01 -4.95859e-01
1.17440e+05 2.93000e+02 -4.97724e-01 -4.54912e-01 -5.40536e-01 -4.72804e-01 -4.51747e-01 -4.93862e-01
1.17760e+05 2.94000e+02 -4.23588e-01 -3.87687e-01 -4.59488e-01 -4.71724e-01 -4.51688e-01 -4.91760e-01
1.18080e+05 2.95000e+02 -4.60823e-01 -4.16114e-01 -5.05532e-01 -4.70544e-01 -4.51518e-01 -4.89570e-01
1.18400e+05 2.96000e+02 -4.56135e-01 -4.18787e-01 -4.93483e-01 -4.69280e-01 -4.51248e-01 -4.87312e-01
1.18720e+05 2.96000e+02 -4.56135e-01 -4.18787e-01 -4.93483e-01 -4.67948e-01 -4.50890e-01 -4.85006e-01
1.19040e+05 2.97000e+02 -4.29348e-01 -3.68664e-01 -4.90031e-01 -4.66566e-01 -4.50457e-01 -4.82676e-01
1.19360e+05 2.98000e+02 -3.99196e-01 -3.76422e-01 -4.21971e-01 -4.65155e-01 -4.49963e-01 -4.80347e-01
1.19680e+05 2.99000e+02 -4.44268e-01 -3.93201e-01 -4.95335e-01 -4.63733e-01 -4.49419e-01 -4.78046e-01
1.20000e+05 3.00000e+02 -4.50533e-01 -4.33499e-01 -4.67567e-01 -4.62320e-01 -4.48834e-01 -4.75805e-01
1.20320e+05 3.00000e+02 -4.50533e-01 -4.33499e-01 -4.67567e-01 -4.60934e-01 -4.48212e-01 -4.73656e-01
1.20640e+05 3.01000e+02 -4.45757e-01 -4.01231e-01 -4.90283e-01 -4.59593e-01 -4.47557e-01 -4.71630e-01
1.20960e+05 3.02000e+02 -4.24636e-01 -4.18134e-01 -4.31137e-01 -4.58312e-01 -4.46868e-01 -4.69757e-01
1.21280e+05 3.03000e+02 -4.44737e-01 -4.17354e-01 -4.72121e-01 -4.57103e-01 -4.46146e-01 -4.68059e-01
1.21600e+05 3.04000e+02 -4.26640e-01 -3.76563e-01 -4.76716e-01 -4.55972e-01 -4.45392e-01 -4.66552e-01
1.21920e+05 3.04000e+02 -4.26640e-01 -3.76563e-01 -4.76716e-01 -4.54926e-01 -4.44611e-01 -4.65241e-01
1.22240e+05 3.05000e+02 -4.56484e-01 -4.35057e-01 -4.77911e-01 -4.53962e-01 -4.43806e-01 -4.64119e-01
1.22560e+05 3.06000e+02 -4.25358e-01 -4.05607e-01 -4.45110e-01 -4.53078e-01 -4.42982e-01 -4.63174e-01
1.22880e+05 3.07000e+02 -4.28014e-01 -3.87223e-01 -4.68805e-01 -4.52265e-01 -4.42144e-01 -4.62387e-01
1.23200e+05 3.08000e+02 -4.39273e-01 -3.91904e-01 -4.86642e-01 -4.51515e-01 -4.41295e-01 -4.61735e-01
1.23520e+05 3.08000e+02 -4.39273e-01 -3.91904e-01 -4.86642e-01 -4.50817e-01 -4.40437e-01 -4.61197e-01
1.23840e+05 3.09000e+02 -4.25087e-01 -4.10691e-01 -4.39483e-01 -4.50161e-01 -4.39571e-01 -4.60751e-01
1.24160e+05 3.10000e+02 -4.12190e-01 -3.83324e-01 -4.41055e-01 -4.49536e-01 -4.38698e-01 -4.60375e-01
1.24480e+05 3.11000e+02 -4.27184e-01 -3.98768e-01 -4.55601e-01 -4.48935e-01 -4.37819e-01 -4.60050e-01
1.24800e+05 3.12000e+02 -4.06658e-01 -3.46108e-01 -4.67208e-01 -4.48349e-01 -4.36938e-01 -4.59759e-01
1.25120e+05 3.12000e+02 -4.06658e-01 -3.46108e-01 -4.67208e-01 -4.47773e-01 -4.36060e-01 -4.59485e-01
1.25440e+05 3.13000e+02 -3.89224e-01 -3.48070e-01 -4.30379e-01 -4.47203e-01 -4.35194e-01 -4.59212e-01
1.25760e+05 3.14000e+02 -4.69910e-01 -4.30582e-01 -5.09238e-01 -4.46635e-01 -4.34346e-01 -4.58925e-01
1.26080e+05 3.15000e+02 -4.32364e-01 -3.95054e-01 -4.69674e-01 -4.46068e-01 -4.33529e-01 -4.58607e-01
1.26400e+05 3.16000e+02 -4.09711e-01 -3.69453e-01 -4.49969e-01 -4.45498e-01 -4.32752e-01 -4.58245e-01
1.26720e+05 3.16000e+02 -4.09711e-01 -3.69453e-01 -4.49969e-01 -4.44924e-01 -4.32023e-01 -4.57824e-01
1.27040e+05 3.17000e+02 -4.21497e-01 -3.83535e-01 -4.59459e-01 -4.44340e-01 -4.31350e-01 -4.57331e-01
1.27360e+05 3.18000e+02 -4.24271e-01 -3.85237e-01 -4.63305e-01 -4.43744e-01 -4.30733e-01 -4.56754e-01
1.27680e+05 3.19000e+02 -4.96175e-01 -4.40269e-01 -5.52081e-01 -4.43129e-01 -4.30174e-01 -4.56084e-01
1.28000e+05 3.20000e+02 -4.36192e-01 -4.05230e-01 -4.67154e-01 -4.42490e-01 -4.29664e-01 -4.55317e-01
1.28320e+05 3.20000e+02 -4.36192e-01 -4.05230e-01 -4.67154e-01 -4.41824e-01 -4.29201e-01 -4.54448e-01
1.28640e+05 3.21000e+02 -4.42017e-01 -4.06289e-01 -4.77745e-01 -4.41126e-01 -4.28775e-01 -4.53478e-01
1.28960e+05 3.22000e+02 -4.23303e-01 -3.90101e-01 -4.56505e-01 -4.40396e-01 -4.28378e-01 -4.52414e-01
1.29280e+05 3.23000e+02 -4.74516e-01 -4.19473e-01 -5.29558e-01 -4.39634e-01 -4.28004e-01 -4.51264e-01
1.29600e+05 3.24000e+02 -4.49203e-01 -4.03611e-01 -4.94795e-01 -4.38844e-01 -4.27646e-01 -4.50042e-01
1.29920e+05 3.24000e+02 -4.49203e-01 -4.03611e-01 -4.94795e-01 -4.38035e-01 -4.27300e-01 -4.48769e-01
1.30240e+05 3.25000e+02 -3.79709e-01 -3.47126e-01 -4.12292e-01 -4.37215e-01 -4.26964e-01 -4.47467e-01
1.30560e+05 3.26000e+02 -4.58499e-01 -4.00639e-01 -5.16359e-01 -4.36400e-01 -4.26635e-01 -4.46164e-01
1.30880e+05 3.27000e+02 -4.17427e-01 -3.64893e-01 -4.69960e-01 -4.35605e-01 -4.26316e-01 -4.44894e-01
1.31200e+05 3.28000e+02 -4.18076e-01 -3.54214e-01 -4.81937e-01 -4.34849e-01 -4.26008e-01 -4.43691e-01
1.31520e+05 3.28000e+02 -4.18076e-01 -3.54214e-01 -4.81937e-01 -4.34150e-01 -4.25712e-01 -4.42589e-01
1.31840e+05 3.29000e+02 -4.15711e-01 -3.66676e-01 -4.64745e-01 -4.33526e-01 -4.25432e-01 -4.41620e-01
1.32160e+05 3.30000e+02 -4.21542e-01 -3.72170e-01 -4.70913e-01 -4.32992e-01 -4.25174e-01 -4.40810e-01
1.32480e+05 3.31000e+02 -3.97242e-01 -3.58537e-01 -4.35947e-01 -4.32559e-01 -4.24947e-01 -4.40171e-01
1.32800e+05 3.32000e+02 -4.42585e-01 -4.16717e-01 -4.68453e-01 -4.32235e-01 -4.24766e-01 -4.39705e-01
1.33120e+05 3.32000e+02 -4.42585e-01 -4.16717e-01 -4.68453e-01 -4.32021e-01 -4.24646e-01 -4.39397e-01
1.33440e+05 3.33000e+02 -4.29621e-01 -3.62789e-01 -4.96452e-01 -4.31912e-01 -4.24603e-01 -4.39222e-01
1.33760e+05 3.34000e+02 -4.47676e-01 -4.20494e-01 -4.74859e-01 -4.31899e-01 -4.24652e-01 -4.39147e-01
1.34080e+05 3.35000e+02 -4.24117e-01 -3.85991e-01 -4.62242e-01 -4.31967e-01 -4.24797e-01 -4.39137e-01
1.34400e+05 3.36000e+02 -3.88341e-01 -3.63929e-01 -4.12753e-01 -4.32096e-01 -4.25034e-01 -4.39158e-01
1.34720e+05 3.36000e+02 -3.88341e-01 -3.63929e-01 -4.12753e-01 -4.32265e-01 -4.25348e-01 -4.39182e-01
1.35040e+05 3.37000e+02 -4.28115e-01 -3.64510e-01 -4.91720e-01 -4.32450e-01 -4.25712e-01 -4.39187e-01
1.35360e+05 3.38000e+02 -3.86372e-01 -3.59037e-01 -4.13707e-01 -4.32629e-01 -4.26096e-01 -4.39161e-01
1.35680e+05 3.39000e+02 -4.20943e-01 -3.80660e-01 -4.61226e-01 -4.32781e-01 -4.26463e-01 -4.39099e-01
1.36000e+05 3.40000e+02 -4.09044e-01 -3.80663e-01 -4.37425e-01 -4.32889e-01 -4.26777e-01 -4.39000e-01
1.36320e+05 3.40000e+02 -4.09044e-01 -3.80663e-01 -4.37425e-01 -4.32940e-01 -4.27011e-01 -4.38870e-01
1.36640e+05 3.41000e+02 -4.40408e-01 -4.04289e-01 -4.76527e-01 -4.32926e-01 -4.27141e-01 -4.38711e-01
1.36960e+05 3.42000e+02 -4.35542e-01 -3.94586e-01 -4.76498e-01 -4.32843e-01 -4.27159e-01 -4.38528e-01
1.37280e+05 3.43000e+02 -4.12556e-01 -3.84783e-01 -4.40329e-01 -4.32690e-01 -4.27062e-01 -4.38317e-01
1.37600e+05 3.44000e+02 -4.43162e-01 -4.01561e-01 -4.84763e-01 -4.32466e-01 -4.26858e-01 -4.38074e-01
1.37920e+05 3.44000e+02 -4.43162e-01 -4.01561e-01 -4.84763e-01 -4.32175e-01 -4.26558e-01 -4.37792e-01
1.38240e+05 3.45000e+02 -4.10593e-01 -3.79657e-01 -4.41529e-01 -4.31819e-01 -4.26174e-01 -4.37464e-01
1.38560e+05 3.46000e+02 -4.10256e-01 -3.84706e-01 -4.35806e-01 -4.31402e-01 -4.25717e-01 -4.37088e-01
1.38880e+05 3.47000e+02 -4.43142e-01 -4.06598e-01 -4.79686e-01 -4.30929e-01 -4.25198e-01 -4.36660e-01
1.39200e+05 3.48000e+02 -4.18108e-01 -3.93113e-01 -4.43103e-01 -4.30404e-01 -4.24624e-01 -4.36183e-01
1.39520e+05 3.48000e+02 -4.18108e-01 -3.93113e-01 -4.43103e-01 -4.29835e-01 -4.24007e-01 -4.35663e-01
1.39840e+05 3.49000e+02 -4.51049e-01 -3.80274e-01 -5.21825e-01 -4.29231e-01 -4.23357e-01 -4.35105e-01
1.40160e+05 3.50000e+02 -3.97315e-01 -3.69715e-01 -4.24915e-01 -4.28602e-01 -4.22689e-01 -4.34514e-01
1.40480e+05 3.51000e+02 -4.26389e-01 -3.63690e-01 -4.89088e-01 -4.27958e-01 -4.22023e-01 -4.33894e-01
1.40800e+05 3.52000e+02 -4.00022e-01 -3.75987e-01 -4.24057e-01 -4.27314e-01 -4.21381e-01 -4.33247e-01
1.41120e+05 3.52000e+02 -4.00022e-01 -3.75987e-01 -4.24057e-01 -4.26681e-01 -4.20787e-01 -4.32575e-01
1.41440e+05 3.53000e+02 -4.29336e-01 -3.81809e-01 -4.76863e-01 -4.26070e-01 -4.20263e-01 -4.31876e-01
1.41760e+05 3.54000e+02 -4.36948e-01 -3.75074e-01 -4.98822e-01 -4.25492e-01 -4.19832e-01 -4.31153e-01
1.42080e+05 3.55000e+02 -4.61537e-01 -4.17682e-01 -5.05392e-01 -4.24958e-01 -4.19508e-01 -4.30407e-01
1.42400e+05 3.56000e+02 -4.24152e-01 -3.45831e-01 -5.02473e-01 -4.24475e-01 -4.19300e-01 -4.29649e-01
1.42720e+05 3.56000e+02 -4.24152e-01 -3.45831e-01 -5.02473e-01 -4.24047e-01 -4.19202e-01 -4.28892e-01
1.43040e+05 3.57000e+02 -4.17823e-01 -3.59615e-01 -4.76032e-01 -4.23678e-01 -4.19198e-01 -4.28159e-01
1.43360e+05 3.58000e+02 -4.20316e-01 -3.91297e-01 -4.49334e-01 -4.23369e-01 -4.19254e-01 -4.27484e-01
1.43680e+05 3.59000e+02 -4.09895e-01 -3.73209e-01 -4.46582e-01 -4.23117e-01 -4.19320e-01 -4.26915e-01
1.44000e+05 3.60000e+02 -4.30980e-01 -4.13976e-01 -4.47983e-01 -4.22919e-01 -4.19332e-01 -4.26506e-01
1.44320e+05 3.60000e+02 -4.30980e-01 -4.13976e-01 -4.47983e-01 -4.22770e-01 -4.19233e-01 -4.26308e-01
1.44640e+05 3.61000e+02 -4.30485e-01 -4.01775e-01 -4.59194e-01 -4.22668e-01 -4.18995e-01 -4.26340e-01
1.44960e+05 3.62000e+02 -4.31272e-01 -4.08414e-01 -4.54130e-01 -4.22607e-01 -4.18633e-01 -4.26581e-01
1.45280e+05 3.63000e+02 -4.13451e-01 -3.80720e-01 -4.46182e-01 -4.22586e-01 -4.18187e-01 -4.26984e-01
1.45600e+05 3.64000e+02 -4.28849e-01 -3.93449e-01 -4.64249e-01 -4.22602e-01 -4.17705e-01 -4.27499e-01
1.45920e+05 3.64000e+02 -4.28849e-01 -3.93449e-01 -4.64249e-01 -4.22653e-01 -4.17221e-01 -4.28084e-01
1.46240e+05 3.65000e+02 -4.08088e-01 -3.91477e-01 -4.24698e-01 -4.22736e-01 -4.16761e-01 -4.28710e-01
1.46560e+05 3.66000e+02 -4.65870e-01 -4.19366e-01 -5.12375e-01 -4.22847e-01 -4.16339e-01 -4.29355e-01
1.46880e+05 3.67000e+02 -4.23706e-01 -3.87843e-01 -4.59569e-01 -4.22984e-01 -4.15966e-01 -4.30001e-01
1.47200e+05 3.68000e+02 -4.25225e-01 -3.94893e-01 -4.55557e-01 -4.23141e-01 -4.15645e-01 -4.30636e-01
1.47520e+05 3.68000e+02 -4.25225e-01 -3.94893e-01 -4.55557e-01 -4.23312e-01 -4.15378e-01 -4.31247e-01
1.47840e+05 3.69000e+02 -4.58426e-01 -4.17401e-01 -4.99451e-01 -4.23494e-01 -4.15162e-01 -4.31826e-01
1.48160e+05 3.70000e+02 -4.44077e-01 -3.99991e-01 -4.88163e-01 -4.23680e-01 -4.14995e-01 -4.32366e-01
1.48480e+05 3.71000e+02 -3.96983e-01 -3.75857e-01 -4.18109e-01 -4.23866e-01 -4.14870e-01 -4.32861e-01
1.48800e+05 3.72000e+02 -4.18518e-01 -4.10053e-01 -4.26984e-01 -4.24047e-01 -4.14785e-01 -4.33309e-01
1.49120e+05 3.72000e+02 -4.18518e-01 -4.10053e-01 -4.26984e-01 -4.24221e-01 -4.14731e-01 -4.33711e-01
1.49440e+05 3.73000e+02 -4.06507e-01 -3.86646e-01 -4.26367e-01 -4.24387e-01 -4.14705e-01 -4.34069e-01
1.49760e+05 3.74000e+02 -4.32623e-01 -3.86234e-01 -4.79013e-01 -4.24545e-01 -4.14699e-01 -4.34391e-01
1.50080e+05 3.75000e+02 -4.07106e-01 -3.66543e-01 -4.47669e-01 -4.24700e-01 -4.14713e-01 -4.34686e-01
1.50400e+05 3.76000e+02 -4.07474e-01 -3.70516e-01 -4.44432e-01 -4.24853e-01 -4.14743e-01 -4.34963e-01
1.50720e+05 3.76000e+02 -4.07474e-01 -3.70516e-01 -4.44432e-01 -4.25011e-01 -4.14790e-01 -4.35232e-01
1.51040e+05 3.77000e+02 -4.29873e-01 -4.01956e-01 -4.57789e-01 -4.25177e-01 -4.14853e-01 -4.35501e-01
1.51360e+05 3.78000e+02 -4.20258e-01 -3.94180e-01 -4.46337e-01 -4.25355e-01 -4.14935e-01 -4.35775e-01
1.51680e+05 3.79000e+02 -4.15806e-01 -3.85734e-01 -4.45878e-01 -4.25545e-01 -4.15033e-01 -4.36056e-01
1.52000e+05 3.80000e+02 -3.80588e-01 -3.57255e-01 -4.03921e-01 -4.25745e-01 -4.15145e-01 -4.36345e-01
1.52320e+05 3.80000e+02 -3.80588e-01 -3.57255e-01 -4.03921e-01 -4.25951e-01 -4.15265e-01 -4.36637e-01
1.52640e+05 3.81000e+02 -4.32145e-01 -4.04681e-01 -4.59608e-01 -4.26155e-01 -4.15383e-01 -4.36927e-01
1.52960e+05 3.82000e+02 -4.25561e-01 -3.91056e-01 -4.60067e-01 -4.26348e-01 -4.15489e-01 -4.37207e-01
1.53280e+05 3.83000e+02 -4.53940e-01 -3.93215e-01 -5.14665e-01 -4.26519e-01 -4.15569e-01 -4.37470e-01
1.53600e+05 3.84000e+02 -4.61862e-01 -4.04129e-01 -5.19596e-01 -4.26659e-01 -4.15614e-01 -4.37703e-01
1.53920e+05 3.84000e+02 -4.61862e-01 -4.04129e-01 -5.19596e-01 -4.26756e-01 -4.15615e-01 -4.37897e-01
1.54240e+05 3.85000e+02 -4.63538e-01 -3.98518e-01 -5.28559e-01 -4.26802e-01 -4.15564e-01 -4.38040e-01
1.54560e+05 3.86000e+02 -4.22788e-01 -3.98444e-01 -4.47132e-01 -4.26789e-01 -4.15459e-01 -4.38119e-01
1.54880e+05 3.87000e+02 -4.16174e-01 -4.02029e-01 -4.30318e-01 -4.26713e-01 -4.15301e-01 -4.38126e-01
1.55200e+05 3.88000e+02 -4.25284e-01 -3.86652e-01 -4.63915e-01 -4.26571e-01 -4.15091e-01 -4.38050e-01
1.55520e+05 3.88000e+02 -4.25284e-01 -3.86652e-01 -4.63915e-01 -4.26365e-01 -4.14839e-01 -4.37890e-01
1.55840e+05 3.89000e+02 -4.14168e-01 -3.91755e-01 -4.36581e-01 -4.26100e-01 -4.14555e-01 -4.37646e-01
1.56160e+05 3.90000e+02 -4.12281e-01 -3.74135e-01 -4.50427e-01 -4.25789e-01 -4.14253e-01 -4.37325e-01
1.56480e+05 3.91000e+02 -4.26819e-01 -3.71437e-01 -4.82201e-01 -4.25446e-01 -4.13948e-01 -4.36944e-01
1.56800e+05 3.92000e+02 -4.28403e-01 -3.83896e-01 -4.72911e-01 -4.25091e-01 -4.13658e-01 -4.36523e-01
1.57120e+05 3.92000e+02 -4.28403e-01 -3.83896e-01 -4.72911e-01 -4.24745e-01 -4.13401e-01 -4.36089e-01
1.57440e+05 3.93000e+02 -4.21502e-01 -3.67761e-01 -4.75244e-01 -4.24430e-01 -4.13190e-01 -4.35669e-01
1.57760e+05 3.94000e+02 -4.03562e-01 -3.61899e-01 -4.45225e-01 -4.24164e-01 -4.13039e-01 -4.35289e-01
1.58080e+05 3.95000e+02 -4.30612e-01 -3.91538e-01 -4.69685e-01 -4.23964e-01 -4.12958e-01 -4.34970e-01
1.58400e+05 3.96000e+02 -4.33690e-01 -3.83963e-01 -4.83417e-01 -4.23839e-01 -4.12949e-01 -4.34728e-01
1.58720e+05 3.96000e+02 -4.33690e-01 -3.83963e-01 -4.83417e-01 -4.23793e-01 -4.13014e-01 -4.34572e-01
1.59040e+05 3.97000e+02 -4.25170e-01 -3.87250e-01 -4.63090e-01 -4.23825e-01 -4.13147e-01 -4.34504e-01
1.59360e+05 3.98000e+02 -4.56109e-01 -4.07054e-01 -5.05164e-01 -4.23927e-01 -4.13336e-01 -4.34517e-01
1.59680e+05 3.99000e+02 -4.42474e-01 -3.83713e-01 -5.01235e-01 -4.24087e-01 -4.13569e-01 -4.34604e-01
1.60000e+05 4.00000e+02 -4.46516e-01 -4.02864e-01 -4.90168e-01 -4.24290e-01 -4.13831e-01 -4.34750e-01
1.60320e+05 4.00000e+02 -4.46516e-01 -4.02864e-01 -4.90168e-01 -4.24522e-01 -4.14104e-01 -4.34940e-01
1.60640e+05 4.01000e+02 -4.44415e-01 -3.86702e-01 -5.02128e-01 -4.24764e-01 -4.14373e-01 -4.35156e-01
1.60960e+05 4.02000e+02 -4.47439e-01 -3.92254e-01 -5.02623e-01 -4.25003e-01 -4.14623e-01 -4.35383e-01
1.61280e+05 4.03000e+02 -4.49895e-01 -3.85774e-01 -5.14016e-01 -4.25226e-01 -4.14843e-01 -4.35608e-01
1.61600e+05 4.04000e+02 -4.11386e-01 -3.62377e-01 -4.60394e-01 -4.25424e-01 -4.15021e-01 -4.35826e-01
1.61920e+05 4.04000e+02 -4.11386e-01 -3.62377e-01 -4.60394e-01 -4.25593e-01 -4.15149e-01 -4.36037e-01
1.62240e+05 4.05000e+02 -4.32616e-01 -4.03557e-01 -4.61674e-01 -4.25734e-01 -4.15218e-01 -4.36251e-01
1.62560e+05 4.06000e+02 -4.59019e-01 -3.84411e-01 -5.33628e-01 -4.25853e-01 -4.15222e-01 -4.36484e-01
1.62880e+05 4.07000e+02 -4.27954e-01 -4.17358e-01 -4.38550e-01 -4.25958e-01 -4.15156e-01 -4.36760e-01
1.63200e+05 4.08000e+02 -4.46650e-01 -3.72217e-01 -5.21083e-01 -4.26061e-01 -4.15017e-01 -4.37104e-01
1.63520e+05 4.08000e+02 -4.46650e-01 -3.72217e-01 -5.21083e-01 -4.26176e-01 -4.14806e-01 -4.37546e-01
1.63840e+05 4.09000e+02 -4.37903e-01 -3.62741e-01 -5.13064e-01 -4.26317e-01 -4.14524e-01 -4.38110e-01
1.64160e+05 4.10000e+02 -4.30150e-01 -4.03601e-01 -4.56700e-01 -4.26496e-01 -4.14175e-01 -4.38818e-01
1.64480e+05 4.11000e+02 -4.20036e-01 -3.81049e-01 -4.59022e-01 -4.26724e-01 -4.13768e-01 -4.39680e-01
1.64800e+05 4.12000e+02 -4.23904e-01 -3.71119e-01 -4.76689e-01 -4.27007e-01 -4.13314e-01 -4.40701e-01
1.65120e+05 4.12000e+02 -4.23904e-01 -3.71119e-01 -4.76689e-01 -4.27349e-01 -4.12827e-01 -4.41871e-01
1.65440e+05 4.13000e+02 -4.30363e-01 -3.77637e-01 -4.83090e-01 -4.27749e-01 -4.12325e-01 -4.43173e-01
1.65760e+05 4.14000e+02 -4.34856e-01 -4.05195e-01 -4.64517e-01 -4.28204e-01 -4.11828e-01 -4.44580e-01
1.66080e+05 4.15000e+02 -4.26938e-01 -4.16651e-01 -4.37224e-01 -4.28708e-01 -4.11355e-01 -4.46061e-01
1.66400e+05 4.16000e+02 -4.08744e-01 -3.91922e-01 -4.25567e-01 -4.29252e-01 -4.10926e-01 -4.47579e-01
1.66720e+05 4.16000e+02 -4.08744e-01 -3.91922e-01 -4.25567e-01 -4.29827e-01 -4.10557e-01 -4.49097e-01
1.67040e+05 4.17000e+02 -4.33884e-01 -3.66615e-01 -5.01153e-01 -4.30419e-01 -4.10260e-01 -4.50577e-01
1.67360e+05 4.18000e+02 -4.09484e-01 -3.77091e-01 -4.41878e-01 -4.31015e-01 -4.10044e-01 -4.51987e-01
1.67680e+05 4.19000e+02 -4.06238e-01 -3.63189e-01 -4.49287e-01 -4.31604e-01 -4.09910e-01 -4.53297e-01
1.68000e+05 4.20000e+02 -4.30878e-01 -4.07220e-01 -4.54536e-01 -4.32169e-01 -4.09857e-01 -4.54482e-01
1.68320e+05 4.20000e+02 -4.30878e-01 -4.07220e-01 -4.54536e-01 -4.32699e-01 -4.09878e-01 -4.55521e-01
1.68640e+05 4.21000e+02 -4.20404e-01 -3.86081e-01 -4.54728e-01 -4.33182e-01 -4.09964e-01 -4.56400e-01
1.68960e+05 4.22000e+02 -4.22452e-01 -3.80012e-01 -4.64891e-01 -4.33606e-01 -4.10103e-01 -4.57109e-01
1.69280e+05 4.23000e+02 -4.36905e-01 -3.93518e-01 -4.80293e-01 -4.33962e-01 -4.10283e-01 -4.57640e-01
1.69600e+05 4.24000e+02 -4.26602e-01 -3.83489e-01 -4.69715e-01 -4.34241e-01 -4.10490e-01 -4.57992e-01
1.69920e+05 4.24000e+02 -4.26602e-01 -3.83489e-01 -4.69715e-01 -4.34438e-01 -4.10708e-01 -4.58168e-01
1.70240e+05 4.25000e+02 -4.67911e-01 -4.33321e-01 -5.02501e-01 -4.34548e-01 -4.10924e-01 -4.58171e-01
1.70560e+05 4.26000e+02 -4.27944e-01 -3.87462e-01 -4.68426e-01 -4.34567e-01 -4.11122e-01 -4.58012e-01
1.70880e+05 4.27000e+02 -4.05691e-01 -3.78081e-01 -4.33301e-01 -4.34495e-01 -4.11289e-01 -4.57701e-01
1.71200e+05 4.28000e+02 -4.09948e-01 -3.76591e-01 -4.43305e-01 -4.34332e-01 -4.11411e-01 -4.57253e-01
1.71520e+05 4.28000e+02 -4.09948e-01 -3.76591e-01 -4.43305e-01 -4.34083e-01 -4.11481e-01 -4.56684e-01
1.71840e+05 4.29000e+02 -4.44465e-01 -4.08404e-01 -4.80527e-01 -4.33753e-01 -4.11492e-01 -4.56015e-01
1.72160e+05 4.30000e+02 -4.41962e-01 -3.96429e-01 -4.87496e-01 -4.33354e-01 -4.11443e-01 -4.55265e-01
1.72480e+05 4.31000e+02 -4.42063e-01 -3.76667e-01 -5.07458e-01 -4.32897e-01 -4.11339e-01 -4.54454e-01
1.72800e+05 4.32000e+02 -4.17696e-01 -3.72964e-01 -4.62428e-01 -4.32396e-01 -4.11187e-01 -4.53605e-01
1.73120e+05 4.32000e+02 -4.17696e-01 -3.72964e-01 -4.62428e-01 -4.31869e-01 -4.11004e-01 -4.52735e-01
1.73440e+05 4.33000e+02 -4.13473e-01 -3.86403e-01 -4.40543e-01 -4.31333e-01 -4.10806e-01 -4.51860e-01
1.73760e+05 4.34000e+02 -4.37329e-01 -4.18884e-01 -4.55773e-01 -4.30802e-01 -4.10614e-01 -4.50990e-01
1.74080e+05 4.35000e+02 -4.12676e-01 -3.85096e-01 -4.40256e-01 -4.30292e-01 -4.10450e-01 -4.50133e-01
1.74400e+05 4.36000e+02 -4.40535e-01 -3.61906e-01 -5.19165e-01 -4.29815e-01 -4.10338e-01 -4.49291e-01
1.74720e+05 4.36000e+02 -4.40535e-01 -3.61906e-01 -5.19165e-01 -4.29380e-01 -4.10296e-01 -4.48464e-01
1.75040e+05 4.37000e+02 -4.32425e-01 -4.05372e-01 -4.59477e-01 -4.28996e-01 -4.10341e-01 -4.47650e-01
1.75360e+05 4.38000e+02 -4.33213e-01 -4.05509e-01 -4.60916e-01 -4.28666e-01 -4.10485e-01 -4.46846e-01
1.75680e+05 4.39000e+02 -4.00729e-01 -3.56716e-01 -4.44741e-01 -4.28393e-01 -4.10735e-01 -4.46051e-01
1.76000e+05 4.40000e+02 -4.29259e-01 -3.97791e-01 -4.60727e-01 -4.28177e-01 -4.11093e-01 -4.45260e-01
1.76320e+05 4.40000e+02 -4.29259e-01 -3.97791e-01 -4.60727e-01 -4.28014e-01 -4.11553e-01 -4.44475e-01
1.76640e+05 4.41000e+02 -4.39635e-01 -4.04299e-01 -4.74970e-01 -4.27901e-01 -4.12109e-01 -4.43693e-01
1.76960e+05 4.42000e+02 -4.11037e-01 -3.88081e-01 -4.33992e-01 -4.27831e-01 -4.12748e-01 -4.42914e-01
1.77280e+05 4.43000e+02 -4.39615e-01 -4.12813e-01 -4.66416e-01 -4.27799e-01 -4.13457e-01 -4.42140e-01
1.77600e+05 4.44000e+02 -4.39231e-01 -4.11935e-01 -4.66527e-01 -4.27795e-01 -4.14217e-01 -4.41374e-01
1.77920e+05 4.44000e+02 -4.39231e-01 -4.11935e-01 -4.66527e-01 -4.27814e-01 -4.15007e-01 -4.40622e-01
1.78240e+05 4.45000e+02 -4.17490e-01 -3.88343e-01 -4.46637e-01 -4.27849e-01 -4.15803e-01 -4.39895e-01
1.78560e+05 4.46000e+02 -4.46951e-01 -4.21227e-01 -4.72675e-01 -4.27892e-01 -4.16577e-01 -4.39207e-01
1.78880e+05 4.47000e+02 -4.61757e-01 -4.23602e-01 -4.99912e-01 -4.27937e-01 -4.17297e-01 -4.38578e-01
1.79200e+05 4.48000e+02 -4.36285e-01 -3.93943e-01 -4.78627e-01 -4.27980e-01 -4.17933e-01 -4.38028e-01
1.79520e+05 4.48000e+02 -4.36285e-01 -3.93943e-01 -4.78627e-01 -4.28016e-01 -4.18456e-01 -4.37576e-01
1.79840e+05 4.49000e+02 -4.22235e-01 -3.82741e-01 -4.61729e-01 -4.28042e-01 -4.18849e-01 -4.37234e-01
1.80160e+05 4.50000e+02 -4.40905e-01 -3.77436e-01 -5.04375e-01 -4.28056e-01 -4.19105e-01 -4.37006e-01
1.80480e+05 4.51000e+02 -4.48629e-01 -4.03284e-01 -4.93974e-01 -4.28058e-01 -4.19236e-01 -4.36879e-01
1.80800e+05 4.52000e+02 -4.63088e-01 -4.46390e-01 -4.79786e-01 -4.28050e-01 -4.19266e-01 -4.36835e-01
1.81120e+05 4.52000e+02 -4.63088e-01 -4.46390e-01 -4.79786e-01 -4.28037e-01 -4.19225e-01 -4.36850e-01
1.81440e+05 4.53000e+02 -4.26159e-01 -3.97104e-01 -4.55215e-01 -4.28025e-01 -4.19149e-01 -4.36900e-01
1.81760e+05 4.54000e+02 -4.08896e-01 -3.81110e-01 -4.36681e-01 -4.28019e-01 -4.19070e-01 -4.36967e-01
1.82080e+05 4.55000e+02 -4.29443e-01 -3.71409e-01 -4.87476e-01 -4.28028e-01 -4.19016e-01 -4.37040e-01
1.82400e+05 4.56000e+02 -4.51243e-01 -3.92418e-01 -5.10069e-01 -4.28062e-01 -4.19009e-01 -4.37114e-01
1.82720e+05 4.56000e+02 -4.51243e-01 -3.92418e-01 -5.10069e-01 -4.28127e-01 -4.19064e-01 -4.37189e-01
1.83040e+05 4.57000e+02 -4.49105e-01 -4.17833e-01 -4.80377e-01 -4.28231e-01 -4.19192e-01 -4.37270e-01
1.83360e+05 4.58000e+02 -4.15713e-01 -3.78491e-01 -4.52935e-01 -4.28381e-01 -4.19396e-01 -4.37366e-01
1.83680e+05 4.59000e+02 -4.47857e-01 -4.22240e-01 -4.73474e-01 -4.28580e-01 -4.19674e-01 -4.37487e-01
1.84000e+05 4.60000e+02 -4.14068e-01 -3.90080e-01 -4.38056e-01 -4.28831e-01 -4.20019e-01 -4.37643e-01
1.84320e+05 4.60000e+02 -4.14068e-01 -3.90080e-01 -4.38056e-01 -4.29133e-01 -4.20422e-01 -4.37845e-01
1.84640e+05 4.61000e+02 -4.21686e-01 -3.96728e-01 -4.46644e-01 -4.29482e-01 -4.20864e-01 -4.38100e-01
1.84960e+05 4.62000e+02 -4.33836e-01 -4.12219e-01 -4.55453e-01 -4.29873e-01 -4.21328e-01 -4.38417e-01
1.85280e+05 4.63000e+02 -4.35901e-01 -3.86493e-01 -4.85308e-01 -4.30296e-01 -4.21795e-01 -4.38797e-01
1.85600e+05 4.64000e+02 -4.11823e-01 -3.73544e-01 -4.50101e-01 -4.30744e-01 -4.22246e-01 -4.39242e-01
1.85920e+05 4.64000e+02 -4.11823e-01 -3.73544e-01 -4.50101e-01 -4.31206e-01 -4.22665e-01 -4.39747e-01
1.86240e+05 4.65000e+02 -4.37063e-01 -4.01464e-01 -4.72661e-01 -4.31671e-01 -4.23039e-01 -4.40303e-01
1.86560e+05 4.66000e+02 -5.12565e-01 -4.61439e-01 -5.63692e-01 -4.32130e-01 -4.23361e-01 -4.40898e-01
1.86880e+05 4.67000e+02 -3.97244e-01 -3.70619e-01 -4.23870e-01 -4.32571e-01 -4.23628e-01 -4.41515e-01
1.87200e+05 4.68000e+02 -4.15012e-01 -3.65001e-01 -4.65023e-01 -4.32985e-01 -4.23838e-01 -4.42133e-01
1.87520e+05 4.68000e+02 -4.15012e-01 -3.65001e-01 -4.65023e-01 -4.33365e-01 -4.23997e-01 -4.42732e-01
1.87840e+05 4.69000e+02 -4.29939e-01 -4.17495e-01 -4.42384e-01 -4.33700e-01 -4.24110e-01 -4.43289e-01
1.88160e+05 4.70000e+02 -4.04391e-01 -3.85124e-01 -4.23658e-01 -4.33985e-01 -4.24185e-01 -4.43786e-01
1.88480e+05 4.71000e+02 -4.30820e-01 -3.58491e-01 -5.03149e-01 -4.34218e-01 -4.24229e-01 -4.44207e-01
1.88800e+05 4.72000e+02 -3.99130e-01 -3.51969e-01 -4.46291e-01 -4.34396e-01 -4.24250e-01 -4.44542e-01
1.89120e+05 4.72000e+02 -3.99130e-01 -3.51969e-01 -4.46291e-01 -4.34522e-01 -4.24261e-01 -4.44783e-01
1.89440e+05 4.73000e+02 -4.02028e-01 -3.76707e-01 -4.27348e-01 -4.34599e-01 -4.24271e-01 -4.44928e-01
1.89760e+05 4.74000e+02 -4.17136e-01 -3.95427e-01 -4.38845e-01 -4.34636e-01 -4.24294e-01 -4.44977e-01
1.90080e+05 4.75000e+02 -4.11399e-01 -3.88303e-01 -4.34496e-01 -4.34637e-01 -4.24342e-01 -4.44932e-01
1.90400e+05 4.76000e+02 -4.26131e-01 -4.04501e-01 -4.47760e-01 -4.34609e-01 -4.24422e-01 -4.44796e-01
1.90720e+05 4.76000e+02 -4.26131e-01 -4.04501e-01 -4.47760e-01 -4.34556e-01 -4.24539e-01 -4.44573e-01
1.91040e+05 4.77000e+02 -4.51400e-01 -4.04907e-01 -4.97893e-01 -4.34481e-01 -4.24694e-01 -4.44267e-01
1.91360e+05 4.78000e+02 -4.23450e-01 -4.00275e-01 -4.46625e-01 -4.34381e-01 -4.24880e-01 -4.43882e-01
1.91680e+05 4.79000e+02 -5.08102e-01 -4.37109e-01 -5.79094e-01 -4.34253e-01 -4.25091e-01 -4.43416e-01
1.92000e+05 4.80000e+02 -4.16102e-01 -3.60299e-01 -4.71905e-01 -4.34092e-01 -4.25313e-01 -4.42870e-01
1.92320e+05 4.80000e+02 -4.16102e-01 -3.60299e-01 -4.71905e-01 -4.33888e-01 -4.25534e-01 -4.42242e-01
1.92640e+05 4.81000e+02 -4.02407e-01 -3.74464e-01 -4.30350e-01 -4.33633e-01 -4.25739e-01 -4.41527e-01
1.92960e+05 4.82000e+02 -4.36120e-01 -3.97656e-01 -4.74585e-01 -4.33321e-01 -4.25913e-01 -4.40728e-01
1.93280e+05 4.83000e+02 -4.08385e-01 -3.56769e-01 -4.60002e-01 -4.32948e-01 -4.26047e-01 -4.39848e-01
1.93600e+05 4.84000e+02 -3.99079e-01 -3.57113e-01 -4.41044e-01 -4.32513e-01 -4.26128e-01 -4.38898e-01
1.93920e+05 4.84000e+02 -3.99079e-01 -3.57113e-01 -4.41044e-01 -4.32023e-01 -4.26148e-01 -4.37899e-01
1.94240e+05 4.85000e+02 -4.78202e-01 -4.44319e-01 -5.12085e-01 -4.31489e-01 -4.26098e-01 -4.36880e-01
1.94560e+05 4.86000e+02 -4.25927e-01 -3.76873e-01 -4.74981e-01 -4.30927e-01 -4.25973e-01 -4.35881e-01
1.94880e+05 4.87000e+02 -4.32002e-01 -4.07032e-01 -4.56971e-01 -4.30355e-01 -4.25767e-01 -4.34943e-01
1.95200e+05 4.88000e+02 -4.04103e-01 -3.82839e-01 -4.25367e-01 -4.29794e-01 -4.25476e-01 -4.34112e-01
1.95520e+05 4.88000e+02 -4.04103e-01 -3.82839e-01 -4.25367e-01 -4.29263e-01 -4.25107e-01 -4.33420e-01
1.95840e+05 4.89000e+02 -4.18929e-01 -3.73606e-01 -4.64252e-01 -4.28779e-01 -4.24672e-01 -4.32885e-01
1.96160e+05 4.90000e+02 -4.59619e-01 -4.39625e-01 -4.79613e-01 -4.28353e-01 -4.24198e-01 -4.32508e-01
1.96480e+05 4.91000e+02 -4.39308e-01 -4.13889e-01 -4.64727e-01 -4.27993e-01 -4.23714e-01 -4.32272e-01
1.96800e+05 4.92000e+02 -4.25075e-01 -4.02048e-01 -4.48102e-01 -4.27705e-01 -4.23251e-01 -4.32158e-01
1.97120e+05 4.92000e+02 -4.25075e-01 -4.02048e-01 -4.48102e-01 -4.27486e-01 -4.22826e-01 -4.32146e-01
1.97440e+05 4.93000e+02 -4.42872e-01 -3.78033e-01 -5.07712e-01 -4.27334e-01 -4.22446e-01 -4.32222e-01
1.97760e+05 4.94000e+02 -4.50029e-01 -3.86060e-01 -5.13998e-01 -4.27243e-01 -4.22106e-01 -4.32380e-01
1.98080e+05 4.95000e+02 -4.04344e-01 -3.73072e-01 -4.35617e-01 -4.27205e-01 -4.21791e-01 -4.32619e-01
1.98400e+05 4.96000e+02 -4.73150e-01 -4.22975e-01 -5.23326e-01 -4.27212e-01 -4.21482e-01 -4.32943e-01
1.98720e+05 4.96000e+02 -4.73150e-01 -4.22975e-01 -5.23326e-01 -4.27256e-01 -4.21163e-01 -4.33350e-01
1.99040e+05 4.97000e+02 -4.43925e-01 -4.09128e-01 -4.78722e-01 -4.27329e-01 -4.20824e-01 -4.33834e-01
1.99360e+05 4.98000e+02 -4.06386e-01 -3.79545e-01 -4.33228e-01 -4.27425e-01 -4.20470e-01 -4.34381e-01
1.99680e+05 4.99000e+02 -4.40935e-01 -3.70889e-01 -5.10982e-01 -4.27541e-01 -4.20111e-01 -4.34971e-01


==> fig/parallel/shkadov_32_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
3.20000e+02 0.00000e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
6.40000e+02 1.00000e+00 -3.04513e+00 -2.69597e+00 -3.39428e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
9.60000e+02 2.00000e+00 -3.13655e+00 -2.96161e+00 -3.31148e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.28000e+03 3.00000e+00 -3.07993e+00 -2.82154e+00 -3.33832e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.60000e+03 4.00000e+00 -2.86170e+00 -2.56371e+00 -3.15969e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.92000e+03 4.00000e+00 -2.86170e+00 -2.56371e+00 -3.15969e+00 -3.00619e+00 -2.84806e+00 -3.16431e+00
2.24000e+03 5.00000e+00 -3.34689e+00 -3.01037e+00 -3.68341e+00 -3.00619e+00 -2.84807e+00 -3.16431e+00
2.56000e+03 6.00000e+00 -2.99427e+00 -2.74530e+00 -3.24323e+00 -3.00619e+00 -2.84808e+00 -3.16431e+00
2.88000e+03 7.00000e+00 -2.96717e+00 -2.66197e+00 -3.27237e+00 -3.00620e+00 -2.84812e+00 -3.16428e+00
3.20000e+03 8.00000e+00 -3.01817e+00 -2.72791e+00 -3.30844e+00 -3.00623e+00 -2.84822e+00 -3.16425e+00
3.52000e+03 8.00000e+00 -3.01817e+00 -2.72791e+00 -3.30844e+00 -3.00629e+00 -2.84840e+00 -3.16419e+00
3.84000e+03 9.00000e+00 -2.79917e+00 -2.66365e+00 -2.93469e+00 -3.00640e+00 -2.84872e+00 -3.16408e+00
4.16000e+03 1.00000e+01 -3.25278e+00 -2.89512e+00 -3.61043e+00 -3.00658e+00 -2.84927e+00 -3.16389e+00
4.48000e+03 1.10000e+01 -3.32331e+00 -2.94000e+00 -3.70662e+00 -3.00685e+00 -2.85013e+00 -3.16358e+00
4.80000e+03 1.20000e+01 -3.04614e+00 -2.81226e+00 -3.28001e+00 -3.00725e+00 -2.85140e+00 -3.16310e+00
5.12000e+03 1.20000e+01 -3.04614e+00 -2.81226e+00 -3.28001e+00 -3.00780e+00 -2.85321e+00 -3.16239e+00
5.44000e+03 1.30000e+01 -2.94344e+00 -2.67624e+00 -3.21065e+00 -3.00852e+00 -2.85567e+00 -3.16137e+00
5.76000e+03 1.40000e+01 -3.11213e+00 -2.96168e+00 -3.26259e+00 -3.00942e+00 -2.85888e+00 -3.15997e+00
6.08000e+03 1.50000e+01 -3.10380e+00 -2.63735e+00 -3.57026e+00 -3.01051e+00 -2.86291e+00 -3.15811e+00
6.40000e+03 1.60000e+01 -3.05078e+00 -2.73925e+00 -3.36231e+00 -3.01177e+00 -2.86782e+00 -3.15572e+00
6.72000e+03 1.60000e+01 -3.05078e+00 -2.73925e+00 -3.36231e+00 -3.01319e+00 -2.87361e+00 -3.15276e+00
7.04000e+03 1.70000e+01 -3.34016e+00 -3.29047e+00 -3.38985e+00 -3.01475e+00 -2.88027e+00 -3.14924e+00
7.36000e+03 1.80000e+01 -2.98404e+00 -2.86552e+00 -3.10257e+00 -3.01644e+00 -2.88774e+00 -3.14515e+00
7.68000e+03 1.90000e+01 -3.18117e+00 -2.98930e+00 -3.37304e+00 -3.01826e+00 -2.89597e+00 -3.14055e+00
8.00000e+03 2.00000e+01 -2.95826e+00 -2.59385e+00 -3.32266e+00 -3.02019e+00 -2.90486e+00 -3.13551e+00
8.32000e+03 2.00000e+01 -2.95826e+00 -2.59385e+00 -3.32266e+00 -3.02222e+00 -2.91434e+00 -3.13010e+00
8.64000e+03 2.10000e+01 -3.22158e+00 -2.94594e+00 -3.49722e+00 -3.02436e+00 -2.92431e+00 -3.12442e+00
8.96000e+03 2.20000e+01 -3.09127e+00 -3.01137e+00 -3.17116e+00 -3.02661e+00 -2.93468e+00 -3.11855e+00
9.28000e+03 2.30000e+01 -3.02427e+00 -2.68508e+00 -3.36346e+00 -3.02898e+00 -2.94536e+00 -3.11259e+00
9.60000e+03 2.40000e+01 -3.01593e+00 -2.63337e+00 -3.39849e+00 -3.03145e+00 -2.95627e+00 -3.10663e+00
9.92000e+03 2.40000e+01 -3.01593e+00 -2.63337e+00 -3.39849e+00 -3.03405e+00 -2.96729e+00 -3.10081e+00
1.02400e+04 2.50000e+01 -2.96922e+00 -2.71837e+00 -3.22006e+00 -3.03678e+00 -2.97829e+00 -3.09527e+00
1.05600e+04 2.60000e+01 -3.19642e+00 -3.00706e+00 -3.38579e+00 -3.03964e+00 -2.98910e+00 -3.09017e+00
1.08800e+04 2.70000e+01 -3.13059e+00 -2.80949e+00 -3.45170e+00 -3.04261e+00 -2.99952e+00 -3.08571e+00
1.12000e+04 2.80000e+01 -3.33362e+00 -3.04278e+00 -3.62446e+00 -3.04570e+00 -3.00928e+00 -3.08212e+00
1.15200e+04 2.80000e+01 -3.33362e+00 -3.04278e+00 -3.62446e+00 -3.04888e+00 -3.01806e+00 -3.07970e+00
1.18400e+04 2.90000e+01 -3.14623e+00 -2.95465e+00 -3.33780e+00 -3.05214e+00 -3.02550e+00 -3.07877e+00
1.21600e+04 3.00000e+01 -3.19943e+00 -2.99680e+00 -3.40206e+00 -3.05542e+00 -3.03126e+00 -3.07958e+00
1.24800e+04 3.10000e+01 -2.89887e+00 -2.58490e+00 -3.21285e+00 -3.05869e+00 -3.03532e+00 -3.08207e+00
1.28000e+04 3.20000e+01 -2.41747e+00 -2.11864e+00 -2.71629e+00 -3.06191e+00 -3.03802e+00 -3.08579e+00
1.31200e+04 3.20000e+01 -2.41747e+00 -2.11864e+00 -2.71629e+00 -3.06501e+00 -3.03992e+00 -3.09010e+00
1.34400e+04 3.30000e+01 -2.50802e+00 -2.37926e+00 -2.63677e+00 -3.06797e+00 -3.04152e+00 -3.09443e+00
1.37600e+04 3.40000e+01 -2.42846e+00 -2.21515e+00 -2.64178e+00 -3.07077e+00 -3.04315e+00 -3.09839e+00
1.40800e+04 3.50000e+01 -2.25817e+00 -1.81222e+00 -2.70411e+00 -3.07339e+00 -3.04501e+00 -3.10177e+00
1.44000e+04 3.60000e+01 -2.29895e+00 -2.01691e+00 -2.58100e+00 -3.07583e+00 -3.04715e+00 -3.10451e+00
1.47200e+04 3.60000e+01 -2.29895e+00 -2.01691e+00 -2.58100e+00 -3.07810e+00 -3.04957e+00 -3.10663e+00
1.50400e+04 3.70000e+01 -2.49955e+00 -2.03643e+00 -2.96266e+00 -3.08021e+00 -3.05220e+00 -3.10822e+00
1.53600e+04 3.80000e+01 -2.44398e+00 -2.03927e+00 -2.84868e+00 -3.08213e+00 -3.05492e+00 -3.10933e+00
1.56800e+04 3.90000e+01 -2.31955e+00 -2.06500e+00 -2.57410e+00 -3.08377e+00 -3.05753e+00 -3.11001e+00
1.60000e+04 4.00000e+01 -2.44296e+00 -2.14700e+00 -2.73893e+00 -3.08502e+00 -3.05982e+00 -3.11023e+00
1.63200e+04 4.00000e+01 -2.44296e+00 -2.14700e+00 -2.73893e+00 -3.08568e+00 -3.06151e+00 -3.10986e+00
1.66400e+04 4.10000e+01 -2.55000e+00 -2.32075e+00 -2.77926e+00 -3.08550e+00 -3.06231e+00 -3.10869e+00
1.69600e+04 4.20000e+01 -2.33266e+00 -2.03163e+00 -2.63370e+00 -3.08418e+00 -3.06194e+00 -3.10641e+00
1.72800e+04 4.30000e+01 -2.58928e+00 -2.16310e+00 -3.01546e+00 -3.08138e+00 -3.06010e+00 -3.10265e+00
1.76000e+04 4.40000e+01 -2.40966e+00 -2.15758e+00 -2.66175e+00 -3.07677e+00 -3.05647e+00 -3.09707e+00
1.79200e+04 4.40000e+01 -2.40966e+00 -2.15758e+00 -2.66175e+00 -3.07005e+00 -3.05068e+00 -3.08942e+00
1.82400e+04 4.50000e+01 -2.56583e+00 -2.04496e+00 -3.08670e+00 -3.06096e+00 -3.04224e+00 -3.07967e+00
1.85600e+04 4.60000e+01 -2.25161e+00 -2.03333e+00 -2.46988e+00 -3.04931e+00 -3.03052e+00 -3.06811e+00
1.88800e+04 4.70000e+01 -2.43725e+00 -2.04286e+00 -2.83163e+00 -3.03501e+00 -3.01478e+00 -3.05524e+00
1.92000e+04 4.80000e+01 -2.62086e+00 -2.08627e+00 -3.15544e+00 -3.01805e+00 -2.99461e+00 -3.04150e+00
1.95200e+04 4.80000e+01 -2.62086e+00 -2.08627e+00 -3.15544e+00 -2.99854e+00 -2.97003e+00 -3.02705e+00
1.98400e+04 4.90000e+01 -2.29008e+00 -1.88630e+00 -2.69386e+00 -2.97666e+00 -2.94149e+00 -3.01184e+00
2.01600e+04 5.00000e+01 -2.43621e+00 -2.25797e+00 -2.61446e+00 -2.95269e+00 -2.90957e+00 -2.99581e+00
2.04800e+04 5.10000e+01 -2.75287e+00 -2.42898e+00 -3.07676e+00 -2.92695e+00 -2.87489e+00 -2.97900e+00
2.08000e+04 5.20000e+01 -2.28238e+00 -1.99037e+00 -2.57439e+00 -2.89983e+00 -2.83810e+00 -2.96155e+00
2.11200e+04 5.20000e+01 -2.28238e+00 -1.99037e+00 -2.57439e+00 -2.87172e+00 -2.79979e+00 -2.94366e+00
2.14400e+04 5.30000e+01 -2.36444e+00 -2.14774e+00 -2.58113e+00 -2.84305e+00 -2.76054e+00 -2.92555e+00
2.17600e+04 5.40000e+01 -2.40438e+00 -2.06472e+00 -2.74405e+00 -2.81420e+00 -2.72091e+00 -2.90749e+00
2.20800e+04 5.50000e+01 -2.22761e+00 -1.91065e+00 -2.54457e+00 -2.78554e+00 -2.68139e+00 -2.88970e+00
2.24000e+04 5.60000e+01 -2.48898e+00 -2.12361e+00 -2.85434e+00 -2.75742e+00 -2.64241e+00 -2.87243e+00
2.27200e+04 5.60000e+01 -2.48898e+00 -2.12361e+00 -2.85434e+00 -2.73012e+00 -2.60438e+00 -2.85586e+00
2.30400e+04 5.70000e+01 -2.42571e+00 -2.16933e+00 -2.68209e+00 -2.70390e+00 -2.56766e+00 -2.84014e+00
2.33600e+04 5.80000e+01 -2.73979e+00 -2.41156e+00 -3.06803e+00 -2.67895e+00 -2.53256e+00 -2.82535e+00
2.36800e+04 5.90000e+01 -2.40822e+00 -2.16917e+00 -2.64726e+00 -2.65544e+00 -2.49932e+00 -2.81156e+00
2.40000e+04 6.00000e+01 -2.38825e+00 -2.08292e+00 -2.69358e+00 -2.63345e+00 -2.46816e+00 -2.79874e+00
2.43200e+04 6.00000e+01 -2.38825e+00 -2.08292e+00 -2.69358e+00 -2.61305e+00 -2.43922e+00 -2.78688e+00
2.46400e+04 6.10000e+01 -2.51168e+00 -2.18340e+00 -2.83997e+00 -2.59423e+00 -2.41255e+00 -2.77592e+00
2.49600e+04 6.20000e+01 -2.56774e+00 -2.05046e+00 -3.08502e+00 -2.57697e+00 -2.38816e+00 -2.76579e+00
2.52800e+04 6.30000e+01 -2.44778e+00 -2.32285e+00 -2.57270e+00 -2.56122e+00 -2.36601e+00 -2.75642e+00
2.56000e+04 6.40000e+01 -1.81435e+00 -1.40587e+00 -2.22282e+00 -2.54688e+00 -2.34599e+00 -2.74776e+00
2.59200e+04 6.40000e+01 -1.81435e+00 -1.40587e+00 -2.22282e+00 -2.53388e+00 -2.32799e+00 -2.73977e+00
2.62400e+04 6.50000e+01 -1.65995e+00 -1.39467e+00 -1.92524e+00 -2.52213e+00 -2.31186e+00 -2.73240e+00
2.65600e+04 6.60000e+01 -1.47358e+00 -1.31840e+00 -1.62876e+00 -2.51156e+00 -2.29749e+00 -2.72562e+00
2.68800e+04 6.70000e+01 -1.52342e+00 -1.29426e+00 -1.75257e+00 -2.50209e+00 -2.28477e+00 -2.71941e+00
2.72000e+04 6.80000e+01 -1.44462e+00 -1.19625e+00 -1.69299e+00 -2.49366e+00 -2.27363e+00 -2.71370e+00
2.75200e+04 6.80000e+01 -1.44462e+00 -1.19625e+00 -1.69299e+00 -2.48622e+00 -2.26401e+00 -2.70843e+00
2.78400e+04 6.90000e+01 -1.72226e+00 -1.38481e+00 -2.05971e+00 -2.47967e+00 -2.25586e+00 -2.70348e+00
2.81600e+04 7.00000e+01 -1.70248e+00 -1.36412e+00 -2.04085e+00 -2.47392e+00 -2.24913e+00 -2.69871e+00
2.84800e+04 7.10000e+01 -1.69444e+00 -1.15172e+00 -2.23717e+00 -2.46881e+00 -2.24368e+00 -2.69394e+00
2.88000e+04 7.20000e+01 -1.67359e+00 -1.20133e+00 -2.14586e+00 -2.46412e+00 -2.23934e+00 -2.68889e+00
2.91200e+04 7.20000e+01 -1.67359e+00 -1.20133e+00 -2.14586e+00 -2.45955e+00 -2.23584e+00 -2.68326e+00
2.94400e+04 7.30000e+01 -1.68083e+00 -1.30542e+00 -2.05624e+00 -2.45475e+00 -2.23281e+00 -2.67668e+00
2.97600e+04 7.40000e+01 -1.56609e+00 -1.22617e+00 -1.90602e+00 -2.44928e+00 -2.22981e+00 -2.66874e+00
3.00800e+04 7.50000e+01 -1.71837e+00 -1.28715e+00 -2.14959e+00 -2.44268e+00 -2.22633e+00 -2.65903e+00
3.04000e+04 7.60000e+01 -1.67236e+00 -1.49037e+00 -1.85434e+00 -2.43450e+00 -2.22180e+00 -2.64719e+00
3.07200e+04 7.60000e+01 -1.67236e+00 -1.49037e+00 -1.85434e+00 -2.42430e+00 -2.21570e+00 -2.63289e+00
3.10400e+04 7.70000e+01 -1.70314e+00 -1.49236e+00 -1.91392e+00 -2.41171e+00 -2.20748e+00 -2.61594e+00
3.13600e+04 7.80000e+01 -1.67536e+00 -1.37177e+00 -1.97896e+00 -2.39646e+00 -2.19667e+00 -2.59626e+00
3.16800e+04 7.90000e+01 -1.74297e+00 -1.46472e+00 -2.02123e+00 -2.37838e+00 -2.18289e+00 -2.57388e+00
3.20000e+04 8.00000e+01 -1.76280e+00 -1.28273e+00 -2.24287e+00 -2.35743e+00 -2.16583e+00 -2.54903e+00
3.23200e+04 8.00000e+01 -1.76280e+00 -1.28273e+00 -2.24287e+00 -2.33367e+00 -2.14533e+00 -2.52201e+00
3.26400e+04 8.10000e+01 -1.68202e+00 -1.41508e+00 -1.94895e+00 -2.30728e+00 -2.12135e+00 -2.49321e+00
3.29600e+04 8.20000e+01 -1.81411e+00 -1.66048e+00 -1.96773e+00 -2.27856e+00 -2.09402e+00 -2.46310e+00
3.32800e+04 8.30000e+01 -1.60445e+00 -1.28492e+00 -1.92397e+00 -2.24783e+00 -2.06357e+00 -2.43209e+00
3.36000e+04 8.40000e+01 -1.56477e+00 -1.24499e+00 -1.88456e+00 -2.21554e+00 -2.03045e+00 -2.40063e+00
3.39200e+04 8.40000e+01 -1.56477e+00 -1.24499e+00 -1.88456e+00 -2.18211e+00 -1.99516e+00 -2.36907e+00
3.42400e+04 8.50000e+01 -1.58095e+00 -1.35608e+00 -1.80581e+00 -2.14803e+00 -1.95833e+00 -2.33773e+00
3.45600e+04 8.60000e+01 -1.63642e+00 -1.31369e+00 -1.95914e+00 -2.11375e+00 -1.92063e+00 -2.30688e+00
3.48800e+04 8.70000e+01 -1.49797e+00 -1.26293e+00 -1.73302e+00 -2.07972e+00 -1.88269e+00 -2.27675e+00
3.52000e+04 8.80000e+01 -1.49341e+00 -1.33134e+00 -1.65548e+00 -2.04635e+00 -1.84517e+00 -2.24753e+00
3.55200e+04 8.80000e+01 -1.49341e+00 -1.33134e+00 -1.65548e+00 -2.01400e+00 -1.80862e+00 -2.21939e+00
3.58400e+04 8.90000e+01 -1.47194e+00 -1.25105e+00 -1.69283e+00 -1.98299e+00 -1.77354e+00 -2.19244e+00
3.61600e+04 9.00000e+01 -1.57663e+00 -1.44773e+00 -1.70552e+00 -1.95357e+00 -1.74032e+00 -2.16681e+00
3.64800e+04 9.10000e+01 -1.63758e+00 -1.28521e+00 -1.98995e+00 -1.92590e+00 -1.70927e+00 -2.14252e+00
3.68000e+04 9.20000e+01 -1.61758e+00 -1.17985e+00 -2.05530e+00 -1.90009e+00 -1.68058e+00 -2.11961e+00
3.71200e+04 9.20000e+01 -1.61758e+00 -1.17985e+00 -2.05530e+00 -1.87620e+00 -1.65433e+00 -2.09807e+00
3.74400e+04 9.30000e+01 -1.62745e+00 -1.28554e+00 -1.96935e+00 -1.85420e+00 -1.63055e+00 -2.07785e+00
3.77600e+04 9.40000e+01 -1.64756e+00 -1.45772e+00 -1.83740e+00 -1.83401e+00 -1.60916e+00 -2.05886e+00
3.80800e+04 9.50000e+01 -1.86661e+00 -1.63379e+00 -2.09943e+00 -1.81550e+00 -1.59002e+00 -2.04099e+00
3.84000e+04 9.60000e+01 -1.14638e+00 -1.07488e+00 -1.21789e+00 -1.79853e+00 -1.57295e+00 -2.02410e+00
3.87200e+04 9.60000e+01 -1.14638e+00 -1.07488e+00 -1.21789e+00 -1.78291e+00 -1.55775e+00 -2.00808e+00
3.90400e+04 9.70000e+01 -1.23000e+00 -1.05202e+00 -1.40799e+00 -1.76847e+00 -1.54418e+00 -1.99277e+00
3.93600e+04 9.80000e+01 -1.20004e+00 -1.09101e+00 -1.30908e+00 -1.75504e+00 -1.53203e+00 -1.97805e+00
3.96800e+04 9.90000e+01 -1.15718e+00 -1.03843e+00 -1.27593e+00 -1.74248e+00 -1.52110e+00 -1.96385e+00
4.00000e+04 1.00000e+02 -1.15428e+00 -1.07151e+00 -1.23706e+00 -1.73065e+00 -1.51120e+00 -1.95009e+00
4.03200e+04 1.00000e+02 -1.15428e+00 -1.07151e+00 -1.23706e+00 -1.71946e+00 -1.50218e+00 -1.93675e+00
4.06400e+04 1.01000e+02 -1.25196e+00 -1.01889e+00 -1.48502e+00 -1.70886e+00 -1.49392e+00 -1.92379e+00
4.09600e+04 1.02000e+02 -1.15135e+00 -1.05023e+00 -1.25248e+00 -1.69877e+00 -1.48631e+00 -1.91123e+00
4.12800e+04 1.03000e+02 -1.08741e+00 -9.74109e-01 -1.20071e+00 -1.68917e+00 -1.47929e+00 -1.89905e+00
4.16000e+04 1.04000e+02 -1.37264e+00 -1.10702e+00 -1.63826e+00 -1.67996e+00 -1.47275e+00 -1.88718e+00
4.19200e+04 1.04000e+02 -1.37264e+00 -1.10702e+00 -1.63826e+00 -1.67109e+00 -1.46663e+00 -1.87555e+00
4.22400e+04 1.05000e+02 -1.29445e+00 -1.10555e+00 -1.48335e+00 -1.66241e+00 -1.46080e+00 -1.86402e+00
4.25600e+04 1.06000e+02 -1.20254e+00 -1.08107e+00 -1.32401e+00 -1.65379e+00 -1.45515e+00 -1.85244e+00
4.28800e+04 1.07000e+02 -1.11591e+00 -1.02836e+00 -1.20346e+00 -1.64505e+00 -1.44951e+00 -1.84059e+00
4.32000e+04 1.08000e+02 -1.10048e+00 -9.74456e-01 -1.22650e+00 -1.63600e+00 -1.44372e+00 -1.82828e+00
4.35200e+04 1.08000e+02 -1.10048e+00 -9.74456e-01 -1.22650e+00 -1.62645e+00 -1.43760e+00 -1.81529e+00
4.38400e+04 1.09000e+02 -1.25201e+00 -1.14775e+00 -1.35627e+00 -1.61621e+00 -1.43097e+00 -1.80145e+00
4.41600e+04 1.10000e+02 -1.23313e+00 -9.11700e-01 -1.55456e+00 -1.60514e+00 -1.42367e+00 -1.78662e+00
4.44800e+04 1.11000e+02 -1.19568e+00 -1.09579e+00 -1.29558e+00 -1.59315e+00 -1.41558e+00 -1.77072e+00
4.48000e+04 1.12000e+02 -1.06765e+00 -9.22900e-01 -1.21241e+00 -1.58015e+00 -1.40658e+00 -1.75372e+00
4.51200e+04 1.12000e+02 -1.06765e+00 -9.22900e-01 -1.21241e+00 -1.56615e+00 -1.39665e+00 -1.73565e+00
4.54400e+04 1.13000e+02 -1.16011e+00 -1.02849e+00 -1.29172e+00 -1.55119e+00 -1.38576e+00 -1.71661e+00
4.57600e+04 1.14000e+02 -1.09991e+00 -9.73274e-01 -1.22654e+00 -1.53534e+00 -1.37398e+00 -1.69670e+00
4.60800e+04 1.15000e+02 -1.07945e+00 -9.38401e-01 -1.22050e+00 -1.51875e+00 -1.36139e+00 -1.67611e+00
4.64000e+04 1.16000e+02 -1.32696e+00 -1.06096e+00 -1.59295e+00 -1.50154e+00 -1.34809e+00 -1.65500e+00
4.67200e+04 1.16000e+02 -1.32696e+00 -1.06096e+00 -1.59295e+00 -1.48389e+00 -1.33423e+00 -1.63356e+00
4.70400e+04 1.17000e+02 -1.13517e+00 -9.92499e-01 -1.27785e+00 -1.46597e+00 -1.31995e+00 -1.61200e+00
4.73600e+04 1.18000e+02 -1.25659e+00 -9.75412e-01 -1.53776e+00 -1.44796e+00 -1.30542e+00 -1.59051e+00
4.76800e+04 1.19000e+02 -1.30528e+00 -1.17873e+00 -1.43183e+00 -1.43001e+00 -1.29078e+00 -1.56925e+00
4.80000e+04 1.20000e+02 -1.18147e+00 -1.02610e+00 -1.33684e+00 -1.41228e+00 -1.27618e+00 -1.54839e+00
4.83200e+04 1.20000e+02 -1.18147e+00 -1.02610e+00 -1.33684e+00 -1.39489e+00 -1.26173e+00 -1.52806e+00
4.86400e+04 1.21000e+02 -1.29526e+00 -1.17037e+00 -1.42015e+00 -1.37795e+00 -1.24754e+00 -1.50836e+00
4.89600e+04 1.22000e+02 -1.22209e+00 -1.11087e+00 -1.33331e+00 -1.36156e+00 -1.23371e+00 -1.48940e+00
4.92800e+04 1.23000e+02 -1.16752e+00 -1.05422e+00 -1.28082e+00 -1.34577e+00 -1.22031e+00 -1.47124e+00
4.96000e+04 1.24000e+02 -1.11344e+00 -8.77827e-01 -1.34905e+00 -1.33068e+00 -1.20739e+00 -1.45396e+00
4.99200e+04 1.24000e+02 -1.11344e+00 -8.77827e-01 -1.34905e+00 -1.31631e+00 -1.19500e+00 -1.43762e+00
5.02400e+04 1.25000e+02 -1.28087e+00 -1.10656e+00 -1.45518e+00 -1.30273e+00 -1.18319e+00 -1.42226e+00
5.05600e+04 1.26000e+02 -1.12391e+00 -1.02394e+00 -1.22387e+00 -1.28998e+00 -1.17201e+00 -1.40796e+00
5.08800e+04 1.27000e+02 -1.23317e+00 -9.87110e-01 -1.47924e+00 -1.27812e+00 -1.16151e+00 -1.39474e+00
5.12000e+04 1.28000e+02 -8.95865e-01 -8.30395e-01 -9.61335e-01 -1.26718e+00 -1.15174e+00 -1.38262e+00
5.15200e+04 1.28000e+02 -8.95865e-01 -8.30395e-01 -9.61335e-01 -1.25720e+00 -1.14278e+00 -1.37162e+00
5.18400e+04 1.29000e+02 -9.66403e-01 -8.98910e-01 -1.03390e+00 -1.24819e+00 -1.13466e+00 -1.36172e+00
5.21600e+04 1.30000e+02 -9.62838e-01 -8.28319e-01 -1.09736e+00 -1.24016e+00 -1.12744e+00 -1.35289e+00
5.24800e+04 1.31000e+02 -9.18678e-01 -8.31336e-01 -1.00602e+00 -1.23311e+00 -1.12113e+00 -1.34508e+00
5.28000e+04 1.32000e+02 -9.28212e-01 -8.80118e-01 -9.76306e-01 -1.22700e+00 -1.11576e+00 -1.33823e+00
5.31200e+04 1.32000e+02 -9.28212e-01 -8.80118e-01 -9.76306e-01 -1.22177e+00 -1.11130e+00 -1.33224e+00
5.34400e+04 1.33000e+02 -9.00998e-01 -7.61091e-01 -1.04090e+00 -1.21735e+00 -1.10769e+00 -1.32702e+00
5.37600e+04 1.34000e+02 -8.86875e-01 -8.07075e-01 -9.66675e-01 -1.21366e+00 -1.10488e+00 -1.32244e+00
5.40800e+04 1.35000e+02 -9.84021e-01 -8.84247e-01 -1.08379e+00 -1.21055e+00 -1.10276e+00 -1.31835e+00
5.44000e+04 1.36000e+02 -8.97938e-01 -7.71130e-01 -1.02475e+00 -1.20790e+00 -1.10121e+00 -1.31458e+00
5.47200e+04 1.36000e+02 -8.97938e-01 -7.71130e-01 -1.02475e+00 -1.20552e+00 -1.10007e+00 -1.31098e+00
5.50400e+04 1.37000e+02 -9.51319e-01 -7.93622e-01 -1.10902e+00 -1.20326e+00 -1.09918e+00 -1.30734e+00
5.53600e+04 1.38000e+02 -9.30747e-01 -7.65930e-01 -1.09556e+00 -1.20091e+00 -1.09835e+00 -1.30348e+00
5.56800e+04 1.39000e+02 -9.33987e-01 -8.02494e-01 -1.06548e+00 -1.19831e+00 -1.09740e+00 -1.29921e+00
5.60000e+04 1.40000e+02 -1.08662e+00 -7.78813e-01 -1.39442e+00 -1.19525e+00 -1.09613e+00 -1.29437e+00
5.63200e+04 1.40000e+02 -1.08662e+00 -7.78813e-01 -1.39442e+00 -1.19159e+00 -1.09439e+00 -1.28879e+00
5.66400e+04 1.41000e+02 -9.34431e-01 -7.52984e-01 -1.11588e+00 -1.18720e+00 -1.09203e+00 -1.28237e+00
5.69600e+04 1.42000e+02 -9.34801e-01 -7.17043e-01 -1.15256e+00 -1.18197e+00 -1.08892e+00 -1.27502e+00
5.72800e+04 1.43000e+02 -8.96316e-01 -8.11257e-01 -9.81375e-01 -1.17584e+00 -1.08500e+00 -1.26669e+00
5.76000e+04 1.44000e+02 -1.00647e+00 -8.31808e-01 -1.18114e+00 -1.16879e+00 -1.08020e+00 -1.25739e+00
5.79200e+04 1.44000e+02 -1.00647e+00 -8.31808e-01 -1.18114e+00 -1.16084e+00 -1.07452e+00 -1.24716e+00
5.82400e+04 1.45000e+02 -9.17348e-01 -8.81992e-01 -9.52704e-01 -1.15204e+00 -1.06799e+00 -1.23608e+00
5.85600e+04 1.46000e+02 -9.65279e-01 -8.28514e-01 -1.10204e+00 -1.14248e+00 -1.06064e+00 -1.22431e+00
5.88800e+04 1.47000e+02 -9.83596e-01 -8.45368e-01 -1.12182e+00 -1.13228e+00 -1.05255e+00 -1.21201e+00
5.92000e+04 1.48000e+02 -9.72596e-01 -8.08869e-01 -1.13632e+00 -1.12159e+00 -1.04380e+00 -1.19937e+00
5.95200e+04 1.48000e+02 -9.72596e-01 -8.08869e-01 -1.13632e+00 -1.11056e+00 -1.03450e+00 -1.18662e+00
5.98400e+04 1.49000e+02 -9.14251e-01 -7.87039e-01 -1.04146e+00 -1.09934e+00 -1.02472e+00 -1.17396e+00
6.01600e+04 1.50000e+02 -1.02215e+00 -7.58868e-01 -1.28542e+00 -1.08810e+00 -1.01458e+00 -1.16162e+00
6.04800e+04 1.51000e+02 -9.71957e-01 -8.34140e-01 -1.10977e+00 -1.07699e+00 -1.00421e+00 -1.14977e+00
6.08000e+04 1.52000e+02 -9.64202e-01 -8.02269e-01 -1.12614e+00 -1.06613e+00 -9.93708e-01 -1.13855e+00
6.11200e+04 1.52000e+02 -9.64202e-01 -8.02269e-01 -1.12614e+00 -1.05564e+00 -9.83202e-01 -1.12808e+00
6.14400e+04 1.53000e+02 -9.35977e-01 -7.15724e-01 -1.15623e+00 -1.04562e+00 -9.72814e-01 -1.11843e+00
6.17600e+04 1.54000e+02 -9.37611e-01 -7.67000e-01 -1.10822e+00 -1.03614e+00 -9.62672e-01 -1.10962e+00
6.20800e+04 1.55000e+02 -9.21341e-01 -8.38324e-01 -1.00436e+00 -1.02727e+00 -9.52884e-01 -1.10165e+00
6.24000e+04 1.56000e+02 -1.08789e+00 -8.63323e-01 -1.31246e+00 -1.01902e+00 -9.43555e-01 -1.09449e+00
6.27200e+04 1.56000e+02 -1.08789e+00 -8.63323e-01 -1.31246e+00 -1.01145e+00 -9.34764e-01 -1.08813e+00
6.30400e+04 1.57000e+02 -1.00996e+00 -8.89831e-01 -1.13009e+00 -1.00454e+00 -9.26568e-01 -1.08251e+00
6.33600e+04 1.58000e+02 -8.76460e-01 -7.87088e-01 -9.65832e-01 -9.98307e-01 -9.18993e-01 -1.07762e+00
6.36800e+04 1.59000e+02 -9.33051e-01 -8.44199e-01 -1.02190e+00 -9.92727e-01 -9.12052e-01 -1.07340e+00
6.40000e+04 1.60000e+02 -7.31027e-01 -5.62523e-01 -8.99532e-01 -9.87779e-01 -9.05724e-01 -1.06983e+00
6.43200e+04 1.60000e+02 -7.31027e-01 -5.62523e-01 -8.99532e-01 -9.83434e-01 -8.99982e-01 -1.06689e+00
6.46400e+04 1.61000e+02 -8.28151e-01 -7.63514e-01 -8.92788e-01 -9.79650e-01 -8.94786e-01 -1.06451e+00
6.49600e+04 1.62000e+02 -7.40082e-01 -6.53273e-01 -8.26891e-01 -9.76387e-01 -8.90092e-01 -1.06268e+00
6.52800e+04 1.63000e+02 -7.28257e-01 -6.37922e-01 -8.18592e-01 -9.73608e-01 -8.85851e-01 -1.06136e+00
6.56000e+04 1.64000e+02 -7.74803e-01 -6.85360e-01 -8.64245e-01 -9.71263e-01 -8.82030e-01 -1.06050e+00
6.59200e+04 1.64000e+02 -7.74803e-01 -6.85360e-01 -8.64245e-01 -9.69309e-01 -8.78586e-01 -1.06003e+00
6.62400e+04 1.65000e+02 -7.49953e-01 -6.97493e-01 -8.02414e-01 -9.67690e-01 -8.75487e-01 -1.05989e+00
6.65600e+04 1.66000e+02 -7.76522e-01 -6.74819e-01 -8.78226e-01 -9.66351e-01 -8.72695e-01 -1.06001e+00
6.68800e+04 1.67000e+02 -6.98332e-01 -6.37484e-01 -7.59180e-01 -9.65218e-01 -8.70165e-01 -1.06027e+00
6.72000e+04 1.68000e+02 -7.36432e-01 -6.25134e-01 -8.47730e-01 -9.64205e-01 -8.67847e-01 -1.06056e+00
6.75200e+04 1.68000e+02 -7.36432e-01 -6.25134e-01 -8.47730e-01 -9.63213e-01 -8.65678e-01 -1.06075e+00
6.78400e+04 1.69000e+02 -7.25013e-01 -6.40176e-01 -8.09850e-01 -9.62135e-01 -8.63588e-01 -1.06068e+00
6.81600e+04 1.70000e+02 -8.06488e-01 -6.69685e-01 -9.43292e-01 -9.60852e-01 -8.61497e-01 -1.06021e+00
6.84800e+04 1.71000e+02 -9.10302e-01 -7.63005e-01 -1.05760e+00 -9.59245e-01 -8.59331e-01 -1.05916e+00
6.88000e+04 1.72000e+02 -7.62681e-01 -6.12649e-01 -9.12714e-01 -9.57201e-01 -8.57009e-01 -1.05739e+00
6.91200e+04 1.72000e+02 -7.62681e-01 -6.12649e-01 -9.12714e-01 -9.54619e-01 -8.54462e-01 -1.05478e+00
6.94400e+04 1.73000e+02 -7.49046e-01 -6.55184e-01 -8.42908e-01 -9.51411e-01 -8.51631e-01 -1.05119e+00
6.97600e+04 1.74000e+02 -7.24431e-01 -6.60753e-01 -7.88109e-01 -9.47512e-01 -8.48465e-01 -1.04656e+00
7.00800e+04 1.75000e+02 -7.98794e-01 -6.69973e-01 -9.27615e-01 -9.42883e-01 -8.44923e-01 -1.04084e+00
7.04000e+04 1.76000e+02 -7.53697e-01 -5.84306e-01 -9.23089e-01 -9.37518e-01 -8.40978e-01 -1.03406e+00
7.07200e+04 1.76000e+02 -7.53697e-01 -5.84306e-01 -9.23089e-01 -9.31437e-01 -8.36613e-01 -1.02626e+00
7.10400e+04 1.77000e+02 -8.28630e-01 -7.22635e-01 -9.34624e-01 -9.24688e-01 -8.31830e-01 -1.01755e+00
7.13600e+04 1.78000e+02 -8.58447e-01 -7.59113e-01 -9.57782e-01 -9.17349e-01 -8.26647e-01 -1.00805e+00
7.16800e+04 1.79000e+02 -8.50559e-01 -7.77576e-01 -9.23543e-01 -9.09524e-01 -8.21092e-01 -9.97956e-01
7.20000e+04 1.80000e+02 -8.90412e-01 -7.95388e-01 -9.85436e-01 -9.01325e-01 -8.15210e-01 -9.87439e-01
7.23200e+04 1.80000e+02 -8.90412e-01 -7.95388e-01 -9.85436e-01 -8.92877e-01 -8.09063e-01 -9.76692e-01
7.26400e+04 1.81000e+02 -8.41714e-01 -7.96415e-01 -8.87013e-01 -8.84306e-01 -8.02715e-01 -9.65897e-01
7.29600e+04 1.82000e+02 -8.19417e-01 -7.32112e-01 -9.06723e-01 -8.75740e-01 -7.96238e-01 -9.55242e-01
7.32800e+04 1.83000e+02 -8.33286e-01 -7.21505e-01 -9.45067e-01 -8.67290e-01 -7.89709e-01 -9.44871e-01
7.36000e+04 1.84000e+02 -7.26758e-01 -6.40326e-01 -8.13189e-01 -8.59068e-01 -7.83201e-01 -9.34934e-01
7.39200e+04 1.84000e+02 -7.26758e-01 -6.40326e-01 -8.13189e-01 -8.51168e-01 -7.76792e-01 -9.25543e-01
7.42400e+04 1.85000e+02 -7.57327e-01 -6.56565e-01 -8.58090e-01 -8.43681e-01 -7.70562e-01 -9.16801e-01
7.45600e+04 1.86000e+02 -7.78092e-01 -7.05248e-01 -8.50936e-01 -8.36685e-01 -7.64591e-01 -9.08780e-01
7.48800e+04 1.87000e+02 -7.63007e-01 -6.14631e-01 -9.11383e-01 -8.30248e-01 -7.58967e-01 -9.01529e-01
7.52000e+04 1.88000e+02 -8.27393e-01 -7.32792e-01 -9.21993e-01 -8.24426e-01 -7.53780e-01 -8.95073e-01
7.55200e+04 1.88000e+02 -8.27393e-01 -7.32792e-01 -9.21993e-01 -8.19263e-01 -7.49117e-01 -8.89410e-01
7.58400e+04 1.89000e+02 -7.73749e-01 -6.36282e-01 -9.11215e-01 -8.14786e-01 -7.45056e-01 -8.84515e-01
7.61600e+04 1.90000e+02 -7.77474e-01 -6.69160e-01 -8.85788e-01 -8.11003e-01 -7.41661e-01 -8.80345e-01
7.64800e+04 1.91000e+02 -8.30903e-01 -7.09611e-01 -9.52196e-01 -8.07902e-01 -7.38971e-01 -8.76834e-01
7.68000e+04 1.92000e+02 -7.26314e-01 -6.31309e-01 -8.21320e-01 -8.05452e-01 -7.36998e-01 -8.73907e-01
7.71200e+04 1.92000e+02 -7.26314e-01 -6.31309e-01 -8.21320e-01 -8.03601e-01 -7.35723e-01 -8.71478e-01
7.74400e+04 1.93000e+02 -7.32684e-01 -6.30266e-01 -8.35103e-01 -8.02281e-01 -7.35099e-01 -8.69463e-01
7.77600e+04 1.94000e+02 -6.76539e-01 -5.54500e-01 -7.98578e-01 -8.01412e-01 -7.35045e-01 -8.67779e-01
7.80800e+04 1.95000e+02 -6.85924e-01 -5.98272e-01 -7.73576e-01 -8.00910e-01 -7.35467e-01 -8.66354e-01
7.84000e+04 1.96000e+02 -7.20343e-01 -5.95490e-01 -8.45196e-01 -8.00687e-01 -7.36251e-01 -8.65123e-01
7.87200e+04 1.96000e+02 -7.20343e-01 -5.95490e-01 -8.45196e-01 -8.00658e-01 -7.37282e-01 -8.64033e-01
7.90400e+04 1.97000e+02 -6.96953e-01 -6.75781e-01 -7.18125e-01 -8.00744e-01 -7.38446e-01 -8.63043e-01
7.93600e+04 1.98000e+02 -7.12331e-01 -6.04527e-01 -8.20134e-01 -8.00877e-01 -7.39641e-01 -8.62113e-01
7.96800e+04 1.99000e+02 -6.79634e-01 -5.98095e-01 -7.61172e-01 -8.00992e-01 -7.40775e-01 -8.61209e-01
8.00000e+04 2.00000e+02 -6.90046e-01 -5.74624e-01 -8.05468e-01 -8.01034e-01 -7.41777e-01 -8.60291e-01
8.03200e+04 2.00000e+02 -6.90046e-01 -5.74624e-01 -8.05468e-01 -8.00954e-01 -7.42589e-01 -8.59319e-01
8.06400e+04 2.01000e+02 -7.78372e-01 -6.55026e-01 -9.01718e-01 -8.00706e-01 -7.43168e-01 -8.58243e-01
8.09600e+04 2.02000e+02 -6.35095e-01 -5.71642e-01 -6.98547e-01 -8.00248e-01 -7.43484e-01 -8.57012e-01
8.12800e+04 2.03000e+02 -7.17531e-01 -5.43418e-01 -8.91645e-01 -7.99543e-01 -7.43516e-01 -8.55569e-01
8.16000e+04 2.04000e+02 -6.61326e-01 -5.91781e-01 -7.30871e-01 -7.98557e-01 -7.43249e-01 -8.53864e-01
8.19200e+04 2.04000e+02 -6.61326e-01 -5.91781e-01 -7.30871e-01 -7.97262e-01 -7.42674e-01 -8.51850e-01
8.22400e+04 2.05000e+02 -7.18587e-01 -6.64060e-01 -7.73115e-01 -7.95638e-01 -7.41782e-01 -8.49494e-01
8.25600e+04 2.06000e+02 -7.19410e-01 -6.03623e-01 -8.35198e-01 -7.93672e-01 -7.40571e-01 -8.46774e-01
8.28800e+04 2.07000e+02 -7.12367e-01 -6.39715e-01 -7.85019e-01 -7.91362e-01 -7.39038e-01 -8.43686e-01
8.32000e+04 2.08000e+02 -7.78674e-01 -7.31191e-01 -8.26157e-01 -7.88715e-01 -7.37188e-01 -8.40241e-01
8.35200e+04 2.08000e+02 -7.78674e-01 -7.31191e-01 -8.26157e-01 -7.85746e-01 -7.35027e-01 -8.36466e-01
8.38400e+04 2.09000e+02 -7.06652e-01 -6.39714e-01 -7.73590e-01 -7.82482e-01 -7.32567e-01 -8.32398e-01
8.41600e+04 2.10000e+02 -7.78279e-01 -6.23118e-01 -9.33440e-01 -7.78955e-01 -7.29823e-01 -8.28086e-01
8.44800e+04 2.11000e+02 -7.39463e-01 -6.59539e-01 -8.19388e-01 -7.75203e-01 -7.26820e-01 -8.23585e-01
8.48000e+04 2.12000e+02 -6.79879e-01 -6.06827e-01 -7.52931e-01 -7.71270e-01 -7.23588e-01 -8.18952e-01
8.51200e+04 2.12000e+02 -6.79879e-01 -6.06827e-01 -7.52931e-01 -7.67204e-01 -7.20164e-01 -8.14244e-01
8.54400e+04 2.13000e+02 -7.00553e-01 -6.11773e-01 -7.89332e-01 -7.63056e-01 -7.16596e-01 -8.09516e-01
8.57600e+04 2.14000e+02 -7.00694e-01 -6.23443e-01 -7.77945e-01 -7.58880e-01 -7.12937e-01 -8.04823e-01
8.60800e+04 2.15000e+02 -7.06811e-01 -6.76218e-01 -7.37404e-01 -7.54731e-01 -7.09250e-01 -8.00213e-01
8.64000e+04 2.16000e+02 -7.35243e-01 -6.23013e-01 -8.47474e-01 -7.50667e-01 -7.05595e-01 -7.95738e-01
8.67200e+04 2.16000e+02 -7.35243e-01 -6.23013e-01 -8.47474e-01 -7.46740e-01 -7.02036e-01 -7.91444e-01
8.70400e+04 2.17000e+02 -7.09703e-01 -6.71286e-01 -7.48119e-01 -7.43005e-01 -6.98631e-01 -7.87379e-01
8.73600e+04 2.18000e+02 -7.56530e-01 -6.65028e-01 -8.48033e-01 -7.39506e-01 -6.95428e-01 -7.83584e-01
8.76800e+04 2.19000e+02 -6.95028e-01 -6.09844e-01 -7.80212e-01 -7.36279e-01 -6.92464e-01 -7.80095e-01
8.80000e+04 2.20000e+02 -6.91908e-01 -6.18010e-01 -7.65806e-01 -7.33353e-01 -6.89764e-01 -7.76941e-01
8.83200e+04 2.20000e+02 -6.91908e-01 -6.18010e-01 -7.65806e-01 -7.30740e-01 -6.87340e-01 -7.74140e-01
8.86400e+04 2.21000e+02 -7.11479e-01 -5.76682e-01 -8.46275e-01 -7.28445e-01 -6.85193e-01 -7.71697e-01
8.89600e+04 2.22000e+02 -7.58101e-01 -6.83017e-01 -8.33185e-01 -7.26460e-01 -6.83316e-01 -7.69605e-01
8.92800e+04 2.23000e+02 -7.17847e-01 -6.56379e-01 -7.79315e-01 -7.24769e-01 -6.81692e-01 -7.67845e-01
8.96000e+04 2.24000e+02 -6.17386e-01 -5.72339e-01 -6.62432e-01 -7.23349e-01 -6.80307e-01 -7.66391e-01
8.99200e+04 2.24000e+02 -6.17386e-01 -5.72339e-01 -6.62432e-01 -7.22174e-01 -6.79140e-01 -7.65209e-01
9.02400e+04 2.25000e+02 -6.19249e-01 -5.86804e-01 -6.51694e-01 -7.21215e-01 -6.78171e-01 -7.64259e-01
9.05600e+04 2.26000e+02 -5.94421e-01 -5.29080e-01 -6.59763e-01 -7.20441e-01 -6.77378e-01 -7.63504e-01
9.08800e+04 2.27000e+02 -5.86943e-01 -4.79275e-01 -6.94610e-01 -7.19824e-01 -6.76738e-01 -7.62911e-01
9.12000e+04 2.28000e+02 -5.91222e-01 -5.10143e-01 -6.72302e-01 -7.19337e-01 -6.76226e-01 -7.62447e-01
9.15200e+04 2.28000e+02 -5.91222e-01 -5.10143e-01 -6.72302e-01 -7.18952e-01 -6.75815e-01 -7.62090e-01
9.18400e+04 2.29000e+02 -5.81811e-01 -5.27136e-01 -6.36487e-01 -7.18646e-01 -6.75476e-01 -7.61817e-01
9.21600e+04 2.30000e+02 -6.19034e-01 -5.39487e-01 -6.98580e-01 -7.18392e-01 -6.75177e-01 -7.61607e-01
9.24800e+04 2.31000e+02 -6.50857e-01 -5.48532e-01 -7.53181e-01 -7.18163e-01 -6.74888e-01 -7.61437e-01
9.28000e+04 2.32000e+02 -5.86343e-01 -4.97895e-01 -6.74791e-01 -7.17923e-01 -6.74571e-01 -7.61275e-01
9.31200e+04 2.32000e+02 -5.86343e-01 -4.97895e-01 -6.74791e-01 -7.17634e-01 -6.74185e-01 -7.61082e-01
9.34400e+04 2.33000e+02 -6.02820e-01 -5.65215e-01 -6.40425e-01 -7.17247e-01 -6.73688e-01 -7.60807e-01
9.37600e+04 2.34000e+02 -6.16286e-01 -5.52479e-01 -6.80093e-01 -7.16711e-01 -6.73028e-01 -7.60394e-01
9.40800e+04 2.35000e+02 -6.01501e-01 -5.50988e-01 -6.52015e-01 -7.15969e-01 -6.72158e-01 -7.59781e-01
9.44000e+04 2.36000e+02 -6.12204e-01 -5.59302e-01 -6.65107e-01 -7.14966e-01 -6.71026e-01 -7.58906e-01
9.47200e+04 2.36000e+02 -6.12204e-01 -5.59302e-01 -6.65107e-01 -7.13650e-01 -6.69587e-01 -7.57713e-01
9.50400e+04 2.37000e+02 -6.10163e-01 -5.14464e-01 -7.05863e-01 -7.11978e-01 -6.67803e-01 -7.56154e-01
9.53600e+04 2.38000e+02 -6.67427e-01 -5.41239e-01 -7.93615e-01 -7.09920e-01 -6.65645e-01 -7.54194e-01
9.56800e+04 2.39000e+02 -5.99106e-01 -5.46675e-01 -6.51537e-01 -7.07458e-01 -6.63099e-01 -7.51816e-01
9.60000e+04 2.40000e+02 -6.26364e-01 -5.47210e-01 -7.05519e-01 -7.04590e-01 -6.60160e-01 -7.49019e-01
9.63200e+04 2.40000e+02 -6.26364e-01 -5.47210e-01 -7.05519e-01 -7.01330e-01 -6.56840e-01 -7.45819e-01
9.66400e+04 2.41000e+02 -5.57420e-01 -4.83238e-01 -6.31603e-01 -6.97705e-01 -6.53162e-01 -7.42249e-01
9.69600e+04 2.42000e+02 -5.93631e-01 -5.32866e-01 -6.54396e-01 -6.93757e-01 -6.49157e-01 -7.38358e-01
9.72800e+04 2.43000e+02 -6.44026e-01 -5.73386e-01 -7.14665e-01 -6.89537e-01 -6.44868e-01 -7.34205e-01
9.76000e+04 2.44000e+02 -6.09947e-01 -5.84184e-01 -6.35709e-01 -6.85102e-01 -6.40346e-01 -7.29858e-01
9.79200e+04 2.44000e+02 -6.09947e-01 -5.84184e-01 -6.35709e-01 -6.80517e-01 -6.35641e-01 -7.25393e-01
9.82400e+04 2.45000e+02 -6.12125e-01 -5.27461e-01 -6.96788e-01 -6.75849e-01 -6.30814e-01 -7.20883e-01
9.85600e+04 2.46000e+02 -5.87368e-01 -5.30963e-01 -6.43772e-01 -6.71161e-01 -6.25922e-01 -7.16399e-01
9.88800e+04 2.47000e+02 -6.36418e-01 -5.32396e-01 -7.40440e-01 -6.66516e-01 -6.21025e-01 -7.12007e-01
9.92000e+04 2.48000e+02 -6.29047e-01 -5.56070e-01 -7.02025e-01 -6.61968e-01 -6.16174e-01 -7.07761e-01
9.95200e+04 2.48000e+02 -6.29047e-01 -5.56070e-01 -7.02025e-01 -6.57563e-01 -6.11421e-01 -7.03704e-01
9.98400e+04 2.49000e+02 -6.50252e-01 -5.74844e-01 -7.25661e-01 -6.53339e-01 -6.06811e-01 -6.99867e-01
1.00160e+05 2.50000e+02 -6.70938e-01 -6.04879e-01 -7.36997e-01 -6.49326e-01 -6.02381e-01 -6.96270e-01
1.00480e+05 2.51000e+02 -6.19856e-01 -5.53686e-01 -6.86027e-01 -6.45542e-01 -5.98165e-01 -6.92919e-01
1.00800e+05 2.52000e+02 -6.29342e-01 -5.75257e-01 -6.83428e-01 -6.42002e-01 -5.94190e-01 -6.89814e-01
1.01120e+05 2.52000e+02 -6.29342e-01 -5.75257e-01 -6.83428e-01 -6.38712e-01 -5.90475e-01 -6.86949e-01
1.01440e+05 2.53000e+02 -5.89302e-01 -4.85343e-01 -6.93260e-01 -6.35674e-01 -5.87038e-01 -6.84310e-01
1.01760e+05 2.54000e+02 -5.97693e-01 -5.49262e-01 -6.46124e-01 -6.32887e-01 -5.83893e-01 -6.81882e-01
1.02080e+05 2.55000e+02 -5.94684e-01 -4.70090e-01 -7.19277e-01 -6.30352e-01 -5.81052e-01 -6.79652e-01
1.02400e+05 2.56000e+02 -6.26661e-01 -5.69041e-01 -6.84282e-01 -6.28063e-01 -5.78525e-01 -6.77602e-01
1.02720e+05 2.56000e+02 -6.26661e-01 -5.69041e-01 -6.84282e-01 -6.26023e-01 -5.76324e-01 -6.75722e-01
1.03040e+05 2.57000e+02 -6.01250e-01 -5.28599e-01 -6.73900e-01 -6.24230e-01 -5.74458e-01 -6.74002e-01
1.03360e+05 2.58000e+02 -5.98314e-01 -5.18688e-01 -6.77940e-01 -6.22683e-01 -5.72934e-01 -6.72432e-01
1.03680e+05 2.59000e+02 -6.20227e-01 -5.09611e-01 -7.30843e-01 -6.21380e-01 -5.71754e-01 -6.71006e-01
1.04000e+05 2.60000e+02 -6.09105e-01 -5.43939e-01 -6.74272e-01 -6.20313e-01 -5.70910e-01 -6.69715e-01
1.04320e+05 2.60000e+02 -6.09105e-01 -5.43939e-01 -6.74272e-01 -6.19470e-01 -5.70387e-01 -6.68554e-01
1.04640e+05 2.61000e+02 -6.03914e-01 -5.19880e-01 -6.87949e-01 -6.18836e-01 -5.70159e-01 -6.67514e-01
1.04960e+05 2.62000e+02 -5.92622e-01 -5.21613e-01 -6.63631e-01 -6.18387e-01 -5.70187e-01 -6.66587e-01
1.05280e+05 2.63000e+02 -5.70540e-01 -5.16569e-01 -6.24511e-01 -6.18097e-01 -5.70429e-01 -6.65764e-01
1.05600e+05 2.64000e+02 -5.76670e-01 -4.78990e-01 -6.74350e-01 -6.17934e-01 -5.70833e-01 -6.65035e-01
1.05920e+05 2.64000e+02 -5.76670e-01 -4.78990e-01 -6.74350e-01 -6.17867e-01 -5.71347e-01 -6.64387e-01
1.06240e+05 2.65000e+02 -6.19381e-01 -5.63767e-01 -6.74995e-01 -6.17864e-01 -5.71919e-01 -6.63809e-01
1.06560e+05 2.66000e+02 -6.04074e-01 -5.68401e-01 -6.39748e-01 -6.17894e-01 -5.72500e-01 -6.63289e-01
1.06880e+05 2.67000e+02 -6.21041e-01 -5.57781e-01 -6.84301e-01 -6.17930e-01 -5.73045e-01 -6.62815e-01
1.07200e+05 2.68000e+02 -5.83777e-01 -4.69285e-01 -6.98270e-01 -6.17948e-01 -5.73516e-01 -6.62379e-01
1.07520e+05 2.68000e+02 -5.83777e-01 -4.69285e-01 -6.98270e-01 -6.17925e-01 -5.73877e-01 -6.61974e-01
1.07840e+05 2.69000e+02 -5.63939e-01 -5.20460e-01 -6.07418e-01 -6.17846e-01 -5.74098e-01 -6.61594e-01
1.08160e+05 2.70000e+02 -6.12785e-01 -5.69291e-01 -6.56278e-01 -6.17695e-01 -5.74152e-01 -6.61237e-01
1.08480e+05 2.71000e+02 -6.25682e-01 -5.52066e-01 -6.99298e-01 -6.17461e-01 -5.74020e-01 -6.60901e-01
1.08800e+05 2.72000e+02 -6.43684e-01 -5.62375e-01 -7.24994e-01 -6.17138e-01 -5.73691e-01 -6.60586e-01
1.09120e+05 2.72000e+02 -6.43684e-01 -5.62375e-01 -7.24994e-01 -6.16722e-01 -5.73157e-01 -6.60288e-01
1.09440e+05 2.73000e+02 -5.56688e-01 -4.97775e-01 -6.15600e-01 -6.16215e-01 -5.72428e-01 -6.60001e-01
1.09760e+05 2.74000e+02 -5.91480e-01 -5.48814e-01 -6.34146e-01 -6.15619e-01 -5.71518e-01 -6.59719e-01
1.10080e+05 2.75000e+02 -5.64971e-01 -5.08250e-01 -6.21691e-01 -6.14942e-01 -5.70452e-01 -6.59431e-01
1.10400e+05 2.76000e+02 -5.79145e-01 -5.20276e-01 -6.38013e-01 -6.14192e-01 -5.69261e-01 -6.59124e-01
1.10720e+05 2.76000e+02 -5.79145e-01 -5.20276e-01 -6.38013e-01 -6.13384e-01 -5.67980e-01 -6.58787e-01
1.11040e+05 2.77000e+02 -5.57320e-01 -4.75271e-01 -6.39369e-01 -6.12529e-01 -5.66649e-01 -6.58410e-01
1.11360e+05 2.78000e+02 -5.78212e-01 -5.33440e-01 -6.22984e-01 -6.11645e-01 -5.65304e-01 -6.57985e-01
1.11680e+05 2.79000e+02 -5.38070e-01 -4.96679e-01 -5.79460e-01 -6.10745e-01 -5.63984e-01 -6.57507e-01
1.12000e+05 2.80000e+02 -5.25908e-01 -4.81166e-01 -5.70651e-01 -6.09847e-01 -5.62721e-01 -6.56972e-01
1.12320e+05 2.80000e+02 -5.25908e-01 -4.81166e-01 -5.70651e-01 -6.08962e-01 -5.61545e-01 -6.56379e-01
1.12640e+05 2.81000e+02 -5.56208e-01 -5.01156e-01 -6.11260e-01 -6.08100e-01 -5.60477e-01 -6.55722e-01
1.12960e+05 2.82000e+02 -5.86607e-01 -5.13616e-01 -6.59598e-01 -6.07266e-01 -5.59534e-01 -6.54997e-01
1.13280e+05 2.83000e+02 -5.95940e-01 -5.49246e-01 -6.42634e-01 -6.06459e-01 -5.58723e-01 -6.54195e-01
1.13600e+05 2.84000e+02 -6.19098e-01 -5.54374e-01 -6.83822e-01 -6.05675e-01 -5.58045e-01 -6.53304e-01
1.13920e+05 2.84000e+02 -6.19098e-01 -5.54374e-01 -6.83822e-01 -6.04901e-01 -5.57493e-01 -6.52309e-01
1.14240e+05 2.85000e+02 -6.23698e-01 -5.03116e-01 -7.44279e-01 -6.04123e-01 -5.57054e-01 -6.51192e-01
1.14560e+05 2.86000e+02 -5.21668e-01 -4.79512e-01 -5.63824e-01 -6.03320e-01 -5.56709e-01 -6.49931e-01
1.14880e+05 2.87000e+02 -5.51720e-01 -5.32077e-01 -5.71363e-01 -6.02474e-01 -5.56439e-01 -6.48508e-01
1.15200e+05 2.88000e+02 -6.10213e-01 -5.51547e-01 -6.68878e-01 -6.01562e-01 -5.56218e-01 -6.46906e-01
1.15520e+05 2.88000e+02 -6.10213e-01 -5.51547e-01 -6.68878e-01 -6.00568e-01 -5.56022e-01 -6.45114e-01
1.15840e+05 2.89000e+02 -5.28503e-01 -4.75473e-01 -5.81533e-01 -5.99481e-01 -5.55831e-01 -6.43131e-01
1.16160e+05 2.90000e+02 -5.66726e-01 -5.06046e-01 -6.27406e-01 -5.98298e-01 -5.55626e-01 -6.40970e-01
1.16480e+05 2.91000e+02 -6.23009e-01 -5.54006e-01 -6.92012e-01 -5.97023e-01 -5.55394e-01 -6.38653e-01
1.16800e+05 2.92000e+02 -6.08687e-01 -5.56654e-01 -6.60720e-01 -5.95670e-01 -5.55126e-01 -6.36214e-01
1.17120e+05 2.92000e+02 -6.08687e-01 -5.56654e-01 -6.60720e-01 -5.94258e-01 -5.54822e-01 -6.33694e-01
1.17440e+05 2.93000e+02 -5.94816e-01 -5.35548e-01 -6.54084e-01 -5.92809e-01 -5.54481e-01 -6.31138e-01
1.17760e+05 2.94000e+02 -5.63968e-01 -4.71382e-01 -6.56553e-01 -5.91350e-01 -5.54112e-01 -6.28589e-01
1.18080e+05 2.95000e+02 -5.44904e-01 -4.90330e-01 -5.99477e-01 -5.89904e-01 -5.53723e-01 -6.26086e-01
1.18400e+05 2.96000e+02 -5.54077e-01 -5.09333e-01 -5.98821e-01 -5.88493e-01 -5.53324e-01 -6.23662e-01
1.18720e+05 2.96000e+02 -5.54077e-01 -5.09333e-01 -5.98821e-01 -5.87137e-01 -5.52929e-01 -6.21345e-01
1.19040e+05 2.97000e+02 -5.60757e-01 -5.42312e-01 -5.79201e-01 -5.85849e-01 -5.52546e-01 -6.19153e-01
1.19360e+05 2.98000e+02 -5.63347e-01 -5.22236e-01 -6.04458e-01 -5.84646e-01 -5.52189e-01 -6.17104e-01
1.19680e+05 2.99000e+02 -6.29151e-01 -5.36645e-01 -7.21656e-01 -5.83537e-01 -5.51867e-01 -6.15208e-01
1.20000e+05 3.00000e+02 -6.00378e-01 -5.40821e-01 -6.59934e-01 -5.82532e-01 -5.51591e-01 -6.13473e-01
1.20320e+05 3.00000e+02 -6.00378e-01 -5.40821e-01 -6.59934e-01 -5.81635e-01 -5.51369e-01 -6.11901e-01
1.20640e+05 3.01000e+02 -6.45658e-01 -5.48687e-01 -7.42628e-01 -5.80849e-01 -5.51208e-01 -6.10490e-01
1.20960e+05 3.02000e+02 -6.05507e-01 -5.69588e-01 -6.41426e-01 -5.80172e-01 -5.51111e-01 -6.09234e-01
1.21280e+05 3.03000e+02 -5.74357e-01 -5.18356e-01 -6.30358e-01 -5.79599e-01 -5.51079e-01 -6.08119e-01
1.21600e+05 3.04000e+02 -5.76586e-01 -4.92554e-01 -6.60617e-01 -5.79118e-01 -5.51111e-01 -6.07125e-01
1.21920e+05 3.04000e+02 -5.76586e-01 -4.92554e-01 -6.60617e-01 -5.78719e-01 -5.51207e-01 -6.06232e-01
1.22240e+05 3.05000e+02 -5.83072e-01 -5.20761e-01 -6.45383e-01 -5.78390e-01 -5.51361e-01 -6.05420e-01
1.22560e+05 3.06000e+02 -5.90927e-01 -5.50671e-01 -6.31183e-01 -5.78122e-01 -5.51569e-01 -6.04675e-01
1.22880e+05 3.07000e+02 -5.48870e-01 -4.79941e-01 -6.17799e-01 -5.77907e-01 -5.51824e-01 -6.03991e-01
1.23200e+05 3.08000e+02 -5.89224e-01 -5.51800e-01 -6.26648e-01 -5.77745e-01 -5.52118e-01 -6.03373e-01
1.23520e+05 3.08000e+02 -5.89224e-01 -5.51800e-01 -6.26648e-01 -5.77639e-01 -5.52443e-01 -6.02835e-01
1.23840e+05 3.09000e+02 -5.59279e-01 -5.06037e-01 -6.12521e-01 -5.77595e-01 -5.52788e-01 -6.02402e-01
1.24160e+05 3.10000e+02 -6.18848e-01 -5.79418e-01 -6.58278e-01 -5.77621e-01 -5.53143e-01 -6.02098e-01
1.24480e+05 3.11000e+02 -5.65754e-01 -5.50783e-01 -5.80725e-01 -5.77724e-01 -5.53498e-01 -6.01950e-01
1.24800e+05 3.12000e+02 -5.22641e-01 -4.43160e-01 -6.02122e-01 -5.77911e-01 -5.53843e-01 -6.01979e-01
1.25120e+05 3.12000e+02 -5.22641e-01 -4.43160e-01 -6.02122e-01 -5.78182e-01 -5.54169e-01 -6.02196e-01
1.25440e+05 3.13000e+02 -5.79152e-01 -4.74836e-01 -6.83469e-01 -5.78534e-01 -5.54466e-01 -6.02602e-01
1.25760e+05 3.14000e+02 -5.75914e-01 -5.15812e-01 -6.36015e-01 -5.78958e-01 -5.54728e-01 -6.03188e-01
1.26080e+05 3.15000e+02 -6.18970e-01 -5.80480e-01 -6.57460e-01 -5.79440e-01 -5.54946e-01 -6.03933e-01
1.26400e+05 3.16000e+02 -5.18247e-01 -4.95306e-01 -5.41187e-01 -5.79964e-01 -5.55118e-01 -6.04809e-01
1.26720e+05 3.16000e+02 -5.18247e-01 -4.95306e-01 -5.41187e-01 -5.80509e-01 -5.55238e-01 -6.05780e-01
1.27040e+05 3.17000e+02 -5.93145e-01 -5.43867e-01 -6.42423e-01 -5.81055e-01 -5.55304e-01 -6.06807e-01
1.27360e+05 3.18000e+02 -5.35073e-01 -4.76994e-01 -5.93151e-01 -5.81581e-01 -5.55312e-01 -6.07850e-01
1.27680e+05 3.19000e+02 -5.17926e-01 -5.09027e-01 -5.26825e-01 -5.82065e-01 -5.55260e-01 -6.08871e-01
1.28000e+05 3.20000e+02 -5.16170e-01 -4.90271e-01 -5.42068e-01 -5.82489e-01 -5.55143e-01 -6.09835e-01
1.28320e+05 3.20000e+02 -5.16170e-01 -4.90271e-01 -5.42068e-01 -5.82837e-01 -5.54960e-01 -6.10714e-01
1.28640e+05 3.21000e+02 -5.74570e-01 -4.96214e-01 -6.52926e-01 -5.83097e-01 -5.54709e-01 -6.11484e-01
1.28960e+05 3.22000e+02 -5.24460e-01 -5.03484e-01 -5.45435e-01 -5.83258e-01 -5.54389e-01 -6.12127e-01
1.29280e+05 3.23000e+02 -4.93333e-01 -4.36901e-01 -5.49765e-01 -5.83317e-01 -5.54006e-01 -6.12628e-01
1.29600e+05 3.24000e+02 -5.73920e-01 -5.39023e-01 -6.08818e-01 -5.83269e-01 -5.53564e-01 -6.12975e-01
1.29920e+05 3.24000e+02 -5.73920e-01 -5.39023e-01 -6.08818e-01 -5.83114e-01 -5.53073e-01 -6.13156e-01
1.30240e+05 3.25000e+02 -5.97259e-01 -4.84142e-01 -7.10375e-01 -5.82850e-01 -5.52543e-01 -6.13158e-01
1.30560e+05 3.26000e+02 -5.64645e-01 -5.13011e-01 -6.16278e-01 -5.82475e-01 -5.51983e-01 -6.12967e-01
1.30880e+05 3.27000e+02 -5.60941e-01 -4.94857e-01 -6.27025e-01 -5.81986e-01 -5.51404e-01 -6.12568e-01
1.31200e+05 3.28000e+02 -5.18744e-01 -4.91298e-01 -5.46190e-01 -5.81379e-01 -5.50815e-01 -6.11943e-01
1.31520e+05 3.28000e+02 -5.18744e-01 -4.91298e-01 -5.46190e-01 -5.80648e-01 -5.50222e-01 -6.11074e-01
1.31840e+05 3.29000e+02 -5.33145e-01 -4.86264e-01 -5.80025e-01 -5.79791e-01 -5.49635e-01 -6.09948e-01
1.32160e+05 3.30000e+02 -5.36561e-01 -4.61210e-01 -6.11912e-01 -5.78806e-01 -5.49057e-01 -6.08554e-01
1.32480e+05 3.31000e+02 -6.44034e-01 -6.01490e-01 -6.86578e-01 -5.77692e-01 -5.48495e-01 -6.06890e-01
1.32800e+05 3.32000e+02 -5.08391e-01 -4.56955e-01 -5.59828e-01 -5.76459e-01 -5.47955e-01 -6.04962e-01
1.33120e+05 3.32000e+02 -5.08391e-01 -4.56955e-01 -5.59828e-01 -5.75116e-01 -5.47446e-01 -6.02787e-01
1.33440e+05 3.33000e+02 -5.71137e-01 -4.97188e-01 -6.45086e-01 -5.73683e-01 -5.46977e-01 -6.00389e-01
1.33760e+05 3.34000e+02 -5.48669e-01 -4.84840e-01 -6.12497e-01 -5.72180e-01 -5.46561e-01 -5.97799e-01
1.34080e+05 3.35000e+02 -5.34304e-01 -4.77017e-01 -5.91591e-01 -5.70631e-01 -5.46212e-01 -5.95049e-01
1.34400e+05 3.36000e+02 -5.40862e-01 -5.15333e-01 -5.66391e-01 -5.69060e-01 -5.45944e-01 -5.92176e-01
1.34720e+05 3.36000e+02 -5.40862e-01 -5.15333e-01 -5.66391e-01 -5.67494e-01 -5.45768e-01 -5.89220e-01
1.35040e+05 3.37000e+02 -5.73640e-01 -4.93174e-01 -6.54105e-01 -5.65957e-01 -5.45692e-01 -5.86221e-01
1.35360e+05 3.38000e+02 -5.53663e-01 -4.89518e-01 -6.17808e-01 -5.64471e-01 -5.45714e-01 -5.83227e-01
1.35680e+05 3.39000e+02 -5.26275e-01 -4.92834e-01 -5.59716e-01 -5.63056e-01 -5.45819e-01 -5.80293e-01
1.36000e+05 3.40000e+02 -5.92049e-01 -5.21856e-01 -6.62242e-01 -5.61728e-01 -5.45978e-01 -5.77479e-01
1.36320e+05 3.40000e+02 -5.92049e-01 -5.21856e-01 -6.62242e-01 -5.60502e-01 -5.46145e-01 -5.74859e-01
1.36640e+05 3.41000e+02 -5.69573e-01 -4.69934e-01 -6.69212e-01 -5.59386e-01 -5.46258e-01 -5.72513e-01
1.36960e+05 3.42000e+02 -5.58461e-01 -4.60865e-01 -6.56058e-01 -5.58383e-01 -5.46245e-01 -5.70522e-01
1.37280e+05 3.43000e+02 -5.95872e-01 -5.38575e-01 -6.53170e-01 -5.57496e-01 -5.46038e-01 -5.68953e-01
1.37600e+05 3.44000e+02 -5.81366e-01 -4.65133e-01 -6.97599e-01 -5.56719e-01 -5.45598e-01 -5.67841e-01
1.37920e+05 3.44000e+02 -5.81366e-01 -4.65133e-01 -6.97599e-01 -5.56048e-01 -5.44928e-01 -5.67168e-01
1.38240e+05 3.45000e+02 -5.61135e-01 -4.78261e-01 -6.44009e-01 -5.55475e-01 -5.44077e-01 -5.66874e-01
1.38560e+05 3.46000e+02 -5.60681e-01 -4.89135e-01 -6.32226e-01 -5.54992e-01 -5.43117e-01 -5.66867e-01
1.38880e+05 3.47000e+02 -5.57703e-01 -5.20480e-01 -5.94926e-01 -5.54590e-01 -5.42121e-01 -5.67059e-01
1.39200e+05 3.48000e+02 -5.35551e-01 -4.49485e-01 -6.21617e-01 -5.54264e-01 -5.41147e-01 -5.67382e-01
1.39520e+05 3.48000e+02 -5.35551e-01 -4.49485e-01 -6.21617e-01 -5.54010e-01 -5.40232e-01 -5.67788e-01
1.39840e+05 3.49000e+02 -5.14836e-01 -4.80413e-01 -5.49258e-01 -5.53826e-01 -5.39396e-01 -5.68256e-01
1.40160e+05 3.50000e+02 -5.00522e-01 -4.69902e-01 -5.31142e-01 -5.53713e-01 -5.38643e-01 -5.68783e-01
1.40480e+05 3.51000e+02 -4.96880e-01 -4.50706e-01 -5.43054e-01 -5.53673e-01 -5.37971e-01 -5.69376e-01
1.40800e+05 3.52000e+02 -5.86077e-01 -5.36536e-01 -6.35618e-01 -5.53711e-01 -5.37374e-01 -5.70048e-01
1.41120e+05 3.52000e+02 -5.86077e-01 -5.36536e-01 -6.35618e-01 -5.53828e-01 -5.36843e-01 -5.70813e-01
1.41440e+05 3.53000e+02 -5.76742e-01 -5.49869e-01 -6.03615e-01 -5.54024e-01 -5.36371e-01 -5.71677e-01
1.41760e+05 3.54000e+02 -5.46237e-01 -5.04923e-01 -5.87550e-01 -5.54295e-01 -5.35950e-01 -5.72641e-01
1.42080e+05 3.55000e+02 -5.40967e-01 -5.00005e-01 -5.81929e-01 -5.54633e-01 -5.35569e-01 -5.73697e-01
1.42400e+05 3.56000e+02 -5.56931e-01 -5.03471e-01 -6.10390e-01 -5.55021e-01 -5.35215e-01 -5.74827e-01
1.42720e+05 3.56000e+02 -5.56931e-01 -5.03471e-01 -6.10390e-01 -5.55436e-01 -5.34870e-01 -5.76003e-01
1.43040e+05 3.57000e+02 -5.66507e-01 -4.84924e-01 -6.48090e-01 -5.55854e-01 -5.34515e-01 -5.77193e-01
1.43360e+05 3.58000e+02 -5.86584e-01 -5.05331e-01 -6.67838e-01 -5.56245e-01 -5.34132e-01 -5.78358e-01
1.43680e+05 3.59000e+02 -5.67176e-01 -4.96329e-01 -6.38024e-01 -5.56580e-01 -5.33705e-01 -5.79455e-01
1.44000e+05 3.60000e+02 -5.54114e-01 -5.11258e-01 -5.96970e-01 -5.56835e-01 -5.33229e-01 -5.80440e-01
1.44320e+05 3.60000e+02 -5.54114e-01 -5.11258e-01 -5.96970e-01 -5.56989e-01 -5.32707e-01 -5.81272e-01
1.44640e+05 3.61000e+02 -5.59365e-01 -5.33915e-01 -5.84814e-01 -5.57032e-01 -5.32151e-01 -5.81912e-01
1.44960e+05 3.62000e+02 -5.64867e-01 -5.31330e-01 -5.98404e-01 -5.56957e-01 -5.31585e-01 -5.82330e-01
1.45280e+05 3.63000e+02 -5.85396e-01 -5.16729e-01 -6.54063e-01 -5.56770e-01 -5.31037e-01 -5.82503e-01
1.45600e+05 3.64000e+02 -5.60920e-01 -5.08831e-01 -6.13008e-01 -5.56482e-01 -5.30545e-01 -5.82419e-01
1.45920e+05 3.64000e+02 -5.60920e-01 -5.08831e-01 -6.13008e-01 -5.56112e-01 -5.30147e-01 -5.82077e-01
1.46240e+05 3.65000e+02 -4.86187e-01 -4.56852e-01 -5.15522e-01 -5.55683e-01 -5.29877e-01 -5.81488e-01
1.46560e+05 3.66000e+02 -5.34705e-01 -4.85536e-01 -5.83874e-01 -5.55221e-01 -5.29770e-01 -5.80673e-01
1.46880e+05 3.67000e+02 -5.48814e-01 -5.06552e-01 -5.91076e-01 -5.54755e-01 -5.29847e-01 -5.79664e-01
1.47200e+05 3.68000e+02 -5.45511e-01 -5.00054e-01 -5.90968e-01 -5.54312e-01 -5.30123e-01 -5.78502e-01
1.47520e+05 3.68000e+02 -5.45511e-01 -5.00054e-01 -5.90968e-01 -5.53915e-01 -5.30595e-01 -5.77236e-01
1.47840e+05 3.69000e+02 -5.38195e-01 -4.74899e-01 -6.01491e-01 -5.53586e-01 -5.31254e-01 -5.75918e-01
1.48160e+05 3.70000e+02 -5.46540e-01 -5.23132e-01 -5.69948e-01 -5.53338e-01 -5.32071e-01 -5.74605e-01
1.48480e+05 3.71000e+02 -5.65071e-01 -4.91021e-01 -6.39121e-01 -5.53181e-01 -5.33012e-01 -5.73350e-01
1.48800e+05 3.72000e+02 -5.51268e-01 -4.93990e-01 -6.08545e-01 -5.53114e-01 -5.34030e-01 -5.72198e-01
1.49120e+05 3.72000e+02 -5.51268e-01 -4.93990e-01 -6.08545e-01 -5.53130e-01 -5.35079e-01 -5.71182e-01
1.49440e+05 3.73000e+02 -5.44630e-01 -4.78269e-01 -6.10991e-01 -5.53217e-01 -5.36112e-01 -5.70322e-01
1.49760e+05 3.74000e+02 -5.74346e-01 -5.20694e-01 -6.27999e-01 -5.53355e-01 -5.37090e-01 -5.69621e-01
1.50080e+05 3.75000e+02 -5.72224e-01 -5.23711e-01 -6.20737e-01 -5.53524e-01 -5.37979e-01 -5.69069e-01
1.50400e+05 3.76000e+02 -5.35465e-01 -5.03648e-01 -5.67283e-01 -5.53698e-01 -5.38752e-01 -5.68645e-01
1.50720e+05 3.76000e+02 -5.35465e-01 -5.03648e-01 -5.67283e-01 -5.53858e-01 -5.39391e-01 -5.68325e-01
1.51040e+05 3.77000e+02 -5.69294e-01 -5.16252e-01 -6.22336e-01 -5.53983e-01 -5.39883e-01 -5.68083e-01
1.51360e+05 3.78000e+02 -5.30693e-01 -4.86254e-01 -5.75131e-01 -5.54058e-01 -5.40218e-01 -5.67897e-01
1.51680e+05 3.79000e+02 -5.73985e-01 -5.00126e-01 -6.47843e-01 -5.54074e-01 -5.40394e-01 -5.67755e-01
1.52000e+05 3.80000e+02 -5.70945e-01 -5.06038e-01 -6.35851e-01 -5.54028e-01 -5.40410e-01 -5.67646e-01
1.52320e+05 3.80000e+02 -5.70945e-01 -5.06038e-01 -6.35851e-01 -5.53920e-01 -5.40273e-01 -5.67568e-01
1.52640e+05 3.81000e+02 -5.76068e-01 -5.01662e-01 -6.50475e-01 -5.53760e-01 -5.39997e-01 -5.67522e-01
1.52960e+05 3.82000e+02 -5.65193e-01 -5.35779e-01 -5.94607e-01 -5.53556e-01 -5.39599e-01 -5.67512e-01
1.53280e+05 3.83000e+02 -5.65438e-01 -5.06221e-01 -6.24655e-01 -5.53323e-01 -5.39104e-01 -5.67542e-01
1.53600e+05 3.84000e+02 -5.42949e-01 -5.07772e-01 -5.78126e-01 -5.53075e-01 -5.38535e-01 -5.67615e-01
1.53920e+05 3.84000e+02 -5.42949e-01 -5.07772e-01 -5.78126e-01 -5.52828e-01 -5.37919e-01 -5.67738e-01
1.54240e+05 3.85000e+02 -5.33594e-01 -5.12566e-01 -5.54623e-01 -5.52596e-01 -5.37277e-01 -5.67915e-01
1.54560e+05 3.86000e+02 -5.28234e-01 -4.72908e-01 -5.83559e-01 -5.52392e-01 -5.36628e-01 -5.68156e-01
1.54880e+05 3.87000e+02 -5.34123e-01 -4.70996e-01 -5.97249e-01 -5.52227e-01 -5.35987e-01 -5.68467e-01
1.55200e+05 3.88000e+02 -4.85495e-01 -4.53799e-01 -5.17192e-01 -5.52112e-01 -5.35363e-01 -5.68860e-01
1.55520e+05 3.88000e+02 -4.85495e-01 -4.53799e-01 -5.17192e-01 -5.52053e-01 -5.34761e-01 -5.69345e-01
1.55840e+05 3.89000e+02 -4.70468e-01 -4.28160e-01 -5.12776e-01 -5.52058e-01 -5.34185e-01 -5.69930e-01
1.56160e+05 3.90000e+02 -5.48873e-01 -5.16622e-01 -5.81124e-01 -5.52127e-01 -5.33636e-01 -5.70618e-01
1.56480e+05 3.91000e+02 -5.02664e-01 -4.88260e-01 -5.17068e-01 -5.52261e-01 -5.33115e-01 -5.71407e-01
1.56800e+05 3.92000e+02 -5.73758e-01 -5.23867e-01 -6.23650e-01 -5.52453e-01 -5.32622e-01 -5.72285e-01
1.57120e+05 3.92000e+02 -5.73758e-01 -5.23867e-01 -6.23650e-01 -5.52692e-01 -5.32156e-01 -5.73229e-01
1.57440e+05 3.93000e+02 -4.88516e-01 -4.48792e-01 -5.28240e-01 -5.52962e-01 -5.31716e-01 -5.74208e-01
1.57760e+05 3.94000e+02 -5.28549e-01 -4.49245e-01 -6.07852e-01 -5.53240e-01 -5.31299e-01 -5.75181e-01
1.58080e+05 3.95000e+02 -5.29449e-01 -4.66923e-01 -5.91975e-01 -5.53500e-01 -5.30900e-01 -5.76100e-01
1.58400e+05 3.96000e+02 -5.68446e-01 -5.14188e-01 -6.22703e-01 -5.53711e-01 -5.30511e-01 -5.76910e-01
1.58720e+05 3.96000e+02 -5.68446e-01 -5.14188e-01 -6.22703e-01 -5.53841e-01 -5.30122e-01 -5.77559e-01
1.59040e+05 3.97000e+02 -5.43444e-01 -4.55951e-01 -6.30938e-01 -5.53859e-01 -5.29721e-01 -5.77996e-01
1.59360e+05 3.98000e+02 -5.16397e-01 -4.70320e-01 -5.62474e-01 -5.53738e-01 -5.29296e-01 -5.78181e-01
1.59680e+05 3.99000e+02 -5.29953e-01 -4.59318e-01 -6.00589e-01 -5.53458e-01 -5.28832e-01 -5.78085e-01
1.60000e+05 4.00000e+02 -5.47096e-01 -4.63791e-01 -6.30401e-01 -5.53005e-01 -5.28317e-01 -5.77693e-01
1.60320e+05 4.00000e+02 -5.47096e-01 -4.63791e-01 -6.30401e-01 -5.52372e-01 -5.27737e-01 -5.77007e-01
1.60640e+05 4.01000e+02 -5.42142e-01 -4.86583e-01 -5.97702e-01 -5.51564e-01 -5.27083e-01 -5.76045e-01
1.60960e+05 4.02000e+02 -5.00830e-01 -4.66693e-01 -5.34967e-01 -5.50594e-01 -5.26346e-01 -5.74841e-01
1.61280e+05 4.03000e+02 -5.18536e-01 -4.69705e-01 -5.67367e-01 -5.49481e-01 -5.25522e-01 -5.73441e-01
1.61600e+05 4.04000e+02 -5.01939e-01 -4.58519e-01 -5.45359e-01 -5.48253e-01 -5.24607e-01 -5.71899e-01
1.61920e+05 4.04000e+02 -5.01939e-01 -4.58519e-01 -5.45359e-01 -5.46941e-01 -5.23604e-01 -5.70277e-01
1.62240e+05 4.05000e+02 -5.43036e-01 -4.83804e-01 -6.02269e-01 -5.45577e-01 -5.22518e-01 -5.68636e-01
1.62560e+05 4.06000e+02 -5.56915e-01 -4.36199e-01 -6.77631e-01 -5.44197e-01 -5.21357e-01 -5.67036e-01
1.62880e+05 4.07000e+02 -5.48239e-01 -4.94644e-01 -6.01834e-01 -5.42830e-01 -5.20133e-01 -5.65528e-01
1.63200e+05 4.08000e+02 -5.28486e-01 -4.70267e-01 -5.86705e-01 -5.41506e-01 -5.18860e-01 -5.64153e-01
1.63520e+05 4.08000e+02 -5.28486e-01 -4.70267e-01 -5.86705e-01 -5.40248e-01 -5.17556e-01 -5.62939e-01
1.63840e+05 4.09000e+02 -5.31442e-01 -4.71206e-01 -5.91679e-01 -5.39070e-01 -5.16242e-01 -5.61899e-01
1.64160e+05 4.10000e+02 -4.91061e-01 -4.40474e-01 -5.41649e-01 -5.37984e-01 -5.14937e-01 -5.61032e-01
1.64480e+05 4.11000e+02 -5.13527e-01 -4.35403e-01 -5.91652e-01 -5.36994e-01 -5.13660e-01 -5.60328e-01
1.64800e+05 4.12000e+02 -5.00730e-01 -4.60446e-01 -5.41014e-01 -5.36100e-01 -5.12429e-01 -5.59772e-01
1.65120e+05 4.12000e+02 -5.00730e-01 -4.60446e-01 -5.41014e-01 -5.35299e-01 -5.11255e-01 -5.59342e-01
1.65440e+05 4.13000e+02 -4.96424e-01 -4.54596e-01 -5.38253e-01 -5.34585e-01 -5.10148e-01 -5.59022e-01
1.65760e+05 4.14000e+02 -5.12590e-01 -4.98931e-01 -5.26249e-01 -5.33953e-01 -5.09111e-01 -5.58796e-01
1.66080e+05 4.15000e+02 -5.67334e-01 -4.77546e-01 -6.57121e-01 -5.33398e-01 -5.08143e-01 -5.58652e-01
1.66400e+05 4.16000e+02 -4.92598e-01 -4.49097e-01 -5.36099e-01 -5.32912e-01 -5.07244e-01 -5.58580e-01
1.66720e+05 4.16000e+02 -4.92598e-01 -4.49097e-01 -5.36099e-01 -5.32488e-01 -5.06404e-01 -5.58573e-01
1.67040e+05 4.17000e+02 -5.09563e-01 -4.99618e-01 -5.19508e-01 -5.32118e-01 -5.05613e-01 -5.58623e-01
1.67360e+05 4.18000e+02 -5.29129e-01 -4.55547e-01 -6.02712e-01 -5.31789e-01 -5.04859e-01 -5.58720e-01
1.67680e+05 4.19000e+02 -4.78958e-01 -4.22681e-01 -5.35234e-01 -5.31490e-01 -5.04127e-01 -5.58853e-01
1.68000e+05 4.20000e+02 -5.23303e-01 -4.39039e-01 -6.07568e-01 -5.31205e-01 -5.03401e-01 -5.59009e-01
1.68320e+05 4.20000e+02 -5.23303e-01 -4.39039e-01 -6.07568e-01 -5.30919e-01 -5.02666e-01 -5.59173e-01
1.68640e+05 4.21000e+02 -5.10739e-01 -4.56321e-01 -5.65157e-01 -5.30619e-01 -5.01912e-01 -5.59326e-01
1.68960e+05 4.22000e+02 -5.04818e-01 -4.59368e-01 -5.50268e-01 -5.30292e-01 -5.01130e-01 -5.59454e-01
1.69280e+05 4.23000e+02 -5.36617e-01 -4.79151e-01 -5.94083e-01 -5.29928e-01 -5.00318e-01 -5.59538e-01
1.69600e+05 4.24000e+02 -5.33380e-01 -4.67604e-01 -5.99156e-01 -5.29520e-01 -4.99477e-01 -5.59564e-01
1.69920e+05 4.24000e+02 -5.33380e-01 -4.67604e-01 -5.99156e-01 -5.29064e-01 -4.98612e-01 -5.59517e-01
1.70240e+05 4.25000e+02 -5.01604e-01 -4.63740e-01 -5.39468e-01 -5.28559e-01 -4.97731e-01 -5.59387e-01
1.70560e+05 4.26000e+02 -5.40246e-01 -4.69147e-01 -6.11345e-01 -5.28005e-01 -4.96842e-01 -5.59168e-01
1.70880e+05 4.27000e+02 -5.10809e-01 -4.34137e-01 -5.87480e-01 -5.27405e-01 -4.95955e-01 -5.58855e-01
1.71200e+05 4.28000e+02 -5.52141e-01 -4.88385e-01 -6.15897e-01 -5.26763e-01 -4.95077e-01 -5.58448e-01
1.71520e+05 4.28000e+02 -5.52141e-01 -4.88385e-01 -6.15897e-01 -5.26085e-01 -4.94218e-01 -5.57951e-01
1.71840e+05 4.29000e+02 -4.96695e-01 -4.48761e-01 -5.44629e-01 -5.25378e-01 -4.93383e-01 -5.57372e-01
1.72160e+05 4.30000e+02 -5.06349e-01 -4.47725e-01 -5.64973e-01 -5.24651e-01 -4.92581e-01 -5.56722e-01
1.72480e+05 4.31000e+02 -5.27993e-01 -5.01863e-01 -5.54122e-01 -5.23915e-01 -4.91815e-01 -5.56016e-01
1.72800e+05 4.32000e+02 -5.47040e-01 -4.79298e-01 -6.14783e-01 -5.23182e-01 -4.91092e-01 -5.55271e-01
1.73120e+05 4.32000e+02 -5.47040e-01 -4.79298e-01 -6.14783e-01 -5.22462e-01 -4.90415e-01 -5.54509e-01
1.73440e+05 4.33000e+02 -5.13205e-01 -4.55934e-01 -5.70476e-01 -5.21770e-01 -4.89786e-01 -5.53754e-01
1.73760e+05 4.34000e+02 -4.86482e-01 -4.44997e-01 -5.27968e-01 -5.21117e-01 -4.89204e-01 -5.53030e-01
1.74080e+05 4.35000e+02 -4.79489e-01 -4.39012e-01 -5.19966e-01 -5.20515e-01 -4.88669e-01 -5.52360e-01
1.74400e+05 4.36000e+02 -5.44573e-01 -4.92515e-01 -5.96630e-01 -5.19972e-01 -4.88178e-01 -5.51767e-01
1.74720e+05 4.36000e+02 -5.44573e-01 -4.92515e-01 -5.96630e-01 -5.19497e-01 -4.87729e-01 -5.51265e-01
1.75040e+05 4.37000e+02 -4.88793e-01 -4.50302e-01 -5.27284e-01 -5.19093e-01 -4.87321e-01 -5.50866e-01
1.75360e+05 4.38000e+02 -4.95898e-01 -4.66364e-01 -5.25432e-01 -5.18764e-01 -4.86955e-01 -5.50572e-01
1.75680e+05 4.39000e+02 -5.47838e-01 -4.59757e-01 -6.35919e-01 -5.18508e-01 -4.86633e-01 -5.50382e-01
1.76000e+05 4.40000e+02 -5.03931e-01 -4.57794e-01 -5.50068e-01 -5.18321e-01 -4.86357e-01 -5.50284e-01
1.76320e+05 4.40000e+02 -5.03931e-01 -4.57794e-01 -5.50068e-01 -5.18197e-01 -4.86130e-01 -5.50264e-01
1.76640e+05 4.41000e+02 -4.69715e-01 -4.15516e-01 -5.23914e-01 -5.18126e-01 -4.85953e-01 -5.50299e-01
1.76960e+05 4.42000e+02 -4.72208e-01 -4.38250e-01 -5.06166e-01 -5.18096e-01 -4.85826e-01 -5.50366e-01
1.77280e+05 4.43000e+02 -4.99540e-01 -4.41812e-01 -5.57268e-01 -5.18093e-01 -4.85748e-01 -5.50438e-01
1.77600e+05 4.44000e+02 -4.90831e-01 -4.38429e-01 -5.43233e-01 -5.18103e-01 -4.85718e-01 -5.50488e-01
1.77920e+05 4.44000e+02 -4.90831e-01 -4.38429e-01 -5.43233e-01 -5.18110e-01 -4.85732e-01 -5.50489e-01
1.78240e+05 4.45000e+02 -5.03350e-01 -4.62812e-01 -5.43887e-01 -5.18102e-01 -4.85786e-01 -5.50417e-01
1.78560e+05 4.46000e+02 -5.40505e-01 -4.71647e-01 -6.09362e-01 -5.18064e-01 -4.85877e-01 -5.50251e-01
1.78880e+05 4.47000e+02 -4.93539e-01 -4.49484e-01 -5.37594e-01 -5.17988e-01 -4.86000e-01 -5.49976e-01
1.79200e+05 4.48000e+02 -5.33585e-01 -4.62706e-01 -6.04465e-01 -5.17863e-01 -4.86145e-01 -5.49580e-01
1.79520e+05 4.48000e+02 -5.33585e-01 -4.62706e-01 -6.04465e-01 -5.17680e-01 -4.86302e-01 -5.49057e-01
1.79840e+05 4.49000e+02 -5.06352e-01 -4.59930e-01 -5.52773e-01 -5.17432e-01 -4.86458e-01 -5.48407e-01
1.80160e+05 4.50000e+02 -5.43936e-01 -4.92600e-01 -5.95273e-01 -5.17113e-01 -4.86595e-01 -5.47631e-01
1.80480e+05 4.51000e+02 -5.22133e-01 -4.52617e-01 -5.91649e-01 -5.16719e-01 -4.86696e-01 -5.46741e-01
1.80800e+05 4.52000e+02 -5.41824e-01 -4.67436e-01 -6.16211e-01 -5.16248e-01 -4.86745e-01 -5.45751e-01
1.81120e+05 4.52000e+02 -5.41824e-01 -4.67436e-01 -6.16211e-01 -5.15702e-01 -4.86725e-01 -5.44679e-01
1.81440e+05 4.53000e+02 -5.45290e-01 -4.89122e-01 -6.01458e-01 -5.15087e-01 -4.86627e-01 -5.43548e-01
1.81760e+05 4.54000e+02 -5.60226e-01 -5.05169e-01 -6.15283e-01 -5.14414e-01 -4.86445e-01 -5.42383e-01
1.82080e+05 4.55000e+02 -4.68075e-01 -4.00039e-01 -5.36110e-01 -5.13697e-01 -4.86183e-01 -5.41211e-01
1.82400e+05 4.56000e+02 -5.42868e-01 -4.75882e-01 -6.09855e-01 -5.12956e-01 -4.85850e-01 -5.40061e-01
1.82720e+05 4.56000e+02 -5.42868e-01 -4.75882e-01 -6.09855e-01 -5.12211e-01 -4.85458e-01 -5.38964e-01
1.83040e+05 4.57000e+02 -4.99875e-01 -4.55481e-01 -5.44269e-01 -5.11487e-01 -4.85026e-01 -5.37949e-01
1.83360e+05 4.58000e+02 -4.70535e-01 -3.94138e-01 -5.46933e-01 -5.10810e-01 -4.84571e-01 -5.37050e-01
1.83680e+05 4.59000e+02 -5.47068e-01 -4.85659e-01 -6.08477e-01 -5.10206e-01 -4.84111e-01 -5.36301e-01
1.84000e+05 4.60000e+02 -4.73157e-01 -4.56729e-01 -4.89585e-01 -5.09699e-01 -4.83664e-01 -5.35734e-01
1.84320e+05 4.60000e+02 -4.73157e-01 -4.56729e-01 -4.89585e-01 -5.09311e-01 -4.83243e-01 -5.35379e-01
1.84640e+05 4.61000e+02 -5.24602e-01 -4.52970e-01 -5.96234e-01 -5.09059e-01 -4.82859e-01 -5.35259e-01
1.84960e+05 4.62000e+02 -5.55149e-01 -4.81583e-01 -6.28715e-01 -5.08954e-01 -4.82516e-01 -5.35392e-01
1.85280e+05 4.63000e+02 -5.21131e-01 -4.70336e-01 -5.71926e-01 -5.09001e-01 -4.82215e-01 -5.35786e-01
1.85600e+05 4.64000e+02 -5.28198e-01 -4.65606e-01 -5.90790e-01 -5.09194e-01 -4.81953e-01 -5.36436e-01
1.85920e+05 4.64000e+02 -5.28198e-01 -4.65606e-01 -5.90790e-01 -5.09524e-01 -4.81721e-01 -5.37326e-01
1.86240e+05 4.65000e+02 -4.85573e-01 -4.60858e-01 -5.10288e-01 -5.09970e-01 -4.81513e-01 -5.38426e-01
1.86560e+05 4.66000e+02 -4.91038e-01 -4.45731e-01 -5.36346e-01 -5.10509e-01 -4.81318e-01 -5.39700e-01
1.86880e+05 4.67000e+02 -5.14821e-01 -4.21009e-01 -6.08632e-01 -5.11114e-01 -4.81129e-01 -5.41100e-01
1.87200e+05 4.68000e+02 -4.83532e-01 -4.16688e-01 -5.50376e-01 -5.11758e-01 -4.80939e-01 -5.42577e-01
1.87520e+05 4.68000e+02 -4.83532e-01 -4.16688e-01 -5.50376e-01 -5.12413e-01 -4.80744e-01 -5.44083e-01
1.87840e+05 4.69000e+02 -5.28126e-01 -4.74702e-01 -5.81550e-01 -5.13058e-01 -4.80545e-01 -5.45571e-01
1.88160e+05 4.70000e+02 -5.65603e-01 -5.25206e-01 -6.06000e-01 -5.13673e-01 -4.80343e-01 -5.47002e-01
1.88480e+05 4.71000e+02 -5.22527e-01 -4.46430e-01 -5.98624e-01 -5.14244e-01 -4.80144e-01 -5.48344e-01
1.88800e+05 4.72000e+02 -5.06752e-01 -4.38964e-01 -5.74540e-01 -5.14761e-01 -4.79953e-01 -5.49568e-01
1.89120e+05 4.72000e+02 -5.06752e-01 -4.38964e-01 -5.74540e-01 -5.15215e-01 -4.79776e-01 -5.50654e-01
1.89440e+05 4.73000e+02 -5.18193e-01 -4.48078e-01 -5.88308e-01 -5.15603e-01 -4.79621e-01 -5.51585e-01
1.89760e+05 4.74000e+02 -5.21935e-01 -4.18378e-01 -6.25492e-01 -5.15921e-01 -4.79490e-01 -5.52351e-01
1.90080e+05 4.75000e+02 -5.39002e-01 -4.85265e-01 -5.92739e-01 -5.16166e-01 -4.79387e-01 -5.52946e-01
1.90400e+05 4.76000e+02 -4.78866e-01 -4.15254e-01 -5.42477e-01 -5.16342e-01 -4.79315e-01 -5.53369e-01
1.90720e+05 4.76000e+02 -4.78866e-01 -4.15254e-01 -5.42477e-01 -5.16451e-01 -4.79275e-01 -5.53627e-01
1.91040e+05 4.77000e+02 -4.95448e-01 -4.49941e-01 -5.40954e-01 -5.16499e-01 -4.79269e-01 -5.53729e-01
1.91360e+05 4.78000e+02 -4.84756e-01 -3.94409e-01 -5.75103e-01 -5.16496e-01 -4.79299e-01 -5.53694e-01
1.91680e+05 4.79000e+02 -4.97679e-01 -4.63369e-01 -5.31988e-01 -5.16453e-01 -4.79365e-01 -5.53541e-01
1.92000e+05 4.80000e+02 -5.12798e-01 -4.61901e-01 -5.63695e-01 -5.16382e-01 -4.79469e-01 -5.53295e-01
1.92320e+05 4.80000e+02 -5.12798e-01 -4.61901e-01 -5.63695e-01 -5.16296e-01 -4.79610e-01 -5.52982e-01
1.92640e+05 4.81000e+02 -4.78882e-01 -4.13842e-01 -5.43922e-01 -5.16208e-01 -4.79787e-01 -5.52628e-01
1.92960e+05 4.82000e+02 -5.38820e-01 -4.79900e-01 -5.97740e-01 -5.16126e-01 -4.79994e-01 -5.52257e-01
1.93280e+05 4.83000e+02 -5.20510e-01 -4.44932e-01 -5.96087e-01 -5.16057e-01 -4.80223e-01 -5.51890e-01
1.93600e+05 4.84000e+02 -5.22115e-01 -4.44858e-01 -5.99371e-01 -5.16002e-01 -4.80462e-01 -5.51543e-01
1.93920e+05 4.84000e+02 -5.22115e-01 -4.44858e-01 -5.99371e-01 -5.15960e-01 -4.80693e-01 -5.51227e-01
1.94240e+05 4.85000e+02 -4.75207e-01 -4.31471e-01 -5.18942e-01 -5.15923e-01 -4.80899e-01 -5.50947e-01
1.94560e+05 4.86000e+02 -5.48768e-01 -4.25131e-01 -6.72405e-01 -5.15882e-01 -4.81059e-01 -5.50705e-01
1.94880e+05 4.87000e+02 -5.40853e-01 -4.57031e-01 -6.24675e-01 -5.15823e-01 -4.81153e-01 -5.50494e-01
1.95200e+05 4.88000e+02 -5.03229e-01 -4.36442e-01 -5.70015e-01 -5.15737e-01 -4.81164e-01 -5.50310e-01
1.95520e+05 4.88000e+02 -5.03229e-01 -4.36442e-01 -5.70015e-01 -5.15611e-01 -4.81077e-01 -5.50145e-01
1.95840e+05 4.89000e+02 -4.93736e-01 -4.38421e-01 -5.49050e-01 -5.15438e-01 -4.80883e-01 -5.49993e-01
1.96160e+05 4.90000e+02 -5.61201e-01 -4.99569e-01 -6.22834e-01 -5.15214e-01 -4.80575e-01 -5.49853e-01
1.96480e+05 4.91000e+02 -4.55163e-01 -4.07541e-01 -5.02784e-01 -5.14940e-01 -4.80153e-01 -5.49728e-01
1.96800e+05 4.92000e+02 -5.29393e-01 -4.62594e-01 -5.96193e-01 -5.14621e-01 -4.79617e-01 -5.49625e-01
1.97120e+05 4.92000e+02 -5.29393e-01 -4.62594e-01 -5.96193e-01 -5.14265e-01 -4.78975e-01 -5.49556e-01
1.97440e+05 4.93000e+02 -4.83207e-01 -4.23311e-01 -5.43102e-01 -5.13885e-01 -4.78238e-01 -5.49533e-01
1.97760e+05 4.94000e+02 -4.82476e-01 -4.35978e-01 -5.28973e-01 -5.13496e-01 -4.77420e-01 -5.49571e-01
1.98080e+05 4.95000e+02 -5.30266e-01 -4.18212e-01 -6.42320e-01 -5.13112e-01 -4.76542e-01 -5.49681e-01
1.98400e+05 4.96000e+02 -4.70161e-01 -4.11665e-01 -5.28657e-01 -5.12748e-01 -4.75625e-01 -5.49872e-01
1.98720e+05 4.96000e+02 -4.70161e-01 -4.11665e-01 -5.28657e-01 -5.12419e-01 -4.74692e-01 -5.50146e-01
1.99040e+05 4.97000e+02 -4.75374e-01 -4.54336e-01 -4.96412e-01 -5.12134e-01 -4.73768e-01 -5.50501e-01
1.99360e+05 4.98000e+02 -5.25690e-01 -4.23251e-01 -6.28130e-01 -5.11900e-01 -4.72871e-01 -5.50929e-01
1.99680e+05 4.99000e+02 -4.71874e-01 -3.89379e-01 -5.54369e-01 -5.11717e-01 -4.72017e-01 -5.51418e-01


==> fig/parallel/shkadov_32_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
3.20000e+02 0.00000e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
6.40000e+02 1.00000e+00 -3.24946e+00 -2.89089e+00 -3.60803e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
9.60000e+02 2.00000e+00 -3.10862e+00 -2.88473e+00 -3.33252e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.28000e+03 3.00000e+00 -2.88721e+00 -2.60406e+00 -3.17037e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.60000e+03 4.00000e+00 -3.12620e+00 -2.77120e+00 -3.48120e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.92000e+03 4.00000e+00 -3.12620e+00 -2.77120e+00 -3.48120e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
2.24000e+03 5.00000e+00 -3.15249e+00 -2.91350e+00 -3.39148e+00 -3.16590e+00 -2.98351e+00 -3.34829e+00
2.56000e+03 6.00000e+00 -3.04025e+00 -2.81341e+00 -3.26710e+00 -3.16590e+00 -2.98350e+00 -3.34830e+00
2.88000e+03 7.00000e+00 -3.08020e+00 -2.90918e+00 -3.25121e+00 -3.16591e+00 -2.98349e+00 -3.34832e+00
3.20000e+03 8.00000e+00 -3.25494e+00 -3.00125e+00 -3.50863e+00 -3.16592e+00 -2.98348e+00 -3.34835e+00
3.52000e+03 8.00000e+00 -3.25494e+00 -3.00125e+00 -3.50863e+00 -3.16592e+00 -2.98345e+00 -3.34839e+00
3.84000e+03 9.00000e+00 -3.07802e+00 -2.97634e+00 -3.17971e+00 -3.16590e+00 -2.98341e+00 -3.34840e+00
4.16000e+03 1.00000e+01 -3.36661e+00 -3.08447e+00 -3.64875e+00 -3.16584e+00 -2.98336e+00 -3.34831e+00
4.48000e+03 1.10000e+01 -3.14307e+00 -2.87180e+00 -3.41433e+00 -3.16570e+00 -2.98333e+00 -3.34807e+00
4.80000e+03 1.20000e+01 -3.37638e+00 -3.24037e+00 -3.51239e+00 -3.16546e+00 -2.98336e+00 -3.34756e+00
5.12000e+03 1.20000e+01 -3.37638e+00 -3.24037e+00 -3.51239e+00 -3.16506e+00 -2.98348e+00 -3.34664e+00
5.44000e+03 1.30000e+01 -3.23404e+00 -2.98247e+00 -3.48562e+00 -3.16447e+00 -2.98376e+00 -3.34518e+00
5.76000e+03 1.40000e+01 -3.20141e+00 -2.88383e+00 -3.51900e+00 -3.16366e+00 -2.98429e+00 -3.34304e+00
6.08000e+03 1.50000e+01 -3.29602e+00 -2.86668e+00 -3.72535e+00 -3.16261e+00 -2.98516e+00 -3.34006e+00
6.40000e+03 1.60000e+01 -3.12051e+00 -2.92458e+00 -3.31643e+00 -3.16133e+00 -2.98650e+00 -3.33617e+00
6.72000e+03 1.60000e+01 -3.12051e+00 -2.92458e+00 -3.31643e+00 -3.15984e+00 -2.98839e+00 -3.33129e+00
7.04000e+03 1.70000e+01 -3.24021e+00 -3.08428e+00 -3.39614e+00 -3.15819e+00 -2.99096e+00 -3.32542e+00
7.36000e+03 1.80000e+01 -3.14029e+00 -3.07242e+00 -3.20816e+00 -3.15644e+00 -2.99428e+00 -3.31860e+00
7.68000e+03 1.90000e+01 -3.21832e+00 -2.94832e+00 -3.48832e+00 -3.15469e+00 -2.99844e+00 -3.31094e+00
8.00000e+03 2.00000e+01 -3.10657e+00 -2.66785e+00 -3.54530e+00 -3.15303e+00 -3.00345e+00 -3.30260e+00
8.32000e+03 2.00000e+01 -3.10657e+00 -2.66785e+00 -3.54530e+00 -3.15158e+00 -3.00936e+00 -3.29380e+00
8.64000e+03 2.10000e+01 -3.18882e+00 -2.97185e+00 -3.40578e+00 -3.15043e+00 -3.01609e+00 -3.28476e+00
8.96000e+03 2.20000e+01 -3.00832e+00 -2.76392e+00 -3.25272e+00 -3.14968e+00 -3.02360e+00 -3.27575e+00
9.28000e+03 2.30000e+01 -3.06893e+00 -2.76739e+00 -3.37047e+00 -3.14939e+00 -3.03178e+00 -3.26700e+00
9.60000e+03 2.40000e+01 -3.44365e+00 -3.11042e+00 -3.77688e+00 -3.14962e+00 -3.04048e+00 -3.25875e+00
9.92000e+03 2.40000e+01 -3.44365e+00 -3.11042e+00 -3.77688e+00 -3.15037e+00 -3.04954e+00 -3.25120e+00
1.02400e+04 2.50000e+01 -3.18038e+00 -2.92891e+00 -3.43185e+00 -3.15165e+00 -3.05879e+00 -3.24450e+00
1.05600e+04 2.60000e+01 -3.04127e+00 -2.78873e+00 -3.29382e+00 -3.15340e+00 -3.06806e+00 -3.23873e+00
1.08800e+04 2.70000e+01 -3.03178e+00 -2.88974e+00 -3.17382e+00 -3.15556e+00 -3.07719e+00 -3.23393e+00
1.12000e+04 2.80000e+01 -3.40682e+00 -3.18717e+00 -3.62647e+00 -3.15805e+00 -3.08605e+00 -3.23004e+00
1.15200e+04 2.80000e+01 -3.40682e+00 -3.18717e+00 -3.62647e+00 -3.16075e+00 -3.09457e+00 -3.22693e+00
1.18400e+04 2.90000e+01 -3.14615e+00 -2.88384e+00 -3.40845e+00 -3.16357e+00 -3.10273e+00 -3.22441e+00
1.21600e+04 3.00000e+01 -3.38898e+00 -2.88814e+00 -3.88981e+00 -3.16639e+00 -3.11054e+00 -3.22224e+00
1.24800e+04 3.10000e+01 -3.23642e+00 -2.96342e+00 -3.50942e+00 -3.16911e+00 -3.11807e+00 -3.22015e+00
1.28000e+04 3.20000e+01 -2.95892e+00 -2.76667e+00 -3.15117e+00 -3.17164e+00 -3.12541e+00 -3.21788e+00
1.31200e+04 3.20000e+01 -2.95892e+00 -2.76667e+00 -3.15117e+00 -3.17392e+00 -3.13263e+00 -3.21521e+00
1.34400e+04 3.30000e+01 -3.01233e+00 -2.76843e+00 -3.25623e+00 -3.17589e+00 -3.13983e+00 -3.21195e+00
1.37600e+04 3.40000e+01 -3.11959e+00 -2.80110e+00 -3.43809e+00 -3.17753e+00 -3.14707e+00 -3.20799e+00
1.40800e+04 3.50000e+01 -2.84877e+00 -2.64000e+00 -3.05754e+00 -3.17883e+00 -3.15435e+00 -3.20330e+00
1.44000e+04 3.60000e+01 -2.96331e+00 -2.52981e+00 -3.39681e+00 -3.17980e+00 -3.16165e+00 -3.19795e+00
1.47200e+04 3.60000e+01 -2.96331e+00 -2.52981e+00 -3.39681e+00 -3.18048e+00 -3.16875e+00 -3.19222e+00
1.50400e+04 3.70000e+01 -3.00484e+00 -2.78600e+00 -3.22368e+00 -3.18092e+00 -3.17459e+00 -3.18726e+00
1.53600e+04 3.80000e+01 -2.85013e+00 -2.40683e+00 -3.29344e+00 -3.18118e+00 -3.17422e+00 -3.18813e+00
1.56800e+04 3.90000e+01 -3.07775e+00 -2.78030e+00 -3.37520e+00 -3.18129e+00 -3.16839e+00 -3.19418e+00
1.60000e+04 4.00000e+01 -2.93980e+00 -2.62810e+00 -3.25151e+00 -3.18128e+00 -3.16156e+00 -3.20099e+00
1.63200e+04 4.00000e+01 -2.93980e+00 -2.62810e+00 -3.25151e+00 -3.18116e+00 -3.15467e+00 -3.20765e+00
1.66400e+04 4.10000e+01 -3.06529e+00 -2.88281e+00 -3.24777e+00 -3.18092e+00 -3.14799e+00 -3.21385e+00
1.69600e+04 4.20000e+01 -2.96631e+00 -2.56991e+00 -3.36271e+00 -3.18050e+00 -3.14164e+00 -3.21936e+00
1.72800e+04 4.30000e+01 -2.74258e+00 -2.48654e+00 -2.99863e+00 -3.17983e+00 -3.13567e+00 -3.22399e+00
1.76000e+04 4.40000e+01 -3.02774e+00 -2.72744e+00 -3.32804e+00 -3.17883e+00 -3.13008e+00 -3.22757e+00
1.79200e+04 4.40000e+01 -3.02774e+00 -2.72744e+00 -3.32804e+00 -3.17738e+00 -3.12483e+00 -3.22992e+00
1.82400e+04 4.50000e+01 -2.89509e+00 -2.64554e+00 -3.14464e+00 -3.17538e+00 -3.11985e+00 -3.23091e+00
1.85600e+04 4.60000e+01 -2.96827e+00 -2.79436e+00 -3.14219e+00 -3.17274e+00 -3.11507e+00 -3.23042e+00
1.88800e+04 4.70000e+01 -2.97389e+00 -2.67334e+00 -3.27444e+00 -3.16939e+00 -3.11040e+00 -3.22838e+00
1.92000e+04 4.80000e+01 -2.98575e+00 -2.78985e+00 -3.18165e+00 -3.16527e+00 -3.10578e+00 -3.22476e+00
1.95200e+04 4.80000e+01 -2.98575e+00 -2.78985e+00 -3.18165e+00 -3.16037e+00 -3.10116e+00 -3.21959e+00
1.98400e+04 4.90000e+01 -3.00644e+00 -2.73544e+00 -3.27743e+00 -3.15468e+00 -3.09645e+00 -3.21290e+00
2.01600e+04 5.00000e+01 -3.12578e+00 -2.99572e+00 -3.25585e+00 -3.14823e+00 -3.09164e+00 -3.20481e+00
2.04800e+04 5.10000e+01 -2.91505e+00 -2.60223e+00 -3.22787e+00 -3.14106e+00 -3.08668e+00 -3.19545e+00
2.08000e+04 5.20000e+01 -2.96320e+00 -2.81947e+00 -3.10694e+00 -3.13325e+00 -3.08154e+00 -3.18497e+00
2.11200e+04 5.20000e+01 -2.96320e+00 -2.81947e+00 -3.10694e+00 -3.12489e+00 -3.07620e+00 -3.17357e+00
2.14400e+04 5.30000e+01 -2.90698e+00 -2.71996e+00 -3.09400e+00 -3.11605e+00 -3.07063e+00 -3.16146e+00
2.17600e+04 5.40000e+01 -2.92949e+00 -2.72269e+00 -3.13629e+00 -3.10685e+00 -3.06482e+00 -3.14888e+00
2.20800e+04 5.50000e+01 -2.78580e+00 -2.52234e+00 -3.04926e+00 -3.09742e+00 -3.05874e+00 -3.13609e+00
2.24000e+04 5.60000e+01 -2.99916e+00 -2.86906e+00 -3.12926e+00 -3.08786e+00 -3.05238e+00 -3.12334e+00
2.27200e+04 5.60000e+01 -2.99916e+00 -2.86906e+00 -3.12926e+00 -3.07830e+00 -3.04572e+00 -3.11088e+00
2.30400e+04 5.70000e+01 -3.17607e+00 -2.93590e+00 -3.41623e+00 -3.06888e+00 -3.03881e+00 -3.09895e+00
2.33600e+04 5.80000e+01 -3.10333e+00 -2.89185e+00 -3.31481e+00 -3.05970e+00 -3.03167e+00 -3.08773e+00
2.36800e+04 5.90000e+01 -2.84443e+00 -2.58718e+00 -3.10168e+00 -3.05087e+00 -3.02441e+00 -3.07734e+00
2.40000e+04 6.00000e+01 -2.89609e+00 -2.68240e+00 -3.10979e+00 -3.04248e+00 -3.01711e+00 -3.06785e+00
2.43200e+04 6.00000e+01 -2.89609e+00 -2.68240e+00 -3.10979e+00 -3.03459e+00 -3.00990e+00 -3.05927e+00
2.46400e+04 6.10000e+01 -2.97357e+00 -2.70782e+00 -3.23931e+00 -3.02722e+00 -3.00288e+00 -3.05156e+00
2.49600e+04 6.20000e+01 -2.84058e+00 -2.51179e+00 -3.16936e+00 -3.02041e+00 -2.99612e+00 -3.04469e+00
2.52800e+04 6.30000e+01 -2.74993e+00 -2.50154e+00 -2.99832e+00 -3.01414e+00 -2.98967e+00 -3.03862e+00
2.56000e+04 6.40000e+01 -2.74181e+00 -2.58605e+00 -2.89758e+00 -3.00842e+00 -2.98355e+00 -3.03329e+00
2.59200e+04 6.40000e+01 -2.74181e+00 -2.58605e+00 -2.89758e+00 -3.00323e+00 -2.97777e+00 -3.02869e+00
2.62400e+04 6.50000e+01 -2.66340e+00 -2.51410e+00 -2.81270e+00 -2.99854e+00 -2.97233e+00 -3.02475e+00
2.65600e+04 6.60000e+01 -2.53462e+00 -2.28702e+00 -2.78222e+00 -2.99434e+00 -2.96723e+00 -3.02145e+00
2.68800e+04 6.70000e+01 -2.65382e+00 -2.38815e+00 -2.91949e+00 -2.99059e+00 -2.96245e+00 -3.01874e+00
2.72000e+04 6.80000e+01 -2.68917e+00 -2.46132e+00 -2.91702e+00 -2.98727e+00 -2.95797e+00 -3.01658e+00
2.75200e+04 6.80000e+01 -2.68917e+00 -2.46132e+00 -2.91702e+00 -2.98432e+00 -2.95372e+00 -3.01491e+00
2.78400e+04 6.90000e+01 -2.84085e+00 -2.57399e+00 -3.10771e+00 -2.98167e+00 -2.94965e+00 -3.01368e+00
2.81600e+04 7.00000e+01 -2.60701e+00 -2.38243e+00 -2.83160e+00 -2.97923e+00 -2.94569e+00 -3.01278e+00
2.84800e+04 7.10000e+01 -2.81538e+00 -2.44569e+00 -3.18508e+00 -2.97691e+00 -2.94172e+00 -3.01209e+00
2.88000e+04 7.20000e+01 -2.79417e+00 -2.33140e+00 -3.25693e+00 -2.97456e+00 -2.93765e+00 -3.01147e+00
2.91200e+04 7.20000e+01 -2.79417e+00 -2.33140e+00 -3.25693e+00 -2.97204e+00 -2.93336e+00 -3.01071e+00
2.94400e+04 7.30000e+01 -2.34646e+00 -2.14534e+00 -2.54758e+00 -2.96918e+00 -2.92873e+00 -3.00964e+00
2.97600e+04 7.40000e+01 -2.70850e+00 -2.42031e+00 -2.99670e+00 -2.96584e+00 -2.92366e+00 -3.00802e+00
3.00800e+04 7.50000e+01 -2.80033e+00 -2.56859e+00 -3.03207e+00 -2.96185e+00 -2.91803e+00 -3.00566e+00
3.04000e+04 7.60000e+01 -2.80508e+00 -2.57301e+00 -3.03714e+00 -2.95709e+00 -2.91179e+00 -3.00240e+00
3.07200e+04 7.60000e+01 -2.80508e+00 -2.57301e+00 -3.03714e+00 -2.95147e+00 -2.90488e+00 -2.99806e+00
3.10400e+04 7.70000e+01 -2.75013e+00 -2.49166e+00 -3.00861e+00 -2.94493e+00 -2.89729e+00 -2.99257e+00
3.13600e+04 7.80000e+01 -2.74847e+00 -2.44641e+00 -3.05053e+00 -2.93745e+00 -2.88903e+00 -2.98587e+00
3.16800e+04 7.90000e+01 -2.68849e+00 -2.47923e+00 -2.89775e+00 -2.92906e+00 -2.88013e+00 -2.97799e+00
3.20000e+04 8.00000e+01 -2.90225e+00 -2.66154e+00 -3.14296e+00 -2.91982e+00 -2.87061e+00 -2.96903e+00
3.23200e+04 8.00000e+01 -2.90225e+00 -2.66154e+00 -3.14296e+00 -2.90980e+00 -2.86048e+00 -2.95912e+00
3.26400e+04 8.10000e+01 -2.81667e+00 -2.58105e+00 -3.05229e+00 -2.89913e+00 -2.84976e+00 -2.94849e+00
3.29600e+04 8.20000e+01 -3.04490e+00 -2.88291e+00 -3.20689e+00 -2.88793e+00 -2.83848e+00 -2.93737e+00
3.32800e+04 8.30000e+01 -2.51223e+00 -2.19981e+00 -2.82465e+00 -2.87634e+00 -2.82663e+00 -2.92606e+00
3.36000e+04 8.40000e+01 -2.79886e+00 -2.54366e+00 -3.05406e+00 -2.86454e+00 -2.81428e+00 -2.91480e+00
3.39200e+04 8.40000e+01 -2.79886e+00 -2.54366e+00 -3.05406e+00 -2.85269e+00 -2.80152e+00 -2.90386e+00
3.42400e+04 8.50000e+01 -2.71897e+00 -2.54052e+00 -2.89742e+00 -2.84095e+00 -2.78849e+00 -2.89341e+00
3.45600e+04 8.60000e+01 -2.71915e+00 -2.41353e+00 -3.02478e+00 -2.82948e+00 -2.77537e+00 -2.88360e+00
3.48800e+04 8.70000e+01 -2.58181e+00 -2.31302e+00 -2.85060e+00 -2.81846e+00 -2.76241e+00 -2.87451e+00
3.52000e+04 8.80000e+01 -2.69657e+00 -2.49099e+00 -2.90215e+00 -2.80803e+00 -2.74988e+00 -2.86618e+00
3.55200e+04 8.80000e+01 -2.69657e+00 -2.49099e+00 -2.90215e+00 -2.79833e+00 -2.73808e+00 -2.85858e+00
3.58400e+04 8.90000e+01 -2.68255e+00 -2.39653e+00 -2.96857e+00 -2.78946e+00 -2.72726e+00 -2.85167e+00
3.61600e+04 9.00000e+01 -2.75195e+00 -2.40272e+00 -3.10119e+00 -2.78154e+00 -2.71767e+00 -2.84541e+00
3.64800e+04 9.10000e+01 -2.59397e+00 -2.26441e+00 -2.92353e+00 -2.77459e+00 -2.70949e+00 -2.83970e+00
3.68000e+04 9.20000e+01 -2.66816e+00 -2.40587e+00 -2.93045e+00 -2.76865e+00 -2.70283e+00 -2.83448e+00
3.71200e+04 9.20000e+01 -2.66816e+00 -2.40587e+00 -2.93045e+00 -2.76370e+00 -2.69772e+00 -2.82968e+00
3.74400e+04 9.30000e+01 -2.76880e+00 -2.48568e+00 -3.05192e+00 -2.75968e+00 -2.69413e+00 -2.82523e+00
3.77600e+04 9.40000e+01 -2.75675e+00 -2.27034e+00 -3.24315e+00 -2.75650e+00 -2.69194e+00 -2.82106e+00
3.80800e+04 9.50000e+01 -2.79649e+00 -2.62745e+00 -2.96554e+00 -2.75405e+00 -2.69098e+00 -2.81711e+00
3.84000e+04 9.60000e+01 -2.43488e+00 -2.21721e+00 -2.65255e+00 -2.75219e+00 -2.69104e+00 -2.81334e+00
3.87200e+04 9.60000e+01 -2.43488e+00 -2.21721e+00 -2.65255e+00 -2.75079e+00 -2.69189e+00 -2.80969e+00
3.90400e+04 9.70000e+01 -2.40093e+00 -2.12678e+00 -2.67509e+00 -2.74970e+00 -2.69326e+00 -2.80613e+00
3.93600e+04 9.80000e+01 -2.83115e+00 -2.66155e+00 -3.00075e+00 -2.74877e+00 -2.69488e+00 -2.80266e+00
3.96800e+04 9.90000e+01 -2.43374e+00 -2.24318e+00 -2.62430e+00 -2.74790e+00 -2.69649e+00 -2.79932e+00
4.00000e+04 1.00000e+02 -2.57098e+00 -2.42053e+00 -2.72143e+00 -2.74698e+00 -2.69780e+00 -2.79616e+00
4.03200e+04 1.00000e+02 -2.57098e+00 -2.42053e+00 -2.72143e+00 -2.74594e+00 -2.69856e+00 -2.79331e+00
4.06400e+04 1.01000e+02 -2.46477e+00 -2.18360e+00 -2.74594e+00 -2.74471e+00 -2.69853e+00 -2.79088e+00
4.09600e+04 1.02000e+02 -2.47703e+00 -2.21688e+00 -2.73719e+00 -2.74325e+00 -2.69751e+00 -2.78899e+00
4.12800e+04 1.03000e+02 -2.44662e+00 -2.16302e+00 -2.73021e+00 -2.74155e+00 -2.69543e+00 -2.78767e+00
4.16000e+04 1.04000e+02 -2.42034e+00 -2.21930e+00 -2.62138e+00 -2.73958e+00 -2.69227e+00 -2.78689e+00
4.19200e+04 1.04000e+02 -2.42034e+00 -2.21930e+00 -2.62138e+00 -2.73732e+00 -2.68812e+00 -2.78652e+00
4.22400e+04 1.05000e+02 -2.69708e+00 -2.30395e+00 -3.09021e+00 -2.73476e+00 -2.68312e+00 -2.78640e+00
4.25600e+04 1.06000e+02 -2.65253e+00 -2.39002e+00 -2.91505e+00 -2.73186e+00 -2.67740e+00 -2.78632e+00
4.28800e+04 1.07000e+02 -2.58058e+00 -2.40703e+00 -2.75413e+00 -2.72860e+00 -2.67112e+00 -2.78609e+00
4.32000e+04 1.08000e+02 -2.53016e+00 -2.15572e+00 -2.90461e+00 -2.72495e+00 -2.66437e+00 -2.78553e+00
4.35200e+04 1.08000e+02 -2.53016e+00 -2.15572e+00 -2.90461e+00 -2.72086e+00 -2.65725e+00 -2.78447e+00
4.38400e+04 1.09000e+02 -2.48408e+00 -2.27215e+00 -2.69602e+00 -2.71631e+00 -2.64983e+00 -2.78278e+00
4.41600e+04 1.10000e+02 -2.39491e+00 -2.22714e+00 -2.56269e+00 -2.71124e+00 -2.64215e+00 -2.78032e+00
4.44800e+04 1.11000e+02 -2.50126e+00 -2.32466e+00 -2.67785e+00 -2.70564e+00 -2.63427e+00 -2.77702e+00
4.48000e+04 1.12000e+02 -2.49693e+00 -2.31429e+00 -2.67958e+00 -2.69952e+00 -2.62623e+00 -2.77280e+00
4.51200e+04 1.12000e+02 -2.49693e+00 -2.31429e+00 -2.67958e+00 -2.69288e+00 -2.61808e+00 -2.76767e+00
4.54400e+04 1.13000e+02 -2.44111e+00 -2.10702e+00 -2.77520e+00 -2.68577e+00 -2.60988e+00 -2.76166e+00
4.57600e+04 1.14000e+02 -2.38600e+00 -2.25712e+00 -2.51488e+00 -2.67825e+00 -2.60167e+00 -2.75484e+00
4.60800e+04 1.15000e+02 -2.40890e+00 -2.28260e+00 -2.53519e+00 -2.67042e+00 -2.59351e+00 -2.74733e+00
4.64000e+04 1.16000e+02 -2.74460e+00 -2.31243e+00 -3.17678e+00 -2.66235e+00 -2.58544e+00 -2.73927e+00
4.67200e+04 1.16000e+02 -2.74460e+00 -2.31243e+00 -3.17678e+00 -2.65415e+00 -2.57748e+00 -2.73082e+00
4.70400e+04 1.17000e+02 -2.33510e+00 -2.22224e+00 -2.44796e+00 -2.64590e+00 -2.56964e+00 -2.72215e+00
4.73600e+04 1.18000e+02 -2.54146e+00 -2.21780e+00 -2.86512e+00 -2.63767e+00 -2.56193e+00 -2.71342e+00
4.76800e+04 1.19000e+02 -2.76093e+00 -2.47983e+00 -3.04203e+00 -2.62954e+00 -2.55430e+00 -2.70477e+00
4.80000e+04 1.20000e+02 -2.69014e+00 -2.36802e+00 -3.01226e+00 -2.62153e+00 -2.54674e+00 -2.69632e+00
4.83200e+04 1.20000e+02 -2.69014e+00 -2.36802e+00 -3.01226e+00 -2.61369e+00 -2.53922e+00 -2.68815e+00
4.86400e+04 1.21000e+02 -2.55179e+00 -2.23316e+00 -2.87041e+00 -2.60601e+00 -2.53173e+00 -2.68029e+00
4.89600e+04 1.22000e+02 -2.79465e+00 -2.49003e+00 -3.09928e+00 -2.59851e+00 -2.52428e+00 -2.67275e+00
4.92800e+04 1.23000e+02 -2.50455e+00 -2.27517e+00 -2.73393e+00 -2.59120e+00 -2.51692e+00 -2.66549e+00
4.96000e+04 1.24000e+02 -2.55665e+00 -2.23186e+00 -2.88144e+00 -2.58408e+00 -2.50970e+00 -2.65846e+00
4.99200e+04 1.24000e+02 -2.55665e+00 -2.23186e+00 -2.88144e+00 -2.57716e+00 -2.50273e+00 -2.65159e+00
5.02400e+04 1.25000e+02 -2.59584e+00 -2.51960e+00 -2.67207e+00 -2.57048e+00 -2.49616e+00 -2.64481e+00
5.05600e+04 1.26000e+02 -2.36325e+00 -2.11545e+00 -2.61104e+00 -2.56409e+00 -2.49013e+00 -2.63805e+00
5.08800e+04 1.27000e+02 -2.42594e+00 -2.22501e+00 -2.62686e+00 -2.55806e+00 -2.48481e+00 -2.63131e+00
5.12000e+04 1.28000e+02 -2.30427e+00 -2.05094e+00 -2.55761e+00 -2.55247e+00 -2.48036e+00 -2.62458e+00
5.15200e+04 1.28000e+02 -2.30427e+00 -2.05094e+00 -2.55761e+00 -2.54740e+00 -2.47691e+00 -2.61789e+00
5.18400e+04 1.29000e+02 -2.18073e+00 -1.93229e+00 -2.42916e+00 -2.54295e+00 -2.47457e+00 -2.61133e+00
5.21600e+04 1.30000e+02 -2.35048e+00 -2.24672e+00 -2.45424e+00 -2.53921e+00 -2.47341e+00 -2.60501e+00
5.24800e+04 1.31000e+02 -2.18623e+00 -1.81581e+00 -2.55666e+00 -2.53622e+00 -2.47340e+00 -2.59904e+00
5.28000e+04 1.32000e+02 -2.26994e+00 -1.99208e+00 -2.54781e+00 -2.53403e+00 -2.47449e+00 -2.59356e+00
5.31200e+04 1.32000e+02 -2.26994e+00 -1.99208e+00 -2.54781e+00 -2.53262e+00 -2.47654e+00 -2.58870e+00
5.34400e+04 1.33000e+02 -2.43206e+00 -2.09849e+00 -2.76563e+00 -2.53193e+00 -2.47931e+00 -2.58456e+00
5.37600e+04 1.34000e+02 -2.42841e+00 -2.23115e+00 -2.62567e+00 -2.53188e+00 -2.48256e+00 -2.58121e+00
5.40800e+04 1.35000e+02 -2.44624e+00 -2.23258e+00 -2.65991e+00 -2.53232e+00 -2.48596e+00 -2.57868e+00
5.44000e+04 1.36000e+02 -2.25328e+00 -1.94395e+00 -2.56261e+00 -2.53305e+00 -2.48918e+00 -2.57693e+00
5.47200e+04 1.36000e+02 -2.25328e+00 -1.94395e+00 -2.56261e+00 -2.53387e+00 -2.49190e+00 -2.57584e+00
5.50400e+04 1.37000e+02 -2.40702e+00 -2.12313e+00 -2.69091e+00 -2.53455e+00 -2.49384e+00 -2.57526e+00
5.53600e+04 1.38000e+02 -2.48177e+00 -2.32313e+00 -2.64040e+00 -2.53485e+00 -2.49476e+00 -2.57493e+00
5.56800e+04 1.39000e+02 -2.42601e+00 -2.07902e+00 -2.77300e+00 -2.53454e+00 -2.49450e+00 -2.57459e+00
5.60000e+04 1.40000e+02 -2.39164e+00 -2.12715e+00 -2.65612e+00 -2.53346e+00 -2.49293e+00 -2.57399e+00
5.63200e+04 1.40000e+02 -2.39164e+00 -2.12715e+00 -2.65612e+00 -2.53145e+00 -2.48999e+00 -2.57290e+00
5.66400e+04 1.41000e+02 -2.14422e+00 -1.92090e+00 -2.36754e+00 -2.52842e+00 -2.48567e+00 -2.57116e+00
5.69600e+04 1.42000e+02 -2.32228e+00 -2.21375e+00 -2.43082e+00 -2.52433e+00 -2.47999e+00 -2.56868e+00
5.72800e+04 1.43000e+02 -2.23209e+00 -2.04420e+00 -2.41999e+00 -2.51922e+00 -2.47303e+00 -2.56542e+00
5.76000e+04 1.44000e+02 -2.29681e+00 -1.85765e+00 -2.73596e+00 -2.51316e+00 -2.46492e+00 -2.56139e+00
5.79200e+04 1.44000e+02 -2.29681e+00 -1.85765e+00 -2.73596e+00 -2.50626e+00 -2.45582e+00 -2.55670e+00
5.82400e+04 1.45000e+02 -2.39850e+00 -2.22356e+00 -2.57344e+00 -2.49868e+00 -2.44592e+00 -2.55144e+00
5.85600e+04 1.46000e+02 -2.33382e+00 -2.18752e+00 -2.48012e+00 -2.49058e+00 -2.43543e+00 -2.54573e+00
5.88800e+04 1.47000e+02 -2.18403e+00 -1.91060e+00 -2.45746e+00 -2.48215e+00 -2.42456e+00 -2.53974e+00
5.92000e+04 1.48000e+02 -2.26610e+00 -1.90133e+00 -2.63087e+00 -2.47355e+00 -2.41350e+00 -2.53359e+00
5.95200e+04 1.48000e+02 -2.26610e+00 -1.90133e+00 -2.63087e+00 -2.46492e+00 -2.40241e+00 -2.52743e+00
5.98400e+04 1.49000e+02 -2.44110e+00 -2.26724e+00 -2.61495e+00 -2.45639e+00 -2.39144e+00 -2.52135e+00
6.01600e+04 1.50000e+02 -2.29347e+00 -1.87095e+00 -2.71598e+00 -2.44805e+00 -2.38067e+00 -2.51543e+00
6.04800e+04 1.51000e+02 -2.43583e+00 -2.14238e+00 -2.72927e+00 -2.43996e+00 -2.37021e+00 -2.50971e+00
6.08000e+04 1.52000e+02 -2.33990e+00 -2.05579e+00 -2.62401e+00 -2.43216e+00 -2.36010e+00 -2.50422e+00
6.11200e+04 1.52000e+02 -2.33990e+00 -2.05579e+00 -2.62401e+00 -2.42466e+00 -2.35038e+00 -2.49893e+00
6.14400e+04 1.53000e+02 -2.42290e+00 -2.21829e+00 -2.62752e+00 -2.41745e+00 -2.34108e+00 -2.49382e+00
6.17600e+04 1.54000e+02 -2.51662e+00 -2.15833e+00 -2.87491e+00 -2.41053e+00 -2.33221e+00 -2.48885e+00
6.20800e+04 1.55000e+02 -2.30644e+00 -2.15241e+00 -2.46046e+00 -2.40388e+00 -2.32377e+00 -2.48398e+00
6.24000e+04 1.56000e+02 -2.64800e+00 -2.33232e+00 -2.96368e+00 -2.39747e+00 -2.31577e+00 -2.47918e+00
6.27200e+04 1.56000e+02 -2.64800e+00 -2.33232e+00 -2.96368e+00 -2.39131e+00 -2.30818e+00 -2.47445e+00
6.30400e+04 1.57000e+02 -2.54566e+00 -2.15039e+00 -2.94093e+00 -2.38540e+00 -2.30101e+00 -2.46978e+00
6.33600e+04 1.58000e+02 -2.31974e+00 -2.15683e+00 -2.48264e+00 -2.37973e+00 -2.29426e+00 -2.46520e+00
6.36800e+04 1.59000e+02 -2.64913e+00 -2.39991e+00 -2.89835e+00 -2.37435e+00 -2.28795e+00 -2.46075e+00
6.40000e+04 1.60000e+02 -2.10917e+00 -1.89236e+00 -2.32599e+00 -2.36929e+00 -2.28208e+00 -2.45649e+00
6.43200e+04 1.60000e+02 -2.10917e+00 -1.89236e+00 -2.32599e+00 -2.36460e+00 -2.27670e+00 -2.45249e+00
6.46400e+04 1.61000e+02 -2.25252e+00 -2.04101e+00 -2.46403e+00 -2.36034e+00 -2.27182e+00 -2.44886e+00
6.49600e+04 1.62000e+02 -1.99280e+00 -1.73773e+00 -2.24788e+00 -2.35659e+00 -2.26751e+00 -2.44567e+00
6.52800e+04 1.63000e+02 -1.89656e+00 -1.61537e+00 -2.17775e+00 -2.35341e+00 -2.26379e+00 -2.44303e+00
6.56000e+04 1.64000e+02 -2.18998e+00 -2.10172e+00 -2.27824e+00 -2.35088e+00 -2.26075e+00 -2.44101e+00
6.59200e+04 1.64000e+02 -2.18998e+00 -2.10172e+00 -2.27824e+00 -2.34907e+00 -2.25845e+00 -2.43968e+00
6.62400e+04 1.65000e+02 -1.93621e+00 -1.61879e+00 -2.25363e+00 -2.34800e+00 -2.25695e+00 -2.43905e+00
6.65600e+04 1.66000e+02 -1.93606e+00 -1.69180e+00 -2.18031e+00 -2.34771e+00 -2.25630e+00 -2.43913e+00
6.68800e+04 1.67000e+02 -2.02114e+00 -1.88700e+00 -2.15527e+00 -2.34818e+00 -2.25652e+00 -2.43983e+00
6.72000e+04 1.68000e+02 -2.28910e+00 -2.11817e+00 -2.46003e+00 -2.34932e+00 -2.25760e+00 -2.44105e+00
6.75200e+04 1.68000e+02 -2.28910e+00 -2.11817e+00 -2.46003e+00 -2.35103e+00 -2.25946e+00 -2.44260e+00
6.78400e+04 1.69000e+02 -2.06251e+00 -1.95838e+00 -2.16665e+00 -2.35312e+00 -2.26196e+00 -2.44428e+00
6.81600e+04 1.70000e+02 -2.00255e+00 -1.87172e+00 -2.13338e+00 -2.35536e+00 -2.26492e+00 -2.44580e+00
6.84800e+04 1.71000e+02 -2.35814e+00 -2.13324e+00 -2.58304e+00 -2.35750e+00 -2.26810e+00 -2.44690e+00
6.88000e+04 1.72000e+02 -1.82873e+00 -1.67055e+00 -1.98691e+00 -2.35925e+00 -2.27119e+00 -2.44732e+00
6.91200e+04 1.72000e+02 -1.82873e+00 -1.67055e+00 -1.98691e+00 -2.36032e+00 -2.27387e+00 -2.44677e+00
6.94400e+04 1.73000e+02 -2.12188e+00 -1.68915e+00 -2.55461e+00 -2.36043e+00 -2.27580e+00 -2.44506e+00
6.97600e+04 1.74000e+02 -2.01595e+00 -1.65566e+00 -2.37623e+00 -2.35935e+00 -2.27667e+00 -2.44204e+00
7.00800e+04 1.75000e+02 -2.02212e+00 -1.75766e+00 -2.28657e+00 -2.35689e+00 -2.27618e+00 -2.43760e+00
7.04000e+04 1.76000e+02 -2.07077e+00 -1.96541e+00 -2.17613e+00 -2.35293e+00 -2.27412e+00 -2.43174e+00
7.07200e+04 1.76000e+02 -2.07077e+00 -1.96541e+00 -2.17613e+00 -2.34742e+00 -2.27034e+00 -2.42450e+00
7.10400e+04 1.77000e+02 -2.16139e+00 -1.80970e+00 -2.51308e+00 -2.34038e+00 -2.26480e+00 -2.41596e+00
7.13600e+04 1.78000e+02 -2.04798e+00 -1.84531e+00 -2.25066e+00 -2.33188e+00 -2.25750e+00 -2.40627e+00
7.16800e+04 1.79000e+02 -2.03467e+00 -1.74923e+00 -2.32010e+00 -2.32207e+00 -2.24857e+00 -2.39558e+00
7.20000e+04 1.80000e+02 -2.42531e+00 -2.31247e+00 -2.53815e+00 -2.31112e+00 -2.23819e+00 -2.38405e+00
7.23200e+04 1.80000e+02 -2.42531e+00 -2.31247e+00 -2.53815e+00 -2.29922e+00 -2.22659e+00 -2.37186e+00
7.26400e+04 1.81000e+02 -2.22712e+00 -2.02947e+00 -2.42476e+00 -2.28659e+00 -2.21402e+00 -2.35916e+00
7.29600e+04 1.82000e+02 -2.05838e+00 -1.81069e+00 -2.30607e+00 -2.27344e+00 -2.20075e+00 -2.34613e+00
7.32800e+04 1.83000e+02 -2.25421e+00 -1.89997e+00 -2.60845e+00 -2.25998e+00 -2.18705e+00 -2.33291e+00
7.36000e+04 1.84000e+02 -1.88775e+00 -1.66670e+00 -2.10879e+00 -2.24641e+00 -2.17311e+00 -2.31971e+00
7.39200e+04 1.84000e+02 -1.88775e+00 -1.66670e+00 -2.10879e+00 -2.23291e+00 -2.15914e+00 -2.30667e+00
7.42400e+04 1.85000e+02 -2.13250e+00 -1.91326e+00 -2.35174e+00 -2.21965e+00 -2.14528e+00 -2.29402e+00
7.45600e+04 1.86000e+02 -2.34790e+00 -1.97428e+00 -2.72151e+00 -2.20679e+00 -2.13163e+00 -2.28195e+00
7.48800e+04 1.87000e+02 -2.23415e+00 -1.97975e+00 -2.48854e+00 -2.19449e+00 -2.11827e+00 -2.27070e+00
7.52000e+04 1.88000e+02 -2.17735e+00 -1.81535e+00 -2.53934e+00 -2.18286e+00 -2.10526e+00 -2.26047e+00
7.55200e+04 1.88000e+02 -2.17735e+00 -1.81535e+00 -2.53934e+00 -2.17205e+00 -2.09264e+00 -2.25145e+00
7.58400e+04 1.89000e+02 -2.12681e+00 -1.84496e+00 -2.40866e+00 -2.16213e+00 -2.08049e+00 -2.24378e+00
7.61600e+04 1.90000e+02 -2.54074e+00 -2.15445e+00 -2.92703e+00 -2.15320e+00 -2.06887e+00 -2.23754e+00
7.64800e+04 1.91000e+02 -2.24232e+00 -2.06488e+00 -2.41975e+00 -2.14531e+00 -2.05788e+00 -2.23274e+00
7.68000e+04 1.92000e+02 -1.97678e+00 -1.72812e+00 -2.22544e+00 -2.13848e+00 -2.04762e+00 -2.22933e+00
7.71200e+04 1.92000e+02 -1.97678e+00 -1.72812e+00 -2.22544e+00 -2.13271e+00 -2.03819e+00 -2.22723e+00
7.74400e+04 1.93000e+02 -1.89074e+00 -1.61872e+00 -2.16277e+00 -2.12800e+00 -2.02970e+00 -2.22629e+00
7.77600e+04 1.94000e+02 -1.89107e+00 -1.67777e+00 -2.10437e+00 -2.12430e+00 -2.02225e+00 -2.22636e+00
7.80800e+04 1.95000e+02 -1.95105e+00 -1.68776e+00 -2.21435e+00 -2.12158e+00 -2.01589e+00 -2.22728e+00
7.84000e+04 1.96000e+02 -2.03883e+00 -1.76715e+00 -2.31050e+00 -2.11980e+00 -2.01070e+00 -2.22891e+00
7.87200e+04 1.96000e+02 -2.03883e+00 -1.76715e+00 -2.31050e+00 -2.11891e+00 -2.00671e+00 -2.23110e+00
7.90400e+04 1.97000e+02 -1.91345e+00 -1.72176e+00 -2.10514e+00 -2.11885e+00 -2.00397e+00 -2.23372e+00
7.93600e+04 1.98000e+02 -1.87987e+00 -1.62774e+00 -2.13200e+00 -2.11956e+00 -2.00251e+00 -2.23662e+00
7.96800e+04 1.99000e+02 -1.85530e+00 -1.44743e+00 -2.26317e+00 -2.12097e+00 -2.00231e+00 -2.23963e+00
8.00000e+04 2.00000e+02 -1.94427e+00 -1.72792e+00 -2.16062e+00 -2.12297e+00 -2.00332e+00 -2.24262e+00
8.03200e+04 2.00000e+02 -1.94427e+00 -1.72792e+00 -2.16062e+00 -2.12543e+00 -2.00548e+00 -2.24538e+00
8.06400e+04 2.01000e+02 -1.93591e+00 -1.79646e+00 -2.07535e+00 -2.12818e+00 -2.00862e+00 -2.24774e+00
8.09600e+04 2.02000e+02 -1.83629e+00 -1.56367e+00 -2.10891e+00 -2.13104e+00 -2.01257e+00 -2.24952e+00
8.12800e+04 2.03000e+02 -2.03045e+00 -1.72313e+00 -2.33777e+00 -2.13381e+00 -2.01708e+00 -2.25055e+00
8.16000e+04 2.04000e+02 -1.93923e+00 -1.79260e+00 -2.08587e+00 -2.13628e+00 -2.02187e+00 -2.25068e+00
8.19200e+04 2.04000e+02 -1.93923e+00 -1.79260e+00 -2.08587e+00 -2.13822e+00 -2.02664e+00 -2.24980e+00
8.22400e+04 2.05000e+02 -2.13947e+00 -1.98961e+00 -2.28932e+00 -2.13945e+00 -2.03107e+00 -2.24783e+00
8.25600e+04 2.06000e+02 -1.94779e+00 -1.79065e+00 -2.10493e+00 -2.13980e+00 -2.03486e+00 -2.24474e+00
8.28800e+04 2.07000e+02 -2.07495e+00 -1.76510e+00 -2.38481e+00 -2.13912e+00 -2.03774e+00 -2.24050e+00
8.32000e+04 2.08000e+02 -2.00343e+00 -1.92882e+00 -2.07804e+00 -2.13731e+00 -2.03948e+00 -2.23515e+00
8.35200e+04 2.08000e+02 -2.00343e+00 -1.92882e+00 -2.07804e+00 -2.13432e+00 -2.03991e+00 -2.22874e+00
8.38400e+04 2.09000e+02 -1.80727e+00 -1.68913e+00 -1.92541e+00 -2.13014e+00 -2.03892e+00 -2.22136e+00
8.41600e+04 2.10000e+02 -1.97227e+00 -1.67008e+00 -2.27446e+00 -2.12481e+00 -2.03650e+00 -2.21312e+00
8.44800e+04 2.11000e+02 -2.00340e+00 -1.79572e+00 -2.21109e+00 -2.11840e+00 -2.03265e+00 -2.20415e+00
8.48000e+04 2.12000e+02 -1.81326e+00 -1.59000e+00 -2.03653e+00 -2.11105e+00 -2.02749e+00 -2.19461e+00
8.51200e+04 2.12000e+02 -1.81326e+00 -1.59000e+00 -2.03653e+00 -2.10292e+00 -2.02116e+00 -2.18468e+00
8.54400e+04 2.13000e+02 -2.09099e+00 -1.82435e+00 -2.35764e+00 -2.09420e+00 -2.01387e+00 -2.17452e+00
8.57600e+04 2.14000e+02 -1.99629e+00 -1.62628e+00 -2.36630e+00 -2.08507e+00 -2.00583e+00 -2.16432e+00
8.60800e+04 2.15000e+02 -2.09337e+00 -1.66993e+00 -2.51680e+00 -2.07575e+00 -1.99729e+00 -2.15422e+00
8.64000e+04 2.16000e+02 -1.89397e+00 -1.64941e+00 -2.13853e+00 -2.06643e+00 -1.98851e+00 -2.14434e+00
8.67200e+04 2.16000e+02 -1.89397e+00 -1.64941e+00 -2.13853e+00 -2.05726e+00 -1.97974e+00 -2.13479e+00
8.70400e+04 2.17000e+02 -2.11649e+00 -1.83900e+00 -2.39398e+00 -2.04840e+00 -1.97120e+00 -2.12560e+00
8.73600e+04 2.18000e+02 -1.87725e+00 -1.66755e+00 -2.08694e+00 -2.03996e+00 -1.96311e+00 -2.11681e+00
8.76800e+04 2.19000e+02 -1.82402e+00 -1.73992e+00 -1.90813e+00 -2.03202e+00 -1.95564e+00 -2.10840e+00
8.80000e+04 2.20000e+02 -1.98092e+00 -1.70431e+00 -2.25753e+00 -2.02463e+00 -1.94893e+00 -2.10034e+00
8.83200e+04 2.20000e+02 -1.98092e+00 -1.70431e+00 -2.25753e+00 -2.01783e+00 -1.94305e+00 -2.09262e+00
8.86400e+04 2.21000e+02 -2.12284e+00 -1.86882e+00 -2.37685e+00 -2.01165e+00 -1.93808e+00 -2.08522e+00
8.89600e+04 2.22000e+02 -1.95721e+00 -1.74317e+00 -2.17124e+00 -2.00607e+00 -1.93401e+00 -2.07813e+00
8.92800e+04 2.23000e+02 -1.85123e+00 -1.61114e+00 -2.09131e+00 -2.00110e+00 -1.93082e+00 -2.07138e+00
8.96000e+04 2.24000e+02 -1.76427e+00 -1.62539e+00 -1.90316e+00 -1.99671e+00 -1.92842e+00 -2.06500e+00
8.99200e+04 2.24000e+02 -1.76427e+00 -1.62539e+00 -1.90316e+00 -1.99289e+00 -1.92673e+00 -2.05906e+00
9.02400e+04 2.25000e+02 -1.67231e+00 -1.49226e+00 -1.85237e+00 -1.98961e+00 -1.92557e+00 -2.05365e+00
9.05600e+04 2.26000e+02 -1.80087e+00 -1.64276e+00 -1.95897e+00 -1.98681e+00 -1.92477e+00 -2.04886e+00
9.08800e+04 2.27000e+02 -1.76729e+00 -1.58243e+00 -1.95215e+00 -1.98447e+00 -1.92412e+00 -2.04481e+00
9.12000e+04 2.28000e+02 -1.81531e+00 -1.68146e+00 -1.94916e+00 -1.98252e+00 -1.92342e+00 -2.04161e+00
9.15200e+04 2.28000e+02 -1.81531e+00 -1.68146e+00 -1.94916e+00 -1.98091e+00 -1.92250e+00 -2.03932e+00
9.18400e+04 2.29000e+02 -1.81342e+00 -1.64608e+00 -1.98076e+00 -1.97957e+00 -1.92119e+00 -2.03795e+00
9.21600e+04 2.30000e+02 -1.85736e+00 -1.79221e+00 -1.92250e+00 -1.97844e+00 -1.91942e+00 -2.03745e+00
9.24800e+04 2.31000e+02 -1.84372e+00 -1.63004e+00 -2.05740e+00 -1.97743e+00 -1.91717e+00 -2.03768e+00
9.28000e+04 2.32000e+02 -1.79752e+00 -1.55400e+00 -2.04104e+00 -1.97644e+00 -1.91443e+00 -2.03844e+00
9.31200e+04 2.32000e+02 -1.79752e+00 -1.55400e+00 -2.04104e+00 -1.97536e+00 -1.91124e+00 -2.03947e+00
9.34400e+04 2.33000e+02 -1.75419e+00 -1.52470e+00 -1.98367e+00 -1.97408e+00 -1.90763e+00 -2.04053e+00
9.37600e+04 2.34000e+02 -1.86725e+00 -1.58007e+00 -2.15444e+00 -1.97249e+00 -1.90363e+00 -2.04135e+00
9.40800e+04 2.35000e+02 -1.72580e+00 -1.30596e+00 -2.14565e+00 -1.97048e+00 -1.89923e+00 -2.04172e+00
9.44000e+04 2.36000e+02 -2.00224e+00 -1.60518e+00 -2.39930e+00 -1.96796e+00 -1.89447e+00 -2.04145e+00
9.47200e+04 2.36000e+02 -2.00224e+00 -1.60518e+00 -2.39930e+00 -1.96486e+00 -1.88932e+00 -2.04041e+00
9.50400e+04 2.37000e+02 -1.82340e+00 -1.51897e+00 -2.12783e+00 -1.96114e+00 -1.88377e+00 -2.03851e+00
9.53600e+04 2.38000e+02 -1.78863e+00 -1.59201e+00 -1.98525e+00 -1.95679e+00 -1.87783e+00 -2.03575e+00
9.56800e+04 2.39000e+02 -1.70831e+00 -1.38676e+00 -2.02986e+00 -1.95182e+00 -1.87147e+00 -2.03216e+00
9.60000e+04 2.40000e+02 -1.99278e+00 -1.66991e+00 -2.31565e+00 -1.94627e+00 -1.86469e+00 -2.02784e+00
9.63200e+04 2.40000e+02 -1.99278e+00 -1.66991e+00 -2.31565e+00 -1.94021e+00 -1.85748e+00 -2.02294e+00
9.66400e+04 2.41000e+02 -1.74568e+00 -1.52489e+00 -1.96647e+00 -1.93372e+00 -1.84981e+00 -2.01762e+00
9.69600e+04 2.42000e+02 -1.77949e+00 -1.51674e+00 -2.04225e+00 -1.92689e+00 -1.84167e+00 -2.01211e+00
9.72800e+04 2.43000e+02 -1.84272e+00 -1.43379e+00 -2.25166e+00 -1.91984e+00 -1.83306e+00 -2.00661e+00
9.76000e+04 2.44000e+02 -1.85680e+00 -1.49557e+00 -2.21803e+00 -1.91266e+00 -1.82399e+00 -2.00133e+00
9.79200e+04 2.44000e+02 -1.85680e+00 -1.49557e+00 -2.21803e+00 -1.90548e+00 -1.81448e+00 -1.99648e+00
9.82400e+04 2.45000e+02 -1.67457e+00 -1.45159e+00 -1.89754e+00 -1.89840e+00 -1.80460e+00 -1.99220e+00
9.85600e+04 2.46000e+02 -1.91666e+00 -1.73799e+00 -2.09533e+00 -1.89150e+00 -1.79438e+00 -1.98861e+00
9.88800e+04 2.47000e+02 -1.82479e+00 -1.55132e+00 -2.09825e+00 -1.88486e+00 -1.78396e+00 -1.98575e+00
9.92000e+04 2.48000e+02 -1.68566e+00 -1.47606e+00 -1.89526e+00 -1.87854e+00 -1.77344e+00 -1.98364e+00
9.95200e+04 2.48000e+02 -1.68566e+00 -1.47606e+00 -1.89526e+00 -1.87260e+00 -1.76296e+00 -1.98225e+00
9.98400e+04 2.49000e+02 -1.51142e+00 -1.26877e+00 -1.75407e+00 -1.86707e+00 -1.75266e+00 -1.98147e+00
1.00160e+05 2.50000e+02 -1.93933e+00 -1.61537e+00 -2.26329e+00 -1.86195e+00 -1.74269e+00 -1.98121e+00
1.00480e+05 2.51000e+02 -1.92388e+00 -1.67762e+00 -2.17013e+00 -1.85726e+00 -1.73316e+00 -1.98135e+00
1.00800e+05 2.52000e+02 -2.07625e+00 -1.81584e+00 -2.33666e+00 -1.85298e+00 -1.72420e+00 -1.98175e+00
1.01120e+05 2.52000e+02 -2.07625e+00 -1.81584e+00 -2.33666e+00 -1.84909e+00 -1.71588e+00 -1.98230e+00
1.01440e+05 2.53000e+02 -1.71916e+00 -1.29821e+00 -2.14010e+00 -1.84556e+00 -1.70824e+00 -1.98288e+00
1.01760e+05 2.54000e+02 -1.70496e+00 -1.56383e+00 -1.84610e+00 -1.84236e+00 -1.70132e+00 -1.98339e+00
1.02080e+05 2.55000e+02 -1.65824e+00 -1.38684e+00 -1.92963e+00 -1.83943e+00 -1.69511e+00 -1.98374e+00
1.02400e+05 2.56000e+02 -1.67591e+00 -1.44794e+00 -1.90388e+00 -1.83672e+00 -1.68958e+00 -1.98386e+00
1.02720e+05 2.56000e+02 -1.67591e+00 -1.44794e+00 -1.90388e+00 -1.83419e+00 -1.68468e+00 -1.98370e+00
1.03040e+05 2.57000e+02 -1.53085e+00 -1.44750e+00 -1.61420e+00 -1.83180e+00 -1.68039e+00 -1.98320e+00
1.03360e+05 2.58000e+02 -1.61667e+00 -1.34175e+00 -1.89159e+00 -1.82950e+00 -1.67665e+00 -1.98236e+00
1.03680e+05 2.59000e+02 -1.86960e+00 -1.63056e+00 -2.10864e+00 -1.82730e+00 -1.67344e+00 -1.98117e+00
1.04000e+05 2.60000e+02 -1.57123e+00 -1.43158e+00 -1.71087e+00 -1.82519e+00 -1.67074e+00 -1.97963e+00
1.04320e+05 2.60000e+02 -1.57123e+00 -1.43158e+00 -1.71087e+00 -1.82316e+00 -1.66855e+00 -1.97777e+00
1.04640e+05 2.61000e+02 -1.52732e+00 -1.33089e+00 -1.72375e+00 -1.82122e+00 -1.66688e+00 -1.97556e+00
1.04960e+05 2.62000e+02 -1.53114e+00 -1.24128e+00 -1.82100e+00 -1.81937e+00 -1.66573e+00 -1.97301e+00
1.05280e+05 2.63000e+02 -1.70301e+00 -1.56920e+00 -1.83682e+00 -1.81756e+00 -1.66509e+00 -1.97003e+00
1.05600e+05 2.64000e+02 -1.65320e+00 -1.51643e+00 -1.78997e+00 -1.81578e+00 -1.66498e+00 -1.96659e+00
1.05920e+05 2.64000e+02 -1.65320e+00 -1.51643e+00 -1.78997e+00 -1.81396e+00 -1.66534e+00 -1.96258e+00
1.06240e+05 2.65000e+02 -1.86502e+00 -1.55670e+00 -2.17335e+00 -1.81203e+00 -1.66614e+00 -1.95791e+00
1.06560e+05 2.66000e+02 -1.37883e+00 -1.15135e+00 -1.60630e+00 -1.80990e+00 -1.66729e+00 -1.95251e+00
1.06880e+05 2.67000e+02 -1.57079e+00 -1.36166e+00 -1.77993e+00 -1.80750e+00 -1.66868e+00 -1.94631e+00
1.07200e+05 2.68000e+02 -1.62214e+00 -1.49014e+00 -1.75414e+00 -1.80474e+00 -1.67018e+00 -1.93930e+00
1.07520e+05 2.68000e+02 -1.62214e+00 -1.49014e+00 -1.75414e+00 -1.80155e+00 -1.67164e+00 -1.93147e+00
1.07840e+05 2.69000e+02 -1.67386e+00 -1.29158e+00 -2.05614e+00 -1.79787e+00 -1.67288e+00 -1.92286e+00
1.08160e+05 2.70000e+02 -1.76225e+00 -1.57293e+00 -1.95157e+00 -1.79365e+00 -1.67378e+00 -1.91353e+00
1.08480e+05 2.71000e+02 -1.46020e+00 -1.23998e+00 -1.68042e+00 -1.78889e+00 -1.67419e+00 -1.90359e+00
1.08800e+05 2.72000e+02 -1.66820e+00 -1.58001e+00 -1.75640e+00 -1.78357e+00 -1.67402e+00 -1.89313e+00
1.09120e+05 2.72000e+02 -1.66820e+00 -1.58001e+00 -1.75640e+00 -1.77774e+00 -1.67321e+00 -1.88227e+00
1.09440e+05 2.73000e+02 -1.52595e+00 -1.31344e+00 -1.73847e+00 -1.77142e+00 -1.67175e+00 -1.87110e+00
1.09760e+05 2.74000e+02 -1.60235e+00 -1.39660e+00 -1.80810e+00 -1.76469e+00 -1.66965e+00 -1.85973e+00
1.10080e+05 2.75000e+02 -1.60764e+00 -1.22734e+00 -1.98794e+00 -1.75760e+00 -1.66694e+00 -1.84826e+00
1.10400e+05 2.76000e+02 -1.61741e+00 -1.50198e+00 -1.73285e+00 -1.75025e+00 -1.66370e+00 -1.83679e+00
1.10720e+05 2.76000e+02 -1.61741e+00 -1.50198e+00 -1.73285e+00 -1.74270e+00 -1.66001e+00 -1.82539e+00
1.11040e+05 2.77000e+02 -1.49265e+00 -1.35242e+00 -1.63289e+00 -1.73504e+00 -1.65593e+00 -1.81415e+00
1.11360e+05 2.78000e+02 -1.58575e+00 -1.33462e+00 -1.83687e+00 -1.72736e+00 -1.65156e+00 -1.80316e+00
1.11680e+05 2.79000e+02 -1.82175e+00 -1.53797e+00 -2.10554e+00 -1.71972e+00 -1.64695e+00 -1.79249e+00
1.12000e+05 2.80000e+02 -1.66199e+00 -1.43461e+00 -1.88938e+00 -1.71220e+00 -1.64216e+00 -1.78224e+00
1.12320e+05 2.80000e+02 -1.66199e+00 -1.43461e+00 -1.88938e+00 -1.70484e+00 -1.63721e+00 -1.77247e+00
1.12640e+05 2.81000e+02 -1.56786e+00 -1.43700e+00 -1.69872e+00 -1.69770e+00 -1.63213e+00 -1.76327e+00
1.12960e+05 2.82000e+02 -1.65847e+00 -1.48201e+00 -1.83493e+00 -1.69080e+00 -1.62690e+00 -1.75469e+00
1.13280e+05 2.83000e+02 -1.83366e+00 -1.79615e+00 -1.87117e+00 -1.68416e+00 -1.62153e+00 -1.74678e+00
1.13600e+05 2.84000e+02 -1.43826e+00 -1.24741e+00 -1.62910e+00 -1.67780e+00 -1.61604e+00 -1.73955e+00
1.13920e+05 2.84000e+02 -1.43826e+00 -1.24741e+00 -1.62910e+00 -1.67172e+00 -1.61048e+00 -1.73297e+00
1.14240e+05 2.85000e+02 -1.59056e+00 -1.46902e+00 -1.71210e+00 -1.66594e+00 -1.60493e+00 -1.72696e+00
1.14560e+05 2.86000e+02 -1.71868e+00 -1.62223e+00 -1.81513e+00 -1.66047e+00 -1.59950e+00 -1.72144e+00
1.14880e+05 2.87000e+02 -1.53780e+00 -1.37480e+00 -1.70081e+00 -1.65532e+00 -1.59434e+00 -1.71630e+00
1.15200e+05 2.88000e+02 -1.51142e+00 -1.28102e+00 -1.74183e+00 -1.65051e+00 -1.58959e+00 -1.71143e+00
1.15520e+05 2.88000e+02 -1.51142e+00 -1.28102e+00 -1.74183e+00 -1.64608e+00 -1.58538e+00 -1.70678e+00
1.15840e+05 2.89000e+02 -1.49917e+00 -1.44459e+00 -1.55374e+00 -1.64203e+00 -1.58179e+00 -1.70227e+00
1.16160e+05 2.90000e+02 -1.51576e+00 -1.26988e+00 -1.76163e+00 -1.63841e+00 -1.57890e+00 -1.69791e+00
1.16480e+05 2.91000e+02 -1.74784e+00 -1.48272e+00 -2.01297e+00 -1.63522e+00 -1.57673e+00 -1.69370e+00
1.16800e+05 2.92000e+02 -1.46953e+00 -1.25980e+00 -1.67927e+00 -1.63247e+00 -1.57525e+00 -1.68969e+00
1.17120e+05 2.92000e+02 -1.46953e+00 -1.25980e+00 -1.67927e+00 -1.63017e+00 -1.57443e+00 -1.68592e+00
1.17440e+05 2.93000e+02 -1.54814e+00 -1.35958e+00 -1.73670e+00 -1.62829e+00 -1.57417e+00 -1.68241e+00
1.17760e+05 2.94000e+02 -1.59305e+00 -1.41062e+00 -1.77548e+00 -1.62679e+00 -1.57437e+00 -1.67920e+00
1.18080e+05 2.95000e+02 -1.44738e+00 -1.38273e+00 -1.51203e+00 -1.62561e+00 -1.57493e+00 -1.67629e+00
1.18400e+05 2.96000e+02 -1.34239e+00 -1.20193e+00 -1.48286e+00 -1.62470e+00 -1.57573e+00 -1.67367e+00
1.18720e+05 2.96000e+02 -1.34239e+00 -1.20193e+00 -1.48286e+00 -1.62396e+00 -1.57663e+00 -1.67129e+00
1.19040e+05 2.97000e+02 -1.51630e+00 -1.24067e+00 -1.79192e+00 -1.62333e+00 -1.57752e+00 -1.66914e+00
1.19360e+05 2.98000e+02 -1.68696e+00 -1.45980e+00 -1.91412e+00 -1.62272e+00 -1.57827e+00 -1.66718e+00
1.19680e+05 2.99000e+02 -1.53489e+00 -1.28414e+00 -1.78565e+00 -1.62207e+00 -1.57877e+00 -1.66537e+00
1.20000e+05 3.00000e+02 -1.63445e+00 -1.50423e+00 -1.76467e+00 -1.62128e+00 -1.57889e+00 -1.66368e+00
1.20320e+05 3.00000e+02 -1.63445e+00 -1.50423e+00 -1.76467e+00 -1.62032e+00 -1.57856e+00 -1.66208e+00
1.20640e+05 3.01000e+02 -1.55375e+00 -1.12734e+00 -1.98016e+00 -1.61913e+00 -1.57772e+00 -1.66055e+00
1.20960e+05 3.02000e+02 -1.49179e+00 -1.36976e+00 -1.61382e+00 -1.61767e+00 -1.57629e+00 -1.65906e+00
1.21280e+05 3.03000e+02 -1.31152e+00 -1.09864e+00 -1.52441e+00 -1.61591e+00 -1.57426e+00 -1.65756e+00
1.21600e+05 3.04000e+02 -1.43689e+00 -1.22792e+00 -1.64587e+00 -1.61383e+00 -1.57161e+00 -1.65605e+00
1.21920e+05 3.04000e+02 -1.43689e+00 -1.22792e+00 -1.64587e+00 -1.61141e+00 -1.56832e+00 -1.65449e+00
1.22240e+05 3.05000e+02 -1.42804e+00 -1.26485e+00 -1.59123e+00 -1.60865e+00 -1.56442e+00 -1.65288e+00
1.22560e+05 3.06000e+02 -1.33135e+00 -1.05731e+00 -1.60538e+00 -1.60558e+00 -1.55996e+00 -1.65120e+00
1.22880e+05 3.07000e+02 -1.49861e+00 -1.42865e+00 -1.56858e+00 -1.60224e+00 -1.55502e+00 -1.64947e+00
1.23200e+05 3.08000e+02 -1.41469e+00 -1.15559e+00 -1.67378e+00 -1.59868e+00 -1.54965e+00 -1.64770e+00
1.23520e+05 3.08000e+02 -1.41469e+00 -1.15559e+00 -1.67378e+00 -1.59493e+00 -1.54394e+00 -1.64592e+00
1.23840e+05 3.09000e+02 -1.31144e+00 -1.21234e+00 -1.41054e+00 -1.59105e+00 -1.53795e+00 -1.64415e+00
1.24160e+05 3.10000e+02 -1.54868e+00 -1.37071e+00 -1.72665e+00 -1.58708e+00 -1.53175e+00 -1.64242e+00
1.24480e+05 3.11000e+02 -1.40967e+00 -1.22585e+00 -1.59349e+00 -1.58305e+00 -1.52537e+00 -1.64074e+00
1.24800e+05 3.12000e+02 -1.44856e+00 -1.26671e+00 -1.63042e+00 -1.57897e+00 -1.51882e+00 -1.63912e+00
1.25120e+05 3.12000e+02 -1.44856e+00 -1.26671e+00 -1.63042e+00 -1.57481e+00 -1.51212e+00 -1.63750e+00
1.25440e+05 3.13000e+02 -1.55672e+00 -1.33118e+00 -1.78226e+00 -1.57058e+00 -1.50529e+00 -1.63586e+00
1.25760e+05 3.14000e+02 -1.60019e+00 -1.40125e+00 -1.79913e+00 -1.56622e+00 -1.49834e+00 -1.63411e+00
1.26080e+05 3.15000e+02 -1.40027e+00 -1.29908e+00 -1.50145e+00 -1.56172e+00 -1.49128e+00 -1.63216e+00
1.26400e+05 3.16000e+02 -1.43248e+00 -1.25358e+00 -1.61137e+00 -1.55703e+00 -1.48412e+00 -1.62994e+00
1.26720e+05 3.16000e+02 -1.43248e+00 -1.25358e+00 -1.61137e+00 -1.55213e+00 -1.47687e+00 -1.62739e+00
1.27040e+05 3.17000e+02 -1.36552e+00 -1.24890e+00 -1.48214e+00 -1.54701e+00 -1.46956e+00 -1.62446e+00
1.27360e+05 3.18000e+02 -1.39820e+00 -1.21341e+00 -1.58299e+00 -1.54167e+00 -1.46221e+00 -1.62113e+00
1.27680e+05 3.19000e+02 -1.39163e+00 -1.24003e+00 -1.54324e+00 -1.53613e+00 -1.45485e+00 -1.61741e+00
1.28000e+05 3.20000e+02 -1.27383e+00 -1.18881e+00 -1.35885e+00 -1.53045e+00 -1.44754e+00 -1.61336e+00
1.28320e+05 3.20000e+02 -1.27383e+00 -1.18881e+00 -1.35885e+00 -1.52468e+00 -1.44033e+00 -1.60902e+00
1.28640e+05 3.21000e+02 -1.20865e+00 -1.08467e+00 -1.33263e+00 -1.51889e+00 -1.43330e+00 -1.60448e+00
1.28960e+05 3.22000e+02 -1.38221e+00 -1.22955e+00 -1.53487e+00 -1.51316e+00 -1.42653e+00 -1.59979e+00
1.29280e+05 3.23000e+02 -1.49831e+00 -1.29408e+00 -1.70254e+00 -1.50758e+00 -1.42010e+00 -1.59505e+00
1.29600e+05 3.24000e+02 -1.39652e+00 -1.29018e+00 -1.50285e+00 -1.50220e+00 -1.41411e+00 -1.59030e+00
1.29920e+05 3.24000e+02 -1.39652e+00 -1.29018e+00 -1.50285e+00 -1.49709e+00 -1.40858e+00 -1.58559e+00
1.30240e+05 3.25000e+02 -1.43095e+00 -1.07098e+00 -1.79091e+00 -1.49226e+00 -1.40359e+00 -1.58094e+00
1.30560e+05 3.26000e+02 -1.38879e+00 -1.18312e+00 -1.59447e+00 -1.48773e+00 -1.39913e+00 -1.57632e+00
1.30880e+05 3.27000e+02 -1.34377e+00 -1.16732e+00 -1.52021e+00 -1.48346e+00 -1.39518e+00 -1.57173e+00
1.31200e+05 3.28000e+02 -1.41667e+00 -1.15808e+00 -1.67525e+00 -1.47941e+00 -1.39169e+00 -1.56713e+00
1.31520e+05 3.28000e+02 -1.41667e+00 -1.15808e+00 -1.67525e+00 -1.47552e+00 -1.38859e+00 -1.56245e+00
1.31840e+05 3.29000e+02 -1.33865e+00 -1.15408e+00 -1.52321e+00 -1.47173e+00 -1.38579e+00 -1.55766e+00
1.32160e+05 3.30000e+02 -1.19758e+00 -1.11272e+00 -1.28244e+00 -1.46796e+00 -1.38318e+00 -1.55274e+00
1.32480e+05 3.31000e+02 -1.39286e+00 -1.11105e+00 -1.67467e+00 -1.46418e+00 -1.38067e+00 -1.54769e+00
1.32800e+05 3.32000e+02 -1.16429e+00 -9.52811e-01 -1.37577e+00 -1.46033e+00 -1.37816e+00 -1.54250e+00
1.33120e+05 3.32000e+02 -1.16429e+00 -9.52811e-01 -1.37577e+00 -1.45640e+00 -1.37557e+00 -1.53722e+00
1.33440e+05 3.33000e+02 -1.30839e+00 -1.11762e+00 -1.49915e+00 -1.45237e+00 -1.37282e+00 -1.53192e+00
1.33760e+05 3.34000e+02 -1.23912e+00 -1.00128e+00 -1.47695e+00 -1.44827e+00 -1.36989e+00 -1.52665e+00
1.34080e+05 3.35000e+02 -1.49158e+00 -1.25667e+00 -1.72648e+00 -1.44411e+00 -1.36672e+00 -1.52151e+00
1.34400e+05 3.36000e+02 -1.36281e+00 -1.23924e+00 -1.48639e+00 -1.43992e+00 -1.36329e+00 -1.51655e+00
1.34720e+05 3.36000e+02 -1.36281e+00 -1.23924e+00 -1.48639e+00 -1.43571e+00 -1.35960e+00 -1.51182e+00
1.35040e+05 3.37000e+02 -1.30132e+00 -1.16976e+00 -1.43288e+00 -1.43152e+00 -1.35565e+00 -1.50739e+00
1.35360e+05 3.38000e+02 -1.36810e+00 -1.29123e+00 -1.44497e+00 -1.42733e+00 -1.35142e+00 -1.50324e+00
1.35680e+05 3.39000e+02 -1.28063e+00 -1.18489e+00 -1.37637e+00 -1.42314e+00 -1.34691e+00 -1.49937e+00
1.36000e+05 3.40000e+02 -1.45924e+00 -1.23760e+00 -1.68087e+00 -1.41895e+00 -1.34214e+00 -1.49576e+00
1.36320e+05 3.40000e+02 -1.45924e+00 -1.23760e+00 -1.68087e+00 -1.41473e+00 -1.33710e+00 -1.49236e+00
1.36640e+05 3.41000e+02 -1.41223e+00 -1.23584e+00 -1.58862e+00 -1.41046e+00 -1.33181e+00 -1.48911e+00
1.36960e+05 3.42000e+02 -1.33239e+00 -1.12510e+00 -1.53969e+00 -1.40613e+00 -1.32632e+00 -1.48594e+00
1.37280e+05 3.43000e+02 -1.26803e+00 -1.16245e+00 -1.37362e+00 -1.40174e+00 -1.32067e+00 -1.48281e+00
1.37600e+05 3.44000e+02 -1.05267e+00 -8.97023e-01 -1.20832e+00 -1.39729e+00 -1.31494e+00 -1.47964e+00
1.37920e+05 3.44000e+02 -1.05267e+00 -8.97023e-01 -1.20832e+00 -1.39281e+00 -1.30920e+00 -1.47641e+00
1.38240e+05 3.45000e+02 -1.29443e+00 -1.15828e+00 -1.43058e+00 -1.38832e+00 -1.30354e+00 -1.47310e+00
1.38560e+05 3.46000e+02 -1.52283e+00 -1.19026e+00 -1.85540e+00 -1.38387e+00 -1.29805e+00 -1.46970e+00
1.38880e+05 3.47000e+02 -1.37607e+00 -1.22495e+00 -1.52718e+00 -1.37952e+00 -1.29280e+00 -1.46625e+00
1.39200e+05 3.48000e+02 -1.35510e+00 -1.09642e+00 -1.61378e+00 -1.37532e+00 -1.28787e+00 -1.46276e+00
1.39520e+05 3.48000e+02 -1.35510e+00 -1.09642e+00 -1.61378e+00 -1.37132e+00 -1.28335e+00 -1.45928e+00
1.39840e+05 3.49000e+02 -1.43718e+00 -1.05045e+00 -1.82390e+00 -1.36755e+00 -1.27927e+00 -1.45582e+00
1.40160e+05 3.50000e+02 -1.26638e+00 -1.10992e+00 -1.42285e+00 -1.36404e+00 -1.27568e+00 -1.45240e+00
1.40480e+05 3.51000e+02 -1.41557e+00 -1.28398e+00 -1.54716e+00 -1.36081e+00 -1.27261e+00 -1.44902e+00
1.40800e+05 3.52000e+02 -1.25566e+00 -1.06593e+00 -1.44539e+00 -1.35786e+00 -1.27006e+00 -1.44565e+00
1.41120e+05 3.52000e+02 -1.25566e+00 -1.06593e+00 -1.44539e+00 -1.35515e+00 -1.26801e+00 -1.44228e+00
1.41440e+05 3.53000e+02 -1.18323e+00 -1.00759e+00 -1.35887e+00 -1.35267e+00 -1.26645e+00 -1.43889e+00
1.41760e+05 3.54000e+02 -1.13685e+00 -9.20231e-01 -1.35347e+00 -1.35041e+00 -1.26534e+00 -1.43547e+00
1.42080e+05 3.55000e+02 -1.12641e+00 -9.42796e-01 -1.31003e+00 -1.34833e+00 -1.26462e+00 -1.43204e+00
1.42400e+05 3.56000e+02 -1.20275e+00 -1.04779e+00 -1.35771e+00 -1.34645e+00 -1.26426e+00 -1.42863e+00
1.42720e+05 3.56000e+02 -1.20275e+00 -1.04779e+00 -1.35771e+00 -1.34474e+00 -1.26419e+00 -1.42530e+00
1.43040e+05 3.57000e+02 -1.21567e+00 -1.01856e+00 -1.41278e+00 -1.34322e+00 -1.26435e+00 -1.42210e+00
1.43360e+05 3.58000e+02 -1.14412e+00 -1.03268e+00 -1.25556e+00 -1.34188e+00 -1.26464e+00 -1.41912e+00
1.43680e+05 3.59000e+02 -1.12868e+00 -1.00120e+00 -1.25616e+00 -1.34071e+00 -1.26499e+00 -1.41643e+00
1.44000e+05 3.60000e+02 -1.28463e+00 -1.24530e+00 -1.32396e+00 -1.33970e+00 -1.26529e+00 -1.41410e+00
1.44320e+05 3.60000e+02 -1.28463e+00 -1.24530e+00 -1.32396e+00 -1.33879e+00 -1.26540e+00 -1.41217e+00
1.44640e+05 3.61000e+02 -1.11700e+00 -9.55599e-01 -1.27840e+00 -1.33794e+00 -1.26521e+00 -1.41066e+00
1.44960e+05 3.62000e+02 -1.27203e+00 -1.09195e+00 -1.45211e+00 -1.33706e+00 -1.26457e+00 -1.40955e+00
1.45280e+05 3.63000e+02 -1.16993e+00 -1.07570e+00 -1.26415e+00 -1.33607e+00 -1.26337e+00 -1.40877e+00
1.45600e+05 3.64000e+02 -1.21239e+00 -1.00780e+00 -1.41697e+00 -1.33487e+00 -1.26151e+00 -1.40823e+00
1.45920e+05 3.64000e+02 -1.21239e+00 -1.00780e+00 -1.41697e+00 -1.33336e+00 -1.25893e+00 -1.40779e+00
1.46240e+05 3.65000e+02 -1.27769e+00 -1.18834e+00 -1.36704e+00 -1.33145e+00 -1.25561e+00 -1.40729e+00
1.46560e+05 3.66000e+02 -1.12555e+00 -1.06151e+00 -1.18959e+00 -1.32907e+00 -1.25156e+00 -1.40657e+00
1.46880e+05 3.67000e+02 -1.28805e+00 -1.16834e+00 -1.40776e+00 -1.32615e+00 -1.24685e+00 -1.40545e+00
1.47200e+05 3.68000e+02 -1.40207e+00 -1.28884e+00 -1.51530e+00 -1.32267e+00 -1.24155e+00 -1.40379e+00
1.47520e+05 3.68000e+02 -1.40207e+00 -1.28884e+00 -1.51530e+00 -1.31863e+00 -1.23576e+00 -1.40150e+00
1.47840e+05 3.69000e+02 -1.22340e+00 -1.02561e+00 -1.42119e+00 -1.31403e+00 -1.22959e+00 -1.39848e+00
1.48160e+05 3.70000e+02 -1.23211e+00 -1.08304e+00 -1.38118e+00 -1.30894e+00 -1.22314e+00 -1.39474e+00
1.48480e+05 3.71000e+02 -1.31442e+00 -1.17501e+00 -1.45383e+00 -1.30341e+00 -1.21654e+00 -1.39028e+00
1.48800e+05 3.72000e+02 -1.19400e+00 -9.52825e-01 -1.43518e+00 -1.29754e+00 -1.20990e+00 -1.38517e+00
1.49120e+05 3.72000e+02 -1.19400e+00 -9.52825e-01 -1.43518e+00 -1.29142e+00 -1.20332e+00 -1.37951e+00
1.49440e+05 3.73000e+02 -1.10501e+00 -1.02526e+00 -1.18475e+00 -1.28515e+00 -1.19689e+00 -1.37342e+00
1.49760e+05 3.74000e+02 -1.18679e+00 -1.07815e+00 -1.29543e+00 -1.27887e+00 -1.19072e+00 -1.36702e+00
1.50080e+05 3.75000e+02 -1.31551e+00 -1.12740e+00 -1.50361e+00 -1.27267e+00 -1.18490e+00 -1.36044e+00
1.50400e+05 3.76000e+02 -1.18081e+00 -1.01964e+00 -1.34198e+00 -1.26669e+00 -1.17953e+00 -1.35384e+00
1.50720e+05 3.76000e+02 -1.18081e+00 -1.01964e+00 -1.34198e+00 -1.26101e+00 -1.17469e+00 -1.34733e+00
1.51040e+05 3.77000e+02 -1.19333e+00 -1.03406e+00 -1.35259e+00 -1.25574e+00 -1.17045e+00 -1.34103e+00
1.51360e+05 3.78000e+02 -1.12058e+00 -9.74860e-01 -1.26630e+00 -1.25095e+00 -1.16687e+00 -1.33502e+00
1.51680e+05 3.79000e+02 -1.19508e+00 -1.09476e+00 -1.29540e+00 -1.24668e+00 -1.16399e+00 -1.32937e+00
1.52000e+05 3.80000e+02 -1.12311e+00 -1.02878e+00 -1.21745e+00 -1.24297e+00 -1.16183e+00 -1.32411e+00
1.52320e+05 3.80000e+02 -1.12311e+00 -1.02878e+00 -1.21745e+00 -1.23983e+00 -1.16038e+00 -1.31928e+00
1.52640e+05 3.81000e+02 -1.32089e+00 -1.12578e+00 -1.51599e+00 -1.23722e+00 -1.15959e+00 -1.31485e+00
1.52960e+05 3.82000e+02 -1.23443e+00 -1.17103e+00 -1.29782e+00 -1.23511e+00 -1.15940e+00 -1.31081e+00
1.53280e+05 3.83000e+02 -1.21748e+00 -1.14831e+00 -1.28664e+00 -1.23343e+00 -1.15972e+00 -1.30714e+00
1.53600e+05 3.84000e+02 -1.13038e+00 -1.01261e+00 -1.24814e+00 -1.23213e+00 -1.16044e+00 -1.30382e+00
1.53920e+05 3.84000e+02 -1.13038e+00 -1.01261e+00 -1.24814e+00 -1.23112e+00 -1.16144e+00 -1.30080e+00
1.54240e+05 3.85000e+02 -1.11647e+00 -9.68299e-01 -1.26465e+00 -1.23032e+00 -1.16258e+00 -1.29806e+00
1.54560e+05 3.86000e+02 -1.09614e+00 -1.04818e+00 -1.14410e+00 -1.22966e+00 -1.16375e+00 -1.29557e+00
1.54880e+05 3.87000e+02 -1.15971e+00 -1.00174e+00 -1.31769e+00 -1.22906e+00 -1.16481e+00 -1.29331e+00
1.55200e+05 3.88000e+02 -1.04975e+00 -9.27208e-01 -1.17230e+00 -1.22846e+00 -1.16567e+00 -1.29125e+00
1.55520e+05 3.88000e+02 -1.04975e+00 -9.27208e-01 -1.17230e+00 -1.22781e+00 -1.16626e+00 -1.28936e+00
1.55840e+05 3.89000e+02 -1.13615e+00 -8.72674e-01 -1.39963e+00 -1.22708e+00 -1.16654e+00 -1.28762e+00
1.56160e+05 3.90000e+02 -1.17352e+00 -1.00861e+00 -1.33842e+00 -1.22624e+00 -1.16649e+00 -1.28599e+00
1.56480e+05 3.91000e+02 -1.10123e+00 -9.47163e-01 -1.25529e+00 -1.22529e+00 -1.16614e+00 -1.28444e+00
1.56800e+05 3.92000e+02 -1.15699e+00 -9.16902e-01 -1.39709e+00 -1.22420e+00 -1.16550e+00 -1.28290e+00
1.57120e+05 3.92000e+02 -1.15699e+00 -9.16902e-01 -1.39709e+00 -1.22298e+00 -1.16463e+00 -1.28133e+00
1.57440e+05 3.93000e+02 -1.11834e+00 -1.05449e+00 -1.18219e+00 -1.22162e+00 -1.16356e+00 -1.27967e+00
1.57760e+05 3.94000e+02 -1.18582e+00 -1.07689e+00 -1.29476e+00 -1.22010e+00 -1.16233e+00 -1.27787e+00
1.58080e+05 3.95000e+02 -1.07255e+00 -9.97591e-01 -1.14751e+00 -1.21841e+00 -1.16094e+00 -1.27587e+00
1.58400e+05 3.96000e+02 -1.16652e+00 -1.07266e+00 -1.26037e+00 -1.21652e+00 -1.15940e+00 -1.27363e+00
1.58720e+05 3.96000e+02 -1.16652e+00 -1.07266e+00 -1.26037e+00 -1.21442e+00 -1.15770e+00 -1.27115e+00
1.59040e+05 3.97000e+02 -1.23022e+00 -1.13733e+00 -1.32311e+00 -1.21211e+00 -1.15580e+00 -1.26842e+00
1.59360e+05 3.98000e+02 -1.17724e+00 -1.05268e+00 -1.30181e+00 -1.20957e+00 -1.15368e+00 -1.26546e+00
1.59680e+05 3.99000e+02 -1.10049e+00 -1.04063e+00 -1.16035e+00 -1.20680e+00 -1.15129e+00 -1.26231e+00
1.60000e+05 4.00000e+02 -1.10444e+00 -9.79444e-01 -1.22944e+00 -1.20381e+00 -1.14860e+00 -1.25901e+00
1.60320e+05 4.00000e+02 -1.10444e+00 -9.79444e-01 -1.22944e+00 -1.20061e+00 -1.14560e+00 -1.25562e+00
1.60640e+05 4.01000e+02 -1.12647e+00 -9.68405e-01 -1.28453e+00 -1.19724e+00 -1.14226e+00 -1.25222e+00
1.60960e+05 4.02000e+02 -1.11606e+00 -1.04847e+00 -1.18366e+00 -1.19373e+00 -1.13860e+00 -1.24887e+00
1.61280e+05 4.03000e+02 -1.08312e+00 -9.68153e-01 -1.19809e+00 -1.19013e+00 -1.13465e+00 -1.24561e+00
1.61600e+05 4.04000e+02 -1.00087e+00 -8.63957e-01 -1.13778e+00 -1.18649e+00 -1.13048e+00 -1.24250e+00
1.61920e+05 4.04000e+02 -1.00087e+00 -8.63957e-01 -1.13778e+00 -1.18285e+00 -1.12615e+00 -1.23954e+00
1.62240e+05 4.05000e+02 -1.06939e+00 -1.00840e+00 -1.13038e+00 -1.17927e+00 -1.12179e+00 -1.23674e+00
1.62560e+05 4.06000e+02 -1.16710e+00 -9.71439e-01 -1.36275e+00 -1.17580e+00 -1.11752e+00 -1.23407e+00
1.62880e+05 4.07000e+02 -1.12562e+00 -8.63641e-01 -1.38760e+00 -1.17247e+00 -1.11344e+00 -1.23150e+00
1.63200e+05 4.08000e+02 -1.20840e+00 -1.10567e+00 -1.31113e+00 -1.16932e+00 -1.10967e+00 -1.22897e+00
1.63520e+05 4.08000e+02 -1.20840e+00 -1.10567e+00 -1.31113e+00 -1.16637e+00 -1.10631e+00 -1.22643e+00
1.63840e+05 4.09000e+02 -1.14892e+00 -1.00464e+00 -1.29320e+00 -1.16361e+00 -1.10341e+00 -1.22382e+00
1.64160e+05 4.10000e+02 -1.05082e+00 -9.61497e-01 -1.14014e+00 -1.16105e+00 -1.10101e+00 -1.22108e+00
1.64480e+05 4.11000e+02 -1.13010e+00 -9.33498e-01 -1.32670e+00 -1.15864e+00 -1.09911e+00 -1.21817e+00
1.64800e+05 4.12000e+02 -1.07499e+00 -1.00269e+00 -1.14729e+00 -1.15636e+00 -1.09766e+00 -1.21506e+00
1.65120e+05 4.12000e+02 -1.07499e+00 -1.00269e+00 -1.14729e+00 -1.15418e+00 -1.09662e+00 -1.21174e+00
1.65440e+05 4.13000e+02 -1.14690e+00 -9.59714e-01 -1.33408e+00 -1.15206e+00 -1.09589e+00 -1.20823e+00
1.65760e+05 4.14000e+02 -9.73933e-01 -8.87911e-01 -1.05996e+00 -1.14997e+00 -1.09537e+00 -1.20457e+00
1.66080e+05 4.15000e+02 -1.14088e+00 -1.00296e+00 -1.27879e+00 -1.14789e+00 -1.09496e+00 -1.20083e+00
1.66400e+05 4.16000e+02 -9.71557e-01 -8.59265e-01 -1.08385e+00 -1.14582e+00 -1.09454e+00 -1.19710e+00
1.66720e+05 4.16000e+02 -9.71557e-01 -8.59265e-01 -1.08385e+00 -1.14375e+00 -1.09403e+00 -1.19348e+00
1.67040e+05 4.17000e+02 -1.05497e+00 -8.77580e-01 -1.23235e+00 -1.14170e+00 -1.09334e+00 -1.19007e+00
1.67360e+05 4.18000e+02 -1.11325e+00 -9.03504e-01 -1.32300e+00 -1.13968e+00 -1.09239e+00 -1.18696e+00
1.67680e+05 4.19000e+02 -9.23785e-01 -8.33288e-01 -1.01428e+00 -1.13770e+00 -1.09114e+00 -1.18425e+00
1.68000e+05 4.20000e+02 -9.80335e-01 -8.11221e-01 -1.14945e+00 -1.13577e+00 -1.08956e+00 -1.18198e+00
1.68320e+05 4.20000e+02 -9.80335e-01 -8.11221e-01 -1.14945e+00 -1.13390e+00 -1.08763e+00 -1.18018e+00
1.68640e+05 4.21000e+02 -1.03983e+00 -9.49170e-01 -1.13049e+00 -1.13209e+00 -1.08533e+00 -1.17886e+00
1.68960e+05 4.22000e+02 -1.01817e+00 -8.81736e-01 -1.15461e+00 -1.13034e+00 -1.08269e+00 -1.17798e+00
1.69280e+05 4.23000e+02 -1.06199e+00 -8.99244e-01 -1.22473e+00 -1.12861e+00 -1.07972e+00 -1.17750e+00
1.69600e+05 4.24000e+02 -1.00338e+00 -8.84214e-01 -1.12255e+00 -1.12689e+00 -1.07643e+00 -1.17735e+00
1.69920e+05 4.24000e+02 -1.00338e+00 -8.84214e-01 -1.12255e+00 -1.12515e+00 -1.07287e+00 -1.17742e+00
1.70240e+05 4.25000e+02 -9.97398e-01 -9.29587e-01 -1.06521e+00 -1.12334e+00 -1.06903e+00 -1.17764e+00
1.70560e+05 4.26000e+02 -9.85684e-01 -8.89431e-01 -1.08194e+00 -1.12142e+00 -1.06495e+00 -1.17789e+00
1.70880e+05 4.27000e+02 -1.08683e+00 -1.00262e+00 -1.17104e+00 -1.11936e+00 -1.06064e+00 -1.17808e+00
1.71200e+05 4.28000e+02 -1.01529e+00 -9.27416e-01 -1.10317e+00 -1.11712e+00 -1.05611e+00 -1.17812e+00
1.71520e+05 4.28000e+02 -1.01529e+00 -9.27416e-01 -1.10317e+00 -1.11466e+00 -1.05141e+00 -1.17791e+00
1.71840e+05 4.29000e+02 -9.97557e-01 -9.26854e-01 -1.06826e+00 -1.11196e+00 -1.04653e+00 -1.17739e+00
1.72160e+05 4.30000e+02 -1.02779e+00 -9.26400e-01 -1.12917e+00 -1.10902e+00 -1.04154e+00 -1.17650e+00
1.72480e+05 4.31000e+02 -1.05702e+00 -9.44269e-01 -1.16977e+00 -1.10582e+00 -1.03646e+00 -1.17519e+00
1.72800e+05 4.32000e+02 -1.03298e+00 -8.81038e-01 -1.18492e+00 -1.10238e+00 -1.03133e+00 -1.17343e+00
1.73120e+05 4.32000e+02 -1.03298e+00 -8.81038e-01 -1.18492e+00 -1.09871e+00 -1.02622e+00 -1.17119e+00
1.73440e+05 4.33000e+02 -1.02845e+00 -8.75299e-01 -1.18160e+00 -1.09484e+00 -1.02120e+00 -1.16848e+00
1.73760e+05 4.34000e+02 -1.01328e+00 -9.57167e-01 -1.06940e+00 -1.09081e+00 -1.01632e+00 -1.16530e+00
1.74080e+05 4.35000e+02 -1.00770e+00 -8.65236e-01 -1.15017e+00 -1.08666e+00 -1.01165e+00 -1.16166e+00
1.74400e+05 4.36000e+02 -1.04895e+00 -9.79893e-01 -1.11802e+00 -1.08243e+00 -1.00725e+00 -1.15760e+00
1.74720e+05 4.36000e+02 -1.04895e+00 -9.79893e-01 -1.11802e+00 -1.07817e+00 -1.00317e+00 -1.15317e+00
1.75040e+05 4.37000e+02 -1.04933e+00 -9.65742e-01 -1.13291e+00 -1.07394e+00 -9.99471e-01 -1.14840e+00
1.75360e+05 4.38000e+02 -1.06145e+00 -8.79361e-01 -1.24355e+00 -1.06977e+00 -9.96169e-01 -1.14337e+00
1.75680e+05 4.39000e+02 -1.04665e+00 -9.48996e-01 -1.14431e+00 -1.06571e+00 -9.93285e-01 -1.13814e+00
1.76000e+05 4.40000e+02 -9.86025e-01 -8.79284e-01 -1.09277e+00 -1.06181e+00 -9.90817e-01 -1.13281e+00
1.76320e+05 4.40000e+02 -9.86025e-01 -8.79284e-01 -1.09277e+00 -1.05809e+00 -9.88754e-01 -1.12743e+00
1.76640e+05 4.41000e+02 -9.46858e-01 -8.57139e-01 -1.03658e+00 -1.05459e+00 -9.87077e-01 -1.12211e+00
1.76960e+05 4.42000e+02 -1.01870e+00 -9.24825e-01 -1.11257e+00 -1.05132e+00 -9.85741e-01 -1.11691e+00
1.77280e+05 4.43000e+02 -9.23280e-01 -8.63640e-01 -9.82920e-01 -1.04831e+00 -9.84710e-01 -1.11191e+00
1.77600e+05 4.44000e+02 -1.06100e+00 -9.32853e-01 -1.18915e+00 -1.04556e+00 -9.83943e-01 -1.10717e+00
1.77920e+05 4.44000e+02 -1.06100e+00 -9.32853e-01 -1.18915e+00 -1.04307e+00 -9.83389e-01 -1.10274e+00
1.78240e+05 4.45000e+02 -1.06662e+00 -8.77728e-01 -1.25550e+00 -1.04085e+00 -9.83017e-01 -1.09867e+00
1.78560e+05 4.46000e+02 -1.03615e+00 -9.26145e-01 -1.14616e+00 -1.03889e+00 -9.82792e-01 -1.09498e+00
1.78880e+05 4.47000e+02 -1.03258e+00 -8.32165e-01 -1.23300e+00 -1.03718e+00 -9.82697e-01 -1.09165e+00
1.79200e+05 4.48000e+02 -9.08058e-01 -8.24827e-01 -9.91290e-01 -1.03569e+00 -9.82712e-01 -1.08867e+00
1.79520e+05 4.48000e+02 -9.08058e-01 -8.24827e-01 -9.91290e-01 -1.03441e+00 -9.82839e-01 -1.08598e+00
1.79840e+05 4.49000e+02 -9.03504e-01 -7.76254e-01 -1.03075e+00 -1.03330e+00 -9.83059e-01 -1.08354e+00
1.80160e+05 4.50000e+02 -9.61685e-01 -7.93723e-01 -1.12965e+00 -1.03232e+00 -9.83365e-01 -1.08128e+00
1.80480e+05 4.51000e+02 -1.01984e+00 -8.53152e-01 -1.18653e+00 -1.03145e+00 -9.83734e-01 -1.07916e+00
1.80800e+05 4.52000e+02 -1.00058e+00 -8.72549e-01 -1.12861e+00 -1.03064e+00 -9.84139e-01 -1.07713e+00
1.81120e+05 4.52000e+02 -1.00058e+00 -8.72549e-01 -1.12861e+00 -1.02986e+00 -9.84541e-01 -1.07519e+00
1.81440e+05 4.53000e+02 -9.55375e-01 -8.63673e-01 -1.04708e+00 -1.02910e+00 -9.84887e-01 -1.07332e+00
1.81760e+05 4.54000e+02 -1.01097e+00 -9.51798e-01 -1.07015e+00 -1.02834e+00 -9.85130e-01 -1.07154e+00
1.82080e+05 4.55000e+02 -8.97603e-01 -7.66251e-01 -1.02896e+00 -1.02755e+00 -9.85219e-01 -1.06988e+00
1.82400e+05 4.56000e+02 -8.84798e-01 -7.44443e-01 -1.02515e+00 -1.02671e+00 -9.85101e-01 -1.06832e+00
1.82720e+05 4.56000e+02 -8.84798e-01 -7.44443e-01 -1.02515e+00 -1.02582e+00 -9.84749e-01 -1.06689e+00
1.83040e+05 4.57000e+02 -9.80870e-01 -7.96414e-01 -1.16533e+00 -1.02485e+00 -9.84140e-01 -1.06556e+00
1.83360e+05 4.58000e+02 -8.77052e-01 -7.57048e-01 -9.97056e-01 -1.02379e+00 -9.83272e-01 -1.06430e+00
1.83680e+05 4.59000e+02 -9.26397e-01 -8.63868e-01 -9.88926e-01 -1.02262e+00 -9.82174e-01 -1.06306e+00
1.84000e+05 4.60000e+02 -8.43829e-01 -7.98037e-01 -8.89620e-01 -1.02133e+00 -9.80869e-01 -1.06180e+00
1.84320e+05 4.60000e+02 -8.43829e-01 -7.98037e-01 -8.89620e-01 -1.01992e+00 -9.79400e-01 -1.06044e+00
1.84640e+05 4.61000e+02 -9.23936e-01 -7.96577e-01 -1.05129e+00 -1.01838e+00 -9.77792e-01 -1.05897e+00
1.84960e+05 4.62000e+02 -9.49653e-01 -7.58482e-01 -1.14082e+00 -1.01670e+00 -9.76069e-01 -1.05733e+00
1.85280e+05 4.63000e+02 -9.19296e-01 -8.57088e-01 -9.81503e-01 -1.01488e+00 -9.74227e-01 -1.05553e+00
1.85600e+05 4.64000e+02 -9.79677e-01 -8.74326e-01 -1.08503e+00 -1.01292e+00 -9.72251e-01 -1.05358e+00
1.85920e+05 4.64000e+02 -9.79677e-01 -8.74326e-01 -1.08503e+00 -1.01080e+00 -9.70100e-01 -1.05150e+00
1.86240e+05 4.65000e+02 -9.53504e-01 -8.81816e-01 -1.02519e+00 -1.00853e+00 -9.67724e-01 -1.04933e+00
1.86560e+05 4.66000e+02 -9.13006e-01 -8.41833e-01 -9.84180e-01 -1.00609e+00 -9.65061e-01 -1.04711e+00
1.86880e+05 4.67000e+02 -8.43231e-01 -7.90223e-01 -8.96239e-01 -1.00347e+00 -9.62049e-01 -1.04489e+00
1.87200e+05 4.68000e+02 -9.91888e-01 -8.68110e-01 -1.11567e+00 -1.00067e+00 -9.58641e-01 -1.04270e+00
1.87520e+05 4.68000e+02 -9.91888e-01 -8.68110e-01 -1.11567e+00 -9.97687e-01 -9.54806e-01 -1.04057e+00
1.87840e+05 4.69000e+02 -9.41047e-01 -8.69173e-01 -1.01292e+00 -9.94522e-01 -9.50547e-01 -1.03850e+00
1.88160e+05 4.70000e+02 -1.00664e+00 -8.83748e-01 -1.12953e+00 -9.91192e-01 -9.45897e-01 -1.03649e+00
1.88480e+05 4.71000e+02 -9.30229e-01 -8.48937e-01 -1.01152e+00 -9.87714e-01 -9.40916e-01 -1.03451e+00
1.88800e+05 4.72000e+02 -1.02768e+00 -9.78211e-01 -1.07715e+00 -9.84119e-01 -9.35693e-01 -1.03255e+00
1.89120e+05 4.72000e+02 -1.02768e+00 -9.78211e-01 -1.07715e+00 -9.80441e-01 -9.30328e-01 -1.03055e+00
1.89440e+05 4.73000e+02 -9.07076e-01 -8.56174e-01 -9.57978e-01 -9.76724e-01 -9.24931e-01 -1.02852e+00
1.89760e+05 4.74000e+02 -9.81580e-01 -7.97348e-01 -1.16581e+00 -9.73008e-01 -9.19609e-01 -1.02641e+00
1.90080e+05 4.75000e+02 -9.58276e-01 -8.36147e-01 -1.08041e+00 -9.69338e-01 -9.14458e-01 -1.02422e+00
1.90400e+05 4.76000e+02 -8.59569e-01 -7.17312e-01 -1.00183e+00 -9.65755e-01 -9.09570e-01 -1.02194e+00
1.90720e+05 4.76000e+02 -8.59569e-01 -7.17312e-01 -1.00183e+00 -9.62307e-01 -9.05020e-01 -1.01959e+00
1.91040e+05 4.77000e+02 -9.29675e-01 -8.47478e-01 -1.01187e+00 -9.59033e-01 -9.00873e-01 -1.01719e+00
1.91360e+05 4.78000e+02 -9.72217e-01 -8.92280e-01 -1.05216e+00 -9.55971e-01 -8.97183e-01 -1.01476e+00
1.91680e+05 4.79000e+02 -9.49932e-01 -7.77926e-01 -1.12194e+00 -9.53158e-01 -8.93991e-01 -1.01233e+00
1.92000e+05 4.80000e+02 -9.23001e-01 -7.85095e-01 -1.06091e+00 -9.50623e-01 -8.91325e-01 -1.00992e+00
1.92320e+05 4.80000e+02 -9.23001e-01 -7.85095e-01 -1.06091e+00 -9.48393e-01 -8.89201e-01 -1.00759e+00
1.92640e+05 4.81000e+02 -9.47580e-01 -8.28326e-01 -1.06683e+00 -9.46479e-01 -8.87616e-01 -1.00534e+00
1.92960e+05 4.82000e+02 -8.76052e-01 -7.91429e-01 -9.60675e-01 -9.44889e-01 -8.86552e-01 -1.00323e+00
1.93280e+05 4.83000e+02 -8.19612e-01 -7.23440e-01 -9.15784e-01 -9.43614e-01 -8.85970e-01 -1.00126e+00
1.93600e+05 4.84000e+02 -8.35807e-01 -7.73020e-01 -8.98593e-01 -9.42639e-01 -8.85810e-01 -9.99467e-01
1.93920e+05 4.84000e+02 -8.35807e-01 -7.73020e-01 -8.98593e-01 -9.41937e-01 -8.85997e-01 -9.97878e-01
1.94240e+05 4.85000e+02 -8.65770e-01 -8.14442e-01 -9.17098e-01 -9.41478e-01 -8.86440e-01 -9.96516e-01
1.94560e+05 4.86000e+02 -8.92421e-01 -7.86695e-01 -9.98146e-01 -9.41222e-01 -8.87035e-01 -9.95410e-01
1.94880e+05 4.87000e+02 -8.34270e-01 -7.63992e-01 -9.04547e-01 -9.41131e-01 -8.87679e-01 -9.94582e-01
1.95200e+05 4.88000e+02 -8.19903e-01 -7.36928e-01 -9.02878e-01 -9.41157e-01 -8.88268e-01 -9.94046e-01
1.95520e+05 4.88000e+02 -8.19903e-01 -7.36928e-01 -9.02878e-01 -9.41256e-01 -8.88709e-01 -9.93802e-01
1.95840e+05 4.89000e+02 -9.06496e-01 -7.54591e-01 -1.05840e+00 -9.41378e-01 -8.88925e-01 -9.93830e-01
1.96160e+05 4.90000e+02 -1.00380e+00 -7.84586e-01 -1.22301e+00 -9.41472e-01 -8.88857e-01 -9.94086e-01
1.96480e+05 4.91000e+02 -8.19903e-01 -7.05715e-01 -9.34090e-01 -9.41484e-01 -8.88471e-01 -9.94496e-01
1.96800e+05 4.92000e+02 -9.04029e-01 -7.95815e-01 -1.01224e+00 -9.41362e-01 -8.87752e-01 -9.94972e-01
1.97120e+05 4.92000e+02 -9.04029e-01 -7.95815e-01 -1.01224e+00 -9.41054e-01 -8.86701e-01 -9.95408e-01
1.97440e+05 4.93000e+02 -8.98489e-01 -7.94108e-01 -1.00287e+00 -9.40514e-01 -8.85333e-01 -9.95695e-01
1.97760e+05 4.94000e+02 -8.92468e-01 -7.74726e-01 -1.01021e+00 -9.39702e-01 -8.83670e-01 -9.95734e-01
1.98080e+05 4.95000e+02 -8.60744e-01 -8.08126e-01 -9.13362e-01 -9.38588e-01 -8.81736e-01 -9.95441e-01
1.98400e+05 4.96000e+02 -8.29324e-01 -7.58493e-01 -9.00155e-01 -9.37156e-01 -8.79554e-01 -9.94757e-01
1.98720e+05 4.96000e+02 -8.29324e-01 -7.58493e-01 -9.00155e-01 -9.35406e-01 -8.77146e-01 -9.93666e-01
1.99040e+05 4.97000e+02 -9.04083e-01 -8.18654e-01 -9.89512e-01 -9.33353e-01 -8.74531e-01 -9.92175e-01
1.99360e+05 4.98000e+02 -9.06847e-01 -8.16140e-01 -9.97553e-01 -9.31024e-01 -8.71731e-01 -9.90318e-01
1.99680e+05 4.99000e+02 -9.32082e-01 -8.47296e-01 -1.01687e+00 -9.28462e-01 -8.68770e-01 -9.88154e-01


==> fig/parallel/shkadov_32_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
3.20000e+02 0.00000e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
6.40000e+02 1.00000e+00 -3.27678e+00 -2.90416e+00 -3.64941e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
9.60000e+02 2.00000e+00 -3.13408e+00 -2.92060e+00 -3.34755e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.28000e+03 3.00000e+00 -3.23639e+00 -2.97016e+00 -3.50263e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.60000e+03 4.00000e+00 -3.12109e+00 -2.93191e+00 -3.31027e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.92000e+03 4.00000e+00 -3.12109e+00 -2.93191e+00 -3.31027e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
2.24000e+03 5.00000e+00 -2.99233e+00 -2.63834e+00 -3.34632e+00 -3.14057e+00 -2.93254e+00 -3.34860e+00
2.56000e+03 6.00000e+00 -2.98673e+00 -2.71594e+00 -3.25752e+00 -3.14058e+00 -2.93258e+00 -3.34859e+00
2.88000e+03 7.00000e+00 -3.22562e+00 -2.90880e+00 -3.54243e+00 -3.14061e+00 -2.93268e+00 -3.34854e+00
3.20000e+03 8.00000e+00 -3.09378e+00 -3.02982e+00 -3.15773e+00 -3.14065e+00 -2.93288e+00 -3.34842e+00
3.52000e+03 8.00000e+00 -3.09378e+00 -3.02982e+00 -3.15773e+00 -3.14073e+00 -2.93324e+00 -3.34821e+00
3.84000e+03 9.00000e+00 -3.06312e+00 -2.67512e+00 -3.45113e+00 -3.14086e+00 -2.93388e+00 -3.34785e+00
4.16000e+03 1.00000e+01 -3.32044e+00 -3.11497e+00 -3.52591e+00 -3.14106e+00 -2.93486e+00 -3.34726e+00
4.48000e+03 1.10000e+01 -3.22190e+00 -2.64574e+00 -3.79806e+00 -3.14132e+00 -2.93629e+00 -3.34636e+00
4.80000e+03 1.20000e+01 -3.03880e+00 -2.90528e+00 -3.17232e+00 -3.14166e+00 -2.93825e+00 -3.34508e+00
5.12000e+03 1.20000e+01 -3.03880e+00 -2.90528e+00 -3.17232e+00 -3.14206e+00 -2.94081e+00 -3.34330e+00
5.44000e+03 1.30000e+01 -3.14255e+00 -2.95836e+00 -3.32674e+00 -3.14248e+00 -2.94402e+00 -3.34095e+00
5.76000e+03 1.40000e+01 -3.11748e+00 -2.95619e+00 -3.27878e+00 -3.14291e+00 -2.94787e+00 -3.33795e+00
6.08000e+03 1.50000e+01 -3.21813e+00 -2.84691e+00 -3.58934e+00 -3.14330e+00 -2.95233e+00 -3.33427e+00
6.40000e+03 1.60000e+01 -2.95628e+00 -2.69554e+00 -3.21702e+00 -3.14362e+00 -2.95733e+00 -3.32991e+00
6.72000e+03 1.60000e+01 -2.95628e+00 -2.69554e+00 -3.21702e+00 -3.14384e+00 -2.96277e+00 -3.32491e+00
7.04000e+03 1.70000e+01 -3.18431e+00 -2.89753e+00 -3.47110e+00 -3.14395e+00 -2.96853e+00 -3.31936e+00
7.36000e+03 1.80000e+01 -3.20521e+00 -3.08606e+00 -3.32436e+00 -3.14393e+00 -2.97448e+00 -3.31338e+00
7.68000e+03 1.90000e+01 -3.28349e+00 -3.07804e+00 -3.48895e+00 -3.14380e+00 -2.98050e+00 -3.30710e+00
8.00000e+03 2.00000e+01 -3.38742e+00 -2.99178e+00 -3.78306e+00 -3.14356e+00 -2.98648e+00 -3.30065e+00
8.32000e+03 2.00000e+01 -3.38742e+00 -2.99178e+00 -3.78306e+00 -3.14325e+00 -2.99235e+00 -3.29414e+00
8.64000e+03 2.10000e+01 -3.38812e+00 -3.18414e+00 -3.59210e+00 -3.14287e+00 -2.99807e+00 -3.28766e+00
8.96000e+03 2.20000e+01 -3.04816e+00 -2.78242e+00 -3.31390e+00 -3.14245e+00 -3.00364e+00 -3.28127e+00
9.28000e+03 2.30000e+01 -3.09759e+00 -2.91747e+00 -3.27771e+00 -3.14202e+00 -3.00905e+00 -3.27499e+00
9.60000e+03 2.40000e+01 -3.18116e+00 -2.84679e+00 -3.51553e+00 -3.14158e+00 -3.01434e+00 -3.26882e+00
9.92000e+03 2.40000e+01 -3.18116e+00 -2.84679e+00 -3.51553e+00 -3.14116e+00 -3.01955e+00 -3.26278e+00
1.02400e+04 2.50000e+01 -3.12998e+00 -2.90341e+00 -3.35656e+00 -3.14079e+00 -3.02470e+00 -3.25688e+00
1.05600e+04 2.60000e+01 -3.14401e+00 -2.89123e+00 -3.39679e+00 -3.14050e+00 -3.02983e+00 -3.25118e+00
1.08800e+04 2.70000e+01 -3.15679e+00 -2.98247e+00 -3.33110e+00 -3.14035e+00 -3.03495e+00 -3.24575e+00
1.12000e+04 2.80000e+01 -3.21653e+00 -2.93840e+00 -3.49466e+00 -3.14037e+00 -3.04005e+00 -3.24069e+00
1.15200e+04 2.80000e+01 -3.21653e+00 -2.93840e+00 -3.49466e+00 -3.14063e+00 -3.04513e+00 -3.23613e+00
1.18400e+04 2.90000e+01 -2.90492e+00 -2.73890e+00 -3.07094e+00 -3.14117e+00 -3.05015e+00 -3.23219e+00
1.21600e+04 3.00000e+01 -3.04179e+00 -2.79981e+00 -3.28377e+00 -3.14204e+00 -3.05508e+00 -3.22900e+00
1.24800e+04 3.10000e+01 -3.33206e+00 -3.18570e+00 -3.47842e+00 -3.14325e+00 -3.05987e+00 -3.22663e+00
1.28000e+04 3.20000e+01 -3.05240e+00 -2.88544e+00 -3.21937e+00 -3.14479e+00 -3.06449e+00 -3.22510e+00
1.31200e+04 3.20000e+01 -3.05240e+00 -2.88544e+00 -3.21937e+00 -3.14664e+00 -3.06891e+00 -3.22437e+00
1.34400e+04 3.30000e+01 -3.21694e+00 -3.07397e+00 -3.35991e+00 -3.14875e+00 -3.07312e+00 -3.22438e+00
1.37600e+04 3.40000e+01 -3.18866e+00 -2.96362e+00 -3.41369e+00 -3.15105e+00 -3.07712e+00 -3.22499e+00
1.40800e+04 3.50000e+01 -3.01337e+00 -2.76468e+00 -3.26206e+00 -3.15346e+00 -3.08091e+00 -3.22601e+00
1.44000e+04 3.60000e+01 -3.23348e+00 -2.79731e+00 -3.66964e+00 -3.15588e+00 -3.08450e+00 -3.22727e+00
1.47200e+04 3.60000e+01 -3.23348e+00 -2.79731e+00 -3.66964e+00 -3.15822e+00 -3.08785e+00 -3.22859e+00
1.50400e+04 3.70000e+01 -2.94727e+00 -2.68673e+00 -3.20782e+00 -3.16038e+00 -3.09096e+00 -3.22979e+00
1.53600e+04 3.80000e+01 -3.01359e+00 -2.54381e+00 -3.48336e+00 -3.16228e+00 -3.09380e+00 -3.23076e+00
1.56800e+04 3.90000e+01 -2.87940e+00 -2.52577e+00 -3.23304e+00 -3.16385e+00 -3.09630e+00 -3.23139e+00
1.60000e+04 4.00000e+01 -2.93401e+00 -2.55229e+00 -3.31572e+00 -3.16504e+00 -3.09846e+00 -3.23162e+00
1.63200e+04 4.00000e+01 -2.93401e+00 -2.55229e+00 -3.31572e+00 -3.16583e+00 -3.10023e+00 -3.23144e+00
1.66400e+04 4.10000e+01 -3.21719e+00 -2.87488e+00 -3.55951e+00 -3.16621e+00 -3.10161e+00 -3.23082e+00
1.69600e+04 4.20000e+01 -3.20569e+00 -3.05706e+00 -3.35432e+00 -3.16620e+00 -3.10262e+00 -3.22978e+00
1.72800e+04 4.30000e+01 -3.06216e+00 -2.83505e+00 -3.28928e+00 -3.16580e+00 -3.10329e+00 -3.22830e+00
1.76000e+04 4.40000e+01 -2.81941e+00 -2.59394e+00 -3.04487e+00 -3.16503e+00 -3.10370e+00 -3.22637e+00
1.79200e+04 4.40000e+01 -2.81941e+00 -2.59394e+00 -3.04487e+00 -3.16393e+00 -3.10388e+00 -3.22397e+00
1.82400e+04 4.50000e+01 -3.20365e+00 -2.96761e+00 -3.43968e+00 -3.16248e+00 -3.10392e+00 -3.22104e+00
1.85600e+04 4.60000e+01 -3.06387e+00 -2.92247e+00 -3.20527e+00 -3.16069e+00 -3.10384e+00 -3.21753e+00
1.88800e+04 4.70000e+01 -3.10988e+00 -2.85736e+00 -3.36240e+00 -3.15855e+00 -3.10367e+00 -3.21343e+00
1.92000e+04 4.80000e+01 -3.21806e+00 -2.78745e+00 -3.64866e+00 -3.15606e+00 -3.10339e+00 -3.20873e+00
1.95200e+04 4.80000e+01 -3.21806e+00 -2.78745e+00 -3.64866e+00 -3.15321e+00 -3.10294e+00 -3.20348e+00
1.98400e+04 4.90000e+01 -3.20583e+00 -2.93797e+00 -3.47369e+00 -3.15000e+00 -3.10224e+00 -3.19776e+00
2.01600e+04 5.00000e+01 -3.14576e+00 -2.88344e+00 -3.40808e+00 -3.14645e+00 -3.10116e+00 -3.19174e+00
2.04800e+04 5.10000e+01 -3.12356e+00 -2.96133e+00 -3.28580e+00 -3.14259e+00 -3.09959e+00 -3.18559e+00
2.08000e+04 5.20000e+01 -2.85128e+00 -2.71985e+00 -2.98270e+00 -3.13845e+00 -3.09738e+00 -3.17952e+00
2.11200e+04 5.20000e+01 -2.85128e+00 -2.71985e+00 -2.98270e+00 -3.13408e+00 -3.09444e+00 -3.17373e+00
2.14400e+04 5.30000e+01 -2.97912e+00 -2.69632e+00 -3.26191e+00 -3.12957e+00 -3.09072e+00 -3.16841e+00
2.17600e+04 5.40000e+01 -3.05873e+00 -2.81995e+00 -3.29751e+00 -3.12496e+00 -3.08625e+00 -3.16367e+00
2.20800e+04 5.50000e+01 -3.06624e+00 -2.84465e+00 -3.28783e+00 -3.12037e+00 -3.08114e+00 -3.15959e+00
2.24000e+04 5.60000e+01 -3.14240e+00 -2.91784e+00 -3.36697e+00 -3.11587e+00 -3.07557e+00 -3.15617e+00
2.27200e+04 5.60000e+01 -3.14240e+00 -2.91784e+00 -3.36697e+00 -3.11158e+00 -3.06975e+00 -3.15341e+00
2.30400e+04 5.70000e+01 -3.04744e+00 -2.62765e+00 -3.46722e+00 -3.10756e+00 -3.06386e+00 -3.15126e+00
2.33600e+04 5.80000e+01 -2.91992e+00 -2.69552e+00 -3.14432e+00 -3.10390e+00 -3.05813e+00 -3.14968e+00
2.36800e+04 5.90000e+01 -2.96414e+00 -2.72608e+00 -3.20220e+00 -3.10065e+00 -3.05269e+00 -3.14860e+00
2.40000e+04 6.00000e+01 -2.93337e+00 -2.52031e+00 -3.34644e+00 -3.09782e+00 -3.04770e+00 -3.14794e+00
2.43200e+04 6.00000e+01 -2.93337e+00 -2.52031e+00 -3.34644e+00 -3.09541e+00 -3.04325e+00 -3.14757e+00
2.46400e+04 6.10000e+01 -3.19815e+00 -2.92862e+00 -3.46767e+00 -3.09338e+00 -3.03939e+00 -3.14738e+00
2.49600e+04 6.20000e+01 -2.94482e+00 -2.63824e+00 -3.25140e+00 -3.09170e+00 -3.03617e+00 -3.14722e+00
2.52800e+04 6.30000e+01 -2.96130e+00 -2.49614e+00 -3.42646e+00 -3.09029e+00 -3.03360e+00 -3.14698e+00
2.56000e+04 6.40000e+01 -2.62703e+00 -2.39619e+00 -2.85788e+00 -3.08909e+00 -3.03163e+00 -3.14654e+00
2.59200e+04 6.40000e+01 -2.62703e+00 -2.39619e+00 -2.85788e+00 -3.08801e+00 -3.03020e+00 -3.14581e+00
2.62400e+04 6.50000e+01 -2.72310e+00 -2.49484e+00 -2.95135e+00 -3.08697e+00 -3.02922e+00 -3.14472e+00
2.65600e+04 6.60000e+01 -2.39796e+00 -2.21833e+00 -2.57759e+00 -3.08591e+00 -3.02858e+00 -3.14324e+00
2.68800e+04 6.70000e+01 -2.55360e+00 -2.17298e+00 -2.93422e+00 -3.08476e+00 -3.02815e+00 -3.14137e+00
2.72000e+04 6.80000e+01 -2.77003e+00 -2.41146e+00 -3.12860e+00 -3.08345e+00 -3.02779e+00 -3.13912e+00
2.75200e+04 6.80000e+01 -2.77003e+00 -2.41146e+00 -3.12860e+00 -3.08195e+00 -3.02738e+00 -3.13651e+00
2.78400e+04 6.90000e+01 -2.83546e+00 -2.59667e+00 -3.07425e+00 -3.08018e+00 -3.02680e+00 -3.13357e+00
2.81600e+04 7.00000e+01 -2.69184e+00 -2.42949e+00 -2.95418e+00 -3.07812e+00 -3.02595e+00 -3.13029e+00
2.84800e+04 7.10000e+01 -2.82430e+00 -2.33637e+00 -3.31222e+00 -3.07568e+00 -3.02472e+00 -3.12664e+00
2.88000e+04 7.20000e+01 -2.76351e+00 -2.25739e+00 -3.26963e+00 -3.07279e+00 -3.02301e+00 -3.12258e+00
2.91200e+04 7.20000e+01 -2.76351e+00 -2.25739e+00 -3.26963e+00 -3.06935e+00 -3.02071e+00 -3.11799e+00
2.94400e+04 7.30000e+01 -2.80635e+00 -2.65311e+00 -2.95959e+00 -3.06523e+00 -3.01767e+00 -3.11279e+00
2.97600e+04 7.40000e+01 -2.91881e+00 -2.78019e+00 -3.05743e+00 -3.06031e+00 -3.01374e+00 -3.10687e+00
3.00800e+04 7.50000e+01 -2.60138e+00 -2.36656e+00 -2.83619e+00 -3.05444e+00 -3.00876e+00 -3.10012e+00
3.04000e+04 7.60000e+01 -2.60061e+00 -2.47223e+00 -2.72898e+00 -3.04752e+00 -3.00257e+00 -3.09247e+00
3.07200e+04 7.60000e+01 -2.60061e+00 -2.47223e+00 -2.72898e+00 -3.03947e+00 -2.99504e+00 -3.08390e+00
3.10400e+04 7.70000e+01 -2.59813e+00 -2.50428e+00 -2.69198e+00 -3.03025e+00 -2.98610e+00 -3.07440e+00
3.13600e+04 7.80000e+01 -2.73188e+00 -2.68056e+00 -2.78320e+00 -3.01987e+00 -2.97572e+00 -3.06403e+00
3.16800e+04 7.90000e+01 -2.59018e+00 -2.26606e+00 -2.91430e+00 -3.00841e+00 -2.96392e+00 -3.05289e+00
3.20000e+04 8.00000e+01 -2.69159e+00 -2.44705e+00 -2.93614e+00 -2.99596e+00 -2.95081e+00 -3.04111e+00
3.23200e+04 8.00000e+01 -2.69159e+00 -2.44705e+00 -2.93614e+00 -2.98270e+00 -2.93655e+00 -3.02885e+00
3.26400e+04 8.10000e+01 -2.47588e+00 -2.18510e+00 -2.76665e+00 -2.96881e+00 -2.92135e+00 -3.01627e+00
3.29600e+04 8.20000e+01 -2.56731e+00 -2.42159e+00 -2.71303e+00 -2.95449e+00 -2.90543e+00 -3.00354e+00
3.32800e+04 8.30000e+01 -2.75610e+00 -2.50269e+00 -3.00952e+00 -2.93992e+00 -2.88905e+00 -2.99079e+00
3.36000e+04 8.40000e+01 -2.47460e+00 -2.32419e+00 -2.62500e+00 -2.92531e+00 -2.87247e+00 -2.97816e+00
3.39200e+04 8.40000e+01 -2.47460e+00 -2.32419e+00 -2.62500e+00 -2.91081e+00 -2.85591e+00 -2.96570e+00
3.42400e+04 8.50000e+01 -2.59802e+00 -2.44776e+00 -2.74827e+00 -2.89653e+00 -2.83958e+00 -2.95348e+00
3.45600e+04 8.60000e+01 -2.50006e+00 -2.41105e+00 -2.58906e+00 -2.88258e+00 -2.82365e+00 -2.94152e+00
3.48800e+04 8.70000e+01 -2.74066e+00 -2.62264e+00 -2.85869e+00 -2.86902e+00 -2.80824e+00 -2.92979e+00
3.52000e+04 8.80000e+01 -2.72648e+00 -2.37809e+00 -3.07486e+00 -2.85586e+00 -2.79345e+00 -2.91827e+00
3.55200e+04 8.80000e+01 -2.72648e+00 -2.37809e+00 -3.07486e+00 -2.84313e+00 -2.77935e+00 -2.90691e+00
3.58400e+04 8.90000e+01 -2.77943e+00 -2.64343e+00 -2.91542e+00 -2.83079e+00 -2.76594e+00 -2.89564e+00
3.61600e+04 9.00000e+01 -2.70545e+00 -2.49454e+00 -2.91637e+00 -2.81882e+00 -2.75321e+00 -2.88443e+00
3.64800e+04 9.10000e+01 -2.64600e+00 -2.31176e+00 -2.98024e+00 -2.80718e+00 -2.74114e+00 -2.87321e+00
3.68000e+04 9.20000e+01 -2.84985e+00 -2.67687e+00 -3.02284e+00 -2.79583e+00 -2.72968e+00 -2.86198e+00
3.71200e+04 9.20000e+01 -2.84985e+00 -2.67687e+00 -3.02284e+00 -2.78474e+00 -2.71876e+00 -2.85072e+00
3.74400e+04 9.30000e+01 -2.59392e+00 -2.19125e+00 -2.99660e+00 -2.77388e+00 -2.70830e+00 -2.83946e+00
3.77600e+04 9.40000e+01 -2.69643e+00 -2.34752e+00 -3.04534e+00 -2.76326e+00 -2.69827e+00 -2.82824e+00
3.80800e+04 9.50000e+01 -2.77718e+00 -2.38218e+00 -3.17218e+00 -2.75288e+00 -2.68861e+00 -2.81714e+00
3.84000e+04 9.60000e+01 -2.19487e+00 -1.91016e+00 -2.47958e+00 -2.74279e+00 -2.67932e+00 -2.80626e+00
3.87200e+04 9.60000e+01 -2.19487e+00 -1.91016e+00 -2.47958e+00 -2.73304e+00 -2.67040e+00 -2.79568e+00
3.90400e+04 9.70000e+01 -2.37387e+00 -1.94956e+00 -2.79819e+00 -2.72371e+00 -2.66189e+00 -2.78553e+00
3.93600e+04 9.80000e+01 -2.51449e+00 -2.22664e+00 -2.80234e+00 -2.71490e+00 -2.65386e+00 -2.77594e+00
3.96800e+04 9.90000e+01 -2.33105e+00 -2.03301e+00 -2.62910e+00 -2.70668e+00 -2.64634e+00 -2.76703e+00
4.00000e+04 1.00000e+02 -2.45252e+00 -2.08482e+00 -2.82021e+00 -2.69914e+00 -2.63935e+00 -2.75894e+00
4.03200e+04 1.00000e+02 -2.45252e+00 -2.08482e+00 -2.82021e+00 -2.69235e+00 -2.63289e+00 -2.75181e+00
4.06400e+04 1.01000e+02 -2.52350e+00 -2.29115e+00 -2.75586e+00 -2.68635e+00 -2.62692e+00 -2.74579e+00
4.09600e+04 1.02000e+02 -2.41289e+00 -2.03273e+00 -2.79306e+00 -2.68115e+00 -2.62137e+00 -2.74092e+00
4.12800e+04 1.03000e+02 -2.36219e+00 -2.13900e+00 -2.58538e+00 -2.67669e+00 -2.61615e+00 -2.73723e+00
4.16000e+04 1.04000e+02 -2.65020e+00 -2.38671e+00 -2.91368e+00 -2.67291e+00 -2.61118e+00 -2.73463e+00
4.19200e+04 1.04000e+02 -2.65020e+00 -2.38671e+00 -2.91368e+00 -2.66966e+00 -2.60636e+00 -2.73296e+00
4.22400e+04 1.05000e+02 -2.57741e+00 -2.11064e+00 -3.04417e+00 -2.66678e+00 -2.60161e+00 -2.73196e+00
4.25600e+04 1.06000e+02 -2.40373e+00 -2.13256e+00 -2.67490e+00 -2.66410e+00 -2.59682e+00 -2.73138e+00
4.28800e+04 1.07000e+02 -2.18086e+00 -1.98549e+00 -2.37624e+00 -2.66139e+00 -2.59190e+00 -2.73088e+00
4.32000e+04 1.08000e+02 -2.24987e+00 -1.92252e+00 -2.57722e+00 -2.65847e+00 -2.58676e+00 -2.73018e+00
4.35200e+04 1.08000e+02 -2.24987e+00 -1.92252e+00 -2.57722e+00 -2.65516e+00 -2.58132e+00 -2.72900e+00
4.38400e+04 1.09000e+02 -2.22872e+00 -1.91839e+00 -2.53905e+00 -2.65131e+00 -2.57553e+00 -2.72709e+00
4.41600e+04 1.10000e+02 -2.24211e+00 -2.01984e+00 -2.46439e+00 -2.64681e+00 -2.56937e+00 -2.72424e+00
4.44800e+04 1.11000e+02 -2.14898e+00 -1.87038e+00 -2.42759e+00 -2.64160e+00 -2.56287e+00 -2.72033e+00
4.48000e+04 1.12000e+02 -2.20783e+00 -2.04314e+00 -2.37252e+00 -2.63567e+00 -2.55610e+00 -2.71523e+00
4.51200e+04 1.12000e+02 -2.20783e+00 -2.04314e+00 -2.37252e+00 -2.62902e+00 -2.54911e+00 -2.70893e+00
4.54400e+04 1.13000e+02 -2.55305e+00 -2.28121e+00 -2.82489e+00 -2.62172e+00 -2.54200e+00 -2.70144e+00
4.57600e+04 1.14000e+02 -2.23310e+00 -1.80281e+00 -2.66338e+00 -2.61380e+00 -2.53478e+00 -2.69282e+00
4.60800e+04 1.15000e+02 -2.29918e+00 -2.18271e+00 -2.41565e+00 -2.60533e+00 -2.52747e+00 -2.68320e+00
4.64000e+04 1.16000e+02 -2.30149e+00 -2.16307e+00 -2.43992e+00 -2.59636e+00 -2.52003e+00 -2.67270e+00
4.67200e+04 1.16000e+02 -2.30149e+00 -2.16307e+00 -2.43992e+00 -2.58694e+00 -2.51237e+00 -2.66150e+00
4.70400e+04 1.17000e+02 -2.22236e+00 -2.11739e+00 -2.32732e+00 -2.57706e+00 -2.50438e+00 -2.64974e+00
4.73600e+04 1.18000e+02 -2.51886e+00 -2.32808e+00 -2.70964e+00 -2.56675e+00 -2.49592e+00 -2.63758e+00
4.76800e+04 1.19000e+02 -2.46919e+00 -2.22274e+00 -2.71564e+00 -2.55601e+00 -2.48685e+00 -2.62518e+00
4.80000e+04 1.20000e+02 -2.37851e+00 -2.14089e+00 -2.61613e+00 -2.54486e+00 -2.47705e+00 -2.61267e+00
4.83200e+04 1.20000e+02 -2.37851e+00 -2.14089e+00 -2.61613e+00 -2.53330e+00 -2.46646e+00 -2.60014e+00
4.86400e+04 1.21000e+02 -2.26352e+00 -1.99366e+00 -2.53337e+00 -2.52138e+00 -2.45507e+00 -2.58769e+00
4.89600e+04 1.22000e+02 -2.13663e+00 -2.05228e+00 -2.22097e+00 -2.50915e+00 -2.44295e+00 -2.57535e+00
4.92800e+04 1.23000e+02 -2.43519e+00 -1.98075e+00 -2.88964e+00 -2.49668e+00 -2.43026e+00 -2.56311e+00
4.96000e+04 1.24000e+02 -2.35445e+00 -2.09009e+00 -2.61882e+00 -2.48408e+00 -2.41721e+00 -2.55096e+00
4.99200e+04 1.24000e+02 -2.35445e+00 -2.09009e+00 -2.61882e+00 -2.47146e+00 -2.40405e+00 -2.53887e+00
5.02400e+04 1.25000e+02 -2.39417e+00 -2.02396e+00 -2.76437e+00 -2.45894e+00 -2.39107e+00 -2.52681e+00
5.05600e+04 1.26000e+02 -2.59139e+00 -2.38027e+00 -2.80251e+00 -2.44667e+00 -2.37854e+00 -2.51480e+00
5.08800e+04 1.27000e+02 -2.50956e+00 -2.31157e+00 -2.70755e+00 -2.43477e+00 -2.36667e+00 -2.50287e+00
5.12000e+04 1.28000e+02 -2.22775e+00 -1.98025e+00 -2.47525e+00 -2.42339e+00 -2.35568e+00 -2.49110e+00
5.15200e+04 1.28000e+02 -2.22775e+00 -1.98025e+00 -2.47525e+00 -2.41264e+00 -2.34570e+00 -2.47959e+00
5.18400e+04 1.29000e+02 -2.06968e+00 -1.79606e+00 -2.34331e+00 -2.40260e+00 -2.33678e+00 -2.46843e+00
5.21600e+04 1.30000e+02 -1.93374e+00 -1.64177e+00 -2.22572e+00 -2.39335e+00 -2.32896e+00 -2.45775e+00
5.24800e+04 1.31000e+02 -2.13504e+00 -1.86529e+00 -2.40478e+00 -2.38493e+00 -2.32222e+00 -2.44765e+00
5.28000e+04 1.32000e+02 -1.76022e+00 -1.53232e+00 -1.98812e+00 -2.37738e+00 -2.31653e+00 -2.43823e+00
5.31200e+04 1.32000e+02 -1.76022e+00 -1.53232e+00 -1.98812e+00 -2.37071e+00 -2.31186e+00 -2.42956e+00
5.34400e+04 1.33000e+02 -2.20968e+00 -2.02698e+00 -2.39238e+00 -2.36492e+00 -2.30815e+00 -2.42169e+00
5.37600e+04 1.34000e+02 -2.11435e+00 -1.89100e+00 -2.33769e+00 -2.36001e+00 -2.30538e+00 -2.41463e+00
5.40800e+04 1.35000e+02 -2.13099e+00 -1.95120e+00 -2.31078e+00 -2.35593e+00 -2.30346e+00 -2.40839e+00
5.44000e+04 1.36000e+02 -2.03435e+00 -1.83521e+00 -2.23350e+00 -2.35261e+00 -2.30230e+00 -2.40292e+00
5.47200e+04 1.36000e+02 -2.03435e+00 -1.83521e+00 -2.23350e+00 -2.34995e+00 -2.30172e+00 -2.39818e+00
5.50400e+04 1.37000e+02 -1.92349e+00 -1.66947e+00 -2.17750e+00 -2.34781e+00 -2.30150e+00 -2.39411e+00
5.53600e+04 1.38000e+02 -2.23025e+00 -2.13586e+00 -2.32463e+00 -2.34599e+00 -2.30134e+00 -2.39064e+00
5.56800e+04 1.39000e+02 -2.13334e+00 -1.84793e+00 -2.41876e+00 -2.34428e+00 -2.30089e+00 -2.38768e+00
5.60000e+04 1.40000e+02 -2.15458e+00 -1.96233e+00 -2.34683e+00 -2.34245e+00 -2.29979e+00 -2.38512e+00
5.63200e+04 1.40000e+02 -2.15458e+00 -1.96233e+00 -2.34683e+00 -2.34027e+00 -2.29772e+00 -2.38281e+00
5.66400e+04 1.41000e+02 -2.07342e+00 -1.76718e+00 -2.37966e+00 -2.33750e+00 -2.29443e+00 -2.38057e+00
5.69600e+04 1.42000e+02 -2.03172e+00 -1.79443e+00 -2.26901e+00 -2.33397e+00 -2.28977e+00 -2.37816e+00
5.72800e+04 1.43000e+02 -1.85118e+00 -1.64375e+00 -2.05862e+00 -2.32951e+00 -2.28372e+00 -2.37530e+00
5.76000e+04 1.44000e+02 -2.05694e+00 -1.90864e+00 -2.20524e+00 -2.32404e+00 -2.27632e+00 -2.37175e+00
5.79200e+04 1.44000e+02 -2.05694e+00 -1.90864e+00 -2.20524e+00 -2.31750e+00 -2.26769e+00 -2.36730e+00
5.82400e+04 1.45000e+02 -2.28756e+00 -2.00514e+00 -2.56997e+00 -2.30989e+00 -2.25801e+00 -2.36178e+00
5.85600e+04 1.46000e+02 -2.11198e+00 -1.77866e+00 -2.44530e+00 -2.30129e+00 -2.24747e+00 -2.35511e+00
5.88800e+04 1.47000e+02 -2.14294e+00 -1.84743e+00 -2.43846e+00 -2.29179e+00 -2.23631e+00 -2.34727e+00
5.92000e+04 1.48000e+02 -2.06242e+00 -1.77705e+00 -2.34778e+00 -2.28153e+00 -2.22475e+00 -2.33831e+00
5.95200e+04 1.48000e+02 -2.06242e+00 -1.77705e+00 -2.34778e+00 -2.27066e+00 -2.21302e+00 -2.32830e+00
5.98400e+04 1.49000e+02 -2.22588e+00 -1.96008e+00 -2.49167e+00 -2.25934e+00 -2.20130e+00 -2.31737e+00
6.01600e+04 1.50000e+02 -2.05847e+00 -1.91110e+00 -2.20584e+00 -2.24774e+00 -2.18979e+00 -2.30569e+00
6.04800e+04 1.51000e+02 -2.08610e+00 -1.88265e+00 -2.28955e+00 -2.23600e+00 -2.17859e+00 -2.29342e+00
6.08000e+04 1.52000e+02 -1.93148e+00 -1.79412e+00 -2.06884e+00 -2.22429e+00 -2.16780e+00 -2.28079e+00
6.11200e+04 1.52000e+02 -1.93148e+00 -1.79412e+00 -2.06884e+00 -2.21274e+00 -2.15745e+00 -2.26802e+00
6.14400e+04 1.53000e+02 -2.10776e+00 -1.78335e+00 -2.43217e+00 -2.20147e+00 -2.14755e+00 -2.25538e+00
6.17600e+04 1.54000e+02 -2.23264e+00 -1.94468e+00 -2.52060e+00 -2.19059e+00 -2.13808e+00 -2.24310e+00
6.20800e+04 1.55000e+02 -1.89449e+00 -1.74626e+00 -2.04272e+00 -2.18022e+00 -2.12898e+00 -2.23146e+00
6.24000e+04 1.56000e+02 -2.13114e+00 -1.90936e+00 -2.35291e+00 -2.17044e+00 -2.12020e+00 -2.22068e+00
6.27200e+04 1.56000e+02 -2.13114e+00 -1.90936e+00 -2.35291e+00 -2.16132e+00 -2.11171e+00 -2.21092e+00
6.30400e+04 1.57000e+02 -2.17465e+00 -1.90160e+00 -2.44770e+00 -2.15292e+00 -2.10351e+00 -2.20232e+00
6.33600e+04 1.58000e+02 -1.99941e+00 -1.81503e+00 -2.18379e+00 -2.14525e+00 -2.09559e+00 -2.19492e+00
6.36800e+04 1.59000e+02 -2.15707e+00 -1.88205e+00 -2.43209e+00 -2.13836e+00 -2.08798e+00 -2.18873e+00
6.40000e+04 1.60000e+02 -1.67115e+00 -1.50027e+00 -1.84202e+00 -2.13219e+00 -2.08072e+00 -2.18367e+00
6.43200e+04 1.60000e+02 -1.67115e+00 -1.50027e+00 -1.84202e+00 -2.12675e+00 -2.07381e+00 -2.17968e+00
6.46400e+04 1.61000e+02 -1.83135e+00 -1.71315e+00 -1.94955e+00 -2.12196e+00 -2.06728e+00 -2.17665e+00
6.49600e+04 1.62000e+02 -1.69554e+00 -1.43327e+00 -1.95781e+00 -2.11778e+00 -2.06108e+00 -2.17447e+00
6.52800e+04 1.63000e+02 -1.65134e+00 -1.50137e+00 -1.80130e+00 -2.11414e+00 -2.05522e+00 -2.17305e+00
6.56000e+04 1.64000e+02 -1.64212e+00 -1.26955e+00 -2.01469e+00 -2.11096e+00 -2.04964e+00 -2.17228e+00
6.59200e+04 1.64000e+02 -1.64212e+00 -1.26955e+00 -2.01469e+00 -2.10819e+00 -2.04433e+00 -2.17205e+00
6.62400e+04 1.65000e+02 -1.55205e+00 -1.27743e+00 -1.82667e+00 -2.10574e+00 -2.03924e+00 -2.17223e+00
6.65600e+04 1.66000e+02 -1.65546e+00 -1.45933e+00 -1.85158e+00 -2.10352e+00 -2.03436e+00 -2.17268e+00
6.68800e+04 1.67000e+02 -1.94262e+00 -1.72957e+00 -2.15567e+00 -2.10145e+00 -2.02964e+00 -2.17326e+00
6.72000e+04 1.68000e+02 -1.83872e+00 -1.54219e+00 -2.13525e+00 -2.09941e+00 -2.02503e+00 -2.17378e+00
6.75200e+04 1.68000e+02 -1.83872e+00 -1.54219e+00 -2.13525e+00 -2.09725e+00 -2.02047e+00 -2.17403e+00
6.78400e+04 1.69000e+02 -1.63291e+00 -1.54015e+00 -1.72566e+00 -2.09482e+00 -2.01584e+00 -2.17379e+00
6.81600e+04 1.70000e+02 -1.65217e+00 -1.46965e+00 -1.83470e+00 -2.09194e+00 -2.01103e+00 -2.17285e+00
6.84800e+04 1.71000e+02 -1.80174e+00 -1.53522e+00 -2.06826e+00 -2.08842e+00 -2.00587e+00 -2.17097e+00
6.88000e+04 1.72000e+02 -1.79773e+00 -1.70724e+00 -1.88823e+00 -2.08407e+00 -2.00021e+00 -2.16793e+00
6.91200e+04 1.72000e+02 -1.79773e+00 -1.70724e+00 -1.88823e+00 -2.07870e+00 -1.99387e+00 -2.16354e+00
6.94400e+04 1.73000e+02 -1.73048e+00 -1.54614e+00 -1.91483e+00 -2.07219e+00 -1.98669e+00 -2.15768e+00
6.97600e+04 1.74000e+02 -1.58282e+00 -1.35891e+00 -1.80673e+00 -2.06441e+00 -1.97855e+00 -2.15026e+00
7.00800e+04 1.75000e+02 -1.65778e+00 -1.52926e+00 -1.78630e+00 -2.05532e+00 -1.96936e+00 -2.14127e+00
7.04000e+04 1.76000e+02 -1.54368e+00 -1.23607e+00 -1.85129e+00 -2.04491e+00 -1.95908e+00 -2.13075e+00
7.07200e+04 1.76000e+02 -1.54368e+00 -1.23607e+00 -1.85129e+00 -2.03325e+00 -1.94772e+00 -2.11879e+00
7.10400e+04 1.77000e+02 -1.70815e+00 -1.55958e+00 -1.85671e+00 -2.02044e+00 -1.93535e+00 -2.10554e+00
7.13600e+04 1.78000e+02 -1.70818e+00 -1.47382e+00 -1.94255e+00 -2.00663e+00 -1.92209e+00 -2.09117e+00
7.16800e+04 1.79000e+02 -1.69617e+00 -1.51208e+00 -1.88025e+00 -1.99200e+00 -1.90811e+00 -2.07589e+00
7.20000e+04 1.80000e+02 -1.77244e+00 -1.51939e+00 -2.02548e+00 -1.97675e+00 -1.89358e+00 -2.05992e+00
7.23200e+04 1.80000e+02 -1.77244e+00 -1.51939e+00 -2.02548e+00 -1.96107e+00 -1.87869e+00 -2.04346e+00
7.26400e+04 1.81000e+02 -1.95221e+00 -1.84618e+00 -2.05823e+00 -1.94517e+00 -1.86363e+00 -2.02671e+00
7.29600e+04 1.82000e+02 -1.64645e+00 -1.44574e+00 -1.84715e+00 -1.92923e+00 -1.84857e+00 -2.00988e+00
7.32800e+04 1.83000e+02 -1.71645e+00 -1.58193e+00 -1.85097e+00 -1.91339e+00 -1.83366e+00 -1.99312e+00
7.36000e+04 1.84000e+02 -1.53301e+00 -1.37908e+00 -1.68694e+00 -1.89781e+00 -1.81903e+00 -1.97658e+00
7.39200e+04 1.84000e+02 -1.53301e+00 -1.37908e+00 -1.68694e+00 -1.88257e+00 -1.80476e+00 -1.96039e+00
7.42400e+04 1.85000e+02 -1.77692e+00 -1.63015e+00 -1.92368e+00 -1.86778e+00 -1.79091e+00 -1.94465e+00
7.45600e+04 1.86000e+02 -1.85611e+00 -1.57411e+00 -2.13811e+00 -1.85351e+00 -1.77755e+00 -1.92947e+00
7.48800e+04 1.87000e+02 -1.73449e+00 -1.55493e+00 -1.91406e+00 -1.83983e+00 -1.76471e+00 -1.91494e+00
7.52000e+04 1.88000e+02 -1.84765e+00 -1.67862e+00 -2.01668e+00 -1.82680e+00 -1.75246e+00 -1.90114e+00
7.55200e+04 1.88000e+02 -1.84765e+00 -1.67862e+00 -2.01668e+00 -1.81448e+00 -1.74085e+00 -1.88811e+00
7.58400e+04 1.89000e+02 -1.50057e+00 -1.22538e+00 -1.77575e+00 -1.80293e+00 -1.72996e+00 -1.87591e+00
7.61600e+04 1.90000e+02 -1.70609e+00 -1.51588e+00 -1.89630e+00 -1.79219e+00 -1.71985e+00 -1.86453e+00
7.64800e+04 1.91000e+02 -1.87352e+00 -1.73857e+00 -2.00846e+00 -1.78229e+00 -1.71060e+00 -1.85397e+00
7.68000e+04 1.92000e+02 -1.47240e+00 -1.34849e+00 -1.59630e+00 -1.77325e+00 -1.70228e+00 -1.84422e+00
7.71200e+04 1.92000e+02 -1.47240e+00 -1.34849e+00 -1.59630e+00 -1.76508e+00 -1.69493e+00 -1.83523e+00
7.74400e+04 1.93000e+02 -1.38520e+00 -1.26984e+00 -1.50056e+00 -1.75778e+00 -1.68858e+00 -1.82698e+00
7.77600e+04 1.94000e+02 -1.44805e+00 -1.11143e+00 -1.78466e+00 -1.75132e+00 -1.68323e+00 -1.81942e+00
7.80800e+04 1.95000e+02 -1.45760e+00 -1.34438e+00 -1.57082e+00 -1.74570e+00 -1.67885e+00 -1.81255e+00
7.84000e+04 1.96000e+02 -1.50434e+00 -1.32088e+00 -1.68781e+00 -1.74086e+00 -1.67538e+00 -1.80635e+00
7.87200e+04 1.96000e+02 -1.50434e+00 -1.32088e+00 -1.68781e+00 -1.73676e+00 -1.67273e+00 -1.80079e+00
7.90400e+04 1.97000e+02 -1.58598e+00 -1.50889e+00 -1.66306e+00 -1.73332e+00 -1.67079e+00 -1.79585e+00
7.93600e+04 1.98000e+02 -1.43248e+00 -1.15958e+00 -1.70538e+00 -1.73047e+00 -1.66944e+00 -1.79150e+00
7.96800e+04 1.99000e+02 -1.44008e+00 -1.22870e+00 -1.65147e+00 -1.72810e+00 -1.66855e+00 -1.78765e+00
8.00000e+04 2.00000e+02 -1.41002e+00 -1.27481e+00 -1.54524e+00 -1.72610e+00 -1.66796e+00 -1.78423e+00
8.03200e+04 2.00000e+02 -1.41002e+00 -1.27481e+00 -1.54524e+00 -1.72430e+00 -1.66752e+00 -1.78108e+00
8.06400e+04 2.01000e+02 -1.48988e+00 -1.34567e+00 -1.63410e+00 -1.72256e+00 -1.66707e+00 -1.77806e+00
8.09600e+04 2.02000e+02 -1.47422e+00 -1.25984e+00 -1.68859e+00 -1.72071e+00 -1.66645e+00 -1.77497e+00
8.12800e+04 2.03000e+02 -1.53451e+00 -1.24107e+00 -1.82794e+00 -1.71857e+00 -1.66550e+00 -1.77163e+00
8.16000e+04 2.04000e+02 -1.40258e+00 -1.23803e+00 -1.56714e+00 -1.71599e+00 -1.66410e+00 -1.76788e+00
8.19200e+04 2.04000e+02 -1.40258e+00 -1.23803e+00 -1.56714e+00 -1.71283e+00 -1.66209e+00 -1.76356e+00
8.22400e+04 2.05000e+02 -1.53393e+00 -1.33081e+00 -1.73704e+00 -1.70896e+00 -1.65937e+00 -1.75855e+00
8.25600e+04 2.06000e+02 -1.47314e+00 -1.23515e+00 -1.71113e+00 -1.70431e+00 -1.65584e+00 -1.75279e+00
8.28800e+04 2.07000e+02 -1.47797e+00 -1.18009e+00 -1.77586e+00 -1.69882e+00 -1.65142e+00 -1.74623e+00
8.32000e+04 2.08000e+02 -1.63624e+00 -1.50574e+00 -1.76674e+00 -1.69247e+00 -1.64605e+00 -1.73890e+00
8.35200e+04 2.08000e+02 -1.63624e+00 -1.50574e+00 -1.76674e+00 -1.68527e+00 -1.63972e+00 -1.73083e+00
8.38400e+04 2.09000e+02 -1.40101e+00 -1.29529e+00 -1.50672e+00 -1.67728e+00 -1.63244e+00 -1.72211e+00
8.41600e+04 2.10000e+02 -1.48153e+00 -1.13471e+00 -1.82834e+00 -1.66856e+00 -1.62426e+00 -1.71285e+00
8.44800e+04 2.11000e+02 -1.40554e+00 -1.22134e+00 -1.58973e+00 -1.65921e+00 -1.61525e+00 -1.70316e+00
8.48000e+04 2.12000e+02 -1.35560e+00 -1.15732e+00 -1.55387e+00 -1.64935e+00 -1.60552e+00 -1.69318e+00
8.51200e+04 2.12000e+02 -1.35560e+00 -1.15732e+00 -1.55387e+00 -1.63912e+00 -1.59519e+00 -1.68305e+00
8.54400e+04 2.13000e+02 -1.56139e+00 -1.28557e+00 -1.83721e+00 -1.62865e+00 -1.58439e+00 -1.67291e+00
8.57600e+04 2.14000e+02 -1.42784e+00 -1.26827e+00 -1.58741e+00 -1.61808e+00 -1.57327e+00 -1.66290e+00
8.60800e+04 2.15000e+02 -1.43858e+00 -1.20746e+00 -1.66969e+00 -1.60756e+00 -1.56198e+00 -1.65314e+00
8.64000e+04 2.16000e+02 -1.48630e+00 -1.41603e+00 -1.55657e+00 -1.59722e+00 -1.55067e+00 -1.64377e+00
8.67200e+04 2.16000e+02 -1.48630e+00 -1.41603e+00 -1.55657e+00 -1.58716e+00 -1.53946e+00 -1.63486e+00
8.70400e+04 2.17000e+02 -1.56513e+00 -1.46598e+00 -1.66428e+00 -1.57749e+00 -1.52849e+00 -1.62648e+00
8.73600e+04 2.18000e+02 -1.56170e+00 -1.16413e+00 -1.95928e+00 -1.56827e+00 -1.51786e+00 -1.61867e+00
8.76800e+04 2.19000e+02 -1.46797e+00 -1.36326e+00 -1.57267e+00 -1.55956e+00 -1.50766e+00 -1.61146e+00
8.80000e+04 2.20000e+02 -1.42482e+00 -1.22406e+00 -1.62558e+00 -1.55138e+00 -1.49796e+00 -1.60481e+00
8.83200e+04 2.20000e+02 -1.42482e+00 -1.22406e+00 -1.62558e+00 -1.54375e+00 -1.48878e+00 -1.59872e+00
8.86400e+04 2.21000e+02 -1.44716e+00 -1.20770e+00 -1.68663e+00 -1.53665e+00 -1.48015e+00 -1.59315e+00
8.89600e+04 2.22000e+02 -1.50845e+00 -1.40450e+00 -1.61240e+00 -1.53007e+00 -1.47205e+00 -1.58808e+00
8.92800e+04 2.23000e+02 -1.32549e+00 -1.18091e+00 -1.47008e+00 -1.52398e+00 -1.46446e+00 -1.58350e+00
8.96000e+04 2.24000e+02 -1.15370e+00 -1.05464e+00 -1.25275e+00 -1.51837e+00 -1.45734e+00 -1.57941e+00
8.99200e+04 2.24000e+02 -1.15370e+00 -1.05464e+00 -1.25275e+00 -1.51322e+00 -1.45066e+00 -1.57579e+00
9.02400e+04 2.25000e+02 -1.18061e+00 -1.06436e+00 -1.29687e+00 -1.50852e+00 -1.44438e+00 -1.57266e+00
9.05600e+04 2.26000e+02 -1.28223e+00 -1.08504e+00 -1.47942e+00 -1.50425e+00 -1.43848e+00 -1.57001e+00
9.08800e+04 2.27000e+02 -1.26408e+00 -1.12869e+00 -1.39947e+00 -1.50040e+00 -1.43295e+00 -1.56784e+00
9.12000e+04 2.28000e+02 -1.30535e+00 -1.16198e+00 -1.44873e+00 -1.49695e+00 -1.42779e+00 -1.56611e+00
9.15200e+04 2.28000e+02 -1.30535e+00 -1.16198e+00 -1.44873e+00 -1.49389e+00 -1.42298e+00 -1.56480e+00
9.18400e+04 2.29000e+02 -1.25641e+00 -1.08825e+00 -1.42457e+00 -1.49117e+00 -1.41852e+00 -1.56382e+00
9.21600e+04 2.30000e+02 -1.24410e+00 -1.13444e+00 -1.35376e+00 -1.48874e+00 -1.41438e+00 -1.56310e+00
9.24800e+04 2.31000e+02 -1.21601e+00 -1.02459e+00 -1.40743e+00 -1.48650e+00 -1.41052e+00 -1.56249e+00
9.28000e+04 2.32000e+02 -1.14746e+00 -1.01160e+00 -1.28333e+00 -1.48437e+00 -1.40687e+00 -1.56187e+00
9.31200e+04 2.32000e+02 -1.14746e+00 -1.01160e+00 -1.28333e+00 -1.48221e+00 -1.40336e+00 -1.56105e+00
9.34400e+04 2.33000e+02 -1.34180e+00 -1.16355e+00 -1.52005e+00 -1.47990e+00 -1.39992e+00 -1.55988e+00
9.37600e+04 2.34000e+02 -1.22565e+00 -1.03442e+00 -1.41688e+00 -1.47729e+00 -1.39641e+00 -1.55816e+00
9.40800e+04 2.35000e+02 -1.27190e+00 -1.19028e+00 -1.35353e+00 -1.47426e+00 -1.39276e+00 -1.55575e+00
9.44000e+04 2.36000e+02 -1.17149e+00 -1.03458e+00 -1.30840e+00 -1.47069e+00 -1.38886e+00 -1.55251e+00
9.47200e+04 2.36000e+02 -1.17149e+00 -1.03458e+00 -1.30840e+00 -1.46649e+00 -1.38464e+00 -1.54833e+00
9.50400e+04 2.37000e+02 -1.27652e+00 -1.15764e+00 -1.39541e+00 -1.46160e+00 -1.38003e+00 -1.54317e+00
9.53600e+04 2.38000e+02 -1.30235e+00 -1.07193e+00 -1.53276e+00 -1.45596e+00 -1.37495e+00 -1.53697e+00
9.56800e+04 2.39000e+02 -1.27386e+00 -1.14504e+00 -1.40268e+00 -1.44958e+00 -1.36938e+00 -1.52979e+00
9.60000e+04 2.40000e+02 -1.29393e+00 -1.13430e+00 -1.45357e+00 -1.44248e+00 -1.36327e+00 -1.52168e+00
9.63200e+04 2.40000e+02 -1.29393e+00 -1.13430e+00 -1.45357e+00 -1.43469e+00 -1.35664e+00 -1.51275e+00
9.66400e+04 2.41000e+02 -1.22220e+00 -1.15328e+00 -1.29111e+00 -1.42630e+00 -1.34947e+00 -1.50314e+00
9.69600e+04 2.42000e+02 -1.15833e+00 -1.00611e+00 -1.31055e+00 -1.41739e+00 -1.34178e+00 -1.49299e+00
9.72800e+04 2.43000e+02 -1.22570e+00 -1.01000e+00 -1.44141e+00 -1.40806e+00 -1.33363e+00 -1.48248e+00
9.76000e+04 2.44000e+02 -1.21415e+00 -1.10000e+00 -1.32830e+00 -1.39842e+00 -1.32506e+00 -1.47178e+00
9.79200e+04 2.44000e+02 -1.21415e+00 -1.10000e+00 -1.32830e+00 -1.38860e+00 -1.31615e+00 -1.46105e+00
9.82400e+04 2.45000e+02 -1.27523e+00 -1.01285e+00 -1.53760e+00 -1.37871e+00 -1.30699e+00 -1.45044e+00
9.85600e+04 2.46000e+02 -1.24981e+00 -1.06953e+00 -1.43010e+00 -1.36889e+00 -1.29768e+00 -1.44009e+00
9.88800e+04 2.47000e+02 -1.32044e+00 -1.17913e+00 -1.46175e+00 -1.35923e+00 -1.28834e+00 -1.43011e+00
9.92000e+04 2.48000e+02 -1.27004e+00 -1.09325e+00 -1.44682e+00 -1.34983e+00 -1.27907e+00 -1.42060e+00
9.95200e+04 2.48000e+02 -1.27004e+00 -1.09325e+00 -1.44682e+00 -1.34079e+00 -1.26999e+00 -1.41160e+00
9.98400e+04 2.49000e+02 -1.10689e+00 -1.00084e+00 -1.21294e+00 -1.33217e+00 -1.26120e+00 -1.40314e+00
1.00160e+05 2.50000e+02 -1.40591e+00 -1.34598e+00 -1.46584e+00 -1.32401e+00 -1.25278e+00 -1.39524e+00
1.00480e+05 2.51000e+02 -1.31367e+00 -1.04656e+00 -1.58079e+00 -1.31634e+00 -1.24477e+00 -1.38791e+00
1.00800e+05 2.52000e+02 -1.28735e+00 -1.17453e+00 -1.40017e+00 -1.30918e+00 -1.23724e+00 -1.38112e+00
1.01120e+05 2.52000e+02 -1.28735e+00 -1.17453e+00 -1.40017e+00 -1.30253e+00 -1.23019e+00 -1.37487e+00
1.01440e+05 2.53000e+02 -1.27055e+00 -9.50615e-01 -1.59048e+00 -1.29638e+00 -1.22362e+00 -1.36915e+00
1.01760e+05 2.54000e+02 -1.30877e+00 -1.24817e+00 -1.36938e+00 -1.29073e+00 -1.21753e+00 -1.36394e+00
1.02080e+05 2.55000e+02 -1.18411e+00 -1.05299e+00 -1.31523e+00 -1.28556e+00 -1.21190e+00 -1.35923e+00
1.02400e+05 2.56000e+02 -1.05126e+00 -9.74370e-01 -1.12814e+00 -1.28085e+00 -1.20671e+00 -1.35500e+00
1.02720e+05 2.56000e+02 -1.05126e+00 -9.74370e-01 -1.12814e+00 -1.27660e+00 -1.20195e+00 -1.35125e+00
1.03040e+05 2.57000e+02 -1.05045e+00 -8.72257e-01 -1.22865e+00 -1.27279e+00 -1.19761e+00 -1.34798e+00
1.03360e+05 2.58000e+02 -1.05091e+00 -8.19394e-01 -1.28243e+00 -1.26942e+00 -1.19366e+00 -1.34518e+00
1.03680e+05 2.59000e+02 -1.18512e+00 -1.01405e+00 -1.35618e+00 -1.26648e+00 -1.19009e+00 -1.34287e+00
1.04000e+05 2.60000e+02 -1.11200e+00 -9.34202e-01 -1.28979e+00 -1.26397e+00 -1.18688e+00 -1.34105e+00
1.04320e+05 2.60000e+02 -1.11200e+00 -9.34202e-01 -1.28979e+00 -1.26187e+00 -1.18401e+00 -1.33972e+00
1.04640e+05 2.61000e+02 -1.07361e+00 -9.32319e-01 -1.21490e+00 -1.26017e+00 -1.18144e+00 -1.33889e+00
1.04960e+05 2.62000e+02 -1.02221e+00 -8.83884e-01 -1.16054e+00 -1.25882e+00 -1.17915e+00 -1.33849e+00
1.05280e+05 2.63000e+02 -1.04348e+00 -9.65320e-01 -1.12165e+00 -1.25779e+00 -1.17710e+00 -1.33847e+00
1.05600e+05 2.64000e+02 -1.18591e+00 -1.12382e+00 -1.24800e+00 -1.25698e+00 -1.17526e+00 -1.33869e+00
1.05920e+05 2.64000e+02 -1.18591e+00 -1.12382e+00 -1.24800e+00 -1.25630e+00 -1.17358e+00 -1.33902e+00
1.06240e+05 2.65000e+02 -1.20884e+00 -1.09359e+00 -1.32409e+00 -1.25565e+00 -1.17202e+00 -1.33928e+00
1.06560e+05 2.66000e+02 -1.12270e+00 -9.83788e-01 -1.26161e+00 -1.25491e+00 -1.17053e+00 -1.33929e+00
1.06880e+05 2.67000e+02 -1.09902e+00 -9.89654e-01 -1.20838e+00 -1.25394e+00 -1.16903e+00 -1.33886e+00
1.07200e+05 2.68000e+02 -1.09279e+00 -9.67840e-01 -1.21775e+00 -1.25264e+00 -1.16746e+00 -1.33783e+00
1.07520e+05 2.68000e+02 -1.09279e+00 -9.67840e-01 -1.21775e+00 -1.25091e+00 -1.16573e+00 -1.33608e+00
1.07840e+05 2.69000e+02 -1.00951e+00 -8.56498e-01 -1.16251e+00 -1.24864e+00 -1.16377e+00 -1.33350e+00
1.08160e+05 2.70000e+02 -9.99643e-01 -7.80770e-01 -1.21852e+00 -1.24578e+00 -1.16150e+00 -1.33006e+00
1.08480e+05 2.71000e+02 -9.74908e-01 -9.22807e-01 -1.02701e+00 -1.24230e+00 -1.15886e+00 -1.32574e+00
1.08800e+05 2.72000e+02 -1.07684e+00 -1.02067e+00 -1.13302e+00 -1.23820e+00 -1.15582e+00 -1.32058e+00
1.09120e+05 2.72000e+02 -1.07684e+00 -1.02067e+00 -1.13302e+00 -1.23351e+00 -1.15236e+00 -1.31465e+00
1.09440e+05 2.73000e+02 -9.66219e-01 -9.02025e-01 -1.03041e+00 -1.22827e+00 -1.14849e+00 -1.30806e+00
1.09760e+05 2.74000e+02 -1.09636e+00 -9.93451e-01 -1.19927e+00 -1.22257e+00 -1.14424e+00 -1.30090e+00
1.10080e+05 2.75000e+02 -1.06254e+00 -9.05442e-01 -1.21964e+00 -1.21649e+00 -1.13965e+00 -1.29332e+00
1.10400e+05 2.76000e+02 -1.06503e+00 -9.76180e-01 -1.15388e+00 -1.21010e+00 -1.13478e+00 -1.28543e+00
1.10720e+05 2.76000e+02 -1.06503e+00 -9.76180e-01 -1.15388e+00 -1.20352e+00 -1.12967e+00 -1.27736e+00
1.11040e+05 2.77000e+02 -9.49156e-01 -8.12572e-01 -1.08574e+00 -1.19678e+00 -1.12437e+00 -1.26920e+00
1.11360e+05 2.78000e+02 -1.07249e+00 -9.63265e-01 -1.18172e+00 -1.18997e+00 -1.11890e+00 -1.26104e+00
1.11680e+05 2.79000e+02 -1.12793e+00 -9.73135e-01 -1.28272e+00 -1.18312e+00 -1.11330e+00 -1.25294e+00
1.12000e+05 2.80000e+02 -1.06271e+00 -9.17730e-01 -1.20770e+00 -1.17626e+00 -1.10758e+00 -1.24495e+00
1.12320e+05 2.80000e+02 -1.06271e+00 -9.17730e-01 -1.20770e+00 -1.16941e+00 -1.10174e+00 -1.23708e+00
1.12640e+05 2.81000e+02 -9.72809e-01 -7.79429e-01 -1.16619e+00 -1.16259e+00 -1.09581e+00 -1.22937e+00
1.12960e+05 2.82000e+02 -1.06410e+00 -8.61553e-01 -1.26664e+00 -1.15581e+00 -1.08980e+00 -1.22182e+00
1.13280e+05 2.83000e+02 -1.10434e+00 -9.49697e-01 -1.25899e+00 -1.14908e+00 -1.08372e+00 -1.21443e+00
1.13600e+05 2.84000e+02 -1.08013e+00 -1.04829e+00 -1.11198e+00 -1.14241e+00 -1.07761e+00 -1.20720e+00
1.13920e+05 2.84000e+02 -1.08013e+00 -1.04829e+00 -1.11198e+00 -1.13583e+00 -1.07151e+00 -1.20014e+00
1.14240e+05 2.85000e+02 -1.03264e+00 -9.26014e-01 -1.13927e+00 -1.12935e+00 -1.06546e+00 -1.19324e+00
1.14560e+05 2.86000e+02 -1.19633e+00 -1.05276e+00 -1.33990e+00 -1.12302e+00 -1.05952e+00 -1.18651e+00
1.14880e+05 2.87000e+02 -1.01240e+00 -9.48603e-01 -1.07620e+00 -1.11685e+00 -1.05374e+00 -1.17996e+00
1.15200e+05 2.88000e+02 -1.04311e+00 -9.03255e-01 -1.18296e+00 -1.11089e+00 -1.04816e+00 -1.17362e+00
1.15520e+05 2.88000e+02 -1.04311e+00 -9.03255e-01 -1.18296e+00 -1.10516e+00 -1.04281e+00 -1.16751e+00
1.15840e+05 2.89000e+02 -9.06377e-01 -8.62362e-01 -9.50392e-01 -1.09971e+00 -1.03772e+00 -1.16169e+00
1.16160e+05 2.90000e+02 -9.71962e-01 -8.34205e-01 -1.10972e+00 -1.09455e+00 -1.03291e+00 -1.15620e+00
1.16480e+05 2.91000e+02 -1.10167e+00 -9.88181e-01 -1.21516e+00 -1.08974e+00 -1.02838e+00 -1.15109e+00
1.16800e+05 2.92000e+02 -9.11213e-01 -8.32043e-01 -9.90382e-01 -1.08528e+00 -1.02415e+00 -1.14641e+00
1.17120e+05 2.92000e+02 -9.11213e-01 -8.32043e-01 -9.90382e-01 -1.08121e+00 -1.02023e+00 -1.14218e+00
1.17440e+05 2.93000e+02 -8.82476e-01 -6.83772e-01 -1.08118e+00 -1.07753e+00 -1.01663e+00 -1.13843e+00
1.17760e+05 2.94000e+02 -9.89060e-01 -8.64162e-01 -1.11396e+00 -1.07425e+00 -1.01335e+00 -1.13515e+00
1.18080e+05 2.95000e+02 -8.85962e-01 -8.01398e-01 -9.70527e-01 -1.07137e+00 -1.01041e+00 -1.13234e+00
1.18400e+05 2.96000e+02 -9.54644e-01 -8.42437e-01 -1.06685e+00 -1.06888e+00 -1.00779e+00 -1.12996e+00
1.18720e+05 2.96000e+02 -9.54644e-01 -8.42437e-01 -1.06685e+00 -1.06672e+00 -1.00548e+00 -1.12795e+00
1.19040e+05 2.97000e+02 -9.11154e-01 -8.39529e-01 -9.82780e-01 -1.06486e+00 -1.00344e+00 -1.12627e+00
1.19360e+05 2.98000e+02 -1.03120e+00 -9.18158e-01 -1.14424e+00 -1.06323e+00 -1.00162e+00 -1.12484e+00
1.19680e+05 2.99000e+02 -9.10646e-01 -8.42093e-01 -9.79199e-01 -1.06177e+00 -9.99948e-01 -1.12359e+00
1.20000e+05 3.00000e+02 -9.42100e-01 -8.11099e-01 -1.07310e+00 -1.06039e+00 -9.98361e-01 -1.12242e+00
1.20320e+05 3.00000e+02 -9.42100e-01 -8.11099e-01 -1.07310e+00 -1.05901e+00 -9.96770e-01 -1.12125e+00
1.20640e+05 3.01000e+02 -9.27518e-01 -8.18742e-01 -1.03629e+00 -1.05755e+00 -9.95099e-01 -1.11999e+00
1.20960e+05 3.02000e+02 -9.97480e-01 -9.08945e-01 -1.08602e+00 -1.05592e+00 -9.93263e-01 -1.11857e+00
1.21280e+05 3.03000e+02 -9.13007e-01 -7.77380e-01 -1.04863e+00 -1.05405e+00 -9.91192e-01 -1.11691e+00
1.21600e+05 3.04000e+02 -9.78607e-01 -8.43482e-01 -1.11373e+00 -1.05189e+00 -9.88824e-01 -1.11496e+00
1.21920e+05 3.04000e+02 -9.78607e-01 -8.43482e-01 -1.11373e+00 -1.04940e+00 -9.86110e-01 -1.11268e+00
1.22240e+05 3.05000e+02 -9.71278e-01 -8.88151e-01 -1.05440e+00 -1.04654e+00 -9.83029e-01 -1.11005e+00
1.22560e+05 3.06000e+02 -9.61503e-01 -7.81964e-01 -1.14104e+00 -1.04331e+00 -9.79576e-01 -1.10705e+00
1.22880e+05 3.07000e+02 -9.19497e-01 -7.52174e-01 -1.08682e+00 -1.03972e+00 -9.75778e-01 -1.10367e+00
1.23200e+05 3.08000e+02 -9.07232e-01 -7.32716e-01 -1.08175e+00 -1.03581e+00 -9.71681e-01 -1.09994e+00
1.23520e+05 3.08000e+02 -9.07232e-01 -7.32716e-01 -1.08175e+00 -1.03160e+00 -9.67353e-01 -1.09585e+00
1.23840e+05 3.09000e+02 -8.68436e-01 -7.97990e-01 -9.38882e-01 -1.02715e+00 -9.62875e-01 -1.09143e+00
1.24160e+05 3.10000e+02 -1.00433e+00 -9.16380e-01 -1.09229e+00 -1.02252e+00 -9.58335e-01 -1.08670e+00
1.24480e+05 3.11000e+02 -8.91365e-01 -7.67253e-01 -1.01548e+00 -1.01777e+00 -9.53817e-01 -1.08172e+00
1.24800e+05 3.12000e+02 -9.54186e-01 -8.85538e-01 -1.02283e+00 -1.01297e+00 -9.49400e-01 -1.07654e+00
1.25120e+05 3.12000e+02 -9.54186e-01 -8.85538e-01 -1.02283e+00 -1.00818e+00 -9.45146e-01 -1.07121e+00
1.25440e+05 3.13000e+02 -9.44053e-01 -9.00357e-01 -9.87749e-01 -1.00345e+00 -9.41103e-01 -1.06580e+00
1.25760e+05 3.14000e+02 -9.14567e-01 -7.56637e-01 -1.07250e+00 -9.98852e-01 -9.37294e-01 -1.06041e+00
1.26080e+05 3.15000e+02 -9.87267e-01 -8.95910e-01 -1.07862e+00 -9.94407e-01 -9.33725e-01 -1.05509e+00
1.26400e+05 3.16000e+02 -9.18783e-01 -7.69896e-01 -1.06767e+00 -9.90150e-01 -9.30381e-01 -1.04992e+00
1.26720e+05 3.16000e+02 -9.18783e-01 -7.69896e-01 -1.06767e+00 -9.86095e-01 -9.27235e-01 -1.04496e+00
1.27040e+05 3.17000e+02 -1.00621e+00 -8.46210e-01 -1.16621e+00 -9.82259e-01 -9.24255e-01 -1.04026e+00
1.27360e+05 3.18000e+02 -8.82624e-01 -8.26670e-01 -9.38577e-01 -9.78639e-01 -9.21404e-01 -1.03587e+00
1.27680e+05 3.19000e+02 -9.40658e-01 -7.90111e-01 -1.09120e+00 -9.75225e-01 -9.18651e-01 -1.03180e+00
1.28000e+05 3.20000e+02 -7.94082e-01 -6.99023e-01 -8.89142e-01 -9.72017e-01 -9.15970e-01 -1.02806e+00
1.28320e+05 3.20000e+02 -7.94082e-01 -6.99023e-01 -8.89142e-01 -9.68998e-01 -9.13351e-01 -1.02464e+00
1.28640e+05 3.21000e+02 -8.63526e-01 -7.82178e-01 -9.44874e-01 -9.66166e-01 -9.10792e-01 -1.02154e+00
1.28960e+05 3.22000e+02 -8.02541e-01 -7.28326e-01 -8.76756e-01 -9.63511e-01 -9.08300e-01 -1.01872e+00
1.29280e+05 3.23000e+02 -8.08113e-01 -6.95335e-01 -9.20891e-01 -9.61031e-01 -9.05888e-01 -1.01617e+00
1.29600e+05 3.24000e+02 -8.31339e-01 -7.93736e-01 -8.68942e-01 -9.58721e-01 -9.03573e-01 -1.01387e+00
1.29920e+05 3.24000e+02 -8.31339e-01 -7.93736e-01 -8.68942e-01 -9.56579e-01 -9.01368e-01 -1.01179e+00
1.30240e+05 3.25000e+02 -8.75025e-01 -7.33598e-01 -1.01645e+00 -9.54595e-01 -8.99280e-01 -1.00991e+00
1.30560e+05 3.26000e+02 -8.17252e-01 -6.75877e-01 -9.58627e-01 -9.52762e-01 -8.97305e-01 -1.00822e+00
1.30880e+05 3.27000e+02 -8.65372e-01 -8.28307e-01 -9.02437e-01 -9.51056e-01 -8.95430e-01 -1.00668e+00
1.31200e+05 3.28000e+02 -8.12704e-01 -7.31945e-01 -8.93462e-01 -9.49446e-01 -8.93634e-01 -1.00526e+00
1.31520e+05 3.28000e+02 -8.12704e-01 -7.31945e-01 -8.93462e-01 -9.47892e-01 -8.91881e-01 -1.00390e+00
1.31840e+05 3.29000e+02 -7.92868e-01 -7.01283e-01 -8.84453e-01 -9.46343e-01 -8.90135e-01 -1.00255e+00
1.32160e+05 3.30000e+02 -8.33392e-01 -7.38846e-01 -9.27939e-01 -9.44740e-01 -8.88355e-01 -1.00113e+00
1.32480e+05 3.31000e+02 -8.75754e-01 -7.71347e-01 -9.80161e-01 -9.43024e-01 -8.86494e-01 -9.99553e-01
1.32800e+05 3.32000e+02 -7.81032e-01 -7.32574e-01 -8.29490e-01 -9.41134e-01 -8.84509e-01 -9.97760e-01
1.33120e+05 3.32000e+02 -7.81032e-01 -7.32574e-01 -8.29490e-01 -9.39020e-01 -8.82357e-01 -9.95682e-01
1.33440e+05 3.33000e+02 -8.59514e-01 -6.97973e-01 -1.02106e+00 -9.36639e-01 -8.79997e-01 -9.93280e-01
1.33760e+05 3.34000e+02 -8.07229e-01 -7.55801e-01 -8.58657e-01 -9.33960e-01 -8.77394e-01 -9.90526e-01
1.34080e+05 3.35000e+02 -8.69639e-01 -7.87331e-01 -9.51946e-01 -9.30968e-01 -8.74522e-01 -9.87415e-01
1.34400e+05 3.36000e+02 -8.47144e-01 -7.99405e-01 -8.94884e-01 -9.27660e-01 -8.71361e-01 -9.83960e-01
1.34720e+05 3.36000e+02 -8.47144e-01 -7.99405e-01 -8.94884e-01 -9.24044e-01 -8.67910e-01 -9.80179e-01
1.35040e+05 3.37000e+02 -8.04979e-01 -7.43522e-01 -8.66437e-01 -9.20145e-01 -8.64176e-01 -9.76113e-01
1.35360e+05 3.38000e+02 -8.55924e-01 -7.97575e-01 -9.14273e-01 -9.15993e-01 -8.60184e-01 -9.71802e-01
1.35680e+05 3.39000e+02 -8.33034e-01 -7.40362e-01 -9.25706e-01 -9.11631e-01 -8.55966e-01 -9.67297e-01
1.36000e+05 3.40000e+02 -8.31701e-01 -7.87898e-01 -8.75503e-01 -9.07104e-01 -8.51566e-01 -9.62642e-01
1.36320e+05 3.40000e+02 -8.31701e-01 -7.87898e-01 -8.75503e-01 -9.02465e-01 -8.47036e-01 -9.57893e-01
1.36640e+05 3.41000e+02 -8.50918e-01 -7.64705e-01 -9.37130e-01 -8.97765e-01 -8.42429e-01 -9.53101e-01
1.36960e+05 3.42000e+02 -8.47136e-01 -7.05199e-01 -9.89073e-01 -8.93058e-01 -8.37796e-01 -9.48321e-01
1.37280e+05 3.43000e+02 -9.09330e-01 -8.08396e-01 -1.01026e+00 -8.88397e-01 -8.33191e-01 -9.43604e-01
1.37600e+05 3.44000e+02 -7.81069e-01 -6.94125e-01 -8.68013e-01 -8.83831e-01 -8.28663e-01 -9.38999e-01
1.37920e+05 3.44000e+02 -7.81069e-01 -6.94125e-01 -8.68013e-01 -8.79403e-01 -8.24260e-01 -9.34546e-01
1.38240e+05 3.45000e+02 -7.96967e-01 -7.45372e-01 -8.48561e-01 -8.75152e-01 -8.20024e-01 -9.30279e-01
1.38560e+05 3.46000e+02 -9.00978e-01 -7.17465e-01 -1.08449e+00 -8.71111e-01 -8.15997e-01 -9.26224e-01
1.38880e+05 3.47000e+02 -8.38700e-01 -7.62036e-01 -9.15364e-01 -8.67306e-01 -8.12215e-01 -9.22397e-01
1.39200e+05 3.48000e+02 -8.62101e-01 -7.41814e-01 -9.82387e-01 -8.63760e-01 -8.08716e-01 -9.18804e-01
1.39520e+05 3.48000e+02 -8.62101e-01 -7.41814e-01 -9.82387e-01 -8.60486e-01 -8.05526e-01 -9.15447e-01
1.39840e+05 3.49000e+02 -8.37369e-01 -7.40534e-01 -9.34205e-01 -8.57496e-01 -8.02672e-01 -9.12320e-01
1.40160e+05 3.50000e+02 -7.90789e-01 -7.21840e-01 -8.59738e-01 -8.54793e-01 -8.00167e-01 -9.09418e-01
1.40480e+05 3.51000e+02 -8.09747e-01 -7.53521e-01 -8.65974e-01 -8.52376e-01 -7.98017e-01 -9.06734e-01
1.40800e+05 3.52000e+02 -7.87036e-01 -7.05268e-01 -8.68805e-01 -8.50240e-01 -7.96215e-01 -9.04266e-01
1.41120e+05 3.52000e+02 -7.87036e-01 -7.05268e-01 -8.68805e-01 -8.48376e-01 -7.94737e-01 -9.02016e-01
1.41440e+05 3.53000e+02 -7.83228e-01 -7.10281e-01 -8.56175e-01 -8.46772e-01 -7.93552e-01 -8.99992e-01
1.41760e+05 3.54000e+02 -7.13922e-01 -6.35761e-01 -7.92082e-01 -8.45410e-01 -7.92612e-01 -8.98208e-01
1.42080e+05 3.55000e+02 -7.21857e-01 -6.29733e-01 -8.13981e-01 -8.44273e-01 -7.91866e-01 -8.96679e-01
1.42400e+05 3.56000e+02 -7.56890e-01 -6.76375e-01 -8.37405e-01 -8.43340e-01 -7.91254e-01 -8.95425e-01
1.42720e+05 3.56000e+02 -7.56890e-01 -6.76375e-01 -8.37405e-01 -8.42587e-01 -7.90718e-01 -8.94456e-01
1.43040e+05 3.57000e+02 -7.21930e-01 -6.37173e-01 -8.06687e-01 -8.41986e-01 -7.90199e-01 -8.93773e-01
1.43360e+05 3.58000e+02 -7.44862e-01 -6.63710e-01 -8.26015e-01 -8.41506e-01 -7.89647e-01 -8.93365e-01
1.43680e+05 3.59000e+02 -7.04219e-01 -6.23895e-01 -7.84543e-01 -8.41109e-01 -7.89018e-01 -8.93200e-01
1.44000e+05 3.60000e+02 -7.62715e-01 -6.94850e-01 -8.30581e-01 -8.40753e-01 -7.88279e-01 -8.93226e-01
1.44320e+05 3.60000e+02 -7.62715e-01 -6.94850e-01 -8.30581e-01 -8.40389e-01 -7.87403e-01 -8.93374e-01
1.44640e+05 3.61000e+02 -7.30047e-01 -6.70101e-01 -7.89993e-01 -8.39965e-01 -7.86373e-01 -8.93557e-01
1.44960e+05 3.62000e+02 -7.73390e-01 -6.90268e-01 -8.56511e-01 -8.39427e-01 -7.85175e-01 -8.93678e-01
1.45280e+05 3.63000e+02 -7.69082e-01 -6.09953e-01 -9.28211e-01 -8.38718e-01 -7.83801e-01 -8.93635e-01
1.45600e+05 3.64000e+02 -7.39269e-01 -6.91022e-01 -7.87515e-01 -8.37784e-01 -7.82248e-01 -8.93321e-01
1.45920e+05 3.64000e+02 -7.39269e-01 -6.91022e-01 -7.87515e-01 -8.36579e-01 -7.80517e-01 -8.92640e-01
1.46240e+05 3.65000e+02 -7.64919e-01 -7.13835e-01 -8.16003e-01 -8.35060e-01 -7.78613e-01 -8.91506e-01
1.46560e+05 3.66000e+02 -7.32435e-01 -6.64911e-01 -7.99958e-01 -8.33197e-01 -7.76547e-01 -8.89848e-01
1.46880e+05 3.67000e+02 -7.21725e-01 -6.35390e-01 -8.08061e-01 -8.30975e-01 -7.74330e-01 -8.87619e-01
1.47200e+05 3.68000e+02 -7.85091e-01 -6.75215e-01 -8.94967e-01 -8.28388e-01 -7.71980e-01 -8.84796e-01
1.47520e+05 3.68000e+02 -7.85091e-01 -6.75215e-01 -8.94967e-01 -8.25449e-01 -7.69513e-01 -8.81384e-01
1.47840e+05 3.69000e+02 -7.00238e-01 -6.17848e-01 -7.82627e-01 -8.22182e-01 -7.66947e-01 -8.77418e-01
1.48160e+05 3.70000e+02 -7.17694e-01 -6.38832e-01 -7.96556e-01 -8.18628e-01 -7.64300e-01 -8.72956e-01
1.48480e+05 3.71000e+02 -7.33742e-01 -6.43440e-01 -8.24044e-01 -8.14834e-01 -7.61590e-01 -8.68077e-01
1.48800e+05 3.72000e+02 -7.47906e-01 -6.27543e-01 -8.68269e-01 -8.10855e-01 -7.58837e-01 -8.62874e-01
1.49120e+05 3.72000e+02 -7.47906e-01 -6.27543e-01 -8.68269e-01 -8.06753e-01 -7.56059e-01 -8.57446e-01
1.49440e+05 3.73000e+02 -7.03370e-01 -6.51751e-01 -7.54988e-01 -8.02587e-01 -7.53277e-01 -8.51896e-01
1.49760e+05 3.74000e+02 -7.87685e-01 -6.92993e-01 -8.82378e-01 -7.98414e-01 -7.50508e-01 -8.46320e-01
1.50080e+05 3.75000e+02 -8.05723e-01 -7.12475e-01 -8.98970e-01 -7.94288e-01 -7.47770e-01 -8.40806e-01
1.50400e+05 3.76000e+02 -6.74655e-01 -6.21809e-01 -7.27501e-01 -7.90253e-01 -7.45078e-01 -8.35427e-01
1.50720e+05 3.76000e+02 -6.74655e-01 -6.21809e-01 -7.27501e-01 -7.86345e-01 -7.42444e-01 -8.30247e-01
1.51040e+05 3.77000e+02 -7.07605e-01 -6.83585e-01 -7.31626e-01 -7.82592e-01 -7.39873e-01 -8.25311e-01
1.51360e+05 3.78000e+02 -7.36145e-01 -6.74179e-01 -7.98112e-01 -7.79012e-01 -7.37370e-01 -8.20654e-01
1.51680e+05 3.79000e+02 -7.21227e-01 -6.47462e-01 -7.94991e-01 -7.75616e-01 -7.34936e-01 -8.16295e-01
1.52000e+05 3.80000e+02 -7.35369e-01 -6.56875e-01 -8.13864e-01 -7.72410e-01 -7.32573e-01 -8.12246e-01
1.52320e+05 3.80000e+02 -7.35369e-01 -6.56875e-01 -8.13864e-01 -7.69396e-01 -7.30283e-01 -8.08509e-01
1.52640e+05 3.81000e+02 -7.28656e-01 -6.59261e-01 -7.98050e-01 -7.66573e-01 -7.28070e-01 -8.05076e-01
1.52960e+05 3.82000e+02 -6.82305e-01 -6.16824e-01 -7.47787e-01 -7.63940e-01 -7.25941e-01 -8.01940e-01
1.53280e+05 3.83000e+02 -7.72288e-01 -7.03758e-01 -8.40817e-01 -7.61492e-01 -7.23901e-01 -7.99083e-01
1.53600e+05 3.84000e+02 -7.08279e-01 -5.87096e-01 -8.29461e-01 -7.59223e-01 -7.21957e-01 -7.96490e-01
1.53920e+05 3.84000e+02 -7.08279e-01 -5.87096e-01 -8.29461e-01 -7.57127e-01 -7.20112e-01 -7.94141e-01
1.54240e+05 3.85000e+02 -7.37741e-01 -6.62304e-01 -8.13178e-01 -7.55191e-01 -7.18367e-01 -7.92014e-01
1.54560e+05 3.86000e+02 -6.22045e-01 -5.58785e-01 -6.85305e-01 -7.53404e-01 -7.16719e-01 -7.90090e-01
1.54880e+05 3.87000e+02 -6.84765e-01 -5.95215e-01 -7.74315e-01 -7.51752e-01 -7.15160e-01 -7.88345e-01
1.55200e+05 3.88000e+02 -6.69090e-01 -6.08350e-01 -7.29830e-01 -7.50220e-01 -7.13681e-01 -7.86758e-01
1.55520e+05 3.88000e+02 -6.69090e-01 -6.08350e-01 -7.29830e-01 -7.48790e-01 -7.12270e-01 -7.85310e-01
1.55840e+05 3.89000e+02 -6.65063e-01 -6.19161e-01 -7.10964e-01 -7.47447e-01 -7.10913e-01 -7.83981e-01
1.56160e+05 3.90000e+02 -7.13726e-01 -6.32888e-01 -7.94564e-01 -7.46175e-01 -7.09594e-01 -7.82756e-01
1.56480e+05 3.91000e+02 -6.16628e-01 -5.42864e-01 -6.90392e-01 -7.44960e-01 -7.08297e-01 -7.81623e-01
1.56800e+05 3.92000e+02 -7.12976e-01 -6.69396e-01 -7.56556e-01 -7.43786e-01 -7.07003e-01 -7.80568e-01
1.57120e+05 3.92000e+02 -7.12976e-01 -6.69396e-01 -7.56556e-01 -7.42636e-01 -7.05693e-01 -7.79578e-01
1.57440e+05 3.93000e+02 -6.49937e-01 -5.82248e-01 -7.17626e-01 -7.41491e-01 -7.04347e-01 -7.78636e-01
1.57760e+05 3.94000e+02 -6.53784e-01 -5.73903e-01 -7.33665e-01 -7.40333e-01 -7.02944e-01 -7.77721e-01
1.58080e+05 3.95000e+02 -7.21306e-01 -6.59581e-01 -7.83031e-01 -7.39138e-01 -7.01464e-01 -7.76811e-01
1.58400e+05 3.96000e+02 -6.71760e-01 -5.90373e-01 -7.53146e-01 -7.37883e-01 -6.99887e-01 -7.75880e-01
1.58720e+05 3.96000e+02 -6.71760e-01 -5.90373e-01 -7.53146e-01 -7.36546e-01 -6.98192e-01 -7.74900e-01
1.59040e+05 3.97000e+02 -7.36813e-01 -6.18573e-01 -8.55054e-01 -7.35106e-01 -6.96365e-01 -7.73847e-01
1.59360e+05 3.98000e+02 -6.62525e-01 -6.22855e-01 -7.02194e-01 -7.33543e-01 -6.94392e-01 -7.72694e-01
1.59680e+05 3.99000e+02 -6.61003e-01 -6.22972e-01 -6.99035e-01 -7.31843e-01 -6.92266e-01 -7.71421e-01
1.60000e+05 4.00000e+02 -6.87797e-01 -6.17780e-01 -7.57814e-01 -7.29998e-01 -6.89986e-01 -7.70011e-01
1.60320e+05 4.00000e+02 -6.87797e-01 -6.17780e-01 -7.57814e-01 -7.28004e-01 -6.87556e-01 -7.68451e-01
1.60640e+05 4.01000e+02 -6.43623e-01 -6.26675e-01 -6.60570e-01 -7.25865e-01 -6.84994e-01 -7.66736e-01
1.60960e+05 4.02000e+02 -6.68068e-01 -6.01350e-01 -7.34786e-01 -7.23594e-01 -6.82323e-01 -7.64866e-01
1.61280e+05 4.03000e+02 -6.83922e-01 -6.55747e-01 -7.12096e-01 -7.21210e-01 -6.79575e-01 -7.62846e-01
1.61600e+05 4.04000e+02 -6.34028e-01 -5.83461e-01 -6.84596e-01 -7.18739e-01 -6.76790e-01 -7.60687e-01
1.61920e+05 4.04000e+02 -6.34028e-01 -5.83461e-01 -6.84596e-01 -7.16209e-01 -6.74013e-01 -7.58404e-01
1.62240e+05 4.05000e+02 -6.24421e-01 -5.66480e-01 -6.82362e-01 -7.13654e-01 -6.71292e-01 -7.56015e-01
1.62560e+05 4.06000e+02 -6.35792e-01 -5.89958e-01 -6.81627e-01 -7.11105e-01 -6.68670e-01 -7.53540e-01
1.62880e+05 4.07000e+02 -6.74028e-01 -6.06956e-01 -7.41100e-01 -7.08593e-01 -6.66190e-01 -7.50997e-01
1.63200e+05 4.08000e+02 -7.16744e-01 -6.51206e-01 -7.82283e-01 -7.06145e-01 -6.63882e-01 -7.48407e-01
1.63520e+05 4.08000e+02 -7.16744e-01 -6.51206e-01 -7.82283e-01 -7.03778e-01 -6.61772e-01 -7.45785e-01
1.63840e+05 4.09000e+02 -6.67482e-01 -5.96027e-01 -7.38937e-01 -7.01509e-01 -6.59872e-01 -7.43147e-01
1.64160e+05 4.10000e+02 -6.63536e-01 -6.40393e-01 -6.86679e-01 -6.99345e-01 -6.58187e-01 -7.40503e-01
1.64480e+05 4.11000e+02 -6.36101e-01 -5.82489e-01 -6.89713e-01 -6.97283e-01 -6.56710e-01 -7.37856e-01
1.64800e+05 4.12000e+02 -6.99453e-01 -6.02827e-01 -7.96079e-01 -6.95319e-01 -6.55430e-01 -7.35209e-01
1.65120e+05 4.12000e+02 -6.99453e-01 -6.02827e-01 -7.96079e-01 -6.93442e-01 -6.54327e-01 -7.32557e-01
1.65440e+05 4.13000e+02 -6.48687e-01 -5.98832e-01 -6.98542e-01 -6.91638e-01 -6.53380e-01 -7.29896e-01
1.65760e+05 4.14000e+02 -6.43432e-01 -6.03628e-01 -6.83237e-01 -6.89894e-01 -6.52566e-01 -7.27222e-01
1.66080e+05 4.15000e+02 -6.75242e-01 -5.90312e-01 -7.60172e-01 -6.88200e-01 -6.51863e-01 -7.24538e-01
1.66400e+05 4.16000e+02 -5.74986e-01 -5.28980e-01 -6.20992e-01 -6.86548e-01 -6.51249e-01 -7.21848e-01
1.66720e+05 4.16000e+02 -5.74986e-01 -5.28980e-01 -6.20992e-01 -6.84934e-01 -6.50703e-01 -7.19165e-01
1.67040e+05 4.17000e+02 -6.32431e-01 -5.62888e-01 -7.01973e-01 -6.83359e-01 -6.50208e-01 -7.16510e-01
1.67360e+05 4.18000e+02 -6.56865e-01 -5.81708e-01 -7.32021e-01 -6.81826e-01 -6.49745e-01 -7.13907e-01
1.67680e+05 4.19000e+02 -5.77248e-01 -5.17932e-01 -6.36564e-01 -6.80341e-01 -6.49296e-01 -7.11386e-01
1.68000e+05 4.20000e+02 -6.25449e-01 -5.50428e-01 -7.00470e-01 -6.78911e-01 -6.48842e-01 -7.08979e-01
1.68320e+05 4.20000e+02 -6.25449e-01 -5.50428e-01 -7.00470e-01 -6.77541e-01 -6.48364e-01 -7.06718e-01
1.68640e+05 4.21000e+02 -6.22696e-01 -5.77254e-01 -6.68138e-01 -6.76236e-01 -6.47841e-01 -7.04631e-01
1.68960e+05 4.22000e+02 -5.99534e-01 -5.56813e-01 -6.42255e-01 -6.74994e-01 -6.47246e-01 -7.02743e-01
1.69280e+05 4.23000e+02 -6.39602e-01 -5.90559e-01 -6.88644e-01 -6.73811e-01 -6.46556e-01 -7.01067e-01
1.69600e+05 4.24000e+02 -6.13447e-01 -5.86496e-01 -6.40398e-01 -6.72678e-01 -6.45745e-01 -6.99610e-01
1.69920e+05 4.24000e+02 -6.13447e-01 -5.86496e-01 -6.40398e-01 -6.71578e-01 -6.44791e-01 -6.98364e-01
1.70240e+05 4.25000e+02 -5.77535e-01 -5.13571e-01 -6.41498e-01 -6.70493e-01 -6.43675e-01 -6.97311e-01
1.70560e+05 4.26000e+02 -5.99375e-01 -5.62778e-01 -6.35973e-01 -6.69401e-01 -6.42384e-01 -6.96418e-01
1.70880e+05 4.27000e+02 -6.72509e-01 -5.93189e-01 -7.51829e-01 -6.68280e-01 -6.40915e-01 -6.95645e-01
1.71200e+05 4.28000e+02 -6.00373e-01 -5.53051e-01 -6.47695e-01 -6.67105e-01 -6.39269e-01 -6.94940e-01
1.71520e+05 4.28000e+02 -6.00373e-01 -5.53051e-01 -6.47695e-01 -6.65857e-01 -6.37460e-01 -6.94254e-01
1.71840e+05 4.29000e+02 -5.71864e-01 -5.13669e-01 -6.30059e-01 -6.64518e-01 -6.35503e-01 -6.93532e-01
1.72160e+05 4.30000e+02 -6.61076e-01 -5.72524e-01 -7.49629e-01 -6.63074e-01 -6.33422e-01 -6.92726e-01
1.72480e+05 4.31000e+02 -6.89409e-01 -6.15948e-01 -7.62871e-01 -6.61517e-01 -6.31240e-01 -6.91793e-01
1.72800e+05 4.32000e+02 -5.75729e-01 -5.55887e-01 -5.95572e-01 -6.59843e-01 -6.28986e-01 -6.90701e-01
1.73120e+05 4.32000e+02 -5.75729e-01 -5.55887e-01 -5.95572e-01 -6.58054e-01 -6.26685e-01 -6.89423e-01
1.73440e+05 4.33000e+02 -6.12768e-01 -5.52795e-01 -6.72742e-01 -6.56157e-01 -6.24364e-01 -6.87949e-01
1.73760e+05 4.34000e+02 -6.17690e-01 -5.73406e-01 -6.61975e-01 -6.54162e-01 -6.22047e-01 -6.86277e-01
1.74080e+05 4.35000e+02 -5.82812e-01 -5.38468e-01 -6.27155e-01 -6.52085e-01 -6.19752e-01 -6.84418e-01
1.74400e+05 4.36000e+02 -6.48008e-01 -5.79624e-01 -7.16392e-01 -6.49947e-01 -6.17498e-01 -6.82397e-01
1.74720e+05 4.36000e+02 -6.48008e-01 -5.79624e-01 -7.16392e-01 -6.47770e-01 -6.15294e-01 -6.80247e-01
1.75040e+05 4.37000e+02 -6.26173e-01 -5.89166e-01 -6.63180e-01 -6.45581e-01 -6.13149e-01 -6.78012e-01
1.75360e+05 4.38000e+02 -6.05243e-01 -5.40563e-01 -6.69923e-01 -6.43405e-01 -6.11067e-01 -6.75744e-01
1.75680e+05 4.39000e+02 -5.98970e-01 -5.01407e-01 -6.96533e-01 -6.41271e-01 -6.09049e-01 -6.73493e-01
1.76000e+05 4.40000e+02 -6.51348e-01 -6.16162e-01 -6.86533e-01 -6.39203e-01 -6.07095e-01 -6.71311e-01
1.76320e+05 4.40000e+02 -6.51348e-01 -6.16162e-01 -6.86533e-01 -6.37222e-01 -6.05204e-01 -6.69240e-01
1.76640e+05 4.41000e+02 -5.92896e-01 -5.73283e-01 -6.12510e-01 -6.35347e-01 -6.03375e-01 -6.67319e-01
1.76960e+05 4.42000e+02 -6.08364e-01 -5.86713e-01 -6.30015e-01 -6.33591e-01 -6.01611e-01 -6.65571e-01
1.77280e+05 4.43000e+02 -5.97662e-01 -5.68686e-01 -6.26638e-01 -6.31961e-01 -5.99915e-01 -6.64006e-01
1.77600e+05 4.44000e+02 -5.91016e-01 -5.62367e-01 -6.19664e-01 -6.30461e-01 -5.98293e-01 -6.62628e-01
1.77920e+05 4.44000e+02 -5.91016e-01 -5.62367e-01 -6.19664e-01 -6.29090e-01 -5.96752e-01 -6.61428e-01
1.78240e+05 4.45000e+02 -6.19500e-01 -5.69864e-01 -6.69136e-01 -6.27845e-01 -5.95301e-01 -6.60388e-01
1.78560e+05 4.46000e+02 -6.28433e-01 -5.88378e-01 -6.68488e-01 -6.26719e-01 -5.93950e-01 -6.59488e-01
1.78880e+05 4.47000e+02 -6.51134e-01 -5.82221e-01 -7.20047e-01 -6.25705e-01 -5.92707e-01 -6.58702e-01
1.79200e+05 4.48000e+02 -5.49905e-01 -4.88976e-01 -6.10834e-01 -6.24792e-01 -5.91579e-01 -6.58004e-01
1.79520e+05 4.48000e+02 -5.49905e-01 -4.88976e-01 -6.10834e-01 -6.23968e-01 -5.90573e-01 -6.57364e-01
1.79840e+05 4.49000e+02 -5.50787e-01 -5.16887e-01 -5.84687e-01 -6.23223e-01 -5.89693e-01 -6.56754e-01
1.80160e+05 4.50000e+02 -5.96967e-01 -5.38777e-01 -6.55157e-01 -6.22543e-01 -5.88941e-01 -6.56145e-01
1.80480e+05 4.51000e+02 -5.82185e-01 -5.31415e-01 -6.32955e-01 -6.21916e-01 -5.88319e-01 -6.55512e-01
1.80800e+05 4.52000e+02 -5.87270e-01 -5.01103e-01 -6.73437e-01 -6.21328e-01 -5.87825e-01 -6.54830e-01
1.81120e+05 4.52000e+02 -5.87270e-01 -5.01103e-01 -6.73437e-01 -6.20770e-01 -5.87456e-01 -6.54083e-01
1.81440e+05 4.53000e+02 -5.95142e-01 -5.49491e-01 -6.40794e-01 -6.20232e-01 -5.87206e-01 -6.53258e-01
1.81760e+05 4.54000e+02 -6.45440e-01 -5.98531e-01 -6.92349e-01 -6.19705e-01 -5.87063e-01 -6.52347e-01
1.82080e+05 4.55000e+02 -5.54301e-01 -4.85408e-01 -6.23194e-01 -6.19182e-01 -5.87013e-01 -6.51351e-01
1.82400e+05 4.56000e+02 -5.84176e-01 -5.50377e-01 -6.17974e-01 -6.18653e-01 -5.87035e-01 -6.50272e-01
1.82720e+05 4.56000e+02 -5.84176e-01 -5.50377e-01 -6.17974e-01 -6.18109e-01 -5.87102e-01 -6.49115e-01
1.83040e+05 4.57000e+02 -5.74488e-01 -5.37922e-01 -6.11055e-01 -6.17538e-01 -5.87185e-01 -6.47890e-01
1.83360e+05 4.58000e+02 -5.71916e-01 -5.42888e-01 -6.00944e-01 -6.16929e-01 -5.87250e-01 -6.46609e-01
1.83680e+05 4.59000e+02 -6.10274e-01 -5.35599e-01 -6.84950e-01 -6.16273e-01 -5.87263e-01 -6.45284e-01
1.84000e+05 4.60000e+02 -5.74848e-01 -5.38762e-01 -6.10934e-01 -6.15562e-01 -5.87191e-01 -6.43932e-01
1.84320e+05 4.60000e+02 -5.74848e-01 -5.38762e-01 -6.10934e-01 -6.14788e-01 -5.87009e-01 -6.42567e-01
1.84640e+05 4.61000e+02 -5.77666e-01 -5.03433e-01 -6.51899e-01 -6.13951e-01 -5.86697e-01 -6.41206e-01
1.84960e+05 4.62000e+02 -5.98838e-01 -5.85615e-01 -6.12061e-01 -6.13051e-01 -5.86240e-01 -6.39862e-01
1.85280e+05 4.63000e+02 -5.45720e-01 -5.13990e-01 -5.77449e-01 -6.12089e-01 -5.85634e-01 -6.38545e-01
1.85600e+05 4.64000e+02 -6.08842e-01 -5.50044e-01 -6.67641e-01 -6.11072e-01 -5.84882e-01 -6.37262e-01
1.85920e+05 4.64000e+02 -6.08842e-01 -5.50044e-01 -6.67641e-01 -6.10006e-01 -5.83993e-01 -6.36018e-01
1.86240e+05 4.65000e+02 -5.68720e-01 -4.91341e-01 -6.46100e-01 -6.08897e-01 -5.82980e-01 -6.34814e-01
1.86560e+05 4.66000e+02 -5.71727e-01 -5.19133e-01 -6.24321e-01 -6.07754e-01 -5.81859e-01 -6.33649e-01
1.86880e+05 4.67000e+02 -5.63117e-01 -5.38465e-01 -5.87770e-01 -6.06585e-01 -5.80650e-01 -6.32520e-01
1.87200e+05 4.68000e+02 -5.84967e-01 -5.52441e-01 -6.17492e-01 -6.05398e-01 -5.79373e-01 -6.31423e-01
1.87520e+05 4.68000e+02 -5.84967e-01 -5.52441e-01 -6.17492e-01 -6.04200e-01 -5.78047e-01 -6.30352e-01
1.87840e+05 4.69000e+02 -5.83034e-01 -5.64857e-01 -6.01211e-01 -6.02998e-01 -5.76693e-01 -6.29304e-01
1.88160e+05 4.70000e+02 -5.61407e-01 -5.14252e-01 -6.08562e-01 -6.01800e-01 -5.75327e-01 -6.28273e-01
1.88480e+05 4.71000e+02 -5.79830e-01 -5.14363e-01 -6.45296e-01 -6.00610e-01 -5.73963e-01 -6.27256e-01
1.88800e+05 4.72000e+02 -6.23353e-01 -5.82592e-01 -6.64114e-01 -5.99432e-01 -5.72617e-01 -6.26248e-01
1.89120e+05 4.72000e+02 -6.23353e-01 -5.82592e-01 -6.64114e-01 -5.98272e-01 -5.71298e-01 -6.25246e-01
1.89440e+05 4.73000e+02 -5.61970e-01 -5.24038e-01 -5.99903e-01 -5.97130e-01 -5.70015e-01 -6.24246e-01
1.89760e+05 4.74000e+02 -6.07214e-01 -5.05623e-01 -7.08805e-01 -5.96009e-01 -5.68775e-01 -6.23242e-01
1.90080e+05 4.75000e+02 -6.01719e-01 -5.30878e-01 -6.72559e-01 -5.94909e-01 -5.67587e-01 -6.22230e-01
1.90400e+05 4.76000e+02 -5.69520e-01 -5.26990e-01 -6.12050e-01 -5.93831e-01 -5.66457e-01 -6.21204e-01
1.90720e+05 4.76000e+02 -5.69520e-01 -5.26990e-01 -6.12050e-01 -5.92775e-01 -5.65393e-01 -6.20157e-01
1.91040e+05 4.77000e+02 -5.45152e-01 -5.12237e-01 -5.78066e-01 -5.91744e-01 -5.64404e-01 -6.19084e-01
1.91360e+05 4.78000e+02 -5.78743e-01 -5.34971e-01 -6.22515e-01 -5.90740e-01 -5.63499e-01 -6.17982e-01
1.91680e+05 4.79000e+02 -6.42970e-01 -5.73720e-01 -7.12219e-01 -5.89768e-01 -5.62688e-01 -6.16847e-01
1.92000e+05 4.80000e+02 -5.19535e-01 -4.35236e-01 -6.03834e-01 -5.88832e-01 -5.61981e-01 -6.15684e-01
1.92320e+05 4.80000e+02 -5.19535e-01 -4.35236e-01 -6.03834e-01 -5.87942e-01 -5.61383e-01 -6.14502e-01
1.92640e+05 4.81000e+02 -5.54179e-01 -5.06520e-01 -6.01837e-01 -5.87105e-01 -5.60898e-01 -6.13312e-01
1.92960e+05 4.82000e+02 -5.43949e-01 -4.76090e-01 -6.11808e-01 -5.86330e-01 -5.60523e-01 -6.12136e-01
1.93280e+05 4.83000e+02 -5.18709e-01 -4.49254e-01 -5.88164e-01 -5.85623e-01 -5.60248e-01 -6.10997e-01
1.93600e+05 4.84000e+02 -5.47127e-01 -4.83491e-01 -6.10764e-01 -5.84989e-01 -5.60055e-01 -6.09923e-01
1.93920e+05 4.84000e+02 -5.47127e-01 -4.83491e-01 -6.10764e-01 -5.84432e-01 -5.59920e-01 -6.08944e-01
1.94240e+05 4.85000e+02 -5.43795e-01 -5.03932e-01 -5.83659e-01 -5.83951e-01 -5.59814e-01 -6.08087e-01
1.94560e+05 4.86000e+02 -5.45587e-01 -4.90246e-01 -6.00927e-01 -5.83541e-01 -5.59704e-01 -6.07377e-01
1.94880e+05 4.87000e+02 -5.26969e-01 -4.91541e-01 -5.62397e-01 -5.83194e-01 -5.59557e-01 -6.06830e-01
1.95200e+05 4.88000e+02 -5.10681e-01 -4.90962e-01 -5.30399e-01 -5.82898e-01 -5.59344e-01 -6.06452e-01
1.95520e+05 4.88000e+02 -5.10681e-01 -4.90962e-01 -5.30399e-01 -5.82636e-01 -5.59040e-01 -6.06232e-01
1.95840e+05 4.89000e+02 -5.26030e-01 -4.94803e-01 -5.57257e-01 -5.82387e-01 -5.58626e-01 -6.06148e-01
1.96160e+05 4.90000e+02 -5.72109e-01 -4.80897e-01 -6.63321e-01 -5.82127e-01 -5.58088e-01 -6.06166e-01
1.96480e+05 4.91000e+02 -5.22676e-01 -4.90790e-01 -5.54563e-01 -5.81829e-01 -5.57415e-01 -6.06243e-01
1.96800e+05 4.92000e+02 -5.66551e-01 -5.01518e-01 -6.31583e-01 -5.81468e-01 -5.56601e-01 -6.06335e-01
1.97120e+05 4.92000e+02 -5.66551e-01 -5.01518e-01 -6.31583e-01 -5.81018e-01 -5.55639e-01 -6.06397e-01
1.97440e+05 4.93000e+02 -5.41648e-01 -4.97281e-01 -5.86016e-01 -5.80456e-01 -5.54525e-01 -6.06387e-01
1.97760e+05 4.94000e+02 -5.71365e-01 -5.42775e-01 -5.99955e-01 -5.79761e-01 -5.53254e-01 -6.06267e-01
1.98080e+05 4.95000e+02 -5.54402e-01 -5.12588e-01 -5.96216e-01 -5.78918e-01 -5.51829e-01 -6.06007e-01
1.98400e+05 4.96000e+02 -5.25010e-01 -4.87565e-01 -5.62454e-01 -5.77919e-01 -5.50254e-01 -6.05584e-01
1.98720e+05 4.96000e+02 -5.25010e-01 -4.87565e-01 -5.62454e-01 -5.76758e-01 -5.48538e-01 -6.04978e-01
1.99040e+05 4.97000e+02 -5.36675e-01 -4.65629e-01 -6.07721e-01 -5.75440e-01 -5.46701e-01 -6.04179e-01
1.99360e+05 4.98000e+02 -5.55033e-01 -5.11367e-01 -5.98699e-01 -5.73974e-01 -5.44762e-01 -6.03186e-01
1.99680e+05 4.99000e+02 -5.49065e-01 -5.20410e-01 -5.77719e-01 -5.72378e-01 -5.42751e-01 -6.02004e-01


==> fig/parallel/shkadov_4_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
3.20000e+02 0.00000e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
6.40000e+02 1.00000e+00 -3.43540e+00 -2.99722e+00 -3.87357e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
9.60000e+02 2.00000e+00 -3.18155e+00 -3.02922e+00 -3.33387e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.28000e+03 3.00000e+00 -2.98693e+00 -2.75838e+00 -3.21549e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.60000e+03 4.00000e+00 -3.04890e+00 -2.86843e+00 -3.22938e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.92000e+03 4.00000e+00 -3.04890e+00 -2.86843e+00 -3.22938e+00 -3.19457e+00 -3.02827e+00 -3.36087e+00
2.24000e+03 5.00000e+00 -3.23446e+00 -3.05279e+00 -3.41612e+00 -3.19458e+00 -3.02828e+00 -3.36087e+00
2.56000e+03 6.00000e+00 -3.12695e+00 -2.91163e+00 -3.34227e+00 -3.19459e+00 -3.02831e+00 -3.36087e+00
2.88000e+03 7.00000e+00 -3.12761e+00 -2.84235e+00 -3.41287e+00 -3.19462e+00 -3.02838e+00 -3.36086e+00
3.20000e+03 8.00000e+00 -3.01742e+00 -2.64242e+00 -3.39242e+00 -3.19469e+00 -3.02852e+00 -3.36085e+00
3.52000e+03 8.00000e+00 -3.01742e+00 -2.64242e+00 -3.39242e+00 -3.19479e+00 -3.02877e+00 -3.36080e+00
3.84000e+03 9.00000e+00 -3.02846e+00 -2.77591e+00 -3.28101e+00 -3.19493e+00 -3.02919e+00 -3.36068e+00
4.16000e+03 1.00000e+01 -3.00962e+00 -2.73249e+00 -3.28675e+00 -3.19513e+00 -3.02981e+00 -3.36045e+00
4.48000e+03 1.10000e+01 -2.78974e+00 -2.57756e+00 -3.00191e+00 -3.19535e+00 -3.03066e+00 -3.36004e+00
4.80000e+03 1.20000e+01 -2.87068e+00 -2.44754e+00 -3.29383e+00 -3.19558e+00 -3.03179e+00 -3.35937e+00
5.12000e+03 1.20000e+01 -2.87068e+00 -2.44754e+00 -3.29383e+00 -3.19577e+00 -3.03320e+00 -3.35835e+00
5.44000e+03 1.30000e+01 -3.15298e+00 -2.74750e+00 -3.55846e+00 -3.19589e+00 -3.03490e+00 -3.35689e+00
5.76000e+03 1.40000e+01 -2.99985e+00 -2.69999e+00 -3.29970e+00 -3.19588e+00 -3.03686e+00 -3.35489e+00
6.08000e+03 1.50000e+01 -3.00951e+00 -2.87608e+00 -3.14294e+00 -3.19566e+00 -3.03905e+00 -3.35227e+00
6.40000e+03 1.60000e+01 -2.98638e+00 -2.69702e+00 -3.27574e+00 -3.19518e+00 -3.04143e+00 -3.34893e+00
6.72000e+03 1.60000e+01 -2.98638e+00 -2.69702e+00 -3.27574e+00 -3.19435e+00 -3.04393e+00 -3.34476e+00
7.04000e+03 1.70000e+01 -2.75530e+00 -2.54975e+00 -2.96084e+00 -3.19308e+00 -3.04647e+00 -3.33969e+00
7.36000e+03 1.80000e+01 -2.41944e+00 -2.18486e+00 -2.65402e+00 -3.19129e+00 -3.04895e+00 -3.33363e+00
7.68000e+03 1.90000e+01 -2.93069e+00 -2.62893e+00 -3.23246e+00 -3.18891e+00 -3.05129e+00 -3.32653e+00
8.00000e+03 2.00000e+01 -2.72523e+00 -2.51659e+00 -2.93388e+00 -3.18586e+00 -3.05334e+00 -3.31837e+00
8.32000e+03 2.00000e+01 -2.72523e+00 -2.51659e+00 -2.93388e+00 -3.18208e+00 -3.05499e+00 -3.30917e+00
8.64000e+03 2.10000e+01 -2.66413e+00 -2.49959e+00 -2.82868e+00 -3.17755e+00 -3.05610e+00 -3.29901e+00
8.96000e+03 2.20000e+01 -2.58928e+00 -2.32503e+00 -2.85352e+00 -3.17225e+00 -3.05652e+00 -3.28799e+00
9.28000e+03 2.30000e+01 -2.88599e+00 -2.80855e+00 -2.96344e+00 -3.16618e+00 -3.05610e+00 -3.27626e+00
9.60000e+03 2.40000e+01 -2.64190e+00 -2.48649e+00 -2.79730e+00 -3.15935e+00 -3.05468e+00 -3.26402e+00
9.92000e+03 2.40000e+01 -2.64190e+00 -2.48649e+00 -2.79730e+00 -3.15177e+00 -3.05210e+00 -3.25144e+00
1.02400e+04 2.50000e+01 -2.52245e+00 -2.30285e+00 -2.74206e+00 -3.14344e+00 -3.04818e+00 -3.23869e+00
1.05600e+04 2.60000e+01 -2.47239e+00 -2.12514e+00 -2.81964e+00 -3.13436e+00 -3.04281e+00 -3.22591e+00
1.08800e+04 2.70000e+01 -2.15979e+00 -1.70842e+00 -2.61115e+00 -3.12453e+00 -3.03587e+00 -3.21319e+00
1.12000e+04 2.80000e+01 -2.60537e+00 -2.30606e+00 -2.90467e+00 -3.11393e+00 -3.02731e+00 -3.20054e+00
1.15200e+04 2.80000e+01 -2.60537e+00 -2.30606e+00 -2.90467e+00 -3.10256e+00 -3.01719e+00 -3.18792e+00
1.18400e+04 2.90000e+01 -2.39387e+00 -2.05029e+00 -2.73745e+00 -3.09040e+00 -3.00559e+00 -3.17521e+00
1.21600e+04 3.00000e+01 -2.56723e+00 -2.26679e+00 -2.86768e+00 -3.07744e+00 -2.99266e+00 -3.16222e+00
1.24800e+04 3.10000e+01 -2.37852e+00 -1.96764e+00 -2.78939e+00 -3.06370e+00 -2.97862e+00 -3.14879e+00
1.28000e+04 3.20000e+01 -2.28478e+00 -1.92620e+00 -2.64336e+00 -3.04919e+00 -2.96366e+00 -3.13472e+00
1.31200e+04 3.20000e+01 -2.28478e+00 -1.92620e+00 -2.64336e+00 -3.03391e+00 -2.94795e+00 -3.11986e+00
1.34400e+04 3.30000e+01 -2.50366e+00 -2.11331e+00 -2.89401e+00 -3.01786e+00 -2.93166e+00 -3.10407e+00
1.37600e+04 3.40000e+01 -2.24897e+00 -1.77595e+00 -2.72200e+00 -3.00107e+00 -2.91488e+00 -3.08726e+00
1.40800e+04 3.50000e+01 -2.17511e+00 -1.67564e+00 -2.67458e+00 -2.98353e+00 -2.89769e+00 -3.06937e+00
1.44000e+04 3.60000e+01 -2.28762e+00 -1.88677e+00 -2.68848e+00 -2.96525e+00 -2.88010e+00 -3.05040e+00
1.47200e+04 3.60000e+01 -2.28762e+00 -1.88677e+00 -2.68848e+00 -2.94624e+00 -2.86210e+00 -3.03039e+00
1.50400e+04 3.70000e+01 -2.17139e+00 -1.95014e+00 -2.39265e+00 -2.92654e+00 -2.84366e+00 -3.00942e+00
1.53600e+04 3.80000e+01 -2.48268e+00 -2.18118e+00 -2.78417e+00 -2.90616e+00 -2.82470e+00 -2.98762e+00
1.56800e+04 3.90000e+01 -2.29311e+00 -1.95911e+00 -2.62711e+00 -2.88516e+00 -2.80514e+00 -2.96518e+00
1.60000e+04 4.00000e+01 -2.16027e+00 -1.69669e+00 -2.62384e+00 -2.86360e+00 -2.78488e+00 -2.94233e+00
1.63200e+04 4.00000e+01 -2.16027e+00 -1.69669e+00 -2.62384e+00 -2.84155e+00 -2.76377e+00 -2.91933e+00
1.66400e+04 4.10000e+01 -2.06874e+00 -1.80641e+00 -2.33108e+00 -2.81907e+00 -2.74168e+00 -2.89647e+00
1.69600e+04 4.20000e+01 -2.23283e+00 -1.96417e+00 -2.50149e+00 -2.79626e+00 -2.71849e+00 -2.87402e+00
1.72800e+04 4.30000e+01 -2.15513e+00 -1.77897e+00 -2.53128e+00 -2.77316e+00 -2.69409e+00 -2.85223e+00
1.76000e+04 4.40000e+01 -2.18551e+00 -1.97567e+00 -2.39535e+00 -2.74987e+00 -2.66846e+00 -2.83127e+00
1.79200e+04 4.40000e+01 -2.18551e+00 -1.97567e+00 -2.39535e+00 -2.72646e+00 -2.64170e+00 -2.81122e+00
1.82400e+04 4.50000e+01 -2.01580e+00 -1.77470e+00 -2.25690e+00 -2.70301e+00 -2.61394e+00 -2.79208e+00
1.85600e+04 4.60000e+01 -2.22383e+00 -1.87477e+00 -2.57288e+00 -2.67959e+00 -2.58544e+00 -2.77375e+00
1.88800e+04 4.70000e+01 -1.89551e+00 -1.45125e+00 -2.33977e+00 -2.65629e+00 -2.55647e+00 -2.75612e+00
1.92000e+04 4.80000e+01 -1.62713e+00 -1.39968e+00 -1.85458e+00 -2.63317e+00 -2.52732e+00 -2.73902e+00
1.95200e+04 4.80000e+01 -1.62713e+00 -1.39968e+00 -1.85458e+00 -2.61030e+00 -2.49829e+00 -2.72231e+00
1.98400e+04 4.90000e+01 -1.71323e+00 -1.48602e+00 -1.94043e+00 -2.58772e+00 -2.46958e+00 -2.70585e+00
2.01600e+04 5.00000e+01 -2.00177e+00 -1.65699e+00 -2.34655e+00 -2.56548e+00 -2.44144e+00 -2.68953e+00
2.04800e+04 5.10000e+01 -1.97882e+00 -1.71133e+00 -2.24631e+00 -2.54362e+00 -2.41401e+00 -2.67323e+00
2.08000e+04 5.20000e+01 -1.71018e+00 -1.55572e+00 -1.86463e+00 -2.52216e+00 -2.38745e+00 -2.65687e+00
2.11200e+04 5.20000e+01 -1.71018e+00 -1.55572e+00 -1.86463e+00 -2.50109e+00 -2.36181e+00 -2.64037e+00
2.14400e+04 5.30000e+01 -1.71624e+00 -1.47307e+00 -1.95940e+00 -2.48041e+00 -2.33716e+00 -2.62365e+00
2.17600e+04 5.40000e+01 -1.87200e+00 -1.54600e+00 -2.19799e+00 -2.46006e+00 -2.31347e+00 -2.60666e+00
2.20800e+04 5.50000e+01 -1.80559e+00 -1.61983e+00 -1.99134e+00 -2.44000e+00 -2.29069e+00 -2.58930e+00
2.24000e+04 5.60000e+01 -1.46103e+00 -1.24580e+00 -1.67625e+00 -2.42012e+00 -2.26871e+00 -2.57153e+00
2.27200e+04 5.60000e+01 -1.46103e+00 -1.24580e+00 -1.67625e+00 -2.40033e+00 -2.24738e+00 -2.55328e+00
2.30400e+04 5.70000e+01 -1.60291e+00 -1.45549e+00 -1.75033e+00 -2.38051e+00 -2.22654e+00 -2.53448e+00
2.33600e+04 5.80000e+01 -1.62767e+00 -1.32107e+00 -1.93427e+00 -2.36056e+00 -2.20604e+00 -2.51509e+00
2.36800e+04 5.90000e+01 -1.68358e+00 -1.44034e+00 -1.92683e+00 -2.34037e+00 -2.18570e+00 -2.49505e+00
2.40000e+04 6.00000e+01 -1.65375e+00 -1.41761e+00 -1.88989e+00 -2.31987e+00 -2.16540e+00 -2.47433e+00
2.43200e+04 6.00000e+01 -1.65375e+00 -1.41761e+00 -1.88989e+00 -2.29898e+00 -2.14503e+00 -2.45292e+00
2.46400e+04 6.10000e+01 -1.71831e+00 -1.58579e+00 -1.85083e+00 -2.27766e+00 -2.12450e+00 -2.43082e+00
2.49600e+04 6.20000e+01 -1.62799e+00 -1.31180e+00 -1.94418e+00 -2.25589e+00 -2.10374e+00 -2.40804e+00
2.52800e+04 6.30000e+01 -1.66417e+00 -1.50976e+00 -1.81857e+00 -2.23367e+00 -2.08272e+00 -2.38462e+00
2.56000e+04 6.40000e+01 -1.53485e+00 -1.35041e+00 -1.71929e+00 -2.21101e+00 -2.06140e+00 -2.36062e+00
2.59200e+04 6.40000e+01 -1.53485e+00 -1.35041e+00 -1.71929e+00 -2.18793e+00 -2.03977e+00 -2.33608e+00
2.62400e+04 6.50000e+01 -1.32143e+00 -1.09085e+00 -1.55200e+00 -2.16445e+00 -2.01782e+00 -2.31109e+00
2.65600e+04 6.60000e+01 -1.44061e+00 -1.27875e+00 -1.60247e+00 -2.14064e+00 -1.99555e+00 -2.28574e+00
2.68800e+04 6.70000e+01 -1.42117e+00 -1.24962e+00 -1.59273e+00 -2.11656e+00 -1.97299e+00 -2.26013e+00
2.72000e+04 6.80000e+01 -1.47059e+00 -1.29519e+00 -1.64600e+00 -2.09228e+00 -1.95018e+00 -2.23438e+00
2.75200e+04 6.80000e+01 -1.47059e+00 -1.29519e+00 -1.64600e+00 -2.06789e+00 -1.92720e+00 -2.20858e+00
2.78400e+04 6.90000e+01 -1.38970e+00 -1.13864e+00 -1.64076e+00 -2.04349e+00 -1.90411e+00 -2.18287e+00
2.81600e+04 7.00000e+01 -1.61821e+00 -1.34617e+00 -1.89025e+00 -2.01919e+00 -1.88103e+00 -2.15736e+00
2.84800e+04 7.10000e+01 -1.33210e+00 -1.03792e+00 -1.62627e+00 -1.99508e+00 -1.85803e+00 -2.13214e+00
2.88000e+04 7.20000e+01 -1.26880e+00 -1.07841e+00 -1.45919e+00 -1.97125e+00 -1.83521e+00 -2.10728e+00
2.91200e+04 7.20000e+01 -1.26880e+00 -1.07841e+00 -1.45919e+00 -1.94775e+00 -1.81263e+00 -2.08286e+00
2.94400e+04 7.30000e+01 -1.28522e+00 -1.13475e+00 -1.43569e+00 -1.92463e+00 -1.79034e+00 -2.05891e+00
2.97600e+04 7.40000e+01 -1.41237e+00 -1.37754e+00 -1.44720e+00 -1.90191e+00 -1.76837e+00 -2.03545e+00
3.00800e+04 7.50000e+01 -1.33415e+00 -1.18271e+00 -1.48558e+00 -1.87960e+00 -1.74671e+00 -2.01249e+00
3.04000e+04 7.60000e+01 -1.41529e+00 -1.23977e+00 -1.59080e+00 -1.85769e+00 -1.72535e+00 -1.99003e+00
3.07200e+04 7.60000e+01 -1.41529e+00 -1.23977e+00 -1.59080e+00 -1.83616e+00 -1.70427e+00 -1.96806e+00
3.10400e+04 7.70000e+01 -1.36030e+00 -1.14028e+00 -1.58032e+00 -1.81500e+00 -1.68343e+00 -1.94657e+00
3.13600e+04 7.80000e+01 -1.35442e+00 -1.11999e+00 -1.58885e+00 -1.79417e+00 -1.66281e+00 -1.92552e+00
3.16800e+04 7.90000e+01 -1.33818e+00 -1.14005e+00 -1.53630e+00 -1.77366e+00 -1.64242e+00 -1.90490e+00
3.20000e+04 8.00000e+01 -1.13955e+00 -1.03713e+00 -1.24196e+00 -1.75344e+00 -1.62223e+00 -1.88465e+00
3.23200e+04 8.00000e+01 -1.13955e+00 -1.03713e+00 -1.24196e+00 -1.73351e+00 -1.60228e+00 -1.86473e+00
3.26400e+04 8.10000e+01 -1.21477e+00 -1.03694e+00 -1.39260e+00 -1.71384e+00 -1.58260e+00 -1.84508e+00
3.29600e+04 8.20000e+01 -1.09715e+00 -9.38728e-01 -1.25557e+00 -1.69444e+00 -1.56323e+00 -1.82566e+00
3.32800e+04 8.30000e+01 -1.12809e+00 -1.03527e+00 -1.22091e+00 -1.67533e+00 -1.54422e+00 -1.80643e+00
3.36000e+04 8.40000e+01 -1.17759e+00 -1.02047e+00 -1.33471e+00 -1.65650e+00 -1.52562e+00 -1.78738e+00
3.39200e+04 8.40000e+01 -1.17759e+00 -1.02047e+00 -1.33471e+00 -1.63800e+00 -1.50749e+00 -1.76851e+00
3.42400e+04 8.50000e+01 -1.12719e+00 -9.22000e-01 -1.33238e+00 -1.61985e+00 -1.48987e+00 -1.74984e+00
3.45600e+04 8.60000e+01 -1.09467e+00 -1.01681e+00 -1.17253e+00 -1.60208e+00 -1.47279e+00 -1.73138e+00
3.48800e+04 8.70000e+01 -1.06097e+00 -9.72763e-01 -1.14918e+00 -1.58471e+00 -1.45626e+00 -1.71316e+00
3.52000e+04 8.80000e+01 -1.02673e+00 -9.00685e-01 -1.15277e+00 -1.56774e+00 -1.44029e+00 -1.69520e+00
3.55200e+04 8.80000e+01 -1.02673e+00 -9.00685e-01 -1.15277e+00 -1.55118e+00 -1.42486e+00 -1.67750e+00
3.58400e+04 8.90000e+01 -1.07983e+00 -9.92663e-01 -1.16699e+00 -1.53498e+00 -1.40991e+00 -1.66006e+00
3.61600e+04 9.00000e+01 -1.09769e+00 -9.67411e-01 -1.22797e+00 -1.51913e+00 -1.39541e+00 -1.64285e+00
3.64800e+04 9.10000e+01 -1.07649e+00 -8.70523e-01 -1.28246e+00 -1.50355e+00 -1.38128e+00 -1.62582e+00
3.68000e+04 9.20000e+01 -1.08603e+00 -9.50500e-01 -1.22156e+00 -1.48818e+00 -1.36744e+00 -1.60892e+00
3.71200e+04 9.20000e+01 -1.08603e+00 -9.50500e-01 -1.22156e+00 -1.47297e+00 -1.35383e+00 -1.59211e+00
3.74400e+04 9.30000e+01 -9.10097e-01 -7.98419e-01 -1.02178e+00 -1.45783e+00 -1.34035e+00 -1.57531e+00
3.77600e+04 9.40000e+01 -1.08028e+00 -9.73496e-01 -1.18706e+00 -1.44271e+00 -1.32695e+00 -1.55846e+00
3.80800e+04 9.50000e+01 -1.09614e+00 -9.94891e-01 -1.19739e+00 -1.42755e+00 -1.31357e+00 -1.54153e+00
3.84000e+04 9.60000e+01 -1.08869e+00 -9.95091e-01 -1.18229e+00 -1.41230e+00 -1.30016e+00 -1.52444e+00
3.87200e+04 9.60000e+01 -1.08869e+00 -9.95091e-01 -1.18229e+00 -1.39695e+00 -1.28673e+00 -1.50718e+00
3.90400e+04 9.70000e+01 -9.42933e-01 -8.52712e-01 -1.03315e+00 -1.38149e+00 -1.27325e+00 -1.48972e+00
3.93600e+04 9.80000e+01 -1.00729e+00 -8.41536e-01 -1.17304e+00 -1.36591e+00 -1.25974e+00 -1.47209e+00
3.96800e+04 9.90000e+01 -9.61094e-01 -8.25112e-01 -1.09708e+00 -1.35025e+00 -1.24621e+00 -1.45430e+00
4.00000e+04 1.00000e+02 -9.52409e-01 -8.66936e-01 -1.03788e+00 -1.33454e+00 -1.23269e+00 -1.43639e+00
4.03200e+04 1.00000e+02 -9.52409e-01 -8.66936e-01 -1.03788e+00 -1.31882e+00 -1.21919e+00 -1.41845e+00
4.06400e+04 1.01000e+02 -9.84379e-01 -8.24817e-01 -1.14394e+00 -1.30317e+00 -1.20576e+00 -1.40057e+00
4.09600e+04 1.02000e+02 -9.93844e-01 -8.85066e-01 -1.10262e+00 -1.28763e+00 -1.19243e+00 -1.38282e+00
4.12800e+04 1.03000e+02 -1.01796e+00 -7.25611e-01 -1.31031e+00 -1.27226e+00 -1.17922e+00 -1.36530e+00
4.16000e+04 1.04000e+02 -9.68576e-01 -8.44623e-01 -1.09253e+00 -1.25715e+00 -1.16617e+00 -1.34813e+00
4.19200e+04 1.04000e+02 -9.68576e-01 -8.44623e-01 -1.09253e+00 -1.24234e+00 -1.15329e+00 -1.33139e+00
4.22400e+04 1.05000e+02 -8.71051e-01 -7.02990e-01 -1.03911e+00 -1.22789e+00 -1.14063e+00 -1.31515e+00
4.25600e+04 1.06000e+02 -8.75232e-01 -7.75615e-01 -9.74849e-01 -1.21384e+00 -1.12819e+00 -1.29948e+00
4.28800e+04 1.07000e+02 -8.88942e-01 -8.06638e-01 -9.71247e-01 -1.20021e+00 -1.11599e+00 -1.28443e+00
4.32000e+04 1.08000e+02 -8.52559e-01 -6.93274e-01 -1.01184e+00 -1.18704e+00 -1.10402e+00 -1.27005e+00
4.35200e+04 1.08000e+02 -8.52559e-01 -6.93274e-01 -1.01184e+00 -1.17432e+00 -1.09229e+00 -1.25635e+00
4.38400e+04 1.09000e+02 -8.58822e-01 -7.31444e-01 -9.86200e-01 -1.16206e+00 -1.08077e+00 -1.24335e+00
4.41600e+04 1.10000e+02 -8.79616e-01 -7.76012e-01 -9.83221e-01 -1.15026e+00 -1.06946e+00 -1.23105e+00
4.44800e+04 1.11000e+02 -8.76884e-01 -7.29423e-01 -1.02434e+00 -1.13890e+00 -1.05833e+00 -1.21947e+00
4.48000e+04 1.12000e+02 -8.53194e-01 -7.66391e-01 -9.39997e-01 -1.12796e+00 -1.04736e+00 -1.20857e+00
4.51200e+04 1.12000e+02 -8.53194e-01 -7.66391e-01 -9.39997e-01 -1.11743e+00 -1.03653e+00 -1.19833e+00
4.54400e+04 1.13000e+02 -8.54820e-01 -7.41049e-01 -9.68591e-01 -1.10726e+00 -1.02583e+00 -1.18870e+00
4.57600e+04 1.14000e+02 -8.23098e-01 -7.12107e-01 -9.34088e-01 -1.09743e+00 -1.01524e+00 -1.17962e+00
4.60800e+04 1.15000e+02 -8.34021e-01 -7.30016e-01 -9.38025e-01 -1.08787e+00 -1.00475e+00 -1.17100e+00
4.64000e+04 1.16000e+02 -8.67044e-01 -8.01048e-01 -9.33039e-01 -1.07855e+00 -9.94350e-01 -1.16276e+00
4.67200e+04 1.16000e+02 -8.67044e-01 -8.01048e-01 -9.33039e-01 -1.06942e+00 -9.84045e-01 -1.15479e+00
4.70400e+04 1.17000e+02 -8.30551e-01 -7.04377e-01 -9.56726e-01 -1.06043e+00 -9.73848e-01 -1.14701e+00
4.73600e+04 1.18000e+02 -8.56049e-01 -6.96941e-01 -1.01516e+00 -1.05154e+00 -9.63760e-01 -1.13931e+00
4.76800e+04 1.19000e+02 -7.69060e-01 -6.76589e-01 -8.61531e-01 -1.04271e+00 -9.53806e-01 -1.13161e+00
4.80000e+04 1.20000e+02 -8.25971e-01 -7.64680e-01 -8.87262e-01 -1.03392e+00 -9.44012e-01 -1.12382e+00
4.83200e+04 1.20000e+02 -8.25971e-01 -7.64680e-01 -8.87262e-01 -1.02515e+00 -9.34413e-01 -1.11589e+00
4.86400e+04 1.21000e+02 -7.90806e-01 -5.97572e-01 -9.84040e-01 -1.01639e+00 -9.25043e-01 -1.10774e+00
4.89600e+04 1.22000e+02 -7.48939e-01 -7.13292e-01 -7.84586e-01 -1.00765e+00 -9.15939e-01 -1.09936e+00
4.92800e+04 1.23000e+02 -7.49119e-01 -6.96243e-01 -8.01994e-01 -9.98926e-01 -9.07139e-01 -1.09071e+00
4.96000e+04 1.24000e+02 -7.81778e-01 -6.61478e-01 -9.02078e-01 -9.90243e-01 -8.98666e-01 -1.08182e+00
4.99200e+04 1.24000e+02 -7.81778e-01 -6.61478e-01 -9.02078e-01 -9.81618e-01 -8.90538e-01 -1.07270e+00
5.02400e+04 1.25000e+02 -7.72260e-01 -6.85241e-01 -8.59280e-01 -9.73075e-01 -8.82759e-01 -1.06339e+00
5.05600e+04 1.26000e+02 -7.76292e-01 -6.91008e-01 -8.61575e-01 -9.64638e-01 -8.75317e-01 -1.05396e+00
5.08800e+04 1.27000e+02 -7.71917e-01 -6.32497e-01 -9.11336e-01 -9.56327e-01 -8.68189e-01 -1.04447e+00
5.12000e+04 1.28000e+02 -7.67118e-01 -6.62923e-01 -8.71313e-01 -9.48163e-01 -8.61335e-01 -1.03499e+00
5.15200e+04 1.28000e+02 -7.67118e-01 -6.62923e-01 -8.71313e-01 -9.40154e-01 -8.54715e-01 -1.02559e+00
5.18400e+04 1.29000e+02 -7.21710e-01 -6.53503e-01 -7.89917e-01 -9.32307e-01 -8.48282e-01 -1.01633e+00
5.21600e+04 1.30000e+02 -7.66646e-01 -6.31248e-01 -9.02043e-01 -9.24626e-01 -8.41990e-01 -1.00726e+00
5.24800e+04 1.31000e+02 -7.49755e-01 -6.90247e-01 -8.09263e-01 -9.17100e-01 -8.35806e-01 -9.98393e-01
5.28000e+04 1.32000e+02 -7.20055e-01 -6.83979e-01 -7.56130e-01 -9.09725e-01 -8.29698e-01 -9.89752e-01
5.31200e+04 1.32000e+02 -7.20055e-01 -6.83979e-01 -7.56130e-01 -9.02492e-01 -8.23648e-01 -9.81335e-01
5.34400e+04 1.33000e+02 -7.35413e-01 -6.61199e-01 -8.09626e-01 -8.95389e-01 -8.17652e-01 -9.73126e-01
5.37600e+04 1.34000e+02 -7.54659e-01 -6.93914e-01 -8.15403e-01 -8.88412e-01 -8.11709e-01 -9.65114e-01
5.40800e+04 1.35000e+02 -7.65995e-01 -6.77567e-01 -8.54422e-01 -8.81552e-01 -8.05835e-01 -9.57270e-01
5.44000e+04 1.36000e+02 -7.28506e-01 -5.87497e-01 -8.69516e-01 -8.74809e-01 -8.00047e-01 -9.49571e-01
5.47200e+04 1.36000e+02 -7.28506e-01 -5.87497e-01 -8.69516e-01 -8.68183e-01 -7.94375e-01 -9.41991e-01
5.50400e+04 1.37000e+02 -7.02899e-01 -6.27960e-01 -7.77838e-01 -8.61675e-01 -7.88854e-01 -9.34495e-01
5.53600e+04 1.38000e+02 -6.92215e-01 -6.41047e-01 -7.43382e-01 -8.55288e-01 -7.83523e-01 -9.27053e-01
5.56800e+04 1.39000e+02 -7.46223e-01 -6.57225e-01 -8.35221e-01 -8.49027e-01 -7.78420e-01 -9.19635e-01
5.60000e+04 1.40000e+02 -7.20891e-01 -6.77951e-01 -7.63831e-01 -8.42899e-01 -7.73578e-01 -9.12220e-01
5.63200e+04 1.40000e+02 -7.20891e-01 -6.77951e-01 -7.63831e-01 -8.36910e-01 -7.69022e-01 -9.04798e-01
5.66400e+04 1.41000e+02 -6.85679e-01 -5.75319e-01 -7.96039e-01 -8.31066e-01 -7.64764e-01 -8.97368e-01
5.69600e+04 1.42000e+02 -8.01732e-01 -5.96663e-01 -1.00680e+00 -8.25375e-01 -7.60800e-01 -8.89950e-01
5.72800e+04 1.43000e+02 -6.47538e-01 -5.99913e-01 -6.95164e-01 -8.19843e-01 -7.57111e-01 -8.82575e-01
5.76000e+04 1.44000e+02 -7.09113e-01 -6.39566e-01 -7.78659e-01 -8.14475e-01 -7.53665e-01 -8.75285e-01
5.79200e+04 1.44000e+02 -7.09113e-01 -6.39566e-01 -7.78659e-01 -8.09274e-01 -7.50414e-01 -8.68135e-01
5.82400e+04 1.45000e+02 -6.87361e-01 -6.37960e-01 -7.36761e-01 -8.04241e-01 -7.47305e-01 -8.61177e-01
5.85600e+04 1.46000e+02 -6.94890e-01 -5.54000e-01 -8.35781e-01 -7.99375e-01 -7.44283e-01 -8.54467e-01
5.88800e+04 1.47000e+02 -6.93857e-01 -6.11067e-01 -7.76647e-01 -7.94673e-01 -7.41291e-01 -8.48054e-01
5.92000e+04 1.48000e+02 -6.70995e-01 -6.26060e-01 -7.15930e-01 -7.90131e-01 -7.38284e-01 -8.41978e-01
5.95200e+04 1.48000e+02 -6.70995e-01 -6.26060e-01 -7.15930e-01 -7.85746e-01 -7.35223e-01 -8.36268e-01
5.98400e+04 1.49000e+02 -6.58987e-01 -6.45194e-01 -6.72780e-01 -7.81512e-01 -7.32084e-01 -8.30940e-01
6.01600e+04 1.50000e+02 -6.88210e-01 -6.06710e-01 -7.69710e-01 -7.77425e-01 -7.28855e-01 -8.25994e-01
6.04800e+04 1.51000e+02 -6.78894e-01 -6.09713e-01 -7.48074e-01 -7.73476e-01 -7.25537e-01 -8.21415e-01
6.08000e+04 1.52000e+02 -6.37537e-01 -5.79972e-01 -6.95101e-01 -7.69659e-01 -7.22142e-01 -8.17176e-01
6.11200e+04 1.52000e+02 -6.37537e-01 -5.79972e-01 -6.95101e-01 -7.65964e-01 -7.18688e-01 -8.13241e-01
6.14400e+04 1.53000e+02 -6.76399e-01 -5.98976e-01 -7.53823e-01 -7.62381e-01 -7.15195e-01 -8.09567e-01
6.17600e+04 1.54000e+02 -6.33040e-01 -5.78338e-01 -6.87742e-01 -7.58897e-01 -7.11684e-01 -8.06110e-01
6.20800e+04 1.55000e+02 -6.60175e-01 -6.24454e-01 -6.95897e-01 -7.55498e-01 -7.08171e-01 -8.02826e-01
6.24000e+04 1.56000e+02 -6.24110e-01 -5.67539e-01 -6.80681e-01 -7.52171e-01 -7.04670e-01 -7.99673e-01
6.27200e+04 1.56000e+02 -6.24110e-01 -5.67539e-01 -6.80681e-01 -7.48901e-01 -7.01188e-01 -7.96614e-01
6.30400e+04 1.57000e+02 -6.57610e-01 -6.07966e-01 -7.07253e-01 -7.45673e-01 -6.97731e-01 -7.93615e-01
6.33600e+04 1.58000e+02 -6.46915e-01 -6.25418e-01 -6.68413e-01 -7.42474e-01 -6.94301e-01 -7.90647e-01
6.36800e+04 1.59000e+02 -6.47628e-01 -5.03794e-01 -7.91461e-01 -7.39289e-01 -6.90898e-01 -7.87680e-01
6.40000e+04 1.60000e+02 -5.47025e-01 -4.89096e-01 -6.04955e-01 -7.36109e-01 -6.87525e-01 -7.84693e-01
6.43200e+04 1.60000e+02 -5.47025e-01 -4.89096e-01 -6.04955e-01 -7.32922e-01 -6.84181e-01 -7.81662e-01
6.46400e+04 1.61000e+02 -6.93452e-01 -6.08319e-01 -7.78585e-01 -7.29719e-01 -6.80869e-01 -7.78569e-01
6.49600e+04 1.62000e+02 -6.45440e-01 -5.40170e-01 -7.50711e-01 -7.26493e-01 -6.77588e-01 -7.75399e-01
6.52800e+04 1.63000e+02 -6.17021e-01 -5.56353e-01 -6.77689e-01 -7.23240e-01 -6.74340e-01 -7.72139e-01
6.56000e+04 1.64000e+02 -6.51126e-01 -5.66862e-01 -7.35390e-01 -7.19954e-01 -6.71126e-01 -7.68783e-01
6.59200e+04 1.64000e+02 -6.51126e-01 -5.66862e-01 -7.35390e-01 -7.16636e-01 -6.67945e-01 -7.65327e-01
6.62400e+04 1.65000e+02 -6.42014e-01 -6.06372e-01 -6.77656e-01 -7.13284e-01 -6.64793e-01 -7.61775e-01
6.65600e+04 1.66000e+02 -6.53351e-01 -5.68373e-01 -7.38329e-01 -7.09899e-01 -6.61665e-01 -7.58134e-01
6.68800e+04 1.67000e+02 -6.22282e-01 -5.64083e-01 -6.80482e-01 -7.06486e-01 -6.58556e-01 -7.54415e-01
6.72000e+04 1.68000e+02 -6.30271e-01 -5.35352e-01 -7.25191e-01 -7.03048e-01 -6.55461e-01 -7.50634e-01
6.75200e+04 1.68000e+02 -6.30271e-01 -5.35352e-01 -7.25191e-01 -6.99592e-01 -6.52375e-01 -7.46810e-01
6.78400e+04 1.69000e+02 -6.53693e-01 -5.58236e-01 -7.49150e-01 -6.96128e-01 -6.49295e-01 -7.42961e-01
6.81600e+04 1.70000e+02 -6.04587e-01 -5.48063e-01 -6.61111e-01 -6.92667e-01 -6.46224e-01 -7.39111e-01
6.84800e+04 1.71000e+02 -6.02603e-01 -5.20226e-01 -6.84980e-01 -6.89224e-01 -6.43167e-01 -7.35281e-01
6.88000e+04 1.72000e+02 -6.34836e-01 -5.70488e-01 -6.99184e-01 -6.85815e-01 -6.40134e-01 -7.31495e-01
6.91200e+04 1.72000e+02 -6.34836e-01 -5.70488e-01 -6.99184e-01 -6.82457e-01 -6.37140e-01 -7.27774e-01
6.94400e+04 1.73000e+02 -6.02579e-01 -5.56919e-01 -6.48239e-01 -6.79170e-01 -6.34204e-01 -7.24136e-01
6.97600e+04 1.74000e+02 -6.39920e-01 -5.45177e-01 -7.34664e-01 -6.75972e-01 -6.31347e-01 -7.20596e-01
7.00800e+04 1.75000e+02 -6.48085e-01 -5.38040e-01 -7.58129e-01 -6.72879e-01 -6.28594e-01 -7.17164e-01
7.04000e+04 1.76000e+02 -6.26491e-01 -5.72221e-01 -6.80761e-01 -6.69907e-01 -6.25970e-01 -7.13844e-01
7.07200e+04 1.76000e+02 -6.26491e-01 -5.72221e-01 -6.80761e-01 -6.67065e-01 -6.23498e-01 -7.10633e-01
7.10400e+04 1.77000e+02 -6.25820e-01 -5.37757e-01 -7.13883e-01 -6.64362e-01 -6.21196e-01 -7.07527e-01
7.13600e+04 1.78000e+02 -6.24444e-01 -5.67080e-01 -6.81808e-01 -6.61797e-01 -6.19076e-01 -7.04518e-01
7.16800e+04 1.79000e+02 -6.58332e-01 -5.45331e-01 -7.71333e-01 -6.59371e-01 -6.17143e-01 -7.01599e-01
7.20000e+04 1.80000e+02 -6.42190e-01 -5.60064e-01 -7.24316e-01 -6.57077e-01 -6.15391e-01 -6.98763e-01
7.23200e+04 1.80000e+02 -6.42190e-01 -5.60064e-01 -7.24316e-01 -6.54908e-01 -6.13808e-01 -6.96008e-01
7.26400e+04 1.81000e+02 -6.77219e-01 -5.48857e-01 -8.05581e-01 -6.52856e-01 -6.12376e-01 -6.93336e-01
7.29600e+04 1.82000e+02 -6.05863e-01 -5.63566e-01 -6.48160e-01 -6.50912e-01 -6.11073e-01 -6.90752e-01
7.32800e+04 1.83000e+02 -6.26873e-01 -5.70056e-01 -6.83691e-01 -6.49072e-01 -6.09876e-01 -6.88267e-01
7.36000e+04 1.84000e+02 -5.43892e-01 -5.13626e-01 -5.74158e-01 -6.47328e-01 -6.08762e-01 -6.85893e-01
7.39200e+04 1.84000e+02 -5.43892e-01 -5.13626e-01 -5.74158e-01 -6.45679e-01 -6.07712e-01 -6.83646e-01
7.42400e+04 1.85000e+02 -5.74631e-01 -5.41784e-01 -6.07478e-01 -6.44124e-01 -6.06707e-01 -6.81541e-01
7.45600e+04 1.86000e+02 -5.46385e-01 -4.94838e-01 -5.97933e-01 -6.42666e-01 -6.05733e-01 -6.79600e-01
7.48800e+04 1.87000e+02 -5.71248e-01 -5.06183e-01 -6.36313e-01 -6.41311e-01 -6.04775e-01 -6.77846e-01
7.52000e+04 1.88000e+02 -6.06959e-01 -5.45311e-01 -6.68606e-01 -6.40062e-01 -6.03823e-01 -6.76301e-01
7.55200e+04 1.88000e+02 -6.06959e-01 -5.45311e-01 -6.68606e-01 -6.38927e-01 -6.02866e-01 -6.74988e-01
7.58400e+04 1.89000e+02 -6.01920e-01 -5.63750e-01 -6.40090e-01 -6.37905e-01 -6.01894e-01 -6.73916e-01
7.61600e+04 1.90000e+02 -6.16277e-01 -5.89632e-01 -6.42921e-01 -6.36994e-01 -6.00901e-01 -6.73087e-01
7.64800e+04 1.91000e+02 -5.80463e-01 -4.89752e-01 -6.71174e-01 -6.36183e-01 -5.99881e-01 -6.72485e-01
7.68000e+04 1.92000e+02 -5.74410e-01 -4.95560e-01 -6.53260e-01 -6.35453e-01 -5.98828e-01 -6.72078e-01
7.71200e+04 1.92000e+02 -5.74410e-01 -4.95560e-01 -6.53260e-01 -6.34777e-01 -5.97737e-01 -6.71818e-01
7.74400e+04 1.93000e+02 -5.95409e-01 -5.55971e-01 -6.34847e-01 -6.34123e-01 -5.96605e-01 -6.71641e-01
7.77600e+04 1.94000e+02 -5.66568e-01 -4.72377e-01 -6.60759e-01 -6.33451e-01 -5.95426e-01 -6.71477e-01
7.80800e+04 1.95000e+02 -5.78943e-01 -5.44271e-01 -6.13615e-01 -6.32727e-01 -5.94200e-01 -6.71253e-01
7.84000e+04 1.96000e+02 -5.76777e-01 -5.28829e-01 -6.24726e-01 -6.31914e-01 -5.92927e-01 -6.70901e-01
7.87200e+04 1.96000e+02 -5.76777e-01 -5.28829e-01 -6.24726e-01 -6.30984e-01 -5.91608e-01 -6.70360e-01
7.90400e+04 1.97000e+02 -5.33241e-01 -4.61888e-01 -6.04594e-01 -6.29918e-01 -5.90247e-01 -6.69588e-01
7.93600e+04 1.98000e+02 -5.58513e-01 -4.90253e-01 -6.26774e-01 -6.28703e-01 -5.88850e-01 -6.68555e-01
7.96800e+04 1.99000e+02 -5.91685e-01 -5.60701e-01 -6.22669e-01 -6.27336e-01 -5.87422e-01 -6.67249e-01
8.00000e+04 2.00000e+02 -5.71783e-01 -5.12020e-01 -6.31546e-01 -6.25822e-01 -5.85970e-01 -6.65673e-01
8.03200e+04 2.00000e+02 -5.71783e-01 -5.12020e-01 -6.31546e-01 -6.24172e-01 -5.84501e-01 -6.63844e-01
8.06400e+04 2.01000e+02 -5.90792e-01 -5.10958e-01 -6.70627e-01 -6.22402e-01 -5.83020e-01 -6.61784e-01
8.09600e+04 2.02000e+02 -5.75765e-01 -5.40596e-01 -6.10935e-01 -6.20530e-01 -5.81535e-01 -6.59524e-01
8.12800e+04 2.03000e+02 -5.87723e-01 -4.95755e-01 -6.79690e-01 -6.18573e-01 -5.80049e-01 -6.57097e-01
8.16000e+04 2.04000e+02 -5.89223e-01 -5.19808e-01 -6.58638e-01 -6.16549e-01 -5.78563e-01 -6.54535e-01
8.19200e+04 2.04000e+02 -5.89223e-01 -5.19808e-01 -6.58638e-01 -6.14473e-01 -5.77077e-01 -6.51869e-01
8.22400e+04 2.05000e+02 -5.98480e-01 -5.63565e-01 -6.33395e-01 -6.12360e-01 -5.75589e-01 -6.49132e-01
8.25600e+04 2.06000e+02 -5.86098e-01 -4.96551e-01 -6.75644e-01 -6.10223e-01 -5.74094e-01 -6.46352e-01
8.28800e+04 2.07000e+02 -5.30496e-01 -4.85467e-01 -5.75525e-01 -6.08074e-01 -5.72585e-01 -6.43563e-01
8.32000e+04 2.08000e+02 -5.32303e-01 -4.80989e-01 -5.83618e-01 -6.05925e-01 -5.71057e-01 -6.40794e-01
8.35200e+04 2.08000e+02 -5.32303e-01 -4.80989e-01 -5.83618e-01 -6.03790e-01 -5.69506e-01 -6.38075e-01
8.38400e+04 2.09000e+02 -6.04787e-01 -5.61052e-01 -6.48522e-01 -6.01684e-01 -5.67929e-01 -6.35439e-01
8.41600e+04 2.10000e+02 -5.61835e-01 -5.24372e-01 -5.99298e-01 -5.99622e-01 -5.66327e-01 -6.32916e-01
8.44800e+04 2.11000e+02 -5.35798e-01 -4.89514e-01 -5.82082e-01 -5.97621e-01 -5.64705e-01 -6.30537e-01
8.48000e+04 2.12000e+02 -6.05600e-01 -5.24300e-01 -6.86900e-01 -5.95698e-01 -5.63071e-01 -6.28326e-01
8.51200e+04 2.12000e+02 -6.05600e-01 -5.24300e-01 -6.86900e-01 -5.93869e-01 -5.61433e-01 -6.26305e-01
8.54400e+04 2.13000e+02 -5.31144e-01 -5.16848e-01 -5.45441e-01 -5.92146e-01 -5.59800e-01 -6.24492e-01
8.57600e+04 2.14000e+02 -5.25980e-01 -4.69077e-01 -5.82884e-01 -5.90537e-01 -5.58180e-01 -6.22894e-01
8.60800e+04 2.15000e+02 -5.03293e-01 -4.50458e-01 -5.56128e-01 -5.89046e-01 -5.56581e-01 -6.21512e-01
8.64000e+04 2.16000e+02 -5.19836e-01 -4.70240e-01 -5.69432e-01 -5.87672e-01 -5.55005e-01 -6.20340e-01
8.67200e+04 2.16000e+02 -5.19836e-01 -4.70240e-01 -5.69432e-01 -5.86409e-01 -5.53454e-01 -6.19365e-01
8.70400e+04 2.17000e+02 -5.21200e-01 -4.90836e-01 -5.51563e-01 -5.85247e-01 -5.51932e-01 -6.18563e-01
8.73600e+04 2.18000e+02 -5.24216e-01 -4.92594e-01 -5.55838e-01 -5.84173e-01 -5.50439e-01 -6.17908e-01
8.76800e+04 2.19000e+02 -5.28242e-01 -4.83972e-01 -5.72513e-01 -5.83173e-01 -5.48980e-01 -6.17366e-01
8.80000e+04 2.20000e+02 -5.59142e-01 -4.70958e-01 -6.47326e-01 -5.82226e-01 -5.47554e-01 -6.16899e-01
8.83200e+04 2.20000e+02 -5.59142e-01 -4.70958e-01 -6.47326e-01 -5.81316e-01 -5.46164e-01 -6.16468e-01
8.86400e+04 2.21000e+02 -5.82935e-01 -5.41050e-01 -6.24820e-01 -5.80419e-01 -5.44809e-01 -6.16029e-01
8.89600e+04 2.22000e+02 -5.84256e-01 -5.05224e-01 -6.63288e-01 -5.79512e-01 -5.43483e-01 -6.15541e-01
8.92800e+04 2.23000e+02 -5.47176e-01 -5.02728e-01 -5.91625e-01 -5.78570e-01 -5.42177e-01 -6.14964e-01
8.96000e+04 2.24000e+02 -5.56621e-01 -5.01168e-01 -6.12075e-01 -5.77570e-01 -5.40882e-01 -6.14259e-01
8.99200e+04 2.24000e+02 -5.56621e-01 -5.01168e-01 -6.12075e-01 -5.76489e-01 -5.39584e-01 -6.13394e-01
9.02400e+04 2.25000e+02 -5.51227e-01 -4.94665e-01 -6.07788e-01 -5.75308e-01 -5.38271e-01 -6.12345e-01
9.05600e+04 2.26000e+02 -5.13434e-01 -4.73323e-01 -5.53545e-01 -5.74015e-01 -5.36934e-01 -6.11096e-01
9.08800e+04 2.27000e+02 -5.01874e-01 -4.36641e-01 -5.67106e-01 -5.72604e-01 -5.35568e-01 -6.09641e-01
9.12000e+04 2.28000e+02 -5.56076e-01 -4.75591e-01 -6.36561e-01 -5.71080e-01 -5.34173e-01 -6.07988e-01
9.15200e+04 2.28000e+02 -5.56076e-01 -4.75591e-01 -6.36561e-01 -5.69457e-01 -5.32756e-01 -6.06159e-01
9.18400e+04 2.29000e+02 -5.35191e-01 -4.54507e-01 -6.15874e-01 -5.67758e-01 -5.31331e-01 -6.04185e-01
9.21600e+04 2.30000e+02 -4.80376e-01 -4.55611e-01 -5.05142e-01 -5.66010e-01 -5.29913e-01 -6.02107e-01
9.24800e+04 2.31000e+02 -5.73241e-01 -5.05506e-01 -6.40977e-01 -5.64247e-01 -5.28519e-01 -5.99975e-01
9.28000e+04 2.32000e+02 -5.28435e-01 -4.76811e-01 -5.80060e-01 -5.62502e-01 -5.27164e-01 -5.97841e-01
9.31200e+04 2.32000e+02 -5.28435e-01 -4.76811e-01 -5.80060e-01 -5.60807e-01 -5.25859e-01 -5.95755e-01
9.34400e+04 2.33000e+02 -5.24896e-01 -4.76471e-01 -5.73321e-01 -5.59186e-01 -5.24608e-01 -5.93764e-01
9.37600e+04 2.34000e+02 -5.44943e-01 -5.00141e-01 -5.89746e-01 -5.57658e-01 -5.23406e-01 -5.91910e-01
9.40800e+04 2.35000e+02 -4.97868e-01 -4.45218e-01 -5.50517e-01 -5.56234e-01 -5.22244e-01 -5.90225e-01
9.44000e+04 2.36000e+02 -5.25405e-01 -4.95012e-01 -5.55799e-01 -5.54917e-01 -5.21104e-01 -5.88730e-01
9.47200e+04 2.36000e+02 -5.25405e-01 -4.95012e-01 -5.55799e-01 -5.53702e-01 -5.19966e-01 -5.87437e-01
9.50400e+04 2.37000e+02 -5.11136e-01 -4.70637e-01 -5.51635e-01 -5.52580e-01 -5.18814e-01 -5.86345e-01
9.53600e+04 2.38000e+02 -5.27858e-01 -4.79275e-01 -5.76442e-01 -5.51536e-01 -5.17630e-01 -5.85442e-01
9.56800e+04 2.39000e+02 -5.31474e-01 -4.72285e-01 -5.90663e-01 -5.50557e-01 -5.16405e-01 -5.84709e-01
9.60000e+04 2.40000e+02 -5.31466e-01 -4.58220e-01 -6.04711e-01 -5.49627e-01 -5.15136e-01 -5.84118e-01
9.63200e+04 2.40000e+02 -5.31466e-01 -4.58220e-01 -6.04711e-01 -5.48730e-01 -5.13824e-01 -5.83636e-01
9.66400e+04 2.41000e+02 -5.71321e-01 -4.64768e-01 -6.77873e-01 -5.47853e-01 -5.12482e-01 -5.83225e-01
9.69600e+04 2.42000e+02 -5.26486e-01 -4.67394e-01 -5.85577e-01 -5.46986e-01 -5.11125e-01 -5.82847e-01
9.72800e+04 2.43000e+02 -5.23134e-01 -4.63177e-01 -5.83092e-01 -5.46117e-01 -5.09772e-01 -5.82462e-01
9.76000e+04 2.44000e+02 -5.27034e-01 -4.92194e-01 -5.61874e-01 -5.45239e-01 -5.08446e-01 -5.82033e-01
9.79200e+04 2.44000e+02 -5.27034e-01 -4.92194e-01 -5.61874e-01 -5.44348e-01 -5.07171e-01 -5.81525e-01
9.82400e+04 2.45000e+02 -5.12396e-01 -4.56994e-01 -5.67798e-01 -5.43439e-01 -5.05969e-01 -5.80909e-01
9.85600e+04 2.46000e+02 -5.19087e-01 -4.51898e-01 -5.86276e-01 -5.42515e-01 -5.04863e-01 -5.80166e-01
9.88800e+04 2.47000e+02 -5.07020e-01 -4.57765e-01 -5.56276e-01 -5.41577e-01 -5.03869e-01 -5.79285e-01
9.92000e+04 2.48000e+02 -5.25905e-01 -4.30074e-01 -6.21736e-01 -5.40633e-01 -5.03001e-01 -5.78265e-01
9.95200e+04 2.48000e+02 -5.25905e-01 -4.30074e-01 -6.21736e-01 -5.39692e-01 -5.02269e-01 -5.77115e-01
9.98400e+04 2.49000e+02 -5.12514e-01 -4.55345e-01 -5.69683e-01 -5.38765e-01 -5.01675e-01 -5.75855e-01
1.00160e+05 2.50000e+02 -5.03838e-01 -4.76416e-01 -5.31260e-01 -5.37863e-01 -5.01219e-01 -5.74507e-01
1.00480e+05 2.51000e+02 -4.92107e-01 -4.65342e-01 -5.18871e-01 -5.36998e-01 -5.00895e-01 -5.73101e-01
1.00800e+05 2.52000e+02 -5.26263e-01 -4.61914e-01 -5.90613e-01 -5.36177e-01 -5.00694e-01 -5.71659e-01
1.01120e+05 2.52000e+02 -5.26263e-01 -4.61914e-01 -5.90613e-01 -5.35406e-01 -5.00601e-01 -5.70211e-01
1.01440e+05 2.53000e+02 -5.05343e-01 -4.65263e-01 -5.45423e-01 -5.34687e-01 -5.00598e-01 -5.68776e-01
1.01760e+05 2.54000e+02 -5.36665e-01 -5.03168e-01 -5.70162e-01 -5.34019e-01 -5.00666e-01 -5.67372e-01
1.02080e+05 2.55000e+02 -5.14260e-01 -4.44208e-01 -5.84311e-01 -5.33396e-01 -5.00782e-01 -5.66011e-01
1.02400e+05 2.56000e+02 -4.66566e-01 -4.39855e-01 -4.93276e-01 -5.32811e-01 -5.00924e-01 -5.64698e-01
1.02720e+05 2.56000e+02 -4.66566e-01 -4.39855e-01 -4.93276e-01 -5.32252e-01 -5.01070e-01 -5.63434e-01
1.03040e+05 2.57000e+02 -4.88158e-01 -4.67276e-01 -5.09040e-01 -5.31707e-01 -5.01201e-01 -5.62214e-01
1.03360e+05 2.58000e+02 -5.44199e-01 -4.63057e-01 -6.25341e-01 -5.31165e-01 -5.01301e-01 -5.61030e-01
1.03680e+05 2.59000e+02 -5.30954e-01 -4.78154e-01 -5.83755e-01 -5.30613e-01 -5.01355e-01 -5.59871e-01
1.04000e+05 2.60000e+02 -4.94416e-01 -4.14658e-01 -5.74174e-01 -5.30040e-01 -5.01357e-01 -5.58724e-01
1.04320e+05 2.60000e+02 -4.94416e-01 -4.14658e-01 -5.74174e-01 -5.29440e-01 -5.01299e-01 -5.57580e-01
1.04640e+05 2.61000e+02 -5.04034e-01 -4.54438e-01 -5.53630e-01 -5.28804e-01 -5.01181e-01 -5.56427e-01
1.04960e+05 2.62000e+02 -4.88980e-01 -4.42870e-01 -5.35089e-01 -5.28131e-01 -5.01004e-01 -5.55258e-01
1.05280e+05 2.63000e+02 -5.01785e-01 -4.40163e-01 -5.63407e-01 -5.27418e-01 -5.00772e-01 -5.54064e-01
1.05600e+05 2.64000e+02 -4.66596e-01 -4.17938e-01 -5.15253e-01 -5.26666e-01 -5.00489e-01 -5.52842e-01
1.05920e+05 2.64000e+02 -4.66596e-01 -4.17938e-01 -5.15253e-01 -5.25876e-01 -5.00162e-01 -5.51590e-01
1.06240e+05 2.65000e+02 -5.02013e-01 -4.52286e-01 -5.51740e-01 -5.25054e-01 -4.99794e-01 -5.50314e-01
1.06560e+05 2.66000e+02 -4.67111e-01 -4.32070e-01 -5.02152e-01 -5.24204e-01 -4.99389e-01 -5.49019e-01
1.06880e+05 2.67000e+02 -5.23935e-01 -4.83419e-01 -5.64451e-01 -5.23334e-01 -4.98949e-01 -5.47720e-01
1.07200e+05 2.68000e+02 -4.79969e-01 -4.57283e-01 -5.02656e-01 -5.22451e-01 -4.98471e-01 -5.46430e-01
1.07520e+05 2.68000e+02 -4.79969e-01 -4.57283e-01 -5.02656e-01 -5.21560e-01 -4.97954e-01 -5.45166e-01
1.07840e+05 2.69000e+02 -4.53922e-01 -4.10191e-01 -4.97654e-01 -5.20667e-01 -4.97393e-01 -5.43941e-01
1.08160e+05 2.70000e+02 -4.82859e-01 -4.43954e-01 -5.21764e-01 -5.19776e-01 -4.96789e-01 -5.42763e-01
1.08480e+05 2.71000e+02 -5.27192e-01 -4.74281e-01 -5.80103e-01 -5.18885e-01 -4.96138e-01 -5.41632e-01
1.08800e+05 2.72000e+02 -4.65471e-01 -4.03654e-01 -5.27287e-01 -5.17995e-01 -4.95445e-01 -5.40544e-01
1.09120e+05 2.72000e+02 -4.65471e-01 -4.03654e-01 -5.27287e-01 -5.17100e-01 -4.94713e-01 -5.39486e-01
1.09440e+05 2.73000e+02 -4.79659e-01 -4.40745e-01 -5.18573e-01 -5.16196e-01 -4.93952e-01 -5.38440e-01
1.09760e+05 2.74000e+02 -5.37088e-01 -4.80504e-01 -5.93673e-01 -5.15277e-01 -4.93171e-01 -5.37383e-01
1.10080e+05 2.75000e+02 -4.88911e-01 -4.47364e-01 -5.30459e-01 -5.14337e-01 -4.92380e-01 -5.36294e-01
1.10400e+05 2.76000e+02 -4.80663e-01 -4.62778e-01 -4.98547e-01 -5.13370e-01 -4.91591e-01 -5.35150e-01
1.10720e+05 2.76000e+02 -4.80663e-01 -4.62778e-01 -4.98547e-01 -5.12372e-01 -4.90812e-01 -5.33932e-01
1.11040e+05 2.77000e+02 -4.64451e-01 -4.02830e-01 -5.26072e-01 -5.11338e-01 -4.90053e-01 -5.32623e-01
1.11360e+05 2.78000e+02 -5.06343e-01 -4.32719e-01 -5.79968e-01 -5.10270e-01 -4.89321e-01 -5.31220e-01
1.11680e+05 2.79000e+02 -5.16970e-01 -4.80783e-01 -5.53158e-01 -5.09169e-01 -4.88618e-01 -5.29720e-01
1.12000e+05 2.80000e+02 -4.85598e-01 -4.36183e-01 -5.35013e-01 -5.08040e-01 -4.87946e-01 -5.28133e-01
1.12320e+05 2.80000e+02 -4.85598e-01 -4.36183e-01 -5.35013e-01 -5.06890e-01 -4.87303e-01 -5.26477e-01
1.12640e+05 2.81000e+02 -4.80131e-01 -4.32770e-01 -5.27493e-01 -5.05730e-01 -4.86684e-01 -5.24776e-01
1.12960e+05 2.82000e+02 -5.21268e-01 -4.73929e-01 -5.68606e-01 -5.04572e-01 -4.86082e-01 -5.23061e-01
1.13280e+05 2.83000e+02 -4.77446e-01 -4.16909e-01 -5.37982e-01 -5.03427e-01 -4.85489e-01 -5.21365e-01
1.13600e+05 2.84000e+02 -4.96294e-01 -4.49688e-01 -5.42900e-01 -5.02309e-01 -4.84893e-01 -5.19724e-01
1.13920e+05 2.84000e+02 -4.96294e-01 -4.49688e-01 -5.42900e-01 -5.01229e-01 -4.84284e-01 -5.18173e-01
1.14240e+05 2.85000e+02 -4.92824e-01 -4.50322e-01 -5.35327e-01 -5.00198e-01 -4.83652e-01 -5.16743e-01
1.14560e+05 2.86000e+02 -4.74450e-01 -4.42618e-01 -5.06283e-01 -4.99225e-01 -4.82990e-01 -5.15461e-01
1.14880e+05 2.87000e+02 -4.62215e-01 -4.30479e-01 -4.93952e-01 -4.98319e-01 -4.82290e-01 -5.14348e-01
1.15200e+05 2.88000e+02 -4.74457e-01 -4.31799e-01 -5.17114e-01 -4.97484e-01 -4.81552e-01 -5.13416e-01
1.15520e+05 2.88000e+02 -4.74457e-01 -4.31799e-01 -5.17114e-01 -4.96726e-01 -4.80782e-01 -5.12671e-01
1.15840e+05 2.89000e+02 -4.92663e-01 -4.34273e-01 -5.51052e-01 -4.96048e-01 -4.79988e-01 -5.12107e-01
1.16160e+05 2.90000e+02 -4.71473e-01 -4.14441e-01 -5.28505e-01 -4.95449e-01 -4.79186e-01 -5.11712e-01
1.16480e+05 2.91000e+02 -4.64068e-01 -4.46241e-01 -4.81895e-01 -4.94929e-01 -4.78391e-01 -5.11466e-01
1.16800e+05 2.92000e+02 -4.85357e-01 -3.95209e-01 -5.75505e-01 -4.94483e-01 -4.77623e-01 -5.11343e-01
1.17120e+05 2.92000e+02 -4.85357e-01 -3.95209e-01 -5.75505e-01 -4.94105e-01 -4.76895e-01 -5.11316e-01
1.17440e+05 2.93000e+02 -5.02301e-01 -4.69716e-01 -5.34886e-01 -4.93787e-01 -4.76219e-01 -5.11354e-01
1.17760e+05 2.94000e+02 -4.79787e-01 -4.38746e-01 -5.20827e-01 -4.93516e-01 -4.75602e-01 -5.11430e-01
1.18080e+05 2.95000e+02 -5.07250e-01 -4.43064e-01 -5.71436e-01 -4.93280e-01 -4.75045e-01 -5.11515e-01
1.18400e+05 2.96000e+02 -4.59997e-01 -4.37501e-01 -4.82493e-01 -4.93063e-01 -4.74542e-01 -5.11584e-01
1.18720e+05 2.96000e+02 -4.59997e-01 -4.37501e-01 -4.82493e-01 -4.92851e-01 -4.74085e-01 -5.11618e-01
1.19040e+05 2.97000e+02 -4.80017e-01 -4.38912e-01 -5.21122e-01 -4.92630e-01 -4.73661e-01 -5.11600e-01
1.19360e+05 2.98000e+02 -5.06599e-01 -4.50810e-01 -5.62389e-01 -4.92387e-01 -4.73256e-01 -5.11519e-01
1.19680e+05 2.99000e+02 -5.05216e-01 -4.66397e-01 -5.44035e-01 -4.92112e-01 -4.72851e-01 -5.11372e-01
1.20000e+05 3.00000e+02 -4.48075e-01 -4.15158e-01 -4.80992e-01 -4.91797e-01 -4.72432e-01 -5.11163e-01
1.20320e+05 3.00000e+02 -4.48075e-01 -4.15158e-01 -4.80992e-01 -4.91440e-01 -4.71981e-01 -5.10900e-01
1.20640e+05 3.01000e+02 -4.84395e-01 -4.36679e-01 -5.32111e-01 -4.91042e-01 -4.71487e-01 -5.10597e-01
1.20960e+05 3.02000e+02 -4.47239e-01 -3.85205e-01 -5.09272e-01 -4.90606e-01 -4.70942e-01 -5.10271e-01
1.21280e+05 3.03000e+02 -4.89038e-01 -4.42567e-01 -5.35508e-01 -4.90140e-01 -4.70343e-01 -5.09937e-01
1.21600e+05 3.04000e+02 -4.44304e-01 -4.20338e-01 -4.68270e-01 -4.89652e-01 -4.69694e-01 -5.09611e-01
1.21920e+05 3.04000e+02 -4.44304e-01 -4.20338e-01 -4.68270e-01 -4.89154e-01 -4.69002e-01 -5.09307e-01
1.22240e+05 3.05000e+02 -4.85111e-01 -4.17864e-01 -5.52359e-01 -4.88656e-01 -4.68280e-01 -5.09033e-01
1.22560e+05 3.06000e+02 -4.77738e-01 -4.41497e-01 -5.13980e-01 -4.88169e-01 -4.67544e-01 -5.08794e-01
1.22880e+05 3.07000e+02 -5.52238e-01 -4.70065e-01 -6.34411e-01 -4.87700e-01 -4.66808e-01 -5.08593e-01
1.23200e+05 3.08000e+02 -4.89912e-01 -4.61761e-01 -5.18063e-01 -4.87256e-01 -4.66085e-01 -5.08427e-01
1.23520e+05 3.08000e+02 -4.89912e-01 -4.61761e-01 -5.18063e-01 -4.86838e-01 -4.65385e-01 -5.08291e-01
1.23840e+05 3.09000e+02 -4.76552e-01 -4.17837e-01 -5.35267e-01 -4.86447e-01 -4.64715e-01 -5.08178e-01
1.24160e+05 3.10000e+02 -4.86859e-01 -4.07271e-01 -5.66446e-01 -4.86077e-01 -4.64078e-01 -5.08076e-01
1.24480e+05 3.11000e+02 -4.95275e-01 -4.51120e-01 -5.39430e-01 -4.85723e-01 -4.63471e-01 -5.07975e-01
1.24800e+05 3.12000e+02 -4.39669e-01 -4.12867e-01 -4.66472e-01 -4.85377e-01 -4.62895e-01 -5.07859e-01
1.25120e+05 3.12000e+02 -4.39669e-01 -4.12867e-01 -4.66472e-01 -4.85034e-01 -4.62349e-01 -5.07719e-01
1.25440e+05 3.13000e+02 -4.76119e-01 -4.38654e-01 -5.13585e-01 -4.84691e-01 -4.61837e-01 -5.07545e-01
1.25760e+05 3.14000e+02 -4.86661e-01 -4.38609e-01 -5.34712e-01 -4.84347e-01 -4.61363e-01 -5.07330e-01
1.26080e+05 3.15000e+02 -4.57322e-01 -4.24830e-01 -4.89814e-01 -4.84006e-01 -4.60940e-01 -5.07071e-01
1.26400e+05 3.16000e+02 -4.37488e-01 -4.13758e-01 -4.61219e-01 -4.83675e-01 -4.60581e-01 -5.06769e-01
1.26720e+05 3.16000e+02 -4.37488e-01 -4.13758e-01 -4.61219e-01 -4.83363e-01 -4.60299e-01 -5.06426e-01
1.27040e+05 3.17000e+02 -5.01659e-01 -4.60881e-01 -5.42436e-01 -4.83079e-01 -4.60109e-01 -5.06049e-01
1.27360e+05 3.18000e+02 -4.82759e-01 -4.58401e-01 -5.07118e-01 -4.82832e-01 -4.60021e-01 -5.05644e-01
1.27680e+05 3.19000e+02 -4.59856e-01 -4.31669e-01 -4.88044e-01 -4.82627e-01 -4.60038e-01 -5.05216e-01
1.28000e+05 3.20000e+02 -4.51961e-01 -4.09315e-01 -4.94607e-01 -4.82466e-01 -4.60158e-01 -5.04774e-01
1.28320e+05 3.20000e+02 -4.51961e-01 -4.09315e-01 -4.94607e-01 -4.82347e-01 -4.60372e-01 -5.04322e-01
1.28640e+05 3.21000e+02 -4.93967e-01 -4.25475e-01 -5.62459e-01 -4.82264e-01 -4.60664e-01 -5.03863e-01
1.28960e+05 3.22000e+02 -4.54600e-01 -4.06072e-01 -5.03128e-01 -4.82206e-01 -4.61010e-01 -5.03401e-01
1.29280e+05 3.23000e+02 -4.79067e-01 -4.29486e-01 -5.28647e-01 -4.82160e-01 -4.61385e-01 -5.02936e-01
1.29600e+05 3.24000e+02 -4.97020e-01 -4.35392e-01 -5.58649e-01 -4.82115e-01 -4.61761e-01 -5.02468e-01
1.29920e+05 3.24000e+02 -4.97020e-01 -4.35392e-01 -5.58649e-01 -4.82055e-01 -4.62109e-01 -5.02000e-01
1.30240e+05 3.25000e+02 -4.42959e-01 -4.15151e-01 -4.70768e-01 -4.81967e-01 -4.62402e-01 -5.01532e-01
1.30560e+05 3.26000e+02 -4.52540e-01 -4.29900e-01 -4.75180e-01 -4.81842e-01 -4.62619e-01 -5.01065e-01
1.30880e+05 3.27000e+02 -4.61338e-01 -3.96743e-01 -5.25933e-01 -4.81671e-01 -4.62744e-01 -5.00599e-01
1.31200e+05 3.28000e+02 -4.75348e-01 -4.51579e-01 -4.99117e-01 -4.81449e-01 -4.62768e-01 -5.00129e-01
1.31520e+05 3.28000e+02 -4.75348e-01 -4.51579e-01 -4.99117e-01 -4.81173e-01 -4.62695e-01 -4.99651e-01
1.31840e+05 3.29000e+02 -4.75031e-01 -4.48165e-01 -5.01897e-01 -4.80845e-01 -4.62532e-01 -4.99157e-01
1.32160e+05 3.30000e+02 -4.68840e-01 -4.16290e-01 -5.21389e-01 -4.80468e-01 -4.62298e-01 -4.98637e-01
1.32480e+05 3.31000e+02 -4.97417e-01 -4.32825e-01 -5.62009e-01 -4.80047e-01 -4.62011e-01 -4.98083e-01
1.32800e+05 3.32000e+02 -4.70357e-01 -4.32195e-01 -5.08518e-01 -4.79588e-01 -4.61691e-01 -4.97485e-01
1.33120e+05 3.32000e+02 -4.70357e-01 -4.32195e-01 -5.08518e-01 -4.79099e-01 -4.61359e-01 -4.96840e-01
1.33440e+05 3.33000e+02 -4.78396e-01 -4.57186e-01 -4.99607e-01 -4.78586e-01 -4.61026e-01 -4.96146e-01
1.33760e+05 3.34000e+02 -4.23478e-01 -3.97686e-01 -4.49270e-01 -4.78054e-01 -4.60700e-01 -4.95407e-01
1.34080e+05 3.35000e+02 -4.67930e-01 -4.29541e-01 -5.06318e-01 -4.77509e-01 -4.60383e-01 -4.94634e-01
1.34400e+05 3.36000e+02 -4.81869e-01 -4.58921e-01 -5.04817e-01 -4.76956e-01 -4.60070e-01 -4.93841e-01
1.34720e+05 3.36000e+02 -4.81869e-01 -4.58921e-01 -5.04817e-01 -4.76400e-01 -4.59755e-01 -4.93046e-01
1.35040e+05 3.37000e+02 -4.63693e-01 -4.08268e-01 -5.19119e-01 -4.75849e-01 -4.59427e-01 -4.92271e-01
1.35360e+05 3.38000e+02 -4.67985e-01 -4.19643e-01 -5.16328e-01 -4.75308e-01 -4.59079e-01 -4.91536e-01
1.35680e+05 3.39000e+02 -4.62585e-01 -4.39139e-01 -4.86030e-01 -4.74783e-01 -4.58705e-01 -4.90862e-01
1.36000e+05 3.40000e+02 -4.32614e-01 -4.10533e-01 -4.54694e-01 -4.74282e-01 -4.58301e-01 -4.90262e-01
1.36320e+05 3.40000e+02 -4.32614e-01 -4.10533e-01 -4.54694e-01 -4.73807e-01 -4.57867e-01 -4.89747e-01
1.36640e+05 3.41000e+02 -4.83779e-01 -4.41795e-01 -5.25764e-01 -4.73363e-01 -4.57408e-01 -4.89318e-01
1.36960e+05 3.42000e+02 -4.54413e-01 -4.42134e-01 -4.66693e-01 -4.72951e-01 -4.56930e-01 -4.88972e-01
1.37280e+05 3.43000e+02 -4.84975e-01 -3.99279e-01 -5.70671e-01 -4.72571e-01 -4.56439e-01 -4.88703e-01
1.37600e+05 3.44000e+02 -4.59152e-01 -4.24575e-01 -4.93729e-01 -4.72220e-01 -4.55944e-01 -4.88497e-01
1.37920e+05 3.44000e+02 -4.59152e-01 -4.24575e-01 -4.93729e-01 -4.71896e-01 -4.55450e-01 -4.88341e-01
1.38240e+05 3.45000e+02 -4.81413e-01 -4.07118e-01 -5.55708e-01 -4.71592e-01 -4.54964e-01 -4.88220e-01
1.38560e+05 3.46000e+02 -4.38834e-01 -3.89472e-01 -4.88196e-01 -4.71305e-01 -4.54491e-01 -4.88118e-01
1.38880e+05 3.47000e+02 -4.86358e-01 -4.36667e-01 -5.36049e-01 -4.71027e-01 -4.54036e-01 -4.88019e-01
1.39200e+05 3.48000e+02 -4.53681e-01 -3.91894e-01 -5.15468e-01 -4.70755e-01 -4.53600e-01 -4.87909e-01
1.39520e+05 3.48000e+02 -4.53681e-01 -3.91894e-01 -5.15468e-01 -4.70481e-01 -4.53186e-01 -4.87776e-01
1.39840e+05 3.49000e+02 -4.76735e-01 -4.31097e-01 -5.22372e-01 -4.70204e-01 -4.52800e-01 -4.87608e-01
1.40160e+05 3.50000e+02 -4.67966e-01 -4.08183e-01 -5.27750e-01 -4.69919e-01 -4.52444e-01 -4.87395e-01
1.40480e+05 3.51000e+02 -4.69734e-01 -4.37113e-01 -5.02356e-01 -4.69629e-01 -4.52127e-01 -4.87130e-01
1.40800e+05 3.52000e+02 -4.94963e-01 -4.46803e-01 -5.43123e-01 -4.69332e-01 -4.51858e-01 -4.86805e-01
1.41120e+05 3.52000e+02 -4.94963e-01 -4.46803e-01 -5.43123e-01 -4.69031e-01 -4.51647e-01 -4.86415e-01
1.41440e+05 3.53000e+02 -5.18445e-01 -4.77164e-01 -5.59726e-01 -4.68730e-01 -4.51507e-01 -4.85952e-01
1.41760e+05 3.54000e+02 -4.83885e-01 -4.26931e-01 -5.40839e-01 -4.68432e-01 -4.51449e-01 -4.85415e-01
1.42080e+05 3.55000e+02 -4.90447e-01 -4.36233e-01 -5.44661e-01 -4.68142e-01 -4.51480e-01 -4.84804e-01
1.42400e+05 3.56000e+02 -4.65910e-01 -4.21355e-01 -5.10464e-01 -4.67864e-01 -4.51604e-01 -4.84124e-01
1.42720e+05 3.56000e+02 -4.65910e-01 -4.21355e-01 -5.10464e-01 -4.67603e-01 -4.51822e-01 -4.83384e-01
1.43040e+05 3.57000e+02 -4.62815e-01 -4.30006e-01 -4.95625e-01 -4.67364e-01 -4.52132e-01 -4.82597e-01
1.43360e+05 3.58000e+02 -4.65194e-01 -4.25346e-01 -5.05042e-01 -4.67154e-01 -4.52527e-01 -4.81782e-01
1.43680e+05 3.59000e+02 -4.60742e-01 -4.02336e-01 -5.19148e-01 -4.66980e-01 -4.53002e-01 -4.80958e-01
1.44000e+05 3.60000e+02 -4.51140e-01 -4.14151e-01 -4.88129e-01 -4.66850e-01 -4.53552e-01 -4.80148e-01
1.44320e+05 3.60000e+02 -4.51140e-01 -4.14151e-01 -4.88129e-01 -4.66775e-01 -4.54170e-01 -4.79380e-01
1.44640e+05 3.61000e+02 -4.82914e-01 -4.29061e-01 -5.36767e-01 -4.66764e-01 -4.54848e-01 -4.78680e-01
1.44960e+05 3.62000e+02 -4.38415e-01 -4.08505e-01 -4.68326e-01 -4.66827e-01 -4.55574e-01 -4.78080e-01
1.45280e+05 3.63000e+02 -4.40736e-01 -4.05360e-01 -4.76112e-01 -4.66970e-01 -4.56328e-01 -4.77612e-01
1.45600e+05 3.64000e+02 -4.97693e-01 -4.33029e-01 -5.62356e-01 -4.67196e-01 -4.57078e-01 -4.77315e-01
1.45920e+05 3.64000e+02 -4.97693e-01 -4.33029e-01 -5.62356e-01 -4.67504e-01 -4.57782e-01 -4.77225e-01
1.46240e+05 3.65000e+02 -4.56322e-01 -4.39392e-01 -4.73252e-01 -4.67885e-01 -4.58395e-01 -4.77375e-01
1.46560e+05 3.66000e+02 -4.60350e-01 -4.32515e-01 -4.88186e-01 -4.68330e-01 -4.58872e-01 -4.77788e-01
1.46880e+05 3.67000e+02 -4.33823e-01 -4.01155e-01 -4.66490e-01 -4.68821e-01 -4.59183e-01 -4.78460e-01
1.47200e+05 3.68000e+02 -4.60926e-01 -4.15491e-01 -5.06360e-01 -4.69340e-01 -4.59318e-01 -4.79361e-01
1.47520e+05 3.68000e+02 -4.60926e-01 -4.15491e-01 -5.06360e-01 -4.69862e-01 -4.59287e-01 -4.80438e-01
1.47840e+05 3.69000e+02 -4.48601e-01 -4.23694e-01 -4.73508e-01 -4.70367e-01 -4.59114e-01 -4.81620e-01
1.48160e+05 3.70000e+02 -4.73946e-01 -4.26864e-01 -5.21028e-01 -4.70832e-01 -4.58828e-01 -4.82836e-01
1.48480e+05 3.71000e+02 -4.88967e-01 -4.22141e-01 -5.55792e-01 -4.71237e-01 -4.58457e-01 -4.84017e-01
1.48800e+05 3.72000e+02 -4.56949e-01 -4.04952e-01 -5.08946e-01 -4.71565e-01 -4.58025e-01 -4.85105e-01
1.49120e+05 3.72000e+02 -4.56949e-01 -4.04952e-01 -5.08946e-01 -4.71804e-01 -4.57552e-01 -4.86056e-01
1.49440e+05 3.73000e+02 -4.45946e-01 -3.79008e-01 -5.12884e-01 -4.71944e-01 -4.57052e-01 -4.86836e-01
1.49760e+05 3.74000e+02 -4.51939e-01 -4.02317e-01 -5.01561e-01 -4.71980e-01 -4.56535e-01 -4.87424e-01
1.50080e+05 3.75000e+02 -4.91810e-01 -4.60687e-01 -5.22932e-01 -4.71909e-01 -4.56008e-01 -4.87810e-01
1.50400e+05 3.76000e+02 -4.56109e-01 -4.13058e-01 -4.99160e-01 -4.71735e-01 -4.55474e-01 -4.87996e-01
1.50720e+05 3.76000e+02 -4.56109e-01 -4.13058e-01 -4.99160e-01 -4.71462e-01 -4.54931e-01 -4.87994e-01
1.51040e+05 3.77000e+02 -5.01701e-01 -4.32997e-01 -5.70405e-01 -4.71100e-01 -4.54378e-01 -4.87823e-01
1.51360e+05 3.78000e+02 -4.69061e-01 -4.39371e-01 -4.98751e-01 -4.70660e-01 -4.53810e-01 -4.87510e-01
1.51680e+05 3.79000e+02 -4.74175e-01 -4.34413e-01 -5.13938e-01 -4.70155e-01 -4.53224e-01 -4.87086e-01
1.52000e+05 3.80000e+02 -4.52531e-01 -3.88697e-01 -5.16365e-01 -4.69601e-01 -4.52618e-01 -4.86584e-01
1.52320e+05 3.80000e+02 -4.52531e-01 -3.88697e-01 -5.16365e-01 -4.69013e-01 -4.51990e-01 -4.86036e-01
1.52640e+05 3.81000e+02 -4.77326e-01 -4.44403e-01 -5.10250e-01 -4.68407e-01 -4.51343e-01 -4.85471e-01
1.52960e+05 3.82000e+02 -4.69335e-01 -4.29177e-01 -5.09493e-01 -4.67799e-01 -4.50685e-01 -4.84914e-01
1.53280e+05 3.83000e+02 -4.40829e-01 -4.08955e-01 -4.72703e-01 -4.67204e-01 -4.50021e-01 -4.84387e-01
1.53600e+05 3.84000e+02 -4.54308e-01 -4.18031e-01 -4.90585e-01 -4.66638e-01 -4.49365e-01 -4.83910e-01
1.53920e+05 3.84000e+02 -4.54308e-01 -4.18031e-01 -4.90585e-01 -4.66113e-01 -4.48727e-01 -4.83499e-01
1.54240e+05 3.85000e+02 -4.84686e-01 -4.26920e-01 -5.42453e-01 -4.65644e-01 -4.48120e-01 -4.83168e-01
1.54560e+05 3.86000e+02 -4.84727e-01 -4.22073e-01 -5.47381e-01 -4.65240e-01 -4.47554e-01 -4.82925e-01
1.54880e+05 3.87000e+02 -4.70892e-01 -4.46098e-01 -4.95685e-01 -4.64908e-01 -4.47038e-01 -4.82778e-01
1.55200e+05 3.88000e+02 -4.94818e-01 -4.68008e-01 -5.21628e-01 -4.64654e-01 -4.46578e-01 -4.82731e-01
1.55520e+05 3.88000e+02 -4.94818e-01 -4.68008e-01 -5.21628e-01 -4.64480e-01 -4.46178e-01 -4.82781e-01
1.55840e+05 3.89000e+02 -4.69497e-01 -4.39465e-01 -4.99529e-01 -4.64381e-01 -4.45840e-01 -4.82923e-01
1.56160e+05 3.90000e+02 -4.33213e-01 -3.87840e-01 -4.78587e-01 -4.64354e-01 -4.45563e-01 -4.83145e-01
1.56480e+05 3.91000e+02 -4.37854e-01 -4.03806e-01 -4.71903e-01 -4.64388e-01 -4.45343e-01 -4.83434e-01
1.56800e+05 3.92000e+02 -5.04091e-01 -4.75406e-01 -5.32777e-01 -4.64476e-01 -4.45180e-01 -4.83772e-01
1.57120e+05 3.92000e+02 -5.04091e-01 -4.75406e-01 -5.32777e-01 -4.64606e-01 -4.45070e-01 -4.84143e-01
1.57440e+05 3.93000e+02 -4.74157e-01 -4.46024e-01 -5.02290e-01 -4.64771e-01 -4.45010e-01 -4.84531e-01
1.57760e+05 3.94000e+02 -4.88891e-01 -4.52647e-01 -5.25136e-01 -4.64960e-01 -4.45000e-01 -4.84921e-01
1.58080e+05 3.95000e+02 -4.64519e-01 -3.89665e-01 -5.39372e-01 -4.65169e-01 -4.45037e-01 -4.85301e-01
1.58400e+05 3.96000e+02 -4.62275e-01 -4.39403e-01 -4.85147e-01 -4.65393e-01 -4.45125e-01 -4.85662e-01
1.58720e+05 3.96000e+02 -4.62275e-01 -4.39403e-01 -4.85147e-01 -4.65627e-01 -4.45261e-01 -4.85992e-01
1.59040e+05 3.97000e+02 -4.97342e-01 -4.32124e-01 -5.62560e-01 -4.65866e-01 -4.45448e-01 -4.86284e-01
1.59360e+05 3.98000e+02 -4.45296e-01 -3.98321e-01 -4.92271e-01 -4.66106e-01 -4.45685e-01 -4.86528e-01
1.59680e+05 3.99000e+02 -4.88903e-01 -4.54310e-01 -5.23496e-01 -4.66345e-01 -4.45970e-01 -4.86719e-01
1.60000e+05 4.00000e+02 -4.79392e-01 -4.27541e-01 -5.31243e-01 -4.66578e-01 -4.46303e-01 -4.86854e-01
1.60320e+05 4.00000e+02 -4.79392e-01 -4.27541e-01 -5.31243e-01 -4.66805e-01 -4.46677e-01 -4.86933e-01
1.60640e+05 4.01000e+02 -4.56147e-01 -3.82283e-01 -5.30012e-01 -4.67024e-01 -4.47087e-01 -4.86961e-01
1.60960e+05 4.02000e+02 -4.87700e-01 -4.00015e-01 -5.75385e-01 -4.67235e-01 -4.47523e-01 -4.86946e-01
1.61280e+05 4.03000e+02 -4.48440e-01 -4.14973e-01 -4.81908e-01 -4.67439e-01 -4.47976e-01 -4.86902e-01
1.61600e+05 4.04000e+02 -4.65277e-01 -4.10147e-01 -5.20407e-01 -4.67639e-01 -4.48434e-01 -4.86845e-01
1.61920e+05 4.04000e+02 -4.65277e-01 -4.10147e-01 -5.20407e-01 -4.67838e-01 -4.48886e-01 -4.86789e-01
1.62240e+05 4.05000e+02 -4.64725e-01 -4.30085e-01 -4.99364e-01 -4.68036e-01 -4.49319e-01 -4.86753e-01
1.62560e+05 4.06000e+02 -4.67060e-01 -4.18319e-01 -5.15800e-01 -4.68237e-01 -4.49725e-01 -4.86749e-01
1.62880e+05 4.07000e+02 -4.27092e-01 -3.76974e-01 -4.77210e-01 -4.68442e-01 -4.50093e-01 -4.86791e-01
1.63200e+05 4.08000e+02 -4.22834e-01 -3.72305e-01 -4.73363e-01 -4.68652e-01 -4.50416e-01 -4.86889e-01
1.63520e+05 4.08000e+02 -4.22834e-01 -3.72305e-01 -4.73363e-01 -4.68867e-01 -4.50686e-01 -4.87049e-01
1.63840e+05 4.09000e+02 -4.55240e-01 -3.76461e-01 -5.34018e-01 -4.69086e-01 -4.50897e-01 -4.87275e-01
1.64160e+05 4.10000e+02 -4.37592e-01 -3.73344e-01 -5.01840e-01 -4.69306e-01 -4.51041e-01 -4.87571e-01
1.64480e+05 4.11000e+02 -4.50859e-01 -4.24112e-01 -4.77607e-01 -4.69521e-01 -4.51110e-01 -4.87933e-01
1.64800e+05 4.12000e+02 -4.53318e-01 -4.09936e-01 -4.96700e-01 -4.69728e-01 -4.51101e-01 -4.88354e-01
1.65120e+05 4.12000e+02 -4.53318e-01 -4.09936e-01 -4.96700e-01 -4.69916e-01 -4.51009e-01 -4.88822e-01
1.65440e+05 4.13000e+02 -4.36899e-01 -3.72609e-01 -5.01189e-01 -4.70077e-01 -4.50834e-01 -4.89319e-01
1.65760e+05 4.14000e+02 -4.66335e-01 -4.24920e-01 -5.07750e-01 -4.70199e-01 -4.50576e-01 -4.89822e-01
1.66080e+05 4.15000e+02 -4.28590e-01 -3.91219e-01 -4.65962e-01 -4.70270e-01 -4.50238e-01 -4.90301e-01
1.66400e+05 4.16000e+02 -4.68944e-01 -4.22960e-01 -5.14928e-01 -4.70275e-01 -4.49824e-01 -4.90725e-01
1.66720e+05 4.16000e+02 -4.68944e-01 -4.22960e-01 -5.14928e-01 -4.70201e-01 -4.49341e-01 -4.91061e-01
1.67040e+05 4.17000e+02 -4.58820e-01 -4.10672e-01 -5.06967e-01 -4.70036e-01 -4.48790e-01 -4.91281e-01
1.67360e+05 4.18000e+02 -4.13886e-01 -3.56708e-01 -4.71064e-01 -4.69770e-01 -4.48178e-01 -4.91361e-01
1.67680e+05 4.19000e+02 -4.00849e-01 -3.71707e-01 -4.29992e-01 -4.69395e-01 -4.47504e-01 -4.91285e-01
1.68000e+05 4.20000e+02 -4.48321e-01 -4.29837e-01 -4.66804e-01 -4.68909e-01 -4.46769e-01 -4.91049e-01
1.68320e+05 4.20000e+02 -4.48321e-01 -4.29837e-01 -4.66804e-01 -4.68313e-01 -4.45971e-01 -4.90656e-01
1.68640e+05 4.21000e+02 -4.67605e-01 -4.49163e-01 -4.86048e-01 -4.67613e-01 -4.45107e-01 -4.90119e-01
1.68960e+05 4.22000e+02 -4.22216e-01 -4.05043e-01 -4.39388e-01 -4.66817e-01 -4.44176e-01 -4.89457e-01
1.69280e+05 4.23000e+02 -4.53231e-01 -4.00494e-01 -5.05968e-01 -4.65937e-01 -4.43179e-01 -4.88695e-01
1.69600e+05 4.24000e+02 -4.50129e-01 -3.82578e-01 -5.17680e-01 -4.64989e-01 -4.42121e-01 -4.87856e-01
1.69920e+05 4.24000e+02 -4.50129e-01 -3.82578e-01 -5.17680e-01 -4.63985e-01 -4.41005e-01 -4.86964e-01
1.70240e+05 4.25000e+02 -4.16227e-01 -4.00143e-01 -4.32311e-01 -4.62940e-01 -4.39842e-01 -4.86038e-01
1.70560e+05 4.26000e+02 -4.61696e-01 -4.10729e-01 -5.12663e-01 -4.61865e-01 -4.38641e-01 -4.85089e-01
1.70880e+05 4.27000e+02 -4.55077e-01 -4.07093e-01 -5.03061e-01 -4.60771e-01 -4.37415e-01 -4.84127e-01
1.71200e+05 4.28000e+02 -4.38261e-01 -4.19955e-01 -4.56567e-01 -4.59667e-01 -4.36179e-01 -4.83156e-01
1.71520e+05 4.28000e+02 -4.38261e-01 -4.19955e-01 -4.56567e-01 -4.58560e-01 -4.34946e-01 -4.82174e-01
1.71840e+05 4.29000e+02 -4.46051e-01 -4.05622e-01 -4.86479e-01 -4.57457e-01 -4.33733e-01 -4.81181e-01
1.72160e+05 4.30000e+02 -4.67440e-01 -4.16202e-01 -5.18678e-01 -4.56363e-01 -4.32552e-01 -4.80175e-01
1.72480e+05 4.31000e+02 -4.20027e-01 -3.83596e-01 -4.56458e-01 -4.55285e-01 -4.31416e-01 -4.79154e-01
1.72800e+05 4.32000e+02 -4.68743e-01 -4.35437e-01 -5.02048e-01 -4.54230e-01 -4.30339e-01 -4.78120e-01
1.73120e+05 4.32000e+02 -4.68743e-01 -4.35437e-01 -5.02048e-01 -4.53201e-01 -4.29330e-01 -4.77073e-01
1.73440e+05 4.33000e+02 -4.15270e-01 -3.75320e-01 -4.55220e-01 -4.52208e-01 -4.28401e-01 -4.76015e-01
1.73760e+05 4.34000e+02 -4.37701e-01 -4.20870e-01 -4.54533e-01 -4.51256e-01 -4.27560e-01 -4.74951e-01
1.74080e+05 4.35000e+02 -4.05830e-01 -3.54257e-01 -4.57404e-01 -4.50352e-01 -4.26817e-01 -4.73887e-01
1.74400e+05 4.36000e+02 -4.32398e-01 -3.72399e-01 -4.92396e-01 -4.49504e-01 -4.26176e-01 -4.72832e-01
1.74720e+05 4.36000e+02 -4.32398e-01 -3.72399e-01 -4.92396e-01 -4.48718e-01 -4.25637e-01 -4.71798e-01
1.75040e+05 4.37000e+02 -4.16023e-01 -3.95274e-01 -4.36773e-01 -4.47999e-01 -4.25196e-01 -4.70802e-01
1.75360e+05 4.38000e+02 -4.34741e-01 -4.08347e-01 -4.61135e-01 -4.47351e-01 -4.24843e-01 -4.69858e-01
1.75680e+05 4.39000e+02 -4.39576e-01 -3.97442e-01 -4.81709e-01 -4.46775e-01 -4.24565e-01 -4.68985e-01
1.76000e+05 4.40000e+02 -4.27510e-01 -3.59216e-01 -4.95804e-01 -4.46271e-01 -4.24344e-01 -4.68197e-01
1.76320e+05 4.40000e+02 -4.27510e-01 -3.59216e-01 -4.95804e-01 -4.45834e-01 -4.24159e-01 -4.67508e-01
1.76640e+05 4.41000e+02 -4.53262e-01 -4.15317e-01 -4.91207e-01 -4.45457e-01 -4.23990e-01 -4.66923e-01
1.76960e+05 4.42000e+02 -4.75389e-01 -4.19903e-01 -5.30875e-01 -4.45128e-01 -4.23814e-01 -4.66441e-01
1.77280e+05 4.43000e+02 -4.32801e-01 -4.01532e-01 -4.64069e-01 -4.44834e-01 -4.23615e-01 -4.66052e-01
1.77600e+05 4.44000e+02 -4.85056e-01 -4.35311e-01 -5.34802e-01 -4.44560e-01 -4.23378e-01 -4.65742e-01
1.77920e+05 4.44000e+02 -4.85056e-01 -4.35311e-01 -5.34802e-01 -4.44290e-01 -4.23091e-01 -4.65489e-01
1.78240e+05 4.45000e+02 -4.24799e-01 -3.84892e-01 -4.64707e-01 -4.44010e-01 -4.22748e-01 -4.65271e-01
1.78560e+05 4.46000e+02 -4.35689e-01 -3.77122e-01 -4.94257e-01 -4.43706e-01 -4.22347e-01 -4.65065e-01
1.78880e+05 4.47000e+02 -4.69206e-01 -4.37096e-01 -5.01315e-01 -4.43371e-01 -4.21889e-01 -4.64854e-01
1.79200e+05 4.48000e+02 -4.65896e-01 -4.12773e-01 -5.19019e-01 -4.43001e-01 -4.21378e-01 -4.64625e-01
1.79520e+05 4.48000e+02 -4.65896e-01 -4.12773e-01 -5.19019e-01 -4.42598e-01 -4.20823e-01 -4.64372e-01
1.79840e+05 4.49000e+02 -4.54214e-01 -3.89520e-01 -5.18908e-01 -4.42167e-01 -4.20234e-01 -4.64100e-01
1.80160e+05 4.50000e+02 -4.52640e-01 -3.80291e-01 -5.24989e-01 -4.41722e-01 -4.19626e-01 -4.63817e-01
1.80480e+05 4.51000e+02 -4.27411e-01 -4.02966e-01 -4.51857e-01 -4.41276e-01 -4.19013e-01 -4.63539e-01
1.80800e+05 4.52000e+02 -4.60596e-01 -4.25546e-01 -4.95646e-01 -4.40848e-01 -4.18411e-01 -4.63284e-01
1.81120e+05 4.52000e+02 -4.60596e-01 -4.25546e-01 -4.95646e-01 -4.40454e-01 -4.17836e-01 -4.63072e-01
1.81440e+05 4.53000e+02 -4.64991e-01 -4.11933e-01 -5.18049e-01 -4.40113e-01 -4.17307e-01 -4.62919e-01
1.81760e+05 4.54000e+02 -4.18614e-01 -3.72280e-01 -4.64948e-01 -4.39840e-01 -4.16841e-01 -4.62840e-01
1.82080e+05 4.55000e+02 -4.33858e-01 -4.19898e-01 -4.47819e-01 -4.39649e-01 -4.16457e-01 -4.62840e-01
1.82400e+05 4.56000e+02 -4.47939e-01 -4.07429e-01 -4.88449e-01 -4.39548e-01 -4.16175e-01 -4.62920e-01
1.82720e+05 4.56000e+02 -4.47939e-01 -4.07429e-01 -4.88449e-01 -4.39544e-01 -4.16016e-01 -4.63072e-01
1.83040e+05 4.57000e+02 -4.64359e-01 -4.27212e-01 -5.01506e-01 -4.39639e-01 -4.15999e-01 -4.63279e-01
1.83360e+05 4.58000e+02 -4.06162e-01 -3.79467e-01 -4.32858e-01 -4.39832e-01 -4.16142e-01 -4.63522e-01
1.83680e+05 4.59000e+02 -4.21158e-01 -4.10793e-01 -4.31523e-01 -4.40117e-01 -4.16459e-01 -4.63774e-01
1.84000e+05 4.60000e+02 -4.27641e-01 -3.92339e-01 -4.62943e-01 -4.40484e-01 -4.16955e-01 -4.64013e-01
1.84320e+05 4.60000e+02 -4.27641e-01 -3.92339e-01 -4.62943e-01 -4.40921e-01 -4.17628e-01 -4.64215e-01
1.84640e+05 4.61000e+02 -4.11664e-01 -3.93600e-01 -4.29729e-01 -4.41414e-01 -4.18467e-01 -4.64360e-01
1.84960e+05 4.62000e+02 -4.43358e-01 -4.09419e-01 -4.77296e-01 -4.41945e-01 -4.19454e-01 -4.64436e-01
1.85280e+05 4.63000e+02 -4.23204e-01 -3.78343e-01 -4.68064e-01 -4.42497e-01 -4.20558e-01 -4.64436e-01
1.85600e+05 4.64000e+02 -4.31705e-01 -3.93527e-01 -4.69884e-01 -4.43051e-01 -4.21747e-01 -4.64356e-01
1.85920e+05 4.64000e+02 -4.31705e-01 -3.93527e-01 -4.69884e-01 -4.43589e-01 -4.22979e-01 -4.64199e-01
1.86240e+05 4.65000e+02 -4.67408e-01 -4.30596e-01 -5.04220e-01 -4.44092e-01 -4.24213e-01 -4.63971e-01
1.86560e+05 4.66000e+02 -4.51036e-01 -3.80731e-01 -5.21341e-01 -4.44543e-01 -4.25405e-01 -4.63680e-01
1.86880e+05 4.67000e+02 -4.27042e-01 -3.52626e-01 -5.01458e-01 -4.44924e-01 -4.26512e-01 -4.63336e-01
1.87200e+05 4.68000e+02 -4.45624e-01 -3.93172e-01 -4.98076e-01 -4.45221e-01 -4.27497e-01 -4.62945e-01
1.87520e+05 4.68000e+02 -4.45624e-01 -3.93172e-01 -4.98076e-01 -4.45421e-01 -4.28327e-01 -4.62516e-01
1.87840e+05 4.69000e+02 -4.85089e-01 -4.07687e-01 -5.62491e-01 -4.45515e-01 -4.28976e-01 -4.62053e-01
1.88160e+05 4.70000e+02 -4.31511e-01 -4.01367e-01 -4.61656e-01 -4.45496e-01 -4.29429e-01 -4.61564e-01
1.88480e+05 4.71000e+02 -4.58558e-01 -4.08130e-01 -5.08986e-01 -4.45366e-01 -4.29680e-01 -4.61052e-01
1.88800e+05 4.72000e+02 -4.41012e-01 -3.96394e-01 -4.85630e-01 -4.45126e-01 -4.29730e-01 -4.60523e-01
1.89120e+05 4.72000e+02 -4.41012e-01 -3.96394e-01 -4.85630e-01 -4.44788e-01 -4.29590e-01 -4.59986e-01
1.89440e+05 4.73000e+02 -4.65974e-01 -4.01037e-01 -5.30911e-01 -4.44365e-01 -4.29277e-01 -4.59454e-01
1.89760e+05 4.74000e+02 -4.38543e-01 -4.02365e-01 -4.74721e-01 -4.43876e-01 -4.28810e-01 -4.58942e-01
1.90080e+05 4.75000e+02 -4.38329e-01 -4.12159e-01 -4.64499e-01 -4.43343e-01 -4.28214e-01 -4.58471e-01
1.90400e+05 4.76000e+02 -4.26767e-01 -3.65496e-01 -4.88039e-01 -4.42787e-01 -4.27511e-01 -4.58064e-01
1.90720e+05 4.76000e+02 -4.26767e-01 -3.65496e-01 -4.88039e-01 -4.42235e-01 -4.26722e-01 -4.57747e-01
1.91040e+05 4.77000e+02 -4.50475e-01 -4.09526e-01 -4.91425e-01 -4.41709e-01 -4.25872e-01 -4.57546e-01
1.91360e+05 4.78000e+02 -4.25465e-01 -3.95120e-01 -4.55810e-01 -4.41230e-01 -4.24979e-01 -4.57482e-01
1.91680e+05 4.79000e+02 -4.36068e-01 -4.05990e-01 -4.66145e-01 -4.40819e-01 -4.24065e-01 -4.57572e-01
1.92000e+05 4.80000e+02 -4.37992e-01 -3.94535e-01 -4.81448e-01 -4.40488e-01 -4.23148e-01 -4.57828e-01
1.92320e+05 4.80000e+02 -4.37992e-01 -3.94535e-01 -4.81448e-01 -4.40249e-01 -4.22248e-01 -4.58250e-01
1.92640e+05 4.81000e+02 -4.17354e-01 -3.79480e-01 -4.55227e-01 -4.40107e-01 -4.21382e-01 -4.58833e-01
1.92960e+05 4.82000e+02 -4.51723e-01 -3.85691e-01 -5.17754e-01 -4.40062e-01 -4.20564e-01 -4.59560e-01
1.93280e+05 4.83000e+02 -4.28905e-01 -3.99784e-01 -4.58027e-01 -4.40107e-01 -4.19805e-01 -4.60408e-01
1.93600e+05 4.84000e+02 -4.63037e-01 -4.19796e-01 -5.06278e-01 -4.40233e-01 -4.19116e-01 -4.61351e-01
1.93920e+05 4.84000e+02 -4.63037e-01 -4.19796e-01 -5.06278e-01 -4.40428e-01 -4.18498e-01 -4.62357e-01
1.94240e+05 4.85000e+02 -4.59875e-01 -4.45923e-01 -4.73828e-01 -4.40673e-01 -4.17952e-01 -4.63393e-01
1.94560e+05 4.86000e+02 -4.22883e-01 -3.89249e-01 -4.56517e-01 -4.40950e-01 -4.17474e-01 -4.64427e-01
1.94880e+05 4.87000e+02 -4.34789e-01 -3.85487e-01 -4.84091e-01 -4.41241e-01 -4.17055e-01 -4.65428e-01
1.95200e+05 4.88000e+02 -4.21670e-01 -3.80947e-01 -4.62392e-01 -4.41528e-01 -4.16685e-01 -4.66370e-01
1.95520e+05 4.88000e+02 -4.21670e-01 -3.80947e-01 -4.62392e-01 -4.41792e-01 -4.16353e-01 -4.67231e-01
1.95840e+05 4.89000e+02 -4.62166e-01 -4.15616e-01 -5.08716e-01 -4.42021e-01 -4.16047e-01 -4.67995e-01
1.96160e+05 4.90000e+02 -4.26832e-01 -4.06388e-01 -4.47276e-01 -4.42204e-01 -4.15756e-01 -4.68651e-01
1.96480e+05 4.91000e+02 -4.18783e-01 -3.66464e-01 -4.71102e-01 -4.42335e-01 -4.15477e-01 -4.69193e-01
1.96800e+05 4.92000e+02 -4.22849e-01 -3.86383e-01 -4.59315e-01 -4.42411e-01 -4.15203e-01 -4.69620e-01
1.97120e+05 4.92000e+02 -4.22849e-01 -3.86383e-01 -4.59315e-01 -4.42436e-01 -4.14937e-01 -4.69935e-01
1.97440e+05 4.93000e+02 -4.47397e-01 -4.09283e-01 -4.85510e-01 -4.42412e-01 -4.14680e-01 -4.70144e-01
1.97760e+05 4.94000e+02 -4.28145e-01 -3.95205e-01 -4.61086e-01 -4.42345e-01 -4.14436e-01 -4.70254e-01
1.98080e+05 4.95000e+02 -4.17626e-01 -3.82000e-01 -4.53251e-01 -4.42243e-01 -4.14210e-01 -4.70277e-01
1.98400e+05 4.96000e+02 -4.34904e-01 -4.13932e-01 -4.55876e-01 -4.42112e-01 -4.14004e-01 -4.70220e-01
1.98720e+05 4.96000e+02 -4.34904e-01 -4.13932e-01 -4.55876e-01 -4.41959e-01 -4.13823e-01 -4.70094e-01
1.99040e+05 4.97000e+02 -4.61236e-01 -3.86644e-01 -5.35828e-01 -4.41787e-01 -4.13669e-01 -4.69905e-01
1.99360e+05 4.98000e+02 -4.34505e-01 -3.68979e-01 -5.00031e-01 -4.41600e-01 -4.13541e-01 -4.69659e-01
1.99680e+05 4.99000e+02 -4.56322e-01 -4.07200e-01 -5.05444e-01 -4.41399e-01 -4.13441e-01 -4.69358e-01


==> fig/parallel/shkadov_4_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
3.20000e+02 0.00000e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
6.40000e+02 1.00000e+00 -3.31460e+00 -2.81095e+00 -3.81826e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
9.60000e+02 2.00000e+00 -3.20991e+00 -2.92787e+00 -3.49195e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.28000e+03 3.00000e+00 -3.17281e+00 -2.91379e+00 -3.43183e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.60000e+03 4.00000e+00 -3.24744e+00 -3.07734e+00 -3.41753e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.92000e+03 4.00000e+00 -3.24744e+00 -3.07734e+00 -3.41753e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
2.24000e+03 5.00000e+00 -3.15181e+00 -2.85958e+00 -3.44405e+00 -3.32148e+00 -3.05376e+00 -3.58920e+00
2.56000e+03 6.00000e+00 -3.28671e+00 -3.04676e+00 -3.52667e+00 -3.32148e+00 -3.05380e+00 -3.58917e+00
2.88000e+03 7.00000e+00 -3.29559e+00 -3.03465e+00 -3.55653e+00 -3.32147e+00 -3.05389e+00 -3.58906e+00
3.20000e+03 8.00000e+00 -3.01316e+00 -2.90797e+00 -3.11835e+00 -3.32145e+00 -3.05409e+00 -3.58881e+00
3.52000e+03 8.00000e+00 -3.01316e+00 -2.90797e+00 -3.11835e+00 -3.32140e+00 -3.05447e+00 -3.58833e+00
3.84000e+03 9.00000e+00 -2.84863e+00 -2.66407e+00 -3.03320e+00 -3.32130e+00 -3.05513e+00 -3.58747e+00
4.16000e+03 1.00000e+01 -3.12016e+00 -2.92709e+00 -3.31324e+00 -3.32112e+00 -3.05617e+00 -3.58607e+00
4.48000e+03 1.10000e+01 -3.08234e+00 -2.76832e+00 -3.39636e+00 -3.32081e+00 -3.05770e+00 -3.58393e+00
4.80000e+03 1.20000e+01 -3.08774e+00 -2.74027e+00 -3.43522e+00 -3.32035e+00 -3.05982e+00 -3.58087e+00
5.12000e+03 1.20000e+01 -3.08774e+00 -2.74027e+00 -3.43522e+00 -3.31967e+00 -3.06262e+00 -3.57672e+00
5.44000e+03 1.30000e+01 -3.26860e+00 -3.09995e+00 -3.43725e+00 -3.31872e+00 -3.06612e+00 -3.57131e+00
5.76000e+03 1.40000e+01 -3.07622e+00 -2.80517e+00 -3.34727e+00 -3.31745e+00 -3.07035e+00 -3.56455e+00
6.08000e+03 1.50000e+01 -3.21235e+00 -2.97819e+00 -3.44651e+00 -3.31579e+00 -3.07523e+00 -3.55635e+00
6.40000e+03 1.60000e+01 -2.89748e+00 -2.71398e+00 -3.08098e+00 -3.31369e+00 -3.08070e+00 -3.54668e+00
6.72000e+03 1.60000e+01 -2.89748e+00 -2.71398e+00 -3.08098e+00 -3.31107e+00 -3.08660e+00 -3.53554e+00
7.04000e+03 1.70000e+01 -2.72455e+00 -2.43064e+00 -3.01846e+00 -3.30787e+00 -3.09276e+00 -3.52298e+00
7.36000e+03 1.80000e+01 -2.78359e+00 -2.43896e+00 -3.12822e+00 -3.30403e+00 -3.09898e+00 -3.50908e+00
7.68000e+03 1.90000e+01 -2.75462e+00 -2.51655e+00 -2.99268e+00 -3.29952e+00 -3.10507e+00 -3.49397e+00
8.00000e+03 2.00000e+01 -2.82536e+00 -2.63091e+00 -3.01981e+00 -3.29430e+00 -3.11081e+00 -3.47780e+00
8.32000e+03 2.00000e+01 -2.82536e+00 -2.63091e+00 -3.01981e+00 -3.28840e+00 -3.11604e+00 -3.46075e+00
8.64000e+03 2.10000e+01 -2.58319e+00 -2.34077e+00 -2.82562e+00 -3.28181e+00 -3.12061e+00 -3.44302e+00
8.96000e+03 2.20000e+01 -2.85100e+00 -2.57581e+00 -3.12620e+00 -3.27460e+00 -3.12439e+00 -3.42481e+00
9.28000e+03 2.30000e+01 -2.70886e+00 -2.15311e+00 -3.26461e+00 -3.26679e+00 -3.12727e+00 -3.40632e+00
9.60000e+03 2.40000e+01 -2.71529e+00 -2.53947e+00 -2.89111e+00 -3.25844e+00 -3.12915e+00 -3.38773e+00
9.92000e+03 2.40000e+01 -2.71529e+00 -2.53947e+00 -2.89111e+00 -3.24955e+00 -3.12994e+00 -3.36916e+00
1.02400e+04 2.50000e+01 -2.64797e+00 -2.46137e+00 -2.83456e+00 -3.24013e+00 -3.12953e+00 -3.35074e+00
1.05600e+04 2.60000e+01 -2.68130e+00 -2.40242e+00 -2.96019e+00 -3.23017e+00 -3.12781e+00 -3.33253e+00
1.08800e+04 2.70000e+01 -2.68156e+00 -2.34026e+00 -3.02285e+00 -3.21962e+00 -3.12465e+00 -3.31458e+00
1.12000e+04 2.80000e+01 -2.66970e+00 -2.35015e+00 -2.98926e+00 -3.20841e+00 -3.11992e+00 -3.29690e+00
1.15200e+04 2.80000e+01 -2.66970e+00 -2.35015e+00 -2.98926e+00 -3.19648e+00 -3.11347e+00 -3.27949e+00
1.18400e+04 2.90000e+01 -2.61044e+00 -2.28301e+00 -2.93787e+00 -3.18376e+00 -3.10521e+00 -3.26231e+00
1.21600e+04 3.00000e+01 -2.71809e+00 -2.47760e+00 -2.95857e+00 -3.17020e+00 -3.09507e+00 -3.24533e+00
1.24800e+04 3.10000e+01 -2.75916e+00 -2.38054e+00 -3.13778e+00 -3.15576e+00 -3.08302e+00 -3.22849e+00
1.28000e+04 3.20000e+01 -2.61486e+00 -2.44556e+00 -2.78415e+00 -3.14041e+00 -3.06912e+00 -3.21170e+00
1.31200e+04 3.20000e+01 -2.61486e+00 -2.44556e+00 -2.78415e+00 -3.12417e+00 -3.05346e+00 -3.19489e+00
1.34400e+04 3.30000e+01 -2.51144e+00 -1.99571e+00 -3.02718e+00 -3.10708e+00 -3.03619e+00 -3.17798e+00
1.37600e+04 3.40000e+01 -2.62360e+00 -2.28435e+00 -2.96285e+00 -3.08920e+00 -3.01748e+00 -3.16091e+00
1.40800e+04 3.50000e+01 -2.55469e+00 -2.28132e+00 -2.82806e+00 -3.07061e+00 -2.99758e+00 -3.14364e+00
1.44000e+04 3.60000e+01 -2.44189e+00 -2.27221e+00 -2.61158e+00 -3.05143e+00 -2.97670e+00 -3.12615e+00
1.47200e+04 3.60000e+01 -2.44189e+00 -2.27221e+00 -2.61158e+00 -3.03177e+00 -2.95508e+00 -3.10847e+00
1.50400e+04 3.70000e+01 -2.39839e+00 -2.06339e+00 -2.73339e+00 -3.01180e+00 -2.93297e+00 -3.09062e+00
1.53600e+04 3.80000e+01 -2.74292e+00 -2.29393e+00 -3.19191e+00 -2.99163e+00 -2.91061e+00 -3.07266e+00
1.56800e+04 3.90000e+01 -2.29186e+00 -1.74256e+00 -2.84116e+00 -2.97144e+00 -2.88819e+00 -3.05469e+00
1.60000e+04 4.00000e+01 -2.24271e+00 -1.74914e+00 -2.73628e+00 -2.95135e+00 -2.86589e+00 -3.03680e+00
1.63200e+04 4.00000e+01 -2.24271e+00 -1.74914e+00 -2.73628e+00 -2.93148e+00 -2.84386e+00 -3.01911e+00
1.66400e+04 4.10000e+01 -2.23047e+00 -1.91746e+00 -2.54347e+00 -2.91195e+00 -2.82217e+00 -3.00173e+00
1.69600e+04 4.20000e+01 -2.42366e+00 -2.17071e+00 -2.67661e+00 -2.89283e+00 -2.80086e+00 -2.98480e+00
1.72800e+04 4.30000e+01 -2.36060e+00 -2.23064e+00 -2.49056e+00 -2.87417e+00 -2.77994e+00 -2.96840e+00
1.76000e+04 4.40000e+01 -2.59690e+00 -2.17634e+00 -3.01746e+00 -2.85600e+00 -2.75934e+00 -2.95265e+00
1.79200e+04 4.40000e+01 -2.59690e+00 -2.17634e+00 -3.01746e+00 -2.83831e+00 -2.73901e+00 -2.93762e+00
1.82400e+04 4.50000e+01 -2.36203e+00 -2.05617e+00 -2.66789e+00 -2.82110e+00 -2.71885e+00 -2.92335e+00
1.85600e+04 4.60000e+01 -2.33209e+00 -2.16214e+00 -2.50204e+00 -2.80430e+00 -2.69875e+00 -2.90985e+00
1.88800e+04 4.70000e+01 -2.43758e+00 -2.10391e+00 -2.77124e+00 -2.78784e+00 -2.67862e+00 -2.89706e+00
1.92000e+04 4.80000e+01 -2.08098e+00 -1.80251e+00 -2.35944e+00 -2.77164e+00 -2.65839e+00 -2.88489e+00
1.95200e+04 4.80000e+01 -2.08098e+00 -1.80251e+00 -2.35944e+00 -2.75561e+00 -2.63803e+00 -2.87319e+00
1.98400e+04 4.90000e+01 -2.39591e+00 -2.03526e+00 -2.75656e+00 -2.73967e+00 -2.61755e+00 -2.86179e+00
2.01600e+04 5.00000e+01 -2.13311e+00 -1.89157e+00 -2.37465e+00 -2.72373e+00 -2.59697e+00 -2.85049e+00
2.04800e+04 5.10000e+01 -2.36446e+00 -1.98285e+00 -2.74608e+00 -2.70775e+00 -2.57636e+00 -2.83915e+00
2.08000e+04 5.20000e+01 -2.11354e+00 -1.83297e+00 -2.39410e+00 -2.69169e+00 -2.55578e+00 -2.82760e+00
2.11200e+04 5.20000e+01 -2.11354e+00 -1.83297e+00 -2.39410e+00 -2.67555e+00 -2.53534e+00 -2.81576e+00
2.14400e+04 5.30000e+01 -2.08109e+00 -1.82104e+00 -2.34114e+00 -2.65935e+00 -2.51513e+00 -2.80357e+00
2.17600e+04 5.40000e+01 -2.25274e+00 -2.03453e+00 -2.47095e+00 -2.64312e+00 -2.49523e+00 -2.79100e+00
2.20800e+04 5.50000e+01 -2.08867e+00 -1.94500e+00 -2.23235e+00 -2.62690e+00 -2.47574e+00 -2.77806e+00
2.24000e+04 5.60000e+01 -2.15820e+00 -1.63087e+00 -2.68554e+00 -2.61075e+00 -2.45671e+00 -2.76479e+00
2.27200e+04 5.60000e+01 -2.15820e+00 -1.63087e+00 -2.68554e+00 -2.59470e+00 -2.43820e+00 -2.75121e+00
2.30400e+04 5.70000e+01 -2.15811e+00 -1.83150e+00 -2.48473e+00 -2.57880e+00 -2.42022e+00 -2.73737e+00
2.33600e+04 5.80000e+01 -1.98396e+00 -1.74890e+00 -2.21902e+00 -2.56305e+00 -2.40279e+00 -2.72331e+00
2.36800e+04 5.90000e+01 -2.17267e+00 -1.85554e+00 -2.48980e+00 -2.54747e+00 -2.38588e+00 -2.70907e+00
2.40000e+04 6.00000e+01 -2.15361e+00 -1.77407e+00 -2.53316e+00 -2.53206e+00 -2.36948e+00 -2.69465e+00
2.43200e+04 6.00000e+01 -2.15361e+00 -1.77407e+00 -2.53316e+00 -2.51681e+00 -2.35356e+00 -2.68005e+00
2.46400e+04 6.10000e+01 -1.97916e+00 -1.75041e+00 -2.20791e+00 -2.50166e+00 -2.33806e+00 -2.66526e+00
2.49600e+04 6.20000e+01 -2.13749e+00 -1.96081e+00 -2.31416e+00 -2.48662e+00 -2.32298e+00 -2.65025e+00
2.52800e+04 6.30000e+01 -2.35966e+00 -2.01200e+00 -2.70732e+00 -2.47163e+00 -2.30826e+00 -2.63499e+00
2.56000e+04 6.40000e+01 -2.18552e+00 -1.80963e+00 -2.56140e+00 -2.45666e+00 -2.29388e+00 -2.61944e+00
2.59200e+04 6.40000e+01 -2.18552e+00 -1.80963e+00 -2.56140e+00 -2.44169e+00 -2.27980e+00 -2.60359e+00
2.62400e+04 6.50000e+01 -1.95694e+00 -1.61797e+00 -2.29590e+00 -2.42671e+00 -2.26599e+00 -2.58743e+00
2.65600e+04 6.60000e+01 -2.04860e+00 -1.84871e+00 -2.24848e+00 -2.41170e+00 -2.25240e+00 -2.57100e+00
2.68800e+04 6.70000e+01 -2.06201e+00 -1.89827e+00 -2.22575e+00 -2.39667e+00 -2.23899e+00 -2.55434e+00
2.72000e+04 6.80000e+01 -1.86627e+00 -1.55781e+00 -2.17473e+00 -2.38163e+00 -2.22572e+00 -2.53754e+00
2.75200e+04 6.80000e+01 -1.86627e+00 -1.55781e+00 -2.17473e+00 -2.36661e+00 -2.21255e+00 -2.52068e+00
2.78400e+04 6.90000e+01 -1.97271e+00 -1.89028e+00 -2.05514e+00 -2.35168e+00 -2.19949e+00 -2.50387e+00
2.81600e+04 7.00000e+01 -1.84730e+00 -1.73454e+00 -1.96007e+00 -2.33688e+00 -2.18655e+00 -2.48721e+00
2.84800e+04 7.10000e+01 -1.83146e+00 -1.67902e+00 -1.98390e+00 -2.32229e+00 -2.17377e+00 -2.47081e+00
2.88000e+04 7.20000e+01 -1.94460e+00 -1.72172e+00 -2.16748e+00 -2.30799e+00 -2.16121e+00 -2.45477e+00
2.91200e+04 7.20000e+01 -1.94460e+00 -1.72172e+00 -2.16748e+00 -2.29405e+00 -2.14893e+00 -2.43917e+00
2.94400e+04 7.30000e+01 -1.75217e+00 -1.40777e+00 -2.09657e+00 -2.28052e+00 -2.13698e+00 -2.42406e+00
2.97600e+04 7.40000e+01 -1.97133e+00 -1.65136e+00 -2.29130e+00 -2.26744e+00 -2.12541e+00 -2.40948e+00
3.00800e+04 7.50000e+01 -1.80572e+00 -1.51847e+00 -2.09297e+00 -2.25483e+00 -2.11422e+00 -2.39543e+00
3.04000e+04 7.60000e+01 -1.90924e+00 -1.75467e+00 -2.06381e+00 -2.24266e+00 -2.10342e+00 -2.38189e+00
3.07200e+04 7.60000e+01 -1.90924e+00 -1.75467e+00 -2.06381e+00 -2.23089e+00 -2.09299e+00 -2.36880e+00
3.10400e+04 7.70000e+01 -1.79168e+00 -1.44208e+00 -2.14127e+00 -2.21945e+00 -2.08285e+00 -2.35605e+00
3.13600e+04 7.80000e+01 -1.86988e+00 -1.71815e+00 -2.02162e+00 -2.20826e+00 -2.07298e+00 -2.34353e+00
3.16800e+04 7.90000e+01 -1.73220e+00 -1.50371e+00 -1.96069e+00 -2.19719e+00 -2.06330e+00 -2.33108e+00
3.20000e+04 8.00000e+01 -1.68471e+00 -1.43594e+00 -1.93348e+00 -2.18616e+00 -2.05376e+00 -2.31856e+00
3.23200e+04 8.00000e+01 -1.68471e+00 -1.43594e+00 -1.93348e+00 -2.17505e+00 -2.04431e+00 -2.30578e+00
3.26400e+04 8.10000e+01 -1.65603e+00 -1.50036e+00 -1.81170e+00 -2.16376e+00 -2.03490e+00 -2.29263e+00
3.29600e+04 8.20000e+01 -1.57919e+00 -1.32471e+00 -1.83367e+00 -2.15224e+00 -2.02550e+00 -2.27899e+00
3.32800e+04 8.30000e+01 -1.77954e+00 -1.44203e+00 -2.11705e+00 -2.14043e+00 -2.01607e+00 -2.26478e+00
3.36000e+04 8.40000e+01 -1.62080e+00 -1.41000e+00 -1.83160e+00 -2.12829e+00 -2.00657e+00 -2.25001e+00
3.39200e+04 8.40000e+01 -1.62080e+00 -1.41000e+00 -1.83160e+00 -2.11582e+00 -1.99695e+00 -2.23469e+00
3.42400e+04 8.50000e+01 -1.55380e+00 -1.33229e+00 -1.77530e+00 -2.10303e+00 -1.98715e+00 -2.21891e+00
3.45600e+04 8.60000e+01 -1.76169e+00 -1.57072e+00 -1.95265e+00 -2.08994e+00 -1.97711e+00 -2.20277e+00
3.48800e+04 8.70000e+01 -1.59495e+00 -1.37957e+00 -1.81033e+00 -2.07656e+00 -1.96678e+00 -2.18635e+00
3.52000e+04 8.80000e+01 -1.58486e+00 -1.33664e+00 -1.83307e+00 -2.06294e+00 -1.95611e+00 -2.16977e+00
3.55200e+04 8.80000e+01 -1.58486e+00 -1.33664e+00 -1.83307e+00 -2.04908e+00 -1.94505e+00 -2.15311e+00
3.58400e+04 8.90000e+01 -1.79855e+00 -1.59614e+00 -2.00097e+00 -2.03500e+00 -1.93359e+00 -2.13641e+00
3.61600e+04 9.00000e+01 -1.75449e+00 -1.46494e+00 -2.04405e+00 -2.02071e+00 -1.92171e+00 -2.11971e+00
3.64800e+04 9.10000e+01 -1.73039e+00 -1.52289e+00 -1.93788e+00 -2.00621e+00 -1.90941e+00 -2.10301e+00
3.68000e+04 9.20000e+01 -1.63320e+00 -1.38932e+00 -1.87708e+00 -1.99151e+00 -1.89672e+00 -2.08631e+00
3.71200e+04 9.20000e+01 -1.63320e+00 -1.38932e+00 -1.87708e+00 -1.97662e+00 -1.88364e+00 -2.06960e+00
3.74400e+04 9.30000e+01 -1.42946e+00 -1.34946e+00 -1.50945e+00 -1.96156e+00 -1.87023e+00 -2.05289e+00
3.77600e+04 9.40000e+01 -1.63122e+00 -1.32542e+00 -1.93701e+00 -1.94634e+00 -1.85654e+00 -2.03615e+00
3.80800e+04 9.50000e+01 -1.72749e+00 -1.54327e+00 -1.91172e+00 -1.93101e+00 -1.84262e+00 -2.01940e+00
3.84000e+04 9.60000e+01 -1.60291e+00 -1.49789e+00 -1.70793e+00 -1.91561e+00 -1.82857e+00 -2.00266e+00
3.87200e+04 9.60000e+01 -1.60291e+00 -1.49789e+00 -1.70793e+00 -1.90024e+00 -1.81451e+00 -1.98596e+00
3.90400e+04 9.70000e+01 -1.50262e+00 -1.17222e+00 -1.83303e+00 -1.88495e+00 -1.80054e+00 -1.96936e+00
3.93600e+04 9.80000e+01 -1.69690e+00 -1.43715e+00 -1.95666e+00 -1.86985e+00 -1.78680e+00 -1.95290e+00
3.96800e+04 9.90000e+01 -1.52401e+00 -1.36826e+00 -1.67977e+00 -1.85503e+00 -1.77341e+00 -1.93666e+00
4.00000e+04 1.00000e+02 -1.51137e+00 -1.38740e+00 -1.63533e+00 -1.84058e+00 -1.76047e+00 -1.92069e+00
4.03200e+04 1.00000e+02 -1.51137e+00 -1.38740e+00 -1.63533e+00 -1.82657e+00 -1.74807e+00 -1.90506e+00
4.06400e+04 1.01000e+02 -1.39331e+00 -1.19917e+00 -1.58744e+00 -1.81306e+00 -1.73627e+00 -1.88985e+00
4.09600e+04 1.02000e+02 -1.52323e+00 -1.31813e+00 -1.72832e+00 -1.80011e+00 -1.72510e+00 -1.87511e+00
4.12800e+04 1.03000e+02 -1.40559e+00 -1.21568e+00 -1.59550e+00 -1.78772e+00 -1.71454e+00 -1.86090e+00
4.16000e+04 1.04000e+02 -1.55392e+00 -1.33047e+00 -1.77738e+00 -1.77593e+00 -1.70456e+00 -1.84729e+00
4.19200e+04 1.04000e+02 -1.55392e+00 -1.33047e+00 -1.77738e+00 -1.76470e+00 -1.69512e+00 -1.83429e+00
4.22400e+04 1.05000e+02 -1.41328e+00 -1.17187e+00 -1.65468e+00 -1.75403e+00 -1.68613e+00 -1.82194e+00
4.25600e+04 1.06000e+02 -1.25683e+00 -1.14102e+00 -1.37265e+00 -1.74388e+00 -1.67752e+00 -1.81025e+00
4.28800e+04 1.07000e+02 -1.40308e+00 -1.16981e+00 -1.63636e+00 -1.73420e+00 -1.66918e+00 -1.79922e+00
4.32000e+04 1.08000e+02 -1.44688e+00 -1.23301e+00 -1.66075e+00 -1.72492e+00 -1.66102e+00 -1.78882e+00
4.35200e+04 1.08000e+02 -1.44688e+00 -1.23301e+00 -1.66075e+00 -1.71597e+00 -1.65293e+00 -1.77902e+00
4.38400e+04 1.09000e+02 -1.41403e+00 -1.29051e+00 -1.53754e+00 -1.70728e+00 -1.64481e+00 -1.76974e+00
4.41600e+04 1.10000e+02 -1.34323e+00 -1.27819e+00 -1.40827e+00 -1.69874e+00 -1.63655e+00 -1.76094e+00
4.44800e+04 1.11000e+02 -1.42150e+00 -1.23684e+00 -1.60616e+00 -1.69029e+00 -1.62806e+00 -1.75253e+00
4.48000e+04 1.12000e+02 -1.44882e+00 -1.31441e+00 -1.58324e+00 -1.68185e+00 -1.61927e+00 -1.74442e+00
4.51200e+04 1.12000e+02 -1.44882e+00 -1.31441e+00 -1.58324e+00 -1.67332e+00 -1.61011e+00 -1.73653e+00
4.54400e+04 1.13000e+02 -1.52710e+00 -1.29338e+00 -1.76082e+00 -1.66464e+00 -1.60050e+00 -1.72877e+00
4.57600e+04 1.14000e+02 -1.34631e+00 -1.08223e+00 -1.61039e+00 -1.65574e+00 -1.59043e+00 -1.72105e+00
4.60800e+04 1.15000e+02 -1.19919e+00 -1.03250e+00 -1.36587e+00 -1.64658e+00 -1.57988e+00 -1.71329e+00
4.64000e+04 1.16000e+02 -1.47886e+00 -1.35383e+00 -1.60390e+00 -1.63713e+00 -1.56889e+00 -1.70538e+00
4.67200e+04 1.16000e+02 -1.47886e+00 -1.35383e+00 -1.60390e+00 -1.62738e+00 -1.55751e+00 -1.69724e+00
4.70400e+04 1.17000e+02 -1.38726e+00 -1.19770e+00 -1.57683e+00 -1.61731e+00 -1.54585e+00 -1.68877e+00
4.73600e+04 1.18000e+02 -1.32109e+00 -1.18639e+00 -1.45579e+00 -1.60697e+00 -1.53403e+00 -1.67991e+00
4.76800e+04 1.19000e+02 -1.25168e+00 -1.15898e+00 -1.34439e+00 -1.59639e+00 -1.52221e+00 -1.67058e+00
4.80000e+04 1.20000e+02 -1.30109e+00 -1.08376e+00 -1.51842e+00 -1.58564e+00 -1.51055e+00 -1.66074e+00
4.83200e+04 1.20000e+02 -1.30109e+00 -1.08376e+00 -1.51842e+00 -1.57479e+00 -1.49920e+00 -1.65038e+00
4.86400e+04 1.21000e+02 -1.23819e+00 -1.14365e+00 -1.33274e+00 -1.56391e+00 -1.48832e+00 -1.63950e+00
4.89600e+04 1.22000e+02 -1.35626e+00 -1.19298e+00 -1.51954e+00 -1.55308e+00 -1.47802e+00 -1.62813e+00
4.92800e+04 1.23000e+02 -1.29629e+00 -1.11865e+00 -1.47393e+00 -1.54237e+00 -1.46839e+00 -1.61635e+00
4.96000e+04 1.24000e+02 -1.30961e+00 -1.12576e+00 -1.49347e+00 -1.53184e+00 -1.45948e+00 -1.60420e+00
4.99200e+04 1.24000e+02 -1.30961e+00 -1.12576e+00 -1.49347e+00 -1.52156e+00 -1.45129e+00 -1.59182e+00
5.02400e+04 1.25000e+02 -1.26165e+00 -1.07482e+00 -1.44848e+00 -1.51154e+00 -1.44377e+00 -1.57930e+00
5.05600e+04 1.26000e+02 -1.39074e+00 -1.16636e+00 -1.61513e+00 -1.50181e+00 -1.43687e+00 -1.56675e+00
5.08800e+04 1.27000e+02 -1.31779e+00 -1.21744e+00 -1.41814e+00 -1.49237e+00 -1.43047e+00 -1.55427e+00
5.12000e+04 1.28000e+02 -1.29726e+00 -1.18391e+00 -1.41061e+00 -1.48322e+00 -1.42447e+00 -1.54197e+00
5.15200e+04 1.28000e+02 -1.29726e+00 -1.18391e+00 -1.41061e+00 -1.47433e+00 -1.41873e+00 -1.52993e+00
5.18400e+04 1.29000e+02 -1.21033e+00 -9.97068e-01 -1.42360e+00 -1.46567e+00 -1.41314e+00 -1.51820e+00
5.21600e+04 1.30000e+02 -1.29695e+00 -1.04517e+00 -1.54872e+00 -1.45721e+00 -1.40759e+00 -1.50684e+00
5.24800e+04 1.31000e+02 -1.35477e+00 -1.22660e+00 -1.48293e+00 -1.44894e+00 -1.40197e+00 -1.49591e+00
5.28000e+04 1.32000e+02 -1.20401e+00 -1.01760e+00 -1.39042e+00 -1.44082e+00 -1.39620e+00 -1.48544e+00
5.31200e+04 1.32000e+02 -1.20401e+00 -1.01760e+00 -1.39042e+00 -1.43285e+00 -1.39021e+00 -1.47549e+00
5.34400e+04 1.33000e+02 -1.19444e+00 -1.11068e+00 -1.27820e+00 -1.42502e+00 -1.38394e+00 -1.46610e+00
5.37600e+04 1.34000e+02 -1.34356e+00 -1.18064e+00 -1.50647e+00 -1.41733e+00 -1.37736e+00 -1.45731e+00
5.40800e+04 1.35000e+02 -1.51026e+00 -1.19243e+00 -1.82808e+00 -1.40981e+00 -1.37045e+00 -1.44917e+00
5.44000e+04 1.36000e+02 -1.29241e+00 -1.05903e+00 -1.52579e+00 -1.40246e+00 -1.36323e+00 -1.44169e+00
5.47200e+04 1.36000e+02 -1.29241e+00 -1.05903e+00 -1.52579e+00 -1.39530e+00 -1.35572e+00 -1.43488e+00
5.50400e+04 1.37000e+02 -1.16983e+00 -1.04157e+00 -1.29809e+00 -1.38835e+00 -1.34799e+00 -1.42871e+00
5.53600e+04 1.38000e+02 -1.36669e+00 -1.08191e+00 -1.65146e+00 -1.38163e+00 -1.34011e+00 -1.42314e+00
5.56800e+04 1.39000e+02 -1.28878e+00 -1.01720e+00 -1.56037e+00 -1.37513e+00 -1.33217e+00 -1.41810e+00
5.60000e+04 1.40000e+02 -1.21256e+00 -1.05210e+00 -1.37301e+00 -1.36889e+00 -1.32424e+00 -1.41353e+00
5.63200e+04 1.40000e+02 -1.21256e+00 -1.05210e+00 -1.37301e+00 -1.36289e+00 -1.31642e+00 -1.40937e+00
5.66400e+04 1.41000e+02 -1.33392e+00 -1.05643e+00 -1.61140e+00 -1.35716e+00 -1.30876e+00 -1.40555e+00
5.69600e+04 1.42000e+02 -1.40450e+00 -1.20321e+00 -1.60578e+00 -1.35169e+00 -1.30131e+00 -1.40208e+00
5.72800e+04 1.43000e+02 -1.18250e+00 -1.05270e+00 -1.31231e+00 -1.34652e+00 -1.29410e+00 -1.39893e+00
5.76000e+04 1.44000e+02 -1.15323e+00 -1.04453e+00 -1.26192e+00 -1.34164e+00 -1.28713e+00 -1.39615e+00
5.79200e+04 1.44000e+02 -1.15323e+00 -1.04453e+00 -1.26192e+00 -1.33708e+00 -1.28039e+00 -1.39377e+00
5.82400e+04 1.45000e+02 -1.20762e+00 -9.54585e-01 -1.46065e+00 -1.33284e+00 -1.27386e+00 -1.39183e+00
5.85600e+04 1.46000e+02 -1.20700e+00 -9.92742e-01 -1.42126e+00 -1.32894e+00 -1.26749e+00 -1.39039e+00
5.88800e+04 1.47000e+02 -1.07925e+00 -9.13663e-01 -1.24483e+00 -1.32537e+00 -1.26125e+00 -1.38949e+00
5.92000e+04 1.48000e+02 -1.28357e+00 -1.06397e+00 -1.50318e+00 -1.32213e+00 -1.25513e+00 -1.38912e+00
5.95200e+04 1.48000e+02 -1.28357e+00 -1.06397e+00 -1.50318e+00 -1.31920e+00 -1.24911e+00 -1.38928e+00
5.98400e+04 1.49000e+02 -1.11632e+00 -9.78868e-01 -1.25376e+00 -1.31656e+00 -1.24321e+00 -1.38992e+00
6.01600e+04 1.50000e+02 -1.06863e+00 -9.10046e-01 -1.22722e+00 -1.31419e+00 -1.23744e+00 -1.39094e+00
6.04800e+04 1.51000e+02 -1.21529e+00 -1.14495e+00 -1.28562e+00 -1.31204e+00 -1.23185e+00 -1.39222e+00
6.08000e+04 1.52000e+02 -1.07715e+00 -9.17901e-01 -1.23640e+00 -1.31006e+00 -1.22648e+00 -1.39364e+00
6.11200e+04 1.52000e+02 -1.07715e+00 -9.17901e-01 -1.23640e+00 -1.30819e+00 -1.22134e+00 -1.39503e+00
6.14400e+04 1.53000e+02 -1.20031e+00 -1.01412e+00 -1.38651e+00 -1.30635e+00 -1.21646e+00 -1.39625e+00
6.17600e+04 1.54000e+02 -9.55424e-01 -8.45024e-01 -1.06582e+00 -1.30448e+00 -1.21180e+00 -1.39716e+00
6.20800e+04 1.55000e+02 -1.18584e+00 -9.05494e-01 -1.46618e+00 -1.30250e+00 -1.20737e+00 -1.39763e+00
6.24000e+04 1.56000e+02 -1.04784e+00 -9.24461e-01 -1.17122e+00 -1.30033e+00 -1.20309e+00 -1.39757e+00
6.27200e+04 1.56000e+02 -1.04784e+00 -9.24461e-01 -1.17122e+00 -1.29790e+00 -1.19891e+00 -1.39690e+00
6.30400e+04 1.57000e+02 -1.10615e+00 -9.92359e-01 -1.21994e+00 -1.29515e+00 -1.19474e+00 -1.39556e+00
6.33600e+04 1.58000e+02 -1.02983e+00 -9.74209e-01 -1.08544e+00 -1.29203e+00 -1.19051e+00 -1.39355e+00
6.36800e+04 1.59000e+02 -1.10558e+00 -9.89643e-01 -1.22151e+00 -1.28849e+00 -1.18611e+00 -1.39086e+00
6.40000e+04 1.60000e+02 -9.23653e-01 -7.68494e-01 -1.07881e+00 -1.28451e+00 -1.18148e+00 -1.38755e+00
6.43200e+04 1.60000e+02 -9.23653e-01 -7.68494e-01 -1.07881e+00 -1.28008e+00 -1.17653e+00 -1.38363e+00
6.46400e+04 1.61000e+02 -1.04828e+00 -8.86480e-01 -1.21009e+00 -1.27518e+00 -1.17119e+00 -1.37917e+00
6.49600e+04 1.62000e+02 -1.02450e+00 -8.33804e-01 -1.21521e+00 -1.26983e+00 -1.16542e+00 -1.37425e+00
6.52800e+04 1.63000e+02 -1.05142e+00 -7.94602e-01 -1.30823e+00 -1.26405e+00 -1.15917e+00 -1.36892e+00
6.56000e+04 1.64000e+02 -1.04844e+00 -8.36276e-01 -1.26061e+00 -1.25785e+00 -1.15245e+00 -1.36325e+00
6.59200e+04 1.64000e+02 -1.04844e+00 -8.36276e-01 -1.26061e+00 -1.25127e+00 -1.14526e+00 -1.35728e+00
6.62400e+04 1.65000e+02 -1.00869e+00 -8.97018e-01 -1.12036e+00 -1.24435e+00 -1.13764e+00 -1.35106e+00
6.65600e+04 1.66000e+02 -1.01732e+00 -8.96829e-01 -1.13780e+00 -1.23711e+00 -1.12964e+00 -1.34458e+00
6.68800e+04 1.67000e+02 -1.09501e+00 -8.45803e-01 -1.34422e+00 -1.22960e+00 -1.12132e+00 -1.33787e+00
6.72000e+04 1.68000e+02 -9.72630e-01 -7.73207e-01 -1.17205e+00 -1.22184e+00 -1.11278e+00 -1.33090e+00
6.75200e+04 1.68000e+02 -9.72630e-01 -7.73207e-01 -1.17205e+00 -1.21388e+00 -1.10409e+00 -1.32367e+00
6.78400e+04 1.69000e+02 -9.95477e-01 -8.86917e-01 -1.10404e+00 -1.20574e+00 -1.09532e+00 -1.31615e+00
6.81600e+04 1.70000e+02 -1.03908e+00 -8.32780e-01 -1.24539e+00 -1.19746e+00 -1.08657e+00 -1.30835e+00
6.84800e+04 1.71000e+02 -9.52048e-01 -8.04780e-01 -1.09932e+00 -1.18907e+00 -1.07787e+00 -1.30027e+00
6.88000e+04 1.72000e+02 -9.34671e-01 -8.58491e-01 -1.01085e+00 -1.18061e+00 -1.06929e+00 -1.29193e+00
6.91200e+04 1.72000e+02 -9.34671e-01 -8.58491e-01 -1.01085e+00 -1.17213e+00 -1.06087e+00 -1.28338e+00
6.94400e+04 1.73000e+02 -1.04321e+00 -8.54483e-01 -1.23193e+00 -1.16366e+00 -1.05265e+00 -1.27467e+00
6.97600e+04 1.74000e+02 -9.68351e-01 -9.08781e-01 -1.02792e+00 -1.15524e+00 -1.04462e+00 -1.26587e+00
7.00800e+04 1.75000e+02 -9.43970e-01 -8.87771e-01 -1.00017e+00 -1.14693e+00 -1.03680e+00 -1.25706e+00
7.04000e+04 1.76000e+02 -9.16774e-01 -8.07204e-01 -1.02634e+00 -1.13876e+00 -1.02919e+00 -1.24833e+00
7.07200e+04 1.76000e+02 -9.16774e-01 -8.07204e-01 -1.02634e+00 -1.13076e+00 -1.02178e+00 -1.23973e+00
7.10400e+04 1.77000e+02 -9.79961e-01 -8.95304e-01 -1.06462e+00 -1.12297e+00 -1.01458e+00 -1.23135e+00
7.13600e+04 1.78000e+02 -9.33819e-01 -7.87105e-01 -1.08053e+00 -1.11540e+00 -1.00757e+00 -1.22323e+00
7.16800e+04 1.79000e+02 -9.45613e-01 -8.38281e-01 -1.05295e+00 -1.10807e+00 -1.00075e+00 -1.21539e+00
7.20000e+04 1.80000e+02 -1.08012e+00 -9.59476e-01 -1.20077e+00 -1.10099e+00 -9.94143e-01 -1.20784e+00
7.23200e+04 1.80000e+02 -1.08012e+00 -9.59476e-01 -1.20077e+00 -1.09416e+00 -9.87759e-01 -1.20055e+00
7.26400e+04 1.81000e+02 -9.73259e-01 -9.06729e-01 -1.03979e+00 -1.08756e+00 -9.81613e-01 -1.19351e+00
7.29600e+04 1.82000e+02 -9.86551e-01 -8.13682e-01 -1.15942e+00 -1.08119e+00 -9.75729e-01 -1.18665e+00
7.32800e+04 1.83000e+02 -9.90569e-01 -8.22514e-01 -1.15862e+00 -1.07502e+00 -9.70133e-01 -1.17991e+00
7.36000e+04 1.84000e+02 -8.63935e-01 -7.46850e-01 -9.81020e-01 -1.06904e+00 -9.64844e-01 -1.17324e+00
7.39200e+04 1.84000e+02 -8.63935e-01 -7.46850e-01 -9.81020e-01 -1.06323e+00 -9.59884e-01 -1.16657e+00
7.42400e+04 1.85000e+02 -8.70322e-01 -7.66834e-01 -9.73810e-01 -1.05756e+00 -9.55270e-01 -1.15984e+00
7.45600e+04 1.86000e+02 -8.21058e-01 -7.26553e-01 -9.15564e-01 -1.05202e+00 -9.51014e-01 -1.15303e+00
7.48800e+04 1.87000e+02 -8.35503e-01 -7.19557e-01 -9.51449e-01 -1.04662e+00 -9.47128e-01 -1.14611e+00
7.52000e+04 1.88000e+02 -8.67224e-01 -7.87418e-01 -9.47030e-01 -1.04134e+00 -9.43608e-01 -1.13908e+00
7.55200e+04 1.88000e+02 -8.67224e-01 -7.87418e-01 -9.47030e-01 -1.03622e+00 -9.40452e-01 -1.13198e+00
7.58400e+04 1.89000e+02 -9.23195e-01 -7.70533e-01 -1.07586e+00 -1.03124e+00 -9.37639e-01 -1.12484e+00
7.61600e+04 1.90000e+02 -8.86533e-01 -7.82283e-01 -9.90783e-01 -1.02643e+00 -9.35138e-01 -1.11773e+00
7.64800e+04 1.91000e+02 -9.66137e-01 -7.54521e-01 -1.17775e+00 -1.02180e+00 -9.32905e-01 -1.11069e+00
7.68000e+04 1.92000e+02 -8.77585e-01 -7.43800e-01 -1.01137e+00 -1.01734e+00 -9.30878e-01 -1.10380e+00
7.71200e+04 1.92000e+02 -8.77585e-01 -7.43800e-01 -1.01137e+00 -1.01304e+00 -9.28982e-01 -1.09710e+00
7.74400e+04 1.93000e+02 -8.62168e-01 -7.11085e-01 -1.01325e+00 -1.00887e+00 -9.27135e-01 -1.09061e+00
7.77600e+04 1.94000e+02 -8.70005e-01 -7.58810e-01 -9.81200e-01 -1.00481e+00 -9.25244e-01 -1.08437e+00
7.80800e+04 1.95000e+02 -8.42341e-01 -7.63536e-01 -9.21146e-01 -1.00079e+00 -9.23224e-01 -1.07835e+00
7.84000e+04 1.96000e+02 -8.48044e-01 -7.31038e-01 -9.65049e-01 -9.96774e-01 -9.20990e-01 -1.07256e+00
7.87200e+04 1.96000e+02 -8.48044e-01 -7.31038e-01 -9.65049e-01 -9.92716e-01 -9.18471e-01 -1.06696e+00
7.90400e+04 1.97000e+02 -8.86313e-01 -7.61839e-01 -1.01079e+00 -9.88576e-01 -9.15609e-01 -1.06154e+00
7.93600e+04 1.98000e+02 -9.45467e-01 -8.05159e-01 -1.08578e+00 -9.84332e-01 -9.12366e-01 -1.05630e+00
7.96800e+04 1.99000e+02 -8.56084e-01 -7.79428e-01 -9.32741e-01 -9.79966e-01 -9.08721e-01 -1.05121e+00
8.00000e+04 2.00000e+02 -7.81831e-01 -6.58217e-01 -9.05444e-01 -9.75481e-01 -9.04670e-01 -1.04629e+00
8.03200e+04 2.00000e+02 -7.81831e-01 -6.58217e-01 -9.05444e-01 -9.70886e-01 -9.00228e-01 -1.04154e+00
8.06400e+04 2.01000e+02 -7.95122e-01 -7.06696e-01 -8.83548e-01 -9.66196e-01 -8.95430e-01 -1.03696e+00
8.09600e+04 2.02000e+02 -8.18500e-01 -7.59059e-01 -8.77942e-01 -9.61438e-01 -8.90321e-01 -1.03255e+00
8.12800e+04 2.03000e+02 -8.35093e-01 -7.49498e-01 -9.20688e-01 -9.56636e-01 -8.84964e-01 -1.02831e+00
8.16000e+04 2.04000e+02 -8.82607e-01 -7.55197e-01 -1.01002e+00 -9.51823e-01 -8.79425e-01 -1.02422e+00
8.19200e+04 2.04000e+02 -8.82607e-01 -7.55197e-01 -1.01002e+00 -9.47030e-01 -8.73780e-01 -1.02028e+00
8.22400e+04 2.05000e+02 -9.26362e-01 -8.35589e-01 -1.01714e+00 -9.42281e-01 -8.68106e-01 -1.01646e+00
8.25600e+04 2.06000e+02 -8.88801e-01 -7.80058e-01 -9.97544e-01 -9.37602e-01 -8.62473e-01 -1.01273e+00
8.28800e+04 2.07000e+02 -7.85269e-01 -6.95971e-01 -8.74567e-01 -9.33011e-01 -8.56947e-01 -1.00908e+00
8.32000e+04 2.08000e+02 -7.88710e-01 -5.95291e-01 -9.82129e-01 -9.28518e-01 -8.51582e-01 -1.00546e+00
8.35200e+04 2.08000e+02 -7.88710e-01 -5.95291e-01 -9.82129e-01 -9.24128e-01 -8.46420e-01 -1.00184e+00
8.38400e+04 2.09000e+02 -9.29617e-01 -7.28044e-01 -1.13119e+00 -9.19840e-01 -8.41496e-01 -9.98185e-01
8.41600e+04 2.10000e+02 -7.72280e-01 -6.83921e-01 -8.60639e-01 -9.15651e-01 -8.36833e-01 -9.94469e-01
8.44800e+04 2.11000e+02 -7.73810e-01 -5.74221e-01 -9.73399e-01 -9.11558e-01 -8.32449e-01 -9.90666e-01
8.48000e+04 2.12000e+02 -9.04518e-01 -7.40638e-01 -1.06840e+00 -9.07555e-01 -8.28360e-01 -9.86751e-01
8.51200e+04 2.12000e+02 -9.04518e-01 -7.40638e-01 -1.06840e+00 -9.03651e-01 -8.24570e-01 -9.82732e-01
8.54400e+04 2.13000e+02 -8.68141e-01 -7.87150e-01 -9.49132e-01 -8.99848e-01 -8.21081e-01 -9.78615e-01
8.57600e+04 2.14000e+02 -7.99088e-01 -6.43149e-01 -9.55028e-01 -8.96152e-01 -8.17882e-01 -9.74423e-01
8.60800e+04 2.15000e+02 -8.26620e-01 -6.49833e-01 -1.00341e+00 -8.92580e-01 -8.14952e-01 -9.70209e-01
8.64000e+04 2.16000e+02 -8.30044e-01 -6.95715e-01 -9.64373e-01 -8.89135e-01 -8.12254e-01 -9.66017e-01
8.67200e+04 2.16000e+02 -8.30044e-01 -6.95715e-01 -9.64373e-01 -8.85827e-01 -8.09742e-01 -9.61913e-01
8.70400e+04 2.17000e+02 -7.54321e-01 -6.73741e-01 -8.34902e-01 -8.82658e-01 -8.07357e-01 -9.57959e-01
8.73600e+04 2.18000e+02 -7.72260e-01 -6.29329e-01 -9.15191e-01 -8.79631e-01 -8.05033e-01 -9.54230e-01
8.76800e+04 2.19000e+02 -7.87485e-01 -6.56172e-01 -9.18798e-01 -8.76743e-01 -8.02706e-01 -9.50779e-01
8.80000e+04 2.20000e+02 -8.46806e-01 -6.75800e-01 -1.01781e+00 -8.73992e-01 -8.00312e-01 -9.47672e-01
8.83200e+04 2.20000e+02 -8.46806e-01 -6.75800e-01 -1.01781e+00 -8.71371e-01 -7.97797e-01 -9.44944e-01
8.86400e+04 2.21000e+02 -8.62601e-01 -7.72133e-01 -9.53069e-01 -8.68872e-01 -7.95117e-01 -9.42626e-01
8.89600e+04 2.22000e+02 -8.69474e-01 -6.30954e-01 -1.10799e+00 -8.66488e-01 -7.92238e-01 -9.40739e-01
8.92800e+04 2.23000e+02 -7.52433e-01 -6.65201e-01 -8.39666e-01 -8.64207e-01 -7.89144e-01 -9.39271e-01
8.96000e+04 2.24000e+02 -7.90456e-01 -6.74142e-01 -9.06771e-01 -8.62013e-01 -7.85828e-01 -9.38198e-01
8.99200e+04 2.24000e+02 -7.90456e-01 -6.74142e-01 -9.06771e-01 -8.59888e-01 -7.82297e-01 -9.37478e-01
9.02400e+04 2.25000e+02 -7.77582e-01 -6.46057e-01 -9.09106e-01 -8.57814e-01 -7.78566e-01 -9.37063e-01
9.05600e+04 2.26000e+02 -7.72357e-01 -6.56756e-01 -8.87958e-01 -8.55771e-01 -7.74660e-01 -9.36881e-01
9.08800e+04 2.27000e+02 -7.35967e-01 -6.60868e-01 -8.11065e-01 -8.53743e-01 -7.70610e-01 -9.36875e-01
9.12000e+04 2.28000e+02 -8.01997e-01 -7.13781e-01 -8.90212e-01 -8.51717e-01 -7.66453e-01 -9.36982e-01
9.15200e+04 2.28000e+02 -8.01997e-01 -7.13781e-01 -8.90212e-01 -8.49689e-01 -7.62223e-01 -9.37155e-01
9.18400e+04 2.29000e+02 -8.08281e-01 -7.42242e-01 -8.74319e-01 -8.47653e-01 -7.57963e-01 -9.37344e-01
9.21600e+04 2.30000e+02 -7.47233e-01 -6.80157e-01 -8.14310e-01 -8.45617e-01 -7.53705e-01 -9.37528e-01
9.24800e+04 2.31000e+02 -7.76682e-01 -7.02678e-01 -8.50686e-01 -8.43579e-01 -7.49487e-01 -9.37671e-01
9.28000e+04 2.32000e+02 -7.25389e-01 -6.36593e-01 -8.14185e-01 -8.41548e-01 -7.45339e-01 -9.37756e-01
9.31200e+04 2.32000e+02 -7.25389e-01 -6.36593e-01 -8.14185e-01 -8.39523e-01 -7.41290e-01 -9.37755e-01
9.34400e+04 2.33000e+02 -8.01000e-01 -6.85146e-01 -9.16854e-01 -8.37503e-01 -7.37368e-01 -9.37638e-01
9.37600e+04 2.34000e+02 -7.77018e-01 -7.35821e-01 -8.18215e-01 -8.35486e-01 -7.33596e-01 -9.37375e-01
9.40800e+04 2.35000e+02 -6.50051e-01 -5.50308e-01 -7.49795e-01 -8.33463e-01 -7.30005e-01 -9.36921e-01
9.44000e+04 2.36000e+02 -7.61252e-01 -6.55356e-01 -8.67149e-01 -8.31428e-01 -7.26620e-01 -9.36236e-01
9.47200e+04 2.36000e+02 -7.61252e-01 -6.55356e-01 -8.67149e-01 -8.29368e-01 -7.23475e-01 -9.35260e-01
9.50400e+04 2.37000e+02 -8.58242e-01 -7.08810e-01 -1.00767e+00 -8.27276e-01 -7.20591e-01 -9.33962e-01
9.53600e+04 2.38000e+02 -7.32386e-01 -6.43477e-01 -8.21295e-01 -8.25141e-01 -7.17995e-01 -9.32288e-01
9.56800e+04 2.39000e+02 -7.36754e-01 -6.31852e-01 -8.41656e-01 -8.22955e-01 -7.15705e-01 -9.30206e-01
9.60000e+04 2.40000e+02 -7.78467e-01 -7.22267e-01 -8.34666e-01 -8.20717e-01 -7.13730e-01 -9.27704e-01
9.63200e+04 2.40000e+02 -7.78467e-01 -7.22267e-01 -8.34666e-01 -8.18420e-01 -7.12072e-01 -9.24768e-01
9.66400e+04 2.41000e+02 -7.12505e-01 -5.74178e-01 -8.50831e-01 -8.16058e-01 -7.10728e-01 -9.21387e-01
9.69600e+04 2.42000e+02 -7.00382e-01 -6.35011e-01 -7.65753e-01 -8.13636e-01 -7.09678e-01 -9.17594e-01
9.72800e+04 2.43000e+02 -6.49443e-01 -5.63745e-01 -7.35141e-01 -8.11152e-01 -7.08900e-01 -9.13403e-01
9.76000e+04 2.44000e+02 -7.04504e-01 -6.05349e-01 -8.03660e-01 -8.08613e-01 -7.08359e-01 -9.08866e-01
9.79200e+04 2.44000e+02 -7.04504e-01 -6.05349e-01 -8.03660e-01 -8.06027e-01 -7.08019e-01 -9.04036e-01
9.82400e+04 2.45000e+02 -6.92657e-01 -6.30149e-01 -7.55165e-01 -8.03406e-01 -7.07835e-01 -8.98977e-01
9.85600e+04 2.46000e+02 -7.01097e-01 -6.04991e-01 -7.97203e-01 -8.00762e-01 -7.07765e-01 -8.93758e-01
9.88800e+04 2.47000e+02 -7.25035e-01 -6.53402e-01 -7.96667e-01 -7.98109e-01 -7.07766e-01 -8.88451e-01
9.92000e+04 2.48000e+02 -7.57593e-01 -6.93224e-01 -8.21961e-01 -7.95458e-01 -7.07794e-01 -8.83122e-01
9.95200e+04 2.48000e+02 -7.57593e-01 -6.93224e-01 -8.21961e-01 -7.92815e-01 -7.07803e-01 -8.77827e-01
9.98400e+04 2.49000e+02 -6.66556e-01 -5.81058e-01 -7.52054e-01 -7.90183e-01 -7.07750e-01 -8.72616e-01
1.00160e+05 2.50000e+02 -6.91463e-01 -5.80579e-01 -8.02347e-01 -7.87556e-01 -7.07589e-01 -8.67523e-01
1.00480e+05 2.51000e+02 -6.41568e-01 -5.74090e-01 -7.09045e-01 -7.84923e-01 -7.07278e-01 -8.62569e-01
1.00800e+05 2.52000e+02 -6.64356e-01 -6.45545e-01 -6.83166e-01 -7.82269e-01 -7.06773e-01 -8.57764e-01
1.01120e+05 2.52000e+02 -6.64356e-01 -6.45545e-01 -6.83166e-01 -7.79575e-01 -7.06040e-01 -8.53111e-01
1.01440e+05 2.53000e+02 -7.25407e-01 -6.31307e-01 -8.19507e-01 -7.76826e-01 -7.05052e-01 -8.48600e-01
1.01760e+05 2.54000e+02 -7.09585e-01 -6.70668e-01 -7.48503e-01 -7.74007e-01 -7.03793e-01 -8.44221e-01
1.02080e+05 2.55000e+02 -6.72406e-01 -5.51500e-01 -7.93312e-01 -7.71108e-01 -7.02260e-01 -8.39957e-01
1.02400e+05 2.56000e+02 -5.75623e-01 -5.24625e-01 -6.26621e-01 -7.68127e-01 -7.00460e-01 -8.35795e-01
1.02720e+05 2.56000e+02 -5.75623e-01 -5.24625e-01 -6.26621e-01 -7.65063e-01 -6.98411e-01 -8.31716e-01
1.03040e+05 2.57000e+02 -6.45816e-01 -5.58962e-01 -7.32670e-01 -7.61922e-01 -6.96139e-01 -8.27704e-01
1.03360e+05 2.58000e+02 -7.31621e-01 -6.42813e-01 -8.20430e-01 -7.58710e-01 -6.93680e-01 -8.23740e-01
1.03680e+05 2.59000e+02 -6.84209e-01 -6.26119e-01 -7.42299e-01 -7.55439e-01 -6.91072e-01 -8.19806e-01
1.04000e+05 2.60000e+02 -6.93057e-01 -6.00918e-01 -7.85195e-01 -7.52119e-01 -6.88362e-01 -8.15877e-01
1.04320e+05 2.60000e+02 -6.93057e-01 -6.00918e-01 -7.85195e-01 -7.48764e-01 -6.85600e-01 -8.11928e-01
1.04640e+05 2.61000e+02 -7.31611e-01 -6.70054e-01 -7.93168e-01 -7.45386e-01 -6.82840e-01 -8.07931e-01
1.04960e+05 2.62000e+02 -6.80393e-01 -6.21944e-01 -7.38842e-01 -7.41994e-01 -6.80132e-01 -8.03856e-01
1.05280e+05 2.63000e+02 -6.66222e-01 -6.02657e-01 -7.29787e-01 -7.38599e-01 -6.77523e-01 -7.99675e-01
1.05600e+05 2.64000e+02 -6.23879e-01 -5.37502e-01 -7.10255e-01 -7.35207e-01 -6.75049e-01 -7.95366e-01
1.05920e+05 2.64000e+02 -6.23879e-01 -5.37502e-01 -7.10255e-01 -7.31826e-01 -6.72735e-01 -7.90918e-01
1.06240e+05 2.65000e+02 -6.62360e-01 -6.30825e-01 -6.93896e-01 -7.28464e-01 -6.70596e-01 -7.86332e-01
1.06560e+05 2.66000e+02 -6.01780e-01 -5.60145e-01 -6.43415e-01 -7.25130e-01 -6.68633e-01 -7.81628e-01
1.06880e+05 2.67000e+02 -7.09822e-01 -6.07406e-01 -8.12237e-01 -7.21840e-01 -6.66838e-01 -7.76841e-01
1.07200e+05 2.68000e+02 -6.66536e-01 -5.68241e-01 -7.64830e-01 -7.18609e-01 -6.65196e-01 -7.72022e-01
1.07520e+05 2.68000e+02 -6.66536e-01 -5.68241e-01 -7.64830e-01 -7.15458e-01 -6.63685e-01 -7.67231e-01
1.07840e+05 2.69000e+02 -6.50250e-01 -5.89942e-01 -7.10559e-01 -7.12407e-01 -6.62281e-01 -7.62533e-01
1.08160e+05 2.70000e+02 -6.64630e-01 -5.75140e-01 -7.54120e-01 -7.09475e-01 -6.60956e-01 -7.57994e-01
1.08480e+05 2.71000e+02 -7.35843e-01 -5.86677e-01 -8.85009e-01 -7.06678e-01 -6.59686e-01 -7.53670e-01
1.08800e+05 2.72000e+02 -6.44651e-01 -6.09326e-01 -6.79976e-01 -7.04023e-01 -6.58444e-01 -7.49603e-01
1.09120e+05 2.72000e+02 -6.44651e-01 -6.09326e-01 -6.79976e-01 -7.01515e-01 -6.57209e-01 -7.45821e-01
1.09440e+05 2.73000e+02 -6.24394e-01 -5.27881e-01 -7.20907e-01 -6.99150e-01 -6.55963e-01 -7.42337e-01
1.09760e+05 2.74000e+02 -6.84590e-01 -5.73294e-01 -7.95887e-01 -6.96920e-01 -6.54694e-01 -7.39147e-01
1.10080e+05 2.75000e+02 -6.47815e-01 -6.23666e-01 -6.71964e-01 -6.94814e-01 -6.53394e-01 -7.36235e-01
1.10400e+05 2.76000e+02 -6.55627e-01 -5.75825e-01 -7.35429e-01 -6.92819e-01 -6.52061e-01 -7.33577e-01
1.10720e+05 2.76000e+02 -6.55627e-01 -5.75825e-01 -7.35429e-01 -6.90923e-01 -6.50702e-01 -7.31144e-01
1.11040e+05 2.77000e+02 -6.18681e-01 -5.76890e-01 -6.60473e-01 -6.89116e-01 -6.49327e-01 -7.28906e-01
1.11360e+05 2.78000e+02 -6.79106e-01 -6.09892e-01 -7.48320e-01 -6.87391e-01 -6.47949e-01 -7.26833e-01
1.11680e+05 2.79000e+02 -6.68845e-01 -6.11479e-01 -7.26211e-01 -6.85743e-01 -6.46583e-01 -7.24902e-01
1.12000e+05 2.80000e+02 -6.72034e-01 -5.88089e-01 -7.55979e-01 -6.84169e-01 -6.45244e-01 -7.23094e-01
1.12320e+05 2.80000e+02 -6.72034e-01 -5.88089e-01 -7.55979e-01 -6.82668e-01 -6.43939e-01 -7.21397e-01
1.12640e+05 2.81000e+02 -6.04420e-01 -5.73463e-01 -6.35377e-01 -6.81239e-01 -6.42675e-01 -7.19803e-01
1.12960e+05 2.82000e+02 -5.99793e-01 -5.42873e-01 -6.56713e-01 -6.79880e-01 -6.41451e-01 -7.18309e-01
1.13280e+05 2.83000e+02 -6.43393e-01 -6.14902e-01 -6.71883e-01 -6.78588e-01 -6.40262e-01 -7.16913e-01
1.13600e+05 2.84000e+02 -6.05664e-01 -5.35196e-01 -6.76132e-01 -6.77358e-01 -6.39103e-01 -7.15612e-01
1.13920e+05 2.84000e+02 -6.05664e-01 -5.35196e-01 -6.76132e-01 -6.76185e-01 -6.37965e-01 -7.14404e-01
1.14240e+05 2.85000e+02 -6.22688e-01 -5.65138e-01 -6.80238e-01 -6.75062e-01 -6.36844e-01 -7.13279e-01
1.14560e+05 2.86000e+02 -6.32753e-01 -5.90330e-01 -6.75175e-01 -6.73982e-01 -6.35738e-01 -7.12227e-01
1.14880e+05 2.87000e+02 -6.65431e-01 -6.23402e-01 -7.07461e-01 -6.72938e-01 -6.34646e-01 -7.11230e-01
1.15200e+05 2.88000e+02 -6.91303e-01 -6.09513e-01 -7.73094e-01 -6.71920e-01 -6.33572e-01 -7.10268e-01
1.15520e+05 2.88000e+02 -6.91303e-01 -6.09513e-01 -7.73094e-01 -6.70917e-01 -6.32520e-01 -7.09315e-01
1.15840e+05 2.89000e+02 -6.06706e-01 -5.34946e-01 -6.78466e-01 -6.69918e-01 -6.31496e-01 -7.08340e-01
1.16160e+05 2.90000e+02 -6.69717e-01 -5.81409e-01 -7.58024e-01 -6.68906e-01 -6.30502e-01 -7.07311e-01
1.16480e+05 2.91000e+02 -6.11133e-01 -5.71075e-01 -6.51190e-01 -6.67869e-01 -6.29543e-01 -7.06195e-01
1.16800e+05 2.92000e+02 -6.13488e-01 -5.57236e-01 -6.69740e-01 -6.66791e-01 -6.28619e-01 -7.04964e-01
1.17120e+05 2.92000e+02 -6.13488e-01 -5.57236e-01 -6.69740e-01 -6.65661e-01 -6.27729e-01 -7.03593e-01
1.17440e+05 2.93000e+02 -6.14618e-01 -5.24887e-01 -7.04350e-01 -6.64470e-01 -6.26871e-01 -7.02069e-01
1.17760e+05 2.94000e+02 -6.40158e-01 -5.70348e-01 -7.09968e-01 -6.63215e-01 -6.26042e-01 -7.00388e-01
1.18080e+05 2.95000e+02 -6.73024e-01 -5.30077e-01 -8.15972e-01 -6.61900e-01 -6.25241e-01 -6.98559e-01
1.18400e+05 2.96000e+02 -5.84631e-01 -5.47528e-01 -6.21734e-01 -6.60533e-01 -6.24465e-01 -6.96601e-01
1.18720e+05 2.96000e+02 -5.84631e-01 -5.47528e-01 -6.21734e-01 -6.59127e-01 -6.23715e-01 -6.94540e-01
1.19040e+05 2.97000e+02 -6.29415e-01 -5.49163e-01 -7.09668e-01 -6.57700e-01 -6.22989e-01 -6.92410e-01
1.19360e+05 2.98000e+02 -6.45541e-01 -5.34846e-01 -7.56237e-01 -6.56267e-01 -6.22290e-01 -6.90244e-01
1.19680e+05 2.99000e+02 -6.64490e-01 -5.99033e-01 -7.29948e-01 -6.54845e-01 -6.21613e-01 -6.88077e-01
1.20000e+05 3.00000e+02 -6.22154e-01 -5.65345e-01 -6.78964e-01 -6.53448e-01 -6.20952e-01 -6.85945e-01
1.20320e+05 3.00000e+02 -6.22154e-01 -5.65345e-01 -6.78964e-01 -6.52089e-01 -6.20299e-01 -6.83878e-01
1.20640e+05 3.01000e+02 -6.49599e-01 -5.92619e-01 -7.06579e-01 -6.50774e-01 -6.19639e-01 -6.81908e-01
1.20960e+05 3.02000e+02 -5.95119e-01 -5.47019e-01 -6.43219e-01 -6.49510e-01 -6.18960e-01 -6.80060e-01
1.21280e+05 3.03000e+02 -6.25131e-01 -5.30690e-01 -7.19573e-01 -6.48299e-01 -6.18243e-01 -6.78354e-01
1.21600e+05 3.04000e+02 -6.43530e-01 -5.58788e-01 -7.28272e-01 -6.47142e-01 -6.17476e-01 -6.76807e-01
1.21920e+05 3.04000e+02 -6.43530e-01 -5.58788e-01 -7.28272e-01 -6.46038e-01 -6.16648e-01 -6.75429e-01
1.22240e+05 3.05000e+02 -6.71967e-01 -5.78929e-01 -7.65006e-01 -6.44988e-01 -6.15752e-01 -6.74225e-01
1.22560e+05 3.06000e+02 -6.27833e-01 -5.64379e-01 -6.91287e-01 -6.43992e-01 -6.14786e-01 -6.73198e-01
1.22880e+05 3.07000e+02 -6.41630e-01 -5.65848e-01 -7.17412e-01 -6.43049e-01 -6.13751e-01 -6.72347e-01
1.23200e+05 3.08000e+02 -5.97398e-01 -5.46196e-01 -6.48600e-01 -6.42160e-01 -6.12651e-01 -6.71668e-01
1.23520e+05 3.08000e+02 -5.97398e-01 -5.46196e-01 -6.48600e-01 -6.41325e-01 -6.11494e-01 -6.71156e-01
1.23840e+05 3.09000e+02 -6.29864e-01 -5.61188e-01 -6.98539e-01 -6.40545e-01 -6.10287e-01 -6.70802e-01
1.24160e+05 3.10000e+02 -6.49259e-01 -5.54155e-01 -7.44363e-01 -6.39819e-01 -6.09038e-01 -6.70599e-01
1.24480e+05 3.11000e+02 -6.39380e-01 -5.51401e-01 -7.27359e-01 -6.39146e-01 -6.07756e-01 -6.70537e-01
1.24800e+05 3.12000e+02 -5.73014e-01 -5.38629e-01 -6.07398e-01 -6.38528e-01 -6.06452e-01 -6.70604e-01
1.25120e+05 3.12000e+02 -5.73014e-01 -5.38629e-01 -6.07398e-01 -6.37963e-01 -6.05139e-01 -6.70787e-01
1.25440e+05 3.13000e+02 -5.43262e-01 -4.88703e-01 -5.97820e-01 -6.37451e-01 -6.03831e-01 -6.71071e-01
1.25760e+05 3.14000e+02 -6.27122e-01 -4.74352e-01 -7.79893e-01 -6.36992e-01 -6.02543e-01 -6.71440e-01
1.26080e+05 3.15000e+02 -5.88862e-01 -5.24545e-01 -6.53180e-01 -6.36582e-01 -6.01291e-01 -6.71874e-01
1.26400e+05 3.16000e+02 -5.70319e-01 -5.34402e-01 -6.06236e-01 -6.36221e-01 -6.00087e-01 -6.72355e-01
1.26720e+05 3.16000e+02 -5.70319e-01 -5.34402e-01 -6.06236e-01 -6.35902e-01 -5.98939e-01 -6.72865e-01
1.27040e+05 3.17000e+02 -5.85954e-01 -5.59129e-01 -6.12780e-01 -6.35619e-01 -5.97853e-01 -6.73386e-01
1.27360e+05 3.18000e+02 -6.16308e-01 -5.63562e-01 -6.69053e-01 -6.35363e-01 -5.96826e-01 -6.73900e-01
1.27680e+05 3.19000e+02 -5.83447e-01 -5.52628e-01 -6.14267e-01 -6.35121e-01 -5.95849e-01 -6.74392e-01
1.28000e+05 3.20000e+02 -5.97197e-01 -5.64354e-01 -6.30040e-01 -6.34875e-01 -5.94908e-01 -6.74842e-01
1.28320e+05 3.20000e+02 -5.97197e-01 -5.64354e-01 -6.30040e-01 -6.34606e-01 -5.93983e-01 -6.75229e-01
1.28640e+05 3.21000e+02 -6.06060e-01 -5.72325e-01 -6.39795e-01 -6.34292e-01 -5.93050e-01 -6.75533e-01
1.28960e+05 3.22000e+02 -5.59666e-01 -4.77928e-01 -6.41404e-01 -6.33908e-01 -5.92087e-01 -6.75729e-01
1.29280e+05 3.23000e+02 -6.12979e-01 -5.40216e-01 -6.85741e-01 -6.33431e-01 -5.91072e-01 -6.75791e-01
1.29600e+05 3.24000e+02 -6.28879e-01 -5.58990e-01 -6.98768e-01 -6.32841e-01 -5.89988e-01 -6.75695e-01
1.29920e+05 3.24000e+02 -6.28879e-01 -5.58990e-01 -6.98768e-01 -6.32120e-01 -5.88824e-01 -6.75416e-01
1.30240e+05 3.25000e+02 -5.72104e-01 -5.29177e-01 -6.15030e-01 -6.31254e-01 -5.87577e-01 -6.74931e-01
1.30560e+05 3.26000e+02 -5.71178e-01 -5.23234e-01 -6.19123e-01 -6.30238e-01 -5.86253e-01 -6.74223e-01
1.30880e+05 3.27000e+02 -5.69395e-01 -4.95324e-01 -6.43465e-01 -6.29072e-01 -5.84864e-01 -6.73279e-01
1.31200e+05 3.28000e+02 -5.36232e-01 -4.85288e-01 -5.87176e-01 -6.27760e-01 -5.83427e-01 -6.72093e-01
1.31520e+05 3.28000e+02 -5.36232e-01 -4.85288e-01 -5.87176e-01 -6.26317e-01 -5.81966e-01 -6.70668e-01
1.31840e+05 3.29000e+02 -6.52637e-01 -5.61677e-01 -7.43597e-01 -6.24758e-01 -5.80505e-01 -6.69011e-01
1.32160e+05 3.30000e+02 -5.87674e-01 -5.09687e-01 -6.65661e-01 -6.23104e-01 -5.79069e-01 -6.67138e-01
1.32480e+05 3.31000e+02 -6.37505e-01 -5.53943e-01 -7.21067e-01 -6.21378e-01 -5.77684e-01 -6.65072e-01
1.32800e+05 3.32000e+02 -5.79185e-01 -5.32286e-01 -6.26083e-01 -6.19605e-01 -5.76373e-01 -6.62838e-01
1.33120e+05 3.32000e+02 -5.79185e-01 -5.32286e-01 -6.26083e-01 -6.17808e-01 -5.75153e-01 -6.60463e-01
1.33440e+05 3.33000e+02 -6.30314e-01 -5.66928e-01 -6.93700e-01 -6.16006e-01 -5.74034e-01 -6.57978e-01
1.33760e+05 3.34000e+02 -5.60776e-01 -4.92799e-01 -6.28754e-01 -6.14218e-01 -5.73018e-01 -6.55417e-01
1.34080e+05 3.35000e+02 -5.99707e-01 -5.29677e-01 -6.69738e-01 -6.12457e-01 -5.72097e-01 -6.52817e-01
1.34400e+05 3.36000e+02 -6.04360e-01 -4.93902e-01 -7.14818e-01 -6.10735e-01 -5.71255e-01 -6.50215e-01
1.34720e+05 3.36000e+02 -6.04360e-01 -4.93902e-01 -7.14818e-01 -6.09063e-01 -5.70470e-01 -6.47656e-01
1.35040e+05 3.37000e+02 -5.46388e-01 -4.92882e-01 -5.99894e-01 -6.07450e-01 -5.69718e-01 -6.45183e-01
1.35360e+05 3.38000e+02 -6.05159e-01 -5.50224e-01 -6.60094e-01 -6.05908e-01 -5.68978e-01 -6.42839e-01
1.35680e+05 3.39000e+02 -5.84316e-01 -5.55332e-01 -6.13300e-01 -6.04447e-01 -5.68231e-01 -6.40662e-01
1.36000e+05 3.40000e+02 -5.67082e-01 -4.82864e-01 -6.51300e-01 -6.03078e-01 -5.67470e-01 -6.38686e-01
1.36320e+05 3.40000e+02 -5.67082e-01 -4.82864e-01 -6.51300e-01 -6.01810e-01 -5.66690e-01 -6.36930e-01
1.36640e+05 3.41000e+02 -6.05145e-01 -5.37025e-01 -6.73265e-01 -6.00653e-01 -5.65898e-01 -6.35409e-01
1.36960e+05 3.42000e+02 -5.58649e-01 -5.13039e-01 -6.04259e-01 -5.99612e-01 -5.65102e-01 -6.34122e-01
1.37280e+05 3.43000e+02 -5.61868e-01 -4.96767e-01 -6.26968e-01 -5.98689e-01 -5.64312e-01 -6.33065e-01
1.37600e+05 3.44000e+02 -5.44137e-01 -4.98515e-01 -5.89759e-01 -5.97881e-01 -5.63540e-01 -6.32222e-01
1.37920e+05 3.44000e+02 -5.44137e-01 -4.98515e-01 -5.89759e-01 -5.97183e-01 -5.62795e-01 -6.31572e-01
1.38240e+05 3.45000e+02 -6.12304e-01 -5.17991e-01 -7.06616e-01 -5.96585e-01 -5.62078e-01 -6.31092e-01
1.38560e+05 3.46000e+02 -5.15704e-01 -4.50110e-01 -5.81298e-01 -5.96073e-01 -5.61394e-01 -6.30752e-01
1.38880e+05 3.47000e+02 -5.40114e-01 -4.90007e-01 -5.90220e-01 -5.95632e-01 -5.60741e-01 -6.30523e-01
1.39200e+05 3.48000e+02 -5.88626e-01 -5.30520e-01 -6.46733e-01 -5.95244e-01 -5.60114e-01 -6.30375e-01
1.39520e+05 3.48000e+02 -5.88626e-01 -5.30520e-01 -6.46733e-01 -5.94892e-01 -5.59508e-01 -6.30276e-01
1.39840e+05 3.49000e+02 -5.16538e-01 -4.71928e-01 -5.61147e-01 -5.94555e-01 -5.58914e-01 -6.30196e-01
1.40160e+05 3.50000e+02 -6.27681e-01 -5.93113e-01 -6.62249e-01 -5.94217e-01 -5.58324e-01 -6.30109e-01
1.40480e+05 3.51000e+02 -5.86526e-01 -5.49798e-01 -6.23254e-01 -5.93856e-01 -5.57724e-01 -6.29988e-01
1.40800e+05 3.52000e+02 -5.77822e-01 -5.19922e-01 -6.35722e-01 -5.93458e-01 -5.57102e-01 -6.29814e-01
1.41120e+05 3.52000e+02 -5.77822e-01 -5.19922e-01 -6.35722e-01 -5.93005e-01 -5.56440e-01 -6.29570e-01
1.41440e+05 3.53000e+02 -6.06739e-01 -5.22011e-01 -6.91467e-01 -5.92482e-01 -5.55723e-01 -6.29241e-01
1.41760e+05 3.54000e+02 -5.17021e-01 -4.45492e-01 -5.88549e-01 -5.91877e-01 -5.54937e-01 -6.28818e-01
1.42080e+05 3.55000e+02 -5.84848e-01 -5.20341e-01 -6.49356e-01 -5.91180e-01 -5.54068e-01 -6.28293e-01
1.42400e+05 3.56000e+02 -5.54127e-01 -4.89119e-01 -6.19134e-01 -5.90386e-01 -5.53111e-01 -6.27661e-01
1.42720e+05 3.56000e+02 -5.54127e-01 -4.89119e-01 -6.19134e-01 -5.89494e-01 -5.52064e-01 -6.26924e-01
1.43040e+05 3.57000e+02 -5.57403e-01 -5.17158e-01 -5.97649e-01 -5.88509e-01 -5.50935e-01 -6.26084e-01
1.43360e+05 3.58000e+02 -5.31129e-01 -4.69021e-01 -5.93237e-01 -5.87443e-01 -5.49736e-01 -6.25151e-01
1.43680e+05 3.59000e+02 -5.60316e-01 -5.15993e-01 -6.04638e-01 -5.86314e-01 -5.48488e-01 -6.24139e-01
1.44000e+05 3.60000e+02 -5.68362e-01 -4.99638e-01 -6.37087e-01 -5.85140e-01 -5.47214e-01 -6.23066e-01
1.44320e+05 3.60000e+02 -5.68362e-01 -4.99638e-01 -6.37087e-01 -5.83945e-01 -5.45940e-01 -6.21951e-01
1.44640e+05 3.61000e+02 -5.63652e-01 -5.06020e-01 -6.21284e-01 -5.82752e-01 -5.44689e-01 -6.20816e-01
1.44960e+05 3.62000e+02 -5.62923e-01 -4.92401e-01 -6.33446e-01 -5.81581e-01 -5.43485e-01 -6.19676e-01
1.45280e+05 3.63000e+02 -5.59030e-01 -5.18804e-01 -5.99257e-01 -5.80449e-01 -5.42347e-01 -6.18550e-01
1.45600e+05 3.64000e+02 -5.77158e-01 -5.13084e-01 -6.41232e-01 -5.79366e-01 -5.41285e-01 -6.17447e-01
1.45920e+05 3.64000e+02 -5.77158e-01 -5.13084e-01 -6.41232e-01 -5.78341e-01 -5.40307e-01 -6.16374e-01
1.46240e+05 3.65000e+02 -5.60748e-01 -5.08373e-01 -6.13124e-01 -5.77373e-01 -5.39413e-01 -6.15332e-01
1.46560e+05 3.66000e+02 -5.49127e-01 -5.03994e-01 -5.94260e-01 -5.76459e-01 -5.38597e-01 -6.14322e-01
1.46880e+05 3.67000e+02 -5.16099e-01 -4.83387e-01 -5.48812e-01 -5.75595e-01 -5.37853e-01 -6.13337e-01
1.47200e+05 3.68000e+02 -5.44976e-01 -4.57450e-01 -6.32502e-01 -5.74771e-01 -5.37171e-01 -6.12371e-01
1.47520e+05 3.68000e+02 -5.44976e-01 -4.57450e-01 -6.32502e-01 -5.73980e-01 -5.36543e-01 -6.11417e-01
1.47840e+05 3.69000e+02 -5.17068e-01 -4.86240e-01 -5.47897e-01 -5.73214e-01 -5.35961e-01 -6.10466e-01
1.48160e+05 3.70000e+02 -5.47434e-01 -4.90354e-01 -6.04513e-01 -5.72468e-01 -5.35423e-01 -6.09512e-01
1.48480e+05 3.71000e+02 -5.51747e-01 -4.99637e-01 -6.03857e-01 -5.71737e-01 -5.34928e-01 -6.08547e-01
1.48800e+05 3.72000e+02 -5.68619e-01 -4.99057e-01 -6.38181e-01 -5.71020e-01 -5.34479e-01 -6.07561e-01
1.49120e+05 3.72000e+02 -5.68619e-01 -4.99057e-01 -6.38181e-01 -5.70316e-01 -5.34079e-01 -6.06552e-01
1.49440e+05 3.73000e+02 -5.58732e-01 -5.14126e-01 -6.03338e-01 -5.69620e-01 -5.33730e-01 -6.05510e-01
1.49760e+05 3.74000e+02 -5.12435e-01 -4.58659e-01 -5.66211e-01 -5.68932e-01 -5.33431e-01 -6.04432e-01
1.50080e+05 3.75000e+02 -5.64818e-01 -4.97817e-01 -6.31819e-01 -5.68246e-01 -5.33177e-01 -6.03314e-01
1.50400e+05 3.76000e+02 -5.34369e-01 -4.76203e-01 -5.92535e-01 -5.67554e-01 -5.32954e-01 -6.02155e-01
1.50720e+05 3.76000e+02 -5.34369e-01 -4.76203e-01 -5.92535e-01 -5.66851e-01 -5.32746e-01 -6.00956e-01
1.51040e+05 3.77000e+02 -5.60637e-01 -4.97796e-01 -6.23477e-01 -5.66128e-01 -5.32532e-01 -5.99724e-01
1.51360e+05 3.78000e+02 -5.62046e-01 -5.10534e-01 -6.13559e-01 -5.65378e-01 -5.32288e-01 -5.98468e-01
1.51680e+05 3.79000e+02 -5.52359e-01 -5.07118e-01 -5.97601e-01 -5.64597e-01 -5.31992e-01 -5.97201e-01
1.52000e+05 3.80000e+02 -5.47837e-01 -5.18908e-01 -5.76766e-01 -5.63781e-01 -5.31623e-01 -5.95940e-01
1.52320e+05 3.80000e+02 -5.47837e-01 -5.18908e-01 -5.76766e-01 -5.62932e-01 -5.31166e-01 -5.94699e-01
1.52640e+05 3.81000e+02 -5.15901e-01 -4.64815e-01 -5.66987e-01 -5.62053e-01 -5.30610e-01 -5.93496e-01
1.52960e+05 3.82000e+02 -5.58586e-01 -5.25879e-01 -5.91292e-01 -5.61149e-01 -5.29950e-01 -5.92348e-01
1.53280e+05 3.83000e+02 -5.57602e-01 -4.53434e-01 -6.61769e-01 -5.60229e-01 -5.29191e-01 -5.91267e-01
1.53600e+05 3.84000e+02 -5.34739e-01 -5.14687e-01 -5.54791e-01 -5.59301e-01 -5.28338e-01 -5.90263e-01
1.53920e+05 3.84000e+02 -5.34739e-01 -5.14687e-01 -5.54791e-01 -5.58376e-01 -5.27405e-01 -5.89347e-01
1.54240e+05 3.85000e+02 -5.58191e-01 -5.30038e-01 -5.86343e-01 -5.57467e-01 -5.26410e-01 -5.88523e-01
1.54560e+05 3.86000e+02 -5.45062e-01 -4.82672e-01 -6.07452e-01 -5.56582e-01 -5.25373e-01 -5.87792e-01
1.54880e+05 3.87000e+02 -5.29894e-01 -4.95529e-01 -5.64259e-01 -5.55733e-01 -5.24314e-01 -5.87153e-01
1.55200e+05 3.88000e+02 -5.21603e-01 -4.96034e-01 -5.47172e-01 -5.54929e-01 -5.23255e-01 -5.86602e-01
1.55520e+05 3.88000e+02 -5.21603e-01 -4.96034e-01 -5.47172e-01 -5.54173e-01 -5.22217e-01 -5.86129e-01
1.55840e+05 3.89000e+02 -5.69091e-01 -5.28402e-01 -6.09779e-01 -5.53472e-01 -5.21218e-01 -5.85725e-01
1.56160e+05 3.90000e+02 -5.27955e-01 -4.91966e-01 -5.63944e-01 -5.52826e-01 -5.20276e-01 -5.85375e-01
1.56480e+05 3.91000e+02 -5.65616e-01 -4.96709e-01 -6.34523e-01 -5.52235e-01 -5.19406e-01 -5.85064e-01
1.56800e+05 3.92000e+02 -5.27301e-01 -5.11251e-01 -5.43351e-01 -5.51698e-01 -5.18623e-01 -5.84774e-01
1.57120e+05 3.92000e+02 -5.27301e-01 -5.11251e-01 -5.43351e-01 -5.51212e-01 -5.17941e-01 -5.84483e-01
1.57440e+05 3.93000e+02 -5.72626e-01 -4.91284e-01 -6.53969e-01 -5.50772e-01 -5.17374e-01 -5.84170e-01
1.57760e+05 3.94000e+02 -5.74149e-01 -5.30101e-01 -6.18196e-01 -5.50372e-01 -5.16932e-01 -5.83813e-01
1.58080e+05 3.95000e+02 -5.32687e-01 -4.80837e-01 -5.84537e-01 -5.50007e-01 -5.16626e-01 -5.83387e-01
1.58400e+05 3.96000e+02 -5.67907e-01 -5.08537e-01 -6.27278e-01 -5.49668e-01 -5.16461e-01 -5.82875e-01
1.58720e+05 3.96000e+02 -5.67907e-01 -5.08537e-01 -6.27278e-01 -5.49351e-01 -5.16440e-01 -5.82261e-01
1.59040e+05 3.97000e+02 -5.76909e-01 -5.09133e-01 -6.44685e-01 -5.49049e-01 -5.16562e-01 -5.81536e-01
1.59360e+05 3.98000e+02 -5.20954e-01 -4.73998e-01 -5.67910e-01 -5.48758e-01 -5.16818e-01 -5.80698e-01
1.59680e+05 3.99000e+02 -5.96655e-01 -5.15872e-01 -6.77438e-01 -5.48477e-01 -5.17199e-01 -5.79754e-01
1.60000e+05 4.00000e+02 -5.59356e-01 -5.00331e-01 -6.18381e-01 -5.48205e-01 -5.17689e-01 -5.78721e-01
1.60320e+05 4.00000e+02 -5.59356e-01 -5.00331e-01 -6.18381e-01 -5.47946e-01 -5.18270e-01 -5.77623e-01
1.60640e+05 4.01000e+02 -5.63358e-01 -5.14568e-01 -6.12148e-01 -5.47704e-01 -5.18920e-01 -5.76489e-01
1.60960e+05 4.02000e+02 -5.55691e-01 -5.00491e-01 -6.10891e-01 -5.47486e-01 -5.19618e-01 -5.75354e-01
1.61280e+05 4.03000e+02 -5.74377e-01 -5.04390e-01 -6.44364e-01 -5.47299e-01 -5.20345e-01 -5.74254e-01
1.61600e+05 4.04000e+02 -5.73606e-01 -5.10927e-01 -6.36284e-01 -5.47152e-01 -5.21082e-01 -5.73223e-01
1.61920e+05 4.04000e+02 -5.73606e-01 -5.10927e-01 -6.36284e-01 -5.47054e-01 -5.21815e-01 -5.72293e-01
1.62240e+05 4.05000e+02 -5.31784e-01 -4.61416e-01 -6.02152e-01 -5.47012e-01 -5.22534e-01 -5.71490e-01
1.62560e+05 4.06000e+02 -5.67437e-01 -5.08147e-01 -6.26727e-01 -5.47033e-01 -5.23230e-01 -5.70836e-01
1.62880e+05 4.07000e+02 -5.65578e-01 -5.03568e-01 -6.27588e-01 -5.47123e-01 -5.23901e-01 -5.70346e-01
1.63200e+05 4.08000e+02 -5.31854e-01 -4.91100e-01 -5.72608e-01 -5.47286e-01 -5.24543e-01 -5.70030e-01
1.63520e+05 4.08000e+02 -5.31854e-01 -4.91100e-01 -5.72608e-01 -5.47524e-01 -5.25156e-01 -5.69893e-01
1.63840e+05 4.09000e+02 -5.49112e-01 -4.73540e-01 -6.24684e-01 -5.47837e-01 -5.25738e-01 -5.69937e-01
1.64160e+05 4.10000e+02 -5.32501e-01 -4.89585e-01 -5.75417e-01 -5.48224e-01 -5.26290e-01 -5.70158e-01
1.64480e+05 4.11000e+02 -5.42773e-01 -4.89312e-01 -5.96235e-01 -5.48681e-01 -5.26809e-01 -5.70552e-01
1.64800e+05 4.12000e+02 -5.09710e-01 -4.41272e-01 -5.78148e-01 -5.49200e-01 -5.27290e-01 -5.71110e-01
1.65120e+05 4.12000e+02 -5.09710e-01 -4.41272e-01 -5.78148e-01 -5.49775e-01 -5.27728e-01 -5.71823e-01
1.65440e+05 4.13000e+02 -5.60526e-01 -5.22658e-01 -5.98394e-01 -5.50394e-01 -5.28114e-01 -5.72675e-01
1.65760e+05 4.14000e+02 -5.09555e-01 -4.56023e-01 -5.63087e-01 -5.51045e-01 -5.28442e-01 -5.73648e-01
1.66080e+05 4.15000e+02 -4.76883e-01 -4.52291e-01 -5.01475e-01 -5.51714e-01 -5.28703e-01 -5.74724e-01
1.66400e+05 4.16000e+02 -5.10224e-01 -4.36047e-01 -5.84402e-01 -5.52383e-01 -5.28889e-01 -5.75876e-01
1.66720e+05 4.16000e+02 -5.10224e-01 -4.36047e-01 -5.84402e-01 -5.53035e-01 -5.28992e-01 -5.77078e-01
1.67040e+05 4.17000e+02 -5.39005e-01 -5.10043e-01 -5.67968e-01 -5.53651e-01 -5.29003e-01 -5.78300e-01
1.67360e+05 4.18000e+02 -5.03787e-01 -4.64446e-01 -5.43128e-01 -5.54213e-01 -5.28915e-01 -5.79512e-01
1.67680e+05 4.19000e+02 -5.33356e-01 -4.63420e-01 -6.03293e-01 -5.54701e-01 -5.28720e-01 -5.80681e-01
1.68000e+05 4.20000e+02 -5.36906e-01 -4.78909e-01 -5.94902e-01 -5.55095e-01 -5.28414e-01 -5.81776e-01
1.68320e+05 4.20000e+02 -5.36906e-01 -4.78909e-01 -5.94902e-01 -5.55377e-01 -5.27989e-01 -5.82765e-01
1.68640e+05 4.21000e+02 -5.34543e-01 -4.68505e-01 -6.00580e-01 -5.55530e-01 -5.27443e-01 -5.83617e-01
1.68960e+05 4.22000e+02 -5.29255e-01 -4.93820e-01 -5.64690e-01 -5.55537e-01 -5.26774e-01 -5.84301e-01
1.69280e+05 4.23000e+02 -5.15468e-01 -4.50984e-01 -5.79952e-01 -5.55385e-01 -5.25979e-01 -5.84790e-01
1.69600e+05 4.24000e+02 -5.05742e-01 -4.84906e-01 -5.26579e-01 -5.55061e-01 -5.25059e-01 -5.85063e-01
1.69920e+05 4.24000e+02 -5.05742e-01 -4.84906e-01 -5.26579e-01 -5.54559e-01 -5.24017e-01 -5.85102e-01
1.70240e+05 4.25000e+02 -5.43704e-01 -4.80169e-01 -6.07239e-01 -5.53878e-01 -5.22859e-01 -5.84898e-01
1.70560e+05 4.26000e+02 -5.08383e-01 -4.85590e-01 -5.31175e-01 -5.53022e-01 -5.21591e-01 -5.84452e-01
1.70880e+05 4.27000e+02 -5.08697e-01 -4.44581e-01 -5.72813e-01 -5.51999e-01 -5.20224e-01 -5.83774e-01
1.71200e+05 4.28000e+02 -5.30563e-01 -4.67909e-01 -5.93218e-01 -5.50827e-01 -5.18770e-01 -5.82885e-01
1.71520e+05 4.28000e+02 -5.30563e-01 -4.67909e-01 -5.93218e-01 -5.49527e-01 -5.17241e-01 -5.81812e-01
1.71840e+05 4.29000e+02 -4.98296e-01 -4.69831e-01 -5.26762e-01 -5.48122e-01 -5.15654e-01 -5.80589e-01
1.72160e+05 4.30000e+02 -5.32539e-01 -4.76347e-01 -5.88730e-01 -5.46638e-01 -5.14021e-01 -5.79256e-01
1.72480e+05 4.31000e+02 -5.28173e-01 -4.93493e-01 -5.62853e-01 -5.45104e-01 -5.12359e-01 -5.77850e-01
1.72800e+05 4.32000e+02 -5.04286e-01 -4.45237e-01 -5.63335e-01 -5.43546e-01 -5.10684e-01 -5.76407e-01
1.73120e+05 4.32000e+02 -5.04286e-01 -4.45237e-01 -5.63335e-01 -5.41986e-01 -5.09014e-01 -5.74958e-01
1.73440e+05 4.33000e+02 -5.27866e-01 -4.67767e-01 -5.87964e-01 -5.40446e-01 -5.07368e-01 -5.73524e-01
1.73760e+05 4.34000e+02 -5.14816e-01 -4.58691e-01 -5.70942e-01 -5.38943e-01 -5.05766e-01 -5.72119e-01
1.74080e+05 4.35000e+02 -5.03584e-01 -4.50483e-01 -5.56685e-01 -5.37489e-01 -5.04229e-01 -5.70750e-01
1.74400e+05 4.36000e+02 -4.93914e-01 -4.56266e-01 -5.31563e-01 -5.36096e-01 -5.02775e-01 -5.69416e-01
1.74720e+05 4.36000e+02 -4.93914e-01 -4.56266e-01 -5.31563e-01 -5.34768e-01 -5.01423e-01 -5.68113e-01
1.75040e+05 4.37000e+02 -4.77053e-01 -4.17738e-01 -5.36367e-01 -5.33510e-01 -5.00186e-01 -5.66833e-01
1.75360e+05 4.38000e+02 -4.90149e-01 -4.67097e-01 -5.13202e-01 -5.32322e-01 -4.99071e-01 -5.65573e-01
1.75680e+05 4.39000e+02 -5.13179e-01 -4.37075e-01 -5.89283e-01 -5.31204e-01 -4.98082e-01 -5.64325e-01
1.76000e+05 4.40000e+02 -4.93377e-01 -4.40836e-01 -5.45917e-01 -5.30155e-01 -4.97219e-01 -5.63090e-01
1.76320e+05 4.40000e+02 -4.93377e-01 -4.40836e-01 -5.45917e-01 -5.29172e-01 -4.96475e-01 -5.61868e-01
1.76640e+05 4.41000e+02 -4.79973e-01 -4.70334e-01 -4.89611e-01 -5.28249e-01 -4.95838e-01 -5.60660e-01
1.76960e+05 4.42000e+02 -5.01923e-01 -4.59469e-01 -5.44377e-01 -5.27381e-01 -4.95296e-01 -5.59466e-01
1.77280e+05 4.43000e+02 -4.93482e-01 -4.59919e-01 -5.27046e-01 -5.26560e-01 -4.94831e-01 -5.58289e-01
1.77600e+05 4.44000e+02 -4.95156e-01 -4.69125e-01 -5.21187e-01 -5.25773e-01 -4.94424e-01 -5.57123e-01
1.77920e+05 4.44000e+02 -4.95156e-01 -4.69125e-01 -5.21187e-01 -5.25010e-01 -4.94056e-01 -5.55964e-01
1.78240e+05 4.45000e+02 -5.18379e-01 -4.51409e-01 -5.85349e-01 -5.24257e-01 -4.93709e-01 -5.54804e-01
1.78560e+05 4.46000e+02 -4.94454e-01 -4.36578e-01 -5.52330e-01 -5.23498e-01 -4.93365e-01 -5.53632e-01
1.78880e+05 4.47000e+02 -5.26349e-01 -4.40674e-01 -6.12023e-01 -5.22723e-01 -4.93011e-01 -5.52434e-01
1.79200e+05 4.48000e+02 -4.58883e-01 -4.08209e-01 -5.09557e-01 -5.21917e-01 -4.92633e-01 -5.51200e-01
1.79520e+05 4.48000e+02 -4.58883e-01 -4.08209e-01 -5.09557e-01 -5.21070e-01 -4.92222e-01 -5.49918e-01
1.79840e+05 4.49000e+02 -5.14945e-01 -4.45132e-01 -5.84758e-01 -5.20176e-01 -4.91773e-01 -5.48580e-01
1.80160e+05 4.50000e+02 -5.01964e-01 -4.09901e-01 -5.94027e-01 -5.19231e-01 -4.91280e-01 -5.47183e-01
1.80480e+05 4.51000e+02 -5.04925e-01 -4.70354e-01 -5.39496e-01 -5.18235e-01 -4.90744e-01 -5.45726e-01
1.80800e+05 4.52000e+02 -5.05674e-01 -4.55998e-01 -5.55350e-01 -5.17191e-01 -4.90167e-01 -5.44215e-01
1.81120e+05 4.52000e+02 -5.05674e-01 -4.55998e-01 -5.55350e-01 -5.16107e-01 -4.89554e-01 -5.42660e-01
1.81440e+05 4.53000e+02 -4.81766e-01 -4.63756e-01 -4.99776e-01 -5.14993e-01 -4.88908e-01 -5.41079e-01
1.81760e+05 4.54000e+02 -4.43802e-01 -4.17686e-01 -4.69917e-01 -5.13863e-01 -4.88233e-01 -5.39493e-01
1.82080e+05 4.55000e+02 -4.84855e-01 -4.55220e-01 -5.14490e-01 -5.12730e-01 -4.87534e-01 -5.37925e-01
1.82400e+05 4.56000e+02 -5.13525e-01 -4.68600e-01 -5.58451e-01 -5.11607e-01 -4.86810e-01 -5.36404e-01
1.82720e+05 4.56000e+02 -5.13525e-01 -4.68600e-01 -5.58451e-01 -5.10509e-01 -4.86062e-01 -5.34956e-01
1.83040e+05 4.57000e+02 -5.00616e-01 -4.54870e-01 -5.46363e-01 -5.09447e-01 -4.85289e-01 -5.33604e-01
1.83360e+05 4.58000e+02 -4.71608e-01 -4.42482e-01 -5.00735e-01 -5.08433e-01 -4.84494e-01 -5.32372e-01
1.83680e+05 4.59000e+02 -5.04674e-01 -4.74058e-01 -5.35290e-01 -5.07473e-01 -4.83676e-01 -5.31271e-01
1.84000e+05 4.60000e+02 -4.81584e-01 -4.52661e-01 -5.10508e-01 -5.06572e-01 -4.82839e-01 -5.30305e-01
1.84320e+05 4.60000e+02 -4.81584e-01 -4.52661e-01 -5.10508e-01 -5.05730e-01 -4.81989e-01 -5.29471e-01
1.84640e+05 4.61000e+02 -5.23665e-01 -4.41157e-01 -6.06173e-01 -5.04943e-01 -4.81131e-01 -5.28756e-01
1.84960e+05 4.62000e+02 -5.03485e-01 -4.72557e-01 -5.34414e-01 -5.04206e-01 -4.80273e-01 -5.28140e-01
1.85280e+05 4.63000e+02 -5.08105e-01 -4.78300e-01 -5.37910e-01 -5.03511e-01 -4.79424e-01 -5.27597e-01
1.85600e+05 4.64000e+02 -4.89802e-01 -4.72401e-01 -5.07203e-01 -5.02847e-01 -4.78592e-01 -5.27102e-01
1.85920e+05 4.64000e+02 -4.89802e-01 -4.72401e-01 -5.07203e-01 -5.02207e-01 -4.77785e-01 -5.26628e-01
1.86240e+05 4.65000e+02 -4.89094e-01 -4.56879e-01 -5.21310e-01 -5.01583e-01 -4.77012e-01 -5.26154e-01
1.86560e+05 4.66000e+02 -5.22705e-01 -4.71183e-01 -5.74227e-01 -5.00971e-01 -4.76279e-01 -5.25663e-01
1.86880e+05 4.67000e+02 -4.81808e-01 -4.49301e-01 -5.14314e-01 -5.00368e-01 -4.75591e-01 -5.25144e-01
1.87200e+05 4.68000e+02 -4.73163e-01 -4.52342e-01 -4.93983e-01 -4.99773e-01 -4.74953e-01 -5.24593e-01
1.87520e+05 4.68000e+02 -4.73163e-01 -4.52342e-01 -4.93983e-01 -4.99192e-01 -4.74370e-01 -5.24013e-01
1.87840e+05 4.69000e+02 -4.80530e-01 -4.44333e-01 -5.16728e-01 -4.98629e-01 -4.73846e-01 -5.23413e-01
1.88160e+05 4.70000e+02 -4.95744e-01 -4.66365e-01 -5.25122e-01 -4.98094e-01 -4.73384e-01 -5.22803e-01
1.88480e+05 4.71000e+02 -4.93839e-01 -4.67906e-01 -5.19773e-01 -4.97594e-01 -4.72990e-01 -5.22198e-01
1.88800e+05 4.72000e+02 -4.87335e-01 -4.81554e-01 -4.93117e-01 -4.97139e-01 -4.72668e-01 -5.21609e-01
1.89120e+05 4.72000e+02 -4.87335e-01 -4.81554e-01 -4.93117e-01 -4.96735e-01 -4.72424e-01 -5.21046e-01
1.89440e+05 4.73000e+02 -5.38090e-01 -4.96534e-01 -5.79646e-01 -4.96389e-01 -4.72262e-01 -5.20516e-01
1.89760e+05 4.74000e+02 -4.93521e-01 -4.40259e-01 -5.46783e-01 -4.96101e-01 -4.72186e-01 -5.20017e-01
1.90080e+05 4.75000e+02 -4.50870e-01 -4.03162e-01 -4.98577e-01 -4.95873e-01 -4.72200e-01 -5.19546e-01
1.90400e+05 4.76000e+02 -4.94252e-01 -4.66503e-01 -5.22000e-01 -4.95699e-01 -4.72307e-01 -5.19090e-01
1.90720e+05 4.76000e+02 -4.94252e-01 -4.66503e-01 -5.22000e-01 -4.95571e-01 -4.72505e-01 -5.18637e-01
1.91040e+05 4.77000e+02 -4.93356e-01 -4.61448e-01 -5.25264e-01 -4.95482e-01 -4.72795e-01 -5.18169e-01
1.91360e+05 4.78000e+02 -4.68998e-01 -4.45681e-01 -4.92316e-01 -4.95421e-01 -4.73172e-01 -5.17669e-01
1.91680e+05 4.79000e+02 -5.02462e-01 -4.54001e-01 -5.50924e-01 -4.95379e-01 -4.73634e-01 -5.17124e-01
1.92000e+05 4.80000e+02 -4.87504e-01 -4.40934e-01 -5.34073e-01 -4.95348e-01 -4.74175e-01 -5.16521e-01
1.92320e+05 4.80000e+02 -4.87504e-01 -4.40934e-01 -5.34073e-01 -4.95321e-01 -4.74789e-01 -5.15853e-01
1.92640e+05 4.81000e+02 -4.77435e-01 -4.35301e-01 -5.19570e-01 -4.95292e-01 -4.75467e-01 -5.15117e-01
1.92960e+05 4.82000e+02 -4.76856e-01 -4.32184e-01 -5.21529e-01 -4.95257e-01 -4.76201e-01 -5.14313e-01
1.93280e+05 4.83000e+02 -4.70053e-01 -4.45503e-01 -4.94604e-01 -4.95212e-01 -4.76978e-01 -5.13447e-01
1.93600e+05 4.84000e+02 -4.76938e-01 -4.41840e-01 -5.12036e-01 -4.95155e-01 -4.77788e-01 -5.12523e-01
1.93920e+05 4.84000e+02 -4.76938e-01 -4.41840e-01 -5.12036e-01 -4.95081e-01 -4.78614e-01 -5.11549e-01
1.94240e+05 4.85000e+02 -4.84929e-01 -4.38272e-01 -5.31586e-01 -4.94988e-01 -4.79444e-01 -5.10532e-01
1.94560e+05 4.86000e+02 -5.07471e-01 -4.59073e-01 -5.55870e-01 -4.94873e-01 -4.80264e-01 -5.09482e-01
1.94880e+05 4.87000e+02 -5.25719e-01 -4.79786e-01 -5.71652e-01 -4.94732e-01 -4.81055e-01 -5.08410e-01
1.95200e+05 4.88000e+02 -5.10142e-01 -4.72387e-01 -5.47898e-01 -4.94564e-01 -4.81802e-01 -5.07325e-01
1.95520e+05 4.88000e+02 -5.10142e-01 -4.72387e-01 -5.47898e-01 -4.94364e-01 -4.82485e-01 -5.06244e-01
1.95840e+05 4.89000e+02 -4.87857e-01 -4.67386e-01 -5.08327e-01 -4.94131e-01 -4.83082e-01 -5.05180e-01
1.96160e+05 4.90000e+02 -4.88016e-01 -4.51719e-01 -5.24313e-01 -4.93863e-01 -4.83575e-01 -5.04151e-01
1.96480e+05 4.91000e+02 -4.77677e-01 -4.36575e-01 -5.18779e-01 -4.93558e-01 -4.83939e-01 -5.03177e-01
1.96800e+05 4.92000e+02 -4.60578e-01 -4.39621e-01 -4.81535e-01 -4.93216e-01 -4.84155e-01 -5.02277e-01
1.97120e+05 4.92000e+02 -4.60578e-01 -4.39621e-01 -4.81535e-01 -4.92840e-01 -4.84208e-01 -5.01471e-01
1.97440e+05 4.93000e+02 -5.17127e-01 -4.72086e-01 -5.62168e-01 -4.92436e-01 -4.84091e-01 -5.00781e-01
1.97760e+05 4.94000e+02 -4.64320e-01 -4.28805e-01 -4.99835e-01 -4.92014e-01 -4.83808e-01 -5.00221e-01
1.98080e+05 4.95000e+02 -4.94482e-01 -4.37348e-01 -5.51617e-01 -4.91586e-01 -4.83374e-01 -4.99798e-01
1.98400e+05 4.96000e+02 -4.62060e-01 -4.09981e-01 -5.14139e-01 -4.91166e-01 -4.82819e-01 -4.99514e-01
1.98720e+05 4.96000e+02 -4.62060e-01 -4.09981e-01 -5.14139e-01 -4.90768e-01 -4.82174e-01 -4.99361e-01
1.99040e+05 4.97000e+02 -5.25810e-01 -4.73284e-01 -5.78336e-01 -4.90404e-01 -4.81480e-01 -4.99328e-01
1.99360e+05 4.98000e+02 -4.73256e-01 -4.44196e-01 -5.02315e-01 -4.90085e-01 -4.80768e-01 -4.99401e-01
1.99680e+05 4.99000e+02 -4.91307e-01 -4.25160e-01 -5.57455e-01 -4.89817e-01 -4.80068e-01 -4.99566e-01


==> fig/parallel/shkadov_4_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
3.20000e+02 0.00000e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
6.40000e+02 1.00000e+00 -3.10900e+00 -2.99680e+00 -3.22119e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
9.60000e+02 2.00000e+00 -3.09110e+00 -2.71370e+00 -3.46850e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.28000e+03 3.00000e+00 -3.13462e+00 -2.86895e+00 -3.40028e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.60000e+03 4.00000e+00 -3.15903e+00 -2.97159e+00 -3.34646e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.92000e+03 4.00000e+00 -3.15903e+00 -2.97159e+00 -3.34646e+00 -3.22681e+00 -3.06365e+00 -3.38997e+00
2.24000e+03 5.00000e+00 -3.20003e+00 -2.74315e+00 -3.65691e+00 -3.22681e+00 -3.06365e+00 -3.38997e+00
2.56000e+03 6.00000e+00 -3.00936e+00 -2.68713e+00 -3.33159e+00 -3.22680e+00 -3.06366e+00 -3.38994e+00
2.88000e+03 7.00000e+00 -3.16524e+00 -2.84713e+00 -3.48336e+00 -3.22677e+00 -3.06369e+00 -3.38986e+00
3.20000e+03 8.00000e+00 -3.05585e+00 -2.81818e+00 -3.29352e+00 -3.22672e+00 -3.06374e+00 -3.38970e+00
3.52000e+03 8.00000e+00 -3.05585e+00 -2.81818e+00 -3.29352e+00 -3.22661e+00 -3.06384e+00 -3.38937e+00
3.84000e+03 9.00000e+00 -3.06360e+00 -2.75391e+00 -3.37328e+00 -3.22641e+00 -3.06402e+00 -3.38881e+00
4.16000e+03 1.00000e+01 -2.92216e+00 -2.77685e+00 -3.06747e+00 -3.22610e+00 -3.06431e+00 -3.38789e+00
4.48000e+03 1.10000e+01 -3.06599e+00 -2.94159e+00 -3.19038e+00 -3.22562e+00 -3.06476e+00 -3.38649e+00
4.80000e+03 1.20000e+01 -3.06652e+00 -2.70547e+00 -3.42758e+00 -3.22494e+00 -3.06541e+00 -3.38448e+00
5.12000e+03 1.20000e+01 -3.06652e+00 -2.70547e+00 -3.42758e+00 -3.22401e+00 -3.06630e+00 -3.38172e+00
5.44000e+03 1.30000e+01 -2.91222e+00 -2.83384e+00 -2.99061e+00 -3.22280e+00 -3.06748e+00 -3.37811e+00
5.76000e+03 1.40000e+01 -2.94823e+00 -2.75798e+00 -3.13848e+00 -3.22125e+00 -3.06898e+00 -3.37352e+00
6.08000e+03 1.50000e+01 -3.04727e+00 -3.02307e+00 -3.07147e+00 -3.21934e+00 -3.07078e+00 -3.36790e+00
6.40000e+03 1.60000e+01 -2.64375e+00 -2.05028e+00 -3.23722e+00 -3.21703e+00 -3.07284e+00 -3.36123e+00
6.72000e+03 1.60000e+01 -2.64375e+00 -2.05028e+00 -3.23722e+00 -3.21431e+00 -3.07509e+00 -3.35353e+00
7.04000e+03 1.70000e+01 -2.71943e+00 -2.38953e+00 -3.04934e+00 -3.21113e+00 -3.07738e+00 -3.34488e+00
7.36000e+03 1.80000e+01 -2.72772e+00 -2.33549e+00 -3.11995e+00 -3.20748e+00 -3.07957e+00 -3.33540e+00
7.68000e+03 1.90000e+01 -2.34210e+00 -2.22580e+00 -2.45841e+00 -3.20334e+00 -3.08142e+00 -3.32526e+00
8.00000e+03 2.00000e+01 -2.71046e+00 -2.45675e+00 -2.96417e+00 -3.19870e+00 -3.08274e+00 -3.31466e+00
8.32000e+03 2.00000e+01 -2.71046e+00 -2.45675e+00 -2.96417e+00 -3.19354e+00 -3.08328e+00 -3.30380e+00
8.64000e+03 2.10000e+01 -2.38714e+00 -2.09596e+00 -2.67831e+00 -3.18785e+00 -3.08286e+00 -3.29283e+00
8.96000e+03 2.20000e+01 -2.43833e+00 -2.23578e+00 -2.64089e+00 -3.18160e+00 -3.08127e+00 -3.28193e+00
9.28000e+03 2.30000e+01 -2.58472e+00 -2.30024e+00 -2.86919e+00 -3.17478e+00 -3.07839e+00 -3.27117e+00
9.60000e+03 2.40000e+01 -2.43015e+00 -2.08398e+00 -2.77632e+00 -3.16734e+00 -3.07408e+00 -3.26059e+00
9.92000e+03 2.40000e+01 -2.43015e+00 -2.08398e+00 -2.77632e+00 -3.15922e+00 -3.06826e+00 -3.25017e+00
1.02400e+04 2.50000e+01 -2.45471e+00 -1.96830e+00 -2.94112e+00 -3.15034e+00 -3.06085e+00 -3.23982e+00
1.05600e+04 2.60000e+01 -2.33247e+00 -2.12987e+00 -2.53507e+00 -3.14061e+00 -3.05177e+00 -3.22945e+00
1.08800e+04 2.70000e+01 -2.24623e+00 -1.83045e+00 -2.66201e+00 -3.12992e+00 -3.04095e+00 -3.21888e+00
1.12000e+04 2.80000e+01 -2.32314e+00 -2.01223e+00 -2.63405e+00 -3.11815e+00 -3.02832e+00 -3.20798e+00
1.15200e+04 2.80000e+01 -2.32314e+00 -2.01223e+00 -2.63405e+00 -3.10519e+00 -3.01381e+00 -3.19657e+00
1.18400e+04 2.90000e+01 -2.16983e+00 -1.90015e+00 -2.43951e+00 -3.09093e+00 -2.99736e+00 -3.18451e+00
1.21600e+04 3.00000e+01 -2.26877e+00 -1.93704e+00 -2.60049e+00 -3.07529e+00 -2.97896e+00 -3.17163e+00
1.24800e+04 3.10000e+01 -2.07330e+00 -1.68525e+00 -2.46134e+00 -3.05822e+00 -2.95862e+00 -3.15782e+00
1.28000e+04 3.20000e+01 -2.08742e+00 -1.98823e+00 -2.18660e+00 -3.03969e+00 -2.93641e+00 -3.14297e+00
1.31200e+04 3.20000e+01 -2.08742e+00 -1.98823e+00 -2.18660e+00 -3.01971e+00 -2.91243e+00 -3.12698e+00
1.34400e+04 3.30000e+01 -2.04551e+00 -1.69615e+00 -2.39488e+00 -2.99831e+00 -2.88682e+00 -3.10980e+00
1.37600e+04 3.40000e+01 -2.18518e+00 -1.82277e+00 -2.54759e+00 -2.97556e+00 -2.85974e+00 -3.09137e+00
1.40800e+04 3.50000e+01 -2.28773e+00 -2.10823e+00 -2.46724e+00 -2.95154e+00 -2.83139e+00 -3.07168e+00
1.44000e+04 3.60000e+01 -2.05853e+00 -1.81942e+00 -2.29764e+00 -2.92636e+00 -2.80197e+00 -3.05076e+00
1.47200e+04 3.60000e+01 -2.05853e+00 -1.81942e+00 -2.29764e+00 -2.90013e+00 -2.77166e+00 -3.02859e+00
1.50400e+04 3.70000e+01 -1.86683e+00 -1.55665e+00 -2.17702e+00 -2.87295e+00 -2.74065e+00 -3.00526e+00
1.53600e+04 3.80000e+01 -2.06751e+00 -1.65513e+00 -2.47990e+00 -2.84495e+00 -2.70909e+00 -2.98082e+00
1.56800e+04 3.90000e+01 -1.99696e+00 -1.76221e+00 -2.23170e+00 -2.81624e+00 -2.67710e+00 -2.95537e+00
1.60000e+04 4.00000e+01 -1.90795e+00 -1.62840e+00 -2.18751e+00 -2.78691e+00 -2.64480e+00 -2.92901e+00
1.63200e+04 4.00000e+01 -1.90795e+00 -1.62840e+00 -2.18751e+00 -2.75708e+00 -2.61228e+00 -2.90189e+00
1.66400e+04 4.10000e+01 -1.75780e+00 -1.59140e+00 -1.92419e+00 -2.72688e+00 -2.57960e+00 -2.87415e+00
1.69600e+04 4.20000e+01 -1.70202e+00 -1.49665e+00 -1.90739e+00 -2.69640e+00 -2.54683e+00 -2.84597e+00
1.72800e+04 4.30000e+01 -1.76400e+00 -1.40717e+00 -2.12082e+00 -2.66576e+00 -2.51402e+00 -2.81751e+00
1.76000e+04 4.40000e+01 -1.46706e+00 -1.31883e+00 -1.61530e+00 -2.63509e+00 -2.48124e+00 -2.78893e+00
1.79200e+04 4.40000e+01 -1.46706e+00 -1.31883e+00 -1.61530e+00 -2.60448e+00 -2.44854e+00 -2.76041e+00
1.82400e+04 4.50000e+01 -1.69546e+00 -1.38817e+00 -2.00275e+00 -2.57404e+00 -2.41600e+00 -2.73208e+00
1.85600e+04 4.60000e+01 -1.99597e+00 -1.60617e+00 -2.38578e+00 -2.54385e+00 -2.38367e+00 -2.70403e+00
1.88800e+04 4.70000e+01 -1.74398e+00 -1.27063e+00 -2.21733e+00 -2.51399e+00 -2.35163e+00 -2.67634e+00
1.92000e+04 4.80000e+01 -1.59102e+00 -1.26827e+00 -1.91377e+00 -2.48448e+00 -2.31994e+00 -2.64901e+00
1.95200e+04 4.80000e+01 -1.59102e+00 -1.26827e+00 -1.91377e+00 -2.45534e+00 -2.28866e+00 -2.62202e+00
1.98400e+04 4.90000e+01 -1.43263e+00 -1.22131e+00 -1.64394e+00 -2.42656e+00 -2.25782e+00 -2.59530e+00
2.01600e+04 5.00000e+01 -1.65265e+00 -1.42394e+00 -1.88137e+00 -2.39810e+00 -2.22744e+00 -2.56876e+00
2.04800e+04 5.10000e+01 -1.52140e+00 -1.23631e+00 -1.80649e+00 -2.36989e+00 -2.19749e+00 -2.54229e+00
2.08000e+04 5.20000e+01 -1.50234e+00 -1.23866e+00 -1.76602e+00 -2.34186e+00 -2.16793e+00 -2.51578e+00
2.11200e+04 5.20000e+01 -1.50234e+00 -1.23866e+00 -1.76602e+00 -2.31395e+00 -2.13873e+00 -2.48917e+00
2.14400e+04 5.30000e+01 -1.30915e+00 -1.14762e+00 -1.47067e+00 -2.28609e+00 -2.10977e+00 -2.46241e+00
2.17600e+04 5.40000e+01 -1.57093e+00 -1.34064e+00 -1.80122e+00 -2.25826e+00 -2.08100e+00 -2.43551e+00
2.20800e+04 5.50000e+01 -1.56905e+00 -1.36570e+00 -1.77240e+00 -2.23041e+00 -2.05234e+00 -2.40847e+00
2.24000e+04 5.60000e+01 -1.44627e+00 -1.19387e+00 -1.69867e+00 -2.20254e+00 -2.02373e+00 -2.38136e+00
2.27200e+04 5.60000e+01 -1.44627e+00 -1.19387e+00 -1.69867e+00 -2.17467e+00 -1.99509e+00 -2.35425e+00
2.30400e+04 5.70000e+01 -1.35525e+00 -1.14414e+00 -1.56636e+00 -2.14681e+00 -1.96642e+00 -2.32720e+00
2.33600e+04 5.80000e+01 -1.43789e+00 -1.29872e+00 -1.57706e+00 -2.11897e+00 -1.93770e+00 -2.30025e+00
2.36800e+04 5.90000e+01 -1.40833e+00 -1.25833e+00 -1.55832e+00 -2.09120e+00 -1.90897e+00 -2.27344e+00
2.40000e+04 6.00000e+01 -1.28071e+00 -1.01634e+00 -1.54508e+00 -2.06352e+00 -1.88026e+00 -2.24678e+00
2.43200e+04 6.00000e+01 -1.28071e+00 -1.01634e+00 -1.54508e+00 -2.03595e+00 -1.85164e+00 -2.22026e+00
2.46400e+04 6.10000e+01 -1.26598e+00 -1.15010e+00 -1.38185e+00 -2.00852e+00 -1.82318e+00 -2.19386e+00
2.49600e+04 6.20000e+01 -1.28890e+00 -1.16419e+00 -1.41361e+00 -1.98127e+00 -1.79498e+00 -2.16756e+00
2.52800e+04 6.30000e+01 -1.37389e+00 -1.13589e+00 -1.61188e+00 -1.95423e+00 -1.76712e+00 -2.14135e+00
2.56000e+04 6.40000e+01 -1.21571e+00 -1.07763e+00 -1.35378e+00 -1.92744e+00 -1.73968e+00 -2.11520e+00
2.59200e+04 6.40000e+01 -1.21571e+00 -1.07763e+00 -1.35378e+00 -1.90095e+00 -1.71276e+00 -2.08913e+00
2.62400e+04 6.50000e+01 -1.13274e+00 -1.03553e+00 -1.22994e+00 -1.87478e+00 -1.68642e+00 -2.06314e+00
2.65600e+04 6.60000e+01 -1.14776e+00 -1.07425e+00 -1.22126e+00 -1.84898e+00 -1.66070e+00 -2.03726e+00
2.68800e+04 6.70000e+01 -1.38319e+00 -1.21403e+00 -1.55235e+00 -1.82358e+00 -1.63564e+00 -2.01151e+00
2.72000e+04 6.80000e+01 -9.93778e-01 -8.55215e-01 -1.13234e+00 -1.79860e+00 -1.61127e+00 -1.98594e+00
2.75200e+04 6.80000e+01 -9.93778e-01 -8.55215e-01 -1.13234e+00 -1.77407e+00 -1.58759e+00 -1.96055e+00
2.78400e+04 6.90000e+01 -1.02344e+00 -8.57615e-01 -1.18926e+00 -1.74997e+00 -1.56459e+00 -1.93536e+00
2.81600e+04 7.00000e+01 -1.21044e+00 -1.08688e+00 -1.33400e+00 -1.72632e+00 -1.54227e+00 -1.91037e+00
2.84800e+04 7.10000e+01 -1.01954e+00 -8.08991e-01 -1.23010e+00 -1.70310e+00 -1.52063e+00 -1.88557e+00
2.88000e+04 7.20000e+01 -1.05859e+00 -8.78972e-01 -1.23821e+00 -1.68030e+00 -1.49966e+00 -1.86094e+00
2.91200e+04 7.20000e+01 -1.05859e+00 -8.78972e-01 -1.23821e+00 -1.65789e+00 -1.47936e+00 -1.83643e+00
2.94400e+04 7.30000e+01 -1.08396e+00 -1.00275e+00 -1.16517e+00 -1.63585e+00 -1.45969e+00 -1.81200e+00
2.97600e+04 7.40000e+01 -1.01643e+00 -9.04902e-01 -1.12795e+00 -1.61414e+00 -1.44067e+00 -1.78760e+00
3.00800e+04 7.50000e+01 -9.98111e-01 -8.90948e-01 -1.10527e+00 -1.59273e+00 -1.42227e+00 -1.76319e+00
3.04000e+04 7.60000e+01 -9.84364e-01 -8.67672e-01 -1.10106e+00 -1.57158e+00 -1.40444e+00 -1.73873e+00
3.07200e+04 7.60000e+01 -9.84364e-01 -8.67672e-01 -1.10106e+00 -1.55067e+00 -1.38715e+00 -1.71419e+00
3.10400e+04 7.70000e+01 -8.97006e-01 -7.59251e-01 -1.03476e+00 -1.52995e+00 -1.37035e+00 -1.68956e+00
3.13600e+04 7.80000e+01 -1.01582e+00 -8.07424e-01 -1.22422e+00 -1.50941e+00 -1.35398e+00 -1.66484e+00
3.16800e+04 7.90000e+01 -9.80753e-01 -8.61874e-01 -1.09963e+00 -1.48901e+00 -1.33798e+00 -1.64004e+00
3.20000e+04 8.00000e+01 -9.32730e-01 -8.19373e-01 -1.04609e+00 -1.46873e+00 -1.32228e+00 -1.61519e+00
3.23200e+04 8.00000e+01 -9.32730e-01 -8.19373e-01 -1.04609e+00 -1.44857e+00 -1.30684e+00 -1.59030e+00
3.26400e+04 8.10000e+01 -9.11724e-01 -7.42909e-01 -1.08054e+00 -1.42852e+00 -1.29161e+00 -1.56544e+00
3.29600e+04 8.20000e+01 -9.80840e-01 -9.11462e-01 -1.05022e+00 -1.40858e+00 -1.27655e+00 -1.54062e+00
3.32800e+04 8.30000e+01 -9.37303e-01 -8.63358e-01 -1.01125e+00 -1.38875e+00 -1.26161e+00 -1.51589e+00
3.36000e+04 8.40000e+01 -8.80222e-01 -7.69350e-01 -9.91093e-01 -1.36905e+00 -1.24679e+00 -1.49131e+00
3.39200e+04 8.40000e+01 -8.80222e-01 -7.69350e-01 -9.91093e-01 -1.34948e+00 -1.23206e+00 -1.46690e+00
3.42400e+04 8.50000e+01 -9.32141e-01 -7.35254e-01 -1.12903e+00 -1.33007e+00 -1.21741e+00 -1.44273e+00
3.45600e+04 8.60000e+01 -9.09107e-01 -6.90411e-01 -1.12780e+00 -1.31084e+00 -1.20284e+00 -1.41885e+00
3.48800e+04 8.70000e+01 -8.77967e-01 -7.35899e-01 -1.02003e+00 -1.29181e+00 -1.18834e+00 -1.39529e+00
3.52000e+04 8.80000e+01 -9.39231e-01 -8.47313e-01 -1.03115e+00 -1.27301e+00 -1.17390e+00 -1.37211e+00
3.55200e+04 8.80000e+01 -9.39231e-01 -8.47313e-01 -1.03115e+00 -1.25447e+00 -1.15957e+00 -1.34938e+00
3.58400e+04 8.90000e+01 -8.01532e-01 -6.77496e-01 -9.25568e-01 -1.23623e+00 -1.14532e+00 -1.32714e+00
3.61600e+04 9.00000e+01 -9.24702e-01 -7.84112e-01 -1.06529e+00 -1.21833e+00 -1.13121e+00 -1.30545e+00
3.64800e+04 9.10000e+01 -8.48310e-01 -8.02058e-01 -8.94562e-01 -1.20079e+00 -1.11723e+00 -1.28435e+00
3.68000e+04 9.20000e+01 -7.98347e-01 -7.76302e-01 -8.20392e-01 -1.18365e+00 -1.10342e+00 -1.26389e+00
3.71200e+04 9.20000e+01 -7.98347e-01 -7.76302e-01 -8.20392e-01 -1.16696e+00 -1.08979e+00 -1.24413e+00
3.74400e+04 9.30000e+01 -7.88488e-01 -7.13793e-01 -8.63182e-01 -1.15073e+00 -1.07636e+00 -1.22509e+00
3.77600e+04 9.40000e+01 -7.78506e-01 -6.89970e-01 -8.67041e-01 -1.13499e+00 -1.06314e+00 -1.20683e+00
3.80800e+04 9.50000e+01 -7.88444e-01 -6.99906e-01 -8.76981e-01 -1.11976e+00 -1.05015e+00 -1.18937e+00
3.84000e+04 9.60000e+01 -8.42548e-01 -7.11560e-01 -9.73536e-01 -1.10505e+00 -1.03736e+00 -1.17273e+00
3.87200e+04 9.60000e+01 -8.42548e-01 -7.11560e-01 -9.73536e-01 -1.09088e+00 -1.02479e+00 -1.15696e+00
3.90400e+04 9.70000e+01 -7.98143e-01 -7.42212e-01 -8.54074e-01 -1.07723e+00 -1.01242e+00 -1.14205e+00
3.93600e+04 9.80000e+01 -8.73150e-01 -7.45264e-01 -1.00104e+00 -1.06411e+00 -1.00022e+00 -1.12800e+00
3.96800e+04 9.90000e+01 -7.88909e-01 -7.12448e-01 -8.65370e-01 -1.05149e+00 -9.88198e-01 -1.11479e+00
4.00000e+04 1.00000e+02 -6.97040e-01 -6.47969e-01 -7.46111e-01 -1.03936e+00 -9.76339e-01 -1.10238e+00
4.03200e+04 1.00000e+02 -6.97040e-01 -6.47969e-01 -7.46111e-01 -1.02766e+00 -9.64639e-01 -1.09069e+00
4.06400e+04 1.01000e+02 -7.47077e-01 -6.60190e-01 -8.33964e-01 -1.01638e+00 -9.53116e-01 -1.07964e+00
4.09600e+04 1.02000e+02 -7.95108e-01 -6.50084e-01 -9.40132e-01 -1.00546e+00 -9.41785e-01 -1.06913e+00
4.12800e+04 1.03000e+02 -7.34899e-01 -6.25416e-01 -8.44382e-01 -9.94859e-01 -9.30670e-01 -1.05905e+00
4.16000e+04 1.04000e+02 -7.23214e-01 -6.58946e-01 -7.87482e-01 -9.84553e-01 -9.19798e-01 -1.04931e+00
4.19200e+04 1.04000e+02 -7.23214e-01 -6.58946e-01 -7.87482e-01 -9.74505e-01 -9.09197e-01 -1.03981e+00
4.22400e+04 1.05000e+02 -8.07742e-01 -6.97269e-01 -9.18216e-01 -9.64692e-01 -8.98895e-01 -1.03049e+00
4.25600e+04 1.06000e+02 -7.56998e-01 -6.81450e-01 -8.32546e-01 -9.55101e-01 -8.88909e-01 -1.02129e+00
4.28800e+04 1.07000e+02 -6.78895e-01 -6.42132e-01 -7.15658e-01 -9.45716e-01 -8.79257e-01 -1.01218e+00
4.32000e+04 1.08000e+02 -7.90452e-01 -7.25627e-01 -8.55277e-01 -9.36530e-01 -8.69942e-01 -1.00312e+00
4.35200e+04 1.08000e+02 -7.90452e-01 -7.25627e-01 -8.55277e-01 -9.27538e-01 -8.60963e-01 -9.94114e-01
4.38400e+04 1.09000e+02 -6.89352e-01 -5.92865e-01 -7.85840e-01 -9.18732e-01 -8.52310e-01 -9.85155e-01
4.41600e+04 1.10000e+02 -6.74384e-01 -6.31877e-01 -7.16891e-01 -9.10111e-01 -8.43969e-01 -9.76252e-01
4.44800e+04 1.11000e+02 -6.95576e-01 -6.19453e-01 -7.71699e-01 -9.01669e-01 -8.35924e-01 -9.67414e-01
4.48000e+04 1.12000e+02 -7.28060e-01 -6.89699e-01 -7.66422e-01 -8.93406e-01 -8.28161e-01 -9.58651e-01
4.51200e+04 1.12000e+02 -7.28060e-01 -6.89699e-01 -7.66422e-01 -8.85320e-01 -8.20667e-01 -9.49973e-01
4.54400e+04 1.13000e+02 -7.26043e-01 -6.77706e-01 -7.74381e-01 -8.77413e-01 -8.13440e-01 -9.41386e-01
4.57600e+04 1.14000e+02 -6.80529e-01 -5.98179e-01 -7.62878e-01 -8.69685e-01 -8.06476e-01 -9.32894e-01
4.60800e+04 1.15000e+02 -6.68708e-01 -5.85686e-01 -7.51729e-01 -8.62136e-01 -7.99774e-01 -9.24498e-01
4.64000e+04 1.16000e+02 -6.67863e-01 -6.29010e-01 -7.06717e-01 -8.54767e-01 -7.93333e-01 -9.16200e-01
4.67200e+04 1.16000e+02 -6.67863e-01 -6.29010e-01 -7.06717e-01 -8.47574e-01 -7.87150e-01 -9.07998e-01
4.70400e+04 1.17000e+02 -7.07427e-01 -5.63844e-01 -8.51011e-01 -8.40555e-01 -7.81219e-01 -8.99891e-01
4.73600e+04 1.18000e+02 -6.44338e-01 -6.16543e-01 -6.72134e-01 -8.33703e-01 -7.75530e-01 -8.91875e-01
4.76800e+04 1.19000e+02 -6.60201e-01 -5.73083e-01 -7.47319e-01 -8.27011e-01 -7.70075e-01 -8.83947e-01
4.80000e+04 1.20000e+02 -6.57185e-01 -6.05532e-01 -7.08839e-01 -8.20471e-01 -7.64839e-01 -8.76104e-01
4.83200e+04 1.20000e+02 -6.57185e-01 -6.05532e-01 -7.08839e-01 -8.14076e-01 -7.59808e-01 -8.68344e-01
4.86400e+04 1.21000e+02 -6.35892e-01 -5.75081e-01 -6.96704e-01 -8.07817e-01 -7.54970e-01 -8.60664e-01
4.89600e+04 1.22000e+02 -6.59387e-01 -5.74741e-01 -7.44033e-01 -8.01686e-01 -7.50306e-01 -8.53066e-01
4.92800e+04 1.23000e+02 -6.29805e-01 -5.62303e-01 -6.97307e-01 -7.95675e-01 -7.45797e-01 -8.45553e-01
4.96000e+04 1.24000e+02 -6.42219e-01 -5.89362e-01 -6.95075e-01 -7.89778e-01 -7.41420e-01 -8.38136e-01
4.99200e+04 1.24000e+02 -6.42219e-01 -5.89362e-01 -6.95075e-01 -7.83987e-01 -7.37147e-01 -8.30828e-01
5.02400e+04 1.25000e+02 -6.03315e-01 -5.69165e-01 -6.37464e-01 -7.78296e-01 -7.32947e-01 -8.23646e-01
5.05600e+04 1.26000e+02 -6.47757e-01 -5.87684e-01 -7.07829e-01 -7.72698e-01 -7.28785e-01 -8.16610e-01
5.08800e+04 1.27000e+02 -6.54044e-01 -5.70644e-01 -7.37444e-01 -7.67185e-01 -7.24627e-01 -8.09744e-01
5.12000e+04 1.28000e+02 -6.30271e-01 -5.61409e-01 -6.99133e-01 -7.61753e-01 -7.20438e-01 -8.03068e-01
5.15200e+04 1.28000e+02 -6.30271e-01 -5.61409e-01 -6.99133e-01 -7.56392e-01 -7.16188e-01 -7.96595e-01
5.18400e+04 1.29000e+02 -6.38387e-01 -5.48757e-01 -7.28017e-01 -7.51098e-01 -7.11857e-01 -7.90338e-01
5.21600e+04 1.30000e+02 -6.44554e-01 -6.04423e-01 -6.84685e-01 -7.45864e-01 -7.07432e-01 -7.84295e-01
5.24800e+04 1.31000e+02 -6.11225e-01 -5.61428e-01 -6.61021e-01 -7.40685e-01 -7.02912e-01 -7.78458e-01
5.28000e+04 1.32000e+02 -6.27862e-01 -5.81332e-01 -6.74391e-01 -7.35559e-01 -6.98309e-01 -7.72809e-01
5.31200e+04 1.32000e+02 -6.27862e-01 -5.81332e-01 -6.74391e-01 -7.30481e-01 -6.93640e-01 -7.67323e-01
5.34400e+04 1.33000e+02 -6.10900e-01 -5.39476e-01 -6.82323e-01 -7.25455e-01 -6.88935e-01 -7.61974e-01
5.37600e+04 1.34000e+02 -6.77756e-01 -6.05576e-01 -7.49936e-01 -7.20481e-01 -6.84226e-01 -7.56736e-01
5.40800e+04 1.35000e+02 -6.07295e-01 -5.42360e-01 -6.72230e-01 -7.15567e-01 -6.79547e-01 -7.51587e-01
5.44000e+04 1.36000e+02 -6.06359e-01 -5.19551e-01 -6.93167e-01 -7.10723e-01 -6.74931e-01 -7.46514e-01
5.47200e+04 1.36000e+02 -6.06359e-01 -5.19551e-01 -6.93167e-01 -7.05958e-01 -6.70405e-01 -7.41510e-01
5.50400e+04 1.37000e+02 -5.68867e-01 -5.25558e-01 -6.12177e-01 -7.01286e-01 -6.65996e-01 -7.36576e-01
5.53600e+04 1.38000e+02 -6.51782e-01 -6.08535e-01 -6.95028e-01 -6.96721e-01 -6.61721e-01 -7.31721e-01
5.56800e+04 1.39000e+02 -5.93893e-01 -5.45341e-01 -6.42445e-01 -6.92277e-01 -6.57592e-01 -7.26962e-01
5.60000e+04 1.40000e+02 -5.59808e-01 -5.21173e-01 -5.98443e-01 -6.87967e-01 -6.53616e-01 -7.22317e-01
5.63200e+04 1.40000e+02 -5.59808e-01 -5.21173e-01 -5.98443e-01 -6.83802e-01 -6.49795e-01 -7.17808e-01
5.66400e+04 1.41000e+02 -6.32901e-01 -5.96898e-01 -6.68904e-01 -6.79792e-01 -6.46130e-01 -7.13454e-01
5.69600e+04 1.42000e+02 -6.16773e-01 -5.63664e-01 -6.69882e-01 -6.75945e-01 -6.42620e-01 -7.09270e-01
5.72800e+04 1.43000e+02 -5.61794e-01 -5.09659e-01 -6.13930e-01 -6.72264e-01 -6.39262e-01 -7.05265e-01
5.76000e+04 1.44000e+02 -6.01736e-01 -5.40570e-01 -6.62901e-01 -6.68748e-01 -6.36054e-01 -7.01441e-01
5.79200e+04 1.44000e+02 -6.01736e-01 -5.40570e-01 -6.62901e-01 -6.65394e-01 -6.32995e-01 -6.97792e-01
5.82400e+04 1.45000e+02 -5.91300e-01 -5.40139e-01 -6.42462e-01 -6.62193e-01 -6.30082e-01 -6.94304e-01
5.85600e+04 1.46000e+02 -6.09355e-01 -5.58273e-01 -6.60438e-01 -6.59136e-01 -6.27315e-01 -6.90956e-01
5.88800e+04 1.47000e+02 -6.09637e-01 -5.65288e-01 -6.53987e-01 -6.56207e-01 -6.24693e-01 -6.87722e-01
5.92000e+04 1.48000e+02 -5.36379e-01 -4.93575e-01 -5.79184e-01 -6.53394e-01 -6.22214e-01 -6.84573e-01
5.95200e+04 1.48000e+02 -5.36379e-01 -4.93575e-01 -5.79184e-01 -6.50680e-01 -6.19881e-01 -6.81479e-01
5.98400e+04 1.49000e+02 -5.60558e-01 -5.42563e-01 -5.78554e-01 -6.48051e-01 -6.17693e-01 -6.78409e-01
6.01600e+04 1.50000e+02 -5.81867e-01 -5.01109e-01 -6.62625e-01 -6.45493e-01 -6.15650e-01 -6.75335e-01
6.04800e+04 1.51000e+02 -5.83007e-01 -4.93857e-01 -6.72157e-01 -6.42993e-01 -6.13752e-01 -6.72234e-01
6.08000e+04 1.52000e+02 -5.72168e-01 -5.36872e-01 -6.07463e-01 -6.40543e-01 -6.11998e-01 -6.69088e-01
6.11200e+04 1.52000e+02 -5.72168e-01 -5.36872e-01 -6.07463e-01 -6.38134e-01 -6.10381e-01 -6.65887e-01
6.14400e+04 1.53000e+02 -5.19497e-01 -5.03116e-01 -5.35879e-01 -6.35761e-01 -6.08896e-01 -6.62627e-01
6.17600e+04 1.54000e+02 -5.42428e-01 -5.06123e-01 -5.78733e-01 -6.33420e-01 -6.07528e-01 -6.59313e-01
6.20800e+04 1.55000e+02 -5.44640e-01 -4.93552e-01 -5.95728e-01 -6.31107e-01 -6.06259e-01 -6.55955e-01
6.24000e+04 1.56000e+02 -5.45560e-01 -4.84466e-01 -6.06654e-01 -6.28819e-01 -6.05069e-01 -6.52569e-01
6.27200e+04 1.56000e+02 -5.45560e-01 -4.84466e-01 -6.06654e-01 -6.26551e-01 -6.03926e-01 -6.49176e-01
6.30400e+04 1.57000e+02 -6.06359e-01 -5.68880e-01 -6.43838e-01 -6.24299e-01 -6.02798e-01 -6.45801e-01
6.33600e+04 1.58000e+02 -6.01869e-01 -5.16981e-01 -6.86758e-01 -6.22058e-01 -6.01648e-01 -6.42468e-01
6.36800e+04 1.59000e+02 -5.79856e-01 -5.21385e-01 -6.38327e-01 -6.19820e-01 -6.00439e-01 -6.39201e-01
6.40000e+04 1.60000e+02 -5.75869e-01 -5.51120e-01 -6.00618e-01 -6.17579e-01 -5.99134e-01 -6.36023e-01
6.43200e+04 1.60000e+02 -5.75869e-01 -5.51120e-01 -6.00618e-01 -6.15324e-01 -5.97700e-01 -6.32949e-01
6.46400e+04 1.61000e+02 -5.76037e-01 -5.32361e-01 -6.19712e-01 -6.13049e-01 -5.96110e-01 -6.29988e-01
6.49600e+04 1.62000e+02 -5.42194e-01 -5.07395e-01 -5.76994e-01 -6.10744e-01 -5.94346e-01 -6.27141e-01
6.52800e+04 1.63000e+02 -5.43166e-01 -5.07356e-01 -5.78976e-01 -6.08404e-01 -5.92407e-01 -6.24402e-01
6.56000e+04 1.64000e+02 -5.05209e-01 -4.51091e-01 -5.59326e-01 -6.06031e-01 -5.90303e-01 -6.21758e-01
6.59200e+04 1.64000e+02 -5.05209e-01 -4.51091e-01 -5.59326e-01 -6.03626e-01 -5.88065e-01 -6.19188e-01
6.62400e+04 1.65000e+02 -5.44926e-01 -5.23285e-01 -5.66567e-01 -6.01203e-01 -5.85733e-01 -6.16673e-01
6.65600e+04 1.66000e+02 -5.70460e-01 -5.00769e-01 -6.40152e-01 -5.98779e-01 -5.83362e-01 -6.14196e-01
6.68800e+04 1.67000e+02 -5.74298e-01 -5.06770e-01 -6.41825e-01 -5.96373e-01 -5.81005e-01 -6.11741e-01
6.72000e+04 1.68000e+02 -5.16396e-01 -4.84392e-01 -5.48399e-01 -5.94009e-01 -5.78718e-01 -6.09300e-01
6.75200e+04 1.68000e+02 -5.16396e-01 -4.84392e-01 -5.48399e-01 -5.91711e-01 -5.76550e-01 -6.06871e-01
6.78400e+04 1.69000e+02 -5.03536e-01 -4.66147e-01 -5.40925e-01 -5.89496e-01 -5.74541e-01 -6.04452e-01
6.81600e+04 1.70000e+02 -4.95453e-01 -4.45356e-01 -5.45550e-01 -5.87381e-01 -5.72717e-01 -6.02045e-01
6.84800e+04 1.71000e+02 -5.39363e-01 -4.72416e-01 -6.06310e-01 -5.85371e-01 -5.71093e-01 -5.99650e-01
6.88000e+04 1.72000e+02 -5.31064e-01 -4.63085e-01 -5.99042e-01 -5.83470e-01 -5.69669e-01 -5.97271e-01
6.91200e+04 1.72000e+02 -5.31064e-01 -4.63085e-01 -5.99042e-01 -5.81671e-01 -5.68436e-01 -5.94907e-01
6.94400e+04 1.73000e+02 -5.51560e-01 -4.89108e-01 -6.14011e-01 -5.79967e-01 -5.67373e-01 -5.92561e-01
6.97600e+04 1.74000e+02 -5.08523e-01 -4.49361e-01 -5.67686e-01 -5.78342e-01 -5.66447e-01 -5.90237e-01
7.00800e+04 1.75000e+02 -5.32865e-01 -5.10832e-01 -5.54899e-01 -5.76781e-01 -5.65617e-01 -5.87945e-01
7.04000e+04 1.76000e+02 -4.92314e-01 -4.45911e-01 -5.38716e-01 -5.75264e-01 -5.64834e-01 -5.85694e-01
7.07200e+04 1.76000e+02 -4.92314e-01 -4.45911e-01 -5.38716e-01 -5.73772e-01 -5.64042e-01 -5.83502e-01
7.10400e+04 1.77000e+02 -5.13370e-01 -4.67173e-01 -5.59567e-01 -5.72284e-01 -5.63176e-01 -5.81391e-01
7.13600e+04 1.78000e+02 -5.35336e-01 -4.69358e-01 -6.01314e-01 -5.70781e-01 -5.62175e-01 -5.79387e-01
7.16800e+04 1.79000e+02 -5.50568e-01 -5.23726e-01 -5.77409e-01 -5.69248e-01 -5.60984e-01 -5.77512e-01
7.20000e+04 1.80000e+02 -5.97890e-01 -5.68435e-01 -6.27345e-01 -5.67671e-01 -5.59563e-01 -5.75779e-01
7.23200e+04 1.80000e+02 -5.97890e-01 -5.68435e-01 -6.27345e-01 -5.66042e-01 -5.57897e-01 -5.74187e-01
7.26400e+04 1.81000e+02 -5.13879e-01 -4.75169e-01 -5.52588e-01 -5.64355e-01 -5.55992e-01 -5.72719e-01
7.29600e+04 1.82000e+02 -5.34871e-01 -4.82997e-01 -5.86745e-01 -5.62611e-01 -5.53878e-01 -5.71344e-01
7.32800e+04 1.83000e+02 -5.57815e-01 -4.89076e-01 -6.26553e-01 -5.60811e-01 -5.51589e-01 -5.70033e-01
7.36000e+04 1.84000e+02 -5.10652e-01 -4.69003e-01 -5.52301e-01 -5.58961e-01 -5.49168e-01 -5.68755e-01
7.39200e+04 1.84000e+02 -5.10652e-01 -4.69003e-01 -5.52301e-01 -5.57071e-01 -5.46652e-01 -5.67491e-01
7.42400e+04 1.85000e+02 -5.20548e-01 -4.82136e-01 -5.58960e-01 -5.55155e-01 -5.44081e-01 -5.66230e-01
7.45600e+04 1.86000e+02 -5.29626e-01 -4.53464e-01 -6.05789e-01 -5.53230e-01 -5.41491e-01 -5.64968e-01
7.48800e+04 1.87000e+02 -4.88385e-01 -4.38319e-01 -5.38451e-01 -5.51316e-01 -5.38919e-01 -5.63712e-01
7.52000e+04 1.88000e+02 -5.04739e-01 -4.63161e-01 -5.46317e-01 -5.49436e-01 -5.36400e-01 -5.62473e-01
7.55200e+04 1.88000e+02 -5.04739e-01 -4.63161e-01 -5.46317e-01 -5.47616e-01 -5.33968e-01 -5.61265e-01
7.58400e+04 1.89000e+02 -5.06889e-01 -4.32283e-01 -5.81494e-01 -5.45880e-01 -5.31652e-01 -5.60108e-01
7.61600e+04 1.90000e+02 -5.18819e-01 -4.64373e-01 -5.73265e-01 -5.44248e-01 -5.29479e-01 -5.59017e-01
7.64800e+04 1.91000e+02 -5.09894e-01 -4.63558e-01 -5.56231e-01 -5.42739e-01 -5.27469e-01 -5.58009e-01
7.68000e+04 1.92000e+02 -4.83603e-01 -4.46279e-01 -5.20926e-01 -5.41365e-01 -5.25637e-01 -5.57093e-01
7.71200e+04 1.92000e+02 -4.83603e-01 -4.46279e-01 -5.20926e-01 -5.40131e-01 -5.23986e-01 -5.56275e-01
7.74400e+04 1.93000e+02 -5.10611e-01 -4.36328e-01 -5.84894e-01 -5.39034e-01 -5.22516e-01 -5.55552e-01
7.77600e+04 1.94000e+02 -5.14224e-01 -4.81848e-01 -5.46600e-01 -5.38066e-01 -5.21217e-01 -5.54915e-01
7.80800e+04 1.95000e+02 -5.47075e-01 -4.76228e-01 -6.17922e-01 -5.37210e-01 -5.20068e-01 -5.54352e-01
7.84000e+04 1.96000e+02 -5.21509e-01 -4.80222e-01 -5.62796e-01 -5.36446e-01 -5.19048e-01 -5.53845e-01
7.87200e+04 1.96000e+02 -5.21509e-01 -4.80222e-01 -5.62796e-01 -5.35749e-01 -5.18127e-01 -5.53372e-01
7.90400e+04 1.97000e+02 -4.70691e-01 -4.29776e-01 -5.11605e-01 -5.35093e-01 -5.17275e-01 -5.52912e-01
7.93600e+04 1.98000e+02 -5.11086e-01 -4.69770e-01 -5.52402e-01 -5.34453e-01 -5.16462e-01 -5.52445e-01
7.96800e+04 1.99000e+02 -4.92721e-01 -4.62337e-01 -5.23104e-01 -5.33804e-01 -5.15658e-01 -5.51951e-01
8.00000e+04 2.00000e+02 -4.66650e-01 -4.20526e-01 -5.12775e-01 -5.33126e-01 -5.14838e-01 -5.51414e-01
8.03200e+04 2.00000e+02 -4.66650e-01 -4.20526e-01 -5.12775e-01 -5.32403e-01 -5.13983e-01 -5.50824e-01
8.06400e+04 2.01000e+02 -4.91353e-01 -4.66593e-01 -5.16114e-01 -5.31625e-01 -5.13079e-01 -5.50172e-01
8.09600e+04 2.02000e+02 -5.28929e-01 -4.90364e-01 -5.67494e-01 -5.30788e-01 -5.12119e-01 -5.49458e-01
8.12800e+04 2.03000e+02 -4.87958e-01 -4.61946e-01 -5.13970e-01 -5.29893e-01 -5.11107e-01 -5.48679e-01
8.16000e+04 2.04000e+02 -5.10785e-01 -4.55706e-01 -5.65865e-01 -5.28943e-01 -5.10046e-01 -5.47841e-01
8.19200e+04 2.04000e+02 -5.10785e-01 -4.55706e-01 -5.65865e-01 -5.27947e-01 -5.08948e-01 -5.46945e-01
8.22400e+04 2.05000e+02 -5.15074e-01 -4.86132e-01 -5.44016e-01 -5.26910e-01 -5.07823e-01 -5.45998e-01
8.25600e+04 2.06000e+02 -4.99552e-01 -4.58606e-01 -5.40498e-01 -5.25843e-01 -5.06685e-01 -5.45001e-01
8.28800e+04 2.07000e+02 -5.07324e-01 -4.45440e-01 -5.69208e-01 -5.24750e-01 -5.05543e-01 -5.43957e-01
8.32000e+04 2.08000e+02 -4.92157e-01 -4.37577e-01 -5.46737e-01 -5.23636e-01 -5.04408e-01 -5.42864e-01
8.35200e+04 2.08000e+02 -4.92157e-01 -4.37577e-01 -5.46737e-01 -5.22505e-01 -5.03289e-01 -5.41721e-01
8.38400e+04 2.09000e+02 -4.62855e-01 -4.07520e-01 -5.18190e-01 -5.21361e-01 -5.02196e-01 -5.40527e-01
8.41600e+04 2.10000e+02 -4.85714e-01 -4.27674e-01 -5.43755e-01 -5.20207e-01 -5.01137e-01 -5.39277e-01
8.44800e+04 2.11000e+02 -4.76069e-01 -4.38892e-01 -5.13246e-01 -5.19048e-01 -5.00124e-01 -5.37971e-01
8.48000e+04 2.12000e+02 -5.28346e-01 -4.65201e-01 -5.91491e-01 -5.17888e-01 -4.99165e-01 -5.36611e-01
8.51200e+04 2.12000e+02 -5.28346e-01 -4.65201e-01 -5.91491e-01 -5.16735e-01 -4.98272e-01 -5.35199e-01
8.54400e+04 2.13000e+02 -5.23018e-01 -4.59493e-01 -5.86544e-01 -5.15597e-01 -4.97452e-01 -5.33742e-01
8.57600e+04 2.14000e+02 -4.76099e-01 -4.16438e-01 -5.35760e-01 -5.14481e-01 -4.96711e-01 -5.32250e-01
8.60800e+04 2.15000e+02 -4.76547e-01 -4.22701e-01 -5.30394e-01 -5.13393e-01 -4.96056e-01 -5.30730e-01
8.64000e+04 2.16000e+02 -4.86056e-01 -4.52022e-01 -5.20090e-01 -5.12339e-01 -4.95487e-01 -5.29191e-01
8.67200e+04 2.16000e+02 -4.86056e-01 -4.52022e-01 -5.20090e-01 -5.11320e-01 -4.95004e-01 -5.27637e-01
8.70400e+04 2.17000e+02 -4.92797e-01 -4.27326e-01 -5.58268e-01 -5.10338e-01 -4.94605e-01 -5.26071e-01
8.73600e+04 2.18000e+02 -4.94575e-01 -4.65394e-01 -5.23756e-01 -5.09391e-01 -4.94286e-01 -5.24495e-01
8.76800e+04 2.19000e+02 -4.44139e-01 -4.10195e-01 -4.78082e-01 -5.08477e-01 -4.94039e-01 -5.22915e-01
8.80000e+04 2.20000e+02 -4.44507e-01 -4.21896e-01 -4.67119e-01 -5.07595e-01 -4.93851e-01 -5.21340e-01
8.83200e+04 2.20000e+02 -4.44507e-01 -4.21896e-01 -4.67119e-01 -5.06742e-01 -4.93701e-01 -5.19784e-01
8.86400e+04 2.21000e+02 -5.03443e-01 -4.75446e-01 -5.31441e-01 -5.05918e-01 -4.93563e-01 -5.18273e-01
8.89600e+04 2.22000e+02 -4.62543e-01 -4.12247e-01 -5.12838e-01 -5.05120e-01 -4.93402e-01 -5.16838e-01
8.92800e+04 2.23000e+02 -4.87996e-01 -4.46356e-01 -5.29635e-01 -5.04347e-01 -4.93178e-01 -5.15515e-01
8.96000e+04 2.24000e+02 -4.81578e-01 -4.58506e-01 -5.04651e-01 -5.03596e-01 -4.92850e-01 -5.14341e-01
8.99200e+04 2.24000e+02 -4.81578e-01 -4.58506e-01 -5.04651e-01 -5.02864e-01 -4.92379e-01 -5.13348e-01
9.02400e+04 2.25000e+02 -4.35872e-01 -4.04302e-01 -4.67442e-01 -5.02146e-01 -4.91741e-01 -5.12550e-01
9.05600e+04 2.26000e+02 -4.67542e-01 -4.28469e-01 -5.06616e-01 -5.01435e-01 -4.90925e-01 -5.11944e-01
9.08800e+04 2.27000e+02 -4.57004e-01 -4.24928e-01 -4.89080e-01 -5.00722e-01 -4.89941e-01 -5.11502e-01
9.12000e+04 2.28000e+02 -4.68776e-01 -4.35135e-01 -5.02418e-01 -4.99998e-01 -4.88808e-01 -5.11188e-01
9.15200e+04 2.28000e+02 -4.68776e-01 -4.35135e-01 -5.02418e-01 -4.99253e-01 -4.87555e-01 -5.10952e-01
9.18400e+04 2.29000e+02 -4.67754e-01 -4.41071e-01 -4.94437e-01 -4.98480e-01 -4.86214e-01 -5.10745e-01
9.21600e+04 2.30000e+02 -4.62966e-01 -4.40418e-01 -4.85514e-01 -4.97669e-01 -4.84813e-01 -5.10526e-01
9.24800e+04 2.31000e+02 -4.55913e-01 -4.32499e-01 -4.79326e-01 -4.96816e-01 -4.83378e-01 -5.10253e-01
9.28000e+04 2.32000e+02 -4.23522e-01 -3.90572e-01 -4.56472e-01 -4.95914e-01 -4.81932e-01 -5.09896e-01
9.31200e+04 2.32000e+02 -4.23522e-01 -3.90572e-01 -4.56472e-01 -4.94962e-01 -4.80492e-01 -5.09432e-01
9.34400e+04 2.33000e+02 -4.82356e-01 -4.34046e-01 -5.30666e-01 -4.93959e-01 -4.79075e-01 -5.08842e-01
9.37600e+04 2.34000e+02 -4.86861e-01 -4.49920e-01 -5.23803e-01 -4.92904e-01 -4.77689e-01 -5.08118e-01
9.40800e+04 2.35000e+02 -4.89080e-01 -4.60618e-01 -5.17541e-01 -4.91798e-01 -4.76341e-01 -5.07255e-01
9.44000e+04 2.36000e+02 -4.93621e-01 -4.70187e-01 -5.17054e-01 -4.90646e-01 -4.75036e-01 -5.06256e-01
9.47200e+04 2.36000e+02 -4.93621e-01 -4.70187e-01 -5.17054e-01 -4.89450e-01 -4.73769e-01 -5.05130e-01
9.50400e+04 2.37000e+02 -5.15097e-01 -4.59568e-01 -5.70627e-01 -4.88215e-01 -4.72541e-01 -5.03889e-01
9.53600e+04 2.38000e+02 -4.78950e-01 -4.40542e-01 -5.17358e-01 -4.86946e-01 -4.71343e-01 -5.02549e-01
9.56800e+04 2.39000e+02 -4.83022e-01 -4.31385e-01 -5.34660e-01 -4.85651e-01 -4.70171e-01 -5.01130e-01
9.60000e+04 2.40000e+02 -4.54537e-01 -4.08927e-01 -5.00146e-01 -4.84335e-01 -4.69018e-01 -4.99651e-01
9.63200e+04 2.40000e+02 -4.54537e-01 -4.08927e-01 -5.00146e-01 -4.83008e-01 -4.67883e-01 -4.98134e-01
9.66400e+04 2.41000e+02 -4.61665e-01 -4.19265e-01 -5.04064e-01 -4.81683e-01 -4.66766e-01 -4.96601e-01
9.69600e+04 2.42000e+02 -4.35932e-01 -4.05272e-01 -4.66591e-01 -4.80375e-01 -4.65675e-01 -4.95076e-01
9.72800e+04 2.43000e+02 -4.93296e-01 -4.36804e-01 -5.49788e-01 -4.79102e-01 -4.64623e-01 -4.93582e-01
9.76000e+04 2.44000e+02 -4.60230e-01 -4.27725e-01 -4.92736e-01 -4.77886e-01 -4.63626e-01 -4.92146e-01
9.79200e+04 2.44000e+02 -4.60230e-01 -4.27725e-01 -4.92736e-01 -4.76746e-01 -4.62701e-01 -4.90791e-01
9.82400e+04 2.45000e+02 -4.84202e-01 -4.44151e-01 -5.24254e-01 -4.75706e-01 -4.61868e-01 -4.89544e-01
9.85600e+04 2.46000e+02 -4.41450e-01 -4.02888e-01 -4.80013e-01 -4.74783e-01 -4.61139e-01 -4.88428e-01
9.88800e+04 2.47000e+02 -4.50579e-01 -4.02140e-01 -4.99018e-01 -4.73992e-01 -4.60519e-01 -4.87465e-01
9.92000e+04 2.48000e+02 -4.71783e-01 -4.28011e-01 -5.15555e-01 -4.73340e-01 -4.60006e-01 -4.86674e-01
9.95200e+04 2.48000e+02 -4.71783e-01 -4.28011e-01 -5.15555e-01 -4.72828e-01 -4.59587e-01 -4.86069e-01
9.98400e+04 2.49000e+02 -4.50586e-01 -4.30991e-01 -4.70181e-01 -4.72450e-01 -4.59241e-01 -4.85658e-01
1.00160e+05 2.50000e+02 -4.85586e-01 -4.09234e-01 -5.61939e-01 -4.72193e-01 -4.58940e-01 -4.85446e-01
1.00480e+05 2.51000e+02 -4.29690e-01 -4.03969e-01 -4.55411e-01 -4.72042e-01 -4.58654e-01 -4.85429e-01
1.00800e+05 2.52000e+02 -4.44723e-01 -4.09656e-01 -4.79790e-01 -4.71975e-01 -4.58355e-01 -4.85596e-01
1.01120e+05 2.52000e+02 -4.44723e-01 -4.09656e-01 -4.79790e-01 -4.71971e-01 -4.58016e-01 -4.85926e-01
1.01440e+05 2.53000e+02 -4.38573e-01 -3.94086e-01 -4.83060e-01 -4.72006e-01 -4.57620e-01 -4.86391e-01
1.01760e+05 2.54000e+02 -4.46332e-01 -3.97247e-01 -4.95418e-01 -4.72057e-01 -4.57157e-01 -4.86958e-01
1.02080e+05 2.55000e+02 -4.78845e-01 -4.33619e-01 -5.24072e-01 -4.72104e-01 -4.56624e-01 -4.87585e-01
1.02400e+05 2.56000e+02 -4.85037e-01 -4.12724e-01 -5.57349e-01 -4.72129e-01 -4.56024e-01 -4.88233e-01
1.02720e+05 2.56000e+02 -4.85037e-01 -4.12724e-01 -5.57349e-01 -4.72114e-01 -4.55365e-01 -4.88863e-01
1.03040e+05 2.57000e+02 -4.16421e-01 -3.90789e-01 -4.42052e-01 -4.72049e-01 -4.54659e-01 -4.89439e-01
1.03360e+05 2.58000e+02 -4.40169e-01 -4.06898e-01 -4.73440e-01 -4.71921e-01 -4.53914e-01 -4.89927e-01
1.03680e+05 2.59000e+02 -4.21140e-01 -3.85434e-01 -4.56847e-01 -4.71724e-01 -4.53145e-01 -4.90303e-01
1.04000e+05 2.60000e+02 -4.75169e-01 -4.30423e-01 -5.19915e-01 -4.71451e-01 -4.52363e-01 -4.90540e-01
1.04320e+05 2.60000e+02 -4.75169e-01 -4.30423e-01 -5.19915e-01 -4.71101e-01 -4.51584e-01 -4.90619e-01
1.04640e+05 2.61000e+02 -4.83636e-01 -4.34900e-01 -5.32373e-01 -4.70673e-01 -4.50825e-01 -4.90520e-01
1.04960e+05 2.62000e+02 -4.48169e-01 -4.08678e-01 -4.87660e-01 -4.70168e-01 -4.50107e-01 -4.90229e-01
1.05280e+05 2.63000e+02 -4.34271e-01 -3.85171e-01 -4.83370e-01 -4.69592e-01 -4.49451e-01 -4.89732e-01
1.05600e+05 2.64000e+02 -4.54538e-01 -4.38443e-01 -4.70633e-01 -4.68949e-01 -4.48879e-01 -4.89019e-01
1.05920e+05 2.64000e+02 -4.54538e-01 -4.38443e-01 -4.70633e-01 -4.68249e-01 -4.48412e-01 -4.88086e-01
1.06240e+05 2.65000e+02 -4.48316e-01 -4.16820e-01 -4.79811e-01 -4.67498e-01 -4.48065e-01 -4.86931e-01
1.06560e+05 2.66000e+02 -4.33419e-01 -4.24993e-01 -4.41845e-01 -4.66704e-01 -4.47846e-01 -4.85562e-01
1.06880e+05 2.67000e+02 -4.56548e-01 -4.15401e-01 -4.97696e-01 -4.65877e-01 -4.47758e-01 -4.83997e-01
1.07200e+05 2.68000e+02 -4.55586e-01 -4.09848e-01 -5.01323e-01 -4.65026e-01 -4.47790e-01 -4.82262e-01
1.07520e+05 2.68000e+02 -4.55586e-01 -4.09848e-01 -5.01323e-01 -4.64161e-01 -4.47925e-01 -4.80398e-01
1.07840e+05 2.69000e+02 -4.34233e-01 -4.16913e-01 -4.51553e-01 -4.63292e-01 -4.48131e-01 -4.78454e-01
1.08160e+05 2.70000e+02 -4.52803e-01 -4.26780e-01 -4.78827e-01 -4.62428e-01 -4.48367e-01 -4.76490e-01
1.08480e+05 2.71000e+02 -4.82276e-01 -4.46966e-01 -5.17586e-01 -4.61579e-01 -4.48585e-01 -4.74573e-01
1.08800e+05 2.72000e+02 -4.69752e-01 -4.27722e-01 -5.11782e-01 -4.60751e-01 -4.48732e-01 -4.72770e-01
1.09120e+05 2.72000e+02 -4.69752e-01 -4.27722e-01 -5.11782e-01 -4.59950e-01 -4.48757e-01 -4.71144e-01
1.09440e+05 2.73000e+02 -4.68056e-01 -4.38421e-01 -4.97690e-01 -4.59181e-01 -4.48619e-01 -4.69744e-01
1.09760e+05 2.74000e+02 -4.68539e-01 -4.55602e-01 -4.81475e-01 -4.58446e-01 -4.48302e-01 -4.68591e-01
1.10080e+05 2.75000e+02 -4.81496e-01 -4.34527e-01 -5.28465e-01 -4.57747e-01 -4.47816e-01 -4.67677e-01
1.10400e+05 2.76000e+02 -4.19392e-01 -3.78032e-01 -4.60751e-01 -4.57083e-01 -4.47200e-01 -4.66967e-01
1.10720e+05 2.76000e+02 -4.19392e-01 -3.78032e-01 -4.60751e-01 -4.56456e-01 -4.46506e-01 -4.66406e-01
1.11040e+05 2.77000e+02 -4.50527e-01 -4.19818e-01 -4.81235e-01 -4.55867e-01 -4.45791e-01 -4.65943e-01
1.11360e+05 2.78000e+02 -4.44910e-01 -3.76148e-01 -5.13672e-01 -4.55319e-01 -4.45104e-01 -4.65533e-01
1.11680e+05 2.79000e+02 -4.73685e-01 -4.48257e-01 -4.99113e-01 -4.54814e-01 -4.44480e-01 -4.65148e-01
1.12000e+05 2.80000e+02 -4.35517e-01 -3.72780e-01 -4.98254e-01 -4.54361e-01 -4.43945e-01 -4.64776e-01
1.12320e+05 2.80000e+02 -4.35517e-01 -3.72780e-01 -4.98254e-01 -4.53965e-01 -4.43511e-01 -4.64419e-01
1.12640e+05 2.81000e+02 -4.56716e-01 -4.31894e-01 -4.81538e-01 -4.53634e-01 -4.43182e-01 -4.64087e-01
1.12960e+05 2.82000e+02 -4.73073e-01 -4.48993e-01 -4.97154e-01 -4.53375e-01 -4.42954e-01 -4.63796e-01
1.13280e+05 2.83000e+02 -4.39638e-01 -3.93677e-01 -4.85598e-01 -4.53192e-01 -4.42821e-01 -4.63564e-01
1.13600e+05 2.84000e+02 -4.45672e-01 -4.19483e-01 -4.71862e-01 -4.53087e-01 -4.42771e-01 -4.63402e-01
1.13920e+05 2.84000e+02 -4.45672e-01 -4.19483e-01 -4.71862e-01 -4.53057e-01 -4.42794e-01 -4.63319e-01
1.14240e+05 2.85000e+02 -4.80547e-01 -4.38028e-01 -5.23067e-01 -4.53096e-01 -4.42876e-01 -4.63317e-01
1.14560e+05 2.86000e+02 -4.45480e-01 -4.12636e-01 -4.78324e-01 -4.53198e-01 -4.43007e-01 -4.63388e-01
1.14880e+05 2.87000e+02 -4.65762e-01 -4.36760e-01 -4.94765e-01 -4.53349e-01 -4.43176e-01 -4.63523e-01
1.15200e+05 2.88000e+02 -4.65658e-01 -4.03824e-01 -5.27493e-01 -4.53539e-01 -4.43374e-01 -4.63704e-01
1.15520e+05 2.88000e+02 -4.65658e-01 -4.03824e-01 -5.27493e-01 -4.53754e-01 -4.43595e-01 -4.63914e-01
1.15840e+05 2.89000e+02 -4.26558e-01 -3.96150e-01 -4.56966e-01 -4.53983e-01 -4.43831e-01 -4.64135e-01
1.16160e+05 2.90000e+02 -4.77107e-01 -4.30096e-01 -5.24119e-01 -4.54213e-01 -4.44074e-01 -4.64352e-01
1.16480e+05 2.91000e+02 -4.46481e-01 -4.21556e-01 -4.71406e-01 -4.54436e-01 -4.44320e-01 -4.64552e-01
1.16800e+05 2.92000e+02 -4.15059e-01 -3.87742e-01 -4.42377e-01 -4.54644e-01 -4.44561e-01 -4.64727e-01
1.17120e+05 2.92000e+02 -4.15059e-01 -3.87742e-01 -4.42377e-01 -4.54832e-01 -4.44791e-01 -4.64874e-01
1.17440e+05 2.93000e+02 -4.37975e-01 -3.99266e-01 -4.76685e-01 -4.54999e-01 -4.45003e-01 -4.64994e-01
1.17760e+05 2.94000e+02 -4.50566e-01 -4.10882e-01 -4.90251e-01 -4.55142e-01 -4.45194e-01 -4.65090e-01
1.18080e+05 2.95000e+02 -4.63265e-01 -4.10466e-01 -5.16064e-01 -4.55264e-01 -4.45356e-01 -4.65172e-01
1.18400e+05 2.96000e+02 -4.38059e-01 -3.98908e-01 -4.77211e-01 -4.55366e-01 -4.45483e-01 -4.65248e-01
1.18720e+05 2.96000e+02 -4.38059e-01 -3.98908e-01 -4.77211e-01 -4.55449e-01 -4.45569e-01 -4.65330e-01
1.19040e+05 2.97000e+02 -4.59523e-01 -4.33286e-01 -4.85759e-01 -4.55516e-01 -4.45604e-01 -4.65428e-01
1.19360e+05 2.98000e+02 -4.31310e-01 -4.06162e-01 -4.56458e-01 -4.55566e-01 -4.45584e-01 -4.65549e-01
1.19680e+05 2.99000e+02 -4.62705e-01 -4.17310e-01 -5.08099e-01 -4.55598e-01 -4.45500e-01 -4.65696e-01
1.20000e+05 3.00000e+02 -4.61155e-01 -4.04828e-01 -5.17482e-01 -4.55608e-01 -4.45347e-01 -4.65868e-01
1.20320e+05 3.00000e+02 -4.61155e-01 -4.04828e-01 -5.17482e-01 -4.55592e-01 -4.45124e-01 -4.66059e-01
1.20640e+05 3.01000e+02 -4.27771e-01 -3.80832e-01 -4.74709e-01 -4.55544e-01 -4.44830e-01 -4.66259e-01
1.20960e+05 3.02000e+02 -4.51927e-01 -4.20234e-01 -4.83621e-01 -4.55461e-01 -4.44465e-01 -4.66458e-01
1.21280e+05 3.03000e+02 -4.80439e-01 -4.45902e-01 -5.14976e-01 -4.55339e-01 -4.44034e-01 -4.66644e-01
1.21600e+05 3.04000e+02 -4.62550e-01 -4.28134e-01 -4.96965e-01 -4.55176e-01 -4.43544e-01 -4.66808e-01
1.21920e+05 3.04000e+02 -4.62550e-01 -4.28134e-01 -4.96965e-01 -4.54970e-01 -4.42999e-01 -4.66940e-01
1.22240e+05 3.05000e+02 -4.61056e-01 -4.33381e-01 -4.88732e-01 -4.54724e-01 -4.42411e-01 -4.67036e-01
1.22560e+05 3.06000e+02 -4.06961e-01 -3.62106e-01 -4.51816e-01 -4.54441e-01 -4.41791e-01 -4.67091e-01
1.22880e+05 3.07000e+02 -4.60827e-01 -3.64199e-01 -5.57455e-01 -4.54127e-01 -4.41150e-01 -4.67104e-01
1.23200e+05 3.08000e+02 -4.28269e-01 -4.02183e-01 -4.54355e-01 -4.53789e-01 -4.40500e-01 -4.67078e-01
1.23520e+05 3.08000e+02 -4.28269e-01 -4.02183e-01 -4.54355e-01 -4.53435e-01 -4.39854e-01 -4.67016e-01
1.23840e+05 3.09000e+02 -4.09742e-01 -3.74538e-01 -4.44946e-01 -4.53074e-01 -4.39225e-01 -4.66923e-01
1.24160e+05 3.10000e+02 -4.49218e-01 -4.38976e-01 -4.59460e-01 -4.52716e-01 -4.38626e-01 -4.66805e-01
1.24480e+05 3.11000e+02 -4.52298e-01 -3.93936e-01 -5.10661e-01 -4.52370e-01 -4.38072e-01 -4.66669e-01
1.24800e+05 3.12000e+02 -4.41801e-01 -3.87061e-01 -4.96542e-01 -4.52047e-01 -4.37575e-01 -4.66520e-01
1.25120e+05 3.12000e+02 -4.41801e-01 -3.87061e-01 -4.96542e-01 -4.51752e-01 -4.37145e-01 -4.66360e-01
1.25440e+05 3.13000e+02 -4.62548e-01 -4.16029e-01 -5.09067e-01 -4.51491e-01 -4.36790e-01 -4.66192e-01
1.25760e+05 3.14000e+02 -4.44168e-01 -3.98145e-01 -4.90190e-01 -4.51264e-01 -4.36513e-01 -4.66014e-01
1.26080e+05 3.15000e+02 -4.17055e-01 -3.92827e-01 -4.41284e-01 -4.51068e-01 -4.36312e-01 -4.65825e-01
1.26400e+05 3.16000e+02 -4.13334e-01 -3.73693e-01 -4.52975e-01 -4.50898e-01 -4.36176e-01 -4.65619e-01
1.26720e+05 3.16000e+02 -4.13334e-01 -3.73693e-01 -4.52975e-01 -4.50743e-01 -4.36091e-01 -4.65395e-01
1.27040e+05 3.17000e+02 -4.76056e-01 -4.40907e-01 -5.11204e-01 -4.50595e-01 -4.36038e-01 -4.65152e-01
1.27360e+05 3.18000e+02 -4.37333e-01 -3.91018e-01 -4.83648e-01 -4.50442e-01 -4.35994e-01 -4.64891e-01
1.27680e+05 3.19000e+02 -4.32475e-01 -3.79828e-01 -4.85122e-01 -4.50275e-01 -4.35931e-01 -4.64619e-01
1.28000e+05 3.20000e+02 -4.33017e-01 -3.99063e-01 -4.66971e-01 -4.50087e-01 -4.35828e-01 -4.64346e-01
1.28320e+05 3.20000e+02 -4.33017e-01 -3.99063e-01 -4.66971e-01 -4.49871e-01 -4.35661e-01 -4.64081e-01
1.28640e+05 3.21000e+02 -4.56314e-01 -4.25170e-01 -4.87457e-01 -4.49624e-01 -4.35413e-01 -4.63835e-01
1.28960e+05 3.22000e+02 -4.42391e-01 -4.00741e-01 -4.84042e-01 -4.49345e-01 -4.35073e-01 -4.63617e-01
1.29280e+05 3.23000e+02 -4.32229e-01 -4.06560e-01 -4.57898e-01 -4.49034e-01 -4.34638e-01 -4.63430e-01
1.29600e+05 3.24000e+02 -4.41257e-01 -3.94342e-01 -4.88171e-01 -4.48692e-01 -4.34110e-01 -4.63274e-01
1.29920e+05 3.24000e+02 -4.41257e-01 -3.94342e-01 -4.88171e-01 -4.48323e-01 -4.33499e-01 -4.63148e-01
1.30240e+05 3.25000e+02 -4.46801e-01 -3.91193e-01 -5.02410e-01 -4.47930e-01 -4.32817e-01 -4.63043e-01
1.30560e+05 3.26000e+02 -4.37016e-01 -3.44852e-01 -5.29179e-01 -4.47518e-01 -4.32083e-01 -4.62952e-01
1.30880e+05 3.27000e+02 -4.34753e-01 -3.88438e-01 -4.81068e-01 -4.47090e-01 -4.31316e-01 -4.62865e-01
1.31200e+05 3.28000e+02 -4.53063e-01 -4.04708e-01 -5.01419e-01 -4.46654e-01 -4.30533e-01 -4.62774e-01
1.31520e+05 3.28000e+02 -4.53063e-01 -4.04708e-01 -5.01419e-01 -4.46214e-01 -4.29756e-01 -4.62672e-01
1.31840e+05 3.29000e+02 -4.17067e-01 -3.97788e-01 -4.36346e-01 -4.45776e-01 -4.29003e-01 -4.62548e-01
1.32160e+05 3.30000e+02 -4.63206e-01 -4.14119e-01 -5.12294e-01 -4.45344e-01 -4.28293e-01 -4.62395e-01
1.32480e+05 3.31000e+02 -4.50032e-01 -4.25516e-01 -4.74548e-01 -4.44925e-01 -4.27643e-01 -4.62206e-01
1.32800e+05 3.32000e+02 -4.00244e-01 -3.58565e-01 -4.41923e-01 -4.44521e-01 -4.27068e-01 -4.61974e-01
1.33120e+05 3.32000e+02 -4.00244e-01 -3.58565e-01 -4.41923e-01 -4.44137e-01 -4.26578e-01 -4.61696e-01
1.33440e+05 3.33000e+02 -4.32093e-01 -3.78998e-01 -4.85188e-01 -4.43775e-01 -4.26178e-01 -4.61371e-01
1.33760e+05 3.34000e+02 -4.32423e-01 -4.02489e-01 -4.62358e-01 -4.43436e-01 -4.25869e-01 -4.61004e-01
1.34080e+05 3.35000e+02 -4.16260e-01 -3.96048e-01 -4.36473e-01 -4.43123e-01 -4.25642e-01 -4.60604e-01
1.34400e+05 3.36000e+02 -4.77041e-01 -4.36989e-01 -5.17092e-01 -4.42835e-01 -4.25487e-01 -4.60184e-01
1.34720e+05 3.36000e+02 -4.77041e-01 -4.36989e-01 -5.17092e-01 -4.42572e-01 -4.25383e-01 -4.59760e-01
1.35040e+05 3.37000e+02 -4.23349e-01 -3.71425e-01 -4.75273e-01 -4.42332e-01 -4.25310e-01 -4.59354e-01
1.35360e+05 3.38000e+02 -4.51470e-01 -4.33264e-01 -4.69676e-01 -4.42114e-01 -4.25240e-01 -4.58987e-01
1.35680e+05 3.39000e+02 -4.67613e-01 -4.01407e-01 -5.33818e-01 -4.41914e-01 -4.25147e-01 -4.58682e-01
1.36000e+05 3.40000e+02 -4.18866e-01 -3.94240e-01 -4.43492e-01 -4.41728e-01 -4.25002e-01 -4.58454e-01
1.36320e+05 3.40000e+02 -4.18866e-01 -3.94240e-01 -4.43492e-01 -4.41550e-01 -4.24785e-01 -4.58315e-01
1.36640e+05 3.41000e+02 -4.45004e-01 -3.83398e-01 -5.06610e-01 -4.41374e-01 -4.24481e-01 -4.58268e-01
1.36960e+05 3.42000e+02 -4.11116e-01 -3.81873e-01 -4.40358e-01 -4.41196e-01 -4.24083e-01 -4.58308e-01
1.37280e+05 3.43000e+02 -4.12662e-01 -3.77392e-01 -4.47933e-01 -4.41010e-01 -4.23597e-01 -4.58423e-01
1.37600e+05 3.44000e+02 -4.22669e-01 -3.86235e-01 -4.59104e-01 -4.40815e-01 -4.23034e-01 -4.58595e-01
1.37920e+05 3.44000e+02 -4.22669e-01 -3.86235e-01 -4.59104e-01 -4.40609e-01 -4.22414e-01 -4.58804e-01
1.38240e+05 3.45000e+02 -4.31590e-01 -3.99306e-01 -4.63873e-01 -4.40395e-01 -4.21757e-01 -4.59033e-01
1.38560e+05 3.46000e+02 -4.14912e-01 -3.75474e-01 -4.54349e-01 -4.40177e-01 -4.21089e-01 -4.59265e-01
1.38880e+05 3.47000e+02 -4.10529e-01 -3.81305e-01 -4.39754e-01 -4.39960e-01 -4.20430e-01 -4.59490e-01
1.39200e+05 3.48000e+02 -4.25580e-01 -3.89429e-01 -4.61730e-01 -4.39748e-01 -4.19799e-01 -4.59697e-01
1.39520e+05 3.48000e+02 -4.25580e-01 -3.89429e-01 -4.61730e-01 -4.39546e-01 -4.19210e-01 -4.59882e-01
1.39840e+05 3.49000e+02 -4.53480e-01 -4.20620e-01 -4.86340e-01 -4.39355e-01 -4.18673e-01 -4.60037e-01
1.40160e+05 3.50000e+02 -4.33046e-01 -3.58219e-01 -5.07873e-01 -4.39173e-01 -4.18191e-01 -4.60155e-01
1.40480e+05 3.51000e+02 -4.31092e-01 -4.00632e-01 -4.61551e-01 -4.38997e-01 -4.17765e-01 -4.60229e-01
1.40800e+05 3.52000e+02 -3.92339e-01 -3.73623e-01 -4.11054e-01 -4.38819e-01 -4.17392e-01 -4.60247e-01
1.41120e+05 3.52000e+02 -3.92339e-01 -3.73623e-01 -4.11054e-01 -4.38632e-01 -4.17064e-01 -4.60199e-01
1.41440e+05 3.53000e+02 -4.27850e-01 -3.95616e-01 -4.60084e-01 -4.38424e-01 -4.16775e-01 -4.60073e-01
1.41760e+05 3.54000e+02 -4.02499e-01 -3.84886e-01 -4.20112e-01 -4.38187e-01 -4.16519e-01 -4.59856e-01
1.42080e+05 3.55000e+02 -4.78172e-01 -4.10393e-01 -5.45951e-01 -4.37912e-01 -4.16287e-01 -4.59537e-01
1.42400e+05 3.56000e+02 -4.21872e-01 -3.73427e-01 -4.70317e-01 -4.37594e-01 -4.16076e-01 -4.59112e-01
1.42720e+05 3.56000e+02 -4.21872e-01 -3.73427e-01 -4.70317e-01 -4.37229e-01 -4.15881e-01 -4.58577e-01
1.43040e+05 3.57000e+02 -4.18834e-01 -3.67648e-01 -4.70020e-01 -4.36818e-01 -4.15699e-01 -4.57937e-01
1.43360e+05 3.58000e+02 -4.36518e-01 -3.86231e-01 -4.86804e-01 -4.36362e-01 -4.15524e-01 -4.57200e-01
1.43680e+05 3.59000e+02 -4.36899e-01 -3.85416e-01 -4.88382e-01 -4.35866e-01 -4.15354e-01 -4.56378e-01
1.44000e+05 3.60000e+02 -4.05089e-01 -3.86081e-01 -4.24097e-01 -4.35336e-01 -4.15186e-01 -4.55487e-01
1.44320e+05 3.60000e+02 -4.05089e-01 -3.86081e-01 -4.24097e-01 -4.34779e-01 -4.15015e-01 -4.54544e-01
1.44640e+05 3.61000e+02 -4.36602e-01 -3.95123e-01 -4.78080e-01 -4.34203e-01 -4.14836e-01 -4.53570e-01
1.44960e+05 3.62000e+02 -4.39478e-01 -3.90563e-01 -4.88392e-01 -4.33616e-01 -4.14646e-01 -4.52585e-01
1.45280e+05 3.63000e+02 -4.01990e-01 -3.76764e-01 -4.27216e-01 -4.33026e-01 -4.14440e-01 -4.51612e-01
1.45600e+05 3.64000e+02 -4.49802e-01 -4.16663e-01 -4.82941e-01 -4.32444e-01 -4.14213e-01 -4.50675e-01
1.45920e+05 3.64000e+02 -4.49802e-01 -4.16663e-01 -4.82941e-01 -4.31878e-01 -4.13959e-01 -4.49797e-01
1.46240e+05 3.65000e+02 -4.23000e-01 -3.56878e-01 -4.89122e-01 -4.31337e-01 -4.13672e-01 -4.49001e-01
1.46560e+05 3.66000e+02 -4.36785e-01 -3.83366e-01 -4.90205e-01 -4.30828e-01 -4.13347e-01 -4.48308e-01
1.46880e+05 3.67000e+02 -3.93801e-01 -3.64594e-01 -4.23008e-01 -4.30357e-01 -4.12978e-01 -4.47736e-01
1.47200e+05 3.68000e+02 -4.39106e-01 -4.04371e-01 -4.73841e-01 -4.29929e-01 -4.12559e-01 -4.47298e-01
1.47520e+05 3.68000e+02 -4.39106e-01 -4.04371e-01 -4.73841e-01 -4.29546e-01 -4.12088e-01 -4.47004e-01
1.47840e+05 3.69000e+02 -4.48558e-01 -3.88787e-01 -5.08328e-01 -4.29209e-01 -4.11560e-01 -4.46857e-01
1.48160e+05 3.70000e+02 -4.49242e-01 -3.83914e-01 -5.14570e-01 -4.28917e-01 -4.10977e-01 -4.46857e-01
1.48480e+05 3.71000e+02 -4.49137e-01 -3.88986e-01 -5.09289e-01 -4.28669e-01 -4.10340e-01 -4.46999e-01
1.48800e+05 3.72000e+02 -4.07921e-01 -3.78714e-01 -4.37128e-01 -4.28463e-01 -4.09653e-01 -4.47272e-01
1.49120e+05 3.72000e+02 -4.07921e-01 -3.78714e-01 -4.37128e-01 -4.28293e-01 -4.08922e-01 -4.47663e-01
1.49440e+05 3.73000e+02 -4.70370e-01 -4.21128e-01 -5.19611e-01 -4.28156e-01 -4.08158e-01 -4.48154e-01
1.49760e+05 3.74000e+02 -4.57449e-01 -3.97604e-01 -5.17295e-01 -4.28047e-01 -4.07371e-01 -4.48724e-01
1.50080e+05 3.75000e+02 -4.41540e-01 -3.76413e-01 -5.06666e-01 -4.27963e-01 -4.06573e-01 -4.49352e-01
1.50400e+05 3.76000e+02 -4.43426e-01 -4.21602e-01 -4.65250e-01 -4.27900e-01 -4.05782e-01 -4.50019e-01
1.50720e+05 3.76000e+02 -4.43426e-01 -4.21602e-01 -4.65250e-01 -4.27858e-01 -4.05011e-01 -4.50705e-01
1.51040e+05 3.77000e+02 -4.03978e-01 -3.85996e-01 -4.21961e-01 -4.27837e-01 -4.04280e-01 -4.51394e-01
1.51360e+05 3.78000e+02 -4.31140e-01 -3.75978e-01 -4.86302e-01 -4.27839e-01 -4.03605e-01 -4.52073e-01
1.51680e+05 3.79000e+02 -4.31596e-01 -3.91602e-01 -4.71591e-01 -4.27868e-01 -4.03005e-01 -4.52732e-01
1.52000e+05 3.80000e+02 -4.10777e-01 -3.75897e-01 -4.45658e-01 -4.27931e-01 -4.02496e-01 -4.53366e-01
1.52320e+05 3.80000e+02 -4.10777e-01 -3.75897e-01 -4.45658e-01 -4.28033e-01 -4.02093e-01 -4.53973e-01
1.52640e+05 3.81000e+02 -4.44077e-01 -4.18494e-01 -4.69660e-01 -4.28182e-01 -4.01813e-01 -4.54552e-01
1.52960e+05 3.82000e+02 -4.47110e-01 -3.93060e-01 -5.01160e-01 -4.28384e-01 -4.01664e-01 -4.55104e-01
1.53280e+05 3.83000e+02 -4.32599e-01 -3.84368e-01 -4.80829e-01 -4.28641e-01 -4.01653e-01 -4.55630e-01
1.53600e+05 3.84000e+02 -4.15349e-01 -3.60619e-01 -4.70080e-01 -4.28956e-01 -4.01779e-01 -4.56132e-01
1.53920e+05 3.84000e+02 -4.15349e-01 -3.60619e-01 -4.70080e-01 -4.29324e-01 -4.02040e-01 -4.56609e-01
1.54240e+05 3.85000e+02 -4.57313e-01 -4.43981e-01 -4.70645e-01 -4.29740e-01 -4.02424e-01 -4.57057e-01
1.54560e+05 3.86000e+02 -4.31957e-01 -3.99906e-01 -4.64008e-01 -4.30194e-01 -4.02916e-01 -4.57471e-01
1.54880e+05 3.87000e+02 -4.38992e-01 -4.19020e-01 -4.58964e-01 -4.30671e-01 -4.03499e-01 -4.57843e-01
1.55200e+05 3.88000e+02 -4.28769e-01 -3.90272e-01 -4.67267e-01 -4.31159e-01 -4.04155e-01 -4.58163e-01
1.55520e+05 3.88000e+02 -4.28769e-01 -3.90272e-01 -4.67267e-01 -4.31643e-01 -4.04866e-01 -4.58420e-01
1.55840e+05 3.89000e+02 -4.11241e-01 -3.69286e-01 -4.53197e-01 -4.32108e-01 -4.05616e-01 -4.58600e-01
1.56160e+05 3.90000e+02 -4.19789e-01 -3.78013e-01 -4.61564e-01 -4.32544e-01 -4.06395e-01 -4.58693e-01
1.56480e+05 3.91000e+02 -4.18536e-01 -3.81878e-01 -4.55194e-01 -4.32941e-01 -4.07191e-01 -4.58690e-01
1.56800e+05 3.92000e+02 -4.31040e-01 -4.17121e-01 -4.44959e-01 -4.33292e-01 -4.07996e-01 -4.58588e-01
1.57120e+05 3.92000e+02 -4.31040e-01 -4.17121e-01 -4.44959e-01 -4.33595e-01 -4.08805e-01 -4.58386e-01
1.57440e+05 3.93000e+02 -4.29057e-01 -3.69171e-01 -4.88943e-01 -4.33849e-01 -4.09609e-01 -4.58090e-01
1.57760e+05 3.94000e+02 -4.11208e-01 -3.77725e-01 -4.44691e-01 -4.34055e-01 -4.10400e-01 -4.57710e-01
1.58080e+05 3.95000e+02 -4.35121e-01 -3.83415e-01 -4.86826e-01 -4.34215e-01 -4.11168e-01 -4.57263e-01
1.58400e+05 3.96000e+02 -4.23332e-01 -3.87725e-01 -4.58939e-01 -4.34332e-01 -4.11896e-01 -4.56768e-01
1.58720e+05 3.96000e+02 -4.23332e-01 -3.87725e-01 -4.58939e-01 -4.34409e-01 -4.12570e-01 -4.56248e-01
1.59040e+05 3.97000e+02 -4.37625e-01 -4.06537e-01 -4.68713e-01 -4.34444e-01 -4.13169e-01 -4.55720e-01
1.59360e+05 3.98000e+02 -4.31555e-01 -3.77101e-01 -4.86009e-01 -4.34441e-01 -4.13678e-01 -4.55204e-01
1.59680e+05 3.99000e+02 -4.21373e-01 -3.69441e-01 -4.73304e-01 -4.34397e-01 -4.14083e-01 -4.54711e-01
1.60000e+05 4.00000e+02 -4.07150e-01 -3.69311e-01 -4.44989e-01 -4.34311e-01 -4.14373e-01 -4.54250e-01
1.60320e+05 4.00000e+02 -4.07150e-01 -3.69311e-01 -4.44989e-01 -4.34183e-01 -4.14545e-01 -4.53821e-01
1.60640e+05 4.01000e+02 -4.13034e-01 -3.67569e-01 -4.58498e-01 -4.34011e-01 -4.14599e-01 -4.53424e-01
1.60960e+05 4.02000e+02 -4.36174e-01 -4.07481e-01 -4.64866e-01 -4.33797e-01 -4.14542e-01 -4.53052e-01
1.61280e+05 4.03000e+02 -4.50744e-01 -4.15867e-01 -4.85622e-01 -4.33541e-01 -4.14383e-01 -4.52699e-01
1.61600e+05 4.04000e+02 -4.27248e-01 -3.86744e-01 -4.67752e-01 -4.33247e-01 -4.14136e-01 -4.52358e-01
1.61920e+05 4.04000e+02 -4.27248e-01 -3.86744e-01 -4.67752e-01 -4.32920e-01 -4.13815e-01 -4.52024e-01
1.62240e+05 4.05000e+02 -4.21492e-01 -4.01126e-01 -4.41859e-01 -4.32564e-01 -4.13435e-01 -4.51694e-01
1.62560e+05 4.06000e+02 -4.28827e-01 -3.90972e-01 -4.66683e-01 -4.32187e-01 -4.13006e-01 -4.51367e-01
1.62880e+05 4.07000e+02 -4.10037e-01 -3.73094e-01 -4.46980e-01 -4.31792e-01 -4.12541e-01 -4.51044e-01
1.63200e+05 4.08000e+02 -4.23802e-01 -4.05088e-01 -4.42515e-01 -4.31387e-01 -4.12047e-01 -4.50727e-01
1.63520e+05 4.08000e+02 -4.23802e-01 -4.05088e-01 -4.42515e-01 -4.30977e-01 -4.11532e-01 -4.50421e-01
1.63840e+05 4.09000e+02 -4.31201e-01 -3.65212e-01 -4.97190e-01 -4.30566e-01 -4.11004e-01 -4.50127e-01
1.64160e+05 4.10000e+02 -4.37341e-01 -3.97819e-01 -4.76864e-01 -4.30160e-01 -4.10470e-01 -4.49851e-01
1.64480e+05 4.11000e+02 -4.66631e-01 -4.14968e-01 -5.18294e-01 -4.29766e-01 -4.09941e-01 -4.49591e-01
1.64800e+05 4.12000e+02 -4.14506e-01 -3.98896e-01 -4.30116e-01 -4.29387e-01 -4.09429e-01 -4.49345e-01
1.65120e+05 4.12000e+02 -4.14506e-01 -3.98896e-01 -4.30116e-01 -4.29028e-01 -4.08947e-01 -4.49110e-01
1.65440e+05 4.13000e+02 -4.54685e-01 -3.82076e-01 -5.27294e-01 -4.28693e-01 -4.08509e-01 -4.48877e-01
1.65760e+05 4.14000e+02 -4.04542e-01 -3.63916e-01 -4.45168e-01 -4.28383e-01 -4.08126e-01 -4.48640e-01
1.66080e+05 4.15000e+02 -4.02679e-01 -3.67635e-01 -4.37723e-01 -4.28102e-01 -4.07809e-01 -4.48396e-01
1.66400e+05 4.16000e+02 -4.53119e-01 -4.24367e-01 -4.81871e-01 -4.27849e-01 -4.07560e-01 -4.48138e-01
1.66720e+05 4.16000e+02 -4.53119e-01 -4.24367e-01 -4.81871e-01 -4.27627e-01 -4.07383e-01 -4.47871e-01
1.67040e+05 4.17000e+02 -4.42845e-01 -3.59686e-01 -5.26004e-01 -4.27435e-01 -4.07273e-01 -4.47597e-01
1.67360e+05 4.18000e+02 -4.02875e-01 -3.83383e-01 -4.22366e-01 -4.27277e-01 -4.07228e-01 -4.47326e-01
1.67680e+05 4.19000e+02 -4.58367e-01 -4.01723e-01 -5.15012e-01 -4.27154e-01 -4.07241e-01 -4.47067e-01
1.68000e+05 4.20000e+02 -4.28331e-01 -3.88463e-01 -4.68199e-01 -4.27069e-01 -4.07308e-01 -4.46831e-01
1.68320e+05 4.20000e+02 -4.28331e-01 -3.88463e-01 -4.68199e-01 -4.27023e-01 -4.07422e-01 -4.46625e-01
1.68640e+05 4.21000e+02 -4.31161e-01 -4.05869e-01 -4.56454e-01 -4.27017e-01 -4.07578e-01 -4.46455e-01
1.68960e+05 4.22000e+02 -4.54022e-01 -4.21812e-01 -4.86232e-01 -4.27049e-01 -4.07774e-01 -4.46324e-01
1.69280e+05 4.23000e+02 -4.39634e-01 -3.87622e-01 -4.91646e-01 -4.27117e-01 -4.08002e-01 -4.46232e-01
1.69600e+05 4.24000e+02 -4.60941e-01 -4.07669e-01 -5.14214e-01 -4.27218e-01 -4.08261e-01 -4.46175e-01
1.69920e+05 4.24000e+02 -4.60941e-01 -4.07669e-01 -5.14214e-01 -4.27346e-01 -4.08545e-01 -4.46148e-01
1.70240e+05 4.25000e+02 -4.29744e-01 -4.08004e-01 -4.51484e-01 -4.27498e-01 -4.08851e-01 -4.46144e-01
1.70560e+05 4.26000e+02 -4.48420e-01 -4.07925e-01 -4.88916e-01 -4.27668e-01 -4.09180e-01 -4.46156e-01
1.70880e+05 4.27000e+02 -4.17705e-01 -4.02319e-01 -4.33092e-01 -4.27852e-01 -4.09530e-01 -4.46174e-01
1.71200e+05 4.28000e+02 -3.84704e-01 -3.43909e-01 -4.25498e-01 -4.28049e-01 -4.09907e-01 -4.46190e-01
1.71520e+05 4.28000e+02 -3.84704e-01 -3.43909e-01 -4.25498e-01 -4.28255e-01 -4.10316e-01 -4.46194e-01
1.71840e+05 4.29000e+02 -4.29180e-01 -3.85368e-01 -4.72993e-01 -4.28474e-01 -4.10766e-01 -4.46181e-01
1.72160e+05 4.30000e+02 -4.10805e-01 -3.84865e-01 -4.36745e-01 -4.28705e-01 -4.11265e-01 -4.46145e-01
1.72480e+05 4.31000e+02 -4.24890e-01 -3.97879e-01 -4.51901e-01 -4.28953e-01 -4.11822e-01 -4.46084e-01
1.72800e+05 4.32000e+02 -4.16821e-01 -3.79717e-01 -4.53924e-01 -4.29222e-01 -4.12441e-01 -4.46003e-01
1.73120e+05 4.32000e+02 -4.16821e-01 -3.79717e-01 -4.53924e-01 -4.29514e-01 -4.13121e-01 -4.45906e-01
1.73440e+05 4.33000e+02 -4.07535e-01 -3.85633e-01 -4.29436e-01 -4.29830e-01 -4.13853e-01 -4.45806e-01
1.73760e+05 4.34000e+02 -4.31284e-01 -3.80388e-01 -4.82180e-01 -4.30169e-01 -4.14620e-01 -4.45718e-01
1.74080e+05 4.35000e+02 -4.15404e-01 -3.83164e-01 -4.47643e-01 -4.30524e-01 -4.15394e-01 -4.45654e-01
1.74400e+05 4.36000e+02 -4.14548e-01 -3.74512e-01 -4.54584e-01 -4.30887e-01 -4.16147e-01 -4.45628e-01
1.74720e+05 4.36000e+02 -4.14548e-01 -3.74512e-01 -4.54584e-01 -4.31246e-01 -4.16844e-01 -4.45648e-01
1.75040e+05 4.37000e+02 -4.44963e-01 -4.02844e-01 -4.87082e-01 -4.31585e-01 -4.17453e-01 -4.45717e-01
1.75360e+05 4.38000e+02 -3.82682e-01 -3.46951e-01 -4.18414e-01 -4.31888e-01 -4.17948e-01 -4.45828e-01
1.75680e+05 4.39000e+02 -4.36307e-01 -3.91210e-01 -4.81404e-01 -4.32138e-01 -4.18311e-01 -4.45965e-01
1.76000e+05 4.40000e+02 -4.19821e-01 -3.88040e-01 -4.51602e-01 -4.32320e-01 -4.18528e-01 -4.46112e-01
1.76320e+05 4.40000e+02 -4.19821e-01 -3.88040e-01 -4.51602e-01 -4.32421e-01 -4.18598e-01 -4.46245e-01
1.76640e+05 4.41000e+02 -4.51050e-01 -3.97382e-01 -5.04717e-01 -4.32433e-01 -4.18525e-01 -4.46341e-01
1.76960e+05 4.42000e+02 -4.16487e-01 -4.01342e-01 -4.31633e-01 -4.32348e-01 -4.18318e-01 -4.46379e-01
1.77280e+05 4.43000e+02 -4.57192e-01 -3.76410e-01 -5.37974e-01 -4.32167e-01 -4.17989e-01 -4.46344e-01
1.77600e+05 4.44000e+02 -4.33208e-01 -4.20285e-01 -4.46132e-01 -4.31891e-01 -4.17556e-01 -4.46225e-01
1.77920e+05 4.44000e+02 -4.33208e-01 -4.20285e-01 -4.46132e-01 -4.31525e-01 -4.17035e-01 -4.46016e-01
1.78240e+05 4.45000e+02 -4.16979e-01 -3.81626e-01 -4.52333e-01 -4.31080e-01 -4.16442e-01 -4.45719e-01
1.78560e+05 4.46000e+02 -4.28640e-01 -3.91614e-01 -4.65666e-01 -4.30567e-01 -4.15795e-01 -4.45339e-01
1.78880e+05 4.47000e+02 -3.90578e-01 -3.71921e-01 -4.09234e-01 -4.29999e-01 -4.15108e-01 -4.44891e-01
1.79200e+05 4.48000e+02 -4.33792e-01 -4.15602e-01 -4.51981e-01 -4.29393e-01 -4.14395e-01 -4.44390e-01
1.79520e+05 4.48000e+02 -4.33792e-01 -4.15602e-01 -4.51981e-01 -4.28765e-01 -4.13666e-01 -4.43863e-01
1.79840e+05 4.49000e+02 -4.51462e-01 -3.91017e-01 -5.11907e-01 -4.28134e-01 -4.12931e-01 -4.43337e-01
1.80160e+05 4.50000e+02 -3.95874e-01 -3.60006e-01 -4.31742e-01 -4.27518e-01 -4.12195e-01 -4.42841e-01
1.80480e+05 4.51000e+02 -4.25189e-01 -3.94295e-01 -4.56083e-01 -4.26935e-01 -4.11465e-01 -4.42405e-01
1.80800e+05 4.52000e+02 -4.36283e-01 -4.01211e-01 -4.71354e-01 -4.26399e-01 -4.10743e-01 -4.42055e-01
1.81120e+05 4.52000e+02 -4.36283e-01 -4.01211e-01 -4.71354e-01 -4.25924e-01 -4.10037e-01 -4.41811e-01
1.81440e+05 4.53000e+02 -4.34003e-01 -3.99545e-01 -4.68461e-01 -4.25516e-01 -4.09351e-01 -4.41681e-01
1.81760e+05 4.54000e+02 -4.17730e-01 -3.60186e-01 -4.75274e-01 -4.25182e-01 -4.08696e-01 -4.41668e-01
1.82080e+05 4.55000e+02 -4.30864e-01 -3.92642e-01 -4.69087e-01 -4.24921e-01 -4.08079e-01 -4.41763e-01
1.82400e+05 4.56000e+02 -4.03822e-01 -3.93863e-01 -4.13780e-01 -4.24729e-01 -4.07510e-01 -4.41949e-01
1.82720e+05 4.56000e+02 -4.03822e-01 -3.93863e-01 -4.13780e-01 -4.24602e-01 -4.06997e-01 -4.42207e-01
1.83040e+05 4.57000e+02 -4.57061e-01 -4.09550e-01 -5.04572e-01 -4.24529e-01 -4.06546e-01 -4.42513e-01
1.83360e+05 4.58000e+02 -4.29860e-01 -3.88301e-01 -4.71418e-01 -4.24503e-01 -4.06163e-01 -4.42843e-01
1.83680e+05 4.59000e+02 -4.42876e-01 -4.01727e-01 -4.84025e-01 -4.24513e-01 -4.05851e-01 -4.43175e-01
1.84000e+05 4.60000e+02 -4.46375e-01 -4.12921e-01 -4.79830e-01 -4.24550e-01 -4.05612e-01 -4.43488e-01
1.84320e+05 4.60000e+02 -4.46375e-01 -4.12921e-01 -4.79830e-01 -4.24606e-01 -4.05448e-01 -4.43764e-01
1.84640e+05 4.61000e+02 -4.03851e-01 -3.51552e-01 -4.56150e-01 -4.24674e-01 -4.05357e-01 -4.43990e-01
1.84960e+05 4.62000e+02 -4.11119e-01 -3.75664e-01 -4.46573e-01 -4.24748e-01 -4.05338e-01 -4.44157e-01
1.85280e+05 4.63000e+02 -3.96286e-01 -3.53711e-01 -4.38861e-01 -4.24825e-01 -4.05390e-01 -4.44259e-01
1.85600e+05 4.64000e+02 -4.24892e-01 -3.90209e-01 -4.59575e-01 -4.24902e-01 -4.05508e-01 -4.44296e-01
1.85920e+05 4.64000e+02 -4.24892e-01 -3.90209e-01 -4.59575e-01 -4.24980e-01 -4.05690e-01 -4.44270e-01
1.86240e+05 4.65000e+02 -4.46257e-01 -3.98118e-01 -4.94397e-01 -4.25060e-01 -4.05932e-01 -4.44188e-01
1.86560e+05 4.66000e+02 -3.67554e-01 -3.47976e-01 -3.87132e-01 -4.25146e-01 -4.06228e-01 -4.44064e-01
1.86880e+05 4.67000e+02 -4.14548e-01 -3.60445e-01 -4.68651e-01 -4.25240e-01 -4.06570e-01 -4.43910e-01
1.87200e+05 4.68000e+02 -4.30023e-01 -4.01639e-01 -4.58408e-01 -4.25345e-01 -4.06948e-01 -4.43742e-01
1.87520e+05 4.68000e+02 -4.30023e-01 -4.01639e-01 -4.58408e-01 -4.25461e-01 -4.07347e-01 -4.43575e-01
1.87840e+05 4.69000e+02 -4.46322e-01 -4.10839e-01 -4.81805e-01 -4.25588e-01 -4.07749e-01 -4.43428e-01
1.88160e+05 4.70000e+02 -4.29118e-01 -4.13901e-01 -4.44335e-01 -4.25722e-01 -4.08132e-01 -4.43312e-01
1.88480e+05 4.71000e+02 -4.30839e-01 -3.86715e-01 -4.74963e-01 -4.25855e-01 -4.08471e-01 -4.43239e-01
1.88800e+05 4.72000e+02 -3.84578e-01 -3.50753e-01 -4.18404e-01 -4.25980e-01 -4.08745e-01 -4.43215e-01
1.89120e+05 4.72000e+02 -3.84578e-01 -3.50753e-01 -4.18404e-01 -4.26086e-01 -4.08934e-01 -4.43238e-01
1.89440e+05 4.73000e+02 -3.83391e-01 -3.63055e-01 -4.03726e-01 -4.26163e-01 -4.09024e-01 -4.43302e-01
1.89760e+05 4.74000e+02 -3.93265e-01 -3.57197e-01 -4.29332e-01 -4.26200e-01 -4.09006e-01 -4.43394e-01
1.90080e+05 4.75000e+02 -4.06648e-01 -3.59176e-01 -4.54120e-01 -4.26190e-01 -4.08882e-01 -4.43498e-01
1.90400e+05 4.76000e+02 -4.14137e-01 -3.74478e-01 -4.53796e-01 -4.26128e-01 -4.08660e-01 -4.43596e-01
1.90720e+05 4.76000e+02 -4.14137e-01 -3.74478e-01 -4.53796e-01 -4.26012e-01 -4.08352e-01 -4.43672e-01
1.91040e+05 4.77000e+02 -4.04396e-01 -3.68747e-01 -4.40045e-01 -4.25843e-01 -4.07974e-01 -4.43713e-01
1.91360e+05 4.78000e+02 -4.40426e-01 -4.22420e-01 -4.58432e-01 -4.25625e-01 -4.07542e-01 -4.43708e-01
1.91680e+05 4.79000e+02 -4.03326e-01 -3.89277e-01 -4.17374e-01 -4.25362e-01 -4.07073e-01 -4.43651e-01
1.92000e+05 4.80000e+02 -3.94378e-01 -3.60848e-01 -4.27908e-01 -4.25057e-01 -4.06578e-01 -4.43536e-01
1.92320e+05 4.80000e+02 -3.94378e-01 -3.60848e-01 -4.27908e-01 -4.24713e-01 -4.06070e-01 -4.43357e-01
1.92640e+05 4.81000e+02 -4.14876e-01 -3.64907e-01 -4.64845e-01 -4.24331e-01 -4.05554e-01 -4.43109e-01
1.92960e+05 4.82000e+02 -4.44957e-01 -4.05139e-01 -4.84774e-01 -4.23910e-01 -4.05037e-01 -4.42784e-01
1.93280e+05 4.83000e+02 -3.91585e-01 -3.59909e-01 -4.23261e-01 -4.23450e-01 -4.04520e-01 -4.42379e-01
1.93600e+05 4.84000e+02 -4.32983e-01 -3.93744e-01 -4.72222e-01 -4.22948e-01 -4.04005e-01 -4.41891e-01
1.93920e+05 4.84000e+02 -4.32983e-01 -3.93744e-01 -4.72222e-01 -4.22406e-01 -4.03493e-01 -4.41319e-01
1.94240e+05 4.85000e+02 -4.32349e-01 -3.99202e-01 -4.65496e-01 -4.21825e-01 -4.02985e-01 -4.40666e-01
1.94560e+05 4.86000e+02 -4.16404e-01 -3.81247e-01 -4.51560e-01 -4.21209e-01 -4.02480e-01 -4.39937e-01
1.94880e+05 4.87000e+02 -4.36354e-01 -4.06911e-01 -4.65797e-01 -4.20563e-01 -4.01982e-01 -4.39144e-01
1.95200e+05 4.88000e+02 -4.31286e-01 -4.05406e-01 -4.57166e-01 -4.19896e-01 -4.01493e-01 -4.38299e-01
1.95520e+05 4.88000e+02 -4.31286e-01 -4.05406e-01 -4.57166e-01 -4.19217e-01 -4.01021e-01 -4.37414e-01
1.95840e+05 4.89000e+02 -4.36577e-01 -4.00324e-01 -4.72830e-01 -4.18538e-01 -4.00574e-01 -4.36501e-01
1.96160e+05 4.90000e+02 -4.18225e-01 -3.90522e-01 -4.45928e-01 -4.17870e-01 -4.00164e-01 -4.35575e-01
1.96480e+05 4.91000e+02 -4.11309e-01 -3.56663e-01 -4.65955e-01 -4.17226e-01 -3.99806e-01 -4.34646e-01
1.96800e+05 4.92000e+02 -4.07062e-01 -3.90099e-01 -4.24025e-01 -4.16619e-01 -3.99514e-01 -4.33724e-01
1.97120e+05 4.92000e+02 -4.07062e-01 -3.90099e-01 -4.24025e-01 -4.16063e-01 -3.99305e-01 -4.32821e-01
1.97440e+05 4.93000e+02 -4.23736e-01 -3.90451e-01 -4.57022e-01 -4.15570e-01 -3.99193e-01 -4.31946e-01
1.97760e+05 4.94000e+02 -3.98595e-01 -3.74476e-01 -4.22714e-01 -4.15150e-01 -3.99190e-01 -4.31110e-01
1.98080e+05 4.95000e+02 -4.11030e-01 -3.61717e-01 -4.60344e-01 -4.14815e-01 -3.99304e-01 -4.30326e-01
1.98400e+05 4.96000e+02 -4.08522e-01 -3.75827e-01 -4.41218e-01 -4.14570e-01 -3.99536e-01 -4.29605e-01
1.98720e+05 4.96000e+02 -4.08522e-01 -3.75827e-01 -4.41218e-01 -4.14423e-01 -3.99884e-01 -4.28962e-01
1.99040e+05 4.97000e+02 -4.30115e-01 -3.57493e-01 -5.02736e-01 -4.14375e-01 -4.00338e-01 -4.28411e-01
1.99360e+05 4.98000e+02 -4.72406e-01 -4.27663e-01 -5.17149e-01 -4.14422e-01 -4.00881e-01 -4.27963e-01
1.99680e+05 4.99000e+02 -4.13908e-01 -3.88761e-01 -4.39054e-01 -4.14560e-01 -4.01491e-01 -4.27628e-01


==> fig/parallel/shkadov_64_envs_bs.dat <==
0.00000e+00 0.00000e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
3.20000e+02 0.00000e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
6.40000e+02 1.00000e+00 -2.94007e+00 -2.67140e+00 -3.20875e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
9.60000e+02 2.00000e+00 -2.98626e+00 -2.76779e+00 -3.20472e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.28000e+03 3.00000e+00 -3.00583e+00 -2.71256e+00 -3.29909e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.60000e+03 4.00000e+00 -2.84566e+00 -2.65103e+00 -3.04028e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.92000e+03 4.00000e+00 -2.84566e+00 -2.65103e+00 -3.04028e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
2.24000e+03 5.00000e+00 -3.11957e+00 -2.93796e+00 -3.30118e+00 -2.99716e+00 -2.60702e+00 -3.38730e+00
2.56000e+03 6.00000e+00 -3.08499e+00 -2.73183e+00 -3.43816e+00 -2.99716e+00 -2.60705e+00 -3.38726e+00
2.88000e+03 7.00000e+00 -3.25562e+00 -2.92486e+00 -3.58638e+00 -2.99714e+00 -2.60713e+00 -3.38716e+00
3.20000e+03 8.00000e+00 -2.86356e+00 -2.38938e+00 -3.33774e+00 -2.99713e+00 -2.60731e+00 -3.38695e+00
3.52000e+03 8.00000e+00 -2.86356e+00 -2.38938e+00 -3.33774e+00 -2.99709e+00 -2.60766e+00 -3.38651e+00
3.84000e+03 9.00000e+00 -2.85854e+00 -2.69400e+00 -3.02308e+00 -2.99703e+00 -2.60830e+00 -3.38575e+00
4.16000e+03 1.00000e+01 -3.02577e+00 -2.66121e+00 -3.39033e+00 -2.99693e+00 -2.60936e+00 -3.38450e+00
4.48000e+03 1.10000e+01 -2.99439e+00 -2.67012e+00 -3.31866e+00 -2.99679e+00 -2.61099e+00 -3.38260e+00
4.80000e+03 1.20000e+01 -2.91645e+00 -2.62643e+00 -3.20647e+00 -2.99661e+00 -2.61336e+00 -3.37986e+00
5.12000e+03 1.20000e+01 -2.91645e+00 -2.62643e+00 -3.20647e+00 -2.99640e+00 -2.61669e+00 -3.37610e+00
5.44000e+03 1.30000e+01 -2.80761e+00 -2.41630e+00 -3.19892e+00 -2.99617e+00 -2.62115e+00 -3.37119e+00
5.76000e+03 1.40000e+01 -2.80929e+00 -2.41791e+00 -3.20067e+00 -2.99595e+00 -2.62693e+00 -3.36497e+00
6.08000e+03 1.50000e+01 -2.79371e+00 -2.46499e+00 -3.12242e+00 -2.99576e+00 -2.63415e+00 -3.35737e+00
6.40000e+03 1.60000e+01 -3.12820e+00 -2.84399e+00 -3.41242e+00 -2.99563e+00 -2.64292e+00 -3.34833e+00
6.72000e+03 1.60000e+01 -3.12820e+00 -2.84399e+00 -3.41242e+00 -2.99557e+00 -2.65329e+00 -3.33786e+00
7.04000e+03 1.70000e+01 -3.01552e+00 -2.71207e+00 -3.31897e+00 -2.99560e+00 -2.66521e+00 -3.32598e+00
7.36000e+03 1.80000e+01 -3.01406e+00 -2.51473e+00 -3.51339e+00 -2.99570e+00 -2.67860e+00 -3.31280e+00
7.68000e+03 1.90000e+01 -2.73745e+00 -2.43888e+00 -3.03602e+00 -2.99585e+00 -2.69327e+00 -3.29843e+00
8.00000e+03 2.00000e+01 -2.89159e+00 -2.57499e+00 -3.20818e+00 -2.99601e+00 -2.70899e+00 -3.28303e+00
8.32000e+03 2.00000e+01 -2.89159e+00 -2.57499e+00 -3.20818e+00 -2.99611e+00 -2.72546e+00 -3.26675e+00
8.64000e+03 2.10000e+01 -3.17709e+00 -2.77077e+00 -3.58340e+00 -2.99608e+00 -2.74239e+00 -3.24978e+00
8.96000e+03 2.20000e+01 -2.84262e+00 -2.54426e+00 -3.14098e+00 -2.99587e+00 -2.75944e+00 -3.23229e+00
9.28000e+03 2.30000e+01 -3.09795e+00 -2.74800e+00 -3.44790e+00 -2.99539e+00 -2.77633e+00 -3.21444e+00
9.60000e+03 2.40000e+01 -2.73597e+00 -2.29236e+00 -3.17959e+00 -2.99460e+00 -2.79279e+00 -3.19641e+00
9.92000e+03 2.40000e+01 -2.73597e+00 -2.29236e+00 -3.17959e+00 -2.99347e+00 -2.80858e+00 -3.17835e+00
1.02400e+04 2.50000e+01 -2.79402e+00 -2.67011e+00 -2.91792e+00 -2.99197e+00 -2.82352e+00 -3.16042e+00
1.05600e+04 2.60000e+01 -2.88045e+00 -2.65740e+00 -3.10351e+00 -2.99013e+00 -2.83744e+00 -3.14281e+00
1.08800e+04 2.70000e+01 -2.77856e+00 -2.49910e+00 -3.05801e+00 -2.98795e+00 -2.85021e+00 -3.12570e+00
1.12000e+04 2.80000e+01 -2.74085e+00 -2.39015e+00 -3.09154e+00 -2.98550e+00 -2.86167e+00 -3.10932e+00
1.15200e+04 2.80000e+01 -2.74085e+00 -2.39015e+00 -3.09154e+00 -2.98281e+00 -2.87167e+00 -3.09395e+00
1.18400e+04 2.90000e+01 -2.89590e+00 -2.74384e+00 -3.04796e+00 -2.97996e+00 -2.88002e+00 -3.07990e+00
1.21600e+04 3.00000e+01 -3.05882e+00 -2.89190e+00 -3.22574e+00 -2.97700e+00 -2.88649e+00 -3.06751e+00
1.24800e+04 3.10000e+01 -2.95240e+00 -2.84137e+00 -3.06343e+00 -2.97399e+00 -2.89089e+00 -3.05709e+00
1.28000e+04 3.20000e+01 -2.95197e+00 -2.72315e+00 -3.18079e+00 -2.97097e+00 -2.89307e+00 -3.04886e+00
1.31200e+04 3.20000e+01 -2.95197e+00 -2.72315e+00 -3.18079e+00 -2.96795e+00 -2.89305e+00 -3.04285e+00
1.34400e+04 3.30000e+01 -2.80475e+00 -2.67584e+00 -2.93366e+00 -2.96495e+00 -2.89106e+00 -3.03884e+00
1.37600e+04 3.40000e+01 -3.09689e+00 -2.74534e+00 -3.44844e+00 -2.96194e+00 -2.88749e+00 -3.03639e+00
1.40800e+04 3.50000e+01 -2.74548e+00 -2.52641e+00 -2.96455e+00 -2.95890e+00 -2.88282e+00 -3.03498e+00
1.44000e+04 3.60000e+01 -3.00361e+00 -2.73637e+00 -3.27084e+00 -2.95579e+00 -2.87751e+00 -3.03407e+00
1.47200e+04 3.60000e+01 -3.00361e+00 -2.73637e+00 -3.27084e+00 -2.95259e+00 -2.87193e+00 -3.03324e+00
1.50400e+04 3.70000e+01 -2.98100e+00 -2.52094e+00 -3.44106e+00 -2.94927e+00 -2.86637e+00 -3.03216e+00
1.53600e+04 3.80000e+01 -2.80634e+00 -2.59975e+00 -3.01292e+00 -2.94584e+00 -2.86101e+00 -3.03066e+00
1.56800e+04 3.90000e+01 -3.04971e+00 -2.79840e+00 -3.30102e+00 -2.94230e+00 -2.85597e+00 -3.02864e+00
1.60000e+04 4.00000e+01 -3.03698e+00 -2.89331e+00 -3.18064e+00 -2.93871e+00 -2.85131e+00 -3.02611e+00
1.63200e+04 4.00000e+01 -3.03698e+00 -2.89331e+00 -3.18064e+00 -2.93510e+00 -2.84707e+00 -3.02313e+00
1.66400e+04 4.10000e+01 -2.98496e+00 -2.60332e+00 -3.36659e+00 -2.93154e+00 -2.84327e+00 -3.01980e+00
1.69600e+04 4.20000e+01 -3.06165e+00 -2.61858e+00 -3.50472e+00 -2.92808e+00 -2.83991e+00 -3.01625e+00
1.72800e+04 4.30000e+01 -3.09394e+00 -2.78640e+00 -3.40148e+00 -2.92480e+00 -2.83700e+00 -3.01260e+00
1.76000e+04 4.40000e+01 -2.80438e+00 -2.63876e+00 -2.97000e+00 -2.92175e+00 -2.83453e+00 -3.00898e+00
1.79200e+04 4.40000e+01 -2.80438e+00 -2.63876e+00 -2.97000e+00 -2.91899e+00 -2.83247e+00 -3.00551e+00
1.82400e+04 4.50000e+01 -2.72787e+00 -2.48121e+00 -2.97453e+00 -2.91656e+00 -2.83084e+00 -3.00228e+00
1.85600e+04 4.60000e+01 -2.91261e+00 -2.72585e+00 -3.09938e+00 -2.91450e+00 -2.82961e+00 -2.99940e+00
1.88800e+04 4.70000e+01 -2.89558e+00 -2.66755e+00 -3.12360e+00 -2.91285e+00 -2.82877e+00 -2.99694e+00
1.92000e+04 4.80000e+01 -2.86240e+00 -2.36511e+00 -3.35968e+00 -2.91164e+00 -2.82831e+00 -2.99498e+00
1.95200e+04 4.80000e+01 -2.86240e+00 -2.36511e+00 -3.35968e+00 -2.91089e+00 -2.82824e+00 -2.99354e+00
1.98400e+04 4.90000e+01 -2.86154e+00 -2.52223e+00 -3.20086e+00 -2.91061e+00 -2.82855e+00 -2.99267e+00
2.01600e+04 5.00000e+01 -3.06310e+00 -2.78662e+00 -3.33959e+00 -2.91082e+00 -2.82926e+00 -2.99237e+00
2.04800e+04 5.10000e+01 -3.07552e+00 -2.70272e+00 -3.44832e+00 -2.91149e+00 -2.83038e+00 -2.99260e+00
2.08000e+04 5.20000e+01 -2.62752e+00 -2.34821e+00 -2.90683e+00 -2.91259e+00 -2.83188e+00 -2.99331e+00
2.11200e+04 5.20000e+01 -2.62752e+00 -2.34821e+00 -2.90683e+00 -2.91408e+00 -2.83373e+00 -2.99443e+00
2.14400e+04 5.30000e+01 -2.68574e+00 -2.43504e+00 -2.93644e+00 -2.91587e+00 -2.83587e+00 -2.99588e+00
2.17600e+04 5.40000e+01 -2.67981e+00 -2.50722e+00 -2.85240e+00 -2.91788e+00 -2.83820e+00 -2.99756e+00
2.20800e+04 5.50000e+01 -2.73973e+00 -2.42358e+00 -3.05588e+00 -2.91999e+00 -2.84061e+00 -2.99937e+00
2.24000e+04 5.60000e+01 -2.94954e+00 -2.76294e+00 -3.13614e+00 -2.92211e+00 -2.84300e+00 -3.00123e+00
2.27200e+04 5.60000e+01 -2.94954e+00 -2.76294e+00 -3.13614e+00 -2.92415e+00 -2.84529e+00 -3.00300e+00
2.30400e+04 5.70000e+01 -2.83348e+00 -2.61237e+00 -3.05458e+00 -2.92600e+00 -2.84743e+00 -3.00458e+00
2.33600e+04 5.80000e+01 -3.00206e+00 -2.69281e+00 -3.31131e+00 -2.92761e+00 -2.84940e+00 -3.00582e+00
2.36800e+04 5.90000e+01 -2.83205e+00 -2.47423e+00 -3.18986e+00 -2.92890e+00 -2.85119e+00 -3.00661e+00
2.40000e+04 6.00000e+01 -3.31535e+00 -2.88203e+00 -3.74866e+00 -2.92981e+00 -2.85280e+00 -3.00682e+00
2.43200e+04 6.00000e+01 -3.31535e+00 -2.88203e+00 -3.74866e+00 -2.93028e+00 -2.85419e+00 -3.00637e+00
2.46400e+04 6.10000e+01 -2.65779e+00 -2.30894e+00 -3.00663e+00 -2.93026e+00 -2.85532e+00 -3.00520e+00
2.49600e+04 6.20000e+01 -2.80148e+00 -2.48651e+00 -3.11644e+00 -2.92970e+00 -2.85610e+00 -3.00329e+00
2.52800e+04 6.30000e+01 -2.72562e+00 -2.45067e+00 -3.00057e+00 -2.92856e+00 -2.85646e+00 -3.00067e+00
2.56000e+04 6.40000e+01 -1.82484e+00 -1.54928e+00 -2.10041e+00 -2.92684e+00 -2.85631e+00 -2.99737e+00
2.59200e+04 6.40000e+01 -1.82484e+00 -1.54928e+00 -2.10041e+00 -2.92455e+00 -2.85561e+00 -2.99350e+00
2.62400e+04 6.50000e+01 -1.80682e+00 -1.45044e+00 -2.16319e+00 -2.92173e+00 -2.85431e+00 -2.98914e+00
2.65600e+04 6.60000e+01 -1.51723e+00 -1.36428e+00 -1.67019e+00 -2.91843e+00 -2.85245e+00 -2.98441e+00
2.68800e+04 6.70000e+01 -1.61015e+00 -1.35456e+00 -1.86573e+00 -2.91478e+00 -2.85010e+00 -2.97946e+00
2.72000e+04 6.80000e+01 -1.71187e+00 -1.61805e+00 -1.80570e+00 -2.91087e+00 -2.84732e+00 -2.97441e+00
2.75200e+04 6.80000e+01 -1.71187e+00 -1.61805e+00 -1.80570e+00 -2.90680e+00 -2.84420e+00 -2.96940e+00
2.78400e+04 6.90000e+01 -1.86621e+00 -1.65708e+00 -2.07535e+00 -2.90265e+00 -2.84078e+00 -2.96451e+00
2.81600e+04 7.00000e+01 -1.70556e+00 -1.50247e+00 -1.90864e+00 -2.89840e+00 -2.83702e+00 -2.95979e+00
2.84800e+04 7.10000e+01 -1.74647e+00 -1.51655e+00 -1.97638e+00 -2.89400e+00 -2.83280e+00 -2.95519e+00
2.88000e+04 7.20000e+01 -1.58738e+00 -1.41596e+00 -1.75879e+00 -2.88923e+00 -2.82791e+00 -2.95056e+00
2.91200e+04 7.20000e+01 -1.58738e+00 -1.41596e+00 -1.75879e+00 -2.88381e+00 -2.82196e+00 -2.94566e+00
2.94400e+04 7.30000e+01 -1.98028e+00 -1.76678e+00 -2.19377e+00 -2.87733e+00 -2.81455e+00 -2.94011e+00
2.97600e+04 7.40000e+01 -1.82346e+00 -1.72605e+00 -1.92088e+00 -2.86930e+00 -2.80517e+00 -2.93343e+00
3.00800e+04 7.50000e+01 -1.91150e+00 -1.58774e+00 -2.23526e+00 -2.85919e+00 -2.79331e+00 -2.92508e+00
3.04000e+04 7.60000e+01 -1.95480e+00 -1.64354e+00 -2.26606e+00 -2.84649e+00 -2.77848e+00 -2.91449e+00
3.07200e+04 7.60000e+01 -1.95480e+00 -1.64354e+00 -2.26606e+00 -2.83069e+00 -2.76028e+00 -2.90110e+00
3.10400e+04 7.70000e+01 -1.64905e+00 -1.41179e+00 -1.88631e+00 -2.81141e+00 -2.73839e+00 -2.88443e+00
3.13600e+04 7.80000e+01 -1.71379e+00 -1.41818e+00 -2.00941e+00 -2.78836e+00 -2.71264e+00 -2.86409e+00
3.16800e+04 7.90000e+01 -1.91299e+00 -1.60319e+00 -2.22278e+00 -2.76140e+00 -2.68298e+00 -2.83982e+00
3.20000e+04 8.00000e+01 -1.72237e+00 -1.43619e+00 -2.00856e+00 -2.73053e+00 -2.64954e+00 -2.81153e+00
3.23200e+04 8.00000e+01 -1.72237e+00 -1.43619e+00 -2.00856e+00 -2.69592e+00 -2.61257e+00 -2.77928e+00
3.26400e+04 8.10000e+01 -1.84553e+00 -1.55159e+00 -2.13947e+00 -2.65789e+00 -2.57248e+00 -2.74330e+00
3.29600e+04 8.20000e+01 -1.84848e+00 -1.56934e+00 -2.12761e+00 -2.61687e+00 -2.52977e+00 -2.70397e+00
3.32800e+04 8.30000e+01 -1.66396e+00 -1.52024e+00 -1.80768e+00 -2.57339e+00 -2.48504e+00 -2.66175e+00
3.36000e+04 8.40000e+01 -1.77837e+00 -1.55600e+00 -2.00074e+00 -2.52806e+00 -2.43890e+00 -2.61723e+00
3.39200e+04 8.40000e+01 -1.77837e+00 -1.55600e+00 -2.00074e+00 -2.48151e+00 -2.39199e+00 -2.57104e+00
3.42400e+04 8.50000e+01 -1.87477e+00 -1.50757e+00 -2.24196e+00 -2.43438e+00 -2.34492e+00 -2.52384e+00
3.45600e+04 8.60000e+01 -1.80142e+00 -1.50212e+00 -2.10073e+00 -2.38728e+00 -2.29825e+00 -2.47631e+00
3.48800e+04 8.70000e+01 -1.82856e+00 -1.61999e+00 -2.03714e+00 -2.34077e+00 -2.25246e+00 -2.42907e+00
3.52000e+04 8.80000e+01 -1.76139e+00 -1.61696e+00 -1.90581e+00 -2.29536e+00 -2.20797e+00 -2.38275e+00
3.55200e+04 8.80000e+01 -1.76139e+00 -1.61696e+00 -1.90581e+00 -2.25148e+00 -2.16512e+00 -2.33785e+00
3.58400e+04 8.90000e+01 -1.83505e+00 -1.47116e+00 -2.19894e+00 -2.20949e+00 -2.12417e+00 -2.29482e+00
3.61600e+04 9.00000e+01 -1.72324e+00 -1.43161e+00 -2.01487e+00 -2.16966e+00 -2.08531e+00 -2.25401e+00
3.64800e+04 9.10000e+01 -1.73605e+00 -1.47964e+00 -1.99246e+00 -2.13218e+00 -2.04867e+00 -2.21569e+00
3.68000e+04 9.20000e+01 -1.76428e+00 -1.50298e+00 -2.02558e+00 -2.09718e+00 -2.01434e+00 -2.18003e+00
3.71200e+04 9.20000e+01 -1.76428e+00 -1.50298e+00 -2.02558e+00 -2.06473e+00 -1.98237e+00 -2.14710e+00
3.74400e+04 9.30000e+01 -1.75830e+00 -1.46177e+00 -2.05483e+00 -2.03484e+00 -1.95277e+00 -2.11692e+00
3.77600e+04 9.40000e+01 -1.72561e+00 -1.45257e+00 -1.99865e+00 -2.00748e+00 -1.92552e+00 -2.08945e+00
3.80800e+04 9.50000e+01 -1.68588e+00 -1.51075e+00 -1.86101e+00 -1.98258e+00 -1.90056e+00 -2.06460e+00
3.84000e+04 9.60000e+01 -1.88964e+00 -1.68223e+00 -2.09705e+00 -1.96004e+00 -1.87781e+00 -2.04228e+00
3.87200e+04 9.60000e+01 -1.88964e+00 -1.68223e+00 -2.09705e+00 -1.93975e+00 -1.85716e+00 -2.02234e+00
3.90400e+04 9.70000e+01 -1.59671e+00 -1.41523e+00 -1.77819e+00 -1.92156e+00 -1.83848e+00 -2.00464e+00
3.93600e+04 9.80000e+01 -2.06198e+00 -1.71543e+00 -2.40852e+00 -1.90531e+00 -1.82161e+00 -1.98902e+00
3.96800e+04 9.90000e+01 -1.84942e+00 -1.54032e+00 -2.15853e+00 -1.89085e+00 -1.80639e+00 -1.97532e+00
4.00000e+04 1.00000e+02 -1.60719e+00 -1.47497e+00 -1.73940e+00 -1.87800e+00 -1.79265e+00 -1.96335e+00
4.03200e+04 1.00000e+02 -1.60719e+00 -1.47497e+00 -1.73940e+00 -1.86659e+00 -1.78023e+00 -1.95295e+00
4.06400e+04 1.01000e+02 -1.74075e+00 -1.48847e+00 -1.99304e+00 -1.85645e+00 -1.76895e+00 -1.94395e+00
4.09600e+04 1.02000e+02 -1.66200e+00 -1.47653e+00 -1.84746e+00 -1.84743e+00 -1.75870e+00 -1.93616e+00
4.12800e+04 1.03000e+02 -1.65914e+00 -1.26505e+00 -2.05324e+00 -1.83936e+00 -1.74931e+00 -1.92942e+00
4.16000e+04 1.04000e+02 -1.79502e+00 -1.62322e+00 -1.96682e+00 -1.83214e+00 -1.74069e+00 -1.92359e+00
4.19200e+04 1.04000e+02 -1.79502e+00 -1.62322e+00 -1.96682e+00 -1.82564e+00 -1.73273e+00 -1.91855e+00
4.22400e+04 1.05000e+02 -1.96200e+00 -1.81187e+00 -2.11213e+00 -1.81978e+00 -1.72534e+00 -1.91422e+00
4.25600e+04 1.06000e+02 -1.72901e+00 -1.48950e+00 -1.96851e+00 -1.81449e+00 -1.71845e+00 -1.91053e+00
4.28800e+04 1.07000e+02 -2.00210e+00 -1.63190e+00 -2.37231e+00 -1.80970e+00 -1.71199e+00 -1.90742e+00
4.32000e+04 1.08000e+02 -1.60978e+00 -1.48668e+00 -1.73288e+00 -1.80539e+00 -1.70594e+00 -1.90483e+00
4.35200e+04 1.08000e+02 -1.60978e+00 -1.48668e+00 -1.73288e+00 -1.80148e+00 -1.70025e+00 -1.90270e+00
4.38400e+04 1.09000e+02 -1.73408e+00 -1.48228e+00 -1.98588e+00 -1.79793e+00 -1.69491e+00 -1.90096e+00
4.41600e+04 1.10000e+02 -1.75703e+00 -1.41403e+00 -2.10003e+00 -1.79471e+00 -1.68992e+00 -1.89951e+00
4.44800e+04 1.11000e+02 -1.68832e+00 -1.63033e+00 -1.74630e+00 -1.79178e+00 -1.68529e+00 -1.89827e+00
4.48000e+04 1.12000e+02 -1.79823e+00 -1.51687e+00 -2.07958e+00 -1.78908e+00 -1.68103e+00 -1.89713e+00
4.51200e+04 1.12000e+02 -1.79823e+00 -1.51687e+00 -2.07958e+00 -1.78661e+00 -1.67717e+00 -1.89604e+00
4.54400e+04 1.13000e+02 -1.94366e+00 -1.60329e+00 -2.28403e+00 -1.78434e+00 -1.67374e+00 -1.89494e+00
4.57600e+04 1.14000e+02 -1.64735e+00 -1.38870e+00 -1.90599e+00 -1.78227e+00 -1.67075e+00 -1.89380e+00
4.60800e+04 1.15000e+02 -2.00883e+00 -1.54336e+00 -2.47430e+00 -1.78040e+00 -1.66820e+00 -1.89261e+00
4.64000e+04 1.16000e+02 -1.79042e+00 -1.56142e+00 -2.01942e+00 -1.77874e+00 -1.66609e+00 -1.89139e+00
4.67200e+04 1.16000e+02 -1.79042e+00 -1.56142e+00 -2.01942e+00 -1.77727e+00 -1.66437e+00 -1.89018e+00
4.70400e+04 1.17000e+02 -1.60060e+00 -1.36192e+00 -1.83927e+00 -1.77601e+00 -1.66302e+00 -1.88900e+00
4.73600e+04 1.18000e+02 -1.66897e+00 -1.36380e+00 -1.97414e+00 -1.77494e+00 -1.66199e+00 -1.88789e+00
4.76800e+04 1.19000e+02 -1.62231e+00 -1.23538e+00 -2.00925e+00 -1.77405e+00 -1.66123e+00 -1.88687e+00
4.80000e+04 1.20000e+02 -1.66913e+00 -1.52949e+00 -1.80878e+00 -1.77333e+00 -1.66069e+00 -1.88596e+00
4.83200e+04 1.20000e+02 -1.66913e+00 -1.52949e+00 -1.80878e+00 -1.77276e+00 -1.66033e+00 -1.88519e+00
4.86400e+04 1.21000e+02 -1.77944e+00 -1.46434e+00 -2.09453e+00 -1.77235e+00 -1.66012e+00 -1.88458e+00
4.89600e+04 1.22000e+02 -1.82212e+00 -1.60742e+00 -2.03683e+00 -1.77208e+00 -1.66003e+00 -1.88414e+00
4.92800e+04 1.23000e+02 -1.88167e+00 -1.64971e+00 -2.11363e+00 -1.77196e+00 -1.66003e+00 -1.88389e+00
4.96000e+04 1.24000e+02 -1.78605e+00 -1.34569e+00 -2.22642e+00 -1.77196e+00 -1.66008e+00 -1.88383e+00
4.99200e+04 1.24000e+02 -1.78605e+00 -1.34569e+00 -2.22642e+00 -1.77206e+00 -1.66015e+00 -1.88397e+00
5.02400e+04 1.25000e+02 -1.87203e+00 -1.72401e+00 -2.02005e+00 -1.77223e+00 -1.66018e+00 -1.88428e+00
5.05600e+04 1.26000e+02 -1.69847e+00 -1.40661e+00 -1.99032e+00 -1.77242e+00 -1.66012e+00 -1.88473e+00
5.08800e+04 1.27000e+02 -1.70166e+00 -1.45625e+00 -1.94708e+00 -1.77259e+00 -1.65991e+00 -1.88528e+00
5.12000e+04 1.28000e+02 -1.07832e+00 -9.48804e-01 -1.20784e+00 -1.77268e+00 -1.65949e+00 -1.88587e+00
5.15200e+04 1.28000e+02 -1.07832e+00 -9.48804e-01 -1.20784e+00 -1.77264e+00 -1.65882e+00 -1.88646e+00
5.18400e+04 1.29000e+02 -1.00447e+00 -8.28561e-01 -1.18037e+00 -1.77243e+00 -1.65788e+00 -1.88699e+00
5.21600e+04 1.30000e+02 -1.12591e+00 -9.20485e-01 -1.33133e+00 -1.77204e+00 -1.65667e+00 -1.88742e+00
5.24800e+04 1.31000e+02 -1.08300e+00 -9.98905e-01 -1.16709e+00 -1.77148e+00 -1.65522e+00 -1.88774e+00
5.28000e+04 1.32000e+02 -1.03295e+00 -8.55618e-01 -1.21029e+00 -1.77075e+00 -1.65358e+00 -1.88792e+00
5.31200e+04 1.32000e+02 -1.03295e+00 -8.55618e-01 -1.21029e+00 -1.76989e+00 -1.65181e+00 -1.88796e+00
5.34400e+04 1.33000e+02 -1.04652e+00 -9.94047e-01 -1.09898e+00 -1.76890e+00 -1.64997e+00 -1.88783e+00
5.37600e+04 1.34000e+02 -9.53578e-01 -8.39094e-01 -1.06806e+00 -1.76777e+00 -1.64808e+00 -1.88746e+00
5.40800e+04 1.35000e+02 -1.12330e+00 -9.16751e-01 -1.32986e+00 -1.76645e+00 -1.64613e+00 -1.88677e+00
5.44000e+04 1.36000e+02 -1.09501e+00 -9.82481e-01 -1.20754e+00 -1.76481e+00 -1.64405e+00 -1.88558e+00
5.47200e+04 1.36000e+02 -1.09501e+00 -9.82481e-01 -1.20754e+00 -1.76269e+00 -1.64173e+00 -1.88365e+00
5.50400e+04 1.37000e+02 -1.04776e+00 -9.62880e-01 -1.13264e+00 -1.75984e+00 -1.63896e+00 -1.88072e+00
5.53600e+04 1.38000e+02 -1.02886e+00 -9.35912e-01 -1.12181e+00 -1.75599e+00 -1.63552e+00 -1.87645e+00
5.56800e+04 1.39000e+02 -1.12457e+00 -9.87898e-01 -1.26124e+00 -1.75082e+00 -1.63116e+00 -1.87048e+00
5.60000e+04 1.40000e+02 -1.01911e+00 -8.24054e-01 -1.21416e+00 -1.74402e+00 -1.62558e+00 -1.86247e+00
5.63200e+04 1.40000e+02 -1.01911e+00 -8.24054e-01 -1.21416e+00 -1.73531e+00 -1.61855e+00 -1.85208e+00
5.66400e+04 1.41000e+02 -1.09013e+00 -1.00153e+00 -1.17874e+00 -1.72444e+00 -1.60983e+00 -1.83905e+00
5.69600e+04 1.42000e+02 -1.02275e+00 -9.10732e-01 -1.13477e+00 -1.71122e+00 -1.59925e+00 -1.82319e+00
5.72800e+04 1.43000e+02 -1.00458e+00 -9.20920e-01 -1.08824e+00 -1.69555e+00 -1.58672e+00 -1.80439e+00
5.76000e+04 1.44000e+02 -1.06926e+00 -8.57036e-01 -1.28148e+00 -1.67742e+00 -1.57219e+00 -1.78266e+00
5.79200e+04 1.44000e+02 -1.06926e+00 -8.57036e-01 -1.28148e+00 -1.65690e+00 -1.55569e+00 -1.75810e+00
5.82400e+04 1.45000e+02 -1.03496e+00 -8.59571e-01 -1.21034e+00 -1.63414e+00 -1.53732e+00 -1.73096e+00
5.85600e+04 1.46000e+02 -1.06410e+00 -9.58478e-01 -1.16973e+00 -1.60937e+00 -1.51720e+00 -1.70153e+00
5.88800e+04 1.47000e+02 -1.08098e+00 -8.21744e-01 -1.34021e+00 -1.58288e+00 -1.49551e+00 -1.67025e+00
5.92000e+04 1.48000e+02 -9.93015e-01 -8.71024e-01 -1.11501e+00 -1.55501e+00 -1.47245e+00 -1.63757e+00
5.95200e+04 1.48000e+02 -9.93015e-01 -8.71024e-01 -1.11501e+00 -1.52611e+00 -1.44820e+00 -1.60401e+00
5.98400e+04 1.49000e+02 -1.06761e+00 -9.08729e-01 -1.22649e+00 -1.49655e+00 -1.42300e+00 -1.57010e+00
6.01600e+04 1.50000e+02 -1.15081e+00 -9.96905e-01 -1.30471e+00 -1.46669e+00 -1.39701e+00 -1.53638e+00
6.04800e+04 1.51000e+02 -1.06367e+00 -8.32196e-01 -1.29515e+00 -1.43688e+00 -1.37044e+00 -1.50332e+00
6.08000e+04 1.52000e+02 -1.02864e+00 -9.00124e-01 -1.15716e+00 -1.40744e+00 -1.34350e+00 -1.47138e+00
6.11200e+04 1.52000e+02 -1.02864e+00 -9.00124e-01 -1.15716e+00 -1.37865e+00 -1.31639e+00 -1.44090e+00
6.14400e+04 1.53000e+02 -1.08226e+00 -9.67324e-01 -1.19719e+00 -1.35076e+00 -1.28935e+00 -1.41217e+00
6.17600e+04 1.54000e+02 -1.13623e+00 -1.01242e+00 -1.26004e+00 -1.32397e+00 -1.26259e+00 -1.38534e+00
6.20800e+04 1.55000e+02 -1.19160e+00 -1.10750e+00 -1.27569e+00 -1.29845e+00 -1.23637e+00 -1.36053e+00
6.24000e+04 1.56000e+02 -1.12153e+00 -9.80588e-01 -1.26247e+00 -1.27433e+00 -1.21089e+00 -1.33777e+00
6.27200e+04 1.56000e+02 -1.12153e+00 -9.80588e-01 -1.26247e+00 -1.25169e+00 -1.18635e+00 -1.31704e+00
6.30400e+04 1.57000e+02 -1.12838e+00 -1.02577e+00 -1.23099e+00 -1.23062e+00 -1.16293e+00 -1.29830e+00
6.33600e+04 1.58000e+02 -1.04304e+00 -9.07720e-01 -1.17836e+00 -1.21112e+00 -1.14075e+00 -1.28150e+00
6.36800e+04 1.59000e+02 -1.16915e+00 -1.00054e+00 -1.33775e+00 -1.19323e+00 -1.11992e+00 -1.26654e+00
6.40000e+04 1.60000e+02 -1.09715e+00 -8.04365e-01 -1.38994e+00 -1.17691e+00 -1.10050e+00 -1.25332e+00
6.43200e+04 1.60000e+02 -1.09715e+00 -8.04365e-01 -1.38994e+00 -1.16215e+00 -1.08257e+00 -1.24174e+00
6.46400e+04 1.61000e+02 -1.10080e+00 -9.46201e-01 -1.25540e+00 -1.14891e+00 -1.06615e+00 -1.23168e+00
6.49600e+04 1.62000e+02 -1.07948e+00 -9.39105e-01 -1.21985e+00 -1.13715e+00 -1.05128e+00 -1.22302e+00
6.52800e+04 1.63000e+02 -1.00308e+00 -8.04577e-01 -1.20158e+00 -1.12680e+00 -1.03797e+00 -1.21563e+00
6.56000e+04 1.64000e+02 -1.09930e+00 -9.60173e-01 -1.23843e+00 -1.11782e+00 -1.02625e+00 -1.20939e+00
6.59200e+04 1.64000e+02 -1.09930e+00 -9.60173e-01 -1.23843e+00 -1.11013e+00 -1.01607e+00 -1.20419e+00
6.62400e+04 1.65000e+02 -1.01593e+00 -8.40117e-01 -1.19174e+00 -1.10367e+00 -1.00742e+00 -1.19992e+00
6.65600e+04 1.66000e+02 -1.08899e+00 -8.15640e-01 -1.36235e+00 -1.09834e+00 -1.00022e+00 -1.19646e+00
6.68800e+04 1.67000e+02 -1.03546e+00 -9.38500e-01 -1.13241e+00 -1.09409e+00 -9.94411e-01 -1.19377e+00
6.72000e+04 1.68000e+02 -9.67227e-01 -7.79817e-01 -1.15464e+00 -1.09081e+00 -9.89860e-01 -1.19175e+00
6.75200e+04 1.68000e+02 -9.67227e-01 -7.79817e-01 -1.15464e+00 -1.08839e+00 -9.86431e-01 -1.19035e+00
6.78400e+04 1.69000e+02 -1.04003e+00 -9.80150e-01 -1.09991e+00 -1.08674e+00 -9.83967e-01 -1.18951e+00
6.81600e+04 1.70000e+02 -1.01109e+00 -8.33541e-01 -1.18865e+00 -1.08574e+00 -9.82301e-01 -1.18918e+00
6.84800e+04 1.71000e+02 -1.11656e+00 -1.07911e+00 -1.15400e+00 -1.08527e+00 -9.81251e-01 -1.18930e+00
6.88000e+04 1.72000e+02 -9.64219e-01 -7.99833e-01 -1.12861e+00 -1.08523e+00 -9.80642e-01 -1.18981e+00
6.91200e+04 1.72000e+02 -9.64219e-01 -7.99833e-01 -1.12861e+00 -1.08548e+00 -9.80310e-01 -1.19065e+00
6.94400e+04 1.73000e+02 -1.05027e+00 -9.12352e-01 -1.18819e+00 -1.08592e+00 -9.80111e-01 -1.19173e+00
6.97600e+04 1.74000e+02 -1.06439e+00 -9.09192e-01 -1.21958e+00 -1.08645e+00 -9.79918e-01 -1.19298e+00
7.00800e+04 1.75000e+02 -1.01415e+00 -9.01456e-01 -1.12684e+00 -1.08697e+00 -9.79630e-01 -1.19430e+00
7.04000e+04 1.76000e+02 -9.36389e-01 -8.61244e-01 -1.01153e+00 -1.08738e+00 -9.79168e-01 -1.19559e+00
7.07200e+04 1.76000e+02 -9.36389e-01 -8.61244e-01 -1.01153e+00 -1.08762e+00 -9.78491e-01 -1.19675e+00
7.10400e+04 1.77000e+02 -1.03591e+00 -9.04382e-01 -1.16745e+00 -1.08763e+00 -9.77566e-01 -1.19769e+00
7.13600e+04 1.78000e+02 -1.02238e+00 -8.08162e-01 -1.23660e+00 -1.08736e+00 -9.76382e-01 -1.19833e+00
7.16800e+04 1.79000e+02 -1.07543e+00 -9.45561e-01 -1.20529e+00 -1.08679e+00 -9.74965e-01 -1.19861e+00
7.20000e+04 1.80000e+02 -1.12027e+00 -9.69419e-01 -1.27112e+00 -1.08590e+00 -9.73331e-01 -1.19848e+00
7.23200e+04 1.80000e+02 -1.12027e+00 -9.69419e-01 -1.27112e+00 -1.08471e+00 -9.71525e-01 -1.19789e+00
7.26400e+04 1.81000e+02 -9.93861e-01 -8.44983e-01 -1.14274e+00 -1.08322e+00 -9.69589e-01 -1.19684e+00
7.29600e+04 1.82000e+02 -1.11943e+00 -8.86995e-01 -1.35186e+00 -1.08144e+00 -9.67561e-01 -1.19532e+00
7.32800e+04 1.83000e+02 -1.17636e+00 -1.04625e+00 -1.30646e+00 -1.07941e+00 -9.65487e-01 -1.19334e+00
7.36000e+04 1.84000e+02 -9.62759e-01 -8.16539e-01 -1.10898e+00 -1.07717e+00 -9.63400e-01 -1.19094e+00
7.39200e+04 1.84000e+02 -9.62759e-01 -8.16539e-01 -1.10898e+00 -1.07474e+00 -9.61330e-01 -1.18815e+00
7.42400e+04 1.85000e+02 -1.12175e+00 -1.00788e+00 -1.23563e+00 -1.07216e+00 -9.59292e-01 -1.18503e+00
7.45600e+04 1.86000e+02 -1.02190e+00 -9.59567e-01 -1.08424e+00 -1.06948e+00 -9.57303e-01 -1.18165e+00
7.48800e+04 1.87000e+02 -1.02022e+00 -7.96617e-01 -1.24381e+00 -1.06674e+00 -9.55372e-01 -1.17810e+00
7.52000e+04 1.88000e+02 -1.17823e+00 -1.08620e+00 -1.27026e+00 -1.06399e+00 -9.53515e-01 -1.17446e+00
7.55200e+04 1.88000e+02 -1.17823e+00 -1.08620e+00 -1.27026e+00 -1.06128e+00 -9.51757e-01 -1.17081e+00
7.58400e+04 1.89000e+02 -1.04563e+00 -9.41387e-01 -1.14987e+00 -1.05867e+00 -9.50124e-01 -1.16722e+00
7.61600e+04 1.90000e+02 -1.09064e+00 -9.56168e-01 -1.22511e+00 -1.05622e+00 -9.48662e-01 -1.16379e+00
7.64800e+04 1.91000e+02 -1.04177e+00 -9.76434e-01 -1.10712e+00 -1.05398e+00 -9.47422e-01 -1.16054e+00
7.68000e+04 1.92000e+02 -8.56790e-01 -7.47388e-01 -9.66191e-01 -1.05199e+00 -9.46467e-01 -1.15751e+00
7.71200e+04 1.92000e+02 -8.56790e-01 -7.47388e-01 -9.66191e-01 -1.05028e+00 -9.45860e-01 -1.15471e+00
7.74400e+04 1.93000e+02 -8.93494e-01 -7.02117e-01 -1.08487e+00 -1.04889e+00 -9.45658e-01 -1.15212e+00
7.77600e+04 1.94000e+02 -9.04225e-01 -7.26862e-01 -1.08159e+00 -1.04782e+00 -9.45909e-01 -1.14973e+00
7.80800e+04 1.95000e+02 -8.75035e-01 -5.79283e-01 -1.17079e+00 -1.04709e+00 -9.46644e-01 -1.14753e+00
7.84000e+04 1.96000e+02 -8.20439e-01 -7.00399e-01 -9.40479e-01 -1.04667e+00 -9.47869e-01 -1.14547e+00
7.87200e+04 1.96000e+02 -8.20439e-01 -7.00399e-01 -9.40479e-01 -1.04656e+00 -9.49566e-01 -1.14356e+00
7.90400e+04 1.97000e+02 -8.37368e-01 -7.13406e-01 -9.61329e-01 -1.04673e+00 -9.51681e-01 -1.14178e+00
7.93600e+04 1.98000e+02 -8.85384e-01 -7.06352e-01 -1.06441e+00 -1.04713e+00 -9.54132e-01 -1.14012e+00
7.96800e+04 1.99000e+02 -7.60085e-01 -6.73055e-01 -8.47116e-01 -1.04770e+00 -9.56801e-01 -1.13859e+00
8.00000e+04 2.00000e+02 -7.76275e-01 -6.94935e-01 -8.57615e-01 -1.04836e+00 -9.59535e-01 -1.13718e+00
8.03200e+04 2.00000e+02 -7.76275e-01 -6.94935e-01 -8.57615e-01 -1.04902e+00 -9.62165e-01 -1.13588e+00
8.06400e+04 2.01000e+02 -9.19689e-01 -8.27377e-01 -1.01200e+00 -1.04958e+00 -9.64500e-01 -1.13466e+00
8.09600e+04 2.02000e+02 -8.10579e-01 -6.86716e-01 -9.34443e-01 -1.04991e+00 -9.66346e-01 -1.13347e+00
8.12800e+04 2.03000e+02 -8.22253e-01 -6.88997e-01 -9.55509e-01 -1.04990e+00 -9.67520e-01 -1.13227e+00
8.16000e+04 2.04000e+02 -8.10818e-01 -6.81348e-01 -9.40289e-01 -1.04941e+00 -9.67865e-01 -1.13096e+00
8.19200e+04 2.04000e+02 -8.10818e-01 -6.81348e-01 -9.40289e-01 -1.04835e+00 -9.67246e-01 -1.12946e+00
8.22400e+04 2.05000e+02 -8.41206e-01 -7.75197e-01 -9.07216e-01 -1.04661e+00 -9.65580e-01 -1.12763e+00
8.25600e+04 2.06000e+02 -8.54707e-01 -8.27549e-01 -8.81865e-01 -1.04409e+00 -9.62803e-01 -1.12538e+00
8.28800e+04 2.07000e+02 -8.20220e-01 -6.93474e-01 -9.46965e-01 -1.04076e+00 -9.58907e-01 -1.12261e+00
8.32000e+04 2.08000e+02 -8.00115e-01 -6.79022e-01 -9.21208e-01 -1.03656e+00 -9.53902e-01 -1.11921e+00
8.35200e+04 2.08000e+02 -8.00115e-01 -6.79022e-01 -9.21208e-01 -1.03149e+00 -9.47848e-01 -1.11514e+00
8.38400e+04 2.09000e+02 -8.35486e-01 -7.33978e-01 -9.36995e-01 -1.02558e+00 -9.40816e-01 -1.11035e+00
8.41600e+04 2.10000e+02 -8.57140e-01 -8.02920e-01 -9.11359e-01 -1.01887e+00 -9.32914e-01 -1.10483e+00
8.44800e+04 2.11000e+02 -8.75865e-01 -7.06589e-01 -1.04514e+00 -1.01144e+00 -9.24263e-01 -1.09861e+00
8.48000e+04 2.12000e+02 -8.48365e-01 -7.96151e-01 -9.00579e-01 -1.00336e+00 -9.14997e-01 -1.09173e+00
8.51200e+04 2.12000e+02 -8.48365e-01 -7.96151e-01 -9.00579e-01 -9.94760e-01 -9.05266e-01 -1.08425e+00
8.54400e+04 2.13000e+02 -8.57478e-01 -6.34789e-01 -1.08017e+00 -9.85739e-01 -8.95223e-01 -1.07625e+00
8.57600e+04 2.14000e+02 -8.16103e-01 -7.30968e-01 -9.01238e-01 -9.76423e-01 -8.85017e-01 -1.06783e+00
8.60800e+04 2.15000e+02 -7.94653e-01 -6.66123e-01 -9.23184e-01 -9.66934e-01 -8.74796e-01 -1.05907e+00
8.64000e+04 2.16000e+02 -8.47154e-01 -7.75423e-01 -9.18884e-01 -9.57386e-01 -8.64694e-01 -1.05008e+00
8.67200e+04 2.16000e+02 -8.47154e-01 -7.75423e-01 -9.18884e-01 -9.47898e-01 -8.54834e-01 -1.04096e+00
8.70400e+04 2.17000e+02 -8.09915e-01 -7.04550e-01 -9.15281e-01 -9.38572e-01 -8.45322e-01 -1.03182e+00
8.73600e+04 2.18000e+02 -7.77103e-01 -6.61093e-01 -8.93112e-01 -9.29503e-01 -8.36247e-01 -1.02276e+00
8.76800e+04 2.19000e+02 -8.32760e-01 -6.49622e-01 -1.01590e+00 -9.20775e-01 -8.27680e-01 -1.01387e+00
8.80000e+04 2.20000e+02 -7.48071e-01 -5.82904e-01 -9.13239e-01 -9.12460e-01 -8.19672e-01 -1.00525e+00
8.83200e+04 2.20000e+02 -7.48071e-01 -5.82904e-01 -9.13239e-01 -9.04613e-01 -8.12259e-01 -9.96968e-01
8.86400e+04 2.21000e+02 -8.50150e-01 -6.40624e-01 -1.05968e+00 -8.97280e-01 -8.05455e-01 -9.89104e-01
8.89600e+04 2.22000e+02 -7.56266e-01 -7.00573e-01 -8.11960e-01 -8.90480e-01 -7.99265e-01 -9.81695e-01
8.92800e+04 2.23000e+02 -7.91397e-01 -6.92933e-01 -8.89860e-01 -8.84226e-01 -7.93673e-01 -9.74780e-01
8.96000e+04 2.24000e+02 -7.82958e-01 -7.19932e-01 -8.45984e-01 -8.78512e-01 -7.88651e-01 -9.68373e-01
8.99200e+04 2.24000e+02 -7.82958e-01 -7.19932e-01 -8.45984e-01 -8.73320e-01 -7.84155e-01 -9.62485e-01
9.02400e+04 2.25000e+02 -7.75647e-01 -7.19670e-01 -8.31624e-01 -8.68616e-01 -7.80129e-01 -9.57103e-01
9.05600e+04 2.26000e+02 -8.14054e-01 -7.28903e-01 -8.99205e-01 -8.64360e-01 -7.76504e-01 -9.52215e-01
9.08800e+04 2.27000e+02 -7.85417e-01 -6.99422e-01 -8.71412e-01 -8.60502e-01 -7.73204e-01 -9.47799e-01
9.12000e+04 2.28000e+02 -8.25114e-01 -6.79664e-01 -9.70563e-01 -8.56992e-01 -7.70144e-01 -9.43840e-01
9.15200e+04 2.28000e+02 -8.25114e-01 -6.79664e-01 -9.70563e-01 -8.53773e-01 -7.67242e-01 -9.40303e-01
9.18400e+04 2.29000e+02 -8.42733e-01 -7.13450e-01 -9.72016e-01 -8.50791e-01 -7.64424e-01 -9.37158e-01
9.21600e+04 2.30000e+02 -7.81428e-01 -6.97425e-01 -8.65432e-01 -8.47998e-01 -7.61627e-01 -9.34369e-01
9.24800e+04 2.31000e+02 -8.48382e-01 -7.44036e-01 -9.52728e-01 -8.45344e-01 -7.58810e-01 -9.31877e-01
9.28000e+04 2.32000e+02 -8.40535e-01 -6.48943e-01 -1.03213e+00 -8.42786e-01 -7.55950e-01 -9.29621e-01
9.31200e+04 2.32000e+02 -8.40535e-01 -6.48943e-01 -1.03213e+00 -8.40295e-01 -7.53043e-01 -9.27546e-01
9.34400e+04 2.33000e+02 -7.84755e-01 -6.98623e-01 -8.70888e-01 -8.37842e-01 -7.50111e-01 -9.25573e-01
9.37600e+04 2.34000e+02 -7.74503e-01 -6.70388e-01 -8.78618e-01 -8.35414e-01 -7.47181e-01 -9.23648e-01
9.40800e+04 2.35000e+02 -7.94279e-01 -7.21128e-01 -8.67429e-01 -8.33003e-01 -7.44299e-01 -9.21707e-01
9.44000e+04 2.36000e+02 -8.19612e-01 -7.34059e-01 -9.05165e-01 -8.30615e-01 -7.41505e-01 -9.19724e-01
9.47200e+04 2.36000e+02 -8.19612e-01 -7.34059e-01 -9.05165e-01 -8.28260e-01 -7.38849e-01 -9.17670e-01
9.50400e+04 2.37000e+02 -8.27231e-01 -7.50166e-01 -9.04296e-01 -8.25956e-01 -7.36369e-01 -9.15543e-01
9.53600e+04 2.38000e+02 -8.33887e-01 -7.26434e-01 -9.41341e-01 -8.23727e-01 -7.34097e-01 -9.13356e-01
9.56800e+04 2.39000e+02 -8.68243e-01 -6.35116e-01 -1.10137e+00 -8.21598e-01 -7.32060e-01 -9.11135e-01
9.60000e+04 2.40000e+02 -7.56521e-01 -6.17857e-01 -8.95185e-01 -8.19592e-01 -7.30273e-01 -9.08912e-01
9.63200e+04 2.40000e+02 -7.56521e-01 -6.17857e-01 -8.95185e-01 -8.17731e-01 -7.28746e-01 -9.06717e-01
9.66400e+04 2.41000e+02 -8.66861e-01 -7.12547e-01 -1.02118e+00 -8.16032e-01 -7.27485e-01 -9.04579e-01
9.69600e+04 2.42000e+02 -7.77158e-01 -6.84133e-01 -8.70183e-01 -8.14505e-01 -7.26492e-01 -9.02518e-01
9.72800e+04 2.43000e+02 -8.36597e-01 -7.41214e-01 -9.31980e-01 -8.13154e-01 -7.25766e-01 -9.00542e-01
9.76000e+04 2.44000e+02 -9.01834e-01 -6.86468e-01 -1.11720e+00 -8.11982e-01 -7.25304e-01 -8.98659e-01
9.79200e+04 2.44000e+02 -9.01834e-01 -6.86468e-01 -1.11720e+00 -8.10984e-01 -7.25099e-01 -8.96870e-01
9.82400e+04 2.45000e+02 -8.96531e-01 -8.15104e-01 -9.77958e-01 -8.10158e-01 -7.25135e-01 -8.95181e-01
9.85600e+04 2.46000e+02 -7.71808e-01 -6.54537e-01 -8.89079e-01 -8.09496e-01 -7.25391e-01 -8.93602e-01
9.88800e+04 2.47000e+02 -8.32233e-01 -7.04616e-01 -9.59851e-01 -8.08993e-01 -7.25836e-01 -8.92149e-01
9.92000e+04 2.48000e+02 -7.86726e-01 -6.87140e-01 -8.86311e-01 -8.08639e-01 -7.26433e-01 -8.90845e-01
9.95200e+04 2.48000e+02 -7.86726e-01 -6.87140e-01 -8.86311e-01 -8.08429e-01 -7.27139e-01 -8.89719e-01
9.98400e+04 2.49000e+02 -7.76474e-01 -7.24815e-01 -8.28134e-01 -8.08356e-01 -7.27909e-01 -8.88802e-01
1.00160e+05 2.50000e+02 -7.92322e-01 -6.17854e-01 -9.66790e-01 -8.08414e-01 -7.28703e-01 -8.88126e-01
1.00480e+05 2.51000e+02 -8.80379e-01 -7.40764e-01 -1.01999e+00 -8.08602e-01 -7.29484e-01 -8.87720e-01
1.00800e+05 2.52000e+02 -8.78771e-01 -7.87774e-01 -9.69767e-01 -8.08916e-01 -7.30224e-01 -8.87609e-01
1.01120e+05 2.52000e+02 -8.78771e-01 -7.87774e-01 -9.69767e-01 -8.09356e-01 -7.30905e-01 -8.87808e-01
1.01440e+05 2.53000e+02 -8.01214e-01 -6.85222e-01 -9.17206e-01 -8.09918e-01 -7.31513e-01 -8.88323e-01
1.01760e+05 2.54000e+02 -7.72582e-01 -6.88525e-01 -8.56640e-01 -8.10595e-01 -7.32045e-01 -8.89144e-01
1.02080e+05 2.55000e+02 -8.74420e-01 -7.13409e-01 -1.03543e+00 -8.11374e-01 -7.32497e-01 -8.90251e-01
1.02400e+05 2.56000e+02 -7.09472e-01 -6.03450e-01 -8.15493e-01 -8.12239e-01 -7.32869e-01 -8.91608e-01
1.02720e+05 2.56000e+02 -7.09472e-01 -6.03450e-01 -8.15493e-01 -8.13167e-01 -7.33161e-01 -8.93173e-01
1.03040e+05 2.57000e+02 -7.40185e-01 -6.08230e-01 -8.72140e-01 -8.14136e-01 -7.33375e-01 -8.94896e-01
1.03360e+05 2.58000e+02 -7.15433e-01 -5.75728e-01 -8.55138e-01 -8.15119e-01 -7.33514e-01 -8.96724e-01
1.03680e+05 2.59000e+02 -7.76679e-01 -7.12271e-01 -8.41087e-01 -8.16094e-01 -7.33584e-01 -8.98604e-01
1.04000e+05 2.60000e+02 -7.48013e-01 -6.22105e-01 -8.73921e-01 -8.17040e-01 -7.33596e-01 -9.00483e-01
1.04320e+05 2.60000e+02 -7.48013e-01 -6.22105e-01 -8.73921e-01 -8.17937e-01 -7.33560e-01 -9.02314e-01
1.04640e+05 2.61000e+02 -7.60299e-01 -6.52835e-01 -8.67764e-01 -8.18769e-01 -7.33488e-01 -9.04050e-01
1.04960e+05 2.62000e+02 -7.07714e-01 -6.07735e-01 -8.07693e-01 -8.19519e-01 -7.33389e-01 -9.05650e-01
1.05280e+05 2.63000e+02 -6.97121e-01 -5.49283e-01 -8.44958e-01 -8.20169e-01 -7.33266e-01 -9.07072e-01
1.05600e+05 2.64000e+02 -6.98677e-01 -5.76114e-01 -8.21240e-01 -8.20697e-01 -7.33114e-01 -9.08280e-01
1.05920e+05 2.64000e+02 -6.98677e-01 -5.76114e-01 -8.21240e-01 -8.21078e-01 -7.32919e-01 -9.09236e-01
1.06240e+05 2.65000e+02 -7.34957e-01 -6.34118e-01 -8.35797e-01 -8.21283e-01 -7.32660e-01 -9.09907e-01
1.06560e+05 2.66000e+02 -7.30972e-01 -5.88433e-01 -8.73510e-01 -8.21283e-01 -7.32305e-01 -9.10261e-01
1.06880e+05 2.67000e+02 -7.26152e-01 -6.70207e-01 -7.82098e-01 -8.21046e-01 -7.31823e-01 -9.10269e-01
1.07200e+05 2.68000e+02 -7.33094e-01 -5.24845e-01 -9.41343e-01 -8.20542e-01 -7.31178e-01 -9.09906e-01
1.07520e+05 2.68000e+02 -7.33094e-01 -5.24845e-01 -9.41343e-01 -8.19746e-01 -7.30337e-01 -9.09155e-01
1.07840e+05 2.69000e+02 -7.17403e-01 -6.03359e-01 -8.31447e-01 -8.18634e-01 -7.29269e-01 -9.08000e-01
1.08160e+05 2.70000e+02 -7.21542e-01 -6.44455e-01 -7.98628e-01 -8.17190e-01 -7.27946e-01 -9.06435e-01
1.08480e+05 2.71000e+02 -6.96358e-01 -5.61642e-01 -8.31074e-01 -8.15402e-01 -7.26346e-01 -9.04459e-01
1.08800e+05 2.72000e+02 -7.33651e-01 -6.08330e-01 -8.58972e-01 -8.13268e-01 -7.24453e-01 -9.02084e-01
1.09120e+05 2.72000e+02 -7.33651e-01 -6.08330e-01 -8.58972e-01 -8.10794e-01 -7.22260e-01 -8.99327e-01
1.09440e+05 2.73000e+02 -7.44202e-01 -6.22622e-01 -8.65782e-01 -8.07992e-01 -7.19765e-01 -8.96219e-01
1.09760e+05 2.74000e+02 -6.81743e-01 -5.33910e-01 -8.29575e-01 -8.04885e-01 -7.16974e-01 -8.92796e-01
1.10080e+05 2.75000e+02 -7.25237e-01 -6.09755e-01 -8.40719e-01 -8.01504e-01 -7.13899e-01 -8.89110e-01
1.10400e+05 2.76000e+02 -7.34259e-01 -6.05645e-01 -8.62872e-01 -7.97887e-01 -7.10560e-01 -8.85213e-01
1.10720e+05 2.76000e+02 -7.34259e-01 -6.05645e-01 -8.62872e-01 -7.94074e-01 -7.06977e-01 -8.81170e-01
1.11040e+05 2.77000e+02 -7.52373e-01 -6.55952e-01 -8.48793e-01 -7.90111e-01 -7.03178e-01 -8.77043e-01
1.11360e+05 2.78000e+02 -7.01470e-01 -6.09298e-01 -7.93641e-01 -7.86045e-01 -6.99193e-01 -8.72897e-01
1.11680e+05 2.79000e+02 -6.34139e-01 -5.23998e-01 -7.44280e-01 -7.81922e-01 -6.95053e-01 -8.68791e-01
1.12000e+05 2.80000e+02 -7.20439e-01 -6.57530e-01 -7.83348e-01 -7.77788e-01 -6.90794e-01 -8.64782e-01
1.12320e+05 2.80000e+02 -7.20439e-01 -6.57530e-01 -7.83348e-01 -7.73684e-01 -6.86450e-01 -8.60917e-01
1.12640e+05 2.81000e+02 -7.44582e-01 -6.39852e-01 -8.49312e-01 -7.69648e-01 -6.82059e-01 -8.57237e-01
1.12960e+05 2.82000e+02 -7.07339e-01 -6.20983e-01 -7.93695e-01 -7.65715e-01 -6.77660e-01 -8.53770e-01
1.13280e+05 2.83000e+02 -7.22918e-01 -5.45363e-01 -9.00473e-01 -7.61914e-01 -6.73290e-01 -8.50537e-01
1.13600e+05 2.84000e+02 -7.02691e-01 -5.28722e-01 -8.76660e-01 -7.58268e-01 -6.68991e-01 -8.47546e-01
1.13920e+05 2.84000e+02 -7.02691e-01 -5.28722e-01 -8.76660e-01 -7.54797e-01 -6.64802e-01 -8.44793e-01
1.14240e+05 2.85000e+02 -6.82243e-01 -5.83684e-01 -7.80802e-01 -7.51512e-01 -6.60759e-01 -8.42265e-01
1.14560e+05 2.86000e+02 -6.68459e-01 -5.58536e-01 -7.78383e-01 -7.48419e-01 -6.56899e-01 -8.39939e-01
1.14880e+05 2.87000e+02 -7.06734e-01 -5.75310e-01 -8.38158e-01 -7.45517e-01 -6.53248e-01 -8.37787e-01
1.15200e+05 2.88000e+02 -6.66268e-01 -5.75245e-01 -7.57291e-01 -7.42804e-01 -6.49834e-01 -8.35775e-01
1.15520e+05 2.88000e+02 -6.66268e-01 -5.75245e-01 -7.57291e-01 -7.40272e-01 -6.46671e-01 -8.33872e-01
1.15840e+05 2.89000e+02 -7.40527e-01 -6.73629e-01 -8.07424e-01 -7.37910e-01 -6.43765e-01 -8.32055e-01
1.16160e+05 2.90000e+02 -7.27765e-01 -6.07072e-01 -8.48459e-01 -7.35708e-01 -6.41115e-01 -8.30301e-01
1.16480e+05 2.91000e+02 -6.95528e-01 -5.52421e-01 -8.38635e-01 -7.33654e-01 -6.38706e-01 -8.28602e-01
1.16800e+05 2.92000e+02 -7.98023e-01 -7.04962e-01 -8.91084e-01 -7.31734e-01 -6.36515e-01 -8.26953e-01
1.17120e+05 2.92000e+02 -7.98023e-01 -7.04962e-01 -8.91084e-01 -7.29933e-01 -6.34511e-01 -8.25354e-01
1.17440e+05 2.93000e+02 -6.87810e-01 -5.46335e-01 -8.29285e-01 -7.28234e-01 -6.32660e-01 -8.23808e-01
1.17760e+05 2.94000e+02 -7.04936e-01 -6.06719e-01 -8.03153e-01 -7.26624e-01 -6.30930e-01 -8.22317e-01
1.18080e+05 2.95000e+02 -7.33588e-01 -6.70620e-01 -7.96556e-01 -7.25086e-01 -6.29290e-01 -8.20882e-01
1.18400e+05 2.96000e+02 -7.21756e-01 -6.37451e-01 -8.06062e-01 -7.23609e-01 -6.27720e-01 -8.19499e-01
1.18720e+05 2.96000e+02 -7.21756e-01 -6.37451e-01 -8.06062e-01 -7.22184e-01 -6.26206e-01 -8.18161e-01
1.19040e+05 2.97000e+02 -7.12893e-01 -5.97667e-01 -8.28119e-01 -7.20806e-01 -6.24747e-01 -8.16865e-01
1.19360e+05 2.98000e+02 -6.65243e-01 -5.39263e-01 -7.91223e-01 -7.19479e-01 -6.23349e-01 -8.15609e-01
1.19680e+05 2.99000e+02 -7.23997e-01 -6.84957e-01 -7.63036e-01 -7.18208e-01 -6.22023e-01 -8.14394e-01
1.20000e+05 3.00000e+02 -7.11307e-01 -5.89989e-01 -8.32624e-01 -7.17005e-01 -6.20785e-01 -8.13226e-01
1.20320e+05 3.00000e+02 -7.11307e-01 -5.89989e-01 -8.32624e-01 -7.15884e-01 -6.19655e-01 -8.12114e-01
1.20640e+05 3.01000e+02 -6.94191e-01 -5.47719e-01 -8.40662e-01 -7.14860e-01 -6.18652e-01 -8.11068e-01
1.20960e+05 3.02000e+02 -7.33034e-01 -6.49019e-01 -8.17049e-01 -7.13947e-01 -6.17796e-01 -8.10098e-01
1.21280e+05 3.03000e+02 -6.79204e-01 -6.18886e-01 -7.39522e-01 -7.13157e-01 -6.17104e-01 -8.09210e-01
1.21600e+05 3.04000e+02 -7.21017e-01 -6.28117e-01 -8.13917e-01 -7.12496e-01 -6.16588e-01 -8.08403e-01
1.21920e+05 3.04000e+02 -7.21017e-01 -6.28117e-01 -8.13917e-01 -7.11967e-01 -6.16258e-01 -8.07675e-01
1.22240e+05 3.05000e+02 -7.20818e-01 -6.41589e-01 -8.00048e-01 -7.11565e-01 -6.16116e-01 -8.07015e-01
1.22560e+05 3.06000e+02 -6.90172e-01 -6.19656e-01 -7.60687e-01 -7.11283e-01 -6.16157e-01 -8.06410e-01
1.22880e+05 3.07000e+02 -6.78517e-01 -6.00629e-01 -7.56405e-01 -7.11108e-01 -6.16371e-01 -8.05844e-01
1.23200e+05 3.08000e+02 -6.95870e-01 -5.90026e-01 -8.01713e-01 -7.11021e-01 -6.16740e-01 -8.05302e-01
1.23520e+05 3.08000e+02 -6.95870e-01 -5.90026e-01 -8.01713e-01 -7.11005e-01 -6.17240e-01 -8.04770e-01
1.23840e+05 3.09000e+02 -6.75103e-01 -5.63050e-01 -7.87155e-01 -7.11039e-01 -6.17844e-01 -8.04234e-01
1.24160e+05 3.10000e+02 -6.83999e-01 -5.33770e-01 -8.34227e-01 -7.11107e-01 -6.18528e-01 -8.03686e-01
1.24480e+05 3.11000e+02 -7.03040e-01 -5.86454e-01 -8.19627e-01 -7.11190e-01 -6.19266e-01 -8.03114e-01
1.24800e+05 3.12000e+02 -6.70463e-01 -5.66352e-01 -7.74573e-01 -7.11272e-01 -6.20035e-01 -8.02510e-01
1.25120e+05 3.12000e+02 -6.70463e-01 -5.66352e-01 -7.74573e-01 -7.11341e-01 -6.20819e-01 -8.01863e-01
1.25440e+05 3.13000e+02 -6.79914e-01 -6.10094e-01 -7.49734e-01 -7.11384e-01 -6.21603e-01 -8.01164e-01
1.25760e+05 3.14000e+02 -7.51265e-01 -5.88075e-01 -9.14454e-01 -7.11391e-01 -6.22377e-01 -8.00405e-01
1.26080e+05 3.15000e+02 -7.21444e-01 -5.52705e-01 -8.90182e-01 -7.11352e-01 -6.23128e-01 -7.99575e-01
1.26400e+05 3.16000e+02 -6.59922e-01 -5.82298e-01 -7.37547e-01 -7.11258e-01 -6.23844e-01 -7.98671e-01
1.26720e+05 3.16000e+02 -6.59922e-01 -5.82298e-01 -7.37547e-01 -7.11100e-01 -6.24507e-01 -7.97692e-01
1.27040e+05 3.17000e+02 -6.67667e-01 -6.22085e-01 -7.13248e-01 -7.10870e-01 -6.25099e-01 -7.96642e-01
1.27360e+05 3.18000e+02 -7.12735e-01 -6.16960e-01 -8.08509e-01 -7.10563e-01 -6.25597e-01 -7.95530e-01
1.27680e+05 3.19000e+02 -6.90332e-01 -5.70630e-01 -8.10034e-01 -7.10175e-01 -6.25978e-01 -7.94371e-01
1.28000e+05 3.20000e+02 -6.15556e-01 -5.53162e-01 -6.77949e-01 -7.09703e-01 -6.26222e-01 -7.93185e-01
1.28320e+05 3.20000e+02 -6.15556e-01 -5.53162e-01 -6.77949e-01 -7.09151e-01 -6.26308e-01 -7.91994e-01
1.28640e+05 3.21000e+02 -6.73289e-01 -5.54121e-01 -7.92457e-01 -7.08526e-01 -6.26226e-01 -7.90825e-01
1.28960e+05 3.22000e+02 -6.08382e-01 -5.12247e-01 -7.04516e-01 -7.07836e-01 -6.25967e-01 -7.89704e-01
1.29280e+05 3.23000e+02 -6.08318e-01 -5.15381e-01 -7.01255e-01 -7.07094e-01 -6.25532e-01 -7.88656e-01
1.29600e+05 3.24000e+02 -6.34701e-01 -5.32182e-01 -7.37220e-01 -7.06314e-01 -6.24931e-01 -7.87697e-01
1.29920e+05 3.24000e+02 -6.34701e-01 -5.32182e-01 -7.37220e-01 -7.05507e-01 -6.24176e-01 -7.86838e-01
1.30240e+05 3.25000e+02 -6.61127e-01 -5.59060e-01 -7.63195e-01 -7.04685e-01 -6.23290e-01 -7.86080e-01
1.30560e+05 3.26000e+02 -6.40027e-01 -5.17519e-01 -7.62535e-01 -7.03854e-01 -6.22297e-01 -7.85411e-01
1.30880e+05 3.27000e+02 -6.03360e-01 -5.02982e-01 -7.03738e-01 -7.03017e-01 -6.21224e-01 -7.84811e-01
1.31200e+05 3.28000e+02 -6.57678e-01 -5.01432e-01 -8.13925e-01 -7.02169e-01 -6.20093e-01 -7.84245e-01
1.31520e+05 3.28000e+02 -6.57678e-01 -5.01432e-01 -8.13925e-01 -7.01297e-01 -6.18924e-01 -7.83670e-01
1.31840e+05 3.29000e+02 -6.25427e-01 -4.80789e-01 -7.70064e-01 -7.00386e-01 -6.17734e-01 -7.83038e-01
1.32160e+05 3.30000e+02 -6.45035e-01 -4.91664e-01 -7.98407e-01 -6.99413e-01 -6.16526e-01 -7.82300e-01
1.32480e+05 3.31000e+02 -6.17005e-01 -5.42784e-01 -6.91226e-01 -6.98352e-01 -6.15298e-01 -7.81407e-01
1.32800e+05 3.32000e+02 -5.95791e-01 -5.30824e-01 -6.60757e-01 -6.97180e-01 -6.14039e-01 -7.80321e-01
1.33120e+05 3.32000e+02 -5.95791e-01 -5.30824e-01 -6.60757e-01 -6.95872e-01 -6.12727e-01 -7.79017e-01
1.33440e+05 3.33000e+02 -5.95526e-01 -5.13152e-01 -6.77900e-01 -6.94409e-01 -6.11337e-01 -7.77482e-01
1.33760e+05 3.34000e+02 -6.18488e-01 -5.45213e-01 -6.91762e-01 -6.92778e-01 -6.09835e-01 -7.75721e-01
1.34080e+05 3.35000e+02 -6.25030e-01 -5.63180e-01 -6.86880e-01 -6.90972e-01 -6.08191e-01 -7.73753e-01
1.34400e+05 3.36000e+02 -6.40988e-01 -5.33422e-01 -7.48554e-01 -6.88991e-01 -6.06372e-01 -7.71609e-01
1.34720e+05 3.36000e+02 -6.40988e-01 -5.33422e-01 -7.48554e-01 -6.86842e-01 -6.04355e-01 -7.69329e-01
1.35040e+05 3.37000e+02 -7.50657e-01 -5.21232e-01 -9.80082e-01 -6.84538e-01 -6.02123e-01 -7.66952e-01
1.35360e+05 3.38000e+02 -6.50498e-01 -5.50586e-01 -7.50411e-01 -6.82094e-01 -5.99673e-01 -7.64515e-01
1.35680e+05 3.39000e+02 -6.71274e-01 -5.84066e-01 -7.58483e-01 -6.79530e-01 -5.97012e-01 -7.62049e-01
1.36000e+05 3.40000e+02 -5.84914e-01 -5.28097e-01 -6.41731e-01 -6.76866e-01 -5.94159e-01 -7.59573e-01
1.36320e+05 3.40000e+02 -5.84914e-01 -5.28097e-01 -6.41731e-01 -6.74122e-01 -5.91146e-01 -7.57098e-01
1.36640e+05 3.41000e+02 -5.99428e-01 -5.10313e-01 -6.88543e-01 -6.71319e-01 -5.88013e-01 -7.54626e-01
1.36960e+05 3.42000e+02 -6.73639e-01 -5.34325e-01 -8.12954e-01 -6.68482e-01 -5.84807e-01 -7.52157e-01
1.37280e+05 3.43000e+02 -6.44580e-01 -5.07200e-01 -7.81960e-01 -6.65637e-01 -5.81580e-01 -7.49695e-01
1.37600e+05 3.44000e+02 -5.87068e-01 -4.69346e-01 -7.04791e-01 -6.62815e-01 -5.78384e-01 -7.47246e-01
1.37920e+05 3.44000e+02 -5.87068e-01 -4.69346e-01 -7.04791e-01 -6.60051e-01 -5.75272e-01 -7.44830e-01
1.38240e+05 3.45000e+02 -6.71204e-01 -6.02410e-01 -7.39998e-01 -6.57380e-01 -5.72292e-01 -7.42467e-01
1.38560e+05 3.46000e+02 -6.88536e-01 -5.94729e-01 -7.82343e-01 -6.54837e-01 -5.69488e-01 -7.40187e-01
1.38880e+05 3.47000e+02 -6.49013e-01 -5.55893e-01 -7.42132e-01 -6.52457e-01 -5.66898e-01 -7.38017e-01
1.39200e+05 3.48000e+02 -5.99076e-01 -5.20631e-01 -6.77522e-01 -6.50266e-01 -5.64550e-01 -7.35983e-01
1.39520e+05 3.48000e+02 -5.99076e-01 -5.20631e-01 -6.77522e-01 -6.48284e-01 -5.62463e-01 -7.34105e-01
1.39840e+05 3.49000e+02 -6.19197e-01 -5.17371e-01 -7.21023e-01 -6.46522e-01 -5.60646e-01 -7.32398e-01
1.40160e+05 3.50000e+02 -6.13215e-01 -4.92757e-01 -7.33672e-01 -6.44984e-01 -5.59099e-01 -7.30869e-01
1.40480e+05 3.51000e+02 -6.08849e-01 -4.54594e-01 -7.63103e-01 -6.43665e-01 -5.57813e-01 -7.29518e-01
1.40800e+05 3.52000e+02 -7.08861e-01 -6.14579e-01 -8.03142e-01 -6.42557e-01 -5.56773e-01 -7.28340e-01
1.41120e+05 3.52000e+02 -7.08861e-01 -6.14579e-01 -8.03142e-01 -6.41644e-01 -5.55964e-01 -7.27325e-01
1.41440e+05 3.53000e+02 -6.86682e-01 -5.60983e-01 -8.12381e-01 -6.40912e-01 -5.55367e-01 -7.26456e-01
1.41760e+05 3.54000e+02 -6.35978e-01 -5.49296e-01 -7.22659e-01 -6.40339e-01 -5.54964e-01 -7.25715e-01
1.42080e+05 3.55000e+02 -6.06707e-01 -5.19178e-01 -6.94236e-01 -6.39908e-01 -5.54736e-01 -7.25080e-01
1.42400e+05 3.56000e+02 -6.89420e-01 -5.34024e-01 -8.44815e-01 -6.39595e-01 -5.54661e-01 -7.24529e-01
1.42720e+05 3.56000e+02 -6.89420e-01 -5.34024e-01 -8.44815e-01 -6.39379e-01 -5.54715e-01 -7.24043e-01
1.43040e+05 3.57000e+02 -5.97074e-01 -4.85556e-01 -7.08592e-01 -6.39238e-01 -5.54871e-01 -7.23606e-01
1.43360e+05 3.58000e+02 -6.30409e-01 -5.58876e-01 -7.01943e-01 -6.39153e-01 -5.55098e-01 -7.23208e-01
1.43680e+05 3.59000e+02 -6.60162e-01 -5.62559e-01 -7.57765e-01 -6.39107e-01 -5.55369e-01 -7.22845e-01
1.44000e+05 3.60000e+02 -6.48200e-01 -5.32495e-01 -7.63905e-01 -6.39088e-01 -5.55657e-01 -7.22519e-01
1.44320e+05 3.60000e+02 -6.48200e-01 -5.32495e-01 -7.63905e-01 -6.39088e-01 -5.55940e-01 -7.22235e-01
1.44640e+05 3.61000e+02 -6.57306e-01 -5.29929e-01 -7.84684e-01 -6.39104e-01 -5.56204e-01 -7.22003e-01
1.44960e+05 3.62000e+02 -6.65997e-01 -5.19433e-01 -8.12561e-01 -6.39135e-01 -5.56437e-01 -7.21833e-01
1.45280e+05 3.63000e+02 -6.41390e-01 -5.41194e-01 -7.41586e-01 -6.39182e-01 -5.56633e-01 -7.21731e-01
1.45600e+05 3.64000e+02 -6.13001e-01 -5.51225e-01 -6.74777e-01 -6.39248e-01 -5.56792e-01 -7.21705e-01
1.45920e+05 3.64000e+02 -6.13001e-01 -5.51225e-01 -6.74777e-01 -6.39334e-01 -5.56913e-01 -7.21756e-01
1.46240e+05 3.65000e+02 -5.68099e-01 -4.92197e-01 -6.44001e-01 -6.39441e-01 -5.57001e-01 -7.21882e-01
1.46560e+05 3.66000e+02 -6.07477e-01 -5.23568e-01 -6.91387e-01 -6.39568e-01 -5.57058e-01 -7.22078e-01
1.46880e+05 3.67000e+02 -6.14643e-01 -5.37929e-01 -6.91356e-01 -6.39714e-01 -5.57087e-01 -7.22341e-01
1.47200e+05 3.68000e+02 -6.78045e-01 -6.16106e-01 -7.39984e-01 -6.39880e-01 -5.57092e-01 -7.22667e-01
1.47520e+05 3.68000e+02 -6.78045e-01 -6.16106e-01 -7.39984e-01 -6.40062e-01 -5.57070e-01 -7.23054e-01
1.47840e+05 3.69000e+02 -6.54868e-01 -4.30518e-01 -8.79219e-01 -6.40260e-01 -5.57020e-01 -7.23500e-01
1.48160e+05 3.70000e+02 -5.73446e-01 -5.17323e-01 -6.29569e-01 -6.40470e-01 -5.56938e-01 -7.24002e-01
1.48480e+05 3.71000e+02 -6.50952e-01 -6.18655e-01 -6.83249e-01 -6.40684e-01 -5.56815e-01 -7.24554e-01
1.48800e+05 3.72000e+02 -6.22843e-01 -5.34596e-01 -7.11089e-01 -6.40895e-01 -5.56646e-01 -7.25143e-01
1.49120e+05 3.72000e+02 -6.22843e-01 -5.34596e-01 -7.11089e-01 -6.41087e-01 -5.56427e-01 -7.25747e-01
1.49440e+05 3.73000e+02 -6.55132e-01 -5.36715e-01 -7.73549e-01 -6.41246e-01 -5.56154e-01 -7.26338e-01
1.49760e+05 3.74000e+02 -5.39330e-01 -4.88277e-01 -5.90383e-01 -6.41357e-01 -5.55829e-01 -7.26885e-01
1.50080e+05 3.75000e+02 -6.11523e-01 -5.32419e-01 -6.90626e-01 -6.41404e-01 -5.55456e-01 -7.27352e-01
1.50400e+05 3.76000e+02 -5.83992e-01 -4.69208e-01 -6.98776e-01 -6.41374e-01 -5.55041e-01 -7.27706e-01
1.50720e+05 3.76000e+02 -5.83992e-01 -4.69208e-01 -6.98776e-01 -6.41258e-01 -5.54594e-01 -7.27921e-01
1.51040e+05 3.77000e+02 -6.15716e-01 -5.48252e-01 -6.83179e-01 -6.41052e-01 -5.54129e-01 -7.27974e-01
1.51360e+05 3.78000e+02 -6.17057e-01 -5.08269e-01 -7.25844e-01 -6.40755e-01 -5.53660e-01 -7.27850e-01
1.51680e+05 3.79000e+02 -6.30486e-01 -5.13946e-01 -7.47026e-01 -6.40369e-01 -5.53200e-01 -7.27537e-01
1.52000e+05 3.80000e+02 -5.96262e-01 -5.01222e-01 -6.91301e-01 -6.39899e-01 -5.52764e-01 -7.27034e-01
1.52320e+05 3.80000e+02 -5.96262e-01 -5.01222e-01 -6.91301e-01 -6.39350e-01 -5.52364e-01 -7.26336e-01
1.52640e+05 3.81000e+02 -6.72451e-01 -5.63111e-01 -7.81791e-01 -6.38728e-01 -5.52009e-01 -7.25447e-01
1.52960e+05 3.82000e+02 -6.34446e-01 -5.03390e-01 -7.65502e-01 -6.38035e-01 -5.51700e-01 -7.24371e-01
1.53280e+05 3.83000e+02 -6.66193e-01 -5.33046e-01 -7.99340e-01 -6.37274e-01 -5.51436e-01 -7.23112e-01
1.53600e+05 3.84000e+02 -6.43776e-01 -5.04834e-01 -7.82718e-01 -6.36445e-01 -5.51207e-01 -7.21683e-01
1.53920e+05 3.84000e+02 -6.43776e-01 -5.04834e-01 -7.82718e-01 -6.35549e-01 -5.51003e-01 -7.20095e-01
1.54240e+05 3.85000e+02 -5.84107e-01 -5.16287e-01 -6.51927e-01 -6.34588e-01 -5.50808e-01 -7.18367e-01
1.54560e+05 3.86000e+02 -6.20268e-01 -4.80558e-01 -7.59978e-01 -6.33566e-01 -5.50607e-01 -7.16525e-01
1.54880e+05 3.87000e+02 -6.52602e-01 -5.05649e-01 -7.99555e-01 -6.32492e-01 -5.50382e-01 -7.14601e-01
1.55200e+05 3.88000e+02 -6.66466e-01 -5.05268e-01 -8.27664e-01 -6.31379e-01 -5.50120e-01 -7.12637e-01
1.55520e+05 3.88000e+02 -6.66466e-01 -5.05268e-01 -8.27664e-01 -6.30244e-01 -5.49810e-01 -7.10679e-01
1.55840e+05 3.89000e+02 -5.64421e-01 -4.91648e-01 -6.37194e-01 -6.29111e-01 -5.49446e-01 -7.08777e-01
1.56160e+05 3.90000e+02 -6.05471e-01 -4.95772e-01 -7.15170e-01 -6.28005e-01 -5.49026e-01 -7.06984e-01
1.56480e+05 3.91000e+02 -6.42008e-01 -5.30658e-01 -7.53357e-01 -6.26952e-01 -5.48556e-01 -7.05349e-01
1.56800e+05 3.92000e+02 -6.16557e-01 -4.97512e-01 -7.35602e-01 -6.25979e-01 -5.48042e-01 -7.03915e-01
1.57120e+05 3.92000e+02 -6.16557e-01 -4.97512e-01 -7.35602e-01 -6.25106e-01 -5.47496e-01 -7.02717e-01
1.57440e+05 3.93000e+02 -6.36522e-01 -5.47368e-01 -7.25677e-01 -6.24354e-01 -5.46930e-01 -7.01778e-01
1.57760e+05 3.94000e+02 -6.10978e-01 -4.77929e-01 -7.44027e-01 -6.23734e-01 -5.46356e-01 -7.01112e-01
1.58080e+05 3.95000e+02 -5.79453e-01 -5.13731e-01 -6.45175e-01 -6.23252e-01 -5.45782e-01 -7.00723e-01
1.58400e+05 3.96000e+02 -5.87304e-01 -5.07913e-01 -6.66696e-01 -6.22909e-01 -5.45213e-01 -7.00605e-01
1.58720e+05 3.96000e+02 -5.87304e-01 -5.07913e-01 -6.66696e-01 -6.22696e-01 -5.44649e-01 -7.00744e-01
1.59040e+05 3.97000e+02 -6.24641e-01 -5.15633e-01 -7.33649e-01 -6.22603e-01 -5.44087e-01 -7.01118e-01
1.59360e+05 3.98000e+02 -6.32606e-01 -4.65409e-01 -7.99803e-01 -6.22610e-01 -5.43519e-01 -7.01702e-01
1.59680e+05 3.99000e+02 -6.76060e-01 -5.06843e-01 -8.45277e-01 -6.22700e-01 -5.42935e-01 -7.02465e-01
1.60000e+05 4.00000e+02 -6.51017e-01 -5.76618e-01 -7.25415e-01 -6.22850e-01 -5.42323e-01 -7.03377e-01
1.60320e+05 4.00000e+02 -6.51017e-01 -5.76618e-01 -7.25415e-01 -6.23038e-01 -5.41673e-01 -7.04403e-01
1.60640e+05 4.01000e+02 -6.10896e-01 -5.31473e-01 -6.90319e-01 -6.23240e-01 -5.40974e-01 -7.05507e-01
1.60960e+05 4.02000e+02 -6.47035e-01 -5.57497e-01 -7.36572e-01 -6.23437e-01 -5.40219e-01 -7.06654e-01
1.61280e+05 4.03000e+02 -6.53926e-01 -4.83980e-01 -8.23872e-01 -6.23606e-01 -5.39403e-01 -7.07809e-01
1.61600e+05 4.04000e+02 -6.69025e-01 -5.90695e-01 -7.47356e-01 -6.23731e-01 -5.38526e-01 -7.08936e-01
1.61920e+05 4.04000e+02 -6.69025e-01 -5.90695e-01 -7.47356e-01 -6.23801e-01 -5.37594e-01 -7.10007e-01
1.62240e+05 4.05000e+02 -6.21556e-01 -5.89827e-01 -6.53285e-01 -6.23808e-01 -5.36615e-01 -7.11002e-01
1.62560e+05 4.06000e+02 -6.09151e-01 -5.07857e-01 -7.10445e-01 -6.23755e-01 -5.35603e-01 -7.11907e-01
1.62880e+05 4.07000e+02 -6.56343e-01 -5.27874e-01 -7.84812e-01 -6.23649e-01 -5.34579e-01 -7.12718e-01
1.63200e+05 4.08000e+02 -5.68647e-01 -4.87069e-01 -6.50225e-01 -6.23502e-01 -5.33564e-01 -7.13440e-01
1.63520e+05 4.08000e+02 -5.68647e-01 -4.87069e-01 -6.50225e-01 -6.23333e-01 -5.32584e-01 -7.14082e-01
1.63840e+05 4.09000e+02 -5.67126e-01 -5.39432e-01 -5.94821e-01 -6.23164e-01 -5.31668e-01 -7.14660e-01
1.64160e+05 4.10000e+02 -5.98759e-01 -4.64960e-01 -7.32558e-01 -6.23019e-01 -5.30849e-01 -7.15190e-01
1.64480e+05 4.11000e+02 -5.96301e-01 -4.41649e-01 -7.50954e-01 -6.22921e-01 -5.30158e-01 -7.15684e-01
1.64800e+05 4.12000e+02 -7.21452e-01 -5.98672e-01 -8.44231e-01 -6.22889e-01 -5.29627e-01 -7.16150e-01
1.65120e+05 4.12000e+02 -7.21452e-01 -5.98672e-01 -8.44231e-01 -6.22940e-01 -5.29286e-01 -7.16593e-01
1.65440e+05 4.13000e+02 -6.36693e-01 -4.84884e-01 -7.88503e-01 -6.23082e-01 -5.29159e-01 -7.17004e-01
1.65760e+05 4.14000e+02 -5.91391e-01 -5.14250e-01 -6.68532e-01 -6.23315e-01 -5.29260e-01 -7.17370e-01
1.66080e+05 4.15000e+02 -6.55815e-01 -5.17998e-01 -7.93633e-01 -6.23633e-01 -5.29594e-01 -7.17672e-01
1.66400e+05 4.16000e+02 -6.32838e-01 -4.79022e-01 -7.86653e-01 -6.24017e-01 -5.30152e-01 -7.17881e-01
1.66720e+05 4.16000e+02 -6.32838e-01 -4.79022e-01 -7.86653e-01 -6.24443e-01 -5.30913e-01 -7.17974e-01
1.67040e+05 4.17000e+02 -5.87530e-01 -4.55171e-01 -7.19890e-01 -6.24885e-01 -5.31843e-01 -7.17928e-01
1.67360e+05 4.18000e+02 -6.59400e-01 -5.36300e-01 -7.82500e-01 -6.25315e-01 -5.32898e-01 -7.17731e-01
1.67680e+05 4.19000e+02 -6.67398e-01 -5.49724e-01 -7.85072e-01 -6.25706e-01 -5.34029e-01 -7.17383e-01
1.68000e+05 4.20000e+02 -6.62142e-01 -5.21756e-01 -8.02528e-01 -6.26039e-01 -5.35181e-01 -7.16897e-01
1.68320e+05 4.20000e+02 -6.62142e-01 -5.21756e-01 -8.02528e-01 -6.26301e-01 -5.36300e-01 -7.16302e-01
1.68640e+05 4.21000e+02 -5.88185e-01 -4.92953e-01 -6.83418e-01 -6.26486e-01 -5.37334e-01 -7.15637e-01
1.68960e+05 4.22000e+02 -6.63919e-01 -5.25620e-01 -8.02218e-01 -6.26595e-01 -5.38236e-01 -7.14953e-01
1.69280e+05 4.23000e+02 -5.73209e-01 -5.03878e-01 -6.42541e-01 -6.26635e-01 -5.38967e-01 -7.14304e-01
1.69600e+05 4.24000e+02 -5.77833e-01 -5.44209e-01 -6.11457e-01 -6.26619e-01 -5.39493e-01 -7.13744e-01
1.69920e+05 4.24000e+02 -5.77833e-01 -5.44209e-01 -6.11457e-01 -6.26561e-01 -5.39796e-01 -7.13326e-01
1.70240e+05 4.25000e+02 -6.81188e-01 -6.07491e-01 -7.54886e-01 -6.26480e-01 -5.39867e-01 -7.13092e-01
1.70560e+05 4.26000e+02 -6.20489e-01 -4.61329e-01 -7.79649e-01 -6.26393e-01 -5.39710e-01 -7.13076e-01
1.70880e+05 4.27000e+02 -6.76088e-01 -5.48583e-01 -8.03592e-01 -6.26319e-01 -5.39343e-01 -7.13294e-01
1.71200e+05 4.28000e+02 -6.59394e-01 -6.48070e-01 -6.70718e-01 -6.26274e-01 -5.38796e-01 -7.13752e-01
1.71520e+05 4.28000e+02 -6.59394e-01 -6.48070e-01 -6.70718e-01 -6.26270e-01 -5.38104e-01 -7.14435e-01
1.71840e+05 4.29000e+02 -6.71090e-01 -5.45477e-01 -7.96703e-01 -6.26313e-01 -5.37311e-01 -7.15315e-01
1.72160e+05 4.30000e+02 -5.78449e-01 -4.57428e-01 -6.99471e-01 -6.26405e-01 -5.36464e-01 -7.16347e-01
1.72480e+05 4.31000e+02 -6.76490e-01 -5.97206e-01 -7.55775e-01 -6.26544e-01 -5.35610e-01 -7.17477e-01
1.72800e+05 4.32000e+02 -5.79735e-01 -4.88160e-01 -6.71309e-01 -6.26721e-01 -5.34797e-01 -7.18645e-01
1.73120e+05 4.32000e+02 -5.79735e-01 -4.88160e-01 -6.71309e-01 -6.26929e-01 -5.34070e-01 -7.19787e-01
1.73440e+05 4.33000e+02 -6.65330e-01 -5.41611e-01 -7.89049e-01 -6.27158e-01 -5.33470e-01 -7.20846e-01
1.73760e+05 4.34000e+02 -6.00916e-01 -5.06202e-01 -6.95630e-01 -6.27403e-01 -5.33036e-01 -7.21770e-01
1.74080e+05 4.35000e+02 -5.75271e-01 -4.52572e-01 -6.97969e-01 -6.27660e-01 -5.32798e-01 -7.22521e-01
1.74400e+05 4.36000e+02 -6.30838e-01 -4.87530e-01 -7.74146e-01 -6.27928e-01 -5.32782e-01 -7.23075e-01
1.74720e+05 4.36000e+02 -6.30838e-01 -4.87530e-01 -7.74146e-01 -6.28211e-01 -5.33004e-01 -7.23417e-01
1.75040e+05 4.37000e+02 -6.82874e-01 -5.56150e-01 -8.09598e-01 -6.28510e-01 -5.33473e-01 -7.23546e-01
1.75360e+05 4.38000e+02 -6.27653e-01 -5.64486e-01 -6.90819e-01 -6.28828e-01 -5.34190e-01 -7.23466e-01
1.75680e+05 4.39000e+02 -6.20281e-01 -4.58720e-01 -7.81842e-01 -6.29167e-01 -5.35147e-01 -7.23187e-01
1.76000e+05 4.40000e+02 -6.06664e-01 -4.88913e-01 -7.24414e-01 -6.29525e-01 -5.36327e-01 -7.22723e-01
1.76320e+05 4.40000e+02 -6.06664e-01 -4.88913e-01 -7.24414e-01 -6.29896e-01 -5.37705e-01 -7.22088e-01
1.76640e+05 4.41000e+02 -6.14628e-01 -5.35365e-01 -6.93891e-01 -6.30273e-01 -5.39247e-01 -7.21298e-01
1.76960e+05 4.42000e+02 -6.01294e-01 -5.01384e-01 -7.01205e-01 -6.30642e-01 -5.40913e-01 -7.20372e-01
1.77280e+05 4.43000e+02 -6.01592e-01 -4.17620e-01 -7.85563e-01 -6.30992e-01 -5.42655e-01 -7.19329e-01
1.77600e+05 4.44000e+02 -5.95993e-01 -4.72009e-01 -7.19977e-01 -6.31310e-01 -5.44427e-01 -7.18193e-01
1.77920e+05 4.44000e+02 -5.95993e-01 -4.72009e-01 -7.19977e-01 -6.31584e-01 -5.46177e-01 -7.16992e-01
1.78240e+05 4.45000e+02 -5.88202e-01 -5.38367e-01 -6.38036e-01 -6.31806e-01 -5.47858e-01 -7.15755e-01
1.78560e+05 4.46000e+02 -5.97000e-01 -5.08336e-01 -6.85663e-01 -6.31969e-01 -5.49425e-01 -7.14512e-01
1.78880e+05 4.47000e+02 -6.60666e-01 -5.30450e-01 -7.90882e-01 -6.32067e-01 -5.50838e-01 -7.13296e-01
1.79200e+05 4.48000e+02 -5.85349e-01 -4.64705e-01 -7.05993e-01 -6.32098e-01 -5.52059e-01 -7.12137e-01
1.79520e+05 4.48000e+02 -5.85349e-01 -4.64705e-01 -7.05993e-01 -6.32059e-01 -5.53056e-01 -7.11062e-01
1.79840e+05 4.49000e+02 -6.05483e-01 -5.42183e-01 -6.68783e-01 -6.31947e-01 -5.53801e-01 -7.10092e-01
1.80160e+05 4.50000e+02 -6.44420e-01 -5.08533e-01 -7.80307e-01 -6.31758e-01 -5.54271e-01 -7.09245e-01
1.80480e+05 4.51000e+02 -5.80709e-01 -4.91960e-01 -6.69459e-01 -6.31488e-01 -5.54451e-01 -7.08525e-01
1.80800e+05 4.52000e+02 -6.15862e-01 -5.57155e-01 -6.74569e-01 -6.31133e-01 -5.54336e-01 -7.07931e-01
1.81120e+05 4.52000e+02 -6.15862e-01 -5.57155e-01 -6.74569e-01 -6.30690e-01 -5.53928e-01 -7.07452e-01
1.81440e+05 4.53000e+02 -5.95737e-01 -4.93820e-01 -6.97654e-01 -6.30154e-01 -5.53240e-01 -7.07068e-01
1.81760e+05 4.54000e+02 -5.67922e-01 -5.27187e-01 -6.08657e-01 -6.29527e-01 -5.52295e-01 -7.06759e-01
1.82080e+05 4.55000e+02 -7.21374e-01 -6.23435e-01 -8.19313e-01 -6.28811e-01 -5.51124e-01 -7.06499e-01
1.82400e+05 4.56000e+02 -6.53919e-01 -5.52604e-01 -7.55233e-01 -6.28014e-01 -5.49763e-01 -7.06264e-01
1.82720e+05 4.56000e+02 -6.53919e-01 -5.52604e-01 -7.55233e-01 -6.27142e-01 -5.48254e-01 -7.06029e-01
1.83040e+05 4.57000e+02 -5.61865e-01 -4.45953e-01 -6.77777e-01 -6.26209e-01 -5.46640e-01 -7.05778e-01
1.83360e+05 4.58000e+02 -5.84812e-01 -5.08260e-01 -6.61365e-01 -6.25228e-01 -5.44966e-01 -7.05491e-01
1.83680e+05 4.59000e+02 -5.61380e-01 -4.92640e-01 -6.30120e-01 -6.24214e-01 -5.43275e-01 -7.05154e-01
1.84000e+05 4.60000e+02 -5.47907e-01 -4.88912e-01 -6.06903e-01 -6.23182e-01 -5.41610e-01 -7.04753e-01
1.84320e+05 4.60000e+02 -5.47907e-01 -4.88912e-01 -6.06903e-01 -6.22146e-01 -5.40013e-01 -7.04279e-01
1.84640e+05 4.61000e+02 -6.21064e-01 -5.75016e-01 -6.67112e-01 -6.21124e-01 -5.38525e-01 -7.03722e-01
1.84960e+05 4.62000e+02 -5.91217e-01 -5.03754e-01 -6.78679e-01 -6.20131e-01 -5.37184e-01 -7.03078e-01
1.85280e+05 4.63000e+02 -6.21473e-01 -5.02972e-01 -7.39974e-01 -6.19184e-01 -5.36025e-01 -7.02343e-01
1.85600e+05 4.64000e+02 -6.70690e-01 -5.60023e-01 -7.81357e-01 -6.18296e-01 -5.35076e-01 -7.01516e-01
1.85920e+05 4.64000e+02 -6.70690e-01 -5.60023e-01 -7.81357e-01 -6.17476e-01 -5.34357e-01 -7.00595e-01
1.86240e+05 4.65000e+02 -5.57880e-01 -4.62443e-01 -6.53318e-01 -6.16729e-01 -5.33875e-01 -6.99582e-01
1.86560e+05 4.66000e+02 -6.65464e-01 -4.90165e-01 -8.40764e-01 -6.16051e-01 -5.33628e-01 -6.98473e-01
1.86880e+05 4.67000e+02 -6.68999e-01 -5.69398e-01 -7.68601e-01 -6.15434e-01 -5.33604e-01 -6.97265e-01
1.87200e+05 4.68000e+02 -5.63228e-01 -4.67002e-01 -6.59453e-01 -6.14864e-01 -5.33775e-01 -6.95952e-01
1.87520e+05 4.68000e+02 -5.63228e-01 -4.67002e-01 -6.59453e-01 -6.14324e-01 -5.34113e-01 -6.94535e-01
1.87840e+05 4.69000e+02 -6.39107e-01 -5.91636e-01 -6.86577e-01 -6.13799e-01 -5.34579e-01 -6.93019e-01
1.88160e+05 4.70000e+02 -6.22048e-01 -5.30822e-01 -7.13274e-01 -6.13274e-01 -5.35136e-01 -6.91412e-01
1.88480e+05 4.71000e+02 -6.19948e-01 -4.71061e-01 -7.68835e-01 -6.12740e-01 -5.35743e-01 -6.89736e-01
1.88800e+05 4.72000e+02 -6.06994e-01 -5.70808e-01 -6.43181e-01 -6.12194e-01 -5.36364e-01 -6.88024e-01
1.89120e+05 4.72000e+02 -6.06994e-01 -5.70808e-01 -6.43181e-01 -6.11641e-01 -5.36965e-01 -6.86317e-01
1.89440e+05 4.73000e+02 -6.32182e-01 -5.97742e-01 -6.66623e-01 -6.11091e-01 -5.37517e-01 -6.84664e-01
1.89760e+05 4.74000e+02 -6.27257e-01 -5.16854e-01 -7.37660e-01 -6.10558e-01 -5.37997e-01 -6.83118e-01
1.90080e+05 4.75000e+02 -5.87451e-01 -4.52688e-01 -7.22214e-01 -6.10062e-01 -5.38390e-01 -6.81734e-01
1.90400e+05 4.76000e+02 -6.34676e-01 -5.11123e-01 -7.58229e-01 -6.09621e-01 -5.38689e-01 -6.80554e-01
1.90720e+05 4.76000e+02 -6.34676e-01 -5.11123e-01 -7.58229e-01 -6.09256e-01 -5.38896e-01 -6.79616e-01
1.91040e+05 4.77000e+02 -5.69415e-01 -4.81702e-01 -6.57127e-01 -6.08980e-01 -5.39018e-01 -6.78941e-01
1.91360e+05 4.78000e+02 -6.36745e-01 -5.15284e-01 -7.58206e-01 -6.08806e-01 -5.39077e-01 -6.78535e-01
1.91680e+05 4.79000e+02 -6.01421e-01 -5.68374e-01 -6.34468e-01 -6.08741e-01 -5.39092e-01 -6.78390e-01
1.92000e+05 4.80000e+02 -6.30971e-01 -5.31577e-01 -7.30364e-01 -6.08787e-01 -5.39089e-01 -6.78485e-01
1.92320e+05 4.80000e+02 -6.30971e-01 -5.31577e-01 -7.30364e-01 -6.08942e-01 -5.39094e-01 -6.78790e-01
1.92640e+05 4.81000e+02 -5.84993e-01 -5.02717e-01 -6.67268e-01 -6.09197e-01 -5.39126e-01 -6.79267e-01
1.92960e+05 4.82000e+02 -6.71560e-01 -6.14386e-01 -7.28734e-01 -6.09540e-01 -5.39201e-01 -6.79879e-01
1.93280e+05 4.83000e+02 -5.71143e-01 -4.48619e-01 -6.93668e-01 -6.09957e-01 -5.39325e-01 -6.80589e-01
1.93600e+05 4.84000e+02 -5.83808e-01 -4.87033e-01 -6.80582e-01 -6.10429e-01 -5.39493e-01 -6.81364e-01
1.93920e+05 4.84000e+02 -5.83808e-01 -4.87033e-01 -6.80582e-01 -6.10937e-01 -5.39697e-01 -6.82176e-01
1.94240e+05 4.85000e+02 -6.21359e-01 -4.85609e-01 -7.57109e-01 -6.11461e-01 -5.39921e-01 -6.83000e-01
1.94560e+05 4.86000e+02 -6.07176e-01 -5.54685e-01 -6.59667e-01 -6.11983e-01 -5.40147e-01 -6.83819e-01
1.94880e+05 4.87000e+02 -5.69045e-01 -5.03240e-01 -6.34850e-01 -6.12486e-01 -5.40359e-01 -6.84614e-01
1.95200e+05 4.88000e+02 -5.81770e-01 -5.18190e-01 -6.45351e-01 -6.12957e-01 -5.40542e-01 -6.85372e-01
1.95520e+05 4.88000e+02 -5.81770e-01 -5.18190e-01 -6.45351e-01 -6.13384e-01 -5.40689e-01 -6.86079e-01
1.95840e+05 4.89000e+02 -6.12953e-01 -5.50251e-01 -6.75655e-01 -6.13759e-01 -5.40797e-01 -6.86722e-01
1.96160e+05 4.90000e+02 -6.56487e-01 -5.28596e-01 -7.84379e-01 -6.14078e-01 -5.40866e-01 -6.87289e-01
1.96480e+05 4.91000e+02 -6.23544e-01 -5.39663e-01 -7.07424e-01 -6.14335e-01 -5.40901e-01 -6.87769e-01
1.96800e+05 4.92000e+02 -6.26631e-01 -5.34574e-01 -7.18688e-01 -6.14527e-01 -5.40906e-01 -6.88148e-01
1.97120e+05 4.92000e+02 -6.26631e-01 -5.34574e-01 -7.18688e-01 -6.14653e-01 -5.40891e-01 -6.88416e-01
1.97440e+05 4.93000e+02 -6.70077e-01 -6.28202e-01 -7.11952e-01 -6.14710e-01 -5.40863e-01 -6.88558e-01
1.97760e+05 4.94000e+02 -5.55455e-01 -4.82796e-01 -6.28115e-01 -6.14696e-01 -5.40832e-01 -6.88561e-01
1.98080e+05 4.95000e+02 -6.08896e-01 -4.98621e-01 -7.19171e-01 -6.14609e-01 -5.40808e-01 -6.88411e-01
1.98400e+05 4.96000e+02 -6.38572e-01 -5.98473e-01 -6.78670e-01 -6.14450e-01 -5.40802e-01 -6.88099e-01
1.98720e+05 4.96000e+02 -6.38572e-01 -5.98473e-01 -6.78670e-01 -6.14222e-01 -5.40826e-01 -6.87618e-01
1.99040e+05 4.97000e+02 -6.11359e-01 -4.80557e-01 -7.42162e-01 -6.13931e-01 -5.40894e-01 -6.86968e-01
1.99360e+05 4.98000e+02 -6.76118e-01 -5.73756e-01 -7.78480e-01 -6.13590e-01 -5.41023e-01 -6.86156e-01
1.99680e+05 4.99000e+02 -5.83193e-01 -5.20254e-01 -6.46131e-01 -6.13213e-01 -5.41229e-01 -6.85197e-01


==> fig/parallel/shkadov_64_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
3.20000e+02 0.00000e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
6.40000e+02 1.00000e+00 -2.92366e+00 -2.59505e+00 -3.25227e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
9.60000e+02 2.00000e+00 -2.94051e+00 -2.71814e+00 -3.16289e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.28000e+03 3.00000e+00 -3.42124e+00 -3.13123e+00 -3.71124e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.60000e+03 4.00000e+00 -3.15758e+00 -2.84000e+00 -3.47517e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.92000e+03 4.00000e+00 -3.15758e+00 -2.84000e+00 -3.47517e+00 -3.17467e+00 -2.91833e+00 -3.43100e+00
2.24000e+03 5.00000e+00 -3.19101e+00 -2.87128e+00 -3.51074e+00 -3.17466e+00 -2.91833e+00 -3.43100e+00
2.56000e+03 6.00000e+00 -3.03249e+00 -2.80541e+00 -3.25957e+00 -3.17464e+00 -2.91832e+00 -3.43097e+00
2.88000e+03 7.00000e+00 -3.21410e+00 -3.06345e+00 -3.36475e+00 -3.17460e+00 -2.91832e+00 -3.43087e+00
3.20000e+03 8.00000e+00 -3.26110e+00 -2.93625e+00 -3.58596e+00 -3.17450e+00 -2.91832e+00 -3.43068e+00
3.52000e+03 8.00000e+00 -3.26110e+00 -2.93625e+00 -3.58596e+00 -3.17433e+00 -2.91834e+00 -3.43031e+00
3.84000e+03 9.00000e+00 -3.02843e+00 -2.69097e+00 -3.36589e+00 -3.17405e+00 -2.91842e+00 -3.42968e+00
4.16000e+03 1.00000e+01 -3.08577e+00 -2.76204e+00 -3.40950e+00 -3.17363e+00 -2.91859e+00 -3.42868e+00
4.48000e+03 1.10000e+01 -3.17453e+00 -2.97991e+00 -3.36914e+00 -3.17307e+00 -2.91892e+00 -3.42721e+00
4.80000e+03 1.20000e+01 -3.19501e+00 -2.87800e+00 -3.51201e+00 -3.17234e+00 -2.91948e+00 -3.42519e+00
5.12000e+03 1.20000e+01 -3.19501e+00 -2.87800e+00 -3.51201e+00 -3.17144e+00 -2.92035e+00 -3.42253e+00
5.44000e+03 1.30000e+01 -3.37851e+00 -3.23273e+00 -3.52430e+00 -3.17038e+00 -2.92159e+00 -3.41918e+00
5.76000e+03 1.40000e+01 -3.14491e+00 -2.77815e+00 -3.51166e+00 -3.16920e+00 -2.92329e+00 -3.41511e+00
6.08000e+03 1.50000e+01 -3.21013e+00 -2.85287e+00 -3.56740e+00 -3.16790e+00 -2.92549e+00 -3.41031e+00
6.40000e+03 1.60000e+01 -3.37575e+00 -3.06332e+00 -3.68819e+00 -3.16652e+00 -2.92825e+00 -3.40480e+00
6.72000e+03 1.60000e+01 -3.37575e+00 -3.06332e+00 -3.68819e+00 -3.16511e+00 -2.93158e+00 -3.39863e+00
7.04000e+03 1.70000e+01 -3.14366e+00 -2.94891e+00 -3.33841e+00 -3.16367e+00 -2.93548e+00 -3.39187e+00
7.36000e+03 1.80000e+01 -2.97498e+00 -2.79783e+00 -3.15214e+00 -3.16227e+00 -2.93994e+00 -3.38459e+00
7.68000e+03 1.90000e+01 -3.07520e+00 -2.85449e+00 -3.29590e+00 -3.16091e+00 -2.94491e+00 -3.37690e+00
8.00000e+03 2.00000e+01 -3.11153e+00 -2.88798e+00 -3.33509e+00 -3.15964e+00 -2.95037e+00 -3.36892e+00
8.32000e+03 2.00000e+01 -3.11153e+00 -2.88798e+00 -3.33509e+00 -3.15851e+00 -2.95627e+00 -3.36075e+00
8.64000e+03 2.10000e+01 -3.26330e+00 -2.97010e+00 -3.55649e+00 -3.15755e+00 -2.96257e+00 -3.35253e+00
8.96000e+03 2.20000e+01 -3.23382e+00 -3.08012e+00 -3.38752e+00 -3.15681e+00 -2.96925e+00 -3.34437e+00
9.28000e+03 2.30000e+01 -3.15595e+00 -2.80719e+00 -3.50471e+00 -3.15632e+00 -2.97627e+00 -3.33638e+00
9.60000e+03 2.40000e+01 -2.98088e+00 -2.82325e+00 -3.13852e+00 -3.15613e+00 -2.98365e+00 -3.32861e+00
9.92000e+03 2.40000e+01 -2.98088e+00 -2.82325e+00 -3.13852e+00 -3.15624e+00 -2.99136e+00 -3.32111e+00
1.02400e+04 2.50000e+01 -3.24846e+00 -2.77796e+00 -3.71896e+00 -3.15665e+00 -2.99940e+00 -3.31389e+00
1.05600e+04 2.60000e+01 -3.13415e+00 -3.02607e+00 -3.24223e+00 -3.15733e+00 -3.00774e+00 -3.30692e+00
1.08800e+04 2.70000e+01 -3.21657e+00 -3.04173e+00 -3.39141e+00 -3.15824e+00 -3.01635e+00 -3.30014e+00
1.12000e+04 2.80000e+01 -3.03658e+00 -2.85335e+00 -3.21981e+00 -3.15934e+00 -3.02518e+00 -3.29350e+00
1.15200e+04 2.80000e+01 -3.03658e+00 -2.85335e+00 -3.21981e+00 -3.16055e+00 -3.03414e+00 -3.28696e+00
1.18400e+04 2.90000e+01 -3.25238e+00 -2.96933e+00 -3.53544e+00 -3.16182e+00 -3.04315e+00 -3.28049e+00
1.21600e+04 3.00000e+01 -3.32356e+00 -3.20085e+00 -3.44627e+00 -3.16307e+00 -3.05207e+00 -3.27408e+00
1.24800e+04 3.10000e+01 -3.26040e+00 -3.09154e+00 -3.42926e+00 -3.16426e+00 -3.06078e+00 -3.26774e+00
1.28000e+04 3.20000e+01 -3.13328e+00 -2.78050e+00 -3.48606e+00 -3.16533e+00 -3.06916e+00 -3.26149e+00
1.31200e+04 3.20000e+01 -3.13328e+00 -2.78050e+00 -3.48606e+00 -3.16624e+00 -3.07709e+00 -3.25539e+00
1.34400e+04 3.30000e+01 -3.14404e+00 -2.85113e+00 -3.43695e+00 -3.16697e+00 -3.08447e+00 -3.24946e+00
1.37600e+04 3.40000e+01 -3.41514e+00 -3.21316e+00 -3.61712e+00 -3.16750e+00 -3.09124e+00 -3.24375e+00
1.40800e+04 3.50000e+01 -3.16645e+00 -2.97951e+00 -3.35340e+00 -3.16783e+00 -3.09739e+00 -3.23827e+00
1.44000e+04 3.60000e+01 -3.11341e+00 -3.03476e+00 -3.19206e+00 -3.16797e+00 -3.10289e+00 -3.23306e+00
1.47200e+04 3.60000e+01 -3.11341e+00 -3.03476e+00 -3.19206e+00 -3.16795e+00 -3.10780e+00 -3.22811e+00
1.50400e+04 3.70000e+01 -3.31191e+00 -2.92316e+00 -3.70066e+00 -3.16782e+00 -3.11214e+00 -3.22349e+00
1.53600e+04 3.80000e+01 -3.20959e+00 -2.89685e+00 -3.52233e+00 -3.16761e+00 -3.11597e+00 -3.21925e+00
1.56800e+04 3.90000e+01 -3.20538e+00 -3.04654e+00 -3.36421e+00 -3.16739e+00 -3.11929e+00 -3.21549e+00
1.60000e+04 4.00000e+01 -3.47406e+00 -3.03824e+00 -3.90988e+00 -3.16721e+00 -3.12210e+00 -3.21233e+00
1.63200e+04 4.00000e+01 -3.47406e+00 -3.03824e+00 -3.90988e+00 -3.16715e+00 -3.12435e+00 -3.20994e+00
1.66400e+04 4.10000e+01 -3.05331e+00 -2.93577e+00 -3.17086e+00 -3.16723e+00 -3.12602e+00 -3.20845e+00
1.69600e+04 4.20000e+01 -3.16162e+00 -2.87212e+00 -3.45111e+00 -3.16753e+00 -3.12709e+00 -3.20797e+00
1.72800e+04 4.30000e+01 -3.39388e+00 -3.12534e+00 -3.66243e+00 -3.16807e+00 -3.12763e+00 -3.20851e+00
1.76000e+04 4.40000e+01 -3.40419e+00 -3.28081e+00 -3.52756e+00 -3.16887e+00 -3.12776e+00 -3.20999e+00
1.79200e+04 4.40000e+01 -3.40419e+00 -3.28081e+00 -3.52756e+00 -3.16995e+00 -3.12768e+00 -3.21223e+00
1.82400e+04 4.50000e+01 -3.18878e+00 -3.01793e+00 -3.35962e+00 -3.17132e+00 -3.12762e+00 -3.21501e+00
1.85600e+04 4.60000e+01 -3.04025e+00 -2.82781e+00 -3.25269e+00 -3.17296e+00 -3.12783e+00 -3.21810e+00
1.88800e+04 4.70000e+01 -3.02159e+00 -2.84370e+00 -3.19948e+00 -3.17487e+00 -3.12850e+00 -3.22123e+00
1.92000e+04 4.80000e+01 -3.07222e+00 -2.75641e+00 -3.38803e+00 -3.17703e+00 -3.12983e+00 -3.22423e+00
1.95200e+04 4.80000e+01 -3.07222e+00 -2.75641e+00 -3.38803e+00 -3.17941e+00 -3.13190e+00 -3.22691e+00
1.98400e+04 4.90000e+01 -3.09989e+00 -2.77781e+00 -3.42196e+00 -3.18199e+00 -3.13479e+00 -3.22919e+00
2.01600e+04 5.00000e+01 -3.15154e+00 -3.01279e+00 -3.29029e+00 -3.18476e+00 -3.13849e+00 -3.23102e+00
2.04800e+04 5.10000e+01 -3.16174e+00 -2.79066e+00 -3.53281e+00 -3.18767e+00 -3.14294e+00 -3.23241e+00
2.08000e+04 5.20000e+01 -3.19857e+00 -3.06592e+00 -3.33122e+00 -3.19072e+00 -3.14802e+00 -3.23341e+00
2.11200e+04 5.20000e+01 -3.19857e+00 -3.06592e+00 -3.33122e+00 -3.19384e+00 -3.15357e+00 -3.23410e+00
2.14400e+04 5.30000e+01 -3.13745e+00 -2.90024e+00 -3.37466e+00 -3.19698e+00 -3.15937e+00 -3.23460e+00
2.17600e+04 5.40000e+01 -3.22098e+00 -2.99112e+00 -3.45084e+00 -3.20008e+00 -3.16518e+00 -3.23499e+00
2.20800e+04 5.50000e+01 -2.92058e+00 -2.49926e+00 -3.34190e+00 -3.20306e+00 -3.17075e+00 -3.23536e+00
2.24000e+04 5.60000e+01 -3.21218e+00 -2.95877e+00 -3.46560e+00 -3.20580e+00 -3.17584e+00 -3.23576e+00
2.27200e+04 5.60000e+01 -3.21218e+00 -2.95877e+00 -3.46560e+00 -3.20822e+00 -3.18027e+00 -3.23617e+00
2.30400e+04 5.70000e+01 -3.18723e+00 -2.96893e+00 -3.40553e+00 -3.21023e+00 -3.18394e+00 -3.23652e+00
2.33600e+04 5.80000e+01 -3.07723e+00 -3.00224e+00 -3.15223e+00 -3.21173e+00 -3.18682e+00 -3.23664e+00
2.36800e+04 5.90000e+01 -3.11401e+00 -2.87754e+00 -3.35048e+00 -3.21267e+00 -3.18899e+00 -3.23634e+00
2.40000e+04 6.00000e+01 -3.35841e+00 -2.94645e+00 -3.77038e+00 -3.21300e+00 -3.19061e+00 -3.23538e+00
2.43200e+04 6.00000e+01 -3.35841e+00 -2.94645e+00 -3.77038e+00 -3.21270e+00 -3.19184e+00 -3.23356e+00
2.46400e+04 6.10000e+01 -3.09587e+00 -2.91476e+00 -3.27698e+00 -3.21179e+00 -3.19282e+00 -3.23076e+00
2.49600e+04 6.20000e+01 -3.16840e+00 -2.83852e+00 -3.49828e+00 -3.21029e+00 -3.19366e+00 -3.22693e+00
2.52800e+04 6.30000e+01 -3.18899e+00 -3.03271e+00 -3.34527e+00 -3.20825e+00 -3.19434e+00 -3.22216e+00
2.56000e+04 6.40000e+01 -3.04630e+00 -2.87050e+00 -3.22210e+00 -3.20572e+00 -3.19470e+00 -3.21674e+00
2.59200e+04 6.40000e+01 -3.04630e+00 -2.87050e+00 -3.22210e+00 -3.20277e+00 -3.19412e+00 -3.21143e+00
2.62400e+04 6.50000e+01 -2.83203e+00 -2.72380e+00 -2.94026e+00 -3.19949e+00 -3.19121e+00 -3.20777e+00
2.65600e+04 6.60000e+01 -2.79875e+00 -2.71073e+00 -2.88677e+00 -3.19595e+00 -3.18520e+00 -3.20670e+00
2.68800e+04 6.70000e+01 -2.89819e+00 -2.63316e+00 -3.16321e+00 -3.19224e+00 -3.17722e+00 -3.20726e+00
2.72000e+04 6.80000e+01 -2.85985e+00 -2.72654e+00 -2.99315e+00 -3.18845e+00 -3.16835e+00 -3.20855e+00
2.75200e+04 6.80000e+01 -2.85985e+00 -2.72654e+00 -2.99315e+00 -3.18467e+00 -3.15918e+00 -3.21016e+00
2.78400e+04 6.90000e+01 -2.72487e+00 -2.58076e+00 -2.86899e+00 -3.18096e+00 -3.15003e+00 -3.21189e+00
2.81600e+04 7.00000e+01 -3.24690e+00 -2.82972e+00 -3.66408e+00 -3.17738e+00 -3.14118e+00 -3.21359e+00
2.84800e+04 7.10000e+01 -3.05341e+00 -2.83376e+00 -3.27305e+00 -3.17397e+00 -3.13280e+00 -3.21514e+00
2.88000e+04 7.20000e+01 -3.20590e+00 -2.98599e+00 -3.42581e+00 -3.17072e+00 -3.12503e+00 -3.21641e+00
2.91200e+04 7.20000e+01 -3.20590e+00 -2.98599e+00 -3.42581e+00 -3.16759e+00 -3.11794e+00 -3.21724e+00
2.94400e+04 7.30000e+01 -3.02156e+00 -2.73146e+00 -3.31167e+00 -3.16450e+00 -3.11155e+00 -3.21745e+00
2.97600e+04 7.40000e+01 -2.87752e+00 -2.47478e+00 -3.28026e+00 -3.16136e+00 -3.10582e+00 -3.21690e+00
3.00800e+04 7.50000e+01 -2.98792e+00 -2.76550e+00 -3.21033e+00 -3.15802e+00 -3.10066e+00 -3.21538e+00
3.04000e+04 7.60000e+01 -2.78177e+00 -2.45616e+00 -3.10738e+00 -3.15436e+00 -3.09595e+00 -3.21277e+00
3.07200e+04 7.60000e+01 -2.78177e+00 -2.45616e+00 -3.10738e+00 -3.15025e+00 -3.09155e+00 -3.20895e+00
3.10400e+04 7.70000e+01 -2.88454e+00 -2.72335e+00 -3.04573e+00 -3.14559e+00 -3.08732e+00 -3.20387e+00
3.13600e+04 7.80000e+01 -2.80600e+00 -2.65355e+00 -2.95845e+00 -3.14033e+00 -3.08312e+00 -3.19754e+00
3.16800e+04 7.90000e+01 -3.12402e+00 -3.02416e+00 -3.22388e+00 -3.13444e+00 -3.07884e+00 -3.19005e+00
3.20000e+04 8.00000e+01 -3.33350e+00 -3.08237e+00 -3.58462e+00 -3.12796e+00 -3.07439e+00 -3.18154e+00
3.23200e+04 8.00000e+01 -3.33350e+00 -3.08237e+00 -3.58462e+00 -3.12097e+00 -3.06970e+00 -3.17224e+00
3.26400e+04 8.10000e+01 -2.86077e+00 -2.39533e+00 -3.32621e+00 -3.11355e+00 -3.06472e+00 -3.16237e+00
3.29600e+04 8.20000e+01 -2.93967e+00 -2.67881e+00 -3.20053e+00 -3.10581e+00 -3.05938e+00 -3.15223e+00
3.32800e+04 8.30000e+01 -2.91771e+00 -2.67600e+00 -3.15941e+00 -3.09785e+00 -3.05363e+00 -3.14207e+00
3.36000e+04 8.40000e+01 -3.13353e+00 -2.96583e+00 -3.30123e+00 -3.08979e+00 -3.04743e+00 -3.13216e+00
3.39200e+04 8.40000e+01 -3.13353e+00 -2.96583e+00 -3.30123e+00 -3.08170e+00 -3.04073e+00 -3.12268e+00
3.42400e+04 8.50000e+01 -2.95464e+00 -2.79532e+00 -3.11395e+00 -3.07367e+00 -3.03355e+00 -3.11379e+00
3.45600e+04 8.60000e+01 -3.13956e+00 -2.87242e+00 -3.40670e+00 -3.06576e+00 -3.02595e+00 -3.10557e+00
3.48800e+04 8.70000e+01 -2.94504e+00 -2.63947e+00 -3.25062e+00 -3.05804e+00 -3.01804e+00 -3.09804e+00
3.52000e+04 8.80000e+01 -2.90986e+00 -2.74826e+00 -3.07147e+00 -3.05057e+00 -3.00995e+00 -3.09119e+00
3.55200e+04 8.80000e+01 -2.90986e+00 -2.74826e+00 -3.07147e+00 -3.04341e+00 -3.00179e+00 -3.08502e+00
3.58400e+04 8.90000e+01 -2.81377e+00 -2.64111e+00 -2.98643e+00 -3.03660e+00 -2.99369e+00 -3.07952e+00
3.61600e+04 9.00000e+01 -2.81518e+00 -2.53573e+00 -3.09463e+00 -3.03022e+00 -2.98573e+00 -3.07470e+00
3.64800e+04 9.10000e+01 -2.76199e+00 -2.66590e+00 -2.85807e+00 -3.02429e+00 -2.97800e+00 -3.07058e+00
3.68000e+04 9.20000e+01 -2.95618e+00 -2.51552e+00 -3.39684e+00 -3.01886e+00 -2.97056e+00 -3.06716e+00
3.71200e+04 9.20000e+01 -2.95618e+00 -2.51552e+00 -3.39684e+00 -3.01396e+00 -2.96349e+00 -3.06444e+00
3.74400e+04 9.30000e+01 -2.85398e+00 -2.60401e+00 -3.10395e+00 -3.00961e+00 -2.95685e+00 -3.06237e+00
3.77600e+04 9.40000e+01 -2.84337e+00 -2.70636e+00 -2.98038e+00 -3.00581e+00 -2.95070e+00 -3.06092e+00
3.80800e+04 9.50000e+01 -2.91583e+00 -2.67041e+00 -3.16126e+00 -3.00253e+00 -2.94506e+00 -3.06001e+00
3.84000e+04 9.60000e+01 -2.80465e+00 -2.43078e+00 -3.17853e+00 -2.99974e+00 -2.93994e+00 -3.05955e+00
3.87200e+04 9.60000e+01 -2.80465e+00 -2.43078e+00 -3.17853e+00 -2.99737e+00 -2.93531e+00 -3.05943e+00
3.90400e+04 9.70000e+01 -2.88030e+00 -2.51265e+00 -3.24796e+00 -2.99533e+00 -2.93113e+00 -3.05953e+00
3.93600e+04 9.80000e+01 -3.07974e+00 -2.85436e+00 -3.30513e+00 -2.99350e+00 -2.92733e+00 -3.05967e+00
3.96800e+04 9.90000e+01 -2.95066e+00 -2.74532e+00 -3.15600e+00 -2.99177e+00 -2.92384e+00 -3.05971e+00
4.00000e+04 1.00000e+02 -2.89249e+00 -2.51431e+00 -3.27067e+00 -2.99002e+00 -2.92061e+00 -3.05943e+00
4.03200e+04 1.00000e+02 -2.89249e+00 -2.51431e+00 -3.27067e+00 -2.98813e+00 -2.91756e+00 -3.05870e+00
4.06400e+04 1.01000e+02 -3.17890e+00 -2.81353e+00 -3.54427e+00 -2.98600e+00 -2.91467e+00 -3.05734e+00
4.09600e+04 1.02000e+02 -2.89277e+00 -2.60978e+00 -3.17577e+00 -2.98355e+00 -2.91187e+00 -3.05523e+00
4.12800e+04 1.03000e+02 -2.93879e+00 -2.66655e+00 -3.21104e+00 -2.98072e+00 -2.90913e+00 -3.05231e+00
4.16000e+04 1.04000e+02 -2.93328e+00 -2.48118e+00 -3.38538e+00 -2.97748e+00 -2.90641e+00 -3.04855e+00
4.19200e+04 1.04000e+02 -2.93328e+00 -2.48118e+00 -3.38538e+00 -2.97385e+00 -2.90366e+00 -3.04403e+00
4.22400e+04 1.05000e+02 -2.93580e+00 -2.77080e+00 -3.10080e+00 -2.96985e+00 -2.90082e+00 -3.03888e+00
4.25600e+04 1.06000e+02 -2.91148e+00 -2.72547e+00 -3.09749e+00 -2.96556e+00 -2.89781e+00 -3.03331e+00
4.28800e+04 1.07000e+02 -2.99937e+00 -2.90453e+00 -3.09420e+00 -2.96106e+00 -2.89454e+00 -3.02758e+00
4.32000e+04 1.08000e+02 -2.73754e+00 -2.38089e+00 -3.09419e+00 -2.95648e+00 -2.89096e+00 -3.02200e+00
4.35200e+04 1.08000e+02 -2.73754e+00 -2.38089e+00 -3.09419e+00 -2.95193e+00 -2.88696e+00 -3.01690e+00
4.38400e+04 1.09000e+02 -3.05016e+00 -2.86608e+00 -3.23424e+00 -2.94754e+00 -2.88254e+00 -3.01254e+00
4.41600e+04 1.10000e+02 -2.92226e+00 -2.71199e+00 -3.13252e+00 -2.94342e+00 -2.87769e+00 -3.00914e+00
4.44800e+04 1.11000e+02 -3.23459e+00 -2.96102e+00 -3.50815e+00 -2.93967e+00 -2.87253e+00 -3.00682e+00
4.48000e+04 1.12000e+02 -2.74278e+00 -2.60668e+00 -2.87889e+00 -2.93638e+00 -2.86720e+00 -3.00556e+00
4.51200e+04 1.12000e+02 -2.74278e+00 -2.60668e+00 -2.87889e+00 -2.93359e+00 -2.86192e+00 -3.00526e+00
4.54400e+04 1.13000e+02 -3.03139e+00 -2.88390e+00 -3.17888e+00 -2.93133e+00 -2.85692e+00 -3.00574e+00
4.57600e+04 1.14000e+02 -3.01280e+00 -2.86390e+00 -3.16170e+00 -2.92959e+00 -2.85239e+00 -3.00679e+00
4.60800e+04 1.15000e+02 -3.13381e+00 -3.03845e+00 -3.22917e+00 -2.92836e+00 -2.84852e+00 -3.00820e+00
4.64000e+04 1.16000e+02 -3.22122e+00 -2.83712e+00 -3.60532e+00 -2.92759e+00 -2.84546e+00 -3.00973e+00
4.67200e+04 1.16000e+02 -3.22122e+00 -2.83712e+00 -3.60532e+00 -2.92724e+00 -2.84328e+00 -3.01120e+00
4.70400e+04 1.17000e+02 -3.14362e+00 -3.02642e+00 -3.26081e+00 -2.92724e+00 -2.84202e+00 -3.01245e+00
4.73600e+04 1.18000e+02 -2.91296e+00 -2.66246e+00 -3.16347e+00 -2.92755e+00 -2.84174e+00 -3.01336e+00
4.76800e+04 1.19000e+02 -2.76978e+00 -2.45840e+00 -3.08115e+00 -2.92812e+00 -2.84242e+00 -3.01381e+00
4.80000e+04 1.20000e+02 -2.88283e+00 -2.68835e+00 -3.07731e+00 -2.92891e+00 -2.84405e+00 -3.01378e+00
4.83200e+04 1.20000e+02 -2.88283e+00 -2.68835e+00 -3.07731e+00 -2.92991e+00 -2.84662e+00 -3.01321e+00
4.86400e+04 1.21000e+02 -2.90778e+00 -2.79320e+00 -3.02236e+00 -2.93111e+00 -2.85011e+00 -3.01210e+00
4.89600e+04 1.22000e+02 -3.09764e+00 -2.83659e+00 -3.35870e+00 -2.93251e+00 -2.85450e+00 -3.01052e+00
4.92800e+04 1.23000e+02 -3.00731e+00 -2.82715e+00 -3.18747e+00 -2.93415e+00 -2.85975e+00 -3.00854e+00
4.96000e+04 1.24000e+02 -2.87223e+00 -2.64373e+00 -3.10072e+00 -2.93604e+00 -2.86583e+00 -3.00625e+00
4.99200e+04 1.24000e+02 -2.87223e+00 -2.64373e+00 -3.10072e+00 -2.93823e+00 -2.87266e+00 -3.00379e+00
5.02400e+04 1.25000e+02 -2.98778e+00 -2.62126e+00 -3.35431e+00 -2.94072e+00 -2.88012e+00 -3.00131e+00
5.05600e+04 1.26000e+02 -2.86057e+00 -2.50523e+00 -3.21591e+00 -2.94351e+00 -2.88804e+00 -2.99898e+00
5.08800e+04 1.27000e+02 -2.80722e+00 -2.52676e+00 -3.08768e+00 -2.94658e+00 -2.89617e+00 -2.99699e+00
5.12000e+04 1.28000e+02 -2.69442e+00 -2.51803e+00 -2.87081e+00 -2.94987e+00 -2.90418e+00 -2.99556e+00
5.15200e+04 1.28000e+02 -2.69442e+00 -2.51803e+00 -2.87081e+00 -2.95331e+00 -2.91171e+00 -2.99492e+00
5.18400e+04 1.29000e+02 -2.67402e+00 -2.35485e+00 -2.99318e+00 -2.95683e+00 -2.91832e+00 -2.99533e+00
5.21600e+04 1.30000e+02 -2.58041e+00 -2.44690e+00 -2.71392e+00 -2.96032e+00 -2.92367e+00 -2.99697e+00
5.24800e+04 1.31000e+02 -2.74691e+00 -2.53809e+00 -2.95573e+00 -2.96369e+00 -2.92753e+00 -2.99986e+00
5.28000e+04 1.32000e+02 -2.64725e+00 -2.37649e+00 -2.91801e+00 -2.96686e+00 -2.92993e+00 -3.00378e+00
5.31200e+04 1.32000e+02 -2.64725e+00 -2.37649e+00 -2.91801e+00 -2.96972e+00 -2.93110e+00 -3.00835e+00
5.34400e+04 1.33000e+02 -2.51435e+00 -2.25665e+00 -2.77205e+00 -2.97221e+00 -2.93132e+00 -3.01309e+00
5.37600e+04 1.34000e+02 -2.79632e+00 -2.62844e+00 -2.96420e+00 -2.97421e+00 -2.93086e+00 -3.01757e+00
5.40800e+04 1.35000e+02 -2.62896e+00 -2.22567e+00 -3.03225e+00 -2.97566e+00 -2.92989e+00 -3.02143e+00
5.44000e+04 1.36000e+02 -2.73965e+00 -2.50587e+00 -2.97342e+00 -2.97645e+00 -2.92848e+00 -3.02442e+00
5.47200e+04 1.36000e+02 -2.73965e+00 -2.50587e+00 -2.97342e+00 -2.97649e+00 -2.92665e+00 -3.02633e+00
5.50400e+04 1.37000e+02 -2.74583e+00 -2.54821e+00 -2.94345e+00 -2.97567e+00 -2.92432e+00 -3.02703e+00
5.53600e+04 1.38000e+02 -2.54186e+00 -2.29975e+00 -2.78398e+00 -2.97390e+00 -2.92138e+00 -3.02642e+00
5.56800e+04 1.39000e+02 -2.65507e+00 -2.38520e+00 -2.92495e+00 -2.97108e+00 -2.91770e+00 -3.02446e+00
5.60000e+04 1.40000e+02 -2.72232e+00 -2.51608e+00 -2.92856e+00 -2.96714e+00 -2.91315e+00 -3.02113e+00
5.63200e+04 1.40000e+02 -2.72232e+00 -2.51608e+00 -2.92856e+00 -2.96203e+00 -2.90758e+00 -3.01647e+00
5.66400e+04 1.41000e+02 -2.46030e+00 -2.17343e+00 -2.74716e+00 -2.95572e+00 -2.90090e+00 -3.01053e+00
5.69600e+04 1.42000e+02 -2.50648e+00 -2.26983e+00 -2.74313e+00 -2.94822e+00 -2.89304e+00 -3.00339e+00
5.72800e+04 1.43000e+02 -2.65694e+00 -2.40374e+00 -2.91015e+00 -2.93957e+00 -2.88398e+00 -2.99517e+00
5.76000e+04 1.44000e+02 -2.48019e+00 -2.14863e+00 -2.81174e+00 -2.92985e+00 -2.87374e+00 -2.98597e+00
5.79200e+04 1.44000e+02 -2.48019e+00 -2.14863e+00 -2.81174e+00 -2.91918e+00 -2.86241e+00 -2.97596e+00
5.82400e+04 1.45000e+02 -2.63648e+00 -2.32362e+00 -2.94933e+00 -2.90768e+00 -2.85011e+00 -2.96524e+00
5.85600e+04 1.46000e+02 -2.50386e+00 -2.33581e+00 -2.67191e+00 -2.89548e+00 -2.83705e+00 -2.95392e+00
5.88800e+04 1.47000e+02 -2.56651e+00 -2.28563e+00 -2.84739e+00 -2.88275e+00 -2.82341e+00 -2.94208e+00
5.92000e+04 1.48000e+02 -2.79139e+00 -2.66007e+00 -2.92272e+00 -2.86962e+00 -2.80944e+00 -2.92981e+00
5.95200e+04 1.48000e+02 -2.79139e+00 -2.66007e+00 -2.92272e+00 -2.85624e+00 -2.79537e+00 -2.91712e+00
5.98400e+04 1.49000e+02 -2.72706e+00 -2.59215e+00 -2.86196e+00 -2.84272e+00 -2.78139e+00 -2.90405e+00
6.01600e+04 1.50000e+02 -2.79651e+00 -2.50834e+00 -3.08468e+00 -2.82917e+00 -2.76770e+00 -2.89064e+00
6.04800e+04 1.51000e+02 -2.63775e+00 -2.49671e+00 -2.77879e+00 -2.81565e+00 -2.75444e+00 -2.87687e+00
6.08000e+04 1.52000e+02 -2.49180e+00 -2.20344e+00 -2.78017e+00 -2.80226e+00 -2.74172e+00 -2.86279e+00
6.11200e+04 1.52000e+02 -2.49180e+00 -2.20344e+00 -2.78017e+00 -2.78903e+00 -2.72962e+00 -2.84845e+00
6.14400e+04 1.53000e+02 -2.67267e+00 -2.43003e+00 -2.91532e+00 -2.77603e+00 -2.71817e+00 -2.83388e+00
6.17600e+04 1.54000e+02 -2.71054e+00 -2.35867e+00 -3.06242e+00 -2.76328e+00 -2.70738e+00 -2.81918e+00
6.20800e+04 1.55000e+02 -2.71270e+00 -2.43789e+00 -2.98752e+00 -2.75087e+00 -2.69727e+00 -2.80446e+00
6.24000e+04 1.56000e+02 -2.67570e+00 -2.41509e+00 -2.93630e+00 -2.73884e+00 -2.68784e+00 -2.78984e+00
6.27200e+04 1.56000e+02 -2.67570e+00 -2.41509e+00 -2.93630e+00 -2.72728e+00 -2.67910e+00 -2.77546e+00
6.30400e+04 1.57000e+02 -2.63382e+00 -2.13728e+00 -3.13037e+00 -2.71626e+00 -2.67106e+00 -2.76147e+00
6.33600e+04 1.58000e+02 -2.59638e+00 -2.37589e+00 -2.81687e+00 -2.70588e+00 -2.66375e+00 -2.74801e+00
6.36800e+04 1.59000e+02 -3.01067e+00 -2.72297e+00 -3.29837e+00 -2.69621e+00 -2.65718e+00 -2.73524e+00
6.40000e+04 1.60000e+02 -2.59135e+00 -2.18101e+00 -3.00169e+00 -2.68732e+00 -2.65137e+00 -2.72327e+00
6.43200e+04 1.60000e+02 -2.59135e+00 -2.18101e+00 -3.00169e+00 -2.67927e+00 -2.64631e+00 -2.71223e+00
6.46400e+04 1.61000e+02 -2.62657e+00 -2.43355e+00 -2.81959e+00 -2.67209e+00 -2.64197e+00 -2.70221e+00
6.49600e+04 1.62000e+02 -2.81654e+00 -2.47458e+00 -3.15850e+00 -2.66580e+00 -2.63830e+00 -2.69331e+00
6.52800e+04 1.63000e+02 -2.56644e+00 -2.28400e+00 -2.84889e+00 -2.66041e+00 -2.63521e+00 -2.68560e+00
6.56000e+04 1.64000e+02 -2.45418e+00 -2.03158e+00 -2.87678e+00 -2.65590e+00 -2.63259e+00 -2.67920e+00
6.59200e+04 1.64000e+02 -2.45418e+00 -2.03158e+00 -2.87678e+00 -2.65223e+00 -2.63029e+00 -2.67417e+00
6.62400e+04 1.65000e+02 -2.62256e+00 -2.35034e+00 -2.89479e+00 -2.64938e+00 -2.62814e+00 -2.67062e+00
6.65600e+04 1.66000e+02 -2.74104e+00 -2.57134e+00 -2.91075e+00 -2.64730e+00 -2.62601e+00 -2.66859e+00
6.68800e+04 1.67000e+02 -2.72288e+00 -2.38692e+00 -3.05884e+00 -2.64594e+00 -2.62382e+00 -2.66806e+00
6.72000e+04 1.68000e+02 -2.47599e+00 -2.29655e+00 -2.65543e+00 -2.64525e+00 -2.62156e+00 -2.66894e+00
6.75200e+04 1.68000e+02 -2.47599e+00 -2.29655e+00 -2.65543e+00 -2.64517e+00 -2.61928e+00 -2.67105e+00
6.78400e+04 1.69000e+02 -2.62483e+00 -2.48795e+00 -2.76171e+00 -2.64562e+00 -2.61705e+00 -2.67419e+00
6.81600e+04 1.70000e+02 -2.75823e+00 -2.65203e+00 -2.86442e+00 -2.64654e+00 -2.61495e+00 -2.67813e+00
6.84800e+04 1.71000e+02 -2.71518e+00 -2.58237e+00 -2.84798e+00 -2.64783e+00 -2.61303e+00 -2.68263e+00
6.88000e+04 1.72000e+02 -2.52700e+00 -2.41782e+00 -2.63618e+00 -2.64940e+00 -2.61136e+00 -2.68745e+00
6.91200e+04 1.72000e+02 -2.52700e+00 -2.41782e+00 -2.63618e+00 -2.65116e+00 -2.60999e+00 -2.69232e+00
6.94400e+04 1.73000e+02 -2.61110e+00 -2.41305e+00 -2.80915e+00 -2.65299e+00 -2.60897e+00 -2.69700e+00
6.97600e+04 1.74000e+02 -2.46675e+00 -2.30989e+00 -2.62361e+00 -2.65481e+00 -2.60832e+00 -2.70129e+00
7.00800e+04 1.75000e+02 -2.42798e+00 -2.21614e+00 -2.63982e+00 -2.65653e+00 -2.60809e+00 -2.70497e+00
7.04000e+04 1.76000e+02 -2.42489e+00 -2.29303e+00 -2.55675e+00 -2.65808e+00 -2.60825e+00 -2.70791e+00
7.07200e+04 1.76000e+02 -2.42489e+00 -2.29303e+00 -2.55675e+00 -2.65940e+00 -2.60881e+00 -2.70999e+00
7.10400e+04 1.77000e+02 -2.82592e+00 -2.79713e+00 -2.85471e+00 -2.66046e+00 -2.60974e+00 -2.71119e+00
7.13600e+04 1.78000e+02 -2.85506e+00 -2.53397e+00 -3.17614e+00 -2.66123e+00 -2.61097e+00 -2.71149e+00
7.16800e+04 1.79000e+02 -2.70078e+00 -2.45804e+00 -2.94352e+00 -2.66169e+00 -2.61242e+00 -2.71097e+00
7.20000e+04 1.80000e+02 -2.53592e+00 -2.34493e+00 -2.72691e+00 -2.66185e+00 -2.61399e+00 -2.70970e+00
7.23200e+04 1.80000e+02 -2.53592e+00 -2.34493e+00 -2.72691e+00 -2.66168e+00 -2.61556e+00 -2.70780e+00
7.26400e+04 1.81000e+02 -2.57123e+00 -2.32960e+00 -2.81286e+00 -2.66119e+00 -2.61699e+00 -2.70540e+00
7.29600e+04 1.82000e+02 -2.45039e+00 -2.21661e+00 -2.68418e+00 -2.66037e+00 -2.61815e+00 -2.70258e+00
7.32800e+04 1.83000e+02 -2.92010e+00 -2.58910e+00 -3.25109e+00 -2.65919e+00 -2.61891e+00 -2.69948e+00
7.36000e+04 1.84000e+02 -2.79915e+00 -2.50311e+00 -3.09520e+00 -2.65768e+00 -2.61916e+00 -2.69619e+00
7.39200e+04 1.84000e+02 -2.79915e+00 -2.50311e+00 -3.09520e+00 -2.65583e+00 -2.61887e+00 -2.69278e+00
7.42400e+04 1.85000e+02 -2.69877e+00 -2.52917e+00 -2.86837e+00 -2.65368e+00 -2.61802e+00 -2.68934e+00
7.45600e+04 1.86000e+02 -2.49478e+00 -2.30959e+00 -2.67997e+00 -2.65128e+00 -2.61661e+00 -2.68594e+00
7.48800e+04 1.87000e+02 -2.59988e+00 -2.31359e+00 -2.88617e+00 -2.64868e+00 -2.61471e+00 -2.68266e+00
7.52000e+04 1.88000e+02 -2.72847e+00 -2.28688e+00 -3.17006e+00 -2.64597e+00 -2.61238e+00 -2.67957e+00
7.55200e+04 1.88000e+02 -2.72847e+00 -2.28688e+00 -3.17006e+00 -2.64322e+00 -2.60970e+00 -2.67674e+00
7.58400e+04 1.89000e+02 -2.69826e+00 -2.39641e+00 -3.00011e+00 -2.64051e+00 -2.60677e+00 -2.67426e+00
7.61600e+04 1.90000e+02 -2.77372e+00 -2.34330e+00 -3.20413e+00 -2.63793e+00 -2.60369e+00 -2.67217e+00
7.64800e+04 1.91000e+02 -2.80539e+00 -2.60785e+00 -3.00294e+00 -2.63555e+00 -2.60057e+00 -2.67053e+00
7.68000e+04 1.92000e+02 -2.46128e+00 -2.13338e+00 -2.78918e+00 -2.63344e+00 -2.59753e+00 -2.66935e+00
7.71200e+04 1.92000e+02 -2.46128e+00 -2.13338e+00 -2.78918e+00 -2.63166e+00 -2.59469e+00 -2.66864e+00
7.74400e+04 1.93000e+02 -2.56991e+00 -2.28843e+00 -2.85139e+00 -2.63027e+00 -2.59215e+00 -2.66839e+00
7.77600e+04 1.94000e+02 -2.38309e+00 -2.18872e+00 -2.57746e+00 -2.62928e+00 -2.58999e+00 -2.66856e+00
7.80800e+04 1.95000e+02 -2.51868e+00 -2.28652e+00 -2.75083e+00 -2.62871e+00 -2.58826e+00 -2.66915e+00
7.84000e+04 1.96000e+02 -2.38472e+00 -2.24884e+00 -2.52060e+00 -2.62856e+00 -2.58699e+00 -2.67013e+00
7.87200e+04 1.96000e+02 -2.38472e+00 -2.24884e+00 -2.52060e+00 -2.62882e+00 -2.58616e+00 -2.67148e+00
7.90400e+04 1.97000e+02 -2.66453e+00 -2.41473e+00 -2.91433e+00 -2.62948e+00 -2.58576e+00 -2.67320e+00
7.93600e+04 1.98000e+02 -2.28778e+00 -2.16656e+00 -2.40899e+00 -2.63050e+00 -2.58571e+00 -2.67528e+00
7.96800e+04 1.99000e+02 -2.52413e+00 -2.19394e+00 -2.85433e+00 -2.63183e+00 -2.58596e+00 -2.67769e+00
8.00000e+04 2.00000e+02 -2.37251e+00 -2.12507e+00 -2.61995e+00 -2.63340e+00 -2.58640e+00 -2.68041e+00
8.03200e+04 2.00000e+02 -2.37251e+00 -2.12507e+00 -2.61995e+00 -2.63515e+00 -2.58695e+00 -2.68335e+00
8.06400e+04 2.01000e+02 -2.67573e+00 -2.44417e+00 -2.90729e+00 -2.63696e+00 -2.58751e+00 -2.68641e+00
8.09600e+04 2.02000e+02 -2.43877e+00 -2.16538e+00 -2.71215e+00 -2.63871e+00 -2.58797e+00 -2.68944e+00
8.12800e+04 2.03000e+02 -2.38308e+00 -2.09325e+00 -2.67290e+00 -2.64027e+00 -2.58824e+00 -2.69230e+00
8.16000e+04 2.04000e+02 -2.28158e+00 -2.02022e+00 -2.54293e+00 -2.64150e+00 -2.58821e+00 -2.69479e+00
8.19200e+04 2.04000e+02 -2.28158e+00 -2.02022e+00 -2.54293e+00 -2.64226e+00 -2.58777e+00 -2.69675e+00
8.22400e+04 2.05000e+02 -2.12934e+00 -1.84484e+00 -2.41385e+00 -2.64242e+00 -2.58683e+00 -2.69802e+00
8.25600e+04 2.06000e+02 -2.62323e+00 -2.33594e+00 -2.91052e+00 -2.64189e+00 -2.58531e+00 -2.69846e+00
8.28800e+04 2.07000e+02 -2.41445e+00 -2.16031e+00 -2.66859e+00 -2.64056e+00 -2.58313e+00 -2.69798e+00
8.32000e+04 2.08000e+02 -2.60232e+00 -2.20301e+00 -3.00163e+00 -2.63839e+00 -2.58025e+00 -2.69653e+00
8.35200e+04 2.08000e+02 -2.60232e+00 -2.20301e+00 -3.00163e+00 -2.63535e+00 -2.57664e+00 -2.69405e+00
8.38400e+04 2.09000e+02 -2.40341e+00 -2.11160e+00 -2.69522e+00 -2.63144e+00 -2.57232e+00 -2.69056e+00
8.41600e+04 2.10000e+02 -2.30353e+00 -2.04839e+00 -2.55867e+00 -2.62668e+00 -2.56730e+00 -2.68606e+00
8.44800e+04 2.11000e+02 -2.48340e+00 -2.18245e+00 -2.78435e+00 -2.62111e+00 -2.56164e+00 -2.68058e+00
8.48000e+04 2.12000e+02 -2.41081e+00 -2.23911e+00 -2.58252e+00 -2.61478e+00 -2.55537e+00 -2.67418e+00
8.51200e+04 2.12000e+02 -2.41081e+00 -2.23911e+00 -2.58252e+00 -2.60773e+00 -2.54855e+00 -2.66691e+00
8.54400e+04 2.13000e+02 -2.39847e+00 -2.20253e+00 -2.59442e+00 -2.60006e+00 -2.54124e+00 -2.65888e+00
8.57600e+04 2.14000e+02 -2.52445e+00 -2.31427e+00 -2.73463e+00 -2.59183e+00 -2.53347e+00 -2.65019e+00
8.60800e+04 2.15000e+02 -2.42599e+00 -2.22877e+00 -2.62322e+00 -2.58314e+00 -2.52530e+00 -2.64099e+00
8.64000e+04 2.16000e+02 -2.46001e+00 -2.26240e+00 -2.65762e+00 -2.57410e+00 -2.51675e+00 -2.63145e+00
8.67200e+04 2.16000e+02 -2.46001e+00 -2.26240e+00 -2.65762e+00 -2.56481e+00 -2.50786e+00 -2.62176e+00
8.70400e+04 2.17000e+02 -2.27930e+00 -1.95201e+00 -2.60659e+00 -2.55539e+00 -2.49863e+00 -2.61214e+00
8.73600e+04 2.18000e+02 -2.45487e+00 -2.13052e+00 -2.77921e+00 -2.54594e+00 -2.48907e+00 -2.60281e+00
8.76800e+04 2.19000e+02 -2.54313e+00 -2.41512e+00 -2.67114e+00 -2.53659e+00 -2.47919e+00 -2.59399e+00
8.80000e+04 2.20000e+02 -2.27945e+00 -2.04498e+00 -2.51391e+00 -2.52742e+00 -2.46900e+00 -2.58585e+00
8.83200e+04 2.20000e+02 -2.27945e+00 -2.04498e+00 -2.51391e+00 -2.51853e+00 -2.45855e+00 -2.57852e+00
8.86400e+04 2.21000e+02 -2.40088e+00 -2.08872e+00 -2.71304e+00 -2.51000e+00 -2.44792e+00 -2.57208e+00
8.89600e+04 2.22000e+02 -2.49688e+00 -2.37458e+00 -2.61917e+00 -2.50190e+00 -2.43726e+00 -2.56654e+00
8.92800e+04 2.23000e+02 -2.67847e+00 -2.45249e+00 -2.90446e+00 -2.49426e+00 -2.42672e+00 -2.56181e+00
8.96000e+04 2.24000e+02 -2.42316e+00 -2.11236e+00 -2.73396e+00 -2.48714e+00 -2.41649e+00 -2.55780e+00
8.99200e+04 2.24000e+02 -2.42316e+00 -2.11236e+00 -2.73396e+00 -2.48055e+00 -2.40674e+00 -2.55436e+00
9.02400e+04 2.25000e+02 -2.35425e+00 -2.13031e+00 -2.57819e+00 -2.47450e+00 -2.39765e+00 -2.55134e+00
9.05600e+04 2.26000e+02 -2.50962e+00 -2.22426e+00 -2.79498e+00 -2.46897e+00 -2.38934e+00 -2.54859e+00
9.08800e+04 2.27000e+02 -2.47808e+00 -2.18839e+00 -2.76777e+00 -2.46395e+00 -2.38190e+00 -2.54599e+00
9.12000e+04 2.28000e+02 -2.41662e+00 -2.25275e+00 -2.58050e+00 -2.45941e+00 -2.37537e+00 -2.54345e+00
9.15200e+04 2.28000e+02 -2.41662e+00 -2.25275e+00 -2.58050e+00 -2.45534e+00 -2.36977e+00 -2.54090e+00
9.18400e+04 2.29000e+02 -2.43583e+00 -2.25969e+00 -2.61196e+00 -2.45171e+00 -2.36510e+00 -2.53832e+00
9.21600e+04 2.30000e+02 -2.44810e+00 -2.14288e+00 -2.75333e+00 -2.44850e+00 -2.36132e+00 -2.53569e+00
9.24800e+04 2.31000e+02 -2.40973e+00 -2.11838e+00 -2.70109e+00 -2.44570e+00 -2.35838e+00 -2.53303e+00
9.28000e+04 2.32000e+02 -2.32281e+00 -2.11375e+00 -2.53188e+00 -2.44331e+00 -2.35624e+00 -2.53038e+00
9.31200e+04 2.32000e+02 -2.32281e+00 -2.11375e+00 -2.53188e+00 -2.44131e+00 -2.35484e+00 -2.52779e+00
9.34400e+04 2.33000e+02 -2.39529e+00 -1.96417e+00 -2.82641e+00 -2.43971e+00 -2.35409e+00 -2.52533e+00
9.37600e+04 2.34000e+02 -2.52896e+00 -2.29825e+00 -2.75968e+00 -2.43848e+00 -2.35392e+00 -2.52305e+00
9.40800e+04 2.35000e+02 -2.32751e+00 -2.00920e+00 -2.64582e+00 -2.43762e+00 -2.35425e+00 -2.52099e+00
9.44000e+04 2.36000e+02 -2.56799e+00 -2.14607e+00 -2.98991e+00 -2.43710e+00 -2.35500e+00 -2.51920e+00
9.47200e+04 2.36000e+02 -2.56799e+00 -2.14607e+00 -2.98991e+00 -2.43689e+00 -2.35611e+00 -2.51767e+00
9.50400e+04 2.37000e+02 -2.41483e+00 -2.25658e+00 -2.57307e+00 -2.43695e+00 -2.35754e+00 -2.51635e+00
9.53600e+04 2.38000e+02 -2.52330e+00 -2.41345e+00 -2.63316e+00 -2.43723e+00 -2.35927e+00 -2.51519e+00
9.56800e+04 2.39000e+02 -2.56660e+00 -2.44000e+00 -2.69321e+00 -2.43767e+00 -2.36126e+00 -2.51408e+00
9.60000e+04 2.40000e+02 -2.67241e+00 -2.27663e+00 -3.06819e+00 -2.43822e+00 -2.36350e+00 -2.51294e+00
9.63200e+04 2.40000e+02 -2.67241e+00 -2.27663e+00 -3.06819e+00 -2.43881e+00 -2.36595e+00 -2.51166e+00
9.66400e+04 2.41000e+02 -2.48756e+00 -2.35060e+00 -2.62452e+00 -2.43938e+00 -2.36857e+00 -2.51020e+00
9.69600e+04 2.42000e+02 -2.54739e+00 -2.19897e+00 -2.89580e+00 -2.43990e+00 -2.37126e+00 -2.50854e+00
9.72800e+04 2.43000e+02 -2.27878e+00 -2.08922e+00 -2.46834e+00 -2.44033e+00 -2.37393e+00 -2.50673e+00
9.76000e+04 2.44000e+02 -2.57176e+00 -2.35979e+00 -2.78373e+00 -2.44064e+00 -2.37645e+00 -2.50483e+00
9.79200e+04 2.44000e+02 -2.57176e+00 -2.35979e+00 -2.78373e+00 -2.44085e+00 -2.37873e+00 -2.50297e+00
9.82400e+04 2.45000e+02 -2.55615e+00 -2.37583e+00 -2.73648e+00 -2.44098e+00 -2.38068e+00 -2.50128e+00
9.85600e+04 2.46000e+02 -2.27906e+00 -2.05376e+00 -2.50435e+00 -2.44107e+00 -2.38227e+00 -2.49986e+00
9.88800e+04 2.47000e+02 -2.35631e+00 -2.11776e+00 -2.59486e+00 -2.44117e+00 -2.38357e+00 -2.49878e+00
9.92000e+04 2.48000e+02 -2.49094e+00 -2.18902e+00 -2.79287e+00 -2.44137e+00 -2.38467e+00 -2.49806e+00
9.95200e+04 2.48000e+02 -2.49094e+00 -2.18902e+00 -2.79287e+00 -2.44171e+00 -2.38573e+00 -2.49769e+00
9.98400e+04 2.49000e+02 -2.55606e+00 -2.38435e+00 -2.72777e+00 -2.44227e+00 -2.38691e+00 -2.49762e+00
1.00160e+05 2.50000e+02 -2.28308e+00 -2.00628e+00 -2.55987e+00 -2.44309e+00 -2.38835e+00 -2.49783e+00
1.00480e+05 2.51000e+02 -2.53704e+00 -2.10667e+00 -2.96741e+00 -2.44421e+00 -2.39017e+00 -2.49825e+00
1.00800e+05 2.52000e+02 -2.68193e+00 -2.40781e+00 -2.95606e+00 -2.44563e+00 -2.39240e+00 -2.49886e+00
1.01120e+05 2.52000e+02 -2.68193e+00 -2.40781e+00 -2.95606e+00 -2.44733e+00 -2.39502e+00 -2.49964e+00
1.01440e+05 2.53000e+02 -2.33238e+00 -2.18958e+00 -2.47518e+00 -2.44928e+00 -2.39798e+00 -2.50057e+00
1.01760e+05 2.54000e+02 -2.23842e+00 -1.89623e+00 -2.58061e+00 -2.45140e+00 -2.40117e+00 -2.50163e+00
1.02080e+05 2.55000e+02 -2.55029e+00 -2.16709e+00 -2.93349e+00 -2.45363e+00 -2.40446e+00 -2.50280e+00
1.02400e+05 2.56000e+02 -2.13119e+00 -1.82373e+00 -2.43865e+00 -2.45588e+00 -2.40775e+00 -2.50402e+00
1.02720e+05 2.56000e+02 -2.13119e+00 -1.82373e+00 -2.43865e+00 -2.45807e+00 -2.41092e+00 -2.50521e+00
1.03040e+05 2.57000e+02 -2.29617e+00 -2.04760e+00 -2.54473e+00 -2.46013e+00 -2.41394e+00 -2.50631e+00
1.03360e+05 2.58000e+02 -1.96368e+00 -1.64889e+00 -2.27846e+00 -2.46199e+00 -2.41678e+00 -2.50721e+00
1.03680e+05 2.59000e+02 -2.45469e+00 -2.09774e+00 -2.81164e+00 -2.46362e+00 -2.41944e+00 -2.50780e+00
1.04000e+05 2.60000e+02 -2.43066e+00 -2.11026e+00 -2.75106e+00 -2.46497e+00 -2.42196e+00 -2.50798e+00
1.04320e+05 2.60000e+02 -2.43066e+00 -2.11026e+00 -2.75106e+00 -2.46604e+00 -2.42439e+00 -2.50768e+00
1.04640e+05 2.61000e+02 -2.00051e+00 -1.79557e+00 -2.20545e+00 -2.46678e+00 -2.42676e+00 -2.50681e+00
1.04960e+05 2.62000e+02 -2.37342e+00 -1.96299e+00 -2.78385e+00 -2.46720e+00 -2.42911e+00 -2.50530e+00
1.05280e+05 2.63000e+02 -2.34894e+00 -2.09324e+00 -2.60464e+00 -2.46726e+00 -2.43142e+00 -2.50309e+00
1.05600e+05 2.64000e+02 -2.31567e+00 -2.05345e+00 -2.57789e+00 -2.46691e+00 -2.43366e+00 -2.50017e+00
1.05920e+05 2.64000e+02 -2.31567e+00 -2.05345e+00 -2.57789e+00 -2.46611e+00 -2.43570e+00 -2.49652e+00
1.06240e+05 2.65000e+02 -2.09914e+00 -1.69637e+00 -2.50192e+00 -2.46479e+00 -2.43738e+00 -2.49220e+00
1.06560e+05 2.66000e+02 -2.23406e+00 -1.91997e+00 -2.54815e+00 -2.46289e+00 -2.43842e+00 -2.48737e+00
1.06880e+05 2.67000e+02 -2.19178e+00 -1.91003e+00 -2.47354e+00 -2.46035e+00 -2.43839e+00 -2.48231e+00
1.07200e+05 2.68000e+02 -2.27481e+00 -2.01269e+00 -2.53694e+00 -2.45712e+00 -2.43674e+00 -2.47750e+00
1.07520e+05 2.68000e+02 -2.27481e+00 -2.01269e+00 -2.53694e+00 -2.45316e+00 -2.43287e+00 -2.47345e+00
1.07840e+05 2.69000e+02 -2.32244e+00 -2.07646e+00 -2.56842e+00 -2.44847e+00 -2.42653e+00 -2.47040e+00
1.08160e+05 2.70000e+02 -2.32767e+00 -2.05834e+00 -2.59700e+00 -2.44306e+00 -2.41795e+00 -2.46817e+00
1.08480e+05 2.71000e+02 -2.37434e+00 -2.19723e+00 -2.55144e+00 -2.43695e+00 -2.40760e+00 -2.46630e+00
1.08800e+05 2.72000e+02 -2.35184e+00 -2.08335e+00 -2.62033e+00 -2.43022e+00 -2.39597e+00 -2.46447e+00
1.09120e+05 2.72000e+02 -2.35184e+00 -2.08335e+00 -2.62033e+00 -2.42291e+00 -2.38343e+00 -2.46240e+00
1.09440e+05 2.73000e+02 -2.17799e+00 -1.96078e+00 -2.39521e+00 -2.41513e+00 -2.37026e+00 -2.46000e+00
1.09760e+05 2.74000e+02 -2.31140e+00 -2.06573e+00 -2.55708e+00 -2.40694e+00 -2.35670e+00 -2.45718e+00
1.10080e+05 2.75000e+02 -2.43120e+00 -2.22682e+00 -2.63558e+00 -2.39845e+00 -2.34296e+00 -2.45393e+00
1.10400e+05 2.76000e+02 -2.29883e+00 -2.02824e+00 -2.56942e+00 -2.38975e+00 -2.32923e+00 -2.45026e+00
1.10720e+05 2.76000e+02 -2.29883e+00 -2.02824e+00 -2.56942e+00 -2.38094e+00 -2.31571e+00 -2.44618e+00
1.11040e+05 2.77000e+02 -2.46682e+00 -2.27646e+00 -2.65718e+00 -2.37215e+00 -2.30260e+00 -2.44170e+00
1.11360e+05 2.78000e+02 -2.01541e+00 -1.80710e+00 -2.22372e+00 -2.36347e+00 -2.29009e+00 -2.43685e+00
1.11680e+05 2.79000e+02 -2.22777e+00 -1.86417e+00 -2.59137e+00 -2.35501e+00 -2.27835e+00 -2.43168e+00
1.12000e+05 2.80000e+02 -2.00770e+00 -1.78713e+00 -2.22828e+00 -2.34689e+00 -2.26752e+00 -2.42627e+00
1.12320e+05 2.80000e+02 -2.00770e+00 -1.78713e+00 -2.22828e+00 -2.33920e+00 -2.25771e+00 -2.42068e+00
1.12640e+05 2.81000e+02 -2.03754e+00 -1.78354e+00 -2.29155e+00 -2.33202e+00 -2.24900e+00 -2.41503e+00
1.12960e+05 2.82000e+02 -2.42907e+00 -2.02368e+00 -2.83446e+00 -2.32542e+00 -2.24141e+00 -2.40944e+00
1.13280e+05 2.83000e+02 -2.32084e+00 -2.19036e+00 -2.45131e+00 -2.31947e+00 -2.23492e+00 -2.40403e+00
1.13600e+05 2.84000e+02 -2.12272e+00 -1.78931e+00 -2.45614e+00 -2.31420e+00 -2.22949e+00 -2.39891e+00
1.13920e+05 2.84000e+02 -2.12272e+00 -1.78931e+00 -2.45614e+00 -2.30961e+00 -2.22503e+00 -2.39420e+00
1.14240e+05 2.85000e+02 -2.05887e+00 -1.74134e+00 -2.37640e+00 -2.30569e+00 -2.22144e+00 -2.38995e+00
1.14560e+05 2.86000e+02 -2.19934e+00 -1.79046e+00 -2.60822e+00 -2.30239e+00 -2.21857e+00 -2.38620e+00
1.14880e+05 2.87000e+02 -2.32219e+00 -2.10962e+00 -2.53475e+00 -2.29960e+00 -2.21627e+00 -2.38294e+00
1.15200e+05 2.88000e+02 -2.32979e+00 -2.14814e+00 -2.51145e+00 -2.29724e+00 -2.21438e+00 -2.38011e+00
1.15520e+05 2.88000e+02 -2.32979e+00 -2.14814e+00 -2.51145e+00 -2.29518e+00 -2.21274e+00 -2.37763e+00
1.15840e+05 2.89000e+02 -2.20402e+00 -1.99916e+00 -2.40888e+00 -2.29330e+00 -2.21121e+00 -2.37538e+00
1.16160e+05 2.90000e+02 -2.10244e+00 -1.88638e+00 -2.31850e+00 -2.29146e+00 -2.20966e+00 -2.37326e+00
1.16480e+05 2.91000e+02 -2.25441e+00 -2.08099e+00 -2.42782e+00 -2.28957e+00 -2.20799e+00 -2.37114e+00
1.16800e+05 2.92000e+02 -2.20200e+00 -1.81170e+00 -2.59229e+00 -2.28752e+00 -2.20612e+00 -2.36892e+00
1.17120e+05 2.92000e+02 -2.20200e+00 -1.81170e+00 -2.59229e+00 -2.28525e+00 -2.20396e+00 -2.36654e+00
1.17440e+05 2.93000e+02 -2.11545e+00 -1.86932e+00 -2.36157e+00 -2.28272e+00 -2.20148e+00 -2.36396e+00
1.17760e+05 2.94000e+02 -2.08168e+00 -1.93709e+00 -2.22627e+00 -2.27991e+00 -2.19862e+00 -2.36119e+00
1.18080e+05 2.95000e+02 -2.12132e+00 -1.88059e+00 -2.36204e+00 -2.27682e+00 -2.19539e+00 -2.35825e+00
1.18400e+05 2.96000e+02 -1.96558e+00 -1.74881e+00 -2.18235e+00 -2.27349e+00 -2.19179e+00 -2.35519e+00
1.18720e+05 2.96000e+02 -1.96558e+00 -1.74881e+00 -2.18235e+00 -2.26996e+00 -2.18787e+00 -2.35204e+00
1.19040e+05 2.97000e+02 -2.02342e+00 -1.78977e+00 -2.25706e+00 -2.26628e+00 -2.18371e+00 -2.34884e+00
1.19360e+05 2.98000e+02 -2.17068e+00 -1.84193e+00 -2.49943e+00 -2.26251e+00 -2.17942e+00 -2.34560e+00
1.19680e+05 2.99000e+02 -2.19711e+00 -1.90634e+00 -2.48787e+00 -2.25871e+00 -2.17511e+00 -2.34230e+00
1.20000e+05 3.00000e+02 -2.05826e+00 -1.84207e+00 -2.27445e+00 -2.25491e+00 -2.17091e+00 -2.33891e+00
1.20320e+05 3.00000e+02 -2.05826e+00 -1.84207e+00 -2.27445e+00 -2.25115e+00 -2.16690e+00 -2.33539e+00
1.20640e+05 3.01000e+02 -1.98433e+00 -1.61225e+00 -2.35640e+00 -2.24742e+00 -2.16314e+00 -2.33170e+00
1.20960e+05 3.02000e+02 -2.41402e+00 -2.20240e+00 -2.62563e+00 -2.24372e+00 -2.15967e+00 -2.32778e+00
1.21280e+05 3.03000e+02 -2.10810e+00 -1.73122e+00 -2.48498e+00 -2.24002e+00 -2.15647e+00 -2.32358e+00
1.21600e+05 3.04000e+02 -2.44736e+00 -2.23494e+00 -2.65978e+00 -2.23628e+00 -2.15348e+00 -2.31908e+00
1.21920e+05 3.04000e+02 -2.44736e+00 -2.23494e+00 -2.65978e+00 -2.23243e+00 -2.15065e+00 -2.31422e+00
1.22240e+05 3.05000e+02 -2.31004e+00 -2.09130e+00 -2.52877e+00 -2.22844e+00 -2.14789e+00 -2.30900e+00
1.22560e+05 3.06000e+02 -2.17621e+00 -2.08011e+00 -2.27232e+00 -2.22426e+00 -2.14514e+00 -2.30338e+00
1.22880e+05 3.07000e+02 -2.15569e+00 -1.85608e+00 -2.45529e+00 -2.21985e+00 -2.14232e+00 -2.29738e+00
1.23200e+05 3.08000e+02 -2.26859e+00 -1.99986e+00 -2.53732e+00 -2.21521e+00 -2.13942e+00 -2.29100e+00
1.23520e+05 3.08000e+02 -2.26859e+00 -1.99986e+00 -2.53732e+00 -2.21035e+00 -2.13641e+00 -2.28429e+00
1.23840e+05 3.09000e+02 -2.12472e+00 -1.78804e+00 -2.46141e+00 -2.20531e+00 -2.13335e+00 -2.27727e+00
1.24160e+05 3.10000e+02 -2.12095e+00 -1.84640e+00 -2.39550e+00 -2.20016e+00 -2.13029e+00 -2.27002e+00
1.24480e+05 3.11000e+02 -2.22807e+00 -2.07296e+00 -2.38317e+00 -2.19499e+00 -2.12735e+00 -2.26263e+00
1.24800e+05 3.12000e+02 -2.33569e+00 -2.20323e+00 -2.46814e+00 -2.18994e+00 -2.12466e+00 -2.25523e+00
1.25120e+05 3.12000e+02 -2.33569e+00 -2.20323e+00 -2.46814e+00 -2.18513e+00 -2.12233e+00 -2.24792e+00
1.25440e+05 3.13000e+02 -2.23975e+00 -2.09362e+00 -2.38589e+00 -2.18067e+00 -2.12049e+00 -2.24086e+00
1.25760e+05 3.14000e+02 -2.09196e+00 -1.78859e+00 -2.39532e+00 -2.17671e+00 -2.11921e+00 -2.23420e+00
1.26080e+05 3.15000e+02 -2.27895e+00 -1.96821e+00 -2.58969e+00 -2.17332e+00 -2.11854e+00 -2.22810e+00
1.26400e+05 3.16000e+02 -2.59586e+00 -2.16823e+00 -3.02349e+00 -2.17059e+00 -2.11843e+00 -2.22274e+00
1.26720e+05 3.16000e+02 -2.59586e+00 -2.16823e+00 -3.02349e+00 -2.16855e+00 -2.11880e+00 -2.21829e+00
1.27040e+05 3.17000e+02 -2.16907e+00 -1.95363e+00 -2.38451e+00 -2.16721e+00 -2.11948e+00 -2.21494e+00
1.27360e+05 3.18000e+02 -2.30547e+00 -1.97039e+00 -2.64055e+00 -2.16656e+00 -2.12026e+00 -2.21285e+00
1.27680e+05 3.19000e+02 -2.16413e+00 -1.96922e+00 -2.35905e+00 -2.16655e+00 -2.12098e+00 -2.21212e+00
1.28000e+05 3.20000e+02 -1.89639e+00 -1.69974e+00 -2.09304e+00 -2.16712e+00 -2.12148e+00 -2.21276e+00
1.28320e+05 3.20000e+02 -1.89639e+00 -1.69974e+00 -2.09304e+00 -2.16822e+00 -2.12174e+00 -2.21471e+00
1.28640e+05 3.21000e+02 -2.05566e+00 -1.76874e+00 -2.34259e+00 -2.16977e+00 -2.12178e+00 -2.21776e+00
1.28960e+05 3.22000e+02 -2.12318e+00 -2.01219e+00 -2.23417e+00 -2.17172e+00 -2.12174e+00 -2.22170e+00
1.29280e+05 3.23000e+02 -2.16734e+00 -1.81089e+00 -2.52378e+00 -2.17401e+00 -2.12176e+00 -2.22626e+00
1.29600e+05 3.24000e+02 -2.16909e+00 -1.91887e+00 -2.41931e+00 -2.17659e+00 -2.12199e+00 -2.23120e+00
1.29920e+05 3.24000e+02 -2.16909e+00 -1.91887e+00 -2.41931e+00 -2.17945e+00 -2.12258e+00 -2.23631e+00
1.30240e+05 3.25000e+02 -1.75309e+00 -1.50279e+00 -2.00339e+00 -2.18252e+00 -2.12362e+00 -2.24142e+00
1.30560e+05 3.26000e+02 -2.05480e+00 -1.76037e+00 -2.34922e+00 -2.18577e+00 -2.12514e+00 -2.24641e+00
1.30880e+05 3.27000e+02 -1.92272e+00 -1.66987e+00 -2.17557e+00 -2.18914e+00 -2.12711e+00 -2.25117e+00
1.31200e+05 3.28000e+02 -2.15022e+00 -1.81508e+00 -2.48536e+00 -2.19254e+00 -2.12945e+00 -2.25563e+00
1.31520e+05 3.28000e+02 -2.15022e+00 -1.81508e+00 -2.48536e+00 -2.19587e+00 -2.13198e+00 -2.25977e+00
1.31840e+05 3.29000e+02 -1.84297e+00 -1.53844e+00 -2.14749e+00 -2.19903e+00 -2.13451e+00 -2.26355e+00
1.32160e+05 3.30000e+02 -2.42666e+00 -1.72669e+00 -3.12662e+00 -2.20188e+00 -2.13679e+00 -2.26697e+00
1.32480e+05 3.31000e+02 -2.10446e+00 -1.87641e+00 -2.33251e+00 -2.20429e+00 -2.13856e+00 -2.27002e+00
1.32800e+05 3.32000e+02 -2.01999e+00 -1.93812e+00 -2.10187e+00 -2.20614e+00 -2.13959e+00 -2.27270e+00
1.33120e+05 3.32000e+02 -2.01999e+00 -1.93812e+00 -2.10187e+00 -2.20730e+00 -2.13964e+00 -2.27497e+00
1.33440e+05 3.33000e+02 -1.99006e+00 -1.73400e+00 -2.24611e+00 -2.20767e+00 -2.13853e+00 -2.27680e+00
1.33760e+05 3.34000e+02 -2.22413e+00 -2.04251e+00 -2.40575e+00 -2.20715e+00 -2.13613e+00 -2.27816e+00
1.34080e+05 3.35000e+02 -2.15519e+00 -1.88895e+00 -2.42142e+00 -2.20567e+00 -2.13236e+00 -2.27899e+00
1.34400e+05 3.36000e+02 -2.06162e+00 -1.82249e+00 -2.30076e+00 -2.20323e+00 -2.12721e+00 -2.27925e+00
1.34720e+05 3.36000e+02 -2.06162e+00 -1.82249e+00 -2.30076e+00 -2.19981e+00 -2.12071e+00 -2.27892e+00
1.35040e+05 3.37000e+02 -1.89046e+00 -1.71711e+00 -2.06381e+00 -2.19548e+00 -2.11297e+00 -2.27799e+00
1.35360e+05 3.38000e+02 -2.23439e+00 -2.04980e+00 -2.41898e+00 -2.19031e+00 -2.10415e+00 -2.27648e+00
1.35680e+05 3.39000e+02 -2.12405e+00 -1.88602e+00 -2.36208e+00 -2.18444e+00 -2.09446e+00 -2.27442e+00
1.36000e+05 3.40000e+02 -2.03262e+00 -1.78781e+00 -2.27742e+00 -2.17800e+00 -2.08416e+00 -2.27183e+00
1.36320e+05 3.40000e+02 -2.03262e+00 -1.78781e+00 -2.27742e+00 -2.17114e+00 -2.07353e+00 -2.26876e+00
1.36640e+05 3.41000e+02 -1.95081e+00 -1.75303e+00 -2.14859e+00 -2.16405e+00 -2.06287e+00 -2.26522e+00
1.36960e+05 3.42000e+02 -2.11081e+00 -1.86673e+00 -2.35490e+00 -2.15687e+00 -2.05247e+00 -2.26127e+00
1.37280e+05 3.43000e+02 -1.80089e+00 -1.46558e+00 -2.13621e+00 -2.14976e+00 -2.04259e+00 -2.25692e+00
1.37600e+05 3.44000e+02 -2.51453e+00 -1.78723e+00 -3.24184e+00 -2.14284e+00 -2.03349e+00 -2.25220e+00
1.37920e+05 3.44000e+02 -2.51453e+00 -1.78723e+00 -3.24184e+00 -2.13624e+00 -2.02534e+00 -2.24713e+00
1.38240e+05 3.45000e+02 -1.99499e+00 -1.75648e+00 -2.23350e+00 -2.13003e+00 -2.01830e+00 -2.24176e+00
1.38560e+05 3.46000e+02 -2.25786e+00 -1.91160e+00 -2.60413e+00 -2.12427e+00 -2.01243e+00 -2.23612e+00
1.38880e+05 3.47000e+02 -2.10746e+00 -1.87453e+00 -2.34038e+00 -2.11901e+00 -2.00776e+00 -2.23026e+00
1.39200e+05 3.48000e+02 -1.87765e+00 -1.63488e+00 -2.12042e+00 -2.11423e+00 -2.00424e+00 -2.22422e+00
1.39520e+05 3.48000e+02 -1.87765e+00 -1.63488e+00 -2.12042e+00 -2.10994e+00 -2.00178e+00 -2.21810e+00
1.39840e+05 3.49000e+02 -2.15017e+00 -1.89933e+00 -2.40101e+00 -2.10610e+00 -2.00023e+00 -2.21197e+00
1.40160e+05 3.50000e+02 -2.04843e+00 -1.89011e+00 -2.20674e+00 -2.10268e+00 -1.99943e+00 -2.20593e+00
1.40480e+05 3.51000e+02 -1.92869e+00 -1.58781e+00 -2.26958e+00 -2.09963e+00 -1.99919e+00 -2.20007e+00
1.40800e+05 3.52000e+02 -1.83988e+00 -1.66470e+00 -2.01507e+00 -2.09693e+00 -1.99936e+00 -2.19449e+00
1.41120e+05 3.52000e+02 -1.83988e+00 -1.66470e+00 -2.01507e+00 -2.09455e+00 -1.99978e+00 -2.18932e+00
1.41440e+05 3.53000e+02 -1.97808e+00 -1.90480e+00 -2.05137e+00 -2.09247e+00 -2.00031e+00 -2.18463e+00
1.41760e+05 3.54000e+02 -2.16598e+00 -1.92442e+00 -2.40754e+00 -2.09069e+00 -2.00087e+00 -2.18051e+00
1.42080e+05 3.55000e+02 -1.87299e+00 -1.55296e+00 -2.19301e+00 -2.08919e+00 -2.00136e+00 -2.17702e+00
1.42400e+05 3.56000e+02 -1.98650e+00 -1.89350e+00 -2.07951e+00 -2.08795e+00 -2.00171e+00 -2.17419e+00
1.42720e+05 3.56000e+02 -1.98650e+00 -1.89350e+00 -2.07951e+00 -2.08697e+00 -2.00188e+00 -2.17205e+00
1.43040e+05 3.57000e+02 -2.01889e+00 -1.76571e+00 -2.27208e+00 -2.08618e+00 -2.00181e+00 -2.17056e+00
1.43360e+05 3.58000e+02 -1.96699e+00 -1.65713e+00 -2.27685e+00 -2.08555e+00 -2.00144e+00 -2.16966e+00
1.43680e+05 3.59000e+02 -2.00544e+00 -1.86302e+00 -2.14786e+00 -2.08501e+00 -2.00077e+00 -2.16925e+00
1.44000e+05 3.60000e+02 -2.00136e+00 -1.74300e+00 -2.25971e+00 -2.08447e+00 -1.99976e+00 -2.16918e+00
1.44320e+05 3.60000e+02 -2.00136e+00 -1.74300e+00 -2.25971e+00 -2.08386e+00 -1.99843e+00 -2.16929e+00
1.44640e+05 3.61000e+02 -1.82259e+00 -1.67199e+00 -1.97318e+00 -2.08309e+00 -1.99678e+00 -2.16939e+00
1.44960e+05 3.62000e+02 -2.06406e+00 -1.78496e+00 -2.34316e+00 -2.08208e+00 -1.99483e+00 -2.16933e+00
1.45280e+05 3.63000e+02 -2.08389e+00 -1.86061e+00 -2.30717e+00 -2.08077e+00 -1.99261e+00 -2.16894e+00
1.45600e+05 3.64000e+02 -2.17281e+00 -1.69399e+00 -2.65162e+00 -2.07911e+00 -1.99014e+00 -2.16808e+00
1.45920e+05 3.64000e+02 -2.17281e+00 -1.69399e+00 -2.65162e+00 -2.07707e+00 -1.98745e+00 -2.16669e+00
1.46240e+05 3.65000e+02 -2.10711e+00 -1.71573e+00 -2.49848e+00 -2.07463e+00 -1.98456e+00 -2.16471e+00
1.46560e+05 3.66000e+02 -2.18805e+00 -1.94963e+00 -2.42647e+00 -2.07180e+00 -1.98150e+00 -2.16211e+00
1.46880e+05 3.67000e+02 -2.18853e+00 -1.90013e+00 -2.47693e+00 -2.06860e+00 -1.97830e+00 -2.15890e+00
1.47200e+05 3.68000e+02 -2.00592e+00 -1.64495e+00 -2.36689e+00 -2.06506e+00 -1.97499e+00 -2.15512e+00
1.47520e+05 3.68000e+02 -2.00592e+00 -1.64495e+00 -2.36689e+00 -2.06122e+00 -1.97165e+00 -2.15080e+00
1.47840e+05 3.69000e+02 -1.93117e+00 -1.71737e+00 -2.14496e+00 -2.05716e+00 -1.96834e+00 -2.14598e+00
1.48160e+05 3.70000e+02 -2.16793e+00 -1.89919e+00 -2.43667e+00 -2.05294e+00 -1.96516e+00 -2.14071e+00
1.48480e+05 3.71000e+02 -1.88403e+00 -1.77821e+00 -1.98986e+00 -2.04866e+00 -1.96225e+00 -2.13506e+00
1.48800e+05 3.72000e+02 -2.14480e+00 -1.96204e+00 -2.32756e+00 -2.04441e+00 -1.95972e+00 -2.12911e+00
1.49120e+05 3.72000e+02 -2.14480e+00 -1.96204e+00 -2.32756e+00 -2.04032e+00 -1.95770e+00 -2.12295e+00
1.49440e+05 3.73000e+02 -1.98100e+00 -1.57339e+00 -2.38861e+00 -2.03651e+00 -1.95631e+00 -2.11670e+00
1.49760e+05 3.74000e+02 -1.87147e+00 -1.76725e+00 -1.97569e+00 -2.03308e+00 -1.95566e+00 -2.11050e+00
1.50080e+05 3.75000e+02 -1.72628e+00 -1.55186e+00 -1.90069e+00 -2.03014e+00 -1.95581e+00 -2.10447e+00
1.50400e+05 3.76000e+02 -2.05447e+00 -1.77832e+00 -2.33062e+00 -2.02776e+00 -1.95679e+00 -2.09873e+00
1.50720e+05 3.76000e+02 -2.05447e+00 -1.77832e+00 -2.33062e+00 -2.02601e+00 -1.95860e+00 -2.09342e+00
1.51040e+05 3.77000e+02 -2.11114e+00 -1.89425e+00 -2.32803e+00 -2.02490e+00 -1.96118e+00 -2.08861e+00
1.51360e+05 3.78000e+02 -2.00582e+00 -1.79528e+00 -2.21636e+00 -2.02441e+00 -1.96445e+00 -2.08437e+00
1.51680e+05 3.79000e+02 -1.93559e+00 -1.71471e+00 -2.15647e+00 -2.02452e+00 -1.96829e+00 -2.08076e+00
1.52000e+05 3.80000e+02 -2.00348e+00 -1.71616e+00 -2.29080e+00 -2.02514e+00 -1.97252e+00 -2.07776e+00
1.52320e+05 3.80000e+02 -2.00348e+00 -1.71616e+00 -2.29080e+00 -2.02617e+00 -1.97697e+00 -2.07537e+00
1.52640e+05 3.81000e+02 -1.99343e+00 -1.80844e+00 -2.17842e+00 -2.02749e+00 -1.98146e+00 -2.07351e+00
1.52960e+05 3.82000e+02 -2.04399e+00 -1.57078e+00 -2.51719e+00 -2.02894e+00 -1.98581e+00 -2.07208e+00
1.53280e+05 3.83000e+02 -2.15735e+00 -1.81585e+00 -2.49884e+00 -2.03041e+00 -1.98988e+00 -2.07094e+00
1.53600e+05 3.84000e+02 -1.93245e+00 -1.60669e+00 -2.25821e+00 -2.03175e+00 -1.99354e+00 -2.06996e+00
1.53920e+05 3.84000e+02 -1.93245e+00 -1.60669e+00 -2.25821e+00 -2.03284e+00 -1.99671e+00 -2.06897e+00
1.54240e+05 3.85000e+02 -1.74341e+00 -1.58834e+00 -1.89848e+00 -2.03360e+00 -1.99936e+00 -2.06785e+00
1.54560e+05 3.86000e+02 -1.81760e+00 -1.56114e+00 -2.07406e+00 -2.03396e+00 -2.00146e+00 -2.06646e+00
1.54880e+05 3.87000e+02 -2.08862e+00 -1.83581e+00 -2.34143e+00 -2.03389e+00 -2.00302e+00 -2.06476e+00
1.55200e+05 3.88000e+02 -1.84492e+00 -1.51660e+00 -2.17324e+00 -2.03338e+00 -2.00406e+00 -2.06270e+00
1.55520e+05 3.88000e+02 -1.84492e+00 -1.51660e+00 -2.17324e+00 -2.03245e+00 -2.00456e+00 -2.06033e+00
1.55840e+05 3.89000e+02 -1.94804e+00 -1.78410e+00 -2.11197e+00 -2.03114e+00 -2.00452e+00 -2.05776e+00
1.56160e+05 3.90000e+02 -1.83078e+00 -1.44109e+00 -2.22047e+00 -2.02951e+00 -2.00391e+00 -2.05511e+00
1.56480e+05 3.91000e+02 -1.92006e+00 -1.70261e+00 -2.13751e+00 -2.02763e+00 -2.00270e+00 -2.05255e+00
1.56800e+05 3.92000e+02 -1.86615e+00 -1.69902e+00 -2.03327e+00 -2.02554e+00 -2.00087e+00 -2.05021e+00
1.57120e+05 3.92000e+02 -1.86615e+00 -1.69902e+00 -2.03327e+00 -2.02330e+00 -1.99841e+00 -2.04818e+00
1.57440e+05 3.93000e+02 -1.98528e+00 -1.69986e+00 -2.27071e+00 -2.02094e+00 -1.99540e+00 -2.04648e+00
1.57760e+05 3.94000e+02 -1.89691e+00 -1.78121e+00 -2.01261e+00 -2.01847e+00 -1.99188e+00 -2.04506e+00
1.58080e+05 3.95000e+02 -1.74927e+00 -1.51717e+00 -1.98137e+00 -2.01590e+00 -1.98796e+00 -2.04384e+00
1.58400e+05 3.96000e+02 -1.81222e+00 -1.54184e+00 -2.08260e+00 -2.01322e+00 -1.98368e+00 -2.04275e+00
1.58720e+05 3.96000e+02 -1.81222e+00 -1.54184e+00 -2.08260e+00 -2.01041e+00 -1.97911e+00 -2.04171e+00
1.59040e+05 3.97000e+02 -1.92410e+00 -1.63364e+00 -2.21456e+00 -2.00745e+00 -1.97422e+00 -2.04067e+00
1.59360e+05 3.98000e+02 -1.90610e+00 -1.78884e+00 -2.02335e+00 -2.00431e+00 -1.96904e+00 -2.03959e+00
1.59680e+05 3.99000e+02 -2.15332e+00 -2.02469e+00 -2.28194e+00 -2.00099e+00 -1.96353e+00 -2.03845e+00
1.60000e+05 4.00000e+02 -2.01842e+00 -1.82975e+00 -2.20708e+00 -1.99747e+00 -1.95769e+00 -2.03724e+00
1.60320e+05 4.00000e+02 -2.01842e+00 -1.82975e+00 -2.20708e+00 -1.99373e+00 -1.95152e+00 -2.03594e+00
1.60640e+05 4.01000e+02 -1.74948e+00 -1.52046e+00 -1.97851e+00 -1.98978e+00 -1.94504e+00 -2.03453e+00
1.60960e+05 4.02000e+02 -1.74464e+00 -1.41164e+00 -2.07764e+00 -1.98563e+00 -1.93828e+00 -2.03298e+00
1.61280e+05 4.03000e+02 -1.72742e+00 -1.60650e+00 -1.84834e+00 -1.98128e+00 -1.93128e+00 -2.03128e+00
1.61600e+05 4.04000e+02 -1.88929e+00 -1.64957e+00 -2.12902e+00 -1.97676e+00 -1.92411e+00 -2.02940e+00
1.61920e+05 4.04000e+02 -1.88929e+00 -1.64957e+00 -2.12902e+00 -1.97209e+00 -1.91685e+00 -2.02733e+00
1.62240e+05 4.05000e+02 -1.95098e+00 -1.71047e+00 -2.19150e+00 -1.96731e+00 -1.90958e+00 -2.02504e+00
1.62560e+05 4.06000e+02 -1.73363e+00 -1.59091e+00 -1.87634e+00 -1.96248e+00 -1.90241e+00 -2.02255e+00
1.62880e+05 4.07000e+02 -1.92828e+00 -1.64409e+00 -2.21246e+00 -1.95766e+00 -1.89545e+00 -2.01986e+00
1.63200e+05 4.08000e+02 -1.88583e+00 -1.62046e+00 -2.15119e+00 -1.95290e+00 -1.88881e+00 -2.01700e+00
1.63520e+05 4.08000e+02 -1.88583e+00 -1.62046e+00 -2.15119e+00 -1.94827e+00 -1.88254e+00 -2.01399e+00
1.63840e+05 4.09000e+02 -1.82582e+00 -1.52810e+00 -2.12355e+00 -1.94379e+00 -1.87672e+00 -2.01086e+00
1.64160e+05 4.10000e+02 -1.62411e+00 -1.38740e+00 -1.86081e+00 -1.93950e+00 -1.87134e+00 -2.00766e+00
1.64480e+05 4.11000e+02 -1.71121e+00 -1.42403e+00 -1.99840e+00 -1.93539e+00 -1.86639e+00 -2.00439e+00
1.64800e+05 4.12000e+02 -2.12673e+00 -1.77636e+00 -2.47710e+00 -1.93147e+00 -1.86185e+00 -2.00109e+00
1.65120e+05 4.12000e+02 -2.12673e+00 -1.77636e+00 -2.47710e+00 -1.92771e+00 -1.85764e+00 -1.99778e+00
1.65440e+05 4.13000e+02 -1.73282e+00 -1.53631e+00 -1.92932e+00 -1.92408e+00 -1.85371e+00 -1.99446e+00
1.65760e+05 4.14000e+02 -1.98022e+00 -1.67247e+00 -2.28796e+00 -1.92056e+00 -1.84998e+00 -1.99114e+00
1.66080e+05 4.15000e+02 -1.72334e+00 -1.58996e+00 -1.85673e+00 -1.91710e+00 -1.84637e+00 -1.98783e+00
1.66400e+05 4.16000e+02 -1.79706e+00 -1.51632e+00 -2.07779e+00 -1.91368e+00 -1.84284e+00 -1.98452e+00
1.66720e+05 4.16000e+02 -1.79706e+00 -1.51632e+00 -2.07779e+00 -1.91027e+00 -1.83932e+00 -1.98122e+00
1.67040e+05 4.17000e+02 -1.80391e+00 -1.61264e+00 -1.99518e+00 -1.90684e+00 -1.83578e+00 -1.97790e+00
1.67360e+05 4.18000e+02 -1.95846e+00 -1.56543e+00 -2.35150e+00 -1.90336e+00 -1.83218e+00 -1.97454e+00
1.67680e+05 4.19000e+02 -2.07581e+00 -1.76469e+00 -2.38694e+00 -1.89983e+00 -1.82851e+00 -1.97114e+00
1.68000e+05 4.20000e+02 -1.83510e+00 -1.63839e+00 -2.03181e+00 -1.89623e+00 -1.82479e+00 -1.96768e+00
1.68320e+05 4.20000e+02 -1.83510e+00 -1.63839e+00 -2.03181e+00 -1.89259e+00 -1.82103e+00 -1.96414e+00
1.68640e+05 4.21000e+02 -1.69684e+00 -1.46151e+00 -1.93216e+00 -1.88891e+00 -1.81728e+00 -1.96053e+00
1.68960e+05 4.22000e+02 -1.89213e+00 -1.62623e+00 -2.15803e+00 -1.88521e+00 -1.81354e+00 -1.95687e+00
1.69280e+05 4.23000e+02 -1.67404e+00 -1.40686e+00 -1.94123e+00 -1.88153e+00 -1.80986e+00 -1.95320e+00
1.69600e+05 4.24000e+02 -2.13029e+00 -1.66162e+00 -2.59897e+00 -1.87791e+00 -1.80625e+00 -1.94957e+00
1.69920e+05 4.24000e+02 -2.13029e+00 -1.66162e+00 -2.59897e+00 -1.87437e+00 -1.80272e+00 -1.94602e+00
1.70240e+05 4.25000e+02 -1.79339e+00 -1.74095e+00 -1.84582e+00 -1.87098e+00 -1.79930e+00 -1.94265e+00
1.70560e+05 4.26000e+02 -2.02259e+00 -1.88575e+00 -2.15944e+00 -1.86777e+00 -1.79602e+00 -1.93951e+00
1.70880e+05 4.27000e+02 -1.84737e+00 -1.64989e+00 -2.04485e+00 -1.86479e+00 -1.79292e+00 -1.93665e+00
1.71200e+05 4.28000e+02 -2.05655e+00 -1.72804e+00 -2.38506e+00 -1.86208e+00 -1.79005e+00 -1.93410e+00
1.71520e+05 4.28000e+02 -2.05655e+00 -1.72804e+00 -2.38506e+00 -1.85966e+00 -1.78745e+00 -1.93188e+00
1.71840e+05 4.29000e+02 -1.85993e+00 -1.60017e+00 -2.11968e+00 -1.85757e+00 -1.78516e+00 -1.92998e+00
1.72160e+05 4.30000e+02 -1.75255e+00 -1.41807e+00 -2.08703e+00 -1.85579e+00 -1.78320e+00 -1.92839e+00
1.72480e+05 4.31000e+02 -2.03021e+00 -1.94338e+00 -2.11705e+00 -1.85435e+00 -1.78162e+00 -1.92708e+00
1.72800e+05 4.32000e+02 -1.69179e+00 -1.53812e+00 -1.84546e+00 -1.85323e+00 -1.78045e+00 -1.92600e+00
1.73120e+05 4.32000e+02 -1.69179e+00 -1.53812e+00 -1.84546e+00 -1.85242e+00 -1.77971e+00 -1.92512e+00
1.73440e+05 4.33000e+02 -1.99568e+00 -1.80158e+00 -2.18979e+00 -1.85192e+00 -1.77943e+00 -1.92441e+00
1.73760e+05 4.34000e+02 -1.78518e+00 -1.49644e+00 -2.07392e+00 -1.85174e+00 -1.77964e+00 -1.92384e+00
1.74080e+05 4.35000e+02 -1.81049e+00 -1.59846e+00 -2.02252e+00 -1.85186e+00 -1.78033e+00 -1.92340e+00
1.74400e+05 4.36000e+02 -1.88152e+00 -1.75054e+00 -2.01250e+00 -1.85229e+00 -1.78148e+00 -1.92311e+00
1.74720e+05 4.36000e+02 -1.88152e+00 -1.75054e+00 -2.01250e+00 -1.85303e+00 -1.78307e+00 -1.92298e+00
1.75040e+05 4.37000e+02 -2.01044e+00 -1.86816e+00 -2.15271e+00 -1.85405e+00 -1.78501e+00 -1.92308e+00
1.75360e+05 4.38000e+02 -1.86433e+00 -1.50977e+00 -2.21889e+00 -1.85534e+00 -1.78723e+00 -1.92344e+00
1.75680e+05 4.39000e+02 -1.93012e+00 -1.76963e+00 -2.09061e+00 -1.85687e+00 -1.78964e+00 -1.92409e+00
1.76000e+05 4.40000e+02 -1.75141e+00 -1.58860e+00 -1.91421e+00 -1.85859e+00 -1.79213e+00 -1.92505e+00
1.76320e+05 4.40000e+02 -1.75141e+00 -1.58860e+00 -1.91421e+00 -1.86046e+00 -1.79461e+00 -1.92632e+00
1.76640e+05 4.41000e+02 -1.72219e+00 -1.56305e+00 -1.88133e+00 -1.86242e+00 -1.79700e+00 -1.92784e+00
1.76960e+05 4.42000e+02 -1.80342e+00 -1.55615e+00 -2.05068e+00 -1.86441e+00 -1.79926e+00 -1.92956e+00
1.77280e+05 4.43000e+02 -1.89169e+00 -1.66536e+00 -2.11802e+00 -1.86637e+00 -1.80133e+00 -1.93140e+00
1.77600e+05 4.44000e+02 -1.77464e+00 -1.56929e+00 -1.98000e+00 -1.86825e+00 -1.80322e+00 -1.93328e+00
1.77920e+05 4.44000e+02 -1.77464e+00 -1.56929e+00 -1.98000e+00 -1.87001e+00 -1.80492e+00 -1.93510e+00
1.78240e+05 4.45000e+02 -1.92725e+00 -1.83751e+00 -2.01700e+00 -1.87162e+00 -1.80644e+00 -1.93680e+00
1.78560e+05 4.46000e+02 -1.84365e+00 -1.69048e+00 -1.99682e+00 -1.87306e+00 -1.80780e+00 -1.93831e+00
1.78880e+05 4.47000e+02 -2.09649e+00 -1.79359e+00 -2.39939e+00 -1.87430e+00 -1.80904e+00 -1.93957e+00
1.79200e+05 4.48000e+02 -1.91182e+00 -1.53023e+00 -2.29340e+00 -1.87534e+00 -1.81016e+00 -1.94052e+00
1.79520e+05 4.48000e+02 -1.91182e+00 -1.53023e+00 -2.29340e+00 -1.87614e+00 -1.81119e+00 -1.94110e+00
1.79840e+05 4.49000e+02 -1.65519e+00 -1.49911e+00 -1.81126e+00 -1.87670e+00 -1.81214e+00 -1.94126e+00
1.80160e+05 4.50000e+02 -1.83951e+00 -1.58857e+00 -2.09046e+00 -1.87701e+00 -1.81306e+00 -1.94095e+00
1.80480e+05 4.51000e+02 -1.71134e+00 -1.40150e+00 -2.02117e+00 -1.87704e+00 -1.81395e+00 -1.94012e+00
1.80800e+05 4.52000e+02 -1.94305e+00 -1.77961e+00 -2.10649e+00 -1.87680e+00 -1.81484e+00 -1.93876e+00
1.81120e+05 4.52000e+02 -1.94305e+00 -1.77961e+00 -2.10649e+00 -1.87630e+00 -1.81574e+00 -1.93685e+00
1.81440e+05 4.53000e+02 -1.54779e+00 -1.28765e+00 -1.80793e+00 -1.87556e+00 -1.81668e+00 -1.93444e+00
1.81760e+05 4.54000e+02 -1.71959e+00 -1.44345e+00 -1.99572e+00 -1.87462e+00 -1.81767e+00 -1.93158e+00
1.82080e+05 4.55000e+02 -1.50167e+00 -1.19364e+00 -1.80971e+00 -1.87353e+00 -1.81873e+00 -1.92833e+00
1.82400e+05 4.56000e+02 -1.88882e+00 -1.62637e+00 -2.15128e+00 -1.87234e+00 -1.81990e+00 -1.92478e+00
1.82720e+05 4.56000e+02 -1.88882e+00 -1.62637e+00 -2.15128e+00 -1.87109e+00 -1.82119e+00 -1.92098e+00
1.83040e+05 4.57000e+02 -1.76532e+00 -1.47976e+00 -2.05089e+00 -1.86981e+00 -1.82261e+00 -1.91701e+00
1.83360e+05 4.58000e+02 -1.66573e+00 -1.45225e+00 -1.87921e+00 -1.86852e+00 -1.82415e+00 -1.91290e+00
1.83680e+05 4.59000e+02 -1.59962e+00 -1.40743e+00 -1.79182e+00 -1.86724e+00 -1.82578e+00 -1.90869e+00
1.84000e+05 4.60000e+02 -1.52310e+00 -1.22366e+00 -1.82254e+00 -1.86592e+00 -1.82741e+00 -1.90443e+00
1.84320e+05 4.60000e+02 -1.52310e+00 -1.22366e+00 -1.82254e+00 -1.86453e+00 -1.82893e+00 -1.90013e+00
1.84640e+05 4.61000e+02 -1.57813e+00 -1.33732e+00 -1.81894e+00 -1.86301e+00 -1.83015e+00 -1.89588e+00
1.84960e+05 4.62000e+02 -1.59022e+00 -1.38964e+00 -1.79079e+00 -1.86129e+00 -1.83084e+00 -1.89174e+00
1.85280e+05 4.63000e+02 -1.47637e+00 -1.39272e+00 -1.56001e+00 -1.85928e+00 -1.83072e+00 -1.88784e+00
1.85600e+05 4.64000e+02 -1.81666e+00 -1.71581e+00 -1.91750e+00 -1.85692e+00 -1.82951e+00 -1.88432e+00
1.85920e+05 4.64000e+02 -1.81666e+00 -1.71581e+00 -1.91750e+00 -1.85413e+00 -1.82693e+00 -1.88132e+00
1.86240e+05 4.65000e+02 -1.64361e+00 -1.56670e+00 -1.72052e+00 -1.85085e+00 -1.82283e+00 -1.87886e+00
1.86560e+05 4.66000e+02 -1.80530e+00 -1.59749e+00 -2.01310e+00 -1.84704e+00 -1.81723e+00 -1.87685e+00
1.86880e+05 4.67000e+02 -1.80520e+00 -1.52081e+00 -2.08958e+00 -1.84265e+00 -1.81024e+00 -1.87507e+00
1.87200e+05 4.68000e+02 -1.76619e+00 -1.50640e+00 -2.02598e+00 -1.83767e+00 -1.80206e+00 -1.87328e+00
1.87520e+05 4.68000e+02 -1.76619e+00 -1.50640e+00 -2.02598e+00 -1.83206e+00 -1.79291e+00 -1.87122e+00
1.87840e+05 4.69000e+02 -1.63697e+00 -1.51613e+00 -1.75780e+00 -1.82583e+00 -1.78300e+00 -1.86866e+00
1.88160e+05 4.70000e+02 -1.77908e+00 -1.51080e+00 -2.04736e+00 -1.81899e+00 -1.77254e+00 -1.86543e+00
1.88480e+05 4.71000e+02 -2.01499e+00 -1.78528e+00 -2.24470e+00 -1.81156e+00 -1.76170e+00 -1.86141e+00
1.88800e+05 4.72000e+02 -1.98948e+00 -1.69164e+00 -2.28733e+00 -1.80360e+00 -1.75068e+00 -1.85651e+00
1.89120e+05 4.72000e+02 -1.98948e+00 -1.69164e+00 -2.28733e+00 -1.79520e+00 -1.73965e+00 -1.85075e+00
1.89440e+05 4.73000e+02 -1.53443e+00 -1.31081e+00 -1.75806e+00 -1.78646e+00 -1.72875e+00 -1.84417e+00
1.89760e+05 4.74000e+02 -1.84488e+00 -1.55856e+00 -2.13120e+00 -1.77752e+00 -1.71814e+00 -1.83690e+00
1.90080e+05 4.75000e+02 -1.69836e+00 -1.54958e+00 -1.84713e+00 -1.76853e+00 -1.70794e+00 -1.82912e+00
1.90400e+05 4.76000e+02 -1.61293e+00 -1.30478e+00 -1.92107e+00 -1.75967e+00 -1.69825e+00 -1.82108e+00
1.90720e+05 4.76000e+02 -1.61293e+00 -1.30478e+00 -1.92107e+00 -1.75109e+00 -1.68913e+00 -1.81306e+00
1.91040e+05 4.77000e+02 -1.67583e+00 -1.46740e+00 -1.88425e+00 -1.74299e+00 -1.68063e+00 -1.80534e+00
1.91360e+05 4.78000e+02 -1.80669e+00 -1.55497e+00 -2.05840e+00 -1.73552e+00 -1.67280e+00 -1.79824e+00
1.91680e+05 4.79000e+02 -1.80227e+00 -1.53063e+00 -2.07391e+00 -1.72884e+00 -1.66566e+00 -1.79203e+00
1.92000e+05 4.80000e+02 -1.76890e+00 -1.52087e+00 -2.01693e+00 -1.72308e+00 -1.65924e+00 -1.78691e+00
1.92320e+05 4.80000e+02 -1.76890e+00 -1.52087e+00 -2.01693e+00 -1.71832e+00 -1.65360e+00 -1.78304e+00
1.92640e+05 4.81000e+02 -1.66023e+00 -1.44922e+00 -1.87123e+00 -1.71463e+00 -1.64879e+00 -1.78047e+00
1.92960e+05 4.82000e+02 -1.74623e+00 -1.38389e+00 -2.10857e+00 -1.71201e+00 -1.64485e+00 -1.77917e+00
1.93280e+05 4.83000e+02 -1.88968e+00 -1.71811e+00 -2.06126e+00 -1.71043e+00 -1.64181e+00 -1.77904e+00
1.93600e+05 4.84000e+02 -1.61056e+00 -1.36890e+00 -1.85222e+00 -1.70981e+00 -1.63968e+00 -1.77994e+00
1.93920e+05 4.84000e+02 -1.61056e+00 -1.36890e+00 -1.85222e+00 -1.71006e+00 -1.63840e+00 -1.78171e+00
1.94240e+05 4.85000e+02 -1.85224e+00 -1.67416e+00 -2.03031e+00 -1.71104e+00 -1.63789e+00 -1.78419e+00
1.94560e+05 4.86000e+02 -1.61884e+00 -1.45200e+00 -1.78567e+00 -1.71261e+00 -1.63802e+00 -1.78721e+00
1.94880e+05 4.87000e+02 -1.57949e+00 -1.21798e+00 -1.94099e+00 -1.71465e+00 -1.63865e+00 -1.79065e+00
1.95200e+05 4.88000e+02 -1.68470e+00 -1.18605e+00 -2.18335e+00 -1.71700e+00 -1.63962e+00 -1.79438e+00
1.95520e+05 4.88000e+02 -1.68470e+00 -1.18605e+00 -2.18335e+00 -1.71955e+00 -1.64078e+00 -1.79832e+00
1.95840e+05 4.89000e+02 -1.83144e+00 -1.55999e+00 -2.10290e+00 -1.72218e+00 -1.64200e+00 -1.80236e+00
1.96160e+05 4.90000e+02 -1.71115e+00 -1.37939e+00 -2.04292e+00 -1.72480e+00 -1.64318e+00 -1.80643e+00
1.96480e+05 4.91000e+02 -1.44757e+00 -1.18660e+00 -1.70855e+00 -1.72736e+00 -1.64425e+00 -1.81047e+00
1.96800e+05 4.92000e+02 -1.80511e+00 -1.69988e+00 -1.91034e+00 -1.72978e+00 -1.64517e+00 -1.81439e+00
1.97120e+05 4.92000e+02 -1.80511e+00 -1.69988e+00 -1.91034e+00 -1.73201e+00 -1.64591e+00 -1.81812e+00
1.97440e+05 4.93000e+02 -1.84556e+00 -1.62495e+00 -2.06616e+00 -1.73404e+00 -1.64647e+00 -1.82160e+00
1.97760e+05 4.94000e+02 -1.65549e+00 -1.43063e+00 -1.88036e+00 -1.73580e+00 -1.64686e+00 -1.82475e+00
1.98080e+05 4.95000e+02 -1.69110e+00 -1.48478e+00 -1.89742e+00 -1.73730e+00 -1.64706e+00 -1.82753e+00
1.98400e+05 4.96000e+02 -1.61085e+00 -1.36906e+00 -1.85264e+00 -1.73848e+00 -1.64707e+00 -1.82990e+00
1.98720e+05 4.96000e+02 -1.61085e+00 -1.36906e+00 -1.85264e+00 -1.73935e+00 -1.64685e+00 -1.83185e+00
1.99040e+05 4.97000e+02 -1.76936e+00 -1.45641e+00 -2.08232e+00 -1.73988e+00 -1.64638e+00 -1.83338e+00
1.99360e+05 4.98000e+02 -1.86401e+00 -1.69698e+00 -2.03104e+00 -1.74006e+00 -1.64561e+00 -1.83452e+00
1.99680e+05 4.99000e+02 -1.65607e+00 -1.40279e+00 -1.90935e+00 -1.73990e+00 -1.64449e+00 -1.83531e+00


==> fig/parallel/shkadov_64_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
3.20000e+02 0.00000e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
6.40000e+02 1.00000e+00 -3.21584e+00 -3.03746e+00 -3.39422e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
9.60000e+02 2.00000e+00 -3.05987e+00 -2.65250e+00 -3.46724e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.28000e+03 3.00000e+00 -3.34267e+00 -3.13508e+00 -3.55026e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.60000e+03 4.00000e+00 -3.10280e+00 -2.94226e+00 -3.26334e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.92000e+03 4.00000e+00 -3.10280e+00 -2.94226e+00 -3.26334e+00 -3.16797e+00 -2.88193e+00 -3.45402e+00
2.24000e+03 5.00000e+00 -3.19144e+00 -2.91624e+00 -3.46664e+00 -3.16797e+00 -2.88193e+00 -3.45401e+00
2.56000e+03 6.00000e+00 -3.26082e+00 -3.08752e+00 -3.43412e+00 -3.16797e+00 -2.88195e+00 -3.45399e+00
2.88000e+03 7.00000e+00 -3.14279e+00 -2.85039e+00 -3.43519e+00 -3.16798e+00 -2.88202e+00 -3.45394e+00
3.20000e+03 8.00000e+00 -3.24100e+00 -2.71224e+00 -3.76976e+00 -3.16798e+00 -2.88215e+00 -3.45382e+00
3.52000e+03 8.00000e+00 -3.24100e+00 -2.71224e+00 -3.76976e+00 -3.16800e+00 -2.88242e+00 -3.45358e+00
3.84000e+03 9.00000e+00 -3.14062e+00 -2.77735e+00 -3.50389e+00 -3.16802e+00 -2.88292e+00 -3.45312e+00
4.16000e+03 1.00000e+01 -3.13598e+00 -2.87106e+00 -3.40089e+00 -3.16806e+00 -2.88376e+00 -3.45237e+00
4.48000e+03 1.10000e+01 -3.21941e+00 -2.99772e+00 -3.44110e+00 -3.16813e+00 -2.88506e+00 -3.45119e+00
4.80000e+03 1.20000e+01 -2.97460e+00 -2.73190e+00 -3.21729e+00 -3.16822e+00 -2.88698e+00 -3.44947e+00
5.12000e+03 1.20000e+01 -2.97460e+00 -2.73190e+00 -3.21729e+00 -3.16837e+00 -2.88964e+00 -3.44709e+00
5.44000e+03 1.30000e+01 -3.16716e+00 -2.70746e+00 -3.62686e+00 -3.16856e+00 -2.89315e+00 -3.44398e+00
5.76000e+03 1.40000e+01 -3.01158e+00 -2.86009e+00 -3.16306e+00 -3.16883e+00 -2.89760e+00 -3.44006e+00
6.08000e+03 1.50000e+01 -3.04125e+00 -2.62353e+00 -3.45896e+00 -3.16917e+00 -2.90301e+00 -3.43532e+00
6.40000e+03 1.60000e+01 -3.31606e+00 -2.98271e+00 -3.64942e+00 -3.16959e+00 -2.90941e+00 -3.42977e+00
6.72000e+03 1.60000e+01 -3.31606e+00 -2.98271e+00 -3.64942e+00 -3.17009e+00 -2.91672e+00 -3.42346e+00
7.04000e+03 1.70000e+01 -3.05841e+00 -2.76623e+00 -3.35059e+00 -3.17065e+00 -2.92486e+00 -3.41644e+00
7.36000e+03 1.80000e+01 -3.13922e+00 -2.76274e+00 -3.51571e+00 -3.17126e+00 -2.93373e+00 -3.40879e+00
7.68000e+03 1.90000e+01 -3.13018e+00 -2.89836e+00 -3.36200e+00 -3.17189e+00 -2.94320e+00 -3.40059e+00
8.00000e+03 2.00000e+01 -3.10403e+00 -3.01083e+00 -3.19723e+00 -3.17249e+00 -2.95309e+00 -3.39190e+00
8.32000e+03 2.00000e+01 -3.10403e+00 -3.01083e+00 -3.19723e+00 -3.17302e+00 -2.96326e+00 -3.38278e+00
8.64000e+03 2.10000e+01 -3.09380e+00 -2.93877e+00 -3.24882e+00 -3.17341e+00 -2.97352e+00 -3.37330e+00
8.96000e+03 2.20000e+01 -3.22015e+00 -3.07221e+00 -3.36809e+00 -3.17362e+00 -2.98372e+00 -3.36351e+00
9.28000e+03 2.30000e+01 -3.45223e+00 -2.88038e+00 -4.02407e+00 -3.17359e+00 -2.99368e+00 -3.35349e+00
9.60000e+03 2.40000e+01 -3.11806e+00 -2.80338e+00 -3.43274e+00 -3.17328e+00 -3.00324e+00 -3.34333e+00
9.92000e+03 2.40000e+01 -3.11806e+00 -2.80338e+00 -3.43274e+00 -3.17268e+00 -3.01229e+00 -3.33307e+00
1.02400e+04 2.50000e+01 -3.19050e+00 -2.80762e+00 -3.57338e+00 -3.17177e+00 -3.02073e+00 -3.32282e+00
1.05600e+04 2.60000e+01 -3.27406e+00 -3.04469e+00 -3.50343e+00 -3.17055e+00 -3.02848e+00 -3.31263e+00
1.08800e+04 2.70000e+01 -3.16757e+00 -2.87987e+00 -3.45526e+00 -3.16904e+00 -3.03551e+00 -3.30258e+00
1.12000e+04 2.80000e+01 -2.92180e+00 -2.43348e+00 -3.41013e+00 -3.16729e+00 -3.04183e+00 -3.29274e+00
1.15200e+04 2.80000e+01 -2.92180e+00 -2.43348e+00 -3.41013e+00 -3.16532e+00 -3.04745e+00 -3.28319e+00
1.18400e+04 2.90000e+01 -3.21436e+00 -3.03340e+00 -3.39533e+00 -3.16322e+00 -3.05240e+00 -3.27404e+00
1.21600e+04 3.00000e+01 -3.28541e+00 -3.12098e+00 -3.44984e+00 -3.16107e+00 -3.05673e+00 -3.26540e+00
1.24800e+04 3.10000e+01 -3.04103e+00 -2.74905e+00 -3.33302e+00 -3.15894e+00 -3.06049e+00 -3.25739e+00
1.28000e+04 3.20000e+01 -3.28683e+00 -3.21956e+00 -3.35410e+00 -3.15693e+00 -3.06373e+00 -3.25013e+00
1.31200e+04 3.20000e+01 -3.28683e+00 -3.21956e+00 -3.35410e+00 -3.15513e+00 -3.06649e+00 -3.24377e+00
1.34400e+04 3.30000e+01 -3.17437e+00 -3.09594e+00 -3.25280e+00 -3.15361e+00 -3.06884e+00 -3.23839e+00
1.37600e+04 3.40000e+01 -3.15316e+00 -2.83970e+00 -3.46662e+00 -3.15244e+00 -3.07081e+00 -3.23407e+00
1.40800e+04 3.50000e+01 -2.97969e+00 -2.74170e+00 -3.21768e+00 -3.15163e+00 -3.07246e+00 -3.23081e+00
1.44000e+04 3.60000e+01 -2.87684e+00 -2.54122e+00 -3.21245e+00 -3.15122e+00 -3.07384e+00 -3.22859e+00
1.47200e+04 3.60000e+01 -2.87684e+00 -2.54122e+00 -3.21245e+00 -3.15118e+00 -3.07503e+00 -3.22733e+00
1.50400e+04 3.70000e+01 -3.05827e+00 -2.73520e+00 -3.38135e+00 -3.15148e+00 -3.07608e+00 -3.22689e+00
1.53600e+04 3.80000e+01 -3.22959e+00 -3.09352e+00 -3.36566e+00 -3.15210e+00 -3.07708e+00 -3.22711e+00
1.56800e+04 3.90000e+01 -2.91679e+00 -2.66167e+00 -3.17190e+00 -3.15296e+00 -3.07812e+00 -3.22780e+00
1.60000e+04 4.00000e+01 -3.14288e+00 -2.91245e+00 -3.37331e+00 -3.15402e+00 -3.07928e+00 -3.22875e+00
1.63200e+04 4.00000e+01 -3.14288e+00 -2.91245e+00 -3.37331e+00 -3.15520e+00 -3.08063e+00 -3.22977e+00
1.66400e+04 4.10000e+01 -3.20975e+00 -3.00223e+00 -3.41727e+00 -3.15645e+00 -3.08222e+00 -3.23068e+00
1.69600e+04 4.20000e+01 -2.95621e+00 -2.71565e+00 -3.19677e+00 -3.15767e+00 -3.08408e+00 -3.23127e+00
1.72800e+04 4.30000e+01 -3.31821e+00 -3.03891e+00 -3.59752e+00 -3.15880e+00 -3.08619e+00 -3.23141e+00
1.76000e+04 4.40000e+01 -2.96901e+00 -2.58852e+00 -3.34949e+00 -3.15973e+00 -3.08852e+00 -3.23094e+00
1.79200e+04 4.40000e+01 -2.96901e+00 -2.58852e+00 -3.34949e+00 -3.16039e+00 -3.09103e+00 -3.22976e+00
1.82400e+04 4.50000e+01 -3.20402e+00 -2.95811e+00 -3.44993e+00 -3.16070e+00 -3.09364e+00 -3.22777e+00
1.85600e+04 4.60000e+01 -2.75805e+00 -2.46991e+00 -3.04619e+00 -3.16059e+00 -3.09629e+00 -3.22490e+00
1.88800e+04 4.70000e+01 -3.23755e+00 -3.05301e+00 -3.42208e+00 -3.16002e+00 -3.09891e+00 -3.22114e+00
1.92000e+04 4.80000e+01 -3.17476e+00 -2.83506e+00 -3.51446e+00 -3.15896e+00 -3.10141e+00 -3.21650e+00
1.95200e+04 4.80000e+01 -3.17476e+00 -2.83506e+00 -3.51446e+00 -3.15741e+00 -3.10372e+00 -3.21109e+00
1.98400e+04 4.90000e+01 -3.05436e+00 -2.83431e+00 -3.27440e+00 -3.15538e+00 -3.10572e+00 -3.20504e+00
2.01600e+04 5.00000e+01 -3.17874e+00 -2.77594e+00 -3.58153e+00 -3.15292e+00 -3.10725e+00 -3.19859e+00
2.04800e+04 5.10000e+01 -3.15489e+00 -2.86276e+00 -3.44702e+00 -3.15010e+00 -3.10813e+00 -3.19207e+00
2.08000e+04 5.20000e+01 -3.16433e+00 -2.84123e+00 -3.48743e+00 -3.14697e+00 -3.10807e+00 -3.18587e+00
2.11200e+04 5.20000e+01 -3.16433e+00 -2.84123e+00 -3.48743e+00 -3.14361e+00 -3.10679e+00 -3.18043e+00
2.14400e+04 5.30000e+01 -2.87417e+00 -2.52507e+00 -3.22327e+00 -3.14010e+00 -3.10409e+00 -3.17611e+00
2.17600e+04 5.40000e+01 -3.14041e+00 -2.79163e+00 -3.48920e+00 -3.13650e+00 -3.09992e+00 -3.17307e+00
2.20800e+04 5.50000e+01 -3.10959e+00 -2.88823e+00 -3.33094e+00 -3.13287e+00 -3.09450e+00 -3.17123e+00
2.24000e+04 5.60000e+01 -3.36208e+00 -3.23694e+00 -3.48722e+00 -3.12927e+00 -3.08819e+00 -3.17035e+00
2.27200e+04 5.60000e+01 -3.36208e+00 -3.23694e+00 -3.48722e+00 -3.12577e+00 -3.08144e+00 -3.17009e+00
2.30400e+04 5.70000e+01 -3.10908e+00 -3.00633e+00 -3.21183e+00 -3.12241e+00 -3.07461e+00 -3.17022e+00
2.33600e+04 5.80000e+01 -3.08464e+00 -2.78783e+00 -3.38145e+00 -3.11924e+00 -3.06797e+00 -3.17052e+00
2.36800e+04 5.90000e+01 -3.21207e+00 -2.97710e+00 -3.44704e+00 -3.11630e+00 -3.06171e+00 -3.17089e+00
2.40000e+04 6.00000e+01 -3.12218e+00 -2.80068e+00 -3.44368e+00 -3.11363e+00 -3.05596e+00 -3.17129e+00
2.43200e+04 6.00000e+01 -3.12218e+00 -2.80068e+00 -3.44368e+00 -3.11122e+00 -3.05075e+00 -3.17169e+00
2.46400e+04 6.10000e+01 -3.18599e+00 -3.05760e+00 -3.31438e+00 -3.10911e+00 -3.04609e+00 -3.17213e+00
2.49600e+04 6.20000e+01 -3.15423e+00 -2.81699e+00 -3.49147e+00 -3.10729e+00 -3.04195e+00 -3.17263e+00
2.52800e+04 6.30000e+01 -3.09480e+00 -2.87086e+00 -3.31873e+00 -3.10578e+00 -3.03832e+00 -3.17324e+00
2.56000e+04 6.40000e+01 -2.86171e+00 -2.55246e+00 -3.17096e+00 -3.10457e+00 -3.03518e+00 -3.17397e+00
2.59200e+04 6.40000e+01 -2.86171e+00 -2.55246e+00 -3.17096e+00 -3.10368e+00 -3.03251e+00 -3.17484e+00
2.62400e+04 6.50000e+01 -2.83798e+00 -2.63279e+00 -3.04317e+00 -3.10310e+00 -3.03035e+00 -3.17585e+00
2.65600e+04 6.60000e+01 -2.86425e+00 -2.66306e+00 -3.06544e+00 -3.10284e+00 -3.02868e+00 -3.17699e+00
2.68800e+04 6.70000e+01 -2.99967e+00 -2.90640e+00 -3.09294e+00 -3.10289e+00 -3.02754e+00 -3.17824e+00
2.72000e+04 6.80000e+01 -2.94479e+00 -2.80410e+00 -3.08548e+00 -3.10327e+00 -3.02693e+00 -3.17961e+00
2.75200e+04 6.80000e+01 -2.94479e+00 -2.80410e+00 -3.08548e+00 -3.10395e+00 -3.02683e+00 -3.18107e+00
2.78400e+04 6.90000e+01 -3.01565e+00 -2.85074e+00 -3.18057e+00 -3.10491e+00 -3.02721e+00 -3.18261e+00
2.81600e+04 7.00000e+01 -3.12745e+00 -2.89104e+00 -3.36385e+00 -3.10610e+00 -3.02801e+00 -3.18419e+00
2.84800e+04 7.10000e+01 -2.94621e+00 -2.70682e+00 -3.18560e+00 -3.10745e+00 -3.02913e+00 -3.18576e+00
2.88000e+04 7.20000e+01 -3.01244e+00 -2.72308e+00 -3.30181e+00 -3.10886e+00 -3.03047e+00 -3.18724e+00
2.91200e+04 7.20000e+01 -3.01244e+00 -2.72308e+00 -3.30181e+00 -3.11022e+00 -3.03189e+00 -3.18854e+00
2.94400e+04 7.30000e+01 -2.96686e+00 -2.78747e+00 -3.14626e+00 -3.11139e+00 -3.03325e+00 -3.18953e+00
2.97600e+04 7.40000e+01 -2.72597e+00 -2.31875e+00 -3.13318e+00 -3.11224e+00 -3.03438e+00 -3.19010e+00
3.00800e+04 7.50000e+01 -2.90905e+00 -2.70003e+00 -3.11806e+00 -3.11262e+00 -3.03513e+00 -3.19011e+00
3.04000e+04 7.60000e+01 -2.94354e+00 -2.74625e+00 -3.14083e+00 -3.11242e+00 -3.03537e+00 -3.18947e+00
3.07200e+04 7.60000e+01 -2.94354e+00 -2.74625e+00 -3.14083e+00 -3.11154e+00 -3.03499e+00 -3.18810e+00
3.10400e+04 7.70000e+01 -2.68263e+00 -2.52698e+00 -2.83828e+00 -3.10993e+00 -3.03392e+00 -3.18594e+00
3.13600e+04 7.80000e+01 -2.83533e+00 -2.66861e+00 -3.00205e+00 -3.10756e+00 -3.03213e+00 -3.18298e+00
3.16800e+04 7.90000e+01 -3.09691e+00 -2.77379e+00 -3.42002e+00 -3.10443e+00 -3.02963e+00 -3.17922e+00
3.20000e+04 8.00000e+01 -2.84132e+00 -2.48854e+00 -3.19409e+00 -3.10058e+00 -3.02647e+00 -3.17470e+00
3.23200e+04 8.00000e+01 -2.84132e+00 -2.48854e+00 -3.19409e+00 -3.09607e+00 -3.02269e+00 -3.16945e+00
3.26400e+04 8.10000e+01 -2.99944e+00 -2.82330e+00 -3.17557e+00 -3.09095e+00 -3.01837e+00 -3.16354e+00
3.29600e+04 8.20000e+01 -2.80496e+00 -2.63622e+00 -2.97371e+00 -3.08529e+00 -3.01354e+00 -3.15704e+00
3.32800e+04 8.30000e+01 -2.97897e+00 -2.69457e+00 -3.26337e+00 -3.07914e+00 -3.00824e+00 -3.15004e+00
3.36000e+04 8.40000e+01 -3.03394e+00 -2.79449e+00 -3.27340e+00 -3.07256e+00 -3.00249e+00 -3.14264e+00
3.39200e+04 8.40000e+01 -3.03394e+00 -2.79449e+00 -3.27340e+00 -3.06560e+00 -2.99628e+00 -3.13491e+00
3.42400e+04 8.50000e+01 -3.06490e+00 -2.70867e+00 -3.42113e+00 -3.05829e+00 -2.98962e+00 -3.12696e+00
3.45600e+04 8.60000e+01 -3.12970e+00 -2.82368e+00 -3.43572e+00 -3.05069e+00 -2.98250e+00 -3.11887e+00
3.48800e+04 8.70000e+01 -2.90764e+00 -2.75463e+00 -3.06066e+00 -3.04283e+00 -2.97492e+00 -3.11074e+00
3.52000e+04 8.80000e+01 -2.90514e+00 -2.74030e+00 -3.06998e+00 -3.03477e+00 -2.96693e+00 -3.10262e+00
3.55200e+04 8.80000e+01 -2.90514e+00 -2.74030e+00 -3.06998e+00 -3.02659e+00 -2.95861e+00 -3.09458e+00
3.58400e+04 8.90000e+01 -2.89468e+00 -2.58551e+00 -3.20384e+00 -3.01836e+00 -2.95006e+00 -3.08665e+00
3.61600e+04 9.00000e+01 -2.85044e+00 -2.57543e+00 -3.12545e+00 -3.01015e+00 -2.94142e+00 -3.07889e+00
3.64800e+04 9.10000e+01 -2.99363e+00 -2.88646e+00 -3.10080e+00 -3.00208e+00 -2.93285e+00 -3.07131e+00
3.68000e+04 9.20000e+01 -2.98293e+00 -2.88097e+00 -3.08489e+00 -2.99424e+00 -2.92455e+00 -3.06393e+00
3.71200e+04 9.20000e+01 -2.98293e+00 -2.88097e+00 -3.08489e+00 -2.98676e+00 -2.91671e+00 -3.05681e+00
3.74400e+04 9.30000e+01 -2.80304e+00 -2.67191e+00 -2.93416e+00 -2.97973e+00 -2.90951e+00 -3.04995e+00
3.77600e+04 9.40000e+01 -2.96747e+00 -2.82865e+00 -3.10629e+00 -2.97327e+00 -2.90314e+00 -3.04341e+00
3.80800e+04 9.50000e+01 -2.98762e+00 -2.85473e+00 -3.12051e+00 -2.96745e+00 -2.89772e+00 -3.03719e+00
3.84000e+04 9.60000e+01 -2.94004e+00 -2.70655e+00 -3.17353e+00 -2.96233e+00 -2.89334e+00 -3.03133e+00
3.87200e+04 9.60000e+01 -2.94004e+00 -2.70655e+00 -3.17353e+00 -2.95794e+00 -2.89003e+00 -3.02584e+00
3.90400e+04 9.70000e+01 -2.84212e+00 -2.52138e+00 -3.16286e+00 -2.95427e+00 -2.88780e+00 -3.02074e+00
3.93600e+04 9.80000e+01 -3.16987e+00 -2.98728e+00 -3.35247e+00 -2.95129e+00 -2.88657e+00 -3.01602e+00
3.96800e+04 9.90000e+01 -2.94825e+00 -2.81049e+00 -3.08601e+00 -2.94896e+00 -2.88623e+00 -3.01168e+00
4.00000e+04 1.00000e+02 -2.96956e+00 -2.72643e+00 -3.21270e+00 -2.94719e+00 -2.88666e+00 -3.00772e+00
4.03200e+04 1.00000e+02 -2.96956e+00 -2.72643e+00 -3.21270e+00 -2.94590e+00 -2.88769e+00 -3.00412e+00
4.06400e+04 1.01000e+02 -2.67504e+00 -2.25232e+00 -3.09776e+00 -2.94502e+00 -2.88918e+00 -3.00086e+00
4.09600e+04 1.02000e+02 -2.96247e+00 -2.82283e+00 -3.10212e+00 -2.94443e+00 -2.89095e+00 -2.99791e+00
4.12800e+04 1.03000e+02 -3.19415e+00 -2.88039e+00 -3.50790e+00 -2.94407e+00 -2.89290e+00 -2.99524e+00
4.16000e+04 1.04000e+02 -2.90672e+00 -2.56587e+00 -3.24757e+00 -2.94387e+00 -2.89490e+00 -2.99284e+00
4.19200e+04 1.04000e+02 -2.90672e+00 -2.56587e+00 -3.24757e+00 -2.94377e+00 -2.89687e+00 -2.99066e+00
4.22400e+04 1.05000e+02 -3.16837e+00 -2.93405e+00 -3.40270e+00 -2.94374e+00 -2.89878e+00 -2.98870e+00
4.25600e+04 1.06000e+02 -2.69426e+00 -2.45063e+00 -2.93789e+00 -2.94374e+00 -2.90058e+00 -2.98691e+00
4.28800e+04 1.07000e+02 -3.11256e+00 -3.03366e+00 -3.19146e+00 -2.94377e+00 -2.90225e+00 -2.98530e+00
4.32000e+04 1.08000e+02 -2.87263e+00 -2.64982e+00 -3.09543e+00 -2.94382e+00 -2.90380e+00 -2.98383e+00
4.35200e+04 1.08000e+02 -2.87263e+00 -2.64982e+00 -3.09543e+00 -2.94387e+00 -2.90525e+00 -2.98249e+00
4.38400e+04 1.09000e+02 -2.90880e+00 -2.65135e+00 -3.16625e+00 -2.94394e+00 -2.90663e+00 -2.98124e+00
4.41600e+04 1.10000e+02 -2.73863e+00 -2.58287e+00 -2.89440e+00 -2.94402e+00 -2.90798e+00 -2.98006e+00
4.44800e+04 1.11000e+02 -2.78220e+00 -2.45114e+00 -3.11326e+00 -2.94413e+00 -2.90932e+00 -2.97895e+00
4.48000e+04 1.12000e+02 -3.02230e+00 -2.83156e+00 -3.21304e+00 -2.94429e+00 -2.91068e+00 -2.97790e+00
4.51200e+04 1.12000e+02 -3.02230e+00 -2.83156e+00 -3.21304e+00 -2.94451e+00 -2.91203e+00 -2.97699e+00
4.54400e+04 1.13000e+02 -2.98376e+00 -2.73407e+00 -3.23345e+00 -2.94480e+00 -2.91330e+00 -2.97629e+00
4.57600e+04 1.14000e+02 -3.03059e+00 -2.77838e+00 -3.28281e+00 -2.94517e+00 -2.91439e+00 -2.97595e+00
4.60800e+04 1.15000e+02 -2.84194e+00 -2.68488e+00 -2.99901e+00 -2.94562e+00 -2.91514e+00 -2.97610e+00
4.64000e+04 1.16000e+02 -3.10145e+00 -2.86646e+00 -3.33644e+00 -2.94614e+00 -2.91543e+00 -2.97685e+00
4.67200e+04 1.16000e+02 -3.10145e+00 -2.86646e+00 -3.33644e+00 -2.94670e+00 -2.91515e+00 -2.97824e+00
4.70400e+04 1.17000e+02 -3.04701e+00 -2.76891e+00 -3.32511e+00 -2.94724e+00 -2.91426e+00 -2.98023e+00
4.73600e+04 1.18000e+02 -2.91054e+00 -2.82797e+00 -2.99311e+00 -2.94773e+00 -2.91280e+00 -2.98267e+00
4.76800e+04 1.19000e+02 -2.89935e+00 -2.48818e+00 -3.31052e+00 -2.94811e+00 -2.91084e+00 -2.98538e+00
4.80000e+04 1.20000e+02 -2.79517e+00 -2.61163e+00 -2.97871e+00 -2.94834e+00 -2.90849e+00 -2.98819e+00
4.83200e+04 1.20000e+02 -2.79517e+00 -2.61163e+00 -2.97871e+00 -2.94836e+00 -2.90580e+00 -2.99093e+00
4.86400e+04 1.21000e+02 -2.97138e+00 -2.73594e+00 -3.20682e+00 -2.94818e+00 -2.90286e+00 -2.99349e+00
4.89600e+04 1.22000e+02 -3.09890e+00 -2.94883e+00 -3.24896e+00 -2.94778e+00 -2.89972e+00 -2.99585e+00
4.92800e+04 1.23000e+02 -2.96917e+00 -2.71296e+00 -3.22538e+00 -2.94719e+00 -2.89641e+00 -2.99797e+00
4.96000e+04 1.24000e+02 -2.81158e+00 -2.67361e+00 -2.94955e+00 -2.94646e+00 -2.89303e+00 -2.99989e+00
4.99200e+04 1.24000e+02 -2.81158e+00 -2.67361e+00 -2.94955e+00 -2.94563e+00 -2.88961e+00 -3.00165e+00
5.02400e+04 1.25000e+02 -2.98630e+00 -2.78562e+00 -3.18699e+00 -2.94475e+00 -2.88626e+00 -3.00324e+00
5.05600e+04 1.26000e+02 -2.83715e+00 -2.64991e+00 -3.02439e+00 -2.94389e+00 -2.88306e+00 -3.00471e+00
5.08800e+04 1.27000e+02 -2.78267e+00 -2.64557e+00 -2.91977e+00 -2.94308e+00 -2.88011e+00 -3.00605e+00
5.12000e+04 1.28000e+02 -2.62385e+00 -2.24591e+00 -3.00178e+00 -2.94237e+00 -2.87748e+00 -3.00725e+00
5.15200e+04 1.28000e+02 -2.62385e+00 -2.24591e+00 -3.00178e+00 -2.94178e+00 -2.87525e+00 -3.00831e+00
5.18400e+04 1.29000e+02 -2.73577e+00 -2.57702e+00 -2.89453e+00 -2.94133e+00 -2.87344e+00 -3.00922e+00
5.21600e+04 1.30000e+02 -2.47083e+00 -2.09292e+00 -2.84875e+00 -2.94102e+00 -2.87206e+00 -3.00999e+00
5.24800e+04 1.31000e+02 -2.53985e+00 -2.48064e+00 -2.59906e+00 -2.94086e+00 -2.87107e+00 -3.01064e+00
5.28000e+04 1.32000e+02 -2.59911e+00 -2.46572e+00 -2.73251e+00 -2.94081e+00 -2.87044e+00 -3.01118e+00
5.31200e+04 1.32000e+02 -2.59911e+00 -2.46572e+00 -2.73251e+00 -2.94084e+00 -2.87007e+00 -3.01161e+00
5.34400e+04 1.33000e+02 -2.87005e+00 -2.76524e+00 -2.97487e+00 -2.94091e+00 -2.86989e+00 -3.01192e+00
5.37600e+04 1.34000e+02 -2.48061e+00 -2.31986e+00 -2.64137e+00 -2.94093e+00 -2.86980e+00 -3.01207e+00
5.40800e+04 1.35000e+02 -2.88887e+00 -2.78241e+00 -2.99534e+00 -2.94084e+00 -2.86969e+00 -3.01199e+00
5.44000e+04 1.36000e+02 -2.64618e+00 -2.42352e+00 -2.86885e+00 -2.94049e+00 -2.86944e+00 -3.01154e+00
5.47200e+04 1.36000e+02 -2.64618e+00 -2.42352e+00 -2.86885e+00 -2.93978e+00 -2.86893e+00 -3.01062e+00
5.50400e+04 1.37000e+02 -2.58842e+00 -2.27969e+00 -2.89715e+00 -2.93853e+00 -2.86801e+00 -3.00905e+00
5.53600e+04 1.38000e+02 -2.58960e+00 -2.36797e+00 -2.81123e+00 -2.93661e+00 -2.86651e+00 -3.00670e+00
5.56800e+04 1.39000e+02 -2.59659e+00 -2.29683e+00 -2.89635e+00 -2.93385e+00 -2.86429e+00 -3.00340e+00
5.60000e+04 1.40000e+02 -2.74791e+00 -2.58254e+00 -2.91328e+00 -2.93014e+00 -2.86122e+00 -2.99905e+00
5.63200e+04 1.40000e+02 -2.74791e+00 -2.58254e+00 -2.91328e+00 -2.92538e+00 -2.85718e+00 -2.99358e+00
5.66400e+04 1.41000e+02 -2.69571e+00 -2.35722e+00 -3.03420e+00 -2.91950e+00 -2.85207e+00 -2.98693e+00
5.69600e+04 1.42000e+02 -2.58927e+00 -2.20040e+00 -2.97814e+00 -2.91250e+00 -2.84584e+00 -2.97915e+00
5.72800e+04 1.43000e+02 -2.52758e+00 -2.19599e+00 -2.85917e+00 -2.90440e+00 -2.83849e+00 -2.97031e+00
5.76000e+04 1.44000e+02 -2.58875e+00 -2.23829e+00 -2.93921e+00 -2.89528e+00 -2.83004e+00 -2.96052e+00
5.79200e+04 1.44000e+02 -2.58875e+00 -2.23829e+00 -2.93921e+00 -2.88523e+00 -2.82057e+00 -2.94990e+00
5.82400e+04 1.45000e+02 -2.88555e+00 -2.49811e+00 -3.27298e+00 -2.87439e+00 -2.81019e+00 -2.93860e+00
5.85600e+04 1.46000e+02 -2.49630e+00 -2.21342e+00 -2.77918e+00 -2.86291e+00 -2.79907e+00 -2.92675e+00
5.88800e+04 1.47000e+02 -2.66295e+00 -2.50386e+00 -2.82205e+00 -2.85094e+00 -2.78741e+00 -2.91447e+00
5.92000e+04 1.48000e+02 -2.99921e+00 -2.83155e+00 -3.16686e+00 -2.83864e+00 -2.77540e+00 -2.90187e+00
5.95200e+04 1.48000e+02 -2.99921e+00 -2.83155e+00 -3.16686e+00 -2.82617e+00 -2.76326e+00 -2.88907e+00
5.98400e+04 1.49000e+02 -2.68510e+00 -2.43676e+00 -2.93343e+00 -2.81368e+00 -2.75116e+00 -2.87619e+00
6.01600e+04 1.50000e+02 -2.76298e+00 -2.52516e+00 -3.00080e+00 -2.80129e+00 -2.73925e+00 -2.86333e+00
6.04800e+04 1.51000e+02 -2.47117e+00 -2.25904e+00 -2.68330e+00 -2.78913e+00 -2.72761e+00 -2.85064e+00
6.08000e+04 1.52000e+02 -2.48693e+00 -2.27635e+00 -2.69751e+00 -2.77729e+00 -2.71633e+00 -2.83826e+00
6.11200e+04 1.52000e+02 -2.48693e+00 -2.27635e+00 -2.69751e+00 -2.76588e+00 -2.70542e+00 -2.82634e+00
6.14400e+04 1.53000e+02 -2.61490e+00 -2.18485e+00 -3.04495e+00 -2.75496e+00 -2.69490e+00 -2.81502e+00
6.17600e+04 1.54000e+02 -2.69053e+00 -2.40003e+00 -2.98103e+00 -2.74462e+00 -2.68478e+00 -2.80445e+00
6.20800e+04 1.55000e+02 -2.80121e+00 -2.51255e+00 -3.08988e+00 -2.73492e+00 -2.67504e+00 -2.79479e+00
6.24000e+04 1.56000e+02 -2.79497e+00 -2.49243e+00 -3.09751e+00 -2.72592e+00 -2.66570e+00 -2.78614e+00
6.27200e+04 1.56000e+02 -2.79497e+00 -2.49243e+00 -3.09751e+00 -2.71768e+00 -2.65675e+00 -2.77861e+00
6.30400e+04 1.57000e+02 -2.55457e+00 -2.04776e+00 -3.06137e+00 -2.71023e+00 -2.64818e+00 -2.77229e+00
6.33600e+04 1.58000e+02 -2.51978e+00 -2.18006e+00 -2.85950e+00 -2.70360e+00 -2.64000e+00 -2.76720e+00
6.36800e+04 1.59000e+02 -2.60363e+00 -2.36539e+00 -2.84186e+00 -2.69776e+00 -2.63220e+00 -2.76332e+00
6.40000e+04 1.60000e+02 -2.88924e+00 -2.47614e+00 -3.30233e+00 -2.69269e+00 -2.62481e+00 -2.76057e+00
6.43200e+04 1.60000e+02 -2.88924e+00 -2.47614e+00 -3.30233e+00 -2.68833e+00 -2.61783e+00 -2.75883e+00
6.46400e+04 1.61000e+02 -2.60784e+00 -2.38359e+00 -2.83208e+00 -2.68462e+00 -2.61131e+00 -2.75793e+00
6.49600e+04 1.62000e+02 -2.74630e+00 -2.50393e+00 -2.98867e+00 -2.68148e+00 -2.60526e+00 -2.75770e+00
6.52800e+04 1.63000e+02 -2.59745e+00 -2.34038e+00 -2.85453e+00 -2.67885e+00 -2.59973e+00 -2.75796e+00
6.56000e+04 1.64000e+02 -2.68432e+00 -2.46531e+00 -2.90333e+00 -2.67663e+00 -2.59471e+00 -2.75855e+00
6.59200e+04 1.64000e+02 -2.68432e+00 -2.46531e+00 -2.90333e+00 -2.67478e+00 -2.59024e+00 -2.75932e+00
6.62400e+04 1.65000e+02 -2.51148e+00 -2.21398e+00 -2.80897e+00 -2.67321e+00 -2.58628e+00 -2.76015e+00
6.65600e+04 1.66000e+02 -2.80278e+00 -2.55521e+00 -3.05035e+00 -2.67188e+00 -2.58282e+00 -2.76095e+00
6.68800e+04 1.67000e+02 -2.67616e+00 -2.38568e+00 -2.96664e+00 -2.67074e+00 -2.57984e+00 -2.76164e+00
6.72000e+04 1.68000e+02 -2.58874e+00 -2.36552e+00 -2.81195e+00 -2.66976e+00 -2.57732e+00 -2.76220e+00
6.75200e+04 1.68000e+02 -2.58874e+00 -2.36552e+00 -2.81195e+00 -2.66890e+00 -2.57523e+00 -2.76258e+00
6.78400e+04 1.69000e+02 -2.58599e+00 -2.39565e+00 -2.77633e+00 -2.66816e+00 -2.57355e+00 -2.76278e+00
6.81600e+04 1.70000e+02 -2.50743e+00 -2.39705e+00 -2.61781e+00 -2.66752e+00 -2.57225e+00 -2.76280e+00
6.84800e+04 1.71000e+02 -2.62468e+00 -2.41994e+00 -2.82941e+00 -2.66697e+00 -2.57128e+00 -2.76266e+00
6.88000e+04 1.72000e+02 -2.62547e+00 -2.33412e+00 -2.91681e+00 -2.66651e+00 -2.57061e+00 -2.76240e+00
6.91200e+04 1.72000e+02 -2.62547e+00 -2.33412e+00 -2.91681e+00 -2.66611e+00 -2.57017e+00 -2.76205e+00
6.94400e+04 1.73000e+02 -2.81408e+00 -2.56041e+00 -3.06774e+00 -2.66579e+00 -2.56992e+00 -2.76165e+00
6.97600e+04 1.74000e+02 -2.44140e+00 -2.02636e+00 -2.85644e+00 -2.66551e+00 -2.56980e+00 -2.76122e+00
7.00800e+04 1.75000e+02 -2.63660e+00 -2.25378e+00 -3.01942e+00 -2.66527e+00 -2.56977e+00 -2.76077e+00
7.04000e+04 1.76000e+02 -2.55924e+00 -2.42997e+00 -2.68850e+00 -2.66504e+00 -2.56979e+00 -2.76030e+00
7.07200e+04 1.76000e+02 -2.55924e+00 -2.42997e+00 -2.68850e+00 -2.66480e+00 -2.56982e+00 -2.75977e+00
7.10400e+04 1.77000e+02 -2.86970e+00 -2.73474e+00 -3.00466e+00 -2.66450e+00 -2.56984e+00 -2.75916e+00
7.13600e+04 1.78000e+02 -2.74395e+00 -2.55003e+00 -2.93787e+00 -2.66411e+00 -2.56983e+00 -2.75839e+00
7.16800e+04 1.79000e+02 -2.68274e+00 -2.48042e+00 -2.88506e+00 -2.66361e+00 -2.56979e+00 -2.75743e+00
7.20000e+04 1.80000e+02 -2.80071e+00 -2.56739e+00 -3.03403e+00 -2.66296e+00 -2.56973e+00 -2.75620e+00
7.23200e+04 1.80000e+02 -2.80071e+00 -2.56739e+00 -3.03403e+00 -2.66214e+00 -2.56964e+00 -2.75465e+00
7.26400e+04 1.81000e+02 -2.64518e+00 -2.56030e+00 -2.73006e+00 -2.66115e+00 -2.56955e+00 -2.75275e+00
7.29600e+04 1.82000e+02 -2.41151e+00 -2.13822e+00 -2.68480e+00 -2.65997e+00 -2.56949e+00 -2.75044e+00
7.32800e+04 1.83000e+02 -2.77009e+00 -2.58103e+00 -2.95916e+00 -2.65862e+00 -2.56951e+00 -2.74773e+00
7.36000e+04 1.84000e+02 -2.59805e+00 -2.33754e+00 -2.85856e+00 -2.65713e+00 -2.56963e+00 -2.74464e+00
7.39200e+04 1.84000e+02 -2.59805e+00 -2.33754e+00 -2.85856e+00 -2.65555e+00 -2.56990e+00 -2.74119e+00
7.42400e+04 1.85000e+02 -2.67496e+00 -2.35965e+00 -2.99028e+00 -2.65392e+00 -2.57037e+00 -2.73748e+00
7.45600e+04 1.86000e+02 -2.50836e+00 -2.19786e+00 -2.81886e+00 -2.65233e+00 -2.57107e+00 -2.73360e+00
7.48800e+04 1.87000e+02 -2.73451e+00 -2.58359e+00 -2.88543e+00 -2.65084e+00 -2.57203e+00 -2.72966e+00
7.52000e+04 1.88000e+02 -2.73239e+00 -2.43224e+00 -3.03254e+00 -2.64952e+00 -2.57327e+00 -2.72578e+00
7.55200e+04 1.88000e+02 -2.73239e+00 -2.43224e+00 -3.03254e+00 -2.64843e+00 -2.57481e+00 -2.72206e+00
7.58400e+04 1.89000e+02 -2.65139e+00 -2.22117e+00 -3.08160e+00 -2.64761e+00 -2.57665e+00 -2.71858e+00
7.61600e+04 1.90000e+02 -2.65219e+00 -2.43116e+00 -2.87322e+00 -2.64708e+00 -2.57875e+00 -2.71541e+00
7.64800e+04 1.91000e+02 -2.55023e+00 -2.17344e+00 -2.92701e+00 -2.64684e+00 -2.58108e+00 -2.71259e+00
7.68000e+04 1.92000e+02 -2.13291e+00 -1.93614e+00 -2.32969e+00 -2.64687e+00 -2.58360e+00 -2.71014e+00
7.71200e+04 1.92000e+02 -2.13291e+00 -1.93614e+00 -2.32969e+00 -2.64713e+00 -2.58622e+00 -2.70804e+00
7.74400e+04 1.93000e+02 -2.57158e+00 -2.39780e+00 -2.74537e+00 -2.64758e+00 -2.58887e+00 -2.70628e+00
7.77600e+04 1.94000e+02 -2.25630e+00 -2.09556e+00 -2.41704e+00 -2.64816e+00 -2.59146e+00 -2.70485e+00
7.80800e+04 1.95000e+02 -2.40283e+00 -2.12027e+00 -2.68539e+00 -2.64882e+00 -2.59392e+00 -2.70371e+00
7.84000e+04 1.96000e+02 -2.18289e+00 -1.97096e+00 -2.39482e+00 -2.64952e+00 -2.59617e+00 -2.70286e+00
7.87200e+04 1.96000e+02 -2.18289e+00 -1.97096e+00 -2.39482e+00 -2.65020e+00 -2.59814e+00 -2.70226e+00
7.90400e+04 1.97000e+02 -2.46550e+00 -2.29143e+00 -2.63958e+00 -2.65082e+00 -2.59975e+00 -2.70189e+00
7.93600e+04 1.98000e+02 -2.08054e+00 -1.82943e+00 -2.33164e+00 -2.65131e+00 -2.60093e+00 -2.70169e+00
7.96800e+04 1.99000e+02 -2.40396e+00 -2.16243e+00 -2.64548e+00 -2.65161e+00 -2.60161e+00 -2.70161e+00
8.00000e+04 2.00000e+02 -2.41034e+00 -2.21909e+00 -2.60159e+00 -2.65162e+00 -2.60168e+00 -2.70156e+00
8.03200e+04 2.00000e+02 -2.41034e+00 -2.21909e+00 -2.60159e+00 -2.65124e+00 -2.60106e+00 -2.70142e+00
8.06400e+04 2.01000e+02 -2.48338e+00 -2.28523e+00 -2.68154e+00 -2.65035e+00 -2.59963e+00 -2.70107e+00
8.09600e+04 2.02000e+02 -2.07516e+00 -1.80316e+00 -2.34717e+00 -2.64882e+00 -2.59729e+00 -2.70035e+00
8.12800e+04 2.03000e+02 -2.35900e+00 -2.09783e+00 -2.62016e+00 -2.64650e+00 -2.59391e+00 -2.69909e+00
8.16000e+04 2.04000e+02 -2.24400e+00 -1.99419e+00 -2.49381e+00 -2.64328e+00 -2.58943e+00 -2.69714e+00
8.19200e+04 2.04000e+02 -2.24400e+00 -1.99419e+00 -2.49381e+00 -2.63904e+00 -2.58376e+00 -2.69432e+00
8.22400e+04 2.05000e+02 -2.26670e+00 -2.08787e+00 -2.44553e+00 -2.63368e+00 -2.57689e+00 -2.69048e+00
8.25600e+04 2.06000e+02 -2.32968e+00 -2.07737e+00 -2.58200e+00 -2.62715e+00 -2.56883e+00 -2.68548e+00
8.28800e+04 2.07000e+02 -2.24032e+00 -1.95669e+00 -2.52395e+00 -2.61943e+00 -2.55962e+00 -2.67925e+00
8.32000e+04 2.08000e+02 -2.49545e+00 -2.10744e+00 -2.88346e+00 -2.61053e+00 -2.54935e+00 -2.67172e+00
8.35200e+04 2.08000e+02 -2.49545e+00 -2.10744e+00 -2.88346e+00 -2.60052e+00 -2.53814e+00 -2.66290e+00
8.38400e+04 2.09000e+02 -2.34994e+00 -1.94349e+00 -2.75639e+00 -2.58948e+00 -2.52612e+00 -2.65285e+00
8.41600e+04 2.10000e+02 -2.37509e+00 -2.15756e+00 -2.59263e+00 -2.57753e+00 -2.51339e+00 -2.64167e+00
8.44800e+04 2.11000e+02 -2.28972e+00 -2.10311e+00 -2.47633e+00 -2.56480e+00 -2.50009e+00 -2.62951e+00
8.48000e+04 2.12000e+02 -2.44705e+00 -2.17133e+00 -2.72277e+00 -2.55145e+00 -2.48631e+00 -2.61659e+00
8.51200e+04 2.12000e+02 -2.44705e+00 -2.17133e+00 -2.72277e+00 -2.53762e+00 -2.47214e+00 -2.60310e+00
8.54400e+04 2.13000e+02 -2.45293e+00 -2.14389e+00 -2.76197e+00 -2.52348e+00 -2.45767e+00 -2.58930e+00
8.57600e+04 2.14000e+02 -2.37661e+00 -2.14153e+00 -2.61169e+00 -2.50919e+00 -2.44298e+00 -2.57540e+00
8.60800e+04 2.15000e+02 -2.13899e+00 -1.79022e+00 -2.48775e+00 -2.49490e+00 -2.42817e+00 -2.56164e+00
8.64000e+04 2.16000e+02 -2.19566e+00 -1.79683e+00 -2.59450e+00 -2.48079e+00 -2.41336e+00 -2.54821e+00
8.67200e+04 2.16000e+02 -2.19566e+00 -1.79683e+00 -2.59450e+00 -2.46698e+00 -2.39866e+00 -2.53529e+00
8.70400e+04 2.17000e+02 -2.27574e+00 -2.02864e+00 -2.52284e+00 -2.45363e+00 -2.38424e+00 -2.52301e+00
8.73600e+04 2.18000e+02 -2.54359e+00 -2.23634e+00 -2.85084e+00 -2.44086e+00 -2.37027e+00 -2.51146e+00
8.76800e+04 2.19000e+02 -2.23610e+00 -2.08536e+00 -2.38685e+00 -2.42881e+00 -2.35690e+00 -2.50072e+00
8.80000e+04 2.20000e+02 -2.25035e+00 -2.04576e+00 -2.45494e+00 -2.41756e+00 -2.34429e+00 -2.49084e+00
8.83200e+04 2.20000e+02 -2.25035e+00 -2.04576e+00 -2.45494e+00 -2.40720e+00 -2.33257e+00 -2.48183e+00
8.86400e+04 2.21000e+02 -2.19400e+00 -1.86289e+00 -2.52511e+00 -2.39777e+00 -2.32186e+00 -2.47368e+00
8.89600e+04 2.22000e+02 -2.27107e+00 -2.02612e+00 -2.51602e+00 -2.38930e+00 -2.31223e+00 -2.46637e+00
8.92800e+04 2.23000e+02 -2.34685e+00 -2.15569e+00 -2.53800e+00 -2.38177e+00 -2.30370e+00 -2.45983e+00
8.96000e+04 2.24000e+02 -2.38292e+00 -2.21676e+00 -2.54908e+00 -2.37513e+00 -2.29629e+00 -2.45398e+00
8.99200e+04 2.24000e+02 -2.38292e+00 -2.21676e+00 -2.54908e+00 -2.36934e+00 -2.28995e+00 -2.44872e+00
9.02400e+04 2.25000e+02 -2.44624e+00 -2.05009e+00 -2.84240e+00 -2.36430e+00 -2.28464e+00 -2.44395e+00
9.05600e+04 2.26000e+02 -2.37785e+00 -2.10889e+00 -2.64681e+00 -2.35992e+00 -2.28026e+00 -2.43957e+00
9.08800e+04 2.27000e+02 -2.29683e+00 -1.92738e+00 -2.66627e+00 -2.35609e+00 -2.27671e+00 -2.43548e+00
9.12000e+04 2.28000e+02 -2.25149e+00 -2.00619e+00 -2.49679e+00 -2.35273e+00 -2.27387e+00 -2.43159e+00
9.15200e+04 2.28000e+02 -2.25149e+00 -2.00619e+00 -2.49679e+00 -2.34972e+00 -2.27159e+00 -2.42785e+00
9.18400e+04 2.29000e+02 -2.42054e+00 -2.18678e+00 -2.65429e+00 -2.34697e+00 -2.26972e+00 -2.42421e+00
9.21600e+04 2.30000e+02 -2.23416e+00 -2.09997e+00 -2.36835e+00 -2.34441e+00 -2.26816e+00 -2.42067e+00
9.24800e+04 2.31000e+02 -2.29975e+00 -2.12979e+00 -2.46972e+00 -2.34198e+00 -2.26677e+00 -2.41720e+00
9.28000e+04 2.32000e+02 -2.40381e+00 -2.22729e+00 -2.58034e+00 -2.33966e+00 -2.26550e+00 -2.41381e+00
9.31200e+04 2.32000e+02 -2.40381e+00 -2.22729e+00 -2.58034e+00 -2.33741e+00 -2.26433e+00 -2.41050e+00
9.34400e+04 2.33000e+02 -2.29568e+00 -1.89803e+00 -2.69333e+00 -2.33527e+00 -2.26325e+00 -2.40728e+00
9.37600e+04 2.34000e+02 -2.26816e+00 -2.04348e+00 -2.49284e+00 -2.33322e+00 -2.26232e+00 -2.40412e+00
9.40800e+04 2.35000e+02 -2.24273e+00 -2.10798e+00 -2.37748e+00 -2.33132e+00 -2.26163e+00 -2.40101e+00
9.44000e+04 2.36000e+02 -2.41216e+00 -2.12615e+00 -2.69816e+00 -2.32957e+00 -2.26125e+00 -2.39789e+00
9.47200e+04 2.36000e+02 -2.41216e+00 -2.12615e+00 -2.69816e+00 -2.32802e+00 -2.26126e+00 -2.39477e+00
9.50400e+04 2.37000e+02 -2.13349e+00 -1.77427e+00 -2.49271e+00 -2.32666e+00 -2.26173e+00 -2.39160e+00
9.53600e+04 2.38000e+02 -2.54696e+00 -2.42035e+00 -2.67357e+00 -2.32552e+00 -2.26266e+00 -2.38838e+00
9.56800e+04 2.39000e+02 -2.39872e+00 -2.20702e+00 -2.59041e+00 -2.32459e+00 -2.26406e+00 -2.38513e+00
9.60000e+04 2.40000e+02 -2.29963e+00 -2.12085e+00 -2.47841e+00 -2.32386e+00 -2.26587e+00 -2.38185e+00
9.63200e+04 2.40000e+02 -2.29963e+00 -2.12085e+00 -2.47841e+00 -2.32331e+00 -2.26803e+00 -2.37859e+00
9.66400e+04 2.41000e+02 -2.27706e+00 -2.03278e+00 -2.52135e+00 -2.32292e+00 -2.27046e+00 -2.37537e+00
9.69600e+04 2.42000e+02 -2.38016e+00 -2.17957e+00 -2.58074e+00 -2.32264e+00 -2.27301e+00 -2.37227e+00
9.72800e+04 2.43000e+02 -2.32644e+00 -2.10856e+00 -2.54432e+00 -2.32245e+00 -2.27556e+00 -2.36933e+00
9.76000e+04 2.44000e+02 -2.30081e+00 -1.96965e+00 -2.63198e+00 -2.32231e+00 -2.27796e+00 -2.36666e+00
9.79200e+04 2.44000e+02 -2.30081e+00 -1.96965e+00 -2.63198e+00 -2.32221e+00 -2.28005e+00 -2.36437e+00
9.82400e+04 2.45000e+02 -2.23428e+00 -1.99341e+00 -2.47514e+00 -2.32211e+00 -2.28166e+00 -2.36255e+00
9.85600e+04 2.46000e+02 -2.22459e+00 -1.94319e+00 -2.50600e+00 -2.32202e+00 -2.28270e+00 -2.36133e+00
9.88800e+04 2.47000e+02 -2.33898e+00 -2.08866e+00 -2.58930e+00 -2.32193e+00 -2.28309e+00 -2.36078e+00
9.92000e+04 2.48000e+02 -2.37113e+00 -2.15364e+00 -2.58863e+00 -2.32187e+00 -2.28282e+00 -2.36091e+00
9.95200e+04 2.48000e+02 -2.37113e+00 -2.15364e+00 -2.58863e+00 -2.32183e+00 -2.28197e+00 -2.36169e+00
9.98400e+04 2.49000e+02 -2.45910e+00 -2.29571e+00 -2.62249e+00 -2.32183e+00 -2.28062e+00 -2.36304e+00
1.00160e+05 2.50000e+02 -2.28358e+00 -1.92809e+00 -2.63907e+00 -2.32189e+00 -2.27895e+00 -2.36484e+00
1.00480e+05 2.51000e+02 -2.24950e+00 -1.99793e+00 -2.50107e+00 -2.32200e+00 -2.27706e+00 -2.36695e+00
1.00800e+05 2.52000e+02 -2.45421e+00 -2.21978e+00 -2.68864e+00 -2.32218e+00 -2.27510e+00 -2.36925e+00
1.01120e+05 2.52000e+02 -2.45421e+00 -2.21978e+00 -2.68864e+00 -2.32238e+00 -2.27315e+00 -2.37161e+00
1.01440e+05 2.53000e+02 -2.17935e+00 -1.92813e+00 -2.43058e+00 -2.32260e+00 -2.27127e+00 -2.37393e+00
1.01760e+05 2.54000e+02 -2.35650e+00 -2.17889e+00 -2.53411e+00 -2.32282e+00 -2.26950e+00 -2.37615e+00
1.02080e+05 2.55000e+02 -2.29729e+00 -1.92574e+00 -2.66885e+00 -2.32302e+00 -2.26784e+00 -2.37820e+00
1.02400e+05 2.56000e+02 -1.89384e+00 -1.58933e+00 -2.19835e+00 -2.32318e+00 -2.26628e+00 -2.38007e+00
1.02720e+05 2.56000e+02 -1.89384e+00 -1.58933e+00 -2.19835e+00 -2.32329e+00 -2.26483e+00 -2.38175e+00
1.03040e+05 2.57000e+02 -1.95623e+00 -1.64889e+00 -2.26357e+00 -2.32335e+00 -2.26346e+00 -2.38324e+00
1.03360e+05 2.58000e+02 -1.77485e+00 -1.28826e+00 -2.26144e+00 -2.32335e+00 -2.26220e+00 -2.38450e+00
1.03680e+05 2.59000e+02 -2.16600e+00 -2.07320e+00 -2.25880e+00 -2.32332e+00 -2.26110e+00 -2.38554e+00
1.04000e+05 2.60000e+02 -2.04263e+00 -1.74651e+00 -2.33876e+00 -2.32326e+00 -2.26022e+00 -2.38630e+00
1.04320e+05 2.60000e+02 -2.04263e+00 -1.74651e+00 -2.33876e+00 -2.32316e+00 -2.25962e+00 -2.38669e+00
1.04640e+05 2.61000e+02 -1.95991e+00 -1.81276e+00 -2.10706e+00 -2.32302e+00 -2.25939e+00 -2.38664e+00
1.04960e+05 2.62000e+02 -2.12117e+00 -1.83703e+00 -2.40532e+00 -2.32280e+00 -2.25956e+00 -2.38604e+00
1.05280e+05 2.63000e+02 -1.92474e+00 -1.71227e+00 -2.13721e+00 -2.32246e+00 -2.26018e+00 -2.38474e+00
1.05600e+05 2.64000e+02 -2.08827e+00 -1.85195e+00 -2.32458e+00 -2.32189e+00 -2.26118e+00 -2.38261e+00
1.05920e+05 2.64000e+02 -2.08827e+00 -1.85195e+00 -2.32458e+00 -2.32099e+00 -2.26248e+00 -2.37949e+00
1.06240e+05 2.65000e+02 -2.01416e+00 -1.72572e+00 -2.30260e+00 -2.31961e+00 -2.26398e+00 -2.37523e+00
1.06560e+05 2.66000e+02 -1.88855e+00 -1.64758e+00 -2.12951e+00 -2.31760e+00 -2.26546e+00 -2.36973e+00
1.06880e+05 2.67000e+02 -1.87177e+00 -1.64211e+00 -2.10143e+00 -2.31480e+00 -2.26673e+00 -2.36287e+00
1.07200e+05 2.68000e+02 -2.12545e+00 -1.85748e+00 -2.39341e+00 -2.31109e+00 -2.26754e+00 -2.35464e+00
1.07520e+05 2.68000e+02 -2.12545e+00 -1.85748e+00 -2.39341e+00 -2.30634e+00 -2.26764e+00 -2.34504e+00
1.07840e+05 2.69000e+02 -2.07205e+00 -1.95833e+00 -2.18577e+00 -2.30049e+00 -2.26676e+00 -2.33421e+00
1.08160e+05 2.70000e+02 -2.09094e+00 -1.74562e+00 -2.43626e+00 -2.29349e+00 -2.26465e+00 -2.32232e+00
1.08480e+05 2.71000e+02 -2.01290e+00 -1.73971e+00 -2.28609e+00 -2.28534e+00 -2.26101e+00 -2.30968e+00
1.08800e+05 2.72000e+02 -1.96803e+00 -1.84841e+00 -2.08766e+00 -2.27610e+00 -2.25556e+00 -2.29664e+00
1.09120e+05 2.72000e+02 -1.96803e+00 -1.84841e+00 -2.08766e+00 -2.26584e+00 -2.24797e+00 -2.28371e+00
1.09440e+05 2.73000e+02 -1.86276e+00 -1.70365e+00 -2.02187e+00 -2.25466e+00 -2.23803e+00 -2.27130e+00
1.09760e+05 2.74000e+02 -1.98925e+00 -1.55984e+00 -2.41866e+00 -2.24270e+00 -2.22586e+00 -2.25955e+00
1.10080e+05 2.75000e+02 -1.96215e+00 -1.69986e+00 -2.22443e+00 -2.23011e+00 -2.21197e+00 -2.24825e+00
1.10400e+05 2.76000e+02 -2.03261e+00 -1.86195e+00 -2.20327e+00 -2.21704e+00 -2.19703e+00 -2.23705e+00
1.10720e+05 2.76000e+02 -2.03261e+00 -1.86195e+00 -2.20327e+00 -2.20367e+00 -2.18159e+00 -2.22575e+00
1.11040e+05 2.77000e+02 -2.03667e+00 -1.72277e+00 -2.35057e+00 -2.19017e+00 -2.16608e+00 -2.21426e+00
1.11360e+05 2.78000e+02 -1.68288e+00 -1.41167e+00 -1.95410e+00 -2.17671e+00 -2.15081e+00 -2.20260e+00
1.11680e+05 2.79000e+02 -1.96506e+00 -1.62605e+00 -2.30407e+00 -2.16343e+00 -2.13599e+00 -2.19086e+00
1.12000e+05 2.80000e+02 -1.98748e+00 -1.72781e+00 -2.24714e+00 -2.15046e+00 -2.12179e+00 -2.17914e+00
1.12320e+05 2.80000e+02 -1.98748e+00 -1.72781e+00 -2.24714e+00 -2.13793e+00 -2.10831e+00 -2.16755e+00
1.12640e+05 2.81000e+02 -1.91943e+00 -1.58373e+00 -2.25513e+00 -2.12591e+00 -2.09562e+00 -2.15619e+00
1.12960e+05 2.82000e+02 -1.93638e+00 -1.70801e+00 -2.16475e+00 -2.11445e+00 -2.08376e+00 -2.14514e+00
1.13280e+05 2.83000e+02 -1.92976e+00 -1.70975e+00 -2.14978e+00 -2.10360e+00 -2.07272e+00 -2.13448e+00
1.13600e+05 2.84000e+02 -2.10411e+00 -1.75602e+00 -2.45220e+00 -2.09337e+00 -2.06252e+00 -2.12423e+00
1.13920e+05 2.84000e+02 -2.10411e+00 -1.75602e+00 -2.45220e+00 -2.08374e+00 -2.05308e+00 -2.11440e+00
1.14240e+05 2.85000e+02 -1.87662e+00 -1.68295e+00 -2.07028e+00 -2.07470e+00 -2.04438e+00 -2.10501e+00
1.14560e+05 2.86000e+02 -1.85006e+00 -1.73581e+00 -1.96432e+00 -2.06619e+00 -2.03631e+00 -2.09606e+00
1.14880e+05 2.87000e+02 -1.87354e+00 -1.70405e+00 -2.04303e+00 -2.05816e+00 -2.02879e+00 -2.08754e+00
1.15200e+05 2.88000e+02 -1.97172e+00 -1.82540e+00 -2.11805e+00 -2.05057e+00 -2.02168e+00 -2.07946e+00
1.15520e+05 2.88000e+02 -1.97172e+00 -1.82540e+00 -2.11805e+00 -2.04337e+00 -2.01489e+00 -2.07185e+00
1.15840e+05 2.89000e+02 -2.01924e+00 -1.83110e+00 -2.20739e+00 -2.03650e+00 -2.00829e+00 -2.06472e+00
1.16160e+05 2.90000e+02 -1.78282e+00 -1.61165e+00 -1.95398e+00 -2.02994e+00 -2.00178e+00 -2.05809e+00
1.16480e+05 2.91000e+02 -1.88872e+00 -1.85469e+00 -1.92275e+00 -2.02365e+00 -1.99529e+00 -2.05200e+00
1.16800e+05 2.92000e+02 -2.16106e+00 -2.00648e+00 -2.31564e+00 -2.01761e+00 -1.98879e+00 -2.04643e+00
1.17120e+05 2.92000e+02 -2.16106e+00 -2.00648e+00 -2.31564e+00 -2.01182e+00 -1.98224e+00 -2.04140e+00
1.17440e+05 2.93000e+02 -1.81957e+00 -1.59245e+00 -2.04668e+00 -2.00627e+00 -1.97569e+00 -2.03686e+00
1.17760e+05 2.94000e+02 -2.09322e+00 -1.90472e+00 -2.28173e+00 -2.00096e+00 -1.96914e+00 -2.03278e+00
1.18080e+05 2.95000e+02 -1.94225e+00 -1.69117e+00 -2.19333e+00 -1.99588e+00 -1.96266e+00 -2.02909e+00
1.18400e+05 2.96000e+02 -1.88093e+00 -1.74559e+00 -2.01627e+00 -1.99102e+00 -1.95632e+00 -2.02571e+00
1.18720e+05 2.96000e+02 -1.88093e+00 -1.74559e+00 -2.01627e+00 -1.98638e+00 -1.95020e+00 -2.02255e+00
1.19040e+05 2.97000e+02 -1.88620e+00 -1.76595e+00 -2.00644e+00 -1.98196e+00 -1.94437e+00 -2.01954e+00
1.19360e+05 2.98000e+02 -1.79728e+00 -1.55737e+00 -2.03719e+00 -1.97775e+00 -1.93890e+00 -2.01660e+00
1.19680e+05 2.99000e+02 -2.06767e+00 -1.84840e+00 -2.28695e+00 -1.97376e+00 -1.93383e+00 -2.01369e+00
1.20000e+05 3.00000e+02 -2.08078e+00 -1.93355e+00 -2.22801e+00 -1.96999e+00 -1.92920e+00 -2.01078e+00
1.20320e+05 3.00000e+02 -2.08078e+00 -1.93355e+00 -2.22801e+00 -1.96645e+00 -1.92502e+00 -2.00788e+00
1.20640e+05 3.01000e+02 -1.91434e+00 -1.63346e+00 -2.19522e+00 -1.96316e+00 -1.92129e+00 -2.00503e+00
1.20960e+05 3.02000e+02 -2.09885e+00 -1.90586e+00 -2.29185e+00 -1.96012e+00 -1.91796e+00 -2.00228e+00
1.21280e+05 3.03000e+02 -2.08536e+00 -1.67648e+00 -2.49424e+00 -1.95736e+00 -1.91504e+00 -1.99969e+00
1.21600e+05 3.04000e+02 -1.99234e+00 -1.75429e+00 -2.23038e+00 -1.95487e+00 -1.91245e+00 -1.99728e+00
1.21920e+05 3.04000e+02 -1.99234e+00 -1.75429e+00 -2.23038e+00 -1.95264e+00 -1.91018e+00 -1.99511e+00
1.22240e+05 3.05000e+02 -2.10865e+00 -1.99959e+00 -2.21770e+00 -1.95068e+00 -1.90817e+00 -1.99318e+00
1.22560e+05 3.06000e+02 -1.74776e+00 -1.63665e+00 -1.85888e+00 -1.94897e+00 -1.90640e+00 -1.99153e+00
1.22880e+05 3.07000e+02 -1.91682e+00 -1.81093e+00 -2.02270e+00 -1.94749e+00 -1.90484e+00 -1.99015e+00
1.23200e+05 3.08000e+02 -1.85334e+00 -1.70500e+00 -2.00167e+00 -1.94626e+00 -1.90347e+00 -1.98906e+00
1.23520e+05 3.08000e+02 -1.85334e+00 -1.70500e+00 -2.00167e+00 -1.94528e+00 -1.90229e+00 -1.98826e+00
1.23840e+05 3.09000e+02 -1.91019e+00 -1.45386e+00 -2.36652e+00 -1.94454e+00 -1.90133e+00 -1.98775e+00
1.24160e+05 3.10000e+02 -2.13713e+00 -2.00542e+00 -2.26883e+00 -1.94408e+00 -1.90064e+00 -1.98752e+00
1.24480e+05 3.11000e+02 -1.85934e+00 -1.70210e+00 -2.01659e+00 -1.94392e+00 -1.90028e+00 -1.98755e+00
1.24800e+05 3.12000e+02 -2.02244e+00 -1.89282e+00 -2.15207e+00 -1.94407e+00 -1.90031e+00 -1.98783e+00
1.25120e+05 3.12000e+02 -2.02244e+00 -1.89282e+00 -2.15207e+00 -1.94455e+00 -1.90076e+00 -1.98834e+00
1.25440e+05 3.13000e+02 -1.95078e+00 -1.72348e+00 -2.17808e+00 -1.94535e+00 -1.90166e+00 -1.98904e+00
1.25760e+05 3.14000e+02 -1.63232e+00 -1.30603e+00 -1.95860e+00 -1.94645e+00 -1.90296e+00 -1.98993e+00
1.26080e+05 3.15000e+02 -1.93368e+00 -1.63005e+00 -2.23732e+00 -1.94780e+00 -1.90460e+00 -1.99099e+00
1.26400e+05 3.16000e+02 -1.94609e+00 -1.67085e+00 -2.22132e+00 -1.94934e+00 -1.90643e+00 -1.99225e+00
1.26720e+05 3.16000e+02 -1.94609e+00 -1.67085e+00 -2.22132e+00 -1.95102e+00 -1.90830e+00 -1.99373e+00
1.27040e+05 3.17000e+02 -1.80131e+00 -1.58180e+00 -2.02082e+00 -1.95274e+00 -1.90998e+00 -1.99549e+00
1.27360e+05 3.18000e+02 -1.97392e+00 -1.83900e+00 -2.10883e+00 -1.95444e+00 -1.91131e+00 -1.99758e+00
1.27680e+05 3.19000e+02 -1.99169e+00 -1.62529e+00 -2.35808e+00 -1.95606e+00 -1.91209e+00 -2.00002e+00
1.28000e+05 3.20000e+02 -1.50883e+00 -1.35624e+00 -1.66142e+00 -1.95752e+00 -1.91220e+00 -2.00284e+00
1.28320e+05 3.20000e+02 -1.50883e+00 -1.35624e+00 -1.66142e+00 -1.95877e+00 -1.91156e+00 -2.00598e+00
1.28640e+05 3.21000e+02 -1.67350e+00 -1.49654e+00 -1.85046e+00 -1.95976e+00 -1.91015e+00 -2.00937e+00
1.28960e+05 3.22000e+02 -1.64870e+00 -1.28218e+00 -2.01521e+00 -1.96044e+00 -1.90800e+00 -2.01287e+00
1.29280e+05 3.23000e+02 -1.45231e+00 -1.31239e+00 -1.59222e+00 -1.96076e+00 -1.90520e+00 -2.01632e+00
1.29600e+05 3.24000e+02 -1.56665e+00 -1.48143e+00 -1.65187e+00 -1.96071e+00 -1.90184e+00 -2.01957e+00
1.29920e+05 3.24000e+02 -1.56665e+00 -1.48143e+00 -1.65187e+00 -1.96024e+00 -1.89803e+00 -2.02245e+00
1.30240e+05 3.25000e+02 -1.50185e+00 -1.22071e+00 -1.78298e+00 -1.95935e+00 -1.89389e+00 -2.02482e+00
1.30560e+05 3.26000e+02 -1.53352e+00 -1.35695e+00 -1.71009e+00 -1.95803e+00 -1.88952e+00 -2.02653e+00
1.30880e+05 3.27000e+02 -1.48159e+00 -1.28851e+00 -1.67467e+00 -1.95624e+00 -1.88502e+00 -2.02747e+00
1.31200e+05 3.28000e+02 -1.73873e+00 -1.45150e+00 -2.02596e+00 -1.95397e+00 -1.88042e+00 -2.02753e+00
1.31520e+05 3.28000e+02 -1.73873e+00 -1.45150e+00 -2.02596e+00 -1.95117e+00 -1.87576e+00 -2.02658e+00
1.31840e+05 3.29000e+02 -1.68813e+00 -1.41848e+00 -1.95778e+00 -1.94776e+00 -1.87101e+00 -2.02452e+00
1.32160e+05 3.30000e+02 -1.64277e+00 -1.37289e+00 -1.91265e+00 -1.94368e+00 -1.86611e+00 -2.02126e+00
1.32480e+05 3.31000e+02 -1.66568e+00 -1.41909e+00 -1.91226e+00 -1.93884e+00 -1.86096e+00 -2.01672e+00
1.32800e+05 3.32000e+02 -1.51814e+00 -1.34942e+00 -1.68686e+00 -1.93314e+00 -1.85541e+00 -2.01086e+00
1.33120e+05 3.32000e+02 -1.51814e+00 -1.34942e+00 -1.68686e+00 -1.92647e+00 -1.84930e+00 -2.00364e+00
1.33440e+05 3.33000e+02 -1.63611e+00 -1.32382e+00 -1.94839e+00 -1.91876e+00 -1.84243e+00 -1.99510e+00
1.33760e+05 3.34000e+02 -1.62289e+00 -1.44244e+00 -1.80335e+00 -1.90996e+00 -1.83464e+00 -1.98529e+00
1.34080e+05 3.35000e+02 -1.90280e+00 -1.51757e+00 -2.28803e+00 -1.90005e+00 -1.82578e+00 -1.97431e+00
1.34400e+05 3.36000e+02 -1.68890e+00 -1.47684e+00 -1.90095e+00 -1.88905e+00 -1.81581e+00 -1.96229e+00
1.34720e+05 3.36000e+02 -1.68890e+00 -1.47684e+00 -1.90095e+00 -1.87703e+00 -1.80473e+00 -1.94933e+00
1.35040e+05 3.37000e+02 -1.57534e+00 -1.48015e+00 -1.67053e+00 -1.86411e+00 -1.79265e+00 -1.93557e+00
1.35360e+05 3.38000e+02 -1.68793e+00 -1.58856e+00 -1.78730e+00 -1.85043e+00 -1.77978e+00 -1.92109e+00
1.35680e+05 3.39000e+02 -1.65786e+00 -1.54751e+00 -1.76821e+00 -1.83618e+00 -1.76638e+00 -1.90599e+00
1.36000e+05 3.40000e+02 -1.65568e+00 -1.57524e+00 -1.73612e+00 -1.82155e+00 -1.75273e+00 -1.89038e+00
1.36320e+05 3.40000e+02 -1.65568e+00 -1.57524e+00 -1.73612e+00 -1.80676e+00 -1.73911e+00 -1.87441e+00
1.36640e+05 3.41000e+02 -1.82313e+00 -1.64070e+00 -2.00556e+00 -1.79202e+00 -1.72575e+00 -1.85830e+00
1.36960e+05 3.42000e+02 -1.69593e+00 -1.54955e+00 -1.84230e+00 -1.77754e+00 -1.71280e+00 -1.84229e+00
1.37280e+05 3.43000e+02 -1.54608e+00 -1.42848e+00 -1.66368e+00 -1.76352e+00 -1.70033e+00 -1.82671e+00
1.37600e+05 3.44000e+02 -1.83096e+00 -1.65322e+00 -2.00870e+00 -1.75014e+00 -1.68836e+00 -1.81192e+00
1.37920e+05 3.44000e+02 -1.83096e+00 -1.65322e+00 -2.00870e+00 -1.73755e+00 -1.67684e+00 -1.79826e+00
1.38240e+05 3.45000e+02 -1.52614e+00 -1.34987e+00 -1.70242e+00 -1.72588e+00 -1.66570e+00 -1.78606e+00
1.38560e+05 3.46000e+02 -1.67154e+00 -1.49744e+00 -1.84565e+00 -1.71521e+00 -1.65492e+00 -1.77551e+00
1.38880e+05 3.47000e+02 -1.72543e+00 -1.58607e+00 -1.86480e+00 -1.70562e+00 -1.64453e+00 -1.76670e+00
1.39200e+05 3.48000e+02 -1.51708e+00 -1.30457e+00 -1.72959e+00 -1.69713e+00 -1.63467e+00 -1.75958e+00
1.39520e+05 3.48000e+02 -1.51708e+00 -1.30457e+00 -1.72959e+00 -1.68975e+00 -1.62550e+00 -1.75399e+00
1.39840e+05 3.49000e+02 -1.62752e+00 -1.50313e+00 -1.75191e+00 -1.68346e+00 -1.61724e+00 -1.74967e+00
1.40160e+05 3.50000e+02 -1.71210e+00 -1.60475e+00 -1.81945e+00 -1.67821e+00 -1.61007e+00 -1.74636e+00
1.40480e+05 3.51000e+02 -1.54307e+00 -1.34831e+00 -1.73784e+00 -1.67396e+00 -1.60416e+00 -1.74376e+00
1.40800e+05 3.52000e+02 -1.63285e+00 -1.48007e+00 -1.78563e+00 -1.67061e+00 -1.59959e+00 -1.74164e+00
1.41120e+05 3.52000e+02 -1.63285e+00 -1.48007e+00 -1.78563e+00 -1.66809e+00 -1.59641e+00 -1.73977e+00
1.41440e+05 3.53000e+02 -1.78109e+00 -1.56081e+00 -2.00137e+00 -1.66628e+00 -1.59459e+00 -1.73797e+00
1.41760e+05 3.54000e+02 -1.80328e+00 -1.63934e+00 -1.96722e+00 -1.66508e+00 -1.59405e+00 -1.73611e+00
1.42080e+05 3.55000e+02 -1.56658e+00 -1.34283e+00 -1.79033e+00 -1.66437e+00 -1.59466e+00 -1.73408e+00
1.42400e+05 3.56000e+02 -1.52840e+00 -1.39662e+00 -1.66019e+00 -1.66405e+00 -1.59627e+00 -1.73182e+00
1.42720e+05 3.56000e+02 -1.52840e+00 -1.39662e+00 -1.66019e+00 -1.66399e+00 -1.59869e+00 -1.72930e+00
1.43040e+05 3.57000e+02 -1.69468e+00 -1.55091e+00 -1.83844e+00 -1.66411e+00 -1.60168e+00 -1.72653e+00
1.43360e+05 3.58000e+02 -1.63873e+00 -1.38185e+00 -1.89560e+00 -1.66430e+00 -1.60505e+00 -1.72355e+00
1.43680e+05 3.59000e+02 -1.56721e+00 -1.33738e+00 -1.79704e+00 -1.66449e+00 -1.60856e+00 -1.72041e+00
1.44000e+05 3.60000e+02 -1.58497e+00 -1.46053e+00 -1.70942e+00 -1.66463e+00 -1.61203e+00 -1.71723e+00
1.44320e+05 3.60000e+02 -1.58497e+00 -1.46053e+00 -1.70942e+00 -1.66468e+00 -1.61527e+00 -1.71408e+00
1.44640e+05 3.61000e+02 -1.72078e+00 -1.41708e+00 -2.02449e+00 -1.66461e+00 -1.61814e+00 -1.71109e+00
1.44960e+05 3.62000e+02 -1.49375e+00 -1.25727e+00 -1.73023e+00 -1.66443e+00 -1.62053e+00 -1.70834e+00
1.45280e+05 3.63000e+02 -1.56032e+00 -1.36086e+00 -1.75977e+00 -1.66415e+00 -1.62236e+00 -1.70594e+00
1.45600e+05 3.64000e+02 -1.62903e+00 -1.42920e+00 -1.82886e+00 -1.66376e+00 -1.62359e+00 -1.70394e+00
1.45920e+05 3.64000e+02 -1.62903e+00 -1.42920e+00 -1.82886e+00 -1.66329e+00 -1.62418e+00 -1.70239e+00
1.46240e+05 3.65000e+02 -1.54854e+00 -1.38076e+00 -1.71631e+00 -1.66273e+00 -1.62414e+00 -1.70132e+00
1.46560e+05 3.66000e+02 -1.61790e+00 -1.37397e+00 -1.86183e+00 -1.66209e+00 -1.62349e+00 -1.70069e+00
1.46880e+05 3.67000e+02 -1.72796e+00 -1.39524e+00 -2.06069e+00 -1.66138e+00 -1.62229e+00 -1.70047e+00
1.47200e+05 3.68000e+02 -1.80892e+00 -1.60707e+00 -2.01077e+00 -1.66059e+00 -1.62060e+00 -1.70057e+00
1.47520e+05 3.68000e+02 -1.80892e+00 -1.60707e+00 -2.01077e+00 -1.65970e+00 -1.61854e+00 -1.70086e+00
1.47840e+05 3.69000e+02 -1.67899e+00 -1.44209e+00 -1.91589e+00 -1.65870e+00 -1.61619e+00 -1.70122e+00
1.48160e+05 3.70000e+02 -1.77653e+00 -1.49407e+00 -2.05900e+00 -1.65758e+00 -1.61365e+00 -1.70151e+00
1.48480e+05 3.71000e+02 -1.79555e+00 -1.75534e+00 -1.83576e+00 -1.65630e+00 -1.61101e+00 -1.70160e+00
1.48800e+05 3.72000e+02 -1.75656e+00 -1.50847e+00 -2.00465e+00 -1.65487e+00 -1.60832e+00 -1.70142e+00
1.49120e+05 3.72000e+02 -1.75656e+00 -1.50847e+00 -2.00465e+00 -1.65327e+00 -1.60563e+00 -1.70091e+00
1.49440e+05 3.73000e+02 -1.54892e+00 -1.17557e+00 -1.92227e+00 -1.65151e+00 -1.60294e+00 -1.70007e+00
1.49760e+05 3.74000e+02 -1.80603e+00 -1.65657e+00 -1.95549e+00 -1.64961e+00 -1.60030e+00 -1.69893e+00
1.50080e+05 3.75000e+02 -1.49558e+00 -1.35524e+00 -1.63592e+00 -1.64762e+00 -1.59771e+00 -1.69754e+00
1.50400e+05 3.76000e+02 -1.62313e+00 -1.38941e+00 -1.85684e+00 -1.64560e+00 -1.59521e+00 -1.69599e+00
1.50720e+05 3.76000e+02 -1.62313e+00 -1.38941e+00 -1.85684e+00 -1.64363e+00 -1.59286e+00 -1.69440e+00
1.51040e+05 3.77000e+02 -1.56040e+00 -1.39959e+00 -1.72122e+00 -1.64179e+00 -1.59070e+00 -1.69289e+00
1.51360e+05 3.78000e+02 -1.55159e+00 -1.37238e+00 -1.73079e+00 -1.64020e+00 -1.58880e+00 -1.69159e+00
1.51680e+05 3.79000e+02 -1.69148e+00 -1.60003e+00 -1.78292e+00 -1.63893e+00 -1.58721e+00 -1.69065e+00
1.52000e+05 3.80000e+02 -1.61086e+00 -1.32731e+00 -1.89441e+00 -1.63807e+00 -1.58596e+00 -1.69018e+00
1.52320e+05 3.80000e+02 -1.61086e+00 -1.32731e+00 -1.89441e+00 -1.63769e+00 -1.58508e+00 -1.69030e+00
1.52640e+05 3.81000e+02 -1.72622e+00 -1.54004e+00 -1.91241e+00 -1.63781e+00 -1.58459e+00 -1.69103e+00
1.52960e+05 3.82000e+02 -1.70455e+00 -1.53391e+00 -1.87520e+00 -1.63843e+00 -1.58446e+00 -1.69240e+00
1.53280e+05 3.83000e+02 -1.86067e+00 -1.65122e+00 -2.07012e+00 -1.63952e+00 -1.58467e+00 -1.69438e+00
1.53600e+05 3.84000e+02 -1.28395e+00 -1.01591e+00 -1.55199e+00 -1.64102e+00 -1.58516e+00 -1.69688e+00
1.53920e+05 3.84000e+02 -1.28395e+00 -1.01591e+00 -1.55199e+00 -1.64283e+00 -1.58586e+00 -1.69980e+00
1.54240e+05 3.85000e+02 -1.32933e+00 -1.22461e+00 -1.43404e+00 -1.64484e+00 -1.58667e+00 -1.70301e+00
1.54560e+05 3.86000e+02 -1.35453e+00 -1.17563e+00 -1.53343e+00 -1.64695e+00 -1.58749e+00 -1.70640e+00
1.54880e+05 3.87000e+02 -1.40729e+00 -1.18664e+00 -1.62794e+00 -1.64903e+00 -1.58821e+00 -1.70984e+00
1.55200e+05 3.88000e+02 -1.27491e+00 -1.17632e+00 -1.37350e+00 -1.65100e+00 -1.58874e+00 -1.71326e+00
1.55520e+05 3.88000e+02 -1.27491e+00 -1.17632e+00 -1.37350e+00 -1.65277e+00 -1.58899e+00 -1.71655e+00
1.55840e+05 3.89000e+02 -1.43704e+00 -1.27418e+00 -1.59990e+00 -1.65429e+00 -1.58892e+00 -1.71966e+00
1.56160e+05 3.90000e+02 -1.28148e+00 -1.11815e+00 -1.44482e+00 -1.65552e+00 -1.58850e+00 -1.72253e+00
1.56480e+05 3.91000e+02 -1.35151e+00 -1.10038e+00 -1.60265e+00 -1.65640e+00 -1.58771e+00 -1.72509e+00
1.56800e+05 3.92000e+02 -1.38980e+00 -1.23190e+00 -1.54769e+00 -1.65691e+00 -1.58653e+00 -1.72728e+00
1.57120e+05 3.92000e+02 -1.38980e+00 -1.23190e+00 -1.54769e+00 -1.65698e+00 -1.58496e+00 -1.72900e+00
1.57440e+05 3.93000e+02 -1.39823e+00 -1.26356e+00 -1.53289e+00 -1.65655e+00 -1.58297e+00 -1.73014e+00
1.57760e+05 3.94000e+02 -1.32284e+00 -1.20047e+00 -1.44521e+00 -1.65555e+00 -1.58054e+00 -1.73056e+00
1.58080e+05 3.95000e+02 -1.26585e+00 -1.06193e+00 -1.46977e+00 -1.65386e+00 -1.57762e+00 -1.73011e+00
1.58400e+05 3.96000e+02 -1.35154e+00 -1.14777e+00 -1.55530e+00 -1.65140e+00 -1.57416e+00 -1.72864e+00
1.58720e+05 3.96000e+02 -1.35154e+00 -1.14777e+00 -1.55530e+00 -1.64806e+00 -1.57011e+00 -1.72602e+00
1.59040e+05 3.97000e+02 -1.34692e+00 -1.12497e+00 -1.56888e+00 -1.64376e+00 -1.56539e+00 -1.72213e+00
1.59360e+05 3.98000e+02 -1.39528e+00 -1.23682e+00 -1.55375e+00 -1.63843e+00 -1.55995e+00 -1.71691e+00
1.59680e+05 3.99000e+02 -1.45250e+00 -1.37530e+00 -1.52970e+00 -1.63203e+00 -1.55373e+00 -1.71032e+00
1.60000e+05 4.00000e+02 -1.35830e+00 -1.21508e+00 -1.50152e+00 -1.62456e+00 -1.54672e+00 -1.70239e+00
1.60320e+05 4.00000e+02 -1.35830e+00 -1.21508e+00 -1.50152e+00 -1.61604e+00 -1.53891e+00 -1.69317e+00
1.60640e+05 4.01000e+02 -1.35259e+00 -1.27787e+00 -1.42731e+00 -1.60653e+00 -1.53031e+00 -1.68274e+00
1.60960e+05 4.02000e+02 -1.33591e+00 -1.17532e+00 -1.49649e+00 -1.59611e+00 -1.52099e+00 -1.67124e+00
1.61280e+05 4.03000e+02 -1.33178e+00 -1.20929e+00 -1.45428e+00 -1.58491e+00 -1.51103e+00 -1.65878e+00
1.61600e+05 4.04000e+02 -1.34701e+00 -1.23780e+00 -1.45622e+00 -1.57304e+00 -1.50054e+00 -1.64554e+00
1.61920e+05 4.04000e+02 -1.34701e+00 -1.23780e+00 -1.45622e+00 -1.56066e+00 -1.48965e+00 -1.63167e+00
1.62240e+05 4.05000e+02 -1.40611e+00 -1.28252e+00 -1.52971e+00 -1.54792e+00 -1.47850e+00 -1.61734e+00
1.62560e+05 4.06000e+02 -1.23901e+00 -1.06650e+00 -1.41152e+00 -1.53499e+00 -1.46723e+00 -1.60274e+00
1.62880e+05 4.07000e+02 -1.46371e+00 -1.37976e+00 -1.54766e+00 -1.52202e+00 -1.45598e+00 -1.58806e+00
1.63200e+05 4.08000e+02 -1.39970e+00 -1.18466e+00 -1.61474e+00 -1.50919e+00 -1.44489e+00 -1.57349e+00
1.63520e+05 4.08000e+02 -1.39970e+00 -1.18466e+00 -1.61474e+00 -1.49662e+00 -1.43403e+00 -1.55921e+00
1.63840e+05 4.09000e+02 -1.32123e+00 -1.15869e+00 -1.48377e+00 -1.48445e+00 -1.42350e+00 -1.54539e+00
1.64160e+05 4.10000e+02 -1.19615e+00 -1.05682e+00 -1.33549e+00 -1.47278e+00 -1.41337e+00 -1.53219e+00
1.64480e+05 4.11000e+02 -1.27702e+00 -1.06981e+00 -1.48423e+00 -1.46170e+00 -1.40368e+00 -1.51971e+00
1.64800e+05 4.12000e+02 -1.53126e+00 -1.31563e+00 -1.74689e+00 -1.45126e+00 -1.39449e+00 -1.50803e+00
1.65120e+05 4.12000e+02 -1.53126e+00 -1.31563e+00 -1.74689e+00 -1.44151e+00 -1.38585e+00 -1.49717e+00
1.65440e+05 4.13000e+02 -1.24176e+00 -1.03935e+00 -1.44417e+00 -1.43248e+00 -1.37783e+00 -1.48713e+00
1.65760e+05 4.14000e+02 -1.34998e+00 -1.23655e+00 -1.46341e+00 -1.42415e+00 -1.37045e+00 -1.47785e+00
1.66080e+05 4.15000e+02 -1.38931e+00 -1.23348e+00 -1.54514e+00 -1.41653e+00 -1.36379e+00 -1.46927e+00
1.66400e+05 4.16000e+02 -1.30757e+00 -1.10327e+00 -1.51187e+00 -1.40959e+00 -1.35789e+00 -1.46129e+00
1.66720e+05 4.16000e+02 -1.30757e+00 -1.10327e+00 -1.51187e+00 -1.40329e+00 -1.35276e+00 -1.45383e+00
1.67040e+05 4.17000e+02 -1.43101e+00 -1.14580e+00 -1.71623e+00 -1.39759e+00 -1.34840e+00 -1.44678e+00
1.67360e+05 4.18000e+02 -1.38302e+00 -1.24116e+00 -1.52489e+00 -1.39244e+00 -1.34479e+00 -1.44010e+00
1.67680e+05 4.19000e+02 -1.48070e+00 -1.22748e+00 -1.73392e+00 -1.38779e+00 -1.34184e+00 -1.43373e+00
1.68000e+05 4.20000e+02 -1.52744e+00 -1.34482e+00 -1.71006e+00 -1.38357e+00 -1.33946e+00 -1.42767e+00
1.68320e+05 4.20000e+02 -1.52744e+00 -1.34482e+00 -1.71006e+00 -1.37974e+00 -1.33756e+00 -1.42191e+00
1.68640e+05 4.21000e+02 -1.28619e+00 -1.08605e+00 -1.48632e+00 -1.37625e+00 -1.33598e+00 -1.41651e+00
1.68960e+05 4.22000e+02 -1.33497e+00 -1.23712e+00 -1.43282e+00 -1.37305e+00 -1.33460e+00 -1.41151e+00
1.69280e+05 4.23000e+02 -1.40289e+00 -1.19156e+00 -1.61422e+00 -1.37014e+00 -1.33331e+00 -1.40696e+00
1.69600e+05 4.24000e+02 -1.52677e+00 -1.30604e+00 -1.74749e+00 -1.36747e+00 -1.33202e+00 -1.40293e+00
1.69920e+05 4.24000e+02 -1.52677e+00 -1.30604e+00 -1.74749e+00 -1.36506e+00 -1.33068e+00 -1.39944e+00
1.70240e+05 4.25000e+02 -1.39635e+00 -1.21049e+00 -1.58221e+00 -1.36289e+00 -1.32927e+00 -1.39652e+00
1.70560e+05 4.26000e+02 -1.44101e+00 -1.26249e+00 -1.61954e+00 -1.36100e+00 -1.32779e+00 -1.39421e+00
1.70880e+05 4.27000e+02 -1.51480e+00 -1.41007e+00 -1.61954e+00 -1.35940e+00 -1.32628e+00 -1.39252e+00
1.71200e+05 4.28000e+02 -1.42274e+00 -1.20046e+00 -1.64502e+00 -1.35811e+00 -1.32471e+00 -1.39151e+00
1.71520e+05 4.28000e+02 -1.42274e+00 -1.20046e+00 -1.64502e+00 -1.35717e+00 -1.32309e+00 -1.39125e+00
1.71840e+05 4.29000e+02 -1.43973e+00 -1.29198e+00 -1.58748e+00 -1.35658e+00 -1.32138e+00 -1.39178e+00
1.72160e+05 4.30000e+02 -1.26849e+00 -1.06959e+00 -1.46739e+00 -1.35636e+00 -1.31960e+00 -1.39313e+00
1.72480e+05 4.31000e+02 -1.42033e+00 -1.21939e+00 -1.62126e+00 -1.35653e+00 -1.31774e+00 -1.39532e+00
1.72800e+05 4.32000e+02 -1.28974e+00 -1.15004e+00 -1.42943e+00 -1.35708e+00 -1.31590e+00 -1.39825e+00
1.73120e+05 4.32000e+02 -1.28974e+00 -1.15004e+00 -1.42943e+00 -1.35799e+00 -1.31417e+00 -1.40182e+00
1.73440e+05 4.33000e+02 -1.49349e+00 -1.29170e+00 -1.69528e+00 -1.35928e+00 -1.31267e+00 -1.40588e+00
1.73760e+05 4.34000e+02 -1.26665e+00 -1.15124e+00 -1.38207e+00 -1.36091e+00 -1.31156e+00 -1.41027e+00
1.74080e+05 4.35000e+02 -1.37546e+00 -1.15641e+00 -1.59450e+00 -1.36287e+00 -1.31092e+00 -1.41482e+00
1.74400e+05 4.36000e+02 -1.31577e+00 -1.17555e+00 -1.45599e+00 -1.36514e+00 -1.31086e+00 -1.41941e+00
1.74720e+05 4.36000e+02 -1.31577e+00 -1.17555e+00 -1.45599e+00 -1.36767e+00 -1.31141e+00 -1.42392e+00
1.75040e+05 4.37000e+02 -1.34943e+00 -1.21339e+00 -1.48547e+00 -1.37041e+00 -1.31258e+00 -1.42824e+00
1.75360e+05 4.38000e+02 -1.29857e+00 -1.18778e+00 -1.40937e+00 -1.37332e+00 -1.31432e+00 -1.43231e+00
1.75680e+05 4.39000e+02 -1.31514e+00 -1.13020e+00 -1.50008e+00 -1.37632e+00 -1.31655e+00 -1.43608e+00
1.76000e+05 4.40000e+02 -1.17990e+00 -1.08961e+00 -1.27018e+00 -1.37934e+00 -1.31918e+00 -1.43950e+00
1.76320e+05 4.40000e+02 -1.17990e+00 -1.08961e+00 -1.27018e+00 -1.38231e+00 -1.32207e+00 -1.44255e+00
1.76640e+05 4.41000e+02 -1.33842e+00 -1.18394e+00 -1.49290e+00 -1.38515e+00 -1.32508e+00 -1.44522e+00
1.76960e+05 4.42000e+02 -1.40834e+00 -1.34692e+00 -1.46976e+00 -1.38778e+00 -1.32805e+00 -1.44750e+00
1.77280e+05 4.43000e+02 -1.42983e+00 -1.26430e+00 -1.59536e+00 -1.39013e+00 -1.33085e+00 -1.44941e+00
1.77600e+05 4.44000e+02 -1.51984e+00 -1.40648e+00 -1.63320e+00 -1.39214e+00 -1.33334e+00 -1.45095e+00
1.77920e+05 4.44000e+02 -1.51984e+00 -1.40648e+00 -1.63320e+00 -1.39376e+00 -1.33538e+00 -1.45214e+00
1.78240e+05 4.45000e+02 -1.31945e+00 -1.19244e+00 -1.44646e+00 -1.39493e+00 -1.33689e+00 -1.45297e+00
1.78560e+05 4.46000e+02 -1.46069e+00 -1.30289e+00 -1.61849e+00 -1.39562e+00 -1.33780e+00 -1.45344e+00
1.78880e+05 4.47000e+02 -1.50320e+00 -1.39254e+00 -1.61386e+00 -1.39580e+00 -1.33809e+00 -1.45352e+00
1.79200e+05 4.48000e+02 -1.17462e+00 -1.06510e+00 -1.28413e+00 -1.39546e+00 -1.33774e+00 -1.45318e+00
1.79520e+05 4.48000e+02 -1.17462e+00 -1.06510e+00 -1.28413e+00 -1.39460e+00 -1.33681e+00 -1.45239e+00
1.79840e+05 4.49000e+02 -1.02005e+00 -9.33218e-01 -1.10688e+00 -1.39325e+00 -1.33537e+00 -1.45114e+00
1.80160e+05 4.50000e+02 -1.17284e+00 -9.63650e-01 -1.38203e+00 -1.39146e+00 -1.33349e+00 -1.44943e+00
1.80480e+05 4.51000e+02 -1.05358e+00 -9.36601e-01 -1.17055e+00 -1.38930e+00 -1.33129e+00 -1.44731e+00
1.80800e+05 4.52000e+02 -1.17859e+00 -1.11293e+00 -1.24424e+00 -1.38685e+00 -1.32888e+00 -1.44483e+00
1.81120e+05 4.52000e+02 -1.17859e+00 -1.11293e+00 -1.24424e+00 -1.38423e+00 -1.32637e+00 -1.44209e+00
1.81440e+05 4.53000e+02 -1.02362e+00 -9.11799e-01 -1.13545e+00 -1.38152e+00 -1.32387e+00 -1.43917e+00
1.81760e+05 4.54000e+02 -1.20131e+00 -1.02292e+00 -1.37970e+00 -1.37883e+00 -1.32146e+00 -1.43621e+00
1.82080e+05 4.55000e+02 -1.11198e+00 -1.01069e+00 -1.21327e+00 -1.37624e+00 -1.31919e+00 -1.43329e+00
1.82400e+05 4.56000e+02 -1.09408e+00 -9.65331e-01 -1.22282e+00 -1.37377e+00 -1.31709e+00 -1.43045e+00
1.82720e+05 4.56000e+02 -1.09408e+00 -9.65331e-01 -1.22282e+00 -1.37145e+00 -1.31515e+00 -1.42775e+00
1.83040e+05 4.57000e+02 -1.16725e+00 -1.09535e+00 -1.23915e+00 -1.36921e+00 -1.31330e+00 -1.42512e+00
1.83360e+05 4.58000e+02 -1.19337e+00 -1.07193e+00 -1.31480e+00 -1.36700e+00 -1.31148e+00 -1.42251e+00
1.83680e+05 4.59000e+02 -1.16406e+00 -9.96167e-01 -1.33195e+00 -1.36469e+00 -1.30959e+00 -1.41978e+00
1.84000e+05 4.60000e+02 -1.18527e+00 -9.38652e-01 -1.43189e+00 -1.36214e+00 -1.30749e+00 -1.41680e+00
1.84320e+05 4.60000e+02 -1.18527e+00 -9.38652e-01 -1.43189e+00 -1.35923e+00 -1.30509e+00 -1.41338e+00
1.84640e+05 4.61000e+02 -1.22913e+00 -1.11629e+00 -1.34197e+00 -1.35581e+00 -1.30225e+00 -1.40937e+00
1.84960e+05 4.62000e+02 -1.21607e+00 -1.10336e+00 -1.32879e+00 -1.35177e+00 -1.29889e+00 -1.40465e+00
1.85280e+05 4.63000e+02 -1.07157e+00 -9.81626e-01 -1.16151e+00 -1.34701e+00 -1.29492e+00 -1.39910e+00
1.85600e+05 4.64000e+02 -1.18669e+00 -1.04444e+00 -1.32894e+00 -1.34147e+00 -1.29028e+00 -1.39266e+00
1.85920e+05 4.64000e+02 -1.18669e+00 -1.04444e+00 -1.32894e+00 -1.33513e+00 -1.28494e+00 -1.38532e+00
1.86240e+05 4.65000e+02 -1.13347e+00 -1.02939e+00 -1.23755e+00 -1.32801e+00 -1.27889e+00 -1.37714e+00
1.86560e+05 4.66000e+02 -1.06893e+00 -9.67490e-01 -1.17037e+00 -1.32019e+00 -1.27216e+00 -1.36823e+00
1.86880e+05 4.67000e+02 -1.22608e+00 -1.01832e+00 -1.43384e+00 -1.31175e+00 -1.26479e+00 -1.35872e+00
1.87200e+05 4.68000e+02 -1.14527e+00 -1.08594e+00 -1.20461e+00 -1.30283e+00 -1.25687e+00 -1.34879e+00
1.87520e+05 4.68000e+02 -1.14527e+00 -1.08594e+00 -1.20461e+00 -1.29355e+00 -1.24846e+00 -1.33864e+00
1.87840e+05 4.69000e+02 -1.02204e+00 -8.86581e-01 -1.15749e+00 -1.28408e+00 -1.23971e+00 -1.32844e+00
1.88160e+05 4.70000e+02 -1.15620e+00 -1.08743e+00 -1.22498e+00 -1.27455e+00 -1.23072e+00 -1.31838e+00
1.88480e+05 4.71000e+02 -1.23929e+00 -1.00963e+00 -1.46895e+00 -1.26512e+00 -1.22162e+00 -1.30862e+00
1.88800e+05 4.72000e+02 -1.11308e+00 -1.01000e+00 -1.21616e+00 -1.25592e+00 -1.21257e+00 -1.29926e+00
1.89120e+05 4.72000e+02 -1.11308e+00 -1.01000e+00 -1.21616e+00 -1.24703e+00 -1.20365e+00 -1.29040e+00
1.89440e+05 4.73000e+02 -1.21307e+00 -1.07963e+00 -1.34652e+00 -1.23855e+00 -1.19500e+00 -1.28210e+00
1.89760e+05 4.74000e+02 -1.07128e+00 -9.38503e-01 -1.20405e+00 -1.23053e+00 -1.18670e+00 -1.27437e+00
1.90080e+05 4.75000e+02 -1.14664e+00 -1.08273e+00 -1.21055e+00 -1.22301e+00 -1.17880e+00 -1.26722e+00
1.90400e+05 4.76000e+02 -1.15404e+00 -1.09226e+00 -1.21582e+00 -1.21600e+00 -1.17137e+00 -1.26063e+00
1.90720e+05 4.76000e+02 -1.15404e+00 -1.09226e+00 -1.21582e+00 -1.20949e+00 -1.16442e+00 -1.25456e+00
1.91040e+05 4.77000e+02 -1.09618e+00 -9.43930e-01 -1.24843e+00 -1.20348e+00 -1.15798e+00 -1.24898e+00
1.91360e+05 4.78000e+02 -1.13670e+00 -1.08124e+00 -1.19217e+00 -1.19793e+00 -1.15202e+00 -1.24384e+00
1.91680e+05 4.79000e+02 -1.25735e+00 -1.20674e+00 -1.30795e+00 -1.19283e+00 -1.14654e+00 -1.23912e+00
1.92000e+05 4.80000e+02 -1.12274e+00 -9.53377e-01 -1.29210e+00 -1.18815e+00 -1.14150e+00 -1.23479e+00
1.92320e+05 4.80000e+02 -1.12274e+00 -9.53377e-01 -1.29210e+00 -1.18384e+00 -1.13688e+00 -1.23081e+00
1.92640e+05 4.81000e+02 -1.12664e+00 -1.04550e+00 -1.20778e+00 -1.17990e+00 -1.13263e+00 -1.22717e+00
1.92960e+05 4.82000e+02 -1.22380e+00 -1.10678e+00 -1.34081e+00 -1.17630e+00 -1.12873e+00 -1.22387e+00
1.93280e+05 4.83000e+02 -1.10895e+00 -9.92150e-01 -1.22575e+00 -1.17301e+00 -1.12513e+00 -1.22088e+00
1.93600e+05 4.84000e+02 -1.05094e+00 -9.37095e-01 -1.16478e+00 -1.17000e+00 -1.12181e+00 -1.21819e+00
1.93920e+05 4.84000e+02 -1.05094e+00 -9.37095e-01 -1.16478e+00 -1.16725e+00 -1.11875e+00 -1.21576e+00
1.94240e+05 4.85000e+02 -1.12843e+00 -8.85306e-01 -1.37156e+00 -1.16476e+00 -1.11595e+00 -1.21357e+00
1.94560e+05 4.86000e+02 -1.18233e+00 -1.01671e+00 -1.34794e+00 -1.16249e+00 -1.11341e+00 -1.21158e+00
1.94880e+05 4.87000e+02 -1.18821e+00 -1.02068e+00 -1.35575e+00 -1.16044e+00 -1.11115e+00 -1.20974e+00
1.95200e+05 4.88000e+02 -1.25036e+00 -1.08190e+00 -1.41883e+00 -1.15860e+00 -1.10920e+00 -1.20800e+00
1.95520e+05 4.88000e+02 -1.25036e+00 -1.08190e+00 -1.41883e+00 -1.15695e+00 -1.10760e+00 -1.20631e+00
1.95840e+05 4.89000e+02 -1.22160e+00 -1.01325e+00 -1.42994e+00 -1.15550e+00 -1.10638e+00 -1.20462e+00
1.96160e+05 4.90000e+02 -1.10991e+00 -9.64537e-01 -1.25529e+00 -1.15422e+00 -1.10556e+00 -1.20289e+00
1.96480e+05 4.91000e+02 -1.11170e+00 -9.50470e-01 -1.27293e+00 -1.15311e+00 -1.10514e+00 -1.20108e+00
1.96800e+05 4.92000e+02 -1.13214e+00 -1.09442e+00 -1.16987e+00 -1.15215e+00 -1.10510e+00 -1.19920e+00
1.97120e+05 4.92000e+02 -1.13214e+00 -1.09442e+00 -1.16987e+00 -1.15132e+00 -1.10539e+00 -1.19725e+00
1.97440e+05 4.93000e+02 -1.10849e+00 -1.02215e+00 -1.19482e+00 -1.15062e+00 -1.10595e+00 -1.19528e+00
1.97760e+05 4.94000e+02 -1.11212e+00 -1.00701e+00 -1.21723e+00 -1.15001e+00 -1.10668e+00 -1.19335e+00
1.98080e+05 4.95000e+02 -1.06148e+00 -9.52916e-01 -1.17005e+00 -1.14952e+00 -1.10749e+00 -1.19154e+00
1.98400e+05 4.96000e+02 -1.13452e+00 -1.00800e+00 -1.26104e+00 -1.14912e+00 -1.10829e+00 -1.18995e+00
1.98720e+05 4.96000e+02 -1.13452e+00 -1.00800e+00 -1.26104e+00 -1.14884e+00 -1.10899e+00 -1.18868e+00
1.99040e+05 4.97000e+02 -1.17629e+00 -1.00070e+00 -1.35188e+00 -1.14866e+00 -1.10950e+00 -1.18781e+00
1.99360e+05 4.98000e+02 -1.14242e+00 -9.92723e-01 -1.29211e+00 -1.14859e+00 -1.10980e+00 -1.18739e+00
1.99680e+05 4.99000e+02 -1.18290e+00 -1.03033e+00 -1.33548e+00 -1.14863e+00 -1.10984e+00 -1.18743e+00


==> fig/parallel/shkadov_8_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
3.20000e+02 0.00000e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
6.40000e+02 1.00000e+00 -2.90768e+00 -2.73939e+00 -3.07597e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
9.60000e+02 2.00000e+00 -3.22731e+00 -3.06856e+00 -3.38606e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.28000e+03 3.00000e+00 -3.17434e+00 -2.96880e+00 -3.37988e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.60000e+03 4.00000e+00 -3.20428e+00 -2.93747e+00 -3.47109e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.92000e+03 4.00000e+00 -3.20428e+00 -2.93747e+00 -3.47109e+00 -3.27182e+00 -3.01535e+00 -3.52828e+00
2.24000e+03 5.00000e+00 -3.27406e+00 -2.93210e+00 -3.61603e+00 -3.27181e+00 -3.01535e+00 -3.52827e+00
2.56000e+03 6.00000e+00 -2.96111e+00 -2.59078e+00 -3.33144e+00 -3.27179e+00 -3.01535e+00 -3.52822e+00
2.88000e+03 7.00000e+00 -3.14325e+00 -2.86906e+00 -3.41744e+00 -3.27173e+00 -3.01535e+00 -3.52811e+00
3.20000e+03 8.00000e+00 -3.36789e+00 -3.03401e+00 -3.70177e+00 -3.27161e+00 -3.01537e+00 -3.52786e+00
3.52000e+03 8.00000e+00 -3.36789e+00 -3.03401e+00 -3.70177e+00 -3.27139e+00 -3.01542e+00 -3.52736e+00
3.84000e+03 9.00000e+00 -3.22165e+00 -3.03319e+00 -3.41011e+00 -3.27102e+00 -3.01553e+00 -3.52651e+00
4.16000e+03 1.00000e+01 -2.80871e+00 -2.43301e+00 -3.18441e+00 -3.27046e+00 -3.01577e+00 -3.52514e+00
4.48000e+03 1.10000e+01 -3.01593e+00 -2.83533e+00 -3.19653e+00 -3.26964e+00 -3.01618e+00 -3.52310e+00
4.80000e+03 1.20000e+01 -2.96279e+00 -2.67412e+00 -3.25147e+00 -3.26853e+00 -3.01680e+00 -3.52025e+00
5.12000e+03 1.20000e+01 -2.96279e+00 -2.67412e+00 -3.25147e+00 -3.26707e+00 -3.01769e+00 -3.51645e+00
5.44000e+03 1.30000e+01 -3.02887e+00 -2.71759e+00 -3.34014e+00 -3.26525e+00 -3.01888e+00 -3.51161e+00
5.76000e+03 1.40000e+01 -2.88683e+00 -2.62634e+00 -3.14733e+00 -3.26303e+00 -3.02039e+00 -3.50567e+00
6.08000e+03 1.50000e+01 -2.90610e+00 -2.65291e+00 -3.15928e+00 -3.26041e+00 -3.02221e+00 -3.49861e+00
6.40000e+03 1.60000e+01 -2.96116e+00 -2.66504e+00 -3.25729e+00 -3.25740e+00 -3.02435e+00 -3.49045e+00
6.72000e+03 1.60000e+01 -2.96116e+00 -2.66504e+00 -3.25729e+00 -3.25400e+00 -3.02677e+00 -3.48124e+00
7.04000e+03 1.70000e+01 -2.81461e+00 -2.52707e+00 -3.10216e+00 -3.25022e+00 -3.02942e+00 -3.47102e+00
7.36000e+03 1.80000e+01 -2.73832e+00 -2.50109e+00 -2.97555e+00 -3.24604e+00 -3.03223e+00 -3.45985e+00
7.68000e+03 1.90000e+01 -3.00728e+00 -2.78348e+00 -3.23109e+00 -3.24147e+00 -3.03513e+00 -3.44780e+00
8.00000e+03 2.00000e+01 -2.87810e+00 -2.73901e+00 -3.01718e+00 -3.23647e+00 -3.03801e+00 -3.43492e+00
8.32000e+03 2.00000e+01 -2.87810e+00 -2.73901e+00 -3.01718e+00 -3.23102e+00 -3.04076e+00 -3.42127e+00
8.64000e+03 2.10000e+01 -3.03608e+00 -2.66898e+00 -3.40317e+00 -3.22507e+00 -3.04324e+00 -3.40690e+00
8.96000e+03 2.20000e+01 -2.73212e+00 -2.63454e+00 -2.82970e+00 -3.21858e+00 -3.04529e+00 -3.39187e+00
9.28000e+03 2.30000e+01 -2.77996e+00 -2.43696e+00 -3.12296e+00 -3.21150e+00 -3.04677e+00 -3.37623e+00
9.60000e+03 2.40000e+01 -2.44503e+00 -2.34727e+00 -2.54278e+00 -3.20378e+00 -3.04751e+00 -3.36005e+00
9.92000e+03 2.40000e+01 -2.44503e+00 -2.34727e+00 -2.54278e+00 -3.19538e+00 -3.04737e+00 -3.34340e+00
1.02400e+04 2.50000e+01 -2.53060e+00 -2.38589e+00 -2.67530e+00 -3.18629e+00 -3.04623e+00 -3.32635e+00
1.05600e+04 2.60000e+01 -2.50883e+00 -2.18756e+00 -2.83011e+00 -3.17649e+00 -3.04402e+00 -3.30896e+00
1.08800e+04 2.70000e+01 -2.57909e+00 -2.27487e+00 -2.88332e+00 -3.16599e+00 -3.04069e+00 -3.29129e+00
1.12000e+04 2.80000e+01 -2.58126e+00 -2.29399e+00 -2.86852e+00 -3.15483e+00 -3.03626e+00 -3.27340e+00
1.15200e+04 2.80000e+01 -2.58126e+00 -2.29399e+00 -2.86852e+00 -3.14306e+00 -3.03078e+00 -3.25535e+00
1.18400e+04 2.90000e+01 -2.79045e+00 -2.54756e+00 -3.03334e+00 -3.13073e+00 -3.02430e+00 -3.23715e+00
1.21600e+04 3.00000e+01 -2.62169e+00 -2.30030e+00 -2.94308e+00 -3.11788e+00 -3.01689e+00 -3.21886e+00
1.24800e+04 3.10000e+01 -2.34417e+00 -2.14603e+00 -2.54232e+00 -3.10456e+00 -3.00861e+00 -3.20051e+00
1.28000e+04 3.20000e+01 -2.45066e+00 -2.22509e+00 -2.67623e+00 -3.09078e+00 -2.99947e+00 -3.18209e+00
1.31200e+04 3.20000e+01 -2.45066e+00 -2.22509e+00 -2.67623e+00 -3.07654e+00 -2.98945e+00 -3.16363e+00
1.34400e+04 3.30000e+01 -2.44504e+00 -2.28550e+00 -2.60459e+00 -3.06183e+00 -2.97851e+00 -3.14515e+00
1.37600e+04 3.40000e+01 -2.25559e+00 -1.98996e+00 -2.52122e+00 -3.04660e+00 -2.96657e+00 -3.12664e+00
1.40800e+04 3.50000e+01 -2.04527e+00 -1.87606e+00 -2.21448e+00 -3.03083e+00 -2.95356e+00 -3.10810e+00
1.44000e+04 3.60000e+01 -2.23061e+00 -2.06881e+00 -2.39241e+00 -3.01449e+00 -2.93943e+00 -3.08955e+00
1.47200e+04 3.60000e+01 -2.23061e+00 -2.06881e+00 -2.39241e+00 -2.99757e+00 -2.92413e+00 -3.07100e+00
1.50400e+04 3.70000e+01 -2.25752e+00 -2.08873e+00 -2.42632e+00 -2.98006e+00 -2.90767e+00 -3.05245e+00
1.53600e+04 3.80000e+01 -2.23551e+00 -1.91184e+00 -2.55917e+00 -2.96200e+00 -2.89007e+00 -3.03393e+00
1.56800e+04 3.90000e+01 -2.24940e+00 -2.01855e+00 -2.48025e+00 -2.94339e+00 -2.87137e+00 -3.01542e+00
1.60000e+04 4.00000e+01 -2.23444e+00 -2.13512e+00 -2.33377e+00 -2.92428e+00 -2.85163e+00 -2.99693e+00
1.63200e+04 4.00000e+01 -2.23444e+00 -2.13512e+00 -2.33377e+00 -2.90469e+00 -2.83095e+00 -2.97843e+00
1.66400e+04 4.10000e+01 -2.04610e+00 -1.66528e+00 -2.42693e+00 -2.88464e+00 -2.80940e+00 -2.95987e+00
1.69600e+04 4.20000e+01 -2.13997e+00 -1.89822e+00 -2.38171e+00 -2.86412e+00 -2.78705e+00 -2.94119e+00
1.72800e+04 4.30000e+01 -2.08593e+00 -1.77182e+00 -2.40003e+00 -2.84313e+00 -2.76397e+00 -2.92228e+00
1.76000e+04 4.40000e+01 -2.02951e+00 -1.86555e+00 -2.19347e+00 -2.82164e+00 -2.74023e+00 -2.90305e+00
1.79200e+04 4.40000e+01 -2.02951e+00 -1.86555e+00 -2.19347e+00 -2.79964e+00 -2.71590e+00 -2.88338e+00
1.82400e+04 4.50000e+01 -2.24780e+00 -2.07040e+00 -2.42520e+00 -2.77711e+00 -2.69104e+00 -2.86317e+00
1.85600e+04 4.60000e+01 -1.91547e+00 -1.68885e+00 -2.14208e+00 -2.75404e+00 -2.66574e+00 -2.84234e+00
1.88800e+04 4.70000e+01 -2.00570e+00 -1.83926e+00 -2.17214e+00 -2.73044e+00 -2.64007e+00 -2.82081e+00
1.92000e+04 4.80000e+01 -1.73870e+00 -1.52042e+00 -1.95698e+00 -2.70634e+00 -2.61413e+00 -2.79855e+00
1.95200e+04 4.80000e+01 -1.73870e+00 -1.52042e+00 -1.95698e+00 -2.68179e+00 -2.58800e+00 -2.77557e+00
1.98400e+04 4.90000e+01 -1.64625e+00 -1.49933e+00 -1.79318e+00 -2.65683e+00 -2.56178e+00 -2.75189e+00
2.01600e+04 5.00000e+01 -1.88312e+00 -1.48316e+00 -2.28308e+00 -2.63156e+00 -2.53556e+00 -2.72756e+00
2.04800e+04 5.10000e+01 -2.02392e+00 -1.69399e+00 -2.35386e+00 -2.60603e+00 -2.50940e+00 -2.70266e+00
2.08000e+04 5.20000e+01 -1.88859e+00 -1.58385e+00 -2.19334e+00 -2.58035e+00 -2.48343e+00 -2.67727e+00
2.11200e+04 5.20000e+01 -1.88859e+00 -1.58385e+00 -2.19334e+00 -2.55460e+00 -2.45773e+00 -2.65146e+00
2.14400e+04 5.30000e+01 -1.90400e+00 -1.60431e+00 -2.20369e+00 -2.52885e+00 -2.43239e+00 -2.62531e+00
2.17600e+04 5.40000e+01 -1.69179e+00 -1.41433e+00 -1.96924e+00 -2.50317e+00 -2.40749e+00 -2.59885e+00
2.20800e+04 5.50000e+01 -1.82248e+00 -1.51249e+00 -2.13247e+00 -2.47760e+00 -2.38308e+00 -2.57211e+00
2.24000e+04 5.60000e+01 -1.62733e+00 -1.38976e+00 -1.86489e+00 -2.45215e+00 -2.35917e+00 -2.54512e+00
2.27200e+04 5.60000e+01 -1.62733e+00 -1.38976e+00 -1.86489e+00 -2.42683e+00 -2.33576e+00 -2.51791e+00
2.30400e+04 5.70000e+01 -1.59686e+00 -1.48044e+00 -1.71327e+00 -2.40164e+00 -2.31278e+00 -2.49050e+00
2.33600e+04 5.80000e+01 -1.74067e+00 -1.50443e+00 -1.97691e+00 -2.37655e+00 -2.29014e+00 -2.46296e+00
2.36800e+04 5.90000e+01 -1.65486e+00 -1.41242e+00 -1.89731e+00 -2.35156e+00 -2.26775e+00 -2.43537e+00
2.40000e+04 6.00000e+01 -1.72407e+00 -1.49896e+00 -1.94918e+00 -2.32666e+00 -2.24545e+00 -2.40786e+00
2.43200e+04 6.00000e+01 -1.72407e+00 -1.49896e+00 -1.94918e+00 -2.30185e+00 -2.22310e+00 -2.38060e+00
2.46400e+04 6.10000e+01 -1.48572e+00 -1.25975e+00 -1.71168e+00 -2.27715e+00 -2.20054e+00 -2.35377e+00
2.49600e+04 6.20000e+01 -1.72884e+00 -1.46355e+00 -1.99414e+00 -2.25259e+00 -2.17758e+00 -2.32760e+00
2.52800e+04 6.30000e+01 -1.54287e+00 -1.25850e+00 -1.82724e+00 -2.22817e+00 -2.15407e+00 -2.30227e+00
2.56000e+04 6.40000e+01 -1.57653e+00 -1.31147e+00 -1.84158e+00 -2.20392e+00 -2.12988e+00 -2.27796e+00
2.59200e+04 6.40000e+01 -1.57653e+00 -1.31147e+00 -1.84158e+00 -2.17986e+00 -2.10494e+00 -2.25478e+00
2.62400e+04 6.50000e+01 -1.53634e+00 -1.30866e+00 -1.76401e+00 -2.15600e+00 -2.07927e+00 -2.23272e+00
2.65600e+04 6.60000e+01 -1.43641e+00 -9.71046e-01 -1.90178e+00 -2.13234e+00 -2.05296e+00 -2.21173e+00
2.68800e+04 6.70000e+01 -1.42020e+00 -1.23385e+00 -1.60655e+00 -2.10891e+00 -2.02617e+00 -2.19166e+00
2.72000e+04 6.80000e+01 -1.32643e+00 -1.07783e+00 -1.57502e+00 -2.08571e+00 -1.99908e+00 -2.17234e+00
2.75200e+04 6.80000e+01 -1.32643e+00 -1.07783e+00 -1.57502e+00 -2.06274e+00 -1.97188e+00 -2.15359e+00
2.78400e+04 6.90000e+01 -1.37785e+00 -1.29428e+00 -1.46142e+00 -2.04001e+00 -1.94477e+00 -2.13524e+00
2.81600e+04 7.00000e+01 -1.36607e+00 -1.16148e+00 -1.57066e+00 -2.01753e+00 -1.91790e+00 -2.11716e+00
2.84800e+04 7.10000e+01 -1.77381e+00 -1.45627e+00 -2.09135e+00 -1.99532e+00 -1.89137e+00 -2.09926e+00
2.88000e+04 7.20000e+01 -1.20945e+00 -1.02460e+00 -1.39431e+00 -1.97337e+00 -1.86526e+00 -2.08148e+00
2.91200e+04 7.20000e+01 -1.20945e+00 -1.02460e+00 -1.39431e+00 -1.95169e+00 -1.83962e+00 -2.06375e+00
2.94400e+04 7.30000e+01 -1.39438e+00 -1.08077e+00 -1.70798e+00 -1.93027e+00 -1.81446e+00 -2.04608e+00
2.97600e+04 7.40000e+01 -1.29701e+00 -1.13894e+00 -1.45508e+00 -1.90909e+00 -1.78976e+00 -2.02842e+00
3.00800e+04 7.50000e+01 -1.27251e+00 -1.14721e+00 -1.39782e+00 -1.88814e+00 -1.76550e+00 -2.01078e+00
3.04000e+04 7.60000e+01 -1.30670e+00 -1.18403e+00 -1.42937e+00 -1.86737e+00 -1.74163e+00 -1.99311e+00
3.07200e+04 7.60000e+01 -1.30670e+00 -1.18403e+00 -1.42937e+00 -1.84677e+00 -1.71812e+00 -1.97542e+00
3.10400e+04 7.70000e+01 -1.32027e+00 -1.10661e+00 -1.53392e+00 -1.82631e+00 -1.69493e+00 -1.95768e+00
3.13600e+04 7.80000e+01 -1.20040e+00 -1.03808e+00 -1.36271e+00 -1.80596e+00 -1.67203e+00 -1.93990e+00
3.16800e+04 7.90000e+01 -1.15259e+00 -9.90680e-01 -1.31449e+00 -1.78574e+00 -1.64942e+00 -1.92206e+00
3.20000e+04 8.00000e+01 -1.18267e+00 -1.00127e+00 -1.36407e+00 -1.76563e+00 -1.62709e+00 -1.90417e+00
3.23200e+04 8.00000e+01 -1.18267e+00 -1.00127e+00 -1.36407e+00 -1.74565e+00 -1.60505e+00 -1.88626e+00
3.26400e+04 8.10000e+01 -1.25904e+00 -1.08275e+00 -1.43533e+00 -1.72583e+00 -1.58333e+00 -1.86832e+00
3.29600e+04 8.20000e+01 -1.09947e+00 -8.39998e-01 -1.35894e+00 -1.70617e+00 -1.56195e+00 -1.85039e+00
3.32800e+04 8.30000e+01 -1.16919e+00 -1.02211e+00 -1.31628e+00 -1.68670e+00 -1.54095e+00 -1.83244e+00
3.36000e+04 8.40000e+01 -1.12459e+00 -9.63800e-01 -1.28538e+00 -1.66743e+00 -1.52037e+00 -1.81448e+00
3.39200e+04 8.40000e+01 -1.12459e+00 -9.63800e-01 -1.28538e+00 -1.64836e+00 -1.50024e+00 -1.79649e+00
3.42400e+04 8.50000e+01 -1.16726e+00 -9.63173e-01 -1.37136e+00 -1.62951e+00 -1.48057e+00 -1.77845e+00
3.45600e+04 8.60000e+01 -1.14972e+00 -9.69939e-01 -1.32949e+00 -1.61086e+00 -1.46140e+00 -1.76033e+00
3.48800e+04 8.70000e+01 -1.31506e+00 -1.09733e+00 -1.53280e+00 -1.59241e+00 -1.44272e+00 -1.74210e+00
3.52000e+04 8.80000e+01 -1.09587e+00 -9.47271e-01 -1.24448e+00 -1.57413e+00 -1.42451e+00 -1.72374e+00
3.55200e+04 8.80000e+01 -1.09587e+00 -9.47271e-01 -1.24448e+00 -1.55600e+00 -1.40676e+00 -1.70525e+00
3.58400e+04 8.90000e+01 -1.09182e+00 -9.92064e-01 -1.19158e+00 -1.53802e+00 -1.38943e+00 -1.68662e+00
3.61600e+04 9.00000e+01 -1.07332e+00 -9.36537e-01 -1.21010e+00 -1.52016e+00 -1.37246e+00 -1.66786e+00
3.64800e+04 9.10000e+01 -1.00784e+00 -9.38243e-01 -1.07744e+00 -1.50242e+00 -1.35582e+00 -1.64902e+00
3.68000e+04 9.20000e+01 -1.11992e+00 -9.39875e-01 -1.29996e+00 -1.48479e+00 -1.33945e+00 -1.63013e+00
3.71200e+04 9.20000e+01 -1.11992e+00 -9.39875e-01 -1.29996e+00 -1.46729e+00 -1.32331e+00 -1.61127e+00
3.74400e+04 9.30000e+01 -1.08834e+00 -9.74047e-01 -1.20264e+00 -1.44994e+00 -1.30738e+00 -1.59249e+00
3.77600e+04 9.40000e+01 -1.00770e+00 -8.92914e-01 -1.12248e+00 -1.43277e+00 -1.29164e+00 -1.57390e+00
3.80800e+04 9.50000e+01 -1.01816e+00 -9.18905e-01 -1.11742e+00 -1.41583e+00 -1.27610e+00 -1.55556e+00
3.84000e+04 9.60000e+01 -9.73259e-01 -9.08055e-01 -1.03846e+00 -1.39916e+00 -1.26078e+00 -1.53754e+00
3.87200e+04 9.60000e+01 -9.73259e-01 -9.08055e-01 -1.03846e+00 -1.38282e+00 -1.24572e+00 -1.51992e+00
3.90400e+04 9.70000e+01 -1.13431e+00 -1.08451e+00 -1.18411e+00 -1.36684e+00 -1.23094e+00 -1.50273e+00
3.93600e+04 9.80000e+01 -1.07439e+00 -9.83402e-01 -1.16538e+00 -1.35125e+00 -1.21650e+00 -1.48599e+00
3.96800e+04 9.90000e+01 -8.96335e-01 -7.33020e-01 -1.05965e+00 -1.33607e+00 -1.20244e+00 -1.46970e+00
4.00000e+04 1.00000e+02 -9.91687e-01 -8.67513e-01 -1.11586e+00 -1.32133e+00 -1.18882e+00 -1.45385e+00
4.03200e+04 1.00000e+02 -9.91687e-01 -8.67513e-01 -1.11586e+00 -1.30702e+00 -1.17565e+00 -1.43839e+00
4.06400e+04 1.01000e+02 -9.98847e-01 -9.04683e-01 -1.09301e+00 -1.29313e+00 -1.16298e+00 -1.42328e+00
4.09600e+04 1.02000e+02 -8.76991e-01 -8.28484e-01 -9.25497e-01 -1.27963e+00 -1.15081e+00 -1.40846e+00
4.12800e+04 1.03000e+02 -9.88151e-01 -8.78154e-01 -1.09815e+00 -1.26653e+00 -1.13918e+00 -1.39388e+00
4.16000e+04 1.04000e+02 -9.80151e-01 -8.66752e-01 -1.09355e+00 -1.25378e+00 -1.12808e+00 -1.37948e+00
4.19200e+04 1.04000e+02 -9.80151e-01 -8.66752e-01 -1.09355e+00 -1.24137e+00 -1.11752e+00 -1.36522e+00
4.22400e+04 1.05000e+02 -8.32572e-01 -7.71126e-01 -8.94019e-01 -1.22927e+00 -1.10749e+00 -1.35105e+00
4.25600e+04 1.06000e+02 -8.46957e-01 -7.72692e-01 -9.21222e-01 -1.21747e+00 -1.09800e+00 -1.33695e+00
4.28800e+04 1.07000e+02 -8.70046e-01 -7.73578e-01 -9.66514e-01 -1.20594e+00 -1.08900e+00 -1.32289e+00
4.32000e+04 1.08000e+02 -8.69604e-01 -7.83757e-01 -9.55451e-01 -1.19467e+00 -1.08048e+00 -1.30887e+00
4.35200e+04 1.08000e+02 -8.69604e-01 -7.83757e-01 -9.55451e-01 -1.18364e+00 -1.07240e+00 -1.29488e+00
4.38400e+04 1.09000e+02 -8.42795e-01 -7.59991e-01 -9.25598e-01 -1.17282e+00 -1.06472e+00 -1.28091e+00
4.41600e+04 1.10000e+02 -8.95173e-01 -8.31218e-01 -9.59129e-01 -1.16219e+00 -1.05739e+00 -1.26699e+00
4.44800e+04 1.11000e+02 -9.18723e-01 -8.25050e-01 -1.01240e+00 -1.15174e+00 -1.05036e+00 -1.25312e+00
4.48000e+04 1.12000e+02 -7.97413e-01 -7.14944e-01 -8.79881e-01 -1.14143e+00 -1.04355e+00 -1.23930e+00
4.51200e+04 1.12000e+02 -7.97413e-01 -7.14944e-01 -8.79881e-01 -1.13123e+00 -1.03692e+00 -1.22554e+00
4.54400e+04 1.13000e+02 -8.43792e-01 -7.58313e-01 -9.29271e-01 -1.12112e+00 -1.03039e+00 -1.21185e+00
4.57600e+04 1.14000e+02 -7.76402e-01 -7.07373e-01 -8.45431e-01 -1.11107e+00 -1.02389e+00 -1.19825e+00
4.60800e+04 1.15000e+02 -7.14249e-01 -6.35290e-01 -7.93207e-01 -1.10104e+00 -1.01735e+00 -1.18473e+00
4.64000e+04 1.16000e+02 -7.95939e-01 -6.84267e-01 -9.07611e-01 -1.09101e+00 -1.01072e+00 -1.17130e+00
4.67200e+04 1.16000e+02 -7.95939e-01 -6.84267e-01 -9.07611e-01 -1.08096e+00 -1.00395e+00 -1.15798e+00
4.70400e+04 1.17000e+02 -7.78087e-01 -6.95582e-01 -8.60592e-01 -1.07088e+00 -9.96981e-01 -1.14478e+00
4.73600e+04 1.18000e+02 -7.88322e-01 -6.49551e-01 -9.27093e-01 -1.06076e+00 -9.89797e-01 -1.13173e+00
4.76800e+04 1.19000e+02 -7.13217e-01 -6.50350e-01 -7.76084e-01 -1.05062e+00 -9.82380e-01 -1.11885e+00
4.80000e+04 1.20000e+02 -7.51029e-01 -6.45887e-01 -8.56171e-01 -1.04044e+00 -9.74728e-01 -1.10616e+00
4.83200e+04 1.20000e+02 -7.51029e-01 -6.45887e-01 -8.56171e-01 -1.03026e+00 -9.66848e-01 -1.09368e+00
4.86400e+04 1.21000e+02 -7.56641e-01 -6.96194e-01 -8.17088e-01 -1.02008e+00 -9.58761e-01 -1.08140e+00
4.89600e+04 1.22000e+02 -7.23347e-01 -6.54915e-01 -7.91778e-01 -1.00991e+00 -9.50490e-01 -1.06934e+00
4.92800e+04 1.23000e+02 -7.71159e-01 -7.28800e-01 -8.13517e-01 -9.99773e-01 -9.42066e-01 -1.05748e+00
4.96000e+04 1.24000e+02 -7.62036e-01 -6.56900e-01 -8.67171e-01 -9.89656e-01 -9.33514e-01 -1.04580e+00
4.99200e+04 1.24000e+02 -7.62036e-01 -6.56900e-01 -8.67171e-01 -9.79573e-01 -9.24867e-01 -1.03428e+00
5.02400e+04 1.25000e+02 -7.60181e-01 -7.45291e-01 -7.75072e-01 -9.69522e-01 -9.16148e-01 -1.02290e+00
5.05600e+04 1.26000e+02 -7.71028e-01 -7.36062e-01 -8.05993e-01 -9.59512e-01 -9.07382e-01 -1.01164e+00
5.08800e+04 1.27000e+02 -8.10876e-01 -6.35718e-01 -9.86034e-01 -9.49537e-01 -8.98587e-01 -1.00049e+00
5.12000e+04 1.28000e+02 -7.36525e-01 -7.01835e-01 -7.71215e-01 -9.39609e-01 -8.89781e-01 -9.89437e-01
5.15200e+04 1.28000e+02 -7.36525e-01 -7.01835e-01 -7.71215e-01 -9.29732e-01 -8.80979e-01 -9.78485e-01
5.18400e+04 1.29000e+02 -7.23787e-01 -6.17995e-01 -8.29580e-01 -9.19921e-01 -8.72195e-01 -9.67646e-01
5.21600e+04 1.30000e+02 -7.81967e-01 -6.67398e-01 -8.96536e-01 -9.10192e-01 -8.63443e-01 -9.56941e-01
5.24800e+04 1.31000e+02 -7.95318e-01 -6.66091e-01 -9.24546e-01 -9.00573e-01 -8.54743e-01 -9.46403e-01
5.28000e+04 1.32000e+02 -7.22683e-01 -6.70371e-01 -7.74995e-01 -8.91091e-01 -8.46113e-01 -9.36068e-01
5.31200e+04 1.32000e+02 -7.22683e-01 -6.70371e-01 -7.74995e-01 -8.81783e-01 -8.37580e-01 -9.25986e-01
5.34400e+04 1.33000e+02 -7.20803e-01 -6.69520e-01 -7.72086e-01 -8.72689e-01 -8.29170e-01 -9.16208e-01
5.37600e+04 1.34000e+02 -6.88785e-01 -6.25603e-01 -7.51967e-01 -8.63852e-01 -8.20914e-01 -9.06789e-01
5.40800e+04 1.35000e+02 -6.89707e-01 -6.23802e-01 -7.55612e-01 -8.55314e-01 -8.12845e-01 -8.97784e-01
5.44000e+04 1.36000e+02 -6.88694e-01 -6.02753e-01 -7.74635e-01 -8.47117e-01 -8.04997e-01 -8.89238e-01
5.47200e+04 1.36000e+02 -6.88694e-01 -6.02753e-01 -7.74635e-01 -8.39298e-01 -7.97403e-01 -8.81192e-01
5.50400e+04 1.37000e+02 -6.24171e-01 -5.54532e-01 -6.93810e-01 -8.31886e-01 -7.90098e-01 -8.73675e-01
5.53600e+04 1.38000e+02 -6.83234e-01 -6.02784e-01 -7.63684e-01 -8.24906e-01 -7.83112e-01 -8.66701e-01
5.56800e+04 1.39000e+02 -7.28206e-01 -6.58198e-01 -7.98213e-01 -8.18370e-01 -7.76471e-01 -8.60270e-01
5.60000e+04 1.40000e+02 -7.61068e-01 -6.71420e-01 -8.50716e-01 -8.12281e-01 -7.70194e-01 -8.54368e-01
5.63200e+04 1.40000e+02 -7.61068e-01 -6.71420e-01 -8.50716e-01 -8.06628e-01 -7.64293e-01 -8.48963e-01
5.66400e+04 1.41000e+02 -6.94475e-01 -6.42250e-01 -7.46699e-01 -8.01388e-01 -7.58766e-01 -8.44010e-01
5.69600e+04 1.42000e+02 -7.14237e-01 -6.43736e-01 -7.84739e-01 -7.96526e-01 -7.53601e-01 -8.39451e-01
5.72800e+04 1.43000e+02 -6.73475e-01 -6.21445e-01 -7.25504e-01 -7.91996e-01 -7.48777e-01 -8.35214e-01
5.76000e+04 1.44000e+02 -6.20766e-01 -5.82446e-01 -6.59087e-01 -7.87743e-01 -7.44260e-01 -8.31226e-01
5.79200e+04 1.44000e+02 -6.20766e-01 -5.82446e-01 -6.59087e-01 -7.83710e-01 -7.40014e-01 -8.27407e-01
5.82400e+04 1.45000e+02 -5.89257e-01 -5.56188e-01 -6.22327e-01 -7.79840e-01 -7.35996e-01 -8.23684e-01
5.85600e+04 1.46000e+02 -6.62879e-01 -5.68695e-01 -7.57063e-01 -7.76080e-01 -7.32169e-01 -8.19990e-01
5.88800e+04 1.47000e+02 -6.72487e-01 -6.08330e-01 -7.36644e-01 -7.72386e-01 -7.28500e-01 -8.16272e-01
5.92000e+04 1.48000e+02 -6.97941e-01 -5.90496e-01 -8.05386e-01 -7.68725e-01 -7.24961e-01 -8.12490e-01
5.95200e+04 1.48000e+02 -6.97941e-01 -5.90496e-01 -8.05386e-01 -7.65075e-01 -7.21535e-01 -8.08616e-01
5.98400e+04 1.49000e+02 -6.61802e-01 -5.90794e-01 -7.32810e-01 -7.61424e-01 -7.18210e-01 -8.04638e-01
6.01600e+04 1.50000e+02 -6.93123e-01 -6.22465e-01 -7.63781e-01 -7.57765e-01 -7.14979e-01 -8.00551e-01
6.04800e+04 1.51000e+02 -7.20628e-01 -6.62094e-01 -7.79163e-01 -7.54095e-01 -7.11836e-01 -7.96355e-01
6.08000e+04 1.52000e+02 -6.63996e-01 -6.49388e-01 -6.78603e-01 -7.50414e-01 -7.08775e-01 -7.92054e-01
6.11200e+04 1.52000e+02 -6.63996e-01 -6.49388e-01 -6.78603e-01 -7.46721e-01 -7.05791e-01 -7.87651e-01
6.14400e+04 1.53000e+02 -6.65615e-01 -5.70295e-01 -7.60935e-01 -7.43014e-01 -7.02871e-01 -7.83156e-01
6.17600e+04 1.54000e+02 -6.41043e-01 -6.01545e-01 -6.80541e-01 -7.39290e-01 -7.00005e-01 -7.78576e-01
6.20800e+04 1.55000e+02 -6.63278e-01 -5.44281e-01 -7.82276e-01 -7.35553e-01 -6.97177e-01 -7.73929e-01
6.24000e+04 1.56000e+02 -6.07254e-01 -5.65630e-01 -6.48878e-01 -7.31805e-01 -6.94374e-01 -7.69236e-01
6.27200e+04 1.56000e+02 -6.07254e-01 -5.65630e-01 -6.48878e-01 -7.28058e-01 -6.91588e-01 -7.64527e-01
6.30400e+04 1.57000e+02 -6.14503e-01 -5.69097e-01 -6.59909e-01 -7.24325e-01 -6.88813e-01 -7.59836e-01
6.33600e+04 1.58000e+02 -6.19874e-01 -5.37118e-01 -7.02630e-01 -7.20627e-01 -6.86051e-01 -7.55203e-01
6.36800e+04 1.59000e+02 -6.40593e-01 -5.97876e-01 -6.83311e-01 -7.16987e-01 -6.83311e-01 -7.50662e-01
6.40000e+04 1.60000e+02 -6.13913e-01 -5.69488e-01 -6.58338e-01 -7.13431e-01 -6.80614e-01 -7.46248e-01
6.43200e+04 1.60000e+02 -6.13913e-01 -5.69488e-01 -6.58338e-01 -7.09983e-01 -6.77982e-01 -7.41984e-01
6.46400e+04 1.61000e+02 -6.12293e-01 -5.54113e-01 -6.70473e-01 -7.06664e-01 -6.75444e-01 -7.37883e-01
6.49600e+04 1.62000e+02 -6.05591e-01 -5.59574e-01 -6.51608e-01 -7.03486e-01 -6.73027e-01 -7.33945e-01
6.52800e+04 1.63000e+02 -5.94910e-01 -5.41527e-01 -6.48293e-01 -7.00456e-01 -6.70752e-01 -7.30160e-01
6.56000e+04 1.64000e+02 -5.93156e-01 -5.27615e-01 -6.58697e-01 -6.97572e-01 -6.68634e-01 -7.26509e-01
6.59200e+04 1.64000e+02 -5.93156e-01 -5.27615e-01 -6.58697e-01 -6.94821e-01 -6.66671e-01 -7.22970e-01
6.62400e+04 1.65000e+02 -6.53304e-01 -5.86685e-01 -7.19922e-01 -6.92185e-01 -6.64849e-01 -7.19521e-01
6.65600e+04 1.66000e+02 -6.33290e-01 -5.51462e-01 -7.15118e-01 -6.89641e-01 -6.63140e-01 -7.16143e-01
6.68800e+04 1.67000e+02 -6.10365e-01 -5.66388e-01 -6.54341e-01 -6.87162e-01 -6.61500e-01 -7.12825e-01
6.72000e+04 1.68000e+02 -5.76064e-01 -5.10487e-01 -6.41640e-01 -6.84719e-01 -6.59878e-01 -7.09560e-01
6.75200e+04 1.68000e+02 -5.76064e-01 -5.10487e-01 -6.41640e-01 -6.82282e-01 -6.58217e-01 -7.06347e-01
6.78400e+04 1.69000e+02 -6.09408e-01 -5.76839e-01 -6.41977e-01 -6.79827e-01 -6.56464e-01 -7.03189e-01
6.81600e+04 1.70000e+02 -5.76024e-01 -5.29377e-01 -6.22671e-01 -6.77330e-01 -6.54574e-01 -7.00087e-01
6.84800e+04 1.71000e+02 -6.16551e-01 -5.52313e-01 -6.80789e-01 -6.74777e-01 -6.52513e-01 -6.97041e-01
6.88000e+04 1.72000e+02 -6.20143e-01 -5.55296e-01 -6.84990e-01 -6.72155e-01 -6.50265e-01 -6.94045e-01
6.91200e+04 1.72000e+02 -6.20143e-01 -5.55296e-01 -6.84990e-01 -6.69463e-01 -6.47831e-01 -6.91094e-01
6.94400e+04 1.73000e+02 -6.25317e-01 -5.33481e-01 -7.17154e-01 -6.66703e-01 -6.45227e-01 -6.88179e-01
6.97600e+04 1.74000e+02 -5.59011e-01 -5.19088e-01 -5.98934e-01 -6.63885e-01 -6.42477e-01 -6.85292e-01
7.00800e+04 1.75000e+02 -6.41124e-01 -5.55511e-01 -7.26736e-01 -6.61021e-01 -6.39613e-01 -6.82428e-01
7.04000e+04 1.76000e+02 -5.75378e-01 -5.33086e-01 -6.17670e-01 -6.58126e-01 -6.36666e-01 -6.79586e-01
7.07200e+04 1.76000e+02 -5.75378e-01 -5.33086e-01 -6.17670e-01 -6.55217e-01 -6.33667e-01 -6.76767e-01
7.10400e+04 1.77000e+02 -6.44283e-01 -5.43163e-01 -7.45402e-01 -6.52311e-01 -6.30643e-01 -6.73979e-01
7.13600e+04 1.78000e+02 -5.48847e-01 -5.09588e-01 -5.88106e-01 -6.49424e-01 -6.27617e-01 -6.71231e-01
7.16800e+04 1.79000e+02 -5.99392e-01 -5.42783e-01 -6.56000e-01 -6.46572e-01 -6.24611e-01 -6.68533e-01
7.20000e+04 1.80000e+02 -5.78072e-01 -5.25093e-01 -6.31051e-01 -6.43771e-01 -6.21644e-01 -6.65898e-01
7.23200e+04 1.80000e+02 -5.78072e-01 -5.25093e-01 -6.31051e-01 -6.41034e-01 -6.18735e-01 -6.63334e-01
7.26400e+04 1.81000e+02 -5.80116e-01 -5.35289e-01 -6.24943e-01 -6.38375e-01 -6.15901e-01 -6.60849e-01
7.29600e+04 1.82000e+02 -5.71277e-01 -5.14891e-01 -6.27663e-01 -6.35804e-01 -6.13160e-01 -6.58447e-01
7.32800e+04 1.83000e+02 -6.08316e-01 -5.40441e-01 -6.76190e-01 -6.33331e-01 -6.10529e-01 -6.56132e-01
7.36000e+04 1.84000e+02 -5.22283e-01 -4.52507e-01 -5.92060e-01 -6.30962e-01 -6.08017e-01 -6.53908e-01
7.39200e+04 1.84000e+02 -5.22283e-01 -4.52507e-01 -5.92060e-01 -6.28704e-01 -6.05630e-01 -6.51777e-01
7.42400e+04 1.85000e+02 -6.07679e-01 -5.27684e-01 -6.87673e-01 -6.26557e-01 -6.03369e-01 -6.49745e-01
7.45600e+04 1.86000e+02 -6.13509e-01 -5.22643e-01 -7.04375e-01 -6.24519e-01 -6.01228e-01 -6.47810e-01
7.48800e+04 1.87000e+02 -5.83170e-01 -5.28300e-01 -6.38040e-01 -6.22585e-01 -5.99193e-01 -6.45978e-01
7.52000e+04 1.88000e+02 -5.62453e-01 -5.08984e-01 -6.15923e-01 -6.20748e-01 -5.97250e-01 -6.44246e-01
7.55200e+04 1.88000e+02 -5.62453e-01 -5.08984e-01 -6.15923e-01 -6.18994e-01 -5.95377e-01 -6.42610e-01
7.58400e+04 1.89000e+02 -5.56079e-01 -5.15561e-01 -5.96597e-01 -6.17312e-01 -5.93559e-01 -6.41064e-01
7.61600e+04 1.90000e+02 -5.71922e-01 -5.27786e-01 -6.16059e-01 -6.15687e-01 -5.91774e-01 -6.39599e-01
7.64800e+04 1.91000e+02 -6.39011e-01 -5.53999e-01 -7.24022e-01 -6.14106e-01 -5.90008e-01 -6.38203e-01
7.68000e+04 1.92000e+02 -4.99522e-01 -4.69885e-01 -5.29159e-01 -6.12556e-01 -5.88247e-01 -6.36864e-01
7.71200e+04 1.92000e+02 -4.99522e-01 -4.69885e-01 -5.29159e-01 -6.11026e-01 -5.86482e-01 -6.35571e-01
7.74400e+04 1.93000e+02 -5.75819e-01 -4.90760e-01 -6.60878e-01 -6.09510e-01 -5.84705e-01 -6.34315e-01
7.77600e+04 1.94000e+02 -5.80574e-01 -5.39370e-01 -6.21778e-01 -6.08004e-01 -5.82916e-01 -6.33092e-01
7.80800e+04 1.95000e+02 -5.37589e-01 -4.76561e-01 -5.98618e-01 -6.06504e-01 -5.81112e-01 -6.31897e-01
7.84000e+04 1.96000e+02 -5.38756e-01 -4.94856e-01 -5.82655e-01 -6.05012e-01 -5.79295e-01 -6.30730e-01
7.87200e+04 1.96000e+02 -5.38756e-01 -4.94856e-01 -5.82655e-01 -6.03529e-01 -5.77472e-01 -6.29586e-01
7.90400e+04 1.97000e+02 -5.91690e-01 -5.39086e-01 -6.44294e-01 -6.02058e-01 -5.75652e-01 -6.28464e-01
7.93600e+04 1.98000e+02 -5.36654e-01 -4.69267e-01 -6.04040e-01 -6.00601e-01 -5.73847e-01 -6.27355e-01
7.96800e+04 1.99000e+02 -5.65793e-01 -5.11679e-01 -6.19906e-01 -5.99162e-01 -5.72072e-01 -6.26251e-01
8.00000e+04 2.00000e+02 -5.23787e-01 -5.03586e-01 -5.43988e-01 -5.97740e-01 -5.70343e-01 -6.25138e-01
8.03200e+04 2.00000e+02 -5.23787e-01 -5.03586e-01 -5.43988e-01 -5.96337e-01 -5.68674e-01 -6.24000e-01
8.06400e+04 2.01000e+02 -5.51268e-01 -5.03532e-01 -5.99005e-01 -5.94950e-01 -5.67078e-01 -6.22822e-01
8.09600e+04 2.02000e+02 -5.43362e-01 -5.11964e-01 -5.74760e-01 -5.93575e-01 -5.65560e-01 -6.21590e-01
8.12800e+04 2.03000e+02 -5.34129e-01 -4.96804e-01 -5.71455e-01 -5.92209e-01 -5.64124e-01 -6.20294e-01
8.16000e+04 2.04000e+02 -5.45609e-01 -5.06758e-01 -5.84461e-01 -5.90845e-01 -5.62767e-01 -6.18924e-01
8.19200e+04 2.04000e+02 -5.45609e-01 -5.06758e-01 -5.84461e-01 -5.89479e-01 -5.61485e-01 -6.17473e-01
8.22400e+04 2.05000e+02 -5.21979e-01 -5.02270e-01 -5.41687e-01 -5.88104e-01 -5.60275e-01 -6.15934e-01
8.25600e+04 2.06000e+02 -4.89972e-01 -4.47060e-01 -5.32884e-01 -5.86716e-01 -5.59130e-01 -6.14302e-01
8.28800e+04 2.07000e+02 -5.98155e-01 -5.77829e-01 -6.18480e-01 -5.85309e-01 -5.58049e-01 -6.12570e-01
8.32000e+04 2.08000e+02 -5.18358e-01 -4.87366e-01 -5.49350e-01 -5.83880e-01 -5.57030e-01 -6.10730e-01
8.35200e+04 2.08000e+02 -5.18358e-01 -4.87366e-01 -5.49350e-01 -5.82424e-01 -5.56077e-01 -6.08772e-01
8.38400e+04 2.09000e+02 -5.24858e-01 -4.95667e-01 -5.54048e-01 -5.80940e-01 -5.55191e-01 -6.06688e-01
8.41600e+04 2.10000e+02 -4.98641e-01 -4.52877e-01 -5.44405e-01 -5.79424e-01 -5.54377e-01 -6.04471e-01
8.44800e+04 2.11000e+02 -5.37768e-01 -5.01755e-01 -5.73780e-01 -5.77874e-01 -5.53636e-01 -6.02113e-01
8.48000e+04 2.12000e+02 -5.35843e-01 -4.83615e-01 -5.88071e-01 -5.76289e-01 -5.52964e-01 -5.99614e-01
8.51200e+04 2.12000e+02 -5.35843e-01 -4.83615e-01 -5.88071e-01 -5.74668e-01 -5.52356e-01 -5.96980e-01
8.54400e+04 2.13000e+02 -5.17990e-01 -4.93721e-01 -5.42258e-01 -5.73010e-01 -5.51797e-01 -5.94223e-01
8.57600e+04 2.14000e+02 -5.21403e-01 -4.85008e-01 -5.57799e-01 -5.71317e-01 -5.51268e-01 -5.91366e-01
8.60800e+04 2.15000e+02 -5.86949e-01 -5.06982e-01 -6.66916e-01 -5.69590e-01 -5.50742e-01 -5.88438e-01
8.64000e+04 2.16000e+02 -5.24266e-01 -4.84828e-01 -5.63704e-01 -5.67834e-01 -5.50188e-01 -5.85479e-01
8.67200e+04 2.16000e+02 -5.24266e-01 -4.84828e-01 -5.63704e-01 -5.66051e-01 -5.49567e-01 -5.82535e-01
8.70400e+04 2.17000e+02 -5.11217e-01 -4.55255e-01 -5.67180e-01 -5.64247e-01 -5.48838e-01 -5.79655e-01
8.73600e+04 2.18000e+02 -4.98760e-01 -4.51029e-01 -5.46491e-01 -5.62427e-01 -5.47961e-01 -5.76893e-01
8.76800e+04 2.19000e+02 -5.34503e-01 -4.67827e-01 -6.01179e-01 -5.60597e-01 -5.46897e-01 -5.74296e-01
8.80000e+04 2.20000e+02 -5.29011e-01 -4.76554e-01 -5.81468e-01 -5.58763e-01 -5.45623e-01 -5.71904e-01
8.83200e+04 2.20000e+02 -5.29011e-01 -4.76554e-01 -5.81468e-01 -5.56936e-01 -5.44126e-01 -5.69745e-01
8.86400e+04 2.21000e+02 -4.78241e-01 -4.40084e-01 -5.16398e-01 -5.55124e-01 -5.42418e-01 -5.67830e-01
8.89600e+04 2.22000e+02 -5.52407e-01 -4.98332e-01 -6.06481e-01 -5.53338e-01 -5.40525e-01 -5.66151e-01
8.92800e+04 2.23000e+02 -5.15098e-01 -4.86044e-01 -5.44151e-01 -5.51590e-01 -5.38488e-01 -5.64692e-01
8.96000e+04 2.24000e+02 -5.40207e-01 -4.77033e-01 -6.03381e-01 -5.49890e-01 -5.36352e-01 -5.63428e-01
8.99200e+04 2.24000e+02 -5.40207e-01 -4.77033e-01 -6.03381e-01 -5.48249e-01 -5.34164e-01 -5.62333e-01
9.02400e+04 2.25000e+02 -5.36489e-01 -4.89175e-01 -5.83803e-01 -5.46673e-01 -5.31963e-01 -5.61382e-01
9.05600e+04 2.26000e+02 -5.60234e-01 -5.12509e-01 -6.07959e-01 -5.45166e-01 -5.29784e-01 -5.60549e-01
9.08800e+04 2.27000e+02 -4.97363e-01 -4.47110e-01 -5.47615e-01 -5.43732e-01 -5.27654e-01 -5.59810e-01
9.12000e+04 2.28000e+02 -5.22075e-01 -4.98419e-01 -5.45730e-01 -5.42368e-01 -5.25596e-01 -5.59139e-01
9.15200e+04 2.28000e+02 -5.22075e-01 -4.98419e-01 -5.45730e-01 -5.41071e-01 -5.23629e-01 -5.58512e-01
9.18400e+04 2.29000e+02 -5.30173e-01 -4.86011e-01 -5.74335e-01 -5.39837e-01 -5.21767e-01 -5.57907e-01
9.21600e+04 2.30000e+02 -5.34962e-01 -4.89469e-01 -5.80455e-01 -5.38663e-01 -5.20022e-01 -5.57305e-01
9.24800e+04 2.31000e+02 -5.71752e-01 -5.24935e-01 -6.18570e-01 -5.37546e-01 -5.18402e-01 -5.56690e-01
9.28000e+04 2.32000e+02 -5.04198e-01 -4.44891e-01 -5.63504e-01 -5.36482e-01 -5.16911e-01 -5.56053e-01
9.31200e+04 2.32000e+02 -5.04198e-01 -4.44891e-01 -5.63504e-01 -5.35474e-01 -5.15557e-01 -5.55392e-01
9.34400e+04 2.33000e+02 -4.75188e-01 -4.43894e-01 -5.06482e-01 -5.34523e-01 -5.14341e-01 -5.54706e-01
9.37600e+04 2.34000e+02 -4.99489e-01 -4.59636e-01 -5.39343e-01 -5.33633e-01 -5.13264e-01 -5.54002e-01
9.40800e+04 2.35000e+02 -4.79541e-01 -4.30202e-01 -5.28880e-01 -5.32806e-01 -5.12324e-01 -5.53288e-01
9.44000e+04 2.36000e+02 -5.33432e-01 -4.82555e-01 -5.84309e-01 -5.32047e-01 -5.11520e-01 -5.52573e-01
9.47200e+04 2.36000e+02 -5.33432e-01 -4.82555e-01 -5.84309e-01 -5.31359e-01 -5.10851e-01 -5.51866e-01
9.50400e+04 2.37000e+02 -5.36229e-01 -4.43065e-01 -6.29394e-01 -5.30743e-01 -5.10312e-01 -5.51175e-01
9.53600e+04 2.38000e+02 -5.40672e-01 -4.87906e-01 -5.93437e-01 -5.30202e-01 -5.09900e-01 -5.50505e-01
9.56800e+04 2.39000e+02 -5.08360e-01 -4.73271e-01 -5.43450e-01 -5.29733e-01 -5.09608e-01 -5.49858e-01
9.60000e+04 2.40000e+02 -5.28968e-01 -4.92879e-01 -5.65056e-01 -5.29330e-01 -5.09426e-01 -5.49233e-01
9.63200e+04 2.40000e+02 -5.28968e-01 -4.92879e-01 -5.65056e-01 -5.28982e-01 -5.09339e-01 -5.48625e-01
9.66400e+04 2.41000e+02 -5.09300e-01 -4.62945e-01 -5.55656e-01 -5.28677e-01 -5.09329e-01 -5.48026e-01
9.69600e+04 2.42000e+02 -5.61058e-01 -5.17954e-01 -6.04162e-01 -5.28399e-01 -5.09371e-01 -5.47427e-01
9.72800e+04 2.43000e+02 -5.08455e-01 -4.75816e-01 -5.41094e-01 -5.28130e-01 -5.09439e-01 -5.46821e-01
9.76000e+04 2.44000e+02 -5.48554e-01 -4.94011e-01 -6.03097e-01 -5.27855e-01 -5.09504e-01 -5.46206e-01
9.79200e+04 2.44000e+02 -5.48554e-01 -4.94011e-01 -6.03097e-01 -5.27560e-01 -5.09541e-01 -5.45580e-01
9.82400e+04 2.45000e+02 -5.66257e-01 -5.10362e-01 -6.22152e-01 -5.27236e-01 -5.09528e-01 -5.44944e-01
9.85600e+04 2.46000e+02 -5.25288e-01 -4.72951e-01 -5.77625e-01 -5.26878e-01 -5.09453e-01 -5.44303e-01
9.88800e+04 2.47000e+02 -5.22409e-01 -4.65463e-01 -5.79355e-01 -5.26486e-01 -5.09312e-01 -5.43661e-01
9.92000e+04 2.48000e+02 -4.93430e-01 -4.55290e-01 -5.31569e-01 -5.26064e-01 -5.09108e-01 -5.43019e-01
9.95200e+04 2.48000e+02 -4.93430e-01 -4.55290e-01 -5.31569e-01 -5.25620e-01 -5.08856e-01 -5.42384e-01
9.98400e+04 2.49000e+02 -4.86206e-01 -4.07247e-01 -5.65165e-01 -5.25167e-01 -5.08573e-01 -5.41761e-01
1.00160e+05 2.50000e+02 -4.96033e-01 -4.65275e-01 -5.26791e-01 -5.24719e-01 -5.08277e-01 -5.41160e-01
1.00480e+05 2.51000e+02 -5.36387e-01 -4.81736e-01 -5.91039e-01 -5.24291e-01 -5.07989e-01 -5.40594e-01
1.00800e+05 2.52000e+02 -5.47027e-01 -4.93107e-01 -6.00947e-01 -5.23902e-01 -5.07727e-01 -5.40077e-01
1.01120e+05 2.52000e+02 -5.47027e-01 -4.93107e-01 -6.00947e-01 -5.23567e-01 -5.07508e-01 -5.39625e-01
1.01440e+05 2.53000e+02 -5.31707e-01 -4.76353e-01 -5.87060e-01 -5.23297e-01 -5.07343e-01 -5.39252e-01
1.01760e+05 2.54000e+02 -5.22001e-01 -4.65467e-01 -5.78534e-01 -5.23103e-01 -5.07238e-01 -5.38968e-01
1.02080e+05 2.55000e+02 -5.35766e-01 -4.86091e-01 -5.85442e-01 -5.22986e-01 -5.07193e-01 -5.38779e-01
1.02400e+05 2.56000e+02 -4.83178e-01 -4.54303e-01 -5.12054e-01 -5.22943e-01 -5.07203e-01 -5.38684e-01
1.02720e+05 2.56000e+02 -4.83178e-01 -4.54303e-01 -5.12054e-01 -5.22965e-01 -5.07253e-01 -5.38676e-01
1.03040e+05 2.57000e+02 -4.86923e-01 -4.51019e-01 -5.22827e-01 -5.23038e-01 -5.07328e-01 -5.38747e-01
1.03360e+05 2.58000e+02 -4.81630e-01 -4.28549e-01 -5.34711e-01 -5.23146e-01 -5.07406e-01 -5.38886e-01
1.03680e+05 2.59000e+02 -5.13843e-01 -4.80911e-01 -5.46775e-01 -5.23273e-01 -5.07463e-01 -5.39082e-01
1.04000e+05 2.60000e+02 -4.84195e-01 -4.65768e-01 -5.02622e-01 -5.23402e-01 -5.07479e-01 -5.39325e-01
1.04320e+05 2.60000e+02 -4.84195e-01 -4.65768e-01 -5.02622e-01 -5.23522e-01 -5.07435e-01 -5.39608e-01
1.04640e+05 2.61000e+02 -4.72166e-01 -4.10535e-01 -5.33797e-01 -5.23621e-01 -5.07319e-01 -5.39924e-01
1.04960e+05 2.62000e+02 -5.35603e-01 -4.70286e-01 -6.00921e-01 -5.23693e-01 -5.07122e-01 -5.40263e-01
1.05280e+05 2.63000e+02 -4.85377e-01 -4.40020e-01 -5.30735e-01 -5.23730e-01 -5.06844e-01 -5.40616e-01
1.05600e+05 2.64000e+02 -5.56483e-01 -4.73945e-01 -6.39021e-01 -5.23726e-01 -5.06487e-01 -5.40965e-01
1.05920e+05 2.64000e+02 -5.56483e-01 -4.73945e-01 -6.39021e-01 -5.23675e-01 -5.06059e-01 -5.41290e-01
1.06240e+05 2.65000e+02 -5.05285e-01 -4.67737e-01 -5.42833e-01 -5.23568e-01 -5.05568e-01 -5.41568e-01
1.06560e+05 2.66000e+02 -5.20239e-01 -4.70223e-01 -5.70255e-01 -5.23398e-01 -5.05024e-01 -5.41772e-01
1.06880e+05 2.67000e+02 -5.00771e-01 -4.39321e-01 -5.62220e-01 -5.23155e-01 -5.04434e-01 -5.41876e-01
1.07200e+05 2.68000e+02 -4.94350e-01 -4.66828e-01 -5.21872e-01 -5.22830e-01 -5.03808e-01 -5.41852e-01
1.07520e+05 2.68000e+02 -4.94350e-01 -4.66828e-01 -5.21872e-01 -5.22416e-01 -5.03152e-01 -5.41681e-01
1.07840e+05 2.69000e+02 -4.55248e-01 -4.26473e-01 -4.84024e-01 -5.21910e-01 -5.02474e-01 -5.41346e-01
1.08160e+05 2.70000e+02 -5.05752e-01 -4.28107e-01 -5.83396e-01 -5.21311e-01 -5.01784e-01 -5.40839e-01
1.08480e+05 2.71000e+02 -5.12275e-01 -4.65860e-01 -5.58690e-01 -5.20626e-01 -5.01092e-01 -5.40161e-01
1.08800e+05 2.72000e+02 -4.86380e-01 -4.73903e-01 -4.98857e-01 -5.19865e-01 -5.00411e-01 -5.39319e-01
1.09120e+05 2.72000e+02 -4.86380e-01 -4.73903e-01 -4.98857e-01 -5.19042e-01 -4.99755e-01 -5.38329e-01
1.09440e+05 2.73000e+02 -4.52796e-01 -4.16760e-01 -4.88832e-01 -5.18175e-01 -4.99139e-01 -5.37212e-01
1.09760e+05 2.74000e+02 -4.97870e-01 -4.69432e-01 -5.26308e-01 -5.17281e-01 -4.98571e-01 -5.35992e-01
1.10080e+05 2.75000e+02 -5.51853e-01 -5.06344e-01 -5.97362e-01 -5.16379e-01 -4.98060e-01 -5.34699e-01
1.10400e+05 2.76000e+02 -5.23579e-01 -4.75905e-01 -5.71254e-01 -5.15483e-01 -4.97604e-01 -5.33361e-01
1.10720e+05 2.76000e+02 -5.23579e-01 -4.75905e-01 -5.71254e-01 -5.14602e-01 -4.97198e-01 -5.32006e-01
1.11040e+05 2.77000e+02 -4.85493e-01 -4.17661e-01 -5.53325e-01 -5.13745e-01 -4.96833e-01 -5.30657e-01
1.11360e+05 2.78000e+02 -4.76174e-01 -4.40307e-01 -5.12041e-01 -5.12913e-01 -4.96493e-01 -5.29333e-01
1.11680e+05 2.79000e+02 -4.65286e-01 -4.33675e-01 -4.96897e-01 -5.12106e-01 -4.96164e-01 -5.28049e-01
1.12000e+05 2.80000e+02 -4.77052e-01 -4.14415e-01 -5.39689e-01 -5.11320e-01 -4.95829e-01 -5.26811e-01
1.12320e+05 2.80000e+02 -4.77052e-01 -4.14415e-01 -5.39689e-01 -5.10549e-01 -4.95475e-01 -5.25624e-01
1.12640e+05 2.81000e+02 -4.80020e-01 -3.98868e-01 -5.61171e-01 -5.09791e-01 -4.95092e-01 -5.24490e-01
1.12960e+05 2.82000e+02 -4.90846e-01 -4.30837e-01 -5.50855e-01 -5.09040e-01 -4.94673e-01 -5.23408e-01
1.13280e+05 2.83000e+02 -4.45690e-01 -4.05207e-01 -4.86174e-01 -5.08298e-01 -4.94216e-01 -5.22380e-01
1.13600e+05 2.84000e+02 -4.68910e-01 -4.45363e-01 -4.92458e-01 -5.07566e-01 -4.93725e-01 -5.21407e-01
1.13920e+05 2.84000e+02 -4.68910e-01 -4.45363e-01 -4.92458e-01 -5.06846e-01 -4.93200e-01 -5.20492e-01
1.14240e+05 2.85000e+02 -4.50363e-01 -4.19344e-01 -4.81382e-01 -5.06139e-01 -4.92646e-01 -5.19633e-01
1.14560e+05 2.86000e+02 -4.56652e-01 -4.39100e-01 -4.74203e-01 -5.05448e-01 -4.92062e-01 -5.18834e-01
1.14880e+05 2.87000e+02 -4.49418e-01 -4.14034e-01 -4.84802e-01 -5.04770e-01 -4.91444e-01 -5.18096e-01
1.15200e+05 2.88000e+02 -4.59811e-01 -4.24088e-01 -4.95533e-01 -5.04103e-01 -4.90781e-01 -5.17425e-01
1.15520e+05 2.88000e+02 -4.59811e-01 -4.24088e-01 -4.95533e-01 -5.03439e-01 -4.90056e-01 -5.16821e-01
1.15840e+05 2.89000e+02 -4.99116e-01 -4.49948e-01 -5.48284e-01 -5.02769e-01 -4.89251e-01 -5.16286e-01
1.16160e+05 2.90000e+02 -4.83455e-01 -4.19378e-01 -5.47531e-01 -5.02083e-01 -4.88346e-01 -5.15820e-01
1.16480e+05 2.91000e+02 -4.89274e-01 -4.49097e-01 -5.29451e-01 -5.01367e-01 -4.87322e-01 -5.15412e-01
1.16800e+05 2.92000e+02 -4.88871e-01 -4.41983e-01 -5.35759e-01 -5.00607e-01 -4.86163e-01 -5.15051e-01
1.17120e+05 2.92000e+02 -4.88871e-01 -4.41983e-01 -5.35759e-01 -4.99789e-01 -4.84863e-01 -5.14715e-01
1.17440e+05 2.93000e+02 -4.80781e-01 -4.67902e-01 -4.93661e-01 -4.98901e-01 -4.83420e-01 -5.14381e-01
1.17760e+05 2.94000e+02 -4.59601e-01 -4.12099e-01 -5.07102e-01 -4.97929e-01 -4.81841e-01 -5.14018e-01
1.18080e+05 2.95000e+02 -4.83763e-01 -4.34417e-01 -5.33108e-01 -4.96870e-01 -4.80142e-01 -5.13597e-01
1.18400e+05 2.96000e+02 -4.69200e-01 -4.55613e-01 -4.82787e-01 -4.95719e-01 -4.78348e-01 -5.13090e-01
1.18720e+05 2.96000e+02 -4.69200e-01 -4.55613e-01 -4.82787e-01 -4.94482e-01 -4.76492e-01 -5.12473e-01
1.19040e+05 2.97000e+02 -4.88302e-01 -4.31522e-01 -5.45083e-01 -4.93169e-01 -4.74611e-01 -5.11726e-01
1.19360e+05 2.98000e+02 -4.88505e-01 -4.21832e-01 -5.55178e-01 -4.91795e-01 -4.72751e-01 -5.10839e-01
1.19680e+05 2.99000e+02 -4.76792e-01 -4.19247e-01 -5.34338e-01 -4.90382e-01 -4.70957e-01 -5.09807e-01
1.20000e+05 3.00000e+02 -4.71385e-01 -4.33013e-01 -5.09757e-01 -4.88954e-01 -4.69272e-01 -5.08635e-01
1.20320e+05 3.00000e+02 -4.71385e-01 -4.33013e-01 -5.09757e-01 -4.87536e-01 -4.67738e-01 -5.07334e-01
1.20640e+05 3.01000e+02 -5.18755e-01 -4.69038e-01 -5.68472e-01 -4.86153e-01 -4.66385e-01 -5.05920e-01
1.20960e+05 3.02000e+02 -4.44267e-01 -4.26212e-01 -4.62323e-01 -4.84828e-01 -4.65240e-01 -5.04417e-01
1.21280e+05 3.03000e+02 -4.68241e-01 -4.05562e-01 -5.30920e-01 -4.83582e-01 -4.64313e-01 -5.02852e-01
1.21600e+05 3.04000e+02 -5.04477e-01 -4.58566e-01 -5.50388e-01 -4.82431e-01 -4.63607e-01 -5.01255e-01
1.21920e+05 3.04000e+02 -5.04477e-01 -4.58566e-01 -5.50388e-01 -4.81388e-01 -4.63114e-01 -4.99661e-01
1.22240e+05 3.05000e+02 -4.64799e-01 -4.26610e-01 -5.02988e-01 -4.80460e-01 -4.62817e-01 -4.98103e-01
1.22560e+05 3.06000e+02 -5.07636e-01 -4.47993e-01 -5.67279e-01 -4.79652e-01 -4.62688e-01 -4.96616e-01
1.22880e+05 3.07000e+02 -5.13771e-01 -4.56549e-01 -5.70994e-01 -4.78966e-01 -4.62696e-01 -4.95235e-01
1.23200e+05 3.08000e+02 -4.81954e-01 -4.27897e-01 -5.36011e-01 -4.78399e-01 -4.62806e-01 -4.93992e-01
1.23520e+05 3.08000e+02 -4.81954e-01 -4.27897e-01 -5.36011e-01 -4.77946e-01 -4.62981e-01 -4.92911e-01
1.23840e+05 3.09000e+02 -5.12082e-01 -4.58571e-01 -5.65594e-01 -4.77601e-01 -4.63190e-01 -4.92013e-01
1.24160e+05 3.10000e+02 -4.41135e-01 -4.06011e-01 -4.76259e-01 -4.77354e-01 -4.63404e-01 -4.91304e-01
1.24480e+05 3.11000e+02 -4.58314e-01 -4.06766e-01 -5.09862e-01 -4.77196e-01 -4.63608e-01 -4.90784e-01
1.24800e+05 3.12000e+02 -4.55650e-01 -4.23450e-01 -4.87851e-01 -4.77117e-01 -4.63795e-01 -4.90439e-01
1.25120e+05 3.12000e+02 -4.55650e-01 -4.23450e-01 -4.87851e-01 -4.77107e-01 -4.63966e-01 -4.90247e-01
1.25440e+05 3.13000e+02 -4.52854e-01 -4.21168e-01 -4.84540e-01 -4.77160e-01 -4.64132e-01 -4.90187e-01
1.25760e+05 3.14000e+02 -4.41140e-01 -4.22872e-01 -4.59409e-01 -4.77269e-01 -4.64305e-01 -4.90233e-01
1.26080e+05 3.15000e+02 -4.48054e-01 -4.23193e-01 -4.72915e-01 -4.77430e-01 -4.64499e-01 -4.90361e-01
1.26400e+05 3.16000e+02 -4.43256e-01 -3.98769e-01 -4.87743e-01 -4.77641e-01 -4.64728e-01 -4.90554e-01
1.26720e+05 3.16000e+02 -4.43256e-01 -3.98769e-01 -4.87743e-01 -4.77896e-01 -4.65002e-01 -4.90790e-01
1.27040e+05 3.17000e+02 -4.35358e-01 -3.94343e-01 -4.76374e-01 -4.78189e-01 -4.65326e-01 -4.91053e-01
1.27360e+05 3.18000e+02 -4.67298e-01 -4.38923e-01 -4.95672e-01 -4.78511e-01 -4.65698e-01 -4.91325e-01
1.27680e+05 3.19000e+02 -4.79425e-01 -4.59240e-01 -4.99610e-01 -4.78849e-01 -4.66107e-01 -4.91590e-01
1.28000e+05 3.20000e+02 -4.73394e-01 -3.91617e-01 -5.55171e-01 -4.79185e-01 -4.66535e-01 -4.91834e-01
1.28320e+05 3.20000e+02 -4.73394e-01 -3.91617e-01 -5.55171e-01 -4.79498e-01 -4.66954e-01 -4.92043e-01
1.28640e+05 3.21000e+02 -4.62280e-01 -4.07956e-01 -5.16605e-01 -4.79766e-01 -4.67324e-01 -4.92207e-01
1.28960e+05 3.22000e+02 -4.44026e-01 -3.79829e-01 -5.08223e-01 -4.79963e-01 -4.67605e-01 -4.92321e-01
1.29280e+05 3.23000e+02 -4.94668e-01 -4.36740e-01 -5.52596e-01 -4.80065e-01 -4.67749e-01 -4.92381e-01
1.29600e+05 3.24000e+02 -4.62123e-01 -3.97585e-01 -5.26661e-01 -4.80051e-01 -4.67717e-01 -4.92384e-01
1.29920e+05 3.24000e+02 -4.62123e-01 -3.97585e-01 -5.26661e-01 -4.79902e-01 -4.67475e-01 -4.92329e-01
1.30240e+05 3.25000e+02 -4.67954e-01 -4.35729e-01 -5.00180e-01 -4.79607e-01 -4.67005e-01 -4.92210e-01
1.30560e+05 3.26000e+02 -4.70694e-01 -4.41438e-01 -4.99949e-01 -4.79163e-01 -4.66309e-01 -4.92018e-01
1.30880e+05 3.27000e+02 -4.59195e-01 -4.11008e-01 -5.07382e-01 -4.78572e-01 -4.65403e-01 -4.91742e-01
1.31200e+05 3.28000e+02 -4.82323e-01 -4.55311e-01 -5.09335e-01 -4.77845e-01 -4.64321e-01 -4.91369e-01
1.31520e+05 3.28000e+02 -4.82323e-01 -4.55311e-01 -5.09335e-01 -4.76998e-01 -4.63108e-01 -4.90888e-01
1.31840e+05 3.29000e+02 -4.75407e-01 -4.64697e-01 -4.86118e-01 -4.76054e-01 -4.61815e-01 -4.90294e-01
1.32160e+05 3.30000e+02 -4.45903e-01 -4.13758e-01 -4.78049e-01 -4.75039e-01 -4.60494e-01 -4.89583e-01
1.32480e+05 3.31000e+02 -4.73772e-01 -4.47438e-01 -5.00107e-01 -4.73980e-01 -4.59199e-01 -4.88761e-01
1.32800e+05 3.32000e+02 -4.70450e-01 -4.33413e-01 -5.07487e-01 -4.72906e-01 -4.57976e-01 -4.87836e-01
1.33120e+05 3.32000e+02 -4.70450e-01 -4.33413e-01 -5.07487e-01 -4.71844e-01 -4.56865e-01 -4.86823e-01
1.33440e+05 3.33000e+02 -4.35288e-01 -4.00101e-01 -4.70476e-01 -4.70819e-01 -4.55901e-01 -4.85736e-01
1.33760e+05 3.34000e+02 -4.57401e-01 -4.32232e-01 -4.82570e-01 -4.69852e-01 -4.55108e-01 -4.84596e-01
1.34080e+05 3.35000e+02 -4.54403e-01 -4.35696e-01 -4.73110e-01 -4.68961e-01 -4.54504e-01 -4.83418e-01
1.34400e+05 3.36000e+02 -5.04875e-01 -4.28023e-01 -5.81726e-01 -4.68161e-01 -4.54098e-01 -4.82223e-01
1.34720e+05 3.36000e+02 -5.04875e-01 -4.28023e-01 -5.81726e-01 -4.67458e-01 -4.53888e-01 -4.81028e-01
1.35040e+05 3.37000e+02 -4.60533e-01 -4.24967e-01 -4.96099e-01 -4.66858e-01 -4.53869e-01 -4.79848e-01
1.35360e+05 3.38000e+02 -4.40576e-01 -3.99556e-01 -4.81596e-01 -4.66361e-01 -4.54023e-01 -4.78699e-01
1.35680e+05 3.39000e+02 -4.50444e-01 -4.26885e-01 -4.74003e-01 -4.65962e-01 -4.54328e-01 -4.77596e-01
1.36000e+05 3.40000e+02 -4.59583e-01 -4.13217e-01 -5.05950e-01 -4.65652e-01 -4.54755e-01 -4.76549e-01
1.36320e+05 3.40000e+02 -4.59583e-01 -4.13217e-01 -5.05950e-01 -4.65421e-01 -4.55273e-01 -4.75569e-01
1.36640e+05 3.41000e+02 -4.48566e-01 -4.20166e-01 -4.76966e-01 -4.65255e-01 -4.55845e-01 -4.74665e-01
1.36960e+05 3.42000e+02 -4.33968e-01 -3.89075e-01 -4.78860e-01 -4.65142e-01 -4.56438e-01 -4.73846e-01
1.37280e+05 3.43000e+02 -4.42263e-01 -4.00354e-01 -4.84172e-01 -4.65068e-01 -4.57019e-01 -4.73116e-01
1.37600e+05 3.44000e+02 -4.69727e-01 -4.13823e-01 -5.25632e-01 -4.65020e-01 -4.57559e-01 -4.72481e-01
1.37920e+05 3.44000e+02 -4.69727e-01 -4.13823e-01 -5.25632e-01 -4.64988e-01 -4.58033e-01 -4.71943e-01
1.38240e+05 3.45000e+02 -4.49517e-01 -3.98535e-01 -5.00498e-01 -4.64961e-01 -4.58424e-01 -4.71499e-01
1.38560e+05 3.46000e+02 -4.46543e-01 -4.03979e-01 -4.89108e-01 -4.64931e-01 -4.58716e-01 -4.71146e-01
1.38880e+05 3.47000e+02 -4.56982e-01 -4.04222e-01 -5.09743e-01 -4.64889e-01 -4.58897e-01 -4.70880e-01
1.39200e+05 3.48000e+02 -4.40957e-01 -3.88405e-01 -4.93510e-01 -4.64826e-01 -4.58958e-01 -4.70695e-01
1.39520e+05 3.48000e+02 -4.40957e-01 -3.88405e-01 -4.93510e-01 -4.64736e-01 -4.58889e-01 -4.70583e-01
1.39840e+05 3.49000e+02 -4.62161e-01 -4.15324e-01 -5.08997e-01 -4.64611e-01 -4.58686e-01 -4.70535e-01
1.40160e+05 3.50000e+02 -4.59554e-01 -4.32993e-01 -4.86114e-01 -4.64443e-01 -4.58345e-01 -4.70541e-01
1.40480e+05 3.51000e+02 -4.17038e-01 -3.79745e-01 -4.54330e-01 -4.64229e-01 -4.57873e-01 -4.70584e-01
1.40800e+05 3.52000e+02 -4.36631e-01 -4.06441e-01 -4.66822e-01 -4.63963e-01 -4.57284e-01 -4.70641e-01
1.41120e+05 3.52000e+02 -4.36631e-01 -4.06441e-01 -4.66822e-01 -4.63644e-01 -4.56598e-01 -4.70689e-01
1.41440e+05 3.53000e+02 -5.02164e-01 -4.58936e-01 -5.45391e-01 -4.63271e-01 -4.55842e-01 -4.70701e-01
1.41760e+05 3.54000e+02 -4.42152e-01 -4.09165e-01 -4.75138e-01 -4.62848e-01 -4.55039e-01 -4.70656e-01
1.42080e+05 3.55000e+02 -4.89545e-01 -4.69059e-01 -5.10031e-01 -4.62377e-01 -4.54215e-01 -4.70539e-01
1.42400e+05 3.56000e+02 -4.39687e-01 -3.51012e-01 -5.28363e-01 -4.61864e-01 -4.53385e-01 -4.70343e-01
1.42720e+05 3.56000e+02 -4.39687e-01 -3.51012e-01 -5.28363e-01 -4.61315e-01 -4.52561e-01 -4.70069e-01
1.43040e+05 3.57000e+02 -4.70775e-01 -4.40183e-01 -5.01366e-01 -4.60737e-01 -4.51746e-01 -4.69728e-01
1.43360e+05 3.58000e+02 -4.49752e-01 -4.25811e-01 -4.73693e-01 -4.60139e-01 -4.50939e-01 -4.69339e-01
1.43680e+05 3.59000e+02 -4.76606e-01 -4.15443e-01 -5.37768e-01 -4.59527e-01 -4.50132e-01 -4.68922e-01
1.44000e+05 3.60000e+02 -4.45075e-01 -4.03384e-01 -4.86765e-01 -4.58909e-01 -4.49316e-01 -4.68502e-01
1.44320e+05 3.60000e+02 -4.45075e-01 -4.03384e-01 -4.86765e-01 -4.58295e-01 -4.48486e-01 -4.68104e-01
1.44640e+05 3.61000e+02 -4.65498e-01 -4.19689e-01 -5.11307e-01 -4.57695e-01 -4.47643e-01 -4.67747e-01
1.44960e+05 3.62000e+02 -4.30829e-01 -4.12689e-01 -4.48969e-01 -4.57119e-01 -4.46792e-01 -4.67446e-01
1.45280e+05 3.63000e+02 -4.76772e-01 -4.67164e-01 -4.86379e-01 -4.56578e-01 -4.45947e-01 -4.67208e-01
1.45600e+05 3.64000e+02 -4.31800e-01 -4.12564e-01 -4.51035e-01 -4.56082e-01 -4.45126e-01 -4.67038e-01
1.45920e+05 3.64000e+02 -4.31800e-01 -4.12564e-01 -4.51035e-01 -4.55640e-01 -4.44349e-01 -4.66931e-01
1.46240e+05 3.65000e+02 -4.54247e-01 -4.00948e-01 -5.07545e-01 -4.55262e-01 -4.43636e-01 -4.66889e-01
1.46560e+05 3.66000e+02 -4.67801e-01 -3.91500e-01 -5.44102e-01 -4.54953e-01 -4.43001e-01 -4.66905e-01
1.46880e+05 3.67000e+02 -4.85437e-01 -4.61121e-01 -5.09753e-01 -4.54717e-01 -4.42455e-01 -4.66979e-01
1.47200e+05 3.68000e+02 -4.54500e-01 -4.37304e-01 -4.71696e-01 -4.54553e-01 -4.42001e-01 -4.67105e-01
1.47520e+05 3.68000e+02 -4.54500e-01 -4.37304e-01 -4.71696e-01 -4.54460e-01 -4.41639e-01 -4.67282e-01
1.47840e+05 3.69000e+02 -4.33917e-01 -3.92584e-01 -4.75250e-01 -4.54433e-01 -4.41364e-01 -4.67502e-01
1.48160e+05 3.70000e+02 -4.64535e-01 -4.26079e-01 -5.02990e-01 -4.54464e-01 -4.41169e-01 -4.67758e-01
1.48480e+05 3.71000e+02 -4.63524e-01 -4.33540e-01 -4.93507e-01 -4.54542e-01 -4.41045e-01 -4.68040e-01
1.48800e+05 3.72000e+02 -4.97089e-01 -4.50864e-01 -5.43314e-01 -4.54659e-01 -4.40983e-01 -4.68335e-01
1.49120e+05 3.72000e+02 -4.97089e-01 -4.50864e-01 -5.43314e-01 -4.54803e-01 -4.40973e-01 -4.68633e-01
1.49440e+05 3.73000e+02 -4.30232e-01 -4.14819e-01 -4.45646e-01 -4.54965e-01 -4.41005e-01 -4.68925e-01
1.49760e+05 3.74000e+02 -4.08405e-01 -3.84695e-01 -4.32115e-01 -4.55137e-01 -4.41071e-01 -4.69204e-01
1.50080e+05 3.75000e+02 -4.68210e-01 -4.27111e-01 -5.09310e-01 -4.55313e-01 -4.41162e-01 -4.69465e-01
1.50400e+05 3.76000e+02 -4.16437e-01 -3.79089e-01 -4.53786e-01 -4.55489e-01 -4.41274e-01 -4.69705e-01
1.50720e+05 3.76000e+02 -4.16437e-01 -3.79089e-01 -4.53786e-01 -4.55661e-01 -4.41398e-01 -4.69923e-01
1.51040e+05 3.77000e+02 -4.90074e-01 -4.38024e-01 -5.42124e-01 -4.55828e-01 -4.41535e-01 -4.70121e-01
1.51360e+05 3.78000e+02 -4.26192e-01 -3.93221e-01 -4.59163e-01 -4.55990e-01 -4.41682e-01 -4.70298e-01
1.51680e+05 3.79000e+02 -4.82411e-01 -4.19142e-01 -5.45680e-01 -4.56147e-01 -4.41842e-01 -4.70452e-01
1.52000e+05 3.80000e+02 -4.89338e-01 -4.66891e-01 -5.11785e-01 -4.56299e-01 -4.42018e-01 -4.70581e-01
1.52320e+05 3.80000e+02 -4.89338e-01 -4.66891e-01 -5.11785e-01 -4.56445e-01 -4.42211e-01 -4.70679e-01
1.52640e+05 3.81000e+02 -4.75490e-01 -4.31831e-01 -5.19150e-01 -4.56580e-01 -4.42424e-01 -4.70737e-01
1.52960e+05 3.82000e+02 -4.43364e-01 -4.18880e-01 -4.67848e-01 -4.56702e-01 -4.42655e-01 -4.70748e-01
1.53280e+05 3.83000e+02 -4.35151e-01 -4.05738e-01 -4.64564e-01 -4.56803e-01 -4.42902e-01 -4.70703e-01
1.53600e+05 3.84000e+02 -4.32465e-01 -4.01327e-01 -4.63604e-01 -4.56877e-01 -4.43159e-01 -4.70596e-01
1.53920e+05 3.84000e+02 -4.32465e-01 -4.01327e-01 -4.63604e-01 -4.56920e-01 -4.43418e-01 -4.70422e-01
1.54240e+05 3.85000e+02 -4.38289e-01 -4.10687e-01 -4.65891e-01 -4.56928e-01 -4.43674e-01 -4.70182e-01
1.54560e+05 3.86000e+02 -4.46967e-01 -4.03684e-01 -4.90251e-01 -4.56901e-01 -4.43924e-01 -4.69879e-01
1.54880e+05 3.87000e+02 -4.42769e-01 -4.18949e-01 -4.66590e-01 -4.56843e-01 -4.44169e-01 -4.69516e-01
1.55200e+05 3.88000e+02 -4.26010e-01 -3.93935e-01 -4.58084e-01 -4.56758e-01 -4.44412e-01 -4.69103e-01
1.55520e+05 3.88000e+02 -4.26010e-01 -3.93935e-01 -4.58084e-01 -4.56655e-01 -4.44663e-01 -4.68648e-01
1.55840e+05 3.89000e+02 -4.24023e-01 -3.79926e-01 -4.68120e-01 -4.56544e-01 -4.44927e-01 -4.68161e-01
1.56160e+05 3.90000e+02 -4.51341e-01 -4.14048e-01 -4.88635e-01 -4.56431e-01 -4.45212e-01 -4.67650e-01
1.56480e+05 3.91000e+02 -4.37617e-01 -3.79879e-01 -4.95354e-01 -4.56321e-01 -4.45517e-01 -4.67126e-01
1.56800e+05 3.92000e+02 -4.40839e-01 -3.89330e-01 -4.92348e-01 -4.56217e-01 -4.45837e-01 -4.66596e-01
1.57120e+05 3.92000e+02 -4.40839e-01 -3.89330e-01 -4.92348e-01 -4.56116e-01 -4.46162e-01 -4.66071e-01
1.57440e+05 3.93000e+02 -4.59128e-01 -4.34481e-01 -4.83775e-01 -4.56014e-01 -4.46473e-01 -4.65556e-01
1.57760e+05 3.94000e+02 -4.53282e-01 -4.13918e-01 -4.92646e-01 -4.55902e-01 -4.46749e-01 -4.65056e-01
1.58080e+05 3.95000e+02 -4.58521e-01 -4.24441e-01 -4.92602e-01 -4.55771e-01 -4.46966e-01 -4.64576e-01
1.58400e+05 3.96000e+02 -4.78687e-01 -4.44773e-01 -5.12601e-01 -4.55607e-01 -4.47101e-01 -4.64114e-01
1.58720e+05 3.96000e+02 -4.78687e-01 -4.44773e-01 -5.12601e-01 -4.55402e-01 -4.47138e-01 -4.63666e-01
1.59040e+05 3.97000e+02 -4.61639e-01 -4.42416e-01 -4.80862e-01 -4.55144e-01 -4.47068e-01 -4.63220e-01
1.59360e+05 3.98000e+02 -4.46617e-01 -4.10933e-01 -4.82301e-01 -4.54826e-01 -4.46889e-01 -4.62764e-01
1.59680e+05 3.99000e+02 -4.73467e-01 -4.38497e-01 -5.08437e-01 -4.54445e-01 -4.46610e-01 -4.62279e-01
1.60000e+05 4.00000e+02 -4.57410e-01 -4.25216e-01 -4.89604e-01 -4.54001e-01 -4.46247e-01 -4.61755e-01
1.60320e+05 4.00000e+02 -4.57410e-01 -4.25216e-01 -4.89604e-01 -4.53499e-01 -4.45818e-01 -4.61179e-01
1.60640e+05 4.01000e+02 -4.39586e-01 -3.95232e-01 -4.83940e-01 -4.52948e-01 -4.45345e-01 -4.60552e-01
1.60960e+05 4.02000e+02 -4.65990e-01 -4.23149e-01 -5.08831e-01 -4.52364e-01 -4.44851e-01 -4.59878e-01
1.61280e+05 4.03000e+02 -4.89931e-01 -4.47287e-01 -5.32576e-01 -4.51764e-01 -4.44356e-01 -4.59173e-01
1.61600e+05 4.04000e+02 -4.28946e-01 -3.84232e-01 -4.73660e-01 -4.51168e-01 -4.43880e-01 -4.58457e-01
1.61920e+05 4.04000e+02 -4.28946e-01 -3.84232e-01 -4.73660e-01 -4.50597e-01 -4.43440e-01 -4.57753e-01
1.62240e+05 4.05000e+02 -4.43088e-01 -4.17746e-01 -4.68430e-01 -4.50071e-01 -4.43055e-01 -4.57088e-01
1.62560e+05 4.06000e+02 -4.54915e-01 -3.88052e-01 -5.21779e-01 -4.49610e-01 -4.42736e-01 -4.56484e-01
1.62880e+05 4.07000e+02 -4.22336e-01 -3.82853e-01 -4.61819e-01 -4.49230e-01 -4.42497e-01 -4.55962e-01
1.63200e+05 4.08000e+02 -4.66470e-01 -4.43359e-01 -4.89582e-01 -4.48942e-01 -4.42346e-01 -4.55538e-01
1.63520e+05 4.08000e+02 -4.66470e-01 -4.43359e-01 -4.89582e-01 -4.48755e-01 -4.42288e-01 -4.55223e-01
1.63840e+05 4.09000e+02 -4.11629e-01 -3.89970e-01 -4.33288e-01 -4.48673e-01 -4.42325e-01 -4.55022e-01
1.64160e+05 4.10000e+02 -4.42043e-01 -3.89207e-01 -4.94878e-01 -4.48695e-01 -4.42454e-01 -4.54936e-01
1.64480e+05 4.11000e+02 -4.54087e-01 -4.39352e-01 -4.68821e-01 -4.48816e-01 -4.42667e-01 -4.54964e-01
1.64800e+05 4.12000e+02 -4.41374e-01 -4.25318e-01 -4.57430e-01 -4.49026e-01 -4.42950e-01 -4.55102e-01
1.65120e+05 4.12000e+02 -4.41374e-01 -4.25318e-01 -4.57430e-01 -4.49312e-01 -4.43282e-01 -4.55343e-01
1.65440e+05 4.13000e+02 -4.64882e-01 -4.35812e-01 -4.93952e-01 -4.49659e-01 -4.43635e-01 -4.55684e-01
1.65760e+05 4.14000e+02 -4.19702e-01 -4.02303e-01 -4.37102e-01 -4.50047e-01 -4.43980e-01 -4.56114e-01
1.66080e+05 4.15000e+02 -4.33824e-01 -4.03419e-01 -4.64230e-01 -4.50456e-01 -4.44285e-01 -4.56627e-01
1.66400e+05 4.16000e+02 -4.69514e-01 -4.36538e-01 -5.02491e-01 -4.50864e-01 -4.44520e-01 -4.57208e-01
1.66720e+05 4.16000e+02 -4.69514e-01 -4.36538e-01 -5.02491e-01 -4.51251e-01 -4.44663e-01 -4.57839e-01
1.67040e+05 4.17000e+02 -4.25575e-01 -4.08649e-01 -4.42501e-01 -4.51598e-01 -4.44698e-01 -4.58497e-01
1.67360e+05 4.18000e+02 -4.17610e-01 -3.85501e-01 -4.49719e-01 -4.51887e-01 -4.44620e-01 -4.59155e-01
1.67680e+05 4.19000e+02 -4.13940e-01 -3.94441e-01 -4.33440e-01 -4.52107e-01 -4.44431e-01 -4.59783e-01
1.68000e+05 4.20000e+02 -4.61970e-01 -4.04142e-01 -5.19798e-01 -4.52248e-01 -4.44144e-01 -4.60353e-01
1.68320e+05 4.20000e+02 -4.61970e-01 -4.04142e-01 -5.19798e-01 -4.52306e-01 -4.43774e-01 -4.60837e-01
1.68640e+05 4.21000e+02 -4.03291e-01 -3.57998e-01 -4.48583e-01 -4.52277e-01 -4.43341e-01 -4.61213e-01
1.68960e+05 4.22000e+02 -4.31484e-01 -3.58676e-01 -5.04292e-01 -4.52165e-01 -4.42864e-01 -4.61465e-01
1.69280e+05 4.23000e+02 -4.25562e-01 -4.03332e-01 -4.47792e-01 -4.51973e-01 -4.42362e-01 -4.61583e-01
1.69600e+05 4.24000e+02 -4.58763e-01 -4.06841e-01 -5.10686e-01 -4.51707e-01 -4.41849e-01 -4.61564e-01
1.69920e+05 4.24000e+02 -4.58763e-01 -4.06841e-01 -5.10686e-01 -4.51373e-01 -4.41336e-01 -4.61409e-01
1.70240e+05 4.25000e+02 -4.62765e-01 -4.09897e-01 -5.15633e-01 -4.50978e-01 -4.40828e-01 -4.61127e-01
1.70560e+05 4.26000e+02 -4.06782e-01 -3.78241e-01 -4.35324e-01 -4.50526e-01 -4.40326e-01 -4.60726e-01
1.70880e+05 4.27000e+02 -4.29707e-01 -4.09472e-01 -4.49942e-01 -4.50023e-01 -4.39824e-01 -4.60222e-01
1.71200e+05 4.28000e+02 -3.92427e-01 -3.81721e-01 -4.03134e-01 -4.49471e-01 -4.39312e-01 -4.59630e-01
1.71520e+05 4.28000e+02 -3.92427e-01 -3.81721e-01 -4.03134e-01 -4.48874e-01 -4.38777e-01 -4.58971e-01
1.71840e+05 4.29000e+02 -4.38856e-01 -4.07702e-01 -4.70010e-01 -4.48235e-01 -4.38203e-01 -4.58266e-01
1.72160e+05 4.30000e+02 -4.41350e-01 -4.11749e-01 -4.70951e-01 -4.47557e-01 -4.37572e-01 -4.57542e-01
1.72480e+05 4.31000e+02 -4.18603e-01 -3.77137e-01 -4.60069e-01 -4.46845e-01 -4.36866e-01 -4.56824e-01
1.72800e+05 4.32000e+02 -4.25147e-01 -3.97786e-01 -4.52508e-01 -4.46106e-01 -4.36073e-01 -4.56139e-01
1.73120e+05 4.32000e+02 -4.25147e-01 -3.97786e-01 -4.52508e-01 -4.45346e-01 -4.35183e-01 -4.55510e-01
1.73440e+05 4.33000e+02 -4.63941e-01 -4.50782e-01 -4.77100e-01 -4.44574e-01 -4.34198e-01 -4.54949e-01
1.73760e+05 4.34000e+02 -4.08681e-01 -4.06823e-01 -4.10539e-01 -4.43795e-01 -4.33126e-01 -4.54464e-01
1.74080e+05 4.35000e+02 -4.37310e-01 -4.01855e-01 -4.72765e-01 -4.43017e-01 -4.31984e-01 -4.54049e-01
1.74400e+05 4.36000e+02 -4.38267e-01 -3.80927e-01 -4.95607e-01 -4.42243e-01 -4.30793e-01 -4.53693e-01
1.74720e+05 4.36000e+02 -4.38267e-01 -3.80927e-01 -4.95607e-01 -4.41478e-01 -4.29579e-01 -4.53377e-01
1.75040e+05 4.37000e+02 -4.21157e-01 -4.08233e-01 -4.34081e-01 -4.40724e-01 -4.28368e-01 -4.53079e-01
1.75360e+05 4.38000e+02 -4.60451e-01 -4.18999e-01 -5.01903e-01 -4.39983e-01 -4.27185e-01 -4.52781e-01
1.75680e+05 4.39000e+02 -4.36344e-01 -4.04905e-01 -4.67783e-01 -4.39256e-01 -4.26049e-01 -4.52464e-01
1.76000e+05 4.40000e+02 -4.69718e-01 -4.31492e-01 -5.07944e-01 -4.38547e-01 -4.24979e-01 -4.52115e-01
1.76320e+05 4.40000e+02 -4.69718e-01 -4.31492e-01 -5.07944e-01 -4.37858e-01 -4.23991e-01 -4.51724e-01
1.76640e+05 4.41000e+02 -4.09446e-01 -3.64593e-01 -4.54299e-01 -4.37192e-01 -4.23096e-01 -4.51288e-01
1.76960e+05 4.42000e+02 -4.33551e-01 -3.66200e-01 -5.00902e-01 -4.36552e-01 -4.22301e-01 -4.50804e-01
1.77280e+05 4.43000e+02 -4.38008e-01 -3.92658e-01 -4.83359e-01 -4.35945e-01 -4.21612e-01 -4.50278e-01
1.77600e+05 4.44000e+02 -4.48153e-01 -3.91748e-01 -5.04558e-01 -4.35374e-01 -4.21032e-01 -4.49716e-01
1.77920e+05 4.44000e+02 -4.48153e-01 -3.91748e-01 -5.04558e-01 -4.34844e-01 -4.20563e-01 -4.49126e-01
1.78240e+05 4.45000e+02 -4.24120e-01 -4.15131e-01 -4.33108e-01 -4.34363e-01 -4.20205e-01 -4.48521e-01
1.78560e+05 4.46000e+02 -4.10450e-01 -3.71166e-01 -4.49734e-01 -4.33935e-01 -4.19958e-01 -4.47912e-01
1.78880e+05 4.47000e+02 -4.57846e-01 -4.09353e-01 -5.06340e-01 -4.33567e-01 -4.19820e-01 -4.47314e-01
1.79200e+05 4.48000e+02 -4.26736e-01 -3.79905e-01 -4.73567e-01 -4.33264e-01 -4.19785e-01 -4.46742e-01
1.79520e+05 4.48000e+02 -4.26736e-01 -3.79905e-01 -4.73567e-01 -4.33028e-01 -4.19844e-01 -4.46213e-01
1.79840e+05 4.49000e+02 -4.22323e-01 -3.93218e-01 -4.51428e-01 -4.32861e-01 -4.19982e-01 -4.45741e-01
1.80160e+05 4.50000e+02 -4.40592e-01 -4.09511e-01 -4.71672e-01 -4.32763e-01 -4.20185e-01 -4.45342e-01
1.80480e+05 4.51000e+02 -4.24078e-01 -3.88631e-01 -4.59525e-01 -4.32731e-01 -4.20430e-01 -4.45032e-01
1.80800e+05 4.52000e+02 -4.06681e-01 -3.69198e-01 -4.44164e-01 -4.32758e-01 -4.20697e-01 -4.44820e-01
1.81120e+05 4.52000e+02 -4.06681e-01 -3.69198e-01 -4.44164e-01 -4.32838e-01 -4.20964e-01 -4.44712e-01
1.81440e+05 4.53000e+02 -4.25577e-01 -3.88581e-01 -4.62573e-01 -4.32961e-01 -4.21213e-01 -4.44710e-01
1.81760e+05 4.54000e+02 -4.43171e-01 -4.32750e-01 -4.53592e-01 -4.33118e-01 -4.21426e-01 -4.44809e-01
1.82080e+05 4.55000e+02 -4.43053e-01 -3.83767e-01 -5.02338e-01 -4.33296e-01 -4.21591e-01 -4.45001e-01
1.82400e+05 4.56000e+02 -4.58249e-01 -3.94283e-01 -5.22215e-01 -4.33486e-01 -4.21701e-01 -4.45271e-01
1.82720e+05 4.56000e+02 -4.58249e-01 -3.94283e-01 -5.22215e-01 -4.33676e-01 -4.21753e-01 -4.45599e-01
1.83040e+05 4.57000e+02 -4.08350e-01 -3.70684e-01 -4.46017e-01 -4.33856e-01 -4.21749e-01 -4.45964e-01
1.83360e+05 4.58000e+02 -4.22844e-01 -4.04267e-01 -4.41420e-01 -4.34017e-01 -4.21694e-01 -4.46340e-01
1.83680e+05 4.59000e+02 -3.95818e-01 -3.85260e-01 -4.06375e-01 -4.34150e-01 -4.21596e-01 -4.46705e-01
1.84000e+05 4.60000e+02 -4.22438e-01 -3.74347e-01 -4.70530e-01 -4.34248e-01 -4.21463e-01 -4.47034e-01
1.84320e+05 4.60000e+02 -4.22438e-01 -3.74347e-01 -4.70530e-01 -4.34307e-01 -4.21303e-01 -4.47311e-01
1.84640e+05 4.61000e+02 -4.27118e-01 -4.19867e-01 -4.34369e-01 -4.34323e-01 -4.21124e-01 -4.47522e-01
1.84960e+05 4.62000e+02 -4.20952e-01 -3.97603e-01 -4.44302e-01 -4.34297e-01 -4.20933e-01 -4.47660e-01
1.85280e+05 4.63000e+02 -4.31312e-01 -3.75830e-01 -4.86795e-01 -4.34230e-01 -4.20733e-01 -4.47726e-01
1.85600e+05 4.64000e+02 -4.61669e-01 -4.05037e-01 -5.18300e-01 -4.34127e-01 -4.20529e-01 -4.47725e-01
1.85920e+05 4.64000e+02 -4.61669e-01 -4.05037e-01 -5.18300e-01 -4.33992e-01 -4.20321e-01 -4.47663e-01
1.86240e+05 4.65000e+02 -4.41903e-01 -3.81697e-01 -5.02108e-01 -4.33829e-01 -4.20109e-01 -4.47549e-01
1.86560e+05 4.66000e+02 -4.31745e-01 -4.05805e-01 -4.57685e-01 -4.33641e-01 -4.19894e-01 -4.47388e-01
1.86880e+05 4.67000e+02 -4.43311e-01 -4.27861e-01 -4.58761e-01 -4.33429e-01 -4.19673e-01 -4.47186e-01
1.87200e+05 4.68000e+02 -4.59044e-01 -4.07096e-01 -5.10993e-01 -4.33194e-01 -4.19444e-01 -4.46945e-01
1.87520e+05 4.68000e+02 -4.59044e-01 -4.07096e-01 -5.10993e-01 -4.32937e-01 -4.19207e-01 -4.46667e-01
1.87840e+05 4.69000e+02 -4.62372e-01 -4.15742e-01 -5.09003e-01 -4.32657e-01 -4.18962e-01 -4.46352e-01
1.88160e+05 4.70000e+02 -4.35176e-01 -3.85294e-01 -4.85058e-01 -4.32357e-01 -4.18711e-01 -4.46002e-01
1.88480e+05 4.71000e+02 -4.28753e-01 -3.89184e-01 -4.68321e-01 -4.32039e-01 -4.18458e-01 -4.45620e-01
1.88800e+05 4.72000e+02 -4.11831e-01 -3.91482e-01 -4.32180e-01 -4.31711e-01 -4.18212e-01 -4.45210e-01
1.89120e+05 4.72000e+02 -4.11831e-01 -3.91482e-01 -4.32180e-01 -4.31382e-01 -4.17984e-01 -4.44779e-01
1.89440e+05 4.73000e+02 -4.49239e-01 -3.85343e-01 -5.13135e-01 -4.31062e-01 -4.17789e-01 -4.44335e-01
1.89760e+05 4.74000e+02 -3.92243e-01 -3.52907e-01 -4.31579e-01 -4.30765e-01 -4.17642e-01 -4.43889e-01
1.90080e+05 4.75000e+02 -4.45240e-01 -4.21118e-01 -4.69363e-01 -4.30507e-01 -4.17561e-01 -4.43452e-01
1.90400e+05 4.76000e+02 -4.71515e-01 -4.21243e-01 -5.21787e-01 -4.30300e-01 -4.17563e-01 -4.43036e-01
1.90720e+05 4.76000e+02 -4.71515e-01 -4.21243e-01 -5.21787e-01 -4.30158e-01 -4.17665e-01 -4.42651e-01
1.91040e+05 4.77000e+02 -4.50372e-01 -4.04290e-01 -4.96455e-01 -4.30092e-01 -4.17880e-01 -4.42304e-01
1.91360e+05 4.78000e+02 -4.74416e-01 -4.23428e-01 -5.25405e-01 -4.30109e-01 -4.18218e-01 -4.42000e-01
1.91680e+05 4.79000e+02 -4.97172e-01 -4.64385e-01 -5.29959e-01 -4.30210e-01 -4.18683e-01 -4.41736e-01
1.92000e+05 4.80000e+02 -4.40647e-01 -3.97636e-01 -4.83657e-01 -4.30390e-01 -4.19274e-01 -4.41507e-01
1.92320e+05 4.80000e+02 -4.40647e-01 -3.97636e-01 -4.83657e-01 -4.30644e-01 -4.19984e-01 -4.41304e-01
1.92640e+05 4.81000e+02 -4.10904e-01 -3.82507e-01 -4.39302e-01 -4.30958e-01 -4.20799e-01 -4.41118e-01
1.92960e+05 4.82000e+02 -4.09289e-01 -3.57314e-01 -4.61265e-01 -4.31321e-01 -4.21699e-01 -4.40943e-01
1.93280e+05 4.83000e+02 -4.24344e-01 -3.98391e-01 -4.50298e-01 -4.31719e-01 -4.22658e-01 -4.40780e-01
1.93600e+05 4.84000e+02 -4.48727e-01 -3.85766e-01 -5.11688e-01 -4.32142e-01 -4.23644e-01 -4.40640e-01
1.93920e+05 4.84000e+02 -4.48727e-01 -3.85766e-01 -5.11688e-01 -4.32584e-01 -4.24616e-01 -4.40551e-01
1.94240e+05 4.85000e+02 -4.12002e-01 -3.89998e-01 -4.34007e-01 -4.33041e-01 -4.25530e-01 -4.40553e-01
1.94560e+05 4.86000e+02 -4.41619e-01 -4.24087e-01 -4.59151e-01 -4.33515e-01 -4.26331e-01 -4.40700e-01
1.94880e+05 4.87000e+02 -4.31397e-01 -3.98413e-01 -4.64381e-01 -4.34009e-01 -4.26971e-01 -4.41048e-01
1.95200e+05 4.88000e+02 -4.27991e-01 -3.71818e-01 -4.84164e-01 -4.34526e-01 -4.27413e-01 -4.41640e-01
1.95520e+05 4.88000e+02 -4.27991e-01 -3.71818e-01 -4.84164e-01 -4.35067e-01 -4.27651e-01 -4.42484e-01
1.95840e+05 4.89000e+02 -4.50486e-01 -3.85180e-01 -5.15792e-01 -4.35630e-01 -4.27708e-01 -4.43552e-01
1.96160e+05 4.90000e+02 -4.20874e-01 -3.94097e-01 -4.47651e-01 -4.36209e-01 -4.27626e-01 -4.44792e-01
1.96480e+05 4.91000e+02 -4.14374e-01 -3.83241e-01 -4.45506e-01 -4.36794e-01 -4.27448e-01 -4.46139e-01
1.96800e+05 4.92000e+02 -5.12914e-01 -4.72754e-01 -5.53074e-01 -4.37371e-01 -4.27213e-01 -4.47530e-01
1.97120e+05 4.92000e+02 -5.12914e-01 -4.72754e-01 -5.53074e-01 -4.37926e-01 -4.26946e-01 -4.48906e-01
1.97440e+05 4.93000e+02 -4.08796e-01 -3.94104e-01 -4.23488e-01 -4.38441e-01 -4.26665e-01 -4.50218e-01
1.97760e+05 4.94000e+02 -4.07501e-01 -3.84766e-01 -4.30235e-01 -4.38902e-01 -4.26381e-01 -4.51423e-01
1.98080e+05 4.95000e+02 -4.98722e-01 -4.30245e-01 -5.67198e-01 -4.39295e-01 -4.26098e-01 -4.52491e-01
1.98400e+05 4.96000e+02 -4.49156e-01 -3.91023e-01 -5.07290e-01 -4.39608e-01 -4.25818e-01 -4.53398e-01
1.98720e+05 4.96000e+02 -4.49156e-01 -3.91023e-01 -5.07290e-01 -4.39836e-01 -4.25543e-01 -4.54130e-01
1.99040e+05 4.97000e+02 -4.10244e-01 -3.84468e-01 -4.36020e-01 -4.39977e-01 -4.25273e-01 -4.54681e-01
1.99360e+05 4.98000e+02 -4.53681e-01 -3.94342e-01 -5.13020e-01 -4.40032e-01 -4.25010e-01 -4.55053e-01
1.99680e+05 4.99000e+02 -4.18922e-01 -3.84558e-01 -4.53286e-01 -4.40007e-01 -4.24757e-01 -4.55257e-01


==> fig/parallel/shkadov_8_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
3.20000e+02 0.00000e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
6.40000e+02 1.00000e+00 -3.00685e+00 -2.70213e+00 -3.31157e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
9.60000e+02 2.00000e+00 -3.22031e+00 -2.92833e+00 -3.51228e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.28000e+03 3.00000e+00 -3.26232e+00 -2.78845e+00 -3.73620e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.60000e+03 4.00000e+00 -2.95999e+00 -2.78375e+00 -3.13622e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.92000e+03 4.00000e+00 -2.95999e+00 -2.78375e+00 -3.13622e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.24000e+03 5.00000e+00 -3.27651e+00 -2.88423e+00 -3.66879e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.56000e+03 6.00000e+00 -3.19562e+00 -3.02961e+00 -3.36163e+00 -3.03659e+00 -2.83067e+00 -3.24251e+00
2.88000e+03 7.00000e+00 -3.16759e+00 -2.91256e+00 -3.42262e+00 -3.03660e+00 -2.83069e+00 -3.24250e+00
3.20000e+03 8.00000e+00 -2.79881e+00 -2.58592e+00 -3.01169e+00 -3.03662e+00 -2.83075e+00 -3.24249e+00
3.52000e+03 8.00000e+00 -2.79881e+00 -2.58592e+00 -3.01169e+00 -3.03667e+00 -2.83088e+00 -3.24246e+00
3.84000e+03 9.00000e+00 -3.03964e+00 -2.75206e+00 -3.32723e+00 -3.03678e+00 -2.83114e+00 -3.24242e+00
4.16000e+03 1.00000e+01 -3.12556e+00 -2.96838e+00 -3.28274e+00 -3.03698e+00 -2.83160e+00 -3.24236e+00
4.48000e+03 1.10000e+01 -3.00412e+00 -2.68530e+00 -3.32295e+00 -3.03732e+00 -2.83237e+00 -3.24227e+00
4.80000e+03 1.20000e+01 -2.95411e+00 -2.61786e+00 -3.29036e+00 -3.03785e+00 -2.83353e+00 -3.24217e+00
5.12000e+03 1.20000e+01 -2.95411e+00 -2.61786e+00 -3.29036e+00 -3.03862e+00 -2.83520e+00 -3.24204e+00
5.44000e+03 1.30000e+01 -3.03943e+00 -2.91718e+00 -3.16169e+00 -3.03968e+00 -2.83746e+00 -3.24189e+00
5.76000e+03 1.40000e+01 -2.86080e+00 -2.58073e+00 -3.14087e+00 -3.04106e+00 -2.84041e+00 -3.24171e+00
6.08000e+03 1.50000e+01 -2.80963e+00 -2.46020e+00 -3.15905e+00 -3.04277e+00 -2.84407e+00 -3.24147e+00
6.40000e+03 1.60000e+01 -2.84982e+00 -2.50313e+00 -3.19650e+00 -3.04481e+00 -2.84848e+00 -3.24114e+00
6.72000e+03 1.60000e+01 -2.84982e+00 -2.50313e+00 -3.19650e+00 -3.04715e+00 -2.85362e+00 -3.24068e+00
7.04000e+03 1.70000e+01 -3.02402e+00 -2.87455e+00 -3.17349e+00 -3.04972e+00 -2.85944e+00 -3.24000e+00
7.36000e+03 1.80000e+01 -2.77359e+00 -2.57021e+00 -2.97696e+00 -3.05245e+00 -2.86586e+00 -3.23904e+00
7.68000e+03 1.90000e+01 -3.05060e+00 -2.68270e+00 -3.41850e+00 -3.05522e+00 -2.87277e+00 -3.23768e+00
8.00000e+03 2.00000e+01 -2.74596e+00 -2.52590e+00 -2.96601e+00 -3.05795e+00 -2.88006e+00 -3.23583e+00
8.32000e+03 2.00000e+01 -2.74596e+00 -2.52590e+00 -2.96601e+00 -3.06049e+00 -2.88759e+00 -3.23339e+00
8.64000e+03 2.10000e+01 -3.01502e+00 -2.80905e+00 -3.22099e+00 -3.06273e+00 -2.89520e+00 -3.23025e+00
8.96000e+03 2.20000e+01 -2.80281e+00 -2.59596e+00 -3.00966e+00 -3.06453e+00 -2.90273e+00 -3.22633e+00
9.28000e+03 2.30000e+01 -2.69388e+00 -2.23914e+00 -3.14863e+00 -3.06577e+00 -2.91001e+00 -3.22153e+00
9.60000e+03 2.40000e+01 -2.57951e+00 -2.32520e+00 -2.83382e+00 -3.06634e+00 -2.91689e+00 -3.21580e+00
9.92000e+03 2.40000e+01 -2.57951e+00 -2.32520e+00 -2.83382e+00 -3.06617e+00 -2.92324e+00 -3.20909e+00
1.02400e+04 2.50000e+01 -2.74616e+00 -2.47195e+00 -3.02038e+00 -3.06516e+00 -2.92895e+00 -3.20137e+00
1.05600e+04 2.60000e+01 -2.83533e+00 -2.61544e+00 -3.05521e+00 -3.06329e+00 -2.93396e+00 -3.19262e+00
1.08800e+04 2.70000e+01 -2.63883e+00 -2.12567e+00 -3.15199e+00 -3.06053e+00 -2.93821e+00 -3.18286e+00
1.12000e+04 2.80000e+01 -2.74778e+00 -2.35517e+00 -3.14039e+00 -3.05690e+00 -2.94169e+00 -3.17212e+00
1.15200e+04 2.80000e+01 -2.74778e+00 -2.35517e+00 -3.14039e+00 -3.05242e+00 -2.94441e+00 -3.16042e+00
1.18400e+04 2.90000e+01 -2.55312e+00 -2.15194e+00 -2.95431e+00 -3.04712e+00 -2.94639e+00 -3.14785e+00
1.21600e+04 3.00000e+01 -2.97173e+00 -2.80082e+00 -3.14264e+00 -3.04105e+00 -2.94763e+00 -3.13447e+00
1.24800e+04 3.10000e+01 -2.56481e+00 -2.32737e+00 -2.80224e+00 -3.03424e+00 -2.94810e+00 -3.12039e+00
1.28000e+04 3.20000e+01 -2.75631e+00 -2.47942e+00 -3.03320e+00 -3.02674e+00 -2.94772e+00 -3.10576e+00
1.31200e+04 3.20000e+01 -2.75631e+00 -2.47942e+00 -3.03320e+00 -3.01858e+00 -2.94639e+00 -3.09077e+00
1.34400e+04 3.30000e+01 -2.60064e+00 -2.25557e+00 -2.94571e+00 -3.00979e+00 -2.94391e+00 -3.07567e+00
1.37600e+04 3.40000e+01 -2.61379e+00 -2.49030e+00 -2.73729e+00 -3.00040e+00 -2.94007e+00 -3.06074e+00
1.40800e+04 3.50000e+01 -2.49740e+00 -2.19338e+00 -2.80143e+00 -2.99044e+00 -2.93459e+00 -3.04629e+00
1.44000e+04 3.60000e+01 -2.55434e+00 -2.21931e+00 -2.88937e+00 -2.97995e+00 -2.92729e+00 -3.03260e+00
1.47200e+04 3.60000e+01 -2.55434e+00 -2.21931e+00 -2.88937e+00 -2.96896e+00 -2.91804e+00 -3.01987e+00
1.50400e+04 3.70000e+01 -2.60617e+00 -2.32589e+00 -2.88645e+00 -2.95753e+00 -2.90692e+00 -3.00814e+00
1.53600e+04 3.80000e+01 -2.54790e+00 -2.33109e+00 -2.76471e+00 -2.94573e+00 -2.89417e+00 -2.99729e+00
1.56800e+04 3.90000e+01 -2.49833e+00 -2.23367e+00 -2.76299e+00 -2.93361e+00 -2.88016e+00 -2.98707e+00
1.60000e+04 4.00000e+01 -2.51072e+00 -2.40409e+00 -2.61735e+00 -2.92126e+00 -2.86532e+00 -2.97719e+00
1.63200e+04 4.00000e+01 -2.51072e+00 -2.40409e+00 -2.61735e+00 -2.90873e+00 -2.85005e+00 -2.96740e+00
1.66400e+04 4.10000e+01 -2.38465e+00 -2.06998e+00 -2.69932e+00 -2.89608e+00 -2.83467e+00 -2.95748e+00
1.69600e+04 4.20000e+01 -2.62836e+00 -2.47480e+00 -2.78193e+00 -2.88336e+00 -2.81943e+00 -2.94729e+00
1.72800e+04 4.30000e+01 -2.26514e+00 -2.09914e+00 -2.43114e+00 -2.87061e+00 -2.80448e+00 -2.93674e+00
1.76000e+04 4.40000e+01 -2.59684e+00 -2.18671e+00 -3.00697e+00 -2.85784e+00 -2.78991e+00 -2.92578e+00
1.79200e+04 4.40000e+01 -2.59684e+00 -2.18671e+00 -3.00697e+00 -2.84507e+00 -2.77570e+00 -2.91444e+00
1.82400e+04 4.50000e+01 -2.54755e+00 -2.39435e+00 -2.70075e+00 -2.83230e+00 -2.76183e+00 -2.90277e+00
1.85600e+04 4.60000e+01 -2.26290e+00 -1.90484e+00 -2.62096e+00 -2.81953e+00 -2.74820e+00 -2.89085e+00
1.88800e+04 4.70000e+01 -2.45811e+00 -2.17134e+00 -2.74488e+00 -2.80672e+00 -2.73467e+00 -2.87878e+00
1.92000e+04 4.80000e+01 -2.58905e+00 -2.13883e+00 -3.03927e+00 -2.79389e+00 -2.72114e+00 -2.86665e+00
1.95200e+04 4.80000e+01 -2.58905e+00 -2.13883e+00 -3.03927e+00 -2.78100e+00 -2.70749e+00 -2.85452e+00
1.98400e+04 4.90000e+01 -2.25634e+00 -2.05853e+00 -2.45416e+00 -2.76805e+00 -2.69366e+00 -2.84245e+00
2.01600e+04 5.00000e+01 -2.36081e+00 -2.05822e+00 -2.66340e+00 -2.75503e+00 -2.67960e+00 -2.83046e+00
2.04800e+04 5.10000e+01 -2.50822e+00 -2.16056e+00 -2.85588e+00 -2.74193e+00 -2.66535e+00 -2.81851e+00
2.08000e+04 5.20000e+01 -2.30610e+00 -1.96771e+00 -2.64450e+00 -2.72876e+00 -2.65096e+00 -2.80656e+00
2.11200e+04 5.20000e+01 -2.30610e+00 -1.96771e+00 -2.64450e+00 -2.71554e+00 -2.63655e+00 -2.79454e+00
2.14400e+04 5.30000e+01 -2.44161e+00 -2.22412e+00 -2.65911e+00 -2.70229e+00 -2.62221e+00 -2.78237e+00
2.17600e+04 5.40000e+01 -2.32197e+00 -1.94674e+00 -2.69720e+00 -2.68902e+00 -2.60806e+00 -2.76999e+00
2.20800e+04 5.50000e+01 -2.55355e+00 -2.41501e+00 -2.69209e+00 -2.67578e+00 -2.59422e+00 -2.75735e+00
2.24000e+04 5.60000e+01 -2.15232e+00 -1.80936e+00 -2.49528e+00 -2.66260e+00 -2.58075e+00 -2.74444e+00
2.27200e+04 5.60000e+01 -2.15232e+00 -1.80936e+00 -2.49528e+00 -2.64950e+00 -2.56772e+00 -2.73128e+00
2.30400e+04 5.70000e+01 -2.19180e+00 -1.91360e+00 -2.47000e+00 -2.63653e+00 -2.55515e+00 -2.71791e+00
2.33600e+04 5.80000e+01 -2.30810e+00 -2.00671e+00 -2.60949e+00 -2.62371e+00 -2.54301e+00 -2.70440e+00
2.36800e+04 5.90000e+01 -2.48033e+00 -2.17465e+00 -2.78600e+00 -2.61107e+00 -2.53130e+00 -2.69084e+00
2.40000e+04 6.00000e+01 -2.19122e+00 -1.81770e+00 -2.56474e+00 -2.59863e+00 -2.51994e+00 -2.67732e+00
2.43200e+04 6.00000e+01 -2.19122e+00 -1.81770e+00 -2.56474e+00 -2.58644e+00 -2.50890e+00 -2.66398e+00
2.46400e+04 6.10000e+01 -2.10034e+00 -1.83534e+00 -2.36534e+00 -2.57449e+00 -2.49810e+00 -2.65088e+00
2.49600e+04 6.20000e+01 -2.25633e+00 -2.05953e+00 -2.45313e+00 -2.56281e+00 -2.48751e+00 -2.63811e+00
2.52800e+04 6.30000e+01 -2.12815e+00 -1.82190e+00 -2.43440e+00 -2.55140e+00 -2.47707e+00 -2.62573e+00
2.56000e+04 6.40000e+01 -2.25370e+00 -2.08274e+00 -2.42466e+00 -2.54026e+00 -2.46676e+00 -2.61376e+00
2.59200e+04 6.40000e+01 -2.25370e+00 -2.08274e+00 -2.42466e+00 -2.52937e+00 -2.45654e+00 -2.60221e+00
2.62400e+04 6.50000e+01 -2.53691e+00 -2.06600e+00 -3.00783e+00 -2.51873e+00 -2.44640e+00 -2.59106e+00
2.65600e+04 6.60000e+01 -2.41626e+00 -1.83700e+00 -2.99551e+00 -2.50829e+00 -2.43633e+00 -2.58025e+00
2.68800e+04 6.70000e+01 -2.26835e+00 -2.02029e+00 -2.51640e+00 -2.49803e+00 -2.42633e+00 -2.56972e+00
2.72000e+04 6.80000e+01 -2.04644e+00 -1.61824e+00 -2.47465e+00 -2.48790e+00 -2.41643e+00 -2.55936e+00
2.75200e+04 6.80000e+01 -2.04644e+00 -1.61824e+00 -2.47465e+00 -2.47786e+00 -2.40663e+00 -2.54909e+00
2.78400e+04 6.90000e+01 -2.28802e+00 -2.09680e+00 -2.47924e+00 -2.46787e+00 -2.39693e+00 -2.53880e+00
2.81600e+04 7.00000e+01 -2.02413e+00 -1.85970e+00 -2.18857e+00 -2.45788e+00 -2.38733e+00 -2.52843e+00
2.84800e+04 7.10000e+01 -2.38870e+00 -1.73958e+00 -3.03782e+00 -2.44789e+00 -2.37782e+00 -2.51795e+00
2.88000e+04 7.20000e+01 -1.98311e+00 -1.77823e+00 -2.18798e+00 -2.43788e+00 -2.36835e+00 -2.50740e+00
2.91200e+04 7.20000e+01 -1.98311e+00 -1.77823e+00 -2.18798e+00 -2.42787e+00 -2.35889e+00 -2.49685e+00
2.94400e+04 7.30000e+01 -2.04663e+00 -1.59957e+00 -2.49369e+00 -2.41790e+00 -2.34937e+00 -2.48642e+00
2.97600e+04 7.40000e+01 -2.03673e+00 -1.92940e+00 -2.14405e+00 -2.40801e+00 -2.33977e+00 -2.47625e+00
3.00800e+04 7.50000e+01 -1.97469e+00 -1.65635e+00 -2.29304e+00 -2.39826e+00 -2.33003e+00 -2.46650e+00
3.04000e+04 7.60000e+01 -2.13967e+00 -1.90912e+00 -2.37023e+00 -2.38872e+00 -2.32015e+00 -2.45729e+00
3.07200e+04 7.60000e+01 -2.13967e+00 -1.90912e+00 -2.37023e+00 -2.37942e+00 -2.31010e+00 -2.44873e+00
3.10400e+04 7.70000e+01 -2.21382e+00 -1.82094e+00 -2.60670e+00 -2.37038e+00 -2.29986e+00 -2.44090e+00
3.13600e+04 7.80000e+01 -1.77860e+00 -1.64554e+00 -1.91165e+00 -2.36162e+00 -2.28940e+00 -2.43383e+00
3.16800e+04 7.90000e+01 -1.80853e+00 -1.57587e+00 -2.04119e+00 -2.35312e+00 -2.27870e+00 -2.42755e+00
3.20000e+04 8.00000e+01 -1.72810e+00 -1.46855e+00 -1.98765e+00 -2.34485e+00 -2.26768e+00 -2.42201e+00
3.23200e+04 8.00000e+01 -1.72810e+00 -1.46855e+00 -1.98765e+00 -2.33673e+00 -2.25631e+00 -2.41714e+00
3.26400e+04 8.10000e+01 -1.84143e+00 -1.65569e+00 -2.02718e+00 -2.32869e+00 -2.24455e+00 -2.41283e+00
3.29600e+04 8.20000e+01 -1.82896e+00 -1.48607e+00 -2.17185e+00 -2.32065e+00 -2.23238e+00 -2.40892e+00
3.32800e+04 8.30000e+01 -2.03006e+00 -1.67708e+00 -2.38305e+00 -2.31251e+00 -2.21979e+00 -2.40523e+00
3.36000e+04 8.40000e+01 -1.83824e+00 -1.50948e+00 -2.16701e+00 -2.30419e+00 -2.20681e+00 -2.40156e+00
3.39200e+04 8.40000e+01 -1.83824e+00 -1.50948e+00 -2.16701e+00 -2.29559e+00 -2.19346e+00 -2.39771e+00
3.42400e+04 8.50000e+01 -1.91009e+00 -1.78277e+00 -2.03740e+00 -2.28662e+00 -2.17978e+00 -2.39346e+00
3.45600e+04 8.60000e+01 -2.07544e+00 -1.73772e+00 -2.41317e+00 -2.27720e+00 -2.16581e+00 -2.38859e+00
3.48800e+04 8.70000e+01 -2.12239e+00 -1.88915e+00 -2.35563e+00 -2.26725e+00 -2.15158e+00 -2.38293e+00
3.52000e+04 8.80000e+01 -1.86382e+00 -1.64884e+00 -2.07879e+00 -2.25670e+00 -2.13711e+00 -2.37628e+00
3.55200e+04 8.80000e+01 -1.86382e+00 -1.64884e+00 -2.07879e+00 -2.24546e+00 -2.12243e+00 -2.36850e+00
3.58400e+04 8.90000e+01 -1.78528e+00 -1.54725e+00 -2.02331e+00 -2.23351e+00 -2.10755e+00 -2.35947e+00
3.61600e+04 9.00000e+01 -1.80391e+00 -1.52468e+00 -2.08314e+00 -2.22082e+00 -2.09253e+00 -2.34911e+00
3.64800e+04 9.10000e+01 -1.94705e+00 -1.63407e+00 -2.26003e+00 -2.20740e+00 -2.07737e+00 -2.33743e+00
3.68000e+04 9.20000e+01 -1.63306e+00 -1.28392e+00 -1.98220e+00 -2.19330e+00 -2.06214e+00 -2.32446e+00
3.71200e+04 9.20000e+01 -1.63306e+00 -1.28392e+00 -1.98220e+00 -2.17860e+00 -2.04688e+00 -2.31032e+00
3.74400e+04 9.30000e+01 -1.68054e+00 -1.53885e+00 -1.82222e+00 -2.16344e+00 -2.03167e+00 -2.29520e+00
3.77600e+04 9.40000e+01 -1.70254e+00 -1.54226e+00 -1.86282e+00 -2.14795e+00 -2.01657e+00 -2.27934e+00
3.80800e+04 9.50000e+01 -1.88912e+00 -1.63114e+00 -2.14709e+00 -2.13232e+00 -2.00165e+00 -2.26299e+00
3.84000e+04 9.60000e+01 -1.94717e+00 -1.71933e+00 -2.17502e+00 -2.11670e+00 -1.98696e+00 -2.24645e+00
3.87200e+04 9.60000e+01 -1.94717e+00 -1.71933e+00 -2.17502e+00 -2.10127e+00 -1.97255e+00 -2.23000e+00
3.90400e+04 9.70000e+01 -1.86134e+00 -1.75752e+00 -1.96516e+00 -2.08618e+00 -1.95848e+00 -2.21388e+00
3.93600e+04 9.80000e+01 -1.82802e+00 -1.64910e+00 -2.00694e+00 -2.07152e+00 -1.94474e+00 -2.19829e+00
3.96800e+04 9.90000e+01 -1.74713e+00 -1.54166e+00 -1.95259e+00 -2.05737e+00 -1.93137e+00 -2.18337e+00
4.00000e+04 1.00000e+02 -1.66605e+00 -1.33612e+00 -1.99598e+00 -2.04377e+00 -1.91836e+00 -2.16917e+00
4.03200e+04 1.00000e+02 -1.66605e+00 -1.33612e+00 -1.99598e+00 -2.03071e+00 -1.90569e+00 -2.15572e+00
4.06400e+04 1.01000e+02 -1.80075e+00 -1.47222e+00 -2.12928e+00 -2.01816e+00 -1.89335e+00 -2.14297e+00
4.09600e+04 1.02000e+02 -1.72200e+00 -1.36704e+00 -2.07695e+00 -2.00609e+00 -1.88132e+00 -2.13086e+00
4.12800e+04 1.03000e+02 -1.63957e+00 -1.48547e+00 -1.79366e+00 -1.99444e+00 -1.86958e+00 -2.11931e+00
4.16000e+04 1.04000e+02 -1.74231e+00 -1.50342e+00 -1.98120e+00 -1.98317e+00 -1.85812e+00 -2.10822e+00
4.19200e+04 1.04000e+02 -1.74231e+00 -1.50342e+00 -1.98120e+00 -1.97225e+00 -1.84697e+00 -2.09753e+00
4.22400e+04 1.05000e+02 -1.50408e+00 -1.26818e+00 -1.73997e+00 -1.96164e+00 -1.83612e+00 -2.08715e+00
4.25600e+04 1.06000e+02 -1.49480e+00 -1.21368e+00 -1.77592e+00 -1.95134e+00 -1.82563e+00 -2.07704e+00
4.28800e+04 1.07000e+02 -1.50699e+00 -1.33026e+00 -1.68373e+00 -1.94133e+00 -1.81553e+00 -2.06712e+00
4.32000e+04 1.08000e+02 -1.75022e+00 -1.58576e+00 -1.91469e+00 -1.93160e+00 -1.80585e+00 -2.05736e+00
4.35200e+04 1.08000e+02 -1.75022e+00 -1.58576e+00 -1.91469e+00 -1.92215e+00 -1.79661e+00 -2.04769e+00
4.38400e+04 1.09000e+02 -1.50257e+00 -1.24102e+00 -1.76411e+00 -1.91297e+00 -1.78784e+00 -2.03810e+00
4.41600e+04 1.10000e+02 -1.60798e+00 -1.31717e+00 -1.89878e+00 -1.90402e+00 -1.77950e+00 -2.02854e+00
4.44800e+04 1.11000e+02 -1.69279e+00 -1.36504e+00 -2.02053e+00 -1.89526e+00 -1.77154e+00 -2.01897e+00
4.48000e+04 1.12000e+02 -1.43180e+00 -1.08895e+00 -1.77465e+00 -1.88665e+00 -1.76390e+00 -2.00939e+00
4.51200e+04 1.12000e+02 -1.43180e+00 -1.08895e+00 -1.77465e+00 -1.87811e+00 -1.75647e+00 -1.99975e+00
4.54400e+04 1.13000e+02 -1.40661e+00 -1.18222e+00 -1.63100e+00 -1.86957e+00 -1.74911e+00 -1.99002e+00
4.57600e+04 1.14000e+02 -1.52315e+00 -1.33271e+00 -1.71359e+00 -1.86094e+00 -1.74171e+00 -1.98018e+00
4.60800e+04 1.15000e+02 -1.23048e+00 -1.10765e+00 -1.35332e+00 -1.85215e+00 -1.73410e+00 -1.97020e+00
4.64000e+04 1.16000e+02 -1.54209e+00 -1.43332e+00 -1.65087e+00 -1.84313e+00 -1.72620e+00 -1.96006e+00
4.67200e+04 1.16000e+02 -1.54209e+00 -1.43332e+00 -1.65087e+00 -1.83381e+00 -1.71788e+00 -1.94973e+00
4.70400e+04 1.17000e+02 -1.45058e+00 -1.19554e+00 -1.70561e+00 -1.82415e+00 -1.70908e+00 -1.93922e+00
4.73600e+04 1.18000e+02 -1.71394e+00 -1.16280e+00 -2.26508e+00 -1.81414e+00 -1.69975e+00 -1.92852e+00
4.76800e+04 1.19000e+02 -1.36854e+00 -1.14815e+00 -1.58893e+00 -1.80375e+00 -1.68987e+00 -1.91764e+00
4.80000e+04 1.20000e+02 -1.51064e+00 -1.29761e+00 -1.72367e+00 -1.79301e+00 -1.67944e+00 -1.90658e+00
4.83200e+04 1.20000e+02 -1.51064e+00 -1.29761e+00 -1.72367e+00 -1.78191e+00 -1.66845e+00 -1.89537e+00
4.86400e+04 1.21000e+02 -1.49994e+00 -1.12183e+00 -1.87805e+00 -1.77047e+00 -1.65693e+00 -1.88402e+00
4.89600e+04 1.22000e+02 -1.34056e+00 -1.15257e+00 -1.52855e+00 -1.75871e+00 -1.64488e+00 -1.87255e+00
4.92800e+04 1.23000e+02 -1.63896e+00 -1.29107e+00 -1.98686e+00 -1.74665e+00 -1.63233e+00 -1.86098e+00
4.96000e+04 1.24000e+02 -1.42591e+00 -1.14249e+00 -1.70933e+00 -1.73432e+00 -1.61933e+00 -1.84932e+00
4.99200e+04 1.24000e+02 -1.42591e+00 -1.14249e+00 -1.70933e+00 -1.72176e+00 -1.60593e+00 -1.83759e+00
5.02400e+04 1.25000e+02 -1.53789e+00 -1.42548e+00 -1.65030e+00 -1.70900e+00 -1.59220e+00 -1.82580e+00
5.05600e+04 1.26000e+02 -1.34844e+00 -1.17928e+00 -1.51761e+00 -1.69612e+00 -1.57825e+00 -1.81400e+00
5.08800e+04 1.27000e+02 -1.50291e+00 -1.12005e+00 -1.88578e+00 -1.68319e+00 -1.56415e+00 -1.80223e+00
5.12000e+04 1.28000e+02 -1.30196e+00 -1.15809e+00 -1.44583e+00 -1.67028e+00 -1.55002e+00 -1.79053e+00
5.15200e+04 1.28000e+02 -1.30196e+00 -1.15809e+00 -1.44583e+00 -1.65747e+00 -1.53595e+00 -1.77899e+00
5.18400e+04 1.29000e+02 -1.29680e+00 -1.16075e+00 -1.43285e+00 -1.64486e+00 -1.52204e+00 -1.76768e+00
5.21600e+04 1.30000e+02 -1.56104e+00 -1.42827e+00 -1.69381e+00 -1.63252e+00 -1.50836e+00 -1.75669e+00
5.24800e+04 1.31000e+02 -1.26544e+00 -1.10466e+00 -1.42623e+00 -1.62054e+00 -1.49499e+00 -1.74610e+00
5.28000e+04 1.32000e+02 -1.50056e+00 -1.28771e+00 -1.71340e+00 -1.60898e+00 -1.48199e+00 -1.73597e+00
5.31200e+04 1.32000e+02 -1.50056e+00 -1.28771e+00 -1.71340e+00 -1.59790e+00 -1.46943e+00 -1.72637e+00
5.34400e+04 1.33000e+02 -1.40894e+00 -1.14632e+00 -1.67156e+00 -1.58733e+00 -1.45736e+00 -1.71730e+00
5.37600e+04 1.34000e+02 -1.25394e+00 -1.10726e+00 -1.40062e+00 -1.57731e+00 -1.44583e+00 -1.70878e+00
5.40800e+04 1.35000e+02 -1.41023e+00 -1.09613e+00 -1.72433e+00 -1.56781e+00 -1.43487e+00 -1.70076e+00
5.44000e+04 1.36000e+02 -1.35494e+00 -1.13093e+00 -1.57896e+00 -1.55884e+00 -1.42450e+00 -1.69319e+00
5.47200e+04 1.36000e+02 -1.35494e+00 -1.13093e+00 -1.57896e+00 -1.55036e+00 -1.41473e+00 -1.68599e+00
5.50400e+04 1.37000e+02 -1.22939e+00 -1.16750e+00 -1.29127e+00 -1.54231e+00 -1.40555e+00 -1.67908e+00
5.53600e+04 1.38000e+02 -1.31671e+00 -1.14750e+00 -1.48592e+00 -1.53465e+00 -1.39693e+00 -1.67237e+00
5.56800e+04 1.39000e+02 -1.56164e+00 -1.29364e+00 -1.82965e+00 -1.52732e+00 -1.38885e+00 -1.66579e+00
5.60000e+04 1.40000e+02 -1.40838e+00 -1.07262e+00 -1.74415e+00 -1.52027e+00 -1.38123e+00 -1.65930e+00
5.63200e+04 1.40000e+02 -1.40838e+00 -1.07262e+00 -1.74415e+00 -1.51344e+00 -1.37403e+00 -1.65286e+00
5.66400e+04 1.41000e+02 -1.26645e+00 -1.08242e+00 -1.45048e+00 -1.50679e+00 -1.36714e+00 -1.64644e+00
5.69600e+04 1.42000e+02 -1.29962e+00 -1.14543e+00 -1.45382e+00 -1.50027e+00 -1.36050e+00 -1.64004e+00
5.72800e+04 1.43000e+02 -1.39905e+00 -9.67131e-01 -1.83098e+00 -1.49385e+00 -1.35403e+00 -1.63367e+00
5.76000e+04 1.44000e+02 -1.08015e+00 -9.27494e-01 -1.23281e+00 -1.48749e+00 -1.34767e+00 -1.62731e+00
5.79200e+04 1.44000e+02 -1.08015e+00 -9.27494e-01 -1.23281e+00 -1.48116e+00 -1.34136e+00 -1.62097e+00
5.82400e+04 1.45000e+02 -1.15694e+00 -9.76948e-01 -1.33693e+00 -1.47486e+00 -1.33509e+00 -1.61463e+00
5.85600e+04 1.46000e+02 -1.21795e+00 -1.12664e+00 -1.30927e+00 -1.46858e+00 -1.32883e+00 -1.60832e+00
5.88800e+04 1.47000e+02 -1.20523e+00 -1.06524e+00 -1.34522e+00 -1.46232e+00 -1.32260e+00 -1.60204e+00
5.92000e+04 1.48000e+02 -1.26840e+00 -1.02729e+00 -1.50952e+00 -1.45610e+00 -1.31641e+00 -1.59578e+00
5.95200e+04 1.48000e+02 -1.26840e+00 -1.02729e+00 -1.50952e+00 -1.44993e+00 -1.31026e+00 -1.58960e+00
5.98400e+04 1.49000e+02 -1.15236e+00 -1.08474e+00 -1.21998e+00 -1.44383e+00 -1.30415e+00 -1.58352e+00
6.01600e+04 1.50000e+02 -1.40093e+00 -1.15675e+00 -1.64512e+00 -1.43781e+00 -1.29805e+00 -1.57757e+00
6.04800e+04 1.51000e+02 -1.17241e+00 -1.04145e+00 -1.30336e+00 -1.43186e+00 -1.29192e+00 -1.57180e+00
6.08000e+04 1.52000e+02 -1.20295e+00 -1.01262e+00 -1.39329e+00 -1.42596e+00 -1.28571e+00 -1.56621e+00
6.11200e+04 1.52000e+02 -1.20295e+00 -1.01262e+00 -1.39329e+00 -1.42009e+00 -1.27936e+00 -1.56081e+00
6.14400e+04 1.53000e+02 -1.22544e+00 -9.70558e-01 -1.48032e+00 -1.41418e+00 -1.27282e+00 -1.55554e+00
6.17600e+04 1.54000e+02 -1.20483e+00 -1.03186e+00 -1.37781e+00 -1.40819e+00 -1.26605e+00 -1.55034e+00
6.20800e+04 1.55000e+02 -1.23650e+00 -1.09517e+00 -1.37783e+00 -1.40208e+00 -1.25904e+00 -1.54511e+00
6.24000e+04 1.56000e+02 -1.15442e+00 -9.13766e-01 -1.39508e+00 -1.39578e+00 -1.25182e+00 -1.53974e+00
6.27200e+04 1.56000e+02 -1.15442e+00 -9.13766e-01 -1.39508e+00 -1.38927e+00 -1.24444e+00 -1.53410e+00
6.30400e+04 1.57000e+02 -1.09906e+00 -9.83923e-01 -1.21420e+00 -1.38253e+00 -1.23696e+00 -1.52809e+00
6.33600e+04 1.58000e+02 -1.19041e+00 -1.13553e+00 -1.24529e+00 -1.37555e+00 -1.22949e+00 -1.52162e+00
6.36800e+04 1.59000e+02 -1.00930e+00 -9.14027e-01 -1.10457e+00 -1.36836e+00 -1.22210e+00 -1.51461e+00
6.40000e+04 1.60000e+02 -1.15161e+00 -9.43242e-01 -1.35999e+00 -1.36097e+00 -1.21488e+00 -1.50706e+00
6.43200e+04 1.60000e+02 -1.15161e+00 -9.43242e-01 -1.35999e+00 -1.35344e+00 -1.20792e+00 -1.49897e+00
6.46400e+04 1.61000e+02 -1.26492e+00 -1.06036e+00 -1.46948e+00 -1.34581e+00 -1.20125e+00 -1.49037e+00
6.49600e+04 1.62000e+02 -1.17126e+00 -9.21109e-01 -1.42140e+00 -1.33813e+00 -1.19492e+00 -1.48134e+00
6.52800e+04 1.63000e+02 -1.05876e+00 -8.69711e-01 -1.24780e+00 -1.33045e+00 -1.18896e+00 -1.47194e+00
6.56000e+04 1.64000e+02 -1.00082e+00 -9.34485e-01 -1.06716e+00 -1.32280e+00 -1.18335e+00 -1.46225e+00
6.59200e+04 1.64000e+02 -1.00082e+00 -9.34485e-01 -1.06716e+00 -1.31523e+00 -1.17809e+00 -1.45236e+00
6.62400e+04 1.65000e+02 -1.20768e+00 -1.04492e+00 -1.37044e+00 -1.30773e+00 -1.17315e+00 -1.44231e+00
6.65600e+04 1.66000e+02 -1.07493e+00 -8.96564e-01 -1.25330e+00 -1.30033e+00 -1.16849e+00 -1.43217e+00
6.68800e+04 1.67000e+02 -1.02414e+00 -8.98639e-01 -1.14964e+00 -1.29302e+00 -1.16406e+00 -1.42198e+00
6.72000e+04 1.68000e+02 -1.08781e+00 -9.35393e-01 -1.24023e+00 -1.28579e+00 -1.15980e+00 -1.41178e+00
6.75200e+04 1.68000e+02 -1.08781e+00 -9.35393e-01 -1.24023e+00 -1.27865e+00 -1.15569e+00 -1.40161e+00
6.78400e+04 1.69000e+02 -9.82441e-01 -8.55391e-01 -1.10949e+00 -1.27158e+00 -1.15166e+00 -1.39150e+00
6.81600e+04 1.70000e+02 -8.88735e-01 -8.47021e-01 -9.30449e-01 -1.26457e+00 -1.14766e+00 -1.38149e+00
6.84800e+04 1.71000e+02 -1.15324e+00 -1.07885e+00 -1.22763e+00 -1.25762e+00 -1.14367e+00 -1.37158e+00
6.88000e+04 1.72000e+02 -1.09233e+00 -9.62831e-01 -1.22183e+00 -1.25072e+00 -1.13966e+00 -1.36179e+00
6.91200e+04 1.72000e+02 -1.09233e+00 -9.62831e-01 -1.22183e+00 -1.24387e+00 -1.13561e+00 -1.35212e+00
6.94400e+04 1.73000e+02 -1.05160e+00 -9.02837e-01 -1.20035e+00 -1.23704e+00 -1.13151e+00 -1.34258e+00
6.97600e+04 1.74000e+02 -1.02934e+00 -8.31452e-01 -1.22722e+00 -1.23024e+00 -1.12735e+00 -1.33313e+00
7.00800e+04 1.75000e+02 -9.30888e-01 -8.04922e-01 -1.05685e+00 -1.22345e+00 -1.12314e+00 -1.32375e+00
7.04000e+04 1.76000e+02 -9.11268e-01 -7.93481e-01 -1.02906e+00 -1.21665e+00 -1.11888e+00 -1.31442e+00
7.07200e+04 1.76000e+02 -9.11268e-01 -7.93481e-01 -1.02906e+00 -1.20982e+00 -1.11455e+00 -1.30510e+00
7.10400e+04 1.77000e+02 -1.08278e+00 -9.04702e-01 -1.26085e+00 -1.20295e+00 -1.11016e+00 -1.29574e+00
7.13600e+04 1.78000e+02 -9.58896e-01 -8.84671e-01 -1.03312e+00 -1.19602e+00 -1.10572e+00 -1.28632e+00
7.16800e+04 1.79000e+02 -1.06235e+00 -9.65420e-01 -1.15928e+00 -1.18901e+00 -1.10121e+00 -1.27681e+00
7.20000e+04 1.80000e+02 -9.55372e-01 -8.64676e-01 -1.04607e+00 -1.18192e+00 -1.09664e+00 -1.26720e+00
7.23200e+04 1.80000e+02 -9.55372e-01 -8.64676e-01 -1.04607e+00 -1.17476e+00 -1.09200e+00 -1.25753e+00
7.26400e+04 1.81000e+02 -9.96465e-01 -9.32625e-01 -1.06031e+00 -1.16754e+00 -1.08728e+00 -1.24780e+00
7.29600e+04 1.82000e+02 -9.46846e-01 -8.68523e-01 -1.02517e+00 -1.16026e+00 -1.08244e+00 -1.23808e+00
7.32800e+04 1.83000e+02 -9.97553e-01 -8.23592e-01 -1.17151e+00 -1.15294e+00 -1.07748e+00 -1.22840e+00
7.36000e+04 1.84000e+02 -9.82011e-01 -8.40391e-01 -1.12363e+00 -1.14560e+00 -1.07235e+00 -1.21885e+00
7.39200e+04 1.84000e+02 -9.82011e-01 -8.40391e-01 -1.12363e+00 -1.13824e+00 -1.06701e+00 -1.20948e+00
7.42400e+04 1.85000e+02 -9.63445e-01 -8.64930e-01 -1.06196e+00 -1.13091e+00 -1.06146e+00 -1.20035e+00
7.45600e+04 1.86000e+02 -9.21965e-01 -7.70941e-01 -1.07299e+00 -1.12360e+00 -1.05566e+00 -1.19153e+00
7.48800e+04 1.87000e+02 -1.00250e+00 -9.03525e-01 -1.10147e+00 -1.11634e+00 -1.04964e+00 -1.18303e+00
7.52000e+04 1.88000e+02 -9.59945e-01 -8.49949e-01 -1.06994e+00 -1.10916e+00 -1.04342e+00 -1.17489e+00
7.55200e+04 1.88000e+02 -9.59945e-01 -8.49949e-01 -1.06994e+00 -1.10206e+00 -1.03705e+00 -1.16708e+00
7.58400e+04 1.89000e+02 -9.80613e-01 -8.71251e-01 -1.08997e+00 -1.09508e+00 -1.03060e+00 -1.15957e+00
7.61600e+04 1.90000e+02 -9.58510e-01 -7.71100e-01 -1.14592e+00 -1.08824e+00 -1.02416e+00 -1.15232e+00
7.64800e+04 1.91000e+02 -9.06849e-01 -7.79911e-01 -1.03379e+00 -1.08154e+00 -1.01782e+00 -1.14526e+00
7.68000e+04 1.92000e+02 -8.58792e-01 -7.70162e-01 -9.47422e-01 -1.07501e+00 -1.01167e+00 -1.13835e+00
7.71200e+04 1.92000e+02 -8.58792e-01 -7.70162e-01 -9.47422e-01 -1.06865e+00 -1.00578e+00 -1.13151e+00
7.74400e+04 1.93000e+02 -9.55856e-01 -9.24061e-01 -9.87651e-01 -1.06247e+00 -1.00024e+00 -1.12471e+00
7.77600e+04 1.94000e+02 -8.83500e-01 -8.21083e-01 -9.45918e-01 -1.05649e+00 -9.95075e-01 -1.11790e+00
7.80800e+04 1.95000e+02 -9.67260e-01 -8.55069e-01 -1.07945e+00 -1.05069e+00 -9.90321e-01 -1.11107e+00
7.84000e+04 1.96000e+02 -9.34239e-01 -8.16425e-01 -1.05205e+00 -1.04510e+00 -9.85994e-01 -1.10421e+00
7.87200e+04 1.96000e+02 -9.34239e-01 -8.16425e-01 -1.05205e+00 -1.03971e+00 -9.82094e-01 -1.09732e+00
7.90400e+04 1.97000e+02 -9.49477e-01 -8.91992e-01 -1.00696e+00 -1.03450e+00 -9.78600e-01 -1.09040e+00
7.93600e+04 1.98000e+02 -8.76842e-01 -7.20344e-01 -1.03334e+00 -1.02948e+00 -9.75490e-01 -1.08348e+00
7.96800e+04 1.99000e+02 -9.39724e-01 -7.86830e-01 -1.09262e+00 -1.02464e+00 -9.72731e-01 -1.07655e+00
8.00000e+04 2.00000e+02 -8.96663e-01 -7.51883e-01 -1.04144e+00 -1.01995e+00 -9.70275e-01 -1.06963e+00
8.03200e+04 2.00000e+02 -8.96663e-01 -7.51883e-01 -1.04144e+00 -1.01540e+00 -9.68074e-01 -1.06273e+00
8.06400e+04 2.01000e+02 -8.58314e-01 -7.38889e-01 -9.77738e-01 -1.01097e+00 -9.66064e-01 -1.05587e+00
8.09600e+04 2.02000e+02 -8.85080e-01 -8.14662e-01 -9.55498e-01 -1.00663e+00 -9.64174e-01 -1.04908e+00
8.12800e+04 2.03000e+02 -9.26168e-01 -7.87879e-01 -1.06446e+00 -1.00238e+00 -9.62324e-01 -1.04243e+00
8.16000e+04 2.04000e+02 -8.49318e-01 -7.29294e-01 -9.69343e-01 -9.98192e-01 -9.60432e-01 -1.03595e+00
8.19200e+04 2.04000e+02 -8.49318e-01 -7.29294e-01 -9.69343e-01 -9.94068e-01 -9.58418e-01 -1.02972e+00
8.22400e+04 2.05000e+02 -9.35353e-01 -7.89850e-01 -1.08086e+00 -9.90001e-01 -9.56205e-01 -1.02380e+00
8.25600e+04 2.06000e+02 -7.93443e-01 -7.08090e-01 -8.78796e-01 -9.85989e-01 -9.53741e-01 -1.01824e+00
8.28800e+04 2.07000e+02 -8.85553e-01 -8.02267e-01 -9.68839e-01 -9.82031e-01 -9.50994e-01 -1.01307e+00
8.32000e+04 2.08000e+02 -8.87820e-01 -7.88648e-01 -9.86992e-01 -9.78130e-01 -9.47962e-01 -1.00830e+00
8.35200e+04 2.08000e+02 -8.87820e-01 -7.88648e-01 -9.86992e-01 -9.74283e-01 -9.44655e-01 -1.00391e+00
8.38400e+04 2.09000e+02 -9.39340e-01 -7.60220e-01 -1.11846e+00 -9.70488e-01 -9.41102e-01 -9.99875e-01
8.41600e+04 2.10000e+02 -8.53991e-01 -7.33003e-01 -9.74980e-01 -9.66745e-01 -9.37320e-01 -9.96170e-01
8.44800e+04 2.11000e+02 -8.08727e-01 -7.18631e-01 -8.98822e-01 -9.63048e-01 -9.33309e-01 -9.92788e-01
8.48000e+04 2.12000e+02 -8.43536e-01 -7.70440e-01 -9.16631e-01 -9.59392e-01 -9.29053e-01 -9.89731e-01
8.51200e+04 2.12000e+02 -8.43536e-01 -7.70440e-01 -9.16631e-01 -9.55772e-01 -9.24520e-01 -9.87024e-01
8.54400e+04 2.13000e+02 -8.64616e-01 -8.01620e-01 -9.27612e-01 -9.52181e-01 -9.19685e-01 -9.84676e-01
8.57600e+04 2.14000e+02 -9.11137e-01 -7.85081e-01 -1.03719e+00 -9.48612e-01 -9.14534e-01 -9.82690e-01
8.60800e+04 2.15000e+02 -8.68015e-01 -7.65399e-01 -9.70630e-01 -9.45065e-01 -9.09083e-01 -9.81046e-01
8.64000e+04 2.16000e+02 -8.30448e-01 -7.53476e-01 -9.07419e-01 -9.41536e-01 -9.03373e-01 -9.79698e-01
8.67200e+04 2.16000e+02 -8.30448e-01 -7.53476e-01 -9.07419e-01 -9.38027e-01 -8.97468e-01 -9.78586e-01
8.70400e+04 2.17000e+02 -7.94740e-01 -6.69322e-01 -9.20158e-01 -9.34540e-01 -8.91443e-01 -9.77636e-01
8.73600e+04 2.18000e+02 -8.03783e-01 -6.83064e-01 -9.24502e-01 -9.31077e-01 -8.85378e-01 -9.76777e-01
8.76800e+04 2.19000e+02 -7.95788e-01 -7.30742e-01 -8.60833e-01 -9.27644e-01 -8.79347e-01 -9.75940e-01
8.80000e+04 2.20000e+02 -8.14489e-01 -7.56219e-01 -8.72759e-01 -9.24242e-01 -8.73421e-01 -9.75064e-01
8.83200e+04 2.20000e+02 -8.14489e-01 -7.56219e-01 -8.72759e-01 -9.20877e-01 -8.67656e-01 -9.74097e-01
8.86400e+04 2.21000e+02 -7.28157e-01 -6.22257e-01 -8.34056e-01 -9.17554e-01 -8.62100e-01 -9.73008e-01
8.89600e+04 2.22000e+02 -8.72143e-01 -8.00010e-01 -9.44277e-01 -9.14278e-01 -8.56788e-01 -9.71767e-01
8.92800e+04 2.23000e+02 -8.49557e-01 -7.84479e-01 -9.14635e-01 -9.11052e-01 -8.51748e-01 -9.70355e-01
8.96000e+04 2.24000e+02 -7.75058e-01 -7.22750e-01 -8.27367e-01 -9.07871e-01 -8.46997e-01 -9.68744e-01
8.99200e+04 2.24000e+02 -7.75058e-01 -7.22750e-01 -8.27367e-01 -9.04736e-01 -8.42541e-01 -9.66931e-01
9.02400e+04 2.25000e+02 -8.65379e-01 -7.75343e-01 -9.55415e-01 -9.01634e-01 -8.38383e-01 -9.64886e-01
9.05600e+04 2.26000e+02 -9.40159e-01 -7.62622e-01 -1.11770e+00 -8.98552e-01 -8.34512e-01 -9.62592e-01
9.08800e+04 2.27000e+02 -8.33005e-01 -7.84122e-01 -8.81888e-01 -8.95471e-01 -8.30915e-01 -9.60027e-01
9.12000e+04 2.28000e+02 -8.10589e-01 -6.99396e-01 -9.21782e-01 -8.92372e-01 -8.27571e-01 -9.57172e-01
9.15200e+04 2.28000e+02 -8.10589e-01 -6.99396e-01 -9.21782e-01 -8.89235e-01 -8.24456e-01 -9.54014e-01
9.18400e+04 2.29000e+02 -7.71135e-01 -6.77425e-01 -8.64846e-01 -8.86045e-01 -8.21542e-01 -9.50547e-01
9.21600e+04 2.30000e+02 -7.45484e-01 -6.65400e-01 -8.25567e-01 -8.82792e-01 -8.18804e-01 -9.46779e-01
9.24800e+04 2.31000e+02 -8.30342e-01 -6.74930e-01 -9.85755e-01 -8.79476e-01 -8.16220e-01 -9.42732e-01
9.28000e+04 2.32000e+02 -7.21144e-01 -6.64634e-01 -7.77655e-01 -8.76108e-01 -8.13770e-01 -9.38445e-01
9.31200e+04 2.32000e+02 -7.21144e-01 -6.64634e-01 -7.77655e-01 -8.72707e-01 -8.11441e-01 -9.33973e-01
9.34400e+04 2.33000e+02 -8.03034e-01 -6.95326e-01 -9.10742e-01 -8.69305e-01 -8.09226e-01 -9.29384e-01
9.37600e+04 2.34000e+02 -7.38601e-01 -6.38685e-01 -8.38517e-01 -8.65937e-01 -8.07120e-01 -9.24753e-01
9.40800e+04 2.35000e+02 -7.63555e-01 -6.78694e-01 -8.48416e-01 -8.62639e-01 -8.05120e-01 -9.20159e-01
9.44000e+04 2.36000e+02 -8.45632e-01 -7.52500e-01 -9.38764e-01 -8.59447e-01 -8.03220e-01 -9.15674e-01
9.47200e+04 2.36000e+02 -8.45632e-01 -7.52500e-01 -9.38764e-01 -8.56387e-01 -8.01413e-01 -9.11361e-01
9.50400e+04 2.37000e+02 -7.25718e-01 -6.48697e-01 -8.02739e-01 -8.53475e-01 -7.99685e-01 -9.07265e-01
9.53600e+04 2.38000e+02 -7.21262e-01 -6.61929e-01 -7.80595e-01 -8.50717e-01 -7.98017e-01 -9.03416e-01
9.56800e+04 2.39000e+02 -7.67932e-01 -6.05204e-01 -9.30660e-01 -8.48103e-01 -7.96385e-01 -8.99822e-01
9.60000e+04 2.40000e+02 -7.46804e-01 -6.44918e-01 -8.48689e-01 -8.45616e-01 -7.94757e-01 -8.96475e-01
9.63200e+04 2.40000e+02 -7.46804e-01 -6.44918e-01 -8.48689e-01 -8.43228e-01 -7.93102e-01 -8.93353e-01
9.66400e+04 2.41000e+02 -7.30824e-01 -6.69917e-01 -7.91731e-01 -8.40906e-01 -7.91388e-01 -8.90424e-01
9.69600e+04 2.42000e+02 -6.74048e-01 -6.04996e-01 -7.43101e-01 -8.38616e-01 -7.89581e-01 -8.87650e-01
9.72800e+04 2.43000e+02 -7.89599e-01 -6.73296e-01 -9.05902e-01 -8.36323e-01 -7.87656e-01 -8.84989e-01
9.76000e+04 2.44000e+02 -7.44826e-01 -6.44113e-01 -8.45538e-01 -8.33996e-01 -7.85587e-01 -8.82406e-01
9.79200e+04 2.44000e+02 -7.44826e-01 -6.44113e-01 -8.45538e-01 -8.31610e-01 -7.83357e-01 -8.79862e-01
9.82400e+04 2.45000e+02 -7.89977e-01 -6.90900e-01 -8.89054e-01 -8.29142e-01 -7.80955e-01 -8.77329e-01
9.85600e+04 2.46000e+02 -8.28968e-01 -7.47184e-01 -9.10752e-01 -8.26575e-01 -7.78374e-01 -8.74776e-01
9.88800e+04 2.47000e+02 -7.13368e-01 -6.71369e-01 -7.55367e-01 -8.23899e-01 -7.75618e-01 -8.72180e-01
9.92000e+04 2.48000e+02 -7.35445e-01 -6.85729e-01 -7.85160e-01 -8.21106e-01 -7.72698e-01 -8.69514e-01
9.95200e+04 2.48000e+02 -7.35445e-01 -6.85729e-01 -7.85160e-01 -8.18193e-01 -7.69632e-01 -8.66754e-01
9.98400e+04 2.49000e+02 -6.44689e-01 -5.48974e-01 -7.40404e-01 -8.15162e-01 -7.66448e-01 -8.63877e-01
1.00160e+05 2.50000e+02 -7.07728e-01 -6.56546e-01 -7.58910e-01 -8.12021e-01 -7.63181e-01 -8.60860e-01
1.00480e+05 2.51000e+02 -7.32069e-01 -6.85134e-01 -7.79004e-01 -8.08782e-01 -7.59875e-01 -8.57688e-01
1.00800e+05 2.52000e+02 -7.05064e-01 -6.49496e-01 -7.60633e-01 -8.05466e-01 -7.56579e-01 -8.54352e-01
1.01120e+05 2.52000e+02 -7.05064e-01 -6.49496e-01 -7.60633e-01 -8.02098e-01 -7.53344e-01 -8.50852e-01
1.01440e+05 2.53000e+02 -7.10520e-01 -5.85776e-01 -8.35264e-01 -7.98709e-01 -7.50219e-01 -8.47198e-01
1.01760e+05 2.54000e+02 -7.05307e-01 -6.63726e-01 -7.46887e-01 -7.95329e-01 -7.47250e-01 -8.43408e-01
1.02080e+05 2.55000e+02 -7.68869e-01 -7.18949e-01 -8.18789e-01 -7.91988e-01 -7.44471e-01 -8.39506e-01
1.02400e+05 2.56000e+02 -5.99959e-01 -5.52071e-01 -6.47848e-01 -7.88711e-01 -7.41903e-01 -8.35518e-01
1.02720e+05 2.56000e+02 -5.99959e-01 -5.52071e-01 -6.47848e-01 -7.85513e-01 -7.39552e-01 -8.31473e-01
1.03040e+05 2.57000e+02 -6.86996e-01 -5.93148e-01 -7.80844e-01 -7.82404e-01 -7.37410e-01 -8.27397e-01
1.03360e+05 2.58000e+02 -6.79785e-01 -6.12245e-01 -7.47324e-01 -7.79384e-01 -7.35452e-01 -8.23315e-01
1.03680e+05 2.59000e+02 -6.86389e-01 -6.29135e-01 -7.43644e-01 -7.76447e-01 -7.33645e-01 -8.19249e-01
1.04000e+05 2.60000e+02 -6.61205e-01 -6.06784e-01 -7.15626e-01 -7.73583e-01 -7.31946e-01 -8.15220e-01
1.04320e+05 2.60000e+02 -6.61205e-01 -6.06784e-01 -7.15626e-01 -7.70776e-01 -7.30307e-01 -8.11246e-01
1.04640e+05 2.61000e+02 -6.54250e-01 -5.71399e-01 -7.37101e-01 -7.68012e-01 -7.28681e-01 -8.07343e-01
1.04960e+05 2.62000e+02 -7.06659e-01 -6.34003e-01 -7.79315e-01 -7.65273e-01 -7.27021e-01 -8.03525e-01
1.05280e+05 2.63000e+02 -7.19251e-01 -6.57318e-01 -7.81183e-01 -7.62542e-01 -7.25286e-01 -7.99799e-01
1.05600e+05 2.64000e+02 -7.15031e-01 -6.62615e-01 -7.67447e-01 -7.59805e-01 -7.23440e-01 -7.96170e-01
1.05920e+05 2.64000e+02 -7.15031e-01 -6.62615e-01 -7.67447e-01 -7.57046e-01 -7.21455e-01 -7.92638e-01
1.06240e+05 2.65000e+02 -6.39689e-01 -5.98799e-01 -6.80579e-01 -7.54252e-01 -7.19309e-01 -7.89196e-01
1.06560e+05 2.66000e+02 -6.80408e-01 -5.60073e-01 -8.00743e-01 -7.51412e-01 -7.16984e-01 -7.85839e-01
1.06880e+05 2.67000e+02 -6.94387e-01 -6.33669e-01 -7.55105e-01 -7.48515e-01 -7.14475e-01 -7.82555e-01
1.07200e+05 2.68000e+02 -6.64168e-01 -6.19994e-01 -7.08342e-01 -7.45558e-01 -7.11779e-01 -7.79337e-01
1.07520e+05 2.68000e+02 -6.64168e-01 -6.19994e-01 -7.08342e-01 -7.42540e-01 -7.08903e-01 -7.76178e-01
1.07840e+05 2.69000e+02 -7.09229e-01 -5.88468e-01 -8.29991e-01 -7.39467e-01 -7.05863e-01 -7.73071e-01
1.08160e+05 2.70000e+02 -6.72079e-01 -5.72600e-01 -7.71557e-01 -7.36348e-01 -7.02680e-01 -7.70016e-01
1.08480e+05 2.71000e+02 -7.45319e-01 -6.47505e-01 -8.43134e-01 -7.33201e-01 -6.99387e-01 -7.67016e-01
1.08800e+05 2.72000e+02 -6.65489e-01 -6.33161e-01 -6.97816e-01 -7.30045e-01 -6.96018e-01 -7.64073e-01
1.09120e+05 2.72000e+02 -6.65489e-01 -6.33161e-01 -6.97816e-01 -7.26903e-01 -6.92615e-01 -7.61192e-01
1.09440e+05 2.73000e+02 -6.39400e-01 -5.74967e-01 -7.03832e-01 -7.23799e-01 -6.89219e-01 -7.58380e-01
1.09760e+05 2.74000e+02 -6.61487e-01 -5.87421e-01 -7.35554e-01 -7.20756e-01 -6.85874e-01 -7.55639e-01
1.10080e+05 2.75000e+02 -6.66008e-01 -5.72817e-01 -7.59198e-01 -7.17797e-01 -6.82621e-01 -7.52973e-01
1.10400e+05 2.76000e+02 -6.20955e-01 -5.88121e-01 -6.53788e-01 -7.14942e-01 -6.79498e-01 -7.50386e-01
1.10720e+05 2.76000e+02 -6.20955e-01 -5.88121e-01 -6.53788e-01 -7.12210e-01 -6.76540e-01 -7.47880e-01
1.11040e+05 2.77000e+02 -6.31972e-01 -5.35145e-01 -7.28800e-01 -7.09617e-01 -6.73775e-01 -7.45460e-01
1.11360e+05 2.78000e+02 -6.03608e-01 -5.57368e-01 -6.49848e-01 -7.07177e-01 -6.71227e-01 -7.43126e-01
1.11680e+05 2.79000e+02 -6.14359e-01 -5.49517e-01 -6.79202e-01 -7.04897e-01 -6.68910e-01 -7.40884e-01
1.12000e+05 2.80000e+02 -6.34416e-01 -5.64528e-01 -7.04304e-01 -7.02781e-01 -6.66831e-01 -7.38732e-01
1.12320e+05 2.80000e+02 -6.34416e-01 -5.64528e-01 -7.04304e-01 -7.00828e-01 -6.64986e-01 -7.36670e-01
1.12640e+05 2.81000e+02 -6.41281e-01 -5.73346e-01 -7.09216e-01 -6.99028e-01 -6.63361e-01 -7.34694e-01
1.12960e+05 2.82000e+02 -6.45959e-01 -5.87364e-01 -7.04555e-01 -6.97366e-01 -6.61934e-01 -7.32797e-01
1.13280e+05 2.83000e+02 -6.28837e-01 -5.85613e-01 -6.72061e-01 -6.95819e-01 -6.60672e-01 -7.30966e-01
1.13600e+05 2.84000e+02 -6.42053e-01 -5.73949e-01 -7.10157e-01 -6.94359e-01 -6.59537e-01 -7.29180e-01
1.13920e+05 2.84000e+02 -6.42053e-01 -5.73949e-01 -7.10157e-01 -6.92953e-01 -6.58488e-01 -7.27417e-01
1.14240e+05 2.85000e+02 -6.49830e-01 -5.88218e-01 -7.11442e-01 -6.91564e-01 -6.57478e-01 -7.25649e-01
1.14560e+05 2.86000e+02 -6.29279e-01 -5.79236e-01 -6.79321e-01 -6.90154e-01 -6.56460e-01 -7.23847e-01
1.14880e+05 2.87000e+02 -6.70511e-01 -6.15254e-01 -7.25767e-01 -6.88689e-01 -6.55391e-01 -7.21986e-01
1.15200e+05 2.88000e+02 -6.42597e-01 -5.87669e-01 -6.97524e-01 -6.87138e-01 -6.54228e-01 -7.20047e-01
1.15520e+05 2.88000e+02 -6.42597e-01 -5.87669e-01 -6.97524e-01 -6.85476e-01 -6.52937e-01 -7.18014e-01
1.15840e+05 2.89000e+02 -6.64599e-01 -6.15125e-01 -7.14073e-01 -6.83688e-01 -6.51493e-01 -7.15883e-01
1.16160e+05 2.90000e+02 -6.00880e-01 -5.61605e-01 -6.40156e-01 -6.81767e-01 -6.49878e-01 -7.13657e-01
1.16480e+05 2.91000e+02 -6.31861e-01 -5.61514e-01 -7.02207e-01 -6.79717e-01 -6.48089e-01 -7.11345e-01
1.16800e+05 2.92000e+02 -6.23798e-01 -5.62910e-01 -6.84687e-01 -6.77549e-01 -6.46133e-01 -7.08965e-01
1.17120e+05 2.92000e+02 -6.23798e-01 -5.62910e-01 -6.84687e-01 -6.75282e-01 -6.44028e-01 -7.06535e-01
1.17440e+05 2.93000e+02 -6.32155e-01 -5.78608e-01 -6.85702e-01 -6.72943e-01 -6.41806e-01 -7.04079e-01
1.17760e+05 2.94000e+02 -6.62218e-01 -5.32893e-01 -7.91542e-01 -6.70562e-01 -6.39506e-01 -7.01618e-01
1.18080e+05 2.95000e+02 -6.09996e-01 -5.80347e-01 -6.39645e-01 -6.68172e-01 -6.37172e-01 -6.99172e-01
1.18400e+05 2.96000e+02 -6.10298e-01 -5.78771e-01 -6.41825e-01 -6.65807e-01 -6.34853e-01 -6.96761e-01
1.18720e+05 2.96000e+02 -6.10298e-01 -5.78771e-01 -6.41825e-01 -6.63498e-01 -6.32597e-01 -6.94398e-01
1.19040e+05 2.97000e+02 -6.37397e-01 -5.09013e-01 -7.65782e-01 -6.61270e-01 -6.30448e-01 -6.92093e-01
1.19360e+05 2.98000e+02 -6.58334e-01 -5.86369e-01 -7.30299e-01 -6.59147e-01 -6.28443e-01 -6.89851e-01
1.19680e+05 2.99000e+02 -6.76452e-01 -5.65226e-01 -7.87679e-01 -6.57143e-01 -6.26611e-01 -6.87674e-01
1.20000e+05 3.00000e+02 -6.33424e-01 -5.46610e-01 -7.20238e-01 -6.55267e-01 -6.24974e-01 -6.85559e-01
1.20320e+05 3.00000e+02 -6.33424e-01 -5.46610e-01 -7.20238e-01 -6.53523e-01 -6.23543e-01 -6.83503e-01
1.20640e+05 3.01000e+02 -6.18362e-01 -5.59054e-01 -6.77670e-01 -6.51908e-01 -6.22317e-01 -6.81499e-01
1.20960e+05 3.02000e+02 -6.63546e-01 -5.52585e-01 -7.74507e-01 -6.50418e-01 -6.21288e-01 -6.79547e-01
1.21280e+05 3.03000e+02 -6.75972e-01 -5.78429e-01 -7.73515e-01 -6.49044e-01 -6.20439e-01 -6.77648e-01
1.21600e+05 3.04000e+02 -6.90660e-01 -6.44768e-01 -7.36551e-01 -6.47775e-01 -6.19743e-01 -6.75807e-01
1.21920e+05 3.04000e+02 -6.90660e-01 -6.44768e-01 -7.36551e-01 -6.46603e-01 -6.19170e-01 -6.74036e-01
1.22240e+05 3.05000e+02 -6.57848e-01 -5.57576e-01 -7.58120e-01 -6.45521e-01 -6.18690e-01 -6.72352e-01
1.22560e+05 3.06000e+02 -6.49126e-01 -6.00837e-01 -6.97414e-01 -6.44522e-01 -6.18272e-01 -6.70773e-01
1.22880e+05 3.07000e+02 -6.73786e-01 -5.88461e-01 -7.59110e-01 -6.43605e-01 -6.17892e-01 -6.69317e-01
1.23200e+05 3.08000e+02 -6.33341e-01 -5.81586e-01 -6.85095e-01 -6.42768e-01 -6.17533e-01 -6.68003e-01
1.23520e+05 3.08000e+02 -6.33341e-01 -5.81586e-01 -6.85095e-01 -6.42015e-01 -6.17187e-01 -6.66843e-01
1.23840e+05 3.09000e+02 -6.59745e-01 -5.98074e-01 -7.21416e-01 -6.41351e-01 -6.16854e-01 -6.65848e-01
1.24160e+05 3.10000e+02 -6.09035e-01 -5.23191e-01 -6.94879e-01 -6.40783e-01 -6.16542e-01 -6.65025e-01
1.24480e+05 3.11000e+02 -6.20624e-01 -5.64432e-01 -6.76817e-01 -6.40322e-01 -6.16265e-01 -6.64379e-01
1.24800e+05 3.12000e+02 -5.75931e-01 -5.08463e-01 -6.43399e-01 -6.39977e-01 -6.16045e-01 -6.63910e-01
1.25120e+05 3.12000e+02 -5.75931e-01 -5.08463e-01 -6.43399e-01 -6.39758e-01 -6.15898e-01 -6.63618e-01
1.25440e+05 3.13000e+02 -5.56761e-01 -5.03017e-01 -6.10506e-01 -6.39672e-01 -6.15844e-01 -6.63499e-01
1.25760e+05 3.14000e+02 -6.00562e-01 -5.74975e-01 -6.26150e-01 -6.39723e-01 -6.15896e-01 -6.63550e-01
1.26080e+05 3.15000e+02 -6.10806e-01 -5.61477e-01 -6.60135e-01 -6.39912e-01 -6.16060e-01 -6.63764e-01
1.26400e+05 3.16000e+02 -5.85108e-01 -5.17830e-01 -6.52387e-01 -6.40231e-01 -6.16332e-01 -6.64130e-01
1.26720e+05 3.16000e+02 -5.85108e-01 -5.17830e-01 -6.52387e-01 -6.40667e-01 -6.16700e-01 -6.64635e-01
1.27040e+05 3.17000e+02 -6.12296e-01 -5.75384e-01 -6.49207e-01 -6.41200e-01 -6.17137e-01 -6.65262e-01
1.27360e+05 3.18000e+02 -6.17672e-01 -5.62401e-01 -6.72942e-01 -6.41798e-01 -6.17610e-01 -6.65986e-01
1.27680e+05 3.19000e+02 -5.77586e-01 -5.24502e-01 -6.30669e-01 -6.42426e-01 -6.18078e-01 -6.66774e-01
1.28000e+05 3.20000e+02 -6.34030e-01 -5.62907e-01 -7.05153e-01 -6.43040e-01 -6.18495e-01 -6.67584e-01
1.28320e+05 3.20000e+02 -6.34030e-01 -5.62907e-01 -7.05153e-01 -6.43592e-01 -6.18812e-01 -6.68372e-01
1.28640e+05 3.21000e+02 -5.94979e-01 -5.51372e-01 -6.38587e-01 -6.44036e-01 -6.18985e-01 -6.69086e-01
1.28960e+05 3.22000e+02 -5.51009e-01 -5.17055e-01 -5.84964e-01 -6.44324e-01 -6.18973e-01 -6.69676e-01
1.29280e+05 3.23000e+02 -6.60131e-01 -5.91818e-01 -7.28444e-01 -6.44418e-01 -6.18739e-01 -6.70097e-01
1.29600e+05 3.24000e+02 -6.05106e-01 -5.58154e-01 -6.52059e-01 -6.44283e-01 -6.18259e-01 -6.70307e-01
1.29920e+05 3.24000e+02 -6.05106e-01 -5.58154e-01 -6.52059e-01 -6.43898e-01 -6.17517e-01 -6.70279e-01
1.30240e+05 3.25000e+02 -5.76474e-01 -5.44144e-01 -6.08805e-01 -6.43252e-01 -6.16509e-01 -6.69995e-01
1.30560e+05 3.26000e+02 -6.41811e-01 -5.56677e-01 -7.26946e-01 -6.42345e-01 -6.15240e-01 -6.69450e-01
1.30880e+05 3.27000e+02 -5.17807e-01 -4.68208e-01 -5.67405e-01 -6.41187e-01 -6.13726e-01 -6.68648e-01
1.31200e+05 3.28000e+02 -6.46648e-01 -5.71535e-01 -7.21762e-01 -6.39797e-01 -6.11991e-01 -6.67604e-01
1.31520e+05 3.28000e+02 -6.46648e-01 -5.71535e-01 -7.21762e-01 -6.38204e-01 -6.10067e-01 -6.66342e-01
1.31840e+05 3.29000e+02 -5.69780e-01 -5.33695e-01 -6.05864e-01 -6.36439e-01 -6.07988e-01 -6.64889e-01
1.32160e+05 3.30000e+02 -5.84653e-01 -5.23272e-01 -6.46033e-01 -6.34538e-01 -6.05796e-01 -6.63280e-01
1.32480e+05 3.31000e+02 -6.41013e-01 -5.90718e-01 -6.91309e-01 -6.32540e-01 -6.03528e-01 -6.61552e-01
1.32800e+05 3.32000e+02 -6.00595e-01 -5.76655e-01 -6.24536e-01 -6.30481e-01 -6.01220e-01 -6.59742e-01
1.33120e+05 3.32000e+02 -6.00595e-01 -5.76655e-01 -6.24536e-01 -6.28397e-01 -5.98904e-01 -6.57889e-01
1.33440e+05 3.33000e+02 -5.86163e-01 -5.55998e-01 -6.16328e-01 -6.26318e-01 -5.96607e-01 -6.56029e-01
1.33760e+05 3.34000e+02 -5.90427e-01 -5.31523e-01 -6.49331e-01 -6.24272e-01 -5.94349e-01 -6.54196e-01
1.34080e+05 3.35000e+02 -6.00352e-01 -5.52737e-01 -6.47968e-01 -6.22280e-01 -5.92145e-01 -6.52415e-01
1.34400e+05 3.36000e+02 -6.13381e-01 -5.78208e-01 -6.48553e-01 -6.20359e-01 -5.90008e-01 -6.50710e-01
1.34720e+05 3.36000e+02 -6.13381e-01 -5.78208e-01 -6.48553e-01 -6.18519e-01 -5.87946e-01 -6.49092e-01
1.35040e+05 3.37000e+02 -5.97527e-01 -5.20089e-01 -6.74966e-01 -6.16770e-01 -5.85973e-01 -6.47567e-01
1.35360e+05 3.38000e+02 -5.77160e-01 -5.15050e-01 -6.39270e-01 -6.15115e-01 -5.84097e-01 -6.46133e-01
1.35680e+05 3.39000e+02 -6.37355e-01 -5.78808e-01 -6.95903e-01 -6.13559e-01 -5.82335e-01 -6.44784e-01
1.36000e+05 3.40000e+02 -5.64746e-01 -5.03121e-01 -6.26371e-01 -6.12104e-01 -5.80698e-01 -6.43509e-01
1.36320e+05 3.40000e+02 -5.64746e-01 -5.03121e-01 -6.26371e-01 -6.10748e-01 -5.79201e-01 -6.42294e-01
1.36640e+05 3.41000e+02 -5.82038e-01 -5.27666e-01 -6.36409e-01 -6.09491e-01 -5.77858e-01 -6.41124e-01
1.36960e+05 3.42000e+02 -5.62019e-01 -5.12007e-01 -6.12032e-01 -6.08331e-01 -5.76676e-01 -6.39987e-01
1.37280e+05 3.43000e+02 -5.44597e-01 -4.82419e-01 -6.06774e-01 -6.07268e-01 -5.75666e-01 -6.38870e-01
1.37600e+05 3.44000e+02 -5.84864e-01 -5.03049e-01 -6.66680e-01 -6.06296e-01 -5.74831e-01 -6.37761e-01
1.37920e+05 3.44000e+02 -5.84864e-01 -5.03049e-01 -6.66680e-01 -6.05414e-01 -5.74175e-01 -6.36654e-01
1.38240e+05 3.45000e+02 -5.52504e-01 -4.81484e-01 -6.23524e-01 -6.04617e-01 -5.73696e-01 -6.35539e-01
1.38560e+05 3.46000e+02 -5.76749e-01 -5.64803e-01 -5.88694e-01 -6.03900e-01 -5.73389e-01 -6.34411e-01
1.38880e+05 3.47000e+02 -6.19297e-01 -5.46616e-01 -6.91978e-01 -6.03255e-01 -5.73245e-01 -6.33265e-01
1.39200e+05 3.48000e+02 -6.00197e-01 -5.52988e-01 -6.47405e-01 -6.02672e-01 -5.73247e-01 -6.32098e-01
1.39520e+05 3.48000e+02 -6.00197e-01 -5.52988e-01 -6.47405e-01 -6.02140e-01 -5.73371e-01 -6.30909e-01
1.39840e+05 3.49000e+02 -5.80785e-01 -5.00987e-01 -6.60582e-01 -6.01642e-01 -5.73584e-01 -6.29701e-01
1.40160e+05 3.50000e+02 -5.74513e-01 -5.29167e-01 -6.19859e-01 -6.01162e-01 -5.73846e-01 -6.28477e-01
1.40480e+05 3.51000e+02 -5.83110e-01 -5.59013e-01 -6.07206e-01 -6.00679e-01 -5.74112e-01 -6.27246e-01
1.40800e+05 3.52000e+02 -5.71485e-01 -5.14728e-01 -6.28242e-01 -6.00174e-01 -5.74331e-01 -6.26016e-01
1.41120e+05 3.52000e+02 -5.71485e-01 -5.14728e-01 -6.28242e-01 -5.99629e-01 -5.74458e-01 -6.24800e-01
1.41440e+05 3.53000e+02 -6.32082e-01 -5.89660e-01 -6.74503e-01 -5.99032e-01 -5.74452e-01 -6.23611e-01
1.41760e+05 3.54000e+02 -5.80586e-01 -5.54691e-01 -6.06481e-01 -5.98371e-01 -5.74281e-01 -6.22461e-01
1.42080e+05 3.55000e+02 -5.94138e-01 -4.95587e-01 -6.92689e-01 -5.97645e-01 -5.73928e-01 -6.21362e-01
1.42400e+05 3.56000e+02 -5.80677e-01 -5.29392e-01 -6.31963e-01 -5.96856e-01 -5.73388e-01 -6.20324e-01
1.42720e+05 3.56000e+02 -5.80677e-01 -5.29392e-01 -6.31963e-01 -5.96012e-01 -5.72670e-01 -6.19354e-01
1.43040e+05 3.57000e+02 -5.90986e-01 -5.45220e-01 -6.36752e-01 -5.95124e-01 -5.71792e-01 -6.18457e-01
1.43360e+05 3.58000e+02 -5.36716e-01 -4.80641e-01 -5.92792e-01 -5.94209e-01 -5.70784e-01 -6.17635e-01
1.43680e+05 3.59000e+02 -5.91109e-01 -5.27655e-01 -6.54564e-01 -5.93284e-01 -5.69679e-01 -6.16889e-01
1.44000e+05 3.60000e+02 -5.32779e-01 -5.03014e-01 -5.62545e-01 -5.92367e-01 -5.68513e-01 -6.16221e-01
1.44320e+05 3.60000e+02 -5.32779e-01 -5.03014e-01 -5.62545e-01 -5.91476e-01 -5.67321e-01 -6.15632e-01
1.44640e+05 3.61000e+02 -5.83208e-01 -4.90756e-01 -6.75661e-01 -5.90630e-01 -5.66135e-01 -6.15124e-01
1.44960e+05 3.62000e+02 -5.86570e-01 -5.13247e-01 -6.59893e-01 -5.89842e-01 -5.64983e-01 -6.14701e-01
1.45280e+05 3.63000e+02 -5.68137e-01 -4.95480e-01 -6.40794e-01 -5.89124e-01 -5.63883e-01 -6.14365e-01
1.45600e+05 3.64000e+02 -5.55929e-01 -5.15844e-01 -5.96014e-01 -5.88484e-01 -5.62849e-01 -6.14118e-01
1.45920e+05 3.64000e+02 -5.55929e-01 -5.15844e-01 -5.96014e-01 -5.87923e-01 -5.61888e-01 -6.13959e-01
1.46240e+05 3.65000e+02 -6.25639e-01 -5.56612e-01 -6.94667e-01 -5.87440e-01 -5.60998e-01 -6.13881e-01
1.46560e+05 3.66000e+02 -5.97616e-01 -4.92688e-01 -7.02544e-01 -5.87025e-01 -5.60175e-01 -6.13876e-01
1.46880e+05 3.67000e+02 -5.94469e-01 -5.51718e-01 -6.37220e-01 -5.86667e-01 -5.59406e-01 -6.13927e-01
1.47200e+05 3.68000e+02 -5.63389e-01 -5.05412e-01 -6.21366e-01 -5.86349e-01 -5.58678e-01 -6.14020e-01
1.47520e+05 3.68000e+02 -5.63389e-01 -5.05412e-01 -6.21366e-01 -5.86056e-01 -5.57977e-01 -6.14136e-01
1.47840e+05 3.69000e+02 -5.86765e-01 -5.41974e-01 -6.31555e-01 -5.85770e-01 -5.57285e-01 -6.14256e-01
1.48160e+05 3.70000e+02 -5.23625e-01 -4.42281e-01 -6.04969e-01 -5.85477e-01 -5.56588e-01 -6.14367e-01
1.48480e+05 3.71000e+02 -5.43581e-01 -5.09617e-01 -5.77546e-01 -5.85166e-01 -5.55874e-01 -6.14458e-01
1.48800e+05 3.72000e+02 -5.86846e-01 -5.32646e-01 -6.41046e-01 -5.84829e-01 -5.55134e-01 -6.14524e-01
1.49120e+05 3.72000e+02 -5.86846e-01 -5.32646e-01 -6.41046e-01 -5.84466e-01 -5.54366e-01 -6.14566e-01
1.49440e+05 3.73000e+02 -6.36427e-01 -5.91721e-01 -6.81133e-01 -5.84079e-01 -5.53571e-01 -6.14588e-01
1.49760e+05 3.74000e+02 -5.15425e-01 -5.00128e-01 -5.30721e-01 -5.83677e-01 -5.52756e-01 -6.14598e-01
1.50080e+05 3.75000e+02 -5.60994e-01 -5.03360e-01 -6.18628e-01 -5.83267e-01 -5.51930e-01 -6.14603e-01
1.50400e+05 3.76000e+02 -5.79118e-01 -5.40416e-01 -6.17820e-01 -5.82859e-01 -5.51105e-01 -6.14614e-01
1.50720e+05 3.76000e+02 -5.79118e-01 -5.40416e-01 -6.17820e-01 -5.82461e-01 -5.50289e-01 -6.14634e-01
1.51040e+05 3.77000e+02 -5.96095e-01 -4.86256e-01 -7.05935e-01 -5.82077e-01 -5.49490e-01 -6.14665e-01
1.51360e+05 3.78000e+02 -5.43579e-01 -4.86559e-01 -6.00599e-01 -5.81710e-01 -5.48714e-01 -6.14705e-01
1.51680e+05 3.79000e+02 -5.55094e-01 -4.94817e-01 -6.15372e-01 -5.81357e-01 -5.47964e-01 -6.14749e-01
1.52000e+05 3.80000e+02 -5.62022e-01 -5.41374e-01 -5.82671e-01 -5.81016e-01 -5.47243e-01 -6.14789e-01
1.52320e+05 3.80000e+02 -5.62022e-01 -5.41374e-01 -5.82671e-01 -5.80681e-01 -5.46552e-01 -6.14811e-01
1.52640e+05 3.81000e+02 -5.46612e-01 -4.72401e-01 -6.20824e-01 -5.80348e-01 -5.45893e-01 -6.14802e-01
1.52960e+05 3.82000e+02 -6.27664e-01 -5.75822e-01 -6.79506e-01 -5.80009e-01 -5.45270e-01 -6.14748e-01
1.53280e+05 3.83000e+02 -5.74958e-01 -5.43633e-01 -6.06283e-01 -5.79661e-01 -5.44687e-01 -6.14635e-01
1.53600e+05 3.84000e+02 -5.18331e-01 -4.65873e-01 -5.70789e-01 -5.79298e-01 -5.44150e-01 -6.14446e-01
1.53920e+05 3.84000e+02 -5.18331e-01 -4.65873e-01 -5.70789e-01 -5.78917e-01 -5.43664e-01 -6.14170e-01
1.54240e+05 3.85000e+02 -5.37137e-01 -4.84625e-01 -5.89649e-01 -5.78516e-01 -5.43238e-01 -6.13794e-01
1.54560e+05 3.86000e+02 -5.43272e-01 -4.82246e-01 -6.04298e-01 -5.78093e-01 -5.42877e-01 -6.13308e-01
1.54880e+05 3.87000e+02 -5.60022e-01 -5.43294e-01 -5.76750e-01 -5.77647e-01 -5.42587e-01 -6.12707e-01
1.55200e+05 3.88000e+02 -5.85859e-01 -5.14282e-01 -6.57435e-01 -5.77179e-01 -5.42373e-01 -6.11985e-01
1.55520e+05 3.88000e+02 -5.85859e-01 -5.14282e-01 -6.57435e-01 -5.76691e-01 -5.42234e-01 -6.11148e-01
1.55840e+05 3.89000e+02 -5.62063e-01 -4.99672e-01 -6.24454e-01 -5.76186e-01 -5.42168e-01 -6.10204e-01
1.56160e+05 3.90000e+02 -6.15095e-01 -5.69889e-01 -6.60302e-01 -5.75667e-01 -5.42166e-01 -6.09169e-01
1.56480e+05 3.91000e+02 -5.20500e-01 -4.85322e-01 -5.55679e-01 -5.75137e-01 -5.42212e-01 -6.08061e-01
1.56800e+05 3.92000e+02 -5.47780e-01 -5.15535e-01 -5.80024e-01 -5.74596e-01 -5.42290e-01 -6.06902e-01
1.57120e+05 3.92000e+02 -5.47780e-01 -5.15535e-01 -5.80024e-01 -5.74045e-01 -5.42376e-01 -6.05714e-01
1.57440e+05 3.93000e+02 -5.41114e-01 -4.77595e-01 -6.04633e-01 -5.73483e-01 -5.42447e-01 -6.04519e-01
1.57760e+05 3.94000e+02 -5.40785e-01 -4.80720e-01 -6.00850e-01 -5.72907e-01 -5.42483e-01 -6.03332e-01
1.58080e+05 3.95000e+02 -5.76977e-01 -5.11693e-01 -6.42261e-01 -5.72319e-01 -5.42467e-01 -6.02171e-01
1.58400e+05 3.96000e+02 -5.60325e-01 -5.07051e-01 -6.13599e-01 -5.71717e-01 -5.42388e-01 -6.01046e-01
1.58720e+05 3.96000e+02 -5.60325e-01 -5.07051e-01 -6.13599e-01 -5.71104e-01 -5.42243e-01 -5.99965e-01
1.59040e+05 3.97000e+02 -5.97626e-01 -5.48917e-01 -6.46336e-01 -5.70484e-01 -5.42033e-01 -5.98934e-01
1.59360e+05 3.98000e+02 -5.29824e-01 -4.87141e-01 -5.72506e-01 -5.69861e-01 -5.41766e-01 -5.97955e-01
1.59680e+05 3.99000e+02 -6.58261e-01 -5.86900e-01 -7.29622e-01 -5.69239e-01 -5.41451e-01 -5.97028e-01
1.60000e+05 4.00000e+02 -5.47248e-01 -5.12962e-01 -5.81534e-01 -5.68623e-01 -5.41097e-01 -5.96150e-01
1.60320e+05 4.00000e+02 -5.47248e-01 -5.12962e-01 -5.81534e-01 -5.68016e-01 -5.40713e-01 -5.95318e-01
1.60640e+05 4.01000e+02 -5.48033e-01 -4.86258e-01 -6.09808e-01 -5.67418e-01 -5.40308e-01 -5.94527e-01
1.60960e+05 4.02000e+02 -5.47881e-01 -5.14733e-01 -5.81029e-01 -5.66831e-01 -5.39889e-01 -5.93774e-01
1.61280e+05 4.03000e+02 -6.03797e-01 -5.47058e-01 -6.60536e-01 -5.66258e-01 -5.39462e-01 -5.93054e-01
1.61600e+05 4.04000e+02 -5.34781e-01 -4.79933e-01 -5.89628e-01 -5.65701e-01 -5.39034e-01 -5.92368e-01
1.61920e+05 4.04000e+02 -5.34781e-01 -4.79933e-01 -5.89628e-01 -5.65166e-01 -5.38613e-01 -5.91720e-01
1.62240e+05 4.05000e+02 -5.28259e-01 -4.73200e-01 -5.83317e-01 -5.64660e-01 -5.38206e-01 -5.91115e-01
1.62560e+05 4.06000e+02 -5.76800e-01 -5.26446e-01 -6.27154e-01 -5.64193e-01 -5.37819e-01 -5.90566e-01
1.62880e+05 4.07000e+02 -5.71709e-01 -5.06104e-01 -6.37314e-01 -5.63774e-01 -5.37461e-01 -5.90088e-01
1.63200e+05 4.08000e+02 -5.95198e-01 -5.55573e-01 -6.34824e-01 -5.63414e-01 -5.37133e-01 -5.89695e-01
1.63520e+05 4.08000e+02 -5.95198e-01 -5.55573e-01 -6.34824e-01 -5.63121e-01 -5.36840e-01 -5.89401e-01
1.63840e+05 4.09000e+02 -5.27524e-01 -4.96606e-01 -5.58442e-01 -5.62901e-01 -5.36584e-01 -5.89217e-01
1.64160e+05 4.10000e+02 -5.46275e-01 -4.80661e-01 -6.11890e-01 -5.62756e-01 -5.36364e-01 -5.89147e-01
1.64480e+05 4.11000e+02 -5.59609e-01 -5.28546e-01 -5.90672e-01 -5.62684e-01 -5.36181e-01 -5.89187e-01
1.64800e+05 4.12000e+02 -5.58126e-01 -5.22848e-01 -5.93403e-01 -5.62680e-01 -5.36035e-01 -5.89324e-01
1.65120e+05 4.12000e+02 -5.58126e-01 -5.22848e-01 -5.93403e-01 -5.62733e-01 -5.35926e-01 -5.89541e-01
1.65440e+05 4.13000e+02 -5.72588e-01 -5.23512e-01 -6.21663e-01 -5.62833e-01 -5.35854e-01 -5.89811e-01
1.65760e+05 4.14000e+02 -5.22557e-01 -4.76735e-01 -5.68379e-01 -5.62967e-01 -5.35822e-01 -5.90111e-01
1.66080e+05 4.15000e+02 -5.45781e-01 -5.05565e-01 -5.85998e-01 -5.63121e-01 -5.35829e-01 -5.90413e-01
1.66400e+05 4.16000e+02 -5.72282e-01 -5.42529e-01 -6.02035e-01 -5.63284e-01 -5.35874e-01 -5.90694e-01
1.66720e+05 4.16000e+02 -5.72282e-01 -5.42529e-01 -6.02035e-01 -5.63442e-01 -5.35951e-01 -5.90933e-01
1.67040e+05 4.17000e+02 -5.25035e-01 -4.86168e-01 -5.63902e-01 -5.63586e-01 -5.36053e-01 -5.91119e-01
1.67360e+05 4.18000e+02 -5.06087e-01 -4.55926e-01 -5.56247e-01 -5.63705e-01 -5.36169e-01 -5.91242e-01
1.67680e+05 4.19000e+02 -5.43171e-01 -5.07797e-01 -5.78546e-01 -5.63793e-01 -5.36284e-01 -5.91301e-01
1.68000e+05 4.20000e+02 -5.19740e-01 -4.71367e-01 -5.68113e-01 -5.63840e-01 -5.36384e-01 -5.91297e-01
1.68320e+05 4.20000e+02 -5.19740e-01 -4.71367e-01 -5.68113e-01 -5.63843e-01 -5.36452e-01 -5.91234e-01
1.68640e+05 4.21000e+02 -5.50561e-01 -5.01310e-01 -5.99812e-01 -5.63797e-01 -5.36477e-01 -5.91116e-01
1.68960e+05 4.22000e+02 -5.46889e-01 -4.72836e-01 -6.20941e-01 -5.63696e-01 -5.36447e-01 -5.90946e-01
1.69280e+05 4.23000e+02 -5.65598e-01 -5.32166e-01 -5.99029e-01 -5.63539e-01 -5.36353e-01 -5.90724e-01
1.69600e+05 4.24000e+02 -5.90420e-01 -5.15466e-01 -6.65375e-01 -5.63320e-01 -5.36193e-01 -5.90446e-01
1.69920e+05 4.24000e+02 -5.90420e-01 -5.15466e-01 -6.65375e-01 -5.63035e-01 -5.35964e-01 -5.90106e-01
1.70240e+05 4.25000e+02 -5.28888e-01 -4.62470e-01 -5.95306e-01 -5.62680e-01 -5.35668e-01 -5.89693e-01
1.70560e+05 4.26000e+02 -5.06894e-01 -4.86411e-01 -5.27376e-01 -5.62250e-01 -5.35309e-01 -5.89190e-01
1.70880e+05 4.27000e+02 -5.50587e-01 -5.03406e-01 -5.97768e-01 -5.61740e-01 -5.34895e-01 -5.88586e-01
1.71200e+05 4.28000e+02 -4.96790e-01 -4.39548e-01 -5.54031e-01 -5.61149e-01 -5.34433e-01 -5.87864e-01
1.71520e+05 4.28000e+02 -4.96790e-01 -4.39548e-01 -5.54031e-01 -5.60476e-01 -5.33936e-01 -5.87015e-01
1.71840e+05 4.29000e+02 -5.00547e-01 -4.63683e-01 -5.37410e-01 -5.59725e-01 -5.33413e-01 -5.86037e-01
1.72160e+05 4.30000e+02 -5.67879e-01 -5.27089e-01 -6.08669e-01 -5.58907e-01 -5.32879e-01 -5.84934e-01
1.72480e+05 4.31000e+02 -5.52339e-01 -4.58868e-01 -6.45810e-01 -5.58031e-01 -5.32344e-01 -5.83719e-01
1.72800e+05 4.32000e+02 -5.27753e-01 -4.65523e-01 -5.89983e-01 -5.57114e-01 -5.31819e-01 -5.82410e-01
1.73120e+05 4.32000e+02 -5.27753e-01 -4.65523e-01 -5.89983e-01 -5.56172e-01 -5.31311e-01 -5.81033e-01
1.73440e+05 4.33000e+02 -5.66606e-01 -5.07463e-01 -6.25749e-01 -5.55219e-01 -5.30826e-01 -5.79611e-01
1.73760e+05 4.34000e+02 -5.41614e-01 -5.07082e-01 -5.76146e-01 -5.54267e-01 -5.30364e-01 -5.78170e-01
1.74080e+05 4.35000e+02 -5.01367e-01 -4.52719e-01 -5.50014e-01 -5.53327e-01 -5.29922e-01 -5.76732e-01
1.74400e+05 4.36000e+02 -5.40512e-01 -4.91728e-01 -5.89296e-01 -5.52403e-01 -5.29491e-01 -5.75315e-01
1.74720e+05 4.36000e+02 -5.40512e-01 -4.91728e-01 -5.89296e-01 -5.51498e-01 -5.29062e-01 -5.73934e-01
1.75040e+05 4.37000e+02 -5.05065e-01 -4.46899e-01 -5.63230e-01 -5.50611e-01 -5.28620e-01 -5.72602e-01
1.75360e+05 4.38000e+02 -5.29082e-01 -4.99702e-01 -5.58462e-01 -5.49742e-01 -5.28154e-01 -5.71331e-01
1.75680e+05 4.39000e+02 -5.04750e-01 -4.60364e-01 -5.49135e-01 -5.48891e-01 -5.27649e-01 -5.70132e-01
1.76000e+05 4.40000e+02 -5.73027e-01 -5.45624e-01 -6.00430e-01 -5.48057e-01 -5.27094e-01 -5.69020e-01
1.76320e+05 4.40000e+02 -5.73027e-01 -5.45624e-01 -6.00430e-01 -5.47241e-01 -5.26479e-01 -5.68004e-01
1.76640e+05 4.41000e+02 -5.29369e-01 -4.72836e-01 -5.85902e-01 -5.46447e-01 -5.25797e-01 -5.67098e-01
1.76960e+05 4.42000e+02 -5.45154e-01 -5.10736e-01 -5.79572e-01 -5.45676e-01 -5.25046e-01 -5.66306e-01
1.77280e+05 4.43000e+02 -5.45848e-01 -5.16288e-01 -5.75407e-01 -5.44929e-01 -5.24230e-01 -5.65629e-01
1.77600e+05 4.44000e+02 -4.98455e-01 -4.44541e-01 -5.52369e-01 -5.44207e-01 -5.23356e-01 -5.65057e-01
1.77920e+05 4.44000e+02 -4.98455e-01 -4.44541e-01 -5.52369e-01 -5.43507e-01 -5.22441e-01 -5.64574e-01
1.78240e+05 4.45000e+02 -5.06939e-01 -4.54408e-01 -5.59470e-01 -5.42828e-01 -5.21503e-01 -5.64153e-01
1.78560e+05 4.46000e+02 -5.24637e-01 -4.79231e-01 -5.70043e-01 -5.42165e-01 -5.20565e-01 -5.63765e-01
1.78880e+05 4.47000e+02 -5.54400e-01 -4.58871e-01 -6.49930e-01 -5.41516e-01 -5.19651e-01 -5.63382e-01
1.79200e+05 4.48000e+02 -4.88763e-01 -4.67909e-01 -5.09617e-01 -5.40880e-01 -5.18786e-01 -5.62974e-01
1.79520e+05 4.48000e+02 -4.88763e-01 -4.67909e-01 -5.09617e-01 -5.40255e-01 -5.17990e-01 -5.62519e-01
1.79840e+05 4.49000e+02 -5.40634e-01 -4.72948e-01 -6.08320e-01 -5.39642e-01 -5.17282e-01 -5.62001e-01
1.80160e+05 4.50000e+02 -5.60101e-01 -5.00174e-01 -6.20028e-01 -5.39042e-01 -5.16674e-01 -5.61410e-01
1.80480e+05 4.51000e+02 -5.17899e-01 -4.76683e-01 -5.59115e-01 -5.38458e-01 -5.16172e-01 -5.60744e-01
1.80800e+05 4.52000e+02 -4.99405e-01 -4.71041e-01 -5.27769e-01 -5.37890e-01 -5.15776e-01 -5.60004e-01
1.81120e+05 4.52000e+02 -4.99405e-01 -4.71041e-01 -5.27769e-01 -5.37339e-01 -5.15482e-01 -5.59196e-01
1.81440e+05 4.53000e+02 -4.99430e-01 -4.30071e-01 -5.68788e-01 -5.36804e-01 -5.15279e-01 -5.58329e-01
1.81760e+05 4.54000e+02 -4.99520e-01 -4.52984e-01 -5.46056e-01 -5.36283e-01 -5.15153e-01 -5.57414e-01
1.82080e+05 4.55000e+02 -5.11097e-01 -4.52751e-01 -5.69443e-01 -5.35775e-01 -5.15086e-01 -5.56464e-01
1.82400e+05 4.56000e+02 -5.17526e-01 -4.62681e-01 -5.72371e-01 -5.35277e-01 -5.15058e-01 -5.55497e-01
1.82720e+05 4.56000e+02 -5.17526e-01 -4.62681e-01 -5.72371e-01 -5.34788e-01 -5.15047e-01 -5.54530e-01
1.83040e+05 4.57000e+02 -5.40767e-01 -4.65650e-01 -6.15884e-01 -5.34307e-01 -5.15029e-01 -5.53585e-01
1.83360e+05 4.58000e+02 -5.40500e-01 -5.08683e-01 -5.72316e-01 -5.33832e-01 -5.14982e-01 -5.52681e-01
1.83680e+05 4.59000e+02 -4.85326e-01 -4.57995e-01 -5.12657e-01 -5.33361e-01 -5.14886e-01 -5.51836e-01
1.84000e+05 4.60000e+02 -5.25895e-01 -4.68448e-01 -5.83341e-01 -5.32890e-01 -5.14718e-01 -5.51062e-01
1.84320e+05 4.60000e+02 -5.25895e-01 -4.68448e-01 -5.83341e-01 -5.32417e-01 -5.14462e-01 -5.50372e-01
1.84640e+05 4.61000e+02 -5.66662e-01 -5.09779e-01 -6.23545e-01 -5.31935e-01 -5.14103e-01 -5.49767e-01
1.84960e+05 4.62000e+02 -5.00065e-01 -4.61273e-01 -5.38856e-01 -5.31437e-01 -5.13626e-01 -5.49248e-01
1.85280e+05 4.63000e+02 -5.06648e-01 -4.42976e-01 -5.70321e-01 -5.30919e-01 -5.13028e-01 -5.48811e-01
1.85600e+05 4.64000e+02 -5.32126e-01 -5.04502e-01 -5.59750e-01 -5.30377e-01 -5.12311e-01 -5.48444e-01
1.85920e+05 4.64000e+02 -5.32126e-01 -5.04502e-01 -5.59750e-01 -5.29809e-01 -5.11483e-01 -5.48134e-01
1.86240e+05 4.65000e+02 -5.32913e-01 -4.30273e-01 -6.35552e-01 -5.29214e-01 -5.10564e-01 -5.47865e-01
1.86560e+05 4.66000e+02 -5.01090e-01 -4.71512e-01 -5.30667e-01 -5.28598e-01 -5.09575e-01 -5.47621e-01
1.86880e+05 4.67000e+02 -5.00940e-01 -4.47540e-01 -5.54339e-01 -5.27965e-01 -5.08544e-01 -5.47386e-01
1.87200e+05 4.68000e+02 -5.31488e-01 -4.94830e-01 -5.68146e-01 -5.27324e-01 -5.07499e-01 -5.47150e-01
1.87520e+05 4.68000e+02 -5.31488e-01 -4.94830e-01 -5.68146e-01 -5.26685e-01 -5.06465e-01 -5.46906e-01
1.87840e+05 4.69000e+02 -5.31721e-01 -5.17007e-01 -5.46435e-01 -5.26058e-01 -5.05466e-01 -5.46651e-01
1.88160e+05 4.70000e+02 -4.66954e-01 -4.24171e-01 -5.09736e-01 -5.25454e-01 -5.04518e-01 -5.46390e-01
1.88480e+05 4.71000e+02 -5.21844e-01 -4.61514e-01 -5.82173e-01 -5.24880e-01 -5.03630e-01 -5.46130e-01
1.88800e+05 4.72000e+02 -4.88973e-01 -4.46942e-01 -5.31003e-01 -5.24346e-01 -5.02809e-01 -5.45882e-01
1.89120e+05 4.72000e+02 -4.88973e-01 -4.46942e-01 -5.31003e-01 -5.23854e-01 -5.02051e-01 -5.45658e-01
1.89440e+05 4.73000e+02 -5.01511e-01 -4.67935e-01 -5.35086e-01 -5.23409e-01 -5.01348e-01 -5.45471e-01
1.89760e+05 4.74000e+02 -4.96325e-01 -4.64487e-01 -5.28164e-01 -5.23010e-01 -5.00687e-01 -5.45333e-01
1.90080e+05 4.75000e+02 -5.60274e-01 -5.13148e-01 -6.07400e-01 -5.22654e-01 -5.00054e-01 -5.45254e-01
1.90400e+05 4.76000e+02 -5.31379e-01 -4.94402e-01 -5.68356e-01 -5.22336e-01 -4.99430e-01 -5.45243e-01
1.90720e+05 4.76000e+02 -5.31379e-01 -4.94402e-01 -5.68356e-01 -5.22049e-01 -4.98797e-01 -5.45301e-01
1.91040e+05 4.77000e+02 -5.26608e-01 -4.83355e-01 -5.69862e-01 -5.21783e-01 -4.98140e-01 -5.45426e-01
1.91360e+05 4.78000e+02 -5.48316e-01 -4.49837e-01 -6.46795e-01 -5.21528e-01 -4.97445e-01 -5.45611e-01
1.91680e+05 4.79000e+02 -5.26309e-01 -4.99763e-01 -5.52856e-01 -5.21272e-01 -4.96702e-01 -5.45841e-01
1.92000e+05 4.80000e+02 -5.06947e-01 -4.79071e-01 -5.34822e-01 -5.21003e-01 -4.95910e-01 -5.46097e-01
1.92320e+05 4.80000e+02 -5.06947e-01 -4.79071e-01 -5.34822e-01 -5.20713e-01 -4.95068e-01 -5.46358e-01
1.92640e+05 4.81000e+02 -4.85996e-01 -4.18648e-01 -5.53345e-01 -5.20393e-01 -4.94186e-01 -5.46601e-01
1.92960e+05 4.82000e+02 -4.99346e-01 -4.62298e-01 -5.36394e-01 -5.20042e-01 -4.93278e-01 -5.46807e-01
1.93280e+05 4.83000e+02 -5.28574e-01 -4.92732e-01 -5.64416e-01 -5.19662e-01 -4.92364e-01 -5.46959e-01
1.93600e+05 4.84000e+02 -5.05684e-01 -4.70026e-01 -5.41343e-01 -5.19259e-01 -4.91467e-01 -5.47051e-01
1.93920e+05 4.84000e+02 -5.05684e-01 -4.70026e-01 -5.41343e-01 -5.18844e-01 -4.90614e-01 -5.47075e-01
1.94240e+05 4.85000e+02 -4.78861e-01 -4.36073e-01 -5.21649e-01 -5.18434e-01 -4.89832e-01 -5.47035e-01
1.94560e+05 4.86000e+02 -4.86253e-01 -4.72835e-01 -4.99671e-01 -5.18042e-01 -4.89148e-01 -5.46936e-01
1.94880e+05 4.87000e+02 -4.99323e-01 -4.56587e-01 -5.42059e-01 -5.17683e-01 -4.88584e-01 -5.46783e-01
1.95200e+05 4.88000e+02 -5.09944e-01 -4.59714e-01 -5.60175e-01 -5.17370e-01 -4.88158e-01 -5.46582e-01
1.95520e+05 4.88000e+02 -5.09944e-01 -4.59714e-01 -5.60175e-01 -5.17109e-01 -4.87881e-01 -5.46337e-01
1.95840e+05 4.89000e+02 -5.18609e-01 -4.66659e-01 -5.70558e-01 -5.16903e-01 -4.87757e-01 -5.46049e-01
1.96160e+05 4.90000e+02 -5.00728e-01 -4.67971e-01 -5.33486e-01 -5.16749e-01 -4.87784e-01 -5.45714e-01
1.96480e+05 4.91000e+02 -5.26611e-01 -4.46772e-01 -6.06449e-01 -5.16640e-01 -4.87954e-01 -5.45326e-01
1.96800e+05 4.92000e+02 -5.18599e-01 -5.01601e-01 -5.35597e-01 -5.16562e-01 -4.88250e-01 -5.44874e-01
1.97120e+05 4.92000e+02 -5.18599e-01 -5.01601e-01 -5.35597e-01 -5.16500e-01 -4.88653e-01 -5.44348e-01
1.97440e+05 4.93000e+02 -5.00831e-01 -4.47925e-01 -5.53737e-01 -5.16437e-01 -4.89137e-01 -5.43738e-01
1.97760e+05 4.94000e+02 -5.66770e-01 -5.12505e-01 -6.21035e-01 -5.16355e-01 -4.89673e-01 -5.43036e-01
1.98080e+05 4.95000e+02 -5.81202e-01 -5.64980e-01 -5.97424e-01 -5.16237e-01 -4.90233e-01 -5.42241e-01
1.98400e+05 4.96000e+02 -5.26765e-01 -4.82509e-01 -5.71022e-01 -5.16071e-01 -4.90786e-01 -5.41355e-01
1.98720e+05 4.96000e+02 -5.26765e-01 -4.82509e-01 -5.71022e-01 -5.15847e-01 -4.91305e-01 -5.40389e-01
1.99040e+05 4.97000e+02 -4.62323e-01 -4.18357e-01 -5.06289e-01 -5.15562e-01 -4.91766e-01 -5.39358e-01
1.99360e+05 4.98000e+02 -5.01685e-01 -4.80737e-01 -5.22634e-01 -5.15217e-01 -4.92148e-01 -5.38286e-01
1.99680e+05 4.99000e+02 -5.06699e-01 -4.89275e-01 -5.24124e-01 -5.14821e-01 -4.92438e-01 -5.37203e-01


==> fig/parallel/shkadov_8_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
3.20000e+02 0.00000e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
6.40000e+02 1.00000e+00 -3.17007e+00 -2.94857e+00 -3.39157e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
9.60000e+02 2.00000e+00 -3.07156e+00 -2.79073e+00 -3.35239e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.28000e+03 3.00000e+00 -3.45696e+00 -3.22099e+00 -3.69292e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.60000e+03 4.00000e+00 -3.40187e+00 -3.26522e+00 -3.53852e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.92000e+03 4.00000e+00 -3.40187e+00 -3.26522e+00 -3.53852e+00 -2.92859e+00 -2.69472e+00 -3.16245e+00
2.24000e+03 5.00000e+00 -3.02897e+00 -2.84105e+00 -3.21689e+00 -2.92859e+00 -2.69473e+00 -3.16245e+00
2.56000e+03 6.00000e+00 -3.27741e+00 -3.06270e+00 -3.49212e+00 -2.92861e+00 -2.69475e+00 -3.16247e+00
2.88000e+03 7.00000e+00 -3.23021e+00 -3.02096e+00 -3.43946e+00 -2.92866e+00 -2.69483e+00 -3.16249e+00
3.20000e+03 8.00000e+00 -2.96610e+00 -2.64684e+00 -3.28536e+00 -2.92877e+00 -2.69500e+00 -3.16254e+00
3.52000e+03 8.00000e+00 -2.96610e+00 -2.64684e+00 -3.28536e+00 -2.92901e+00 -2.69536e+00 -3.16265e+00
3.84000e+03 9.00000e+00 -2.86032e+00 -2.53603e+00 -3.18462e+00 -2.92944e+00 -2.69602e+00 -3.16286e+00
4.16000e+03 1.00000e+01 -2.67400e+00 -2.51592e+00 -2.83209e+00 -2.93019e+00 -2.69717e+00 -3.16320e+00
4.48000e+03 1.10000e+01 -3.39796e+00 -3.09646e+00 -3.69945e+00 -2.93136e+00 -2.69898e+00 -3.16374e+00
4.80000e+03 1.20000e+01 -2.88796e+00 -2.57707e+00 -3.19886e+00 -2.93311e+00 -2.70168e+00 -3.16453e+00
5.12000e+03 1.20000e+01 -2.88796e+00 -2.57707e+00 -3.19886e+00 -2.93557e+00 -2.70549e+00 -3.16565e+00
5.44000e+03 1.30000e+01 -2.90751e+00 -2.59484e+00 -3.22018e+00 -2.93887e+00 -2.71060e+00 -3.16713e+00
5.76000e+03 1.40000e+01 -2.99296e+00 -2.79164e+00 -3.19429e+00 -2.94308e+00 -2.71719e+00 -3.16898e+00
6.08000e+03 1.50000e+01 -3.21625e+00 -3.06390e+00 -3.36861e+00 -2.94827e+00 -2.72535e+00 -3.17118e+00
6.40000e+03 1.60000e+01 -2.91062e+00 -2.59030e+00 -3.23093e+00 -2.95439e+00 -2.73512e+00 -3.17366e+00
6.72000e+03 1.60000e+01 -2.91062e+00 -2.59030e+00 -3.23093e+00 -2.96137e+00 -2.74645e+00 -3.17629e+00
7.04000e+03 1.70000e+01 -2.87761e+00 -2.47371e+00 -3.28150e+00 -2.96908e+00 -2.75923e+00 -3.17893e+00
7.36000e+03 1.80000e+01 -2.87038e+00 -2.73811e+00 -3.00264e+00 -2.97733e+00 -2.77328e+00 -3.18138e+00
7.68000e+03 1.90000e+01 -2.65649e+00 -2.36558e+00 -2.94740e+00 -2.98589e+00 -2.78834e+00 -3.18343e+00
8.00000e+03 2.00000e+01 -2.88091e+00 -2.50932e+00 -3.25249e+00 -2.99453e+00 -2.80415e+00 -3.18492e+00
8.32000e+03 2.00000e+01 -2.88091e+00 -2.50932e+00 -3.25249e+00 -3.00303e+00 -2.82039e+00 -3.18566e+00
8.64000e+03 2.10000e+01 -2.71638e+00 -2.36483e+00 -3.06794e+00 -3.01115e+00 -2.83675e+00 -3.18554e+00
8.96000e+03 2.20000e+01 -2.66450e+00 -2.36366e+00 -2.96534e+00 -3.01869e+00 -2.85291e+00 -3.18447e+00
9.28000e+03 2.30000e+01 -2.68769e+00 -2.39381e+00 -2.98156e+00 -3.02550e+00 -2.86856e+00 -3.18244e+00
9.60000e+03 2.40000e+01 -2.43412e+00 -2.27292e+00 -2.59533e+00 -3.03143e+00 -2.88341e+00 -3.17945e+00
9.92000e+03 2.40000e+01 -2.43412e+00 -2.27292e+00 -2.59533e+00 -3.03638e+00 -2.89721e+00 -3.17555e+00
1.02400e+04 2.50000e+01 -2.52621e+00 -2.35265e+00 -2.69977e+00 -3.04026e+00 -2.90972e+00 -3.17081e+00
1.05600e+04 2.60000e+01 -2.58120e+00 -2.30695e+00 -2.85544e+00 -3.04301e+00 -2.92076e+00 -3.16527e+00
1.08800e+04 2.70000e+01 -2.70979e+00 -2.34616e+00 -3.07342e+00 -3.04457e+00 -2.93019e+00 -3.15896e+00
1.12000e+04 2.80000e+01 -2.56502e+00 -2.18865e+00 -2.94138e+00 -3.04490e+00 -2.93794e+00 -3.15186e+00
1.15200e+04 2.80000e+01 -2.56502e+00 -2.18865e+00 -2.94138e+00 -3.04396e+00 -2.94398e+00 -3.14393e+00
1.18400e+04 2.90000e+01 -2.84994e+00 -2.47122e+00 -3.22866e+00 -3.04170e+00 -2.94833e+00 -3.13506e+00
1.21600e+04 3.00000e+01 -2.76837e+00 -2.51222e+00 -3.02451e+00 -3.03808e+00 -2.95103e+00 -3.12514e+00
1.24800e+04 3.10000e+01 -2.35456e+00 -2.12205e+00 -2.58706e+00 -3.03307e+00 -2.95209e+00 -3.11405e+00
1.28000e+04 3.20000e+01 -2.46213e+00 -2.12129e+00 -2.80297e+00 -3.02664e+00 -2.95155e+00 -3.10173e+00
1.31200e+04 3.20000e+01 -2.46213e+00 -2.12129e+00 -2.80297e+00 -3.01875e+00 -2.94936e+00 -3.08814e+00
1.34400e+04 3.30000e+01 -2.53304e+00 -2.27428e+00 -2.79180e+00 -3.00942e+00 -2.94547e+00 -3.07336e+00
1.37600e+04 3.40000e+01 -2.10639e+00 -1.78179e+00 -2.43100e+00 -2.99865e+00 -2.93975e+00 -3.05754e+00
1.40800e+04 3.50000e+01 -2.34577e+00 -2.16229e+00 -2.52926e+00 -2.98652e+00 -2.93208e+00 -3.04095e+00
1.44000e+04 3.60000e+01 -2.10281e+00 -1.83402e+00 -2.37160e+00 -2.97311e+00 -2.92226e+00 -3.02396e+00
1.47200e+04 3.60000e+01 -2.10281e+00 -1.83402e+00 -2.37160e+00 -2.95855e+00 -2.91008e+00 -3.00702e+00
1.50400e+04 3.70000e+01 -2.31055e+00 -2.05006e+00 -2.57104e+00 -2.94301e+00 -2.89541e+00 -2.99060e+00
1.53600e+04 3.80000e+01 -2.20681e+00 -2.03288e+00 -2.38074e+00 -2.92664e+00 -2.87824e+00 -2.97504e+00
1.56800e+04 3.90000e+01 -2.09468e+00 -1.82809e+00 -2.36127e+00 -2.90962e+00 -2.85877e+00 -2.96047e+00
1.60000e+04 4.00000e+01 -1.97793e+00 -1.54393e+00 -2.41193e+00 -2.89210e+00 -2.83740e+00 -2.94680e+00
1.63200e+04 4.00000e+01 -1.97793e+00 -1.54393e+00 -2.41193e+00 -2.87421e+00 -2.81464e+00 -2.93379e+00
1.66400e+04 4.10000e+01 -2.00473e+00 -1.64952e+00 -2.35995e+00 -2.85604e+00 -2.79096e+00 -2.92112e+00
1.69600e+04 4.20000e+01 -2.00069e+00 -1.89663e+00 -2.10475e+00 -2.83763e+00 -2.76677e+00 -2.90848e+00
1.72800e+04 4.30000e+01 -1.91296e+00 -1.65233e+00 -2.17358e+00 -2.81899e+00 -2.74242e+00 -2.89556e+00
1.76000e+04 4.40000e+01 -2.04532e+00 -1.78384e+00 -2.30679e+00 -2.80010e+00 -2.71812e+00 -2.88209e+00
1.79200e+04 4.40000e+01 -2.04532e+00 -1.78384e+00 -2.30679e+00 -2.78090e+00 -2.69399e+00 -2.86780e+00
1.82400e+04 4.50000e+01 -2.19608e+00 -2.01823e+00 -2.37393e+00 -2.76130e+00 -2.67010e+00 -2.85250e+00
1.85600e+04 4.60000e+01 -1.89193e+00 -1.58020e+00 -2.20366e+00 -2.74122e+00 -2.64640e+00 -2.83604e+00
1.88800e+04 4.70000e+01 -1.82869e+00 -1.58216e+00 -2.07522e+00 -2.72057e+00 -2.62284e+00 -2.81829e+00
1.92000e+04 4.80000e+01 -1.87440e+00 -1.69619e+00 -2.05261e+00 -2.69924e+00 -2.59927e+00 -2.79922e+00
1.95200e+04 4.80000e+01 -1.87440e+00 -1.69619e+00 -2.05261e+00 -2.67717e+00 -2.57556e+00 -2.77879e+00
1.98400e+04 4.90000e+01 -1.69800e+00 -1.55770e+00 -1.83831e+00 -2.65429e+00 -2.55154e+00 -2.75704e+00
2.01600e+04 5.00000e+01 -1.86592e+00 -1.58726e+00 -2.14459e+00 -2.63057e+00 -2.52709e+00 -2.73404e+00
2.04800e+04 5.10000e+01 -1.78851e+00 -1.52542e+00 -2.05160e+00 -2.60599e+00 -2.50208e+00 -2.70989e+00
2.08000e+04 5.20000e+01 -1.76752e+00 -1.53666e+00 -1.99838e+00 -2.58059e+00 -2.47645e+00 -2.68474e+00
2.11200e+04 5.20000e+01 -1.76752e+00 -1.53666e+00 -1.99838e+00 -2.55443e+00 -2.45014e+00 -2.65872e+00
2.14400e+04 5.30000e+01 -1.89994e+00 -1.60907e+00 -2.19081e+00 -2.52759e+00 -2.42319e+00 -2.63199e+00
2.17600e+04 5.40000e+01 -1.58811e+00 -1.35456e+00 -1.82167e+00 -2.50018e+00 -2.39564e+00 -2.60471e+00
2.20800e+04 5.50000e+01 -1.76968e+00 -1.43847e+00 -2.10088e+00 -2.47230e+00 -2.36758e+00 -2.57701e+00
2.24000e+04 5.60000e+01 -1.70963e+00 -1.53206e+00 -1.88720e+00 -2.44408e+00 -2.33913e+00 -2.54902e+00
2.27200e+04 5.60000e+01 -1.70963e+00 -1.53206e+00 -1.88720e+00 -2.41562e+00 -2.31043e+00 -2.52081e+00
2.30400e+04 5.70000e+01 -1.46895e+00 -1.30006e+00 -1.63785e+00 -2.38704e+00 -2.28162e+00 -2.49246e+00
2.33600e+04 5.80000e+01 -1.63018e+00 -1.43940e+00 -1.82095e+00 -2.35844e+00 -2.25283e+00 -2.46404e+00
2.36800e+04 5.90000e+01 -1.45355e+00 -1.26491e+00 -1.64219e+00 -2.32990e+00 -2.22420e+00 -2.43560e+00
2.40000e+04 6.00000e+01 -1.52702e+00 -1.26111e+00 -1.79293e+00 -2.30151e+00 -2.19581e+00 -2.40721e+00
2.43200e+04 6.00000e+01 -1.52702e+00 -1.26111e+00 -1.79293e+00 -2.27335e+00 -2.16775e+00 -2.37894e+00
2.46400e+04 6.10000e+01 -1.32408e+00 -1.21793e+00 -1.43023e+00 -2.24546e+00 -2.14003e+00 -2.35090e+00
2.49600e+04 6.20000e+01 -1.45547e+00 -1.18381e+00 -1.72713e+00 -2.21792e+00 -2.11265e+00 -2.32318e+00
2.52800e+04 6.30000e+01 -1.57692e+00 -1.30618e+00 -1.84765e+00 -2.19075e+00 -2.08558e+00 -2.29591e+00
2.56000e+04 6.40000e+01 -1.33921e+00 -1.19820e+00 -1.48022e+00 -2.16398e+00 -2.05876e+00 -2.26920e+00
2.59200e+04 6.40000e+01 -1.33921e+00 -1.19820e+00 -1.48022e+00 -2.13762e+00 -2.03211e+00 -2.24314e+00
2.62400e+04 6.50000e+01 -1.19554e+00 -1.06146e+00 -1.32962e+00 -2.11166e+00 -2.00557e+00 -2.21776e+00
2.65600e+04 6.60000e+01 -1.37292e+00 -1.19756e+00 -1.54828e+00 -2.08608e+00 -1.97909e+00 -2.19308e+00
2.68800e+04 6.70000e+01 -1.28293e+00 -1.16249e+00 -1.40338e+00 -2.06084e+00 -1.95264e+00 -2.16904e+00
2.72000e+04 6.80000e+01 -1.26040e+00 -1.15104e+00 -1.36976e+00 -2.03588e+00 -1.92620e+00 -2.14556e+00
2.75200e+04 6.80000e+01 -1.26040e+00 -1.15104e+00 -1.36976e+00 -2.01114e+00 -1.89977e+00 -2.12251e+00
2.78400e+04 6.90000e+01 -1.21604e+00 -1.03619e+00 -1.39589e+00 -1.98657e+00 -1.87339e+00 -2.09975e+00
2.81600e+04 7.00000e+01 -1.20933e+00 -1.09995e+00 -1.31871e+00 -1.96210e+00 -1.84706e+00 -2.07713e+00
2.84800e+04 7.10000e+01 -1.43376e+00 -1.26411e+00 -1.60341e+00 -1.93767e+00 -1.82082e+00 -2.05453e+00
2.88000e+04 7.20000e+01 -1.11944e+00 -9.72417e-01 -1.26646e+00 -1.91325e+00 -1.79469e+00 -2.03180e+00
2.91200e+04 7.20000e+01 -1.11944e+00 -9.72417e-01 -1.26646e+00 -1.88878e+00 -1.76872e+00 -2.00885e+00
2.94400e+04 7.30000e+01 -1.27976e+00 -1.09171e+00 -1.46781e+00 -1.86425e+00 -1.74294e+00 -1.98556e+00
2.97600e+04 7.40000e+01 -1.12169e+00 -1.03510e+00 -1.20827e+00 -1.83963e+00 -1.71741e+00 -1.96185e+00
3.00800e+04 7.50000e+01 -1.17673e+00 -9.92284e-01 -1.36118e+00 -1.81491e+00 -1.69219e+00 -1.93763e+00
3.04000e+04 7.60000e+01 -1.26777e+00 -1.04163e+00 -1.49391e+00 -1.79010e+00 -1.66734e+00 -1.91286e+00
3.07200e+04 7.60000e+01 -1.26777e+00 -1.04163e+00 -1.49391e+00 -1.76520e+00 -1.64291e+00 -1.88749e+00
3.10400e+04 7.70000e+01 -1.23237e+00 -1.04655e+00 -1.41820e+00 -1.74026e+00 -1.61899e+00 -1.86152e+00
3.13600e+04 7.80000e+01 -1.09791e+00 -9.91558e-01 -1.20427e+00 -1.71530e+00 -1.59562e+00 -1.83498e+00
3.16800e+04 7.90000e+01 -1.12764e+00 -1.06446e+00 -1.19082e+00 -1.69039e+00 -1.57287e+00 -1.80790e+00
3.20000e+04 8.00000e+01 -1.02265e+00 -9.53086e-01 -1.09221e+00 -1.66558e+00 -1.55076e+00 -1.78040e+00
3.23200e+04 8.00000e+01 -1.02265e+00 -9.53086e-01 -1.09221e+00 -1.64095e+00 -1.52933e+00 -1.75257e+00
3.26400e+04 8.10000e+01 -1.10363e+00 -1.04466e+00 -1.16261e+00 -1.61657e+00 -1.50856e+00 -1.72458e+00
3.29600e+04 8.20000e+01 -1.03465e+00 -9.48916e-01 -1.12038e+00 -1.59251e+00 -1.48845e+00 -1.69658e+00
3.32800e+04 8.30000e+01 -1.02470e+00 -9.46332e-01 -1.10306e+00 -1.56886e+00 -1.46896e+00 -1.66876e+00
3.36000e+04 8.40000e+01 -1.00883e+00 -8.67287e-01 -1.15037e+00 -1.54567e+00 -1.45002e+00 -1.64133e+00
3.39200e+04 8.40000e+01 -1.00883e+00 -8.67287e-01 -1.15037e+00 -1.52302e+00 -1.43157e+00 -1.61448e+00
3.42400e+04 8.50000e+01 -1.07858e+00 -9.27913e-01 -1.22924e+00 -1.50096e+00 -1.41351e+00 -1.58841e+00
3.45600e+04 8.60000e+01 -1.06390e+00 -1.03128e+00 -1.09652e+00 -1.47953e+00 -1.39578e+00 -1.56327e+00
3.48800e+04 8.70000e+01 -1.11474e+00 -9.96266e-01 -1.23322e+00 -1.45874e+00 -1.37827e+00 -1.53921e+00
3.52000e+04 8.80000e+01 -1.12094e+00 -1.02341e+00 -1.21846e+00 -1.43862e+00 -1.36093e+00 -1.51630e+00
3.55200e+04 8.80000e+01 -1.12094e+00 -1.02341e+00 -1.21846e+00 -1.41914e+00 -1.34370e+00 -1.49458e+00
3.58400e+04 8.90000e+01 -9.19363e-01 -8.80652e-01 -9.58074e-01 -1.40028e+00 -1.32657e+00 -1.47400e+00
3.61600e+04 9.00000e+01 -1.06096e+00 -9.92076e-01 -1.12985e+00 -1.38202e+00 -1.30953e+00 -1.45450e+00
3.64800e+04 9.10000e+01 -9.99500e-01 -9.07582e-01 -1.09142e+00 -1.36430e+00 -1.29262e+00 -1.43597e+00
3.68000e+04 9.20000e+01 -9.67622e-01 -8.43443e-01 -1.09180e+00 -1.34707e+00 -1.27588e+00 -1.41827e+00
3.71200e+04 9.20000e+01 -9.67622e-01 -8.43443e-01 -1.09180e+00 -1.33032e+00 -1.25938e+00 -1.40126e+00
3.74400e+04 9.30000e+01 -9.38574e-01 -8.36782e-01 -1.04037e+00 -1.31400e+00 -1.24319e+00 -1.38481e+00
3.77600e+04 9.40000e+01 -9.40986e-01 -8.38421e-01 -1.04355e+00 -1.29809e+00 -1.22738e+00 -1.36881e+00
3.80800e+04 9.50000e+01 -9.33214e-01 -8.39027e-01 -1.02740e+00 -1.28259e+00 -1.21200e+00 -1.35318e+00
3.84000e+04 9.60000e+01 -8.81549e-01 -7.75486e-01 -9.87612e-01 -1.26750e+00 -1.19712e+00 -1.33787e+00
3.87200e+04 9.60000e+01 -8.81549e-01 -7.75486e-01 -9.87612e-01 -1.25282e+00 -1.18280e+00 -1.32284e+00
3.90400e+04 9.70000e+01 -9.08727e-01 -8.43325e-01 -9.74129e-01 -1.23857e+00 -1.16907e+00 -1.30808e+00
3.93600e+04 9.80000e+01 -1.03104e+00 -9.47632e-01 -1.11445e+00 -1.22477e+00 -1.15595e+00 -1.29358e+00
3.96800e+04 9.90000e+01 -8.68453e-01 -7.40573e-01 -9.96332e-01 -1.21141e+00 -1.14346e+00 -1.27936e+00
4.00000e+04 1.00000e+02 -8.91976e-01 -7.99594e-01 -9.84357e-01 -1.19850e+00 -1.13159e+00 -1.26541e+00
4.03200e+04 1.00000e+02 -8.91976e-01 -7.99594e-01 -9.84357e-01 -1.18603e+00 -1.12029e+00 -1.25176e+00
4.06400e+04 1.01000e+02 -9.41900e-01 -8.91902e-01 -9.91898e-01 -1.17397e+00 -1.10953e+00 -1.23841e+00
4.09600e+04 1.02000e+02 -8.12908e-01 -7.06667e-01 -9.19149e-01 -1.16231e+00 -1.09926e+00 -1.22536e+00
4.12800e+04 1.03000e+02 -9.00144e-01 -8.32607e-01 -9.67680e-01 -1.15100e+00 -1.08938e+00 -1.21262e+00
4.16000e+04 1.04000e+02 -9.55360e-01 -8.62967e-01 -1.04775e+00 -1.14000e+00 -1.07984e+00 -1.20016e+00
4.19200e+04 1.04000e+02 -9.55360e-01 -8.62967e-01 -1.04775e+00 -1.12929e+00 -1.07057e+00 -1.18800e+00
4.22400e+04 1.05000e+02 -7.76867e-01 -7.14588e-01 -8.39147e-01 -1.11880e+00 -1.06152e+00 -1.17609e+00
4.25600e+04 1.06000e+02 -8.39991e-01 -8.08068e-01 -8.71914e-01 -1.10853e+00 -1.05264e+00 -1.16442e+00
4.28800e+04 1.07000e+02 -8.20010e-01 -7.66365e-01 -8.73655e-01 -1.09843e+00 -1.04389e+00 -1.15297e+00
4.32000e+04 1.08000e+02 -8.61202e-01 -7.20763e-01 -1.00164e+00 -1.08849e+00 -1.03528e+00 -1.14170e+00
4.35200e+04 1.08000e+02 -8.61202e-01 -7.20763e-01 -1.00164e+00 -1.07869e+00 -1.02679e+00 -1.13059e+00
4.38400e+04 1.09000e+02 -8.04819e-01 -7.25151e-01 -8.84486e-01 -1.06903e+00 -1.01843e+00 -1.11964e+00
4.41600e+04 1.10000e+02 -8.22094e-01 -7.61093e-01 -8.83095e-01 -1.05950e+00 -1.01020e+00 -1.10881e+00
4.44800e+04 1.11000e+02 -8.43293e-01 -7.69561e-01 -9.17025e-01 -1.05011e+00 -1.00210e+00 -1.09811e+00
4.48000e+04 1.12000e+02 -7.54270e-01 -6.71761e-01 -8.36779e-01 -1.04085e+00 -9.94165e-01 -1.08753e+00
4.51200e+04 1.12000e+02 -7.54270e-01 -6.71761e-01 -8.36779e-01 -1.03171e+00 -9.86379e-01 -1.07705e+00
4.54400e+04 1.13000e+02 -8.16765e-01 -7.56922e-01 -8.76607e-01 -1.02272e+00 -9.78754e-01 -1.06669e+00
4.57600e+04 1.14000e+02 -7.92898e-01 -7.48203e-01 -8.37593e-01 -1.01386e+00 -9.71280e-01 -1.05644e+00
4.60800e+04 1.15000e+02 -7.47956e-01 -6.81891e-01 -8.14020e-01 -1.00513e+00 -9.63951e-01 -1.04631e+00
4.64000e+04 1.16000e+02 -7.66470e-01 -6.97401e-01 -8.35540e-01 -9.96521e-01 -9.56742e-01 -1.03630e+00
4.67200e+04 1.16000e+02 -7.66470e-01 -6.97401e-01 -8.35540e-01 -9.88033e-01 -9.49639e-01 -1.02643e+00
4.70400e+04 1.17000e+02 -7.63207e-01 -6.71277e-01 -8.55138e-01 -9.79659e-01 -9.42612e-01 -1.01671e+00
4.73600e+04 1.18000e+02 -7.99762e-01 -7.24932e-01 -8.74591e-01 -9.71397e-01 -9.35635e-01 -1.00716e+00
4.76800e+04 1.19000e+02 -6.82784e-01 -6.35665e-01 -7.29904e-01 -9.63240e-01 -9.28689e-01 -9.97790e-01
4.80000e+04 1.20000e+02 -7.44464e-01 -6.41469e-01 -8.47460e-01 -9.55186e-01 -9.21751e-01 -9.88622e-01
4.83200e+04 1.20000e+02 -7.44464e-01 -6.41469e-01 -8.47460e-01 -9.47232e-01 -9.14808e-01 -9.79657e-01
4.86400e+04 1.21000e+02 -7.92318e-01 -7.02353e-01 -8.82283e-01 -9.39375e-01 -9.07848e-01 -9.70902e-01
4.89600e+04 1.22000e+02 -7.22002e-01 -7.08338e-01 -7.35667e-01 -9.31613e-01 -9.00867e-01 -9.62359e-01
4.92800e+04 1.23000e+02 -7.20057e-01 -6.69915e-01 -7.70198e-01 -9.23942e-01 -8.93863e-01 -9.54022e-01
4.96000e+04 1.24000e+02 -7.20663e-01 -6.33357e-01 -8.07969e-01 -9.16362e-01 -8.86840e-01 -9.45884e-01
4.99200e+04 1.24000e+02 -7.20663e-01 -6.33357e-01 -8.07969e-01 -9.08868e-01 -8.79801e-01 -9.37935e-01
5.02400e+04 1.25000e+02 -7.22874e-01 -6.61946e-01 -7.83803e-01 -9.01459e-01 -8.72759e-01 -9.30159e-01
5.05600e+04 1.26000e+02 -7.15991e-01 -6.43019e-01 -7.88962e-01 -8.94133e-01 -8.65729e-01 -9.22536e-01
5.08800e+04 1.27000e+02 -7.91162e-01 -6.42124e-01 -9.40200e-01 -8.86888e-01 -8.58734e-01 -9.15041e-01
5.12000e+04 1.28000e+02 -7.53857e-01 -6.98880e-01 -8.08833e-01 -8.79724e-01 -8.51801e-01 -9.07648e-01
5.15200e+04 1.28000e+02 -7.53857e-01 -6.98880e-01 -8.08833e-01 -8.72644e-01 -8.44964e-01 -9.00324e-01
5.18400e+04 1.29000e+02 -6.87778e-01 -5.90951e-01 -7.84604e-01 -8.65648e-01 -8.38253e-01 -8.93044e-01
5.21600e+04 1.30000e+02 -7.66355e-01 -7.37485e-01 -7.95225e-01 -8.58742e-01 -8.31698e-01 -8.85785e-01
5.24800e+04 1.31000e+02 -7.50058e-01 -6.37333e-01 -8.62782e-01 -8.51929e-01 -8.25321e-01 -8.78537e-01
5.28000e+04 1.32000e+02 -7.38096e-01 -6.86601e-01 -7.89590e-01 -8.45216e-01 -8.19132e-01 -8.71299e-01
5.31200e+04 1.32000e+02 -7.38096e-01 -6.86601e-01 -7.89590e-01 -8.38612e-01 -8.13135e-01 -8.64090e-01
5.34400e+04 1.33000e+02 -6.75931e-01 -6.30086e-01 -7.21776e-01 -8.32129e-01 -8.07319e-01 -8.56939e-01
5.37600e+04 1.34000e+02 -6.94488e-01 -6.15722e-01 -7.73255e-01 -8.25779e-01 -8.01666e-01 -8.49892e-01
5.40800e+04 1.35000e+02 -7.28993e-01 -6.35756e-01 -8.22231e-01 -8.19580e-01 -7.96148e-01 -8.43012e-01
5.44000e+04 1.36000e+02 -6.48181e-01 -5.80184e-01 -7.16179e-01 -8.13550e-01 -7.90732e-01 -8.36368e-01
5.47200e+04 1.36000e+02 -6.48181e-01 -5.80184e-01 -7.16179e-01 -8.07709e-01 -7.85383e-01 -8.30036e-01
5.50400e+04 1.37000e+02 -6.66366e-01 -6.12229e-01 -7.20503e-01 -8.02078e-01 -7.80068e-01 -8.24089e-01
5.53600e+04 1.38000e+02 -6.59084e-01 -5.79059e-01 -7.39109e-01 -7.96675e-01 -7.74763e-01 -8.18588e-01
5.56800e+04 1.39000e+02 -7.67824e-01 -6.57860e-01 -8.77787e-01 -7.91517e-01 -7.69464e-01 -8.13570e-01
5.60000e+04 1.40000e+02 -6.83293e-01 -6.01056e-01 -7.65530e-01 -7.86614e-01 -7.64182e-01 -8.09045e-01
5.63200e+04 1.40000e+02 -6.83293e-01 -6.01056e-01 -7.65530e-01 -7.81969e-01 -7.58950e-01 -8.04989e-01
5.66400e+04 1.41000e+02 -6.50659e-01 -5.88980e-01 -7.12337e-01 -7.77581e-01 -7.53811e-01 -8.01351e-01
5.69600e+04 1.42000e+02 -6.60430e-01 -5.87175e-01 -7.33686e-01 -7.73438e-01 -7.48815e-01 -7.98060e-01
5.72800e+04 1.43000e+02 -7.03736e-01 -6.72601e-01 -7.34870e-01 -7.69520e-01 -7.44003e-01 -7.95037e-01
5.76000e+04 1.44000e+02 -6.29731e-01 -5.53667e-01 -7.05794e-01 -7.65803e-01 -7.39408e-01 -7.92197e-01
5.79200e+04 1.44000e+02 -6.29731e-01 -5.53667e-01 -7.05794e-01 -7.62256e-01 -7.35049e-01 -7.89462e-01
5.82400e+04 1.45000e+02 -6.08934e-01 -5.80648e-01 -6.37220e-01 -7.58848e-01 -7.30933e-01 -7.86764e-01
5.85600e+04 1.46000e+02 -5.96996e-01 -5.69532e-01 -6.24459e-01 -7.55549e-01 -7.27052e-01 -7.84046e-01
5.88800e+04 1.47000e+02 -7.07482e-01 -6.06479e-01 -8.08485e-01 -7.52329e-01 -7.23391e-01 -7.81267e-01
5.92000e+04 1.48000e+02 -6.84418e-01 -5.98942e-01 -7.69893e-01 -7.49163e-01 -7.19928e-01 -7.78399e-01
5.95200e+04 1.48000e+02 -6.84418e-01 -5.98942e-01 -7.69893e-01 -7.46031e-01 -7.16640e-01 -7.75423e-01
5.98400e+04 1.49000e+02 -6.67571e-01 -6.10649e-01 -7.24492e-01 -7.42916e-01 -7.13499e-01 -7.72332e-01
6.01600e+04 1.50000e+02 -6.24297e-01 -5.72456e-01 -6.76138e-01 -7.39802e-01 -7.10480e-01 -7.69124e-01
6.04800e+04 1.51000e+02 -6.65333e-01 -5.93871e-01 -7.36795e-01 -7.36677e-01 -7.07557e-01 -7.65797e-01
6.08000e+04 1.52000e+02 -6.36662e-01 -5.94360e-01 -6.78963e-01 -7.33531e-01 -7.04706e-01 -7.62355e-01
6.11200e+04 1.52000e+02 -6.36662e-01 -5.94360e-01 -6.78963e-01 -7.30352e-01 -7.01903e-01 -7.58802e-01
6.14400e+04 1.53000e+02 -6.36733e-01 -5.37180e-01 -7.36287e-01 -7.27134e-01 -6.99126e-01 -7.55143e-01
6.17600e+04 1.54000e+02 -6.39148e-01 -6.11773e-01 -6.66524e-01 -7.23872e-01 -6.96355e-01 -7.51389e-01
6.20800e+04 1.55000e+02 -6.65575e-01 -5.47698e-01 -7.83451e-01 -7.20565e-01 -6.93575e-01 -7.47555e-01
6.24000e+04 1.56000e+02 -6.03181e-01 -5.62622e-01 -6.43739e-01 -7.17215e-01 -6.90771e-01 -7.43659e-01
6.27200e+04 1.56000e+02 -6.03181e-01 -5.62622e-01 -6.43739e-01 -7.13832e-01 -6.87938e-01 -7.39727e-01
6.30400e+04 1.57000e+02 -6.07359e-01 -5.56712e-01 -6.58007e-01 -7.10428e-01 -6.85072e-01 -7.35784e-01
6.33600e+04 1.58000e+02 -6.20011e-01 -6.01986e-01 -6.38036e-01 -7.07018e-01 -6.82175e-01 -7.31860e-01
6.36800e+04 1.59000e+02 -6.07685e-01 -5.52226e-01 -6.63145e-01 -7.03618e-01 -6.79251e-01 -7.27986e-01
6.40000e+04 1.60000e+02 -6.12571e-01 -5.41688e-01 -6.83454e-01 -7.00247e-01 -6.76306e-01 -7.24189e-01
6.43200e+04 1.60000e+02 -6.12571e-01 -5.41688e-01 -6.83454e-01 -6.96921e-01 -6.73349e-01 -7.20493e-01
6.46400e+04 1.61000e+02 -6.36049e-01 -5.64155e-01 -7.07942e-01 -6.93656e-01 -6.70393e-01 -7.16919e-01
6.49600e+04 1.62000e+02 -5.77929e-01 -5.20234e-01 -6.35624e-01 -6.90462e-01 -6.67449e-01 -7.13475e-01
6.52800e+04 1.63000e+02 -6.15340e-01 -5.48174e-01 -6.82505e-01 -6.87349e-01 -6.64529e-01 -7.10168e-01
6.56000e+04 1.64000e+02 -6.34228e-01 -5.76451e-01 -6.92004e-01 -6.84319e-01 -6.61644e-01 -7.06994e-01
6.59200e+04 1.64000e+02 -6.34228e-01 -5.76451e-01 -6.92004e-01 -6.81373e-01 -6.58800e-01 -7.03947e-01
6.62400e+04 1.65000e+02 -6.22960e-01 -5.56366e-01 -6.89554e-01 -6.78506e-01 -6.55997e-01 -7.01015e-01
6.65600e+04 1.66000e+02 -6.09495e-01 -5.36574e-01 -6.82416e-01 -6.75709e-01 -6.53232e-01 -6.98186e-01
6.68800e+04 1.67000e+02 -5.86411e-01 -5.30023e-01 -6.42798e-01 -6.72974e-01 -6.50497e-01 -6.95450e-01
6.72000e+04 1.68000e+02 -5.29813e-01 -4.80629e-01 -5.78998e-01 -6.70287e-01 -6.47782e-01 -6.92792e-01
6.75200e+04 1.68000e+02 -5.29813e-01 -4.80629e-01 -5.78998e-01 -6.67639e-01 -6.45076e-01 -6.90203e-01
6.78400e+04 1.69000e+02 -6.31624e-01 -5.56123e-01 -7.07126e-01 -6.65020e-01 -6.42369e-01 -6.87670e-01
6.81600e+04 1.70000e+02 -5.42952e-01 -5.03578e-01 -5.82325e-01 -6.62421e-01 -6.39654e-01 -6.85188e-01
6.84800e+04 1.71000e+02 -5.80523e-01 -5.15834e-01 -6.45211e-01 -6.59839e-01 -6.36927e-01 -6.82751e-01
6.88000e+04 1.72000e+02 -6.22999e-01 -5.83992e-01 -6.62007e-01 -6.57271e-01 -6.34182e-01 -6.80360e-01
6.91200e+04 1.72000e+02 -6.22999e-01 -5.83992e-01 -6.62007e-01 -6.54719e-01 -6.31416e-01 -6.78021e-01
6.94400e+04 1.73000e+02 -6.03551e-01 -5.15103e-01 -6.92000e-01 -6.52184e-01 -6.28622e-01 -6.75745e-01
6.97600e+04 1.74000e+02 -5.40637e-01 -5.14555e-01 -5.66718e-01 -6.49668e-01 -6.25792e-01 -6.73544e-01
7.00800e+04 1.75000e+02 -5.81754e-01 -4.82547e-01 -6.80960e-01 -6.47173e-01 -6.22918e-01 -6.71428e-01
7.04000e+04 1.76000e+02 -5.68224e-01 -5.17990e-01 -6.18459e-01 -6.44697e-01 -6.19991e-01 -6.69403e-01
7.07200e+04 1.76000e+02 -5.68224e-01 -5.17990e-01 -6.18459e-01 -6.42239e-01 -6.17007e-01 -6.67470e-01
7.10400e+04 1.77000e+02 -6.15244e-01 -5.24214e-01 -7.06273e-01 -6.39794e-01 -6.13964e-01 -6.65623e-01
7.13600e+04 1.78000e+02 -5.80862e-01 -5.38280e-01 -6.23445e-01 -6.37358e-01 -6.10866e-01 -6.63850e-01
7.16800e+04 1.79000e+02 -6.30287e-01 -5.66643e-01 -6.93932e-01 -6.34927e-01 -6.07720e-01 -6.62135e-01
7.20000e+04 1.80000e+02 -5.93620e-01 -5.53098e-01 -6.34143e-01 -6.32499e-01 -6.04541e-01 -6.60457e-01
7.23200e+04 1.80000e+02 -5.93620e-01 -5.53098e-01 -6.34143e-01 -6.30072e-01 -6.01345e-01 -6.58799e-01
7.26400e+04 1.81000e+02 -5.72725e-01 -5.37100e-01 -6.08350e-01 -6.27646e-01 -5.98149e-01 -6.57143e-01
7.29600e+04 1.82000e+02 -5.30969e-01 -4.90278e-01 -5.71660e-01 -6.25224e-01 -5.94973e-01 -6.55475e-01
7.32800e+04 1.83000e+02 -5.68227e-01 -4.83325e-01 -6.53129e-01 -6.22810e-01 -5.91832e-01 -6.53788e-01
7.36000e+04 1.84000e+02 -5.91202e-01 -5.05749e-01 -6.76655e-01 -6.20412e-01 -5.88745e-01 -6.52078e-01
7.39200e+04 1.84000e+02 -5.91202e-01 -5.05749e-01 -6.76655e-01 -6.18039e-01 -5.85728e-01 -6.50350e-01
7.42400e+04 1.85000e+02 -5.47737e-01 -4.89950e-01 -6.05523e-01 -6.15706e-01 -5.82800e-01 -6.48612e-01
7.45600e+04 1.86000e+02 -5.94972e-01 -5.21352e-01 -6.68592e-01 -6.13425e-01 -5.79977e-01 -6.46873e-01
7.48800e+04 1.87000e+02 -5.56152e-01 -5.19016e-01 -5.93289e-01 -6.11212e-01 -5.77282e-01 -6.45143e-01
7.52000e+04 1.88000e+02 -5.49388e-01 -5.12099e-01 -5.86678e-01 -6.09083e-01 -5.74737e-01 -6.43428e-01
7.55200e+04 1.88000e+02 -5.49388e-01 -5.12099e-01 -5.86678e-01 -6.07046e-01 -5.72363e-01 -6.41729e-01
7.58400e+04 1.89000e+02 -5.66422e-01 -5.21656e-01 -6.11188e-01 -6.05112e-01 -5.70180e-01 -6.40044e-01
7.61600e+04 1.90000e+02 -5.60826e-01 -5.18780e-01 -6.02872e-01 -6.03282e-01 -5.68199e-01 -6.38364e-01
7.64800e+04 1.91000e+02 -5.59375e-01 -4.63251e-01 -6.55499e-01 -6.01554e-01 -5.66431e-01 -6.36678e-01
7.68000e+04 1.92000e+02 -5.30301e-01 -4.80990e-01 -5.79612e-01 -5.99924e-01 -5.64875e-01 -6.34974e-01
7.71200e+04 1.92000e+02 -5.30301e-01 -4.80990e-01 -5.79612e-01 -5.98383e-01 -5.63525e-01 -6.33242e-01
7.74400e+04 1.93000e+02 -5.62735e-01 -4.80904e-01 -6.44565e-01 -5.96919e-01 -5.62367e-01 -6.31471e-01
7.77600e+04 1.94000e+02 -5.36298e-01 -4.80177e-01 -5.92419e-01 -5.95519e-01 -5.61383e-01 -6.29655e-01
7.80800e+04 1.95000e+02 -5.67733e-01 -5.03351e-01 -6.32115e-01 -5.94169e-01 -5.60549e-01 -6.27790e-01
7.84000e+04 1.96000e+02 -5.01601e-01 -4.70491e-01 -5.32710e-01 -5.92856e-01 -5.59838e-01 -6.25874e-01
7.87200e+04 1.96000e+02 -5.01601e-01 -4.70491e-01 -5.32710e-01 -5.91566e-01 -5.59224e-01 -6.23909e-01
7.90400e+04 1.97000e+02 -5.99493e-01 -5.65257e-01 -6.33729e-01 -5.90289e-01 -5.58677e-01 -6.21901e-01
7.93600e+04 1.98000e+02 -5.29890e-01 -4.66845e-01 -5.92936e-01 -5.89013e-01 -5.58170e-01 -6.19855e-01
7.96800e+04 1.99000e+02 -5.28283e-01 -4.96001e-01 -5.60565e-01 -5.87728e-01 -5.57677e-01 -6.17779e-01
8.00000e+04 2.00000e+02 -4.92054e-01 -4.58206e-01 -5.25902e-01 -5.86427e-01 -5.57173e-01 -6.15681e-01
8.03200e+04 2.00000e+02 -4.92054e-01 -4.58206e-01 -5.25902e-01 -5.85103e-01 -5.56636e-01 -6.13570e-01
8.06400e+04 2.01000e+02 -5.42438e-01 -5.20955e-01 -5.63920e-01 -5.83751e-01 -5.56047e-01 -6.11456e-01
8.09600e+04 2.02000e+02 -5.08147e-01 -4.63821e-01 -5.52472e-01 -5.82369e-01 -5.55391e-01 -6.09347e-01
8.12800e+04 2.03000e+02 -5.35919e-01 -4.63803e-01 -6.08036e-01 -5.80953e-01 -5.54654e-01 -6.07252e-01
8.16000e+04 2.04000e+02 -5.08639e-01 -4.88688e-01 -5.28589e-01 -5.79504e-01 -5.53829e-01 -6.05178e-01
8.19200e+04 2.04000e+02 -5.08639e-01 -4.88688e-01 -5.28589e-01 -5.78022e-01 -5.52911e-01 -6.03134e-01
8.22400e+04 2.05000e+02 -4.99906e-01 -4.73932e-01 -5.25881e-01 -5.76510e-01 -5.51896e-01 -6.01123e-01
8.25600e+04 2.06000e+02 -5.30722e-01 -4.59372e-01 -6.02071e-01 -5.74968e-01 -5.50786e-01 -5.99150e-01
8.28800e+04 2.07000e+02 -5.38999e-01 -4.88569e-01 -5.89430e-01 -5.73396e-01 -5.49582e-01 -5.97210e-01
8.32000e+04 2.08000e+02 -4.93532e-01 -4.48394e-01 -5.38670e-01 -5.71795e-01 -5.48289e-01 -5.95301e-01
8.35200e+04 2.08000e+02 -4.93532e-01 -4.48394e-01 -5.38670e-01 -5.70162e-01 -5.46914e-01 -5.93410e-01
8.38400e+04 2.09000e+02 -5.22200e-01 -4.86506e-01 -5.57894e-01 -5.68495e-01 -5.45463e-01 -5.91527e-01
8.41600e+04 2.10000e+02 -4.99953e-01 -4.48260e-01 -5.51647e-01 -5.66790e-01 -5.43945e-01 -5.89635e-01
8.44800e+04 2.11000e+02 -5.17384e-01 -4.67765e-01 -5.67003e-01 -5.65045e-01 -5.42370e-01 -5.87720e-01
8.48000e+04 2.12000e+02 -5.60916e-01 -5.14770e-01 -6.07062e-01 -5.63256e-01 -5.40744e-01 -5.85769e-01
8.51200e+04 2.12000e+02 -5.60916e-01 -5.14770e-01 -6.07062e-01 -5.61423e-01 -5.39072e-01 -5.83774e-01
8.54400e+04 2.13000e+02 -5.15078e-01 -4.68501e-01 -5.61654e-01 -5.59545e-01 -5.37357e-01 -5.81732e-01
8.57600e+04 2.14000e+02 -5.19047e-01 -4.76519e-01 -5.61575e-01 -5.57625e-01 -5.35602e-01 -5.79649e-01
8.60800e+04 2.15000e+02 -5.39889e-01 -4.16447e-01 -6.63330e-01 -5.55669e-01 -5.33804e-01 -5.77534e-01
8.64000e+04 2.16000e+02 -5.04997e-01 -4.73186e-01 -5.36807e-01 -5.53681e-01 -5.31960e-01 -5.75402e-01
8.67200e+04 2.16000e+02 -5.04997e-01 -4.73186e-01 -5.36807e-01 -5.51670e-01 -5.30069e-01 -5.73272e-01
8.70400e+04 2.17000e+02 -4.82308e-01 -4.25896e-01 -5.38720e-01 -5.49648e-01 -5.28131e-01 -5.71165e-01
8.73600e+04 2.18000e+02 -5.02797e-01 -4.45522e-01 -5.60073e-01 -5.47626e-01 -5.26148e-01 -5.69103e-01
8.76800e+04 2.19000e+02 -5.51994e-01 -4.93784e-01 -6.10203e-01 -5.45618e-01 -5.24129e-01 -5.67106e-01
8.80000e+04 2.20000e+02 -5.29562e-01 -4.53956e-01 -6.05167e-01 -5.43639e-01 -5.22083e-01 -5.65194e-01
8.83200e+04 2.20000e+02 -5.29562e-01 -4.53956e-01 -6.05167e-01 -5.41705e-01 -5.20026e-01 -5.63384e-01
8.86400e+04 2.21000e+02 -4.76717e-01 -4.41102e-01 -5.12331e-01 -5.39832e-01 -5.17970e-01 -5.61695e-01
8.89600e+04 2.22000e+02 -5.34303e-01 -4.44143e-01 -6.24463e-01 -5.38034e-01 -5.15933e-01 -5.60136e-01
8.92800e+04 2.23000e+02 -4.69763e-01 -4.40432e-01 -4.99094e-01 -5.36323e-01 -5.13925e-01 -5.58721e-01
8.96000e+04 2.24000e+02 -4.77725e-01 -4.06577e-01 -5.48873e-01 -5.34708e-01 -5.11960e-01 -5.57455e-01
8.99200e+04 2.24000e+02 -4.77725e-01 -4.06577e-01 -5.48873e-01 -5.33192e-01 -5.10045e-01 -5.56340e-01
9.02400e+04 2.25000e+02 -5.07267e-01 -4.72883e-01 -5.41652e-01 -5.31779e-01 -5.08184e-01 -5.55374e-01
9.05600e+04 2.26000e+02 -4.92333e-01 -4.63992e-01 -5.20674e-01 -5.30467e-01 -5.06382e-01 -5.54552e-01
9.08800e+04 2.27000e+02 -4.84462e-01 -4.41641e-01 -5.27283e-01 -5.29252e-01 -5.04640e-01 -5.53865e-01
9.12000e+04 2.28000e+02 -5.14144e-01 -4.56199e-01 -5.72089e-01 -5.28129e-01 -5.02958e-01 -5.53300e-01
9.15200e+04 2.28000e+02 -5.14144e-01 -4.56199e-01 -5.72089e-01 -5.27088e-01 -5.01334e-01 -5.52842e-01
9.18400e+04 2.29000e+02 -5.13628e-01 -4.46326e-01 -5.80930e-01 -5.26119e-01 -4.99766e-01 -5.52473e-01
9.21600e+04 2.30000e+02 -5.09851e-01 -4.72400e-01 -5.47303e-01 -5.25210e-01 -4.98249e-01 -5.52172e-01
9.24800e+04 2.31000e+02 -5.57288e-01 -4.81700e-01 -6.32877e-01 -5.24347e-01 -4.96777e-01 -5.51916e-01
9.28000e+04 2.32000e+02 -4.72443e-01 -4.22009e-01 -5.22876e-01 -5.23513e-01 -4.95342e-01 -5.51684e-01
9.31200e+04 2.32000e+02 -4.72443e-01 -4.22009e-01 -5.22876e-01 -5.22692e-01 -4.93936e-01 -5.51449e-01
9.34400e+04 2.33000e+02 -4.98357e-01 -4.46100e-01 -5.50613e-01 -5.21871e-01 -4.92554e-01 -5.51188e-01
9.37600e+04 2.34000e+02 -4.86465e-01 -4.33270e-01 -5.39660e-01 -5.21035e-01 -4.91190e-01 -5.50880e-01
9.40800e+04 2.35000e+02 -4.88884e-01 -4.49853e-01 -5.27915e-01 -5.20175e-01 -4.89843e-01 -5.50507e-01
9.44000e+04 2.36000e+02 -5.11098e-01 -4.46622e-01 -5.75574e-01 -5.19287e-01 -4.88516e-01 -5.50057e-01
9.47200e+04 2.36000e+02 -5.11098e-01 -4.46622e-01 -5.75574e-01 -5.18368e-01 -4.87214e-01 -5.49521e-01
9.50400e+04 2.37000e+02 -5.18006e-01 -4.32992e-01 -6.03021e-01 -5.17423e-01 -4.85950e-01 -5.48897e-01
9.53600e+04 2.38000e+02 -4.81395e-01 -4.26078e-01 -5.36713e-01 -5.16463e-01 -4.84739e-01 -5.48186e-01
9.56800e+04 2.39000e+02 -4.79771e-01 -4.46847e-01 -5.12696e-01 -5.15496e-01 -4.83599e-01 -5.47393e-01
9.60000e+04 2.40000e+02 -4.74927e-01 -4.34494e-01 -5.15360e-01 -5.14536e-01 -4.82542e-01 -5.46531e-01
9.63200e+04 2.40000e+02 -4.74927e-01 -4.34494e-01 -5.15360e-01 -5.13596e-01 -4.81584e-01 -5.45608e-01
9.66400e+04 2.41000e+02 -5.17640e-01 -4.47584e-01 -5.87697e-01 -5.12686e-01 -4.80729e-01 -5.44642e-01
9.69600e+04 2.42000e+02 -4.53478e-01 -4.06476e-01 -5.00480e-01 -5.11814e-01 -4.79979e-01 -5.43649e-01
9.72800e+04 2.43000e+02 -5.49114e-01 -5.25484e-01 -5.72745e-01 -5.10986e-01 -4.79325e-01 -5.42647e-01
9.76000e+04 2.44000e+02 -4.92905e-01 -4.42927e-01 -5.42883e-01 -5.10205e-01 -4.78756e-01 -5.41655e-01
9.79200e+04 2.44000e+02 -4.92905e-01 -4.42927e-01 -5.42883e-01 -5.09471e-01 -4.78252e-01 -5.40690e-01
9.82400e+04 2.45000e+02 -5.42212e-01 -4.95649e-01 -5.88774e-01 -5.08781e-01 -4.77794e-01 -5.39768e-01
9.85600e+04 2.46000e+02 -4.98949e-01 -4.24452e-01 -5.73445e-01 -5.08130e-01 -4.77360e-01 -5.38900e-01
9.88800e+04 2.47000e+02 -5.14131e-01 -4.66061e-01 -5.62200e-01 -5.07511e-01 -4.76929e-01 -5.38092e-01
9.92000e+04 2.48000e+02 -4.80435e-01 -4.48444e-01 -5.12425e-01 -5.06915e-01 -4.76487e-01 -5.37344e-01
9.95200e+04 2.48000e+02 -4.80435e-01 -4.48444e-01 -5.12425e-01 -5.06336e-01 -4.76020e-01 -5.36653e-01
9.98400e+04 2.49000e+02 -4.82282e-01 -4.24107e-01 -5.40457e-01 -5.05768e-01 -4.75523e-01 -5.36012e-01
1.00160e+05 2.50000e+02 -4.84252e-01 -4.38586e-01 -5.29918e-01 -5.05205e-01 -4.74994e-01 -5.35416e-01
1.00480e+05 2.51000e+02 -4.61480e-01 -4.17629e-01 -5.05332e-01 -5.04648e-01 -4.74440e-01 -5.34857e-01
1.00800e+05 2.52000e+02 -4.87421e-01 -4.51660e-01 -5.23182e-01 -5.04102e-01 -4.73871e-01 -5.34333e-01
1.01120e+05 2.52000e+02 -4.87421e-01 -4.51660e-01 -5.23182e-01 -5.03570e-01 -4.73301e-01 -5.33840e-01
1.01440e+05 2.53000e+02 -4.65720e-01 -4.18808e-01 -5.12633e-01 -5.03063e-01 -4.72748e-01 -5.33378e-01
1.01760e+05 2.54000e+02 -5.01808e-01 -4.74246e-01 -5.29370e-01 -5.02590e-01 -4.72232e-01 -5.32949e-01
1.02080e+05 2.55000e+02 -4.90584e-01 -4.51275e-01 -5.29893e-01 -5.02158e-01 -4.71768e-01 -5.32549e-01
1.02400e+05 2.56000e+02 -4.89200e-01 -4.59469e-01 -5.18930e-01 -5.01774e-01 -4.71371e-01 -5.32177e-01
1.02720e+05 2.56000e+02 -4.89200e-01 -4.59469e-01 -5.18930e-01 -5.01438e-01 -4.71050e-01 -5.31827e-01
1.03040e+05 2.57000e+02 -4.54047e-01 -3.92427e-01 -5.15668e-01 -5.01148e-01 -4.70807e-01 -5.31489e-01
1.03360e+05 2.58000e+02 -4.82118e-01 -4.25740e-01 -5.38495e-01 -5.00895e-01 -4.70638e-01 -5.31152e-01
1.03680e+05 2.59000e+02 -5.21427e-01 -4.05840e-01 -6.37015e-01 -5.00668e-01 -4.70533e-01 -5.30802e-01
1.04000e+05 2.60000e+02 -4.84615e-01 -4.36481e-01 -5.32749e-01 -5.00451e-01 -4.70478e-01 -5.30425e-01
1.04320e+05 2.60000e+02 -4.84615e-01 -4.36481e-01 -5.32749e-01 -5.00229e-01 -4.70453e-01 -5.30005e-01
1.04640e+05 2.61000e+02 -4.63317e-01 -4.06596e-01 -5.20038e-01 -4.99986e-01 -4.70440e-01 -5.29531e-01
1.04960e+05 2.62000e+02 -4.92137e-01 -4.41258e-01 -5.43015e-01 -4.99707e-01 -4.70421e-01 -5.28993e-01
1.05280e+05 2.63000e+02 -4.96438e-01 -4.61118e-01 -5.31759e-01 -4.99381e-01 -4.70378e-01 -5.28383e-01
1.05600e+05 2.64000e+02 -4.61038e-01 -4.36767e-01 -4.85310e-01 -4.98998e-01 -4.70294e-01 -5.27702e-01
1.05920e+05 2.64000e+02 -4.61038e-01 -4.36767e-01 -4.85310e-01 -4.98555e-01 -4.70156e-01 -5.26953e-01
1.06240e+05 2.65000e+02 -4.59399e-01 -4.03379e-01 -5.15418e-01 -4.98050e-01 -4.69952e-01 -5.26147e-01
1.06560e+05 2.66000e+02 -4.78021e-01 -4.44537e-01 -5.11505e-01 -4.97486e-01 -4.69674e-01 -5.25298e-01
1.06880e+05 2.67000e+02 -4.80146e-01 -4.26342e-01 -5.33950e-01 -4.96870e-01 -4.69318e-01 -5.24423e-01
1.07200e+05 2.68000e+02 -4.67778e-01 -4.16913e-01 -5.18643e-01 -4.96210e-01 -4.68883e-01 -5.23538e-01
1.07520e+05 2.68000e+02 -4.67778e-01 -4.16913e-01 -5.18643e-01 -4.95518e-01 -4.68375e-01 -5.22660e-01
1.07840e+05 2.69000e+02 -4.63626e-01 -3.96581e-01 -5.30672e-01 -4.94802e-01 -4.67803e-01 -5.21801e-01
1.08160e+05 2.70000e+02 -4.95211e-01 -3.70710e-01 -6.19712e-01 -4.94075e-01 -4.67180e-01 -5.20970e-01
1.08480e+05 2.71000e+02 -4.86081e-01 -4.58309e-01 -5.13853e-01 -4.93344e-01 -4.66517e-01 -5.20170e-01
1.08800e+05 2.72000e+02 -4.62812e-01 -4.31417e-01 -4.94206e-01 -4.92617e-01 -4.65830e-01 -5.19404e-01
1.09120e+05 2.72000e+02 -4.62812e-01 -4.31417e-01 -4.94206e-01 -4.91898e-01 -4.65129e-01 -5.18666e-01
1.09440e+05 2.73000e+02 -4.54884e-01 -4.29645e-01 -4.80123e-01 -4.91189e-01 -4.64424e-01 -5.17953e-01
1.09760e+05 2.74000e+02 -4.44552e-01 -4.20548e-01 -4.68555e-01 -4.90490e-01 -4.63720e-01 -5.17260e-01
1.10080e+05 2.75000e+02 -4.98833e-01 -4.38135e-01 -5.59531e-01 -4.89800e-01 -4.63019e-01 -5.16581e-01
1.10400e+05 2.76000e+02 -4.74496e-01 -3.95042e-01 -5.53950e-01 -4.89116e-01 -4.62318e-01 -5.15915e-01
1.10720e+05 2.76000e+02 -4.74496e-01 -3.95042e-01 -5.53950e-01 -4.88437e-01 -4.61612e-01 -5.15262e-01
1.11040e+05 2.77000e+02 -4.32925e-01 -3.74079e-01 -4.91770e-01 -4.87759e-01 -4.60893e-01 -5.14625e-01
1.11360e+05 2.78000e+02 -4.67127e-01 -4.36092e-01 -4.98161e-01 -4.87082e-01 -4.60157e-01 -5.14008e-01
1.11680e+05 2.79000e+02 -4.68162e-01 -4.14190e-01 -5.22134e-01 -4.86405e-01 -4.59395e-01 -5.13415e-01
1.12000e+05 2.80000e+02 -4.84565e-01 -4.06439e-01 -5.62691e-01 -4.85726e-01 -4.58603e-01 -5.12849e-01
1.12320e+05 2.80000e+02 -4.84565e-01 -4.06439e-01 -5.62691e-01 -4.85046e-01 -4.57781e-01 -5.12311e-01
1.12640e+05 2.81000e+02 -4.59814e-01 -3.98670e-01 -5.20958e-01 -4.84362e-01 -4.56926e-01 -5.11798e-01
1.12960e+05 2.82000e+02 -4.31002e-01 -4.02103e-01 -4.59902e-01 -4.83675e-01 -4.56045e-01 -5.11306e-01
1.13280e+05 2.83000e+02 -4.38837e-01 -3.92212e-01 -4.85463e-01 -4.82983e-01 -4.55141e-01 -5.10826e-01
1.13600e+05 2.84000e+02 -4.61398e-01 -4.22913e-01 -4.99884e-01 -4.82286e-01 -4.54220e-01 -5.10352e-01
1.13920e+05 2.84000e+02 -4.61398e-01 -4.22913e-01 -4.99884e-01 -4.81582e-01 -4.53290e-01 -5.09873e-01
1.14240e+05 2.85000e+02 -4.45416e-01 -4.07582e-01 -4.83251e-01 -4.80869e-01 -4.52354e-01 -5.09384e-01
1.14560e+05 2.86000e+02 -4.26873e-01 -3.90085e-01 -4.63661e-01 -4.80148e-01 -4.51418e-01 -5.08878e-01
1.14880e+05 2.87000e+02 -4.22173e-01 -3.85435e-01 -4.58911e-01 -4.79419e-01 -4.50482e-01 -5.08355e-01
1.15200e+05 2.88000e+02 -4.30375e-01 -4.06871e-01 -4.53878e-01 -4.78680e-01 -4.49545e-01 -5.07816e-01
1.15520e+05 2.88000e+02 -4.30375e-01 -4.06871e-01 -4.53878e-01 -4.77932e-01 -4.48601e-01 -5.07264e-01
1.15840e+05 2.89000e+02 -4.42159e-01 -4.14007e-01 -4.70311e-01 -4.77174e-01 -4.47643e-01 -5.06705e-01
1.16160e+05 2.90000e+02 -4.53972e-01 -4.32910e-01 -4.75035e-01 -4.76403e-01 -4.46664e-01 -5.06142e-01
1.16480e+05 2.91000e+02 -4.72016e-01 -3.88493e-01 -5.55540e-01 -4.75615e-01 -4.45655e-01 -5.05575e-01
1.16800e+05 2.92000e+02 -4.25045e-01 -3.74015e-01 -4.76076e-01 -4.74807e-01 -4.44610e-01 -5.05004e-01
1.17120e+05 2.92000e+02 -4.25045e-01 -3.74015e-01 -4.76076e-01 -4.73970e-01 -4.43522e-01 -5.04418e-01
1.17440e+05 2.93000e+02 -4.60257e-01 -4.03647e-01 -5.16867e-01 -4.73099e-01 -4.42391e-01 -5.03806e-01
1.17760e+05 2.94000e+02 -4.67757e-01 -4.12034e-01 -5.23481e-01 -4.72184e-01 -4.41218e-01 -5.03151e-01
1.18080e+05 2.95000e+02 -4.83830e-01 -4.60909e-01 -5.06751e-01 -4.71219e-01 -4.40007e-01 -5.02431e-01
1.18400e+05 2.96000e+02 -4.70818e-01 -4.11231e-01 -5.30406e-01 -4.70197e-01 -4.38768e-01 -5.01627e-01
1.18720e+05 2.96000e+02 -4.70818e-01 -4.11231e-01 -5.30406e-01 -4.69114e-01 -4.37510e-01 -5.00718e-01
1.19040e+05 2.97000e+02 -4.61940e-01 -4.08129e-01 -5.15750e-01 -4.67971e-01 -4.36251e-01 -4.99691e-01
1.19360e+05 2.98000e+02 -4.34020e-01 -3.89402e-01 -4.78639e-01 -4.66770e-01 -4.35004e-01 -4.98535e-01
1.19680e+05 2.99000e+02 -4.64059e-01 -4.23065e-01 -5.05053e-01 -4.65520e-01 -4.33789e-01 -4.97251e-01
1.20000e+05 3.00000e+02 -4.59419e-01 -4.13030e-01 -5.05809e-01 -4.64234e-01 -4.32623e-01 -4.95845e-01
1.20320e+05 3.00000e+02 -4.59419e-01 -4.13030e-01 -5.05809e-01 -4.62930e-01 -4.31526e-01 -4.94333e-01
1.20640e+05 3.01000e+02 -4.78748e-01 -4.17885e-01 -5.39612e-01 -4.61626e-01 -4.30514e-01 -4.92739e-01
1.20960e+05 3.02000e+02 -4.13369e-01 -4.01403e-01 -4.25335e-01 -4.60349e-01 -4.29607e-01 -4.91092e-01
1.21280e+05 3.03000e+02 -4.45304e-01 -4.01445e-01 -4.89162e-01 -4.59122e-01 -4.28819e-01 -4.89425e-01
1.21600e+05 3.04000e+02 -4.72713e-01 -4.58113e-01 -4.87313e-01 -4.57968e-01 -4.28161e-01 -4.87775e-01
1.21920e+05 3.04000e+02 -4.72713e-01 -4.58113e-01 -4.87313e-01 -4.56910e-01 -4.27642e-01 -4.86178e-01
1.22240e+05 3.05000e+02 -4.74640e-01 -4.07421e-01 -5.41859e-01 -4.55966e-01 -4.27267e-01 -4.84664e-01
1.22560e+05 3.06000e+02 -4.77708e-01 -4.40999e-01 -5.14417e-01 -4.55149e-01 -4.27037e-01 -4.83261e-01
1.22880e+05 3.07000e+02 -4.47496e-01 -4.01404e-01 -4.93588e-01 -4.54468e-01 -4.26952e-01 -4.81984e-01
1.23200e+05 3.08000e+02 -4.29484e-01 -4.00442e-01 -4.58526e-01 -4.53926e-01 -4.27007e-01 -4.80845e-01
1.23520e+05 3.08000e+02 -4.29484e-01 -4.00442e-01 -4.58526e-01 -4.53519e-01 -4.27197e-01 -4.79841e-01
1.23840e+05 3.09000e+02 -4.62008e-01 -4.13858e-01 -5.10158e-01 -4.53240e-01 -4.27515e-01 -4.78964e-01
1.24160e+05 3.10000e+02 -4.09900e-01 -3.81398e-01 -4.38402e-01 -4.53076e-01 -4.27953e-01 -4.78199e-01
1.24480e+05 3.11000e+02 -4.46305e-01 -4.03192e-01 -4.89419e-01 -4.53014e-01 -4.28502e-01 -4.77526e-01
1.24800e+05 3.12000e+02 -4.49307e-01 -3.93498e-01 -5.05116e-01 -4.53038e-01 -4.29152e-01 -4.76924e-01
1.25120e+05 3.12000e+02 -4.49307e-01 -3.93498e-01 -5.05116e-01 -4.53134e-01 -4.29895e-01 -4.76373e-01
1.25440e+05 3.13000e+02 -4.39747e-01 -3.96702e-01 -4.82791e-01 -4.53286e-01 -4.30719e-01 -4.75854e-01
1.25760e+05 3.14000e+02 -4.44525e-01 -4.31786e-01 -4.57264e-01 -4.53482e-01 -4.31612e-01 -4.75353e-01
1.26080e+05 3.15000e+02 -4.57501e-01 -4.27509e-01 -4.87493e-01 -4.53708e-01 -4.32558e-01 -4.74858e-01
1.26400e+05 3.16000e+02 -4.26447e-01 -3.90244e-01 -4.62651e-01 -4.53950e-01 -4.33539e-01 -4.74362e-01
1.26720e+05 3.16000e+02 -4.26447e-01 -3.90244e-01 -4.62651e-01 -4.54196e-01 -4.34533e-01 -4.73859e-01
1.27040e+05 3.17000e+02 -4.47691e-01 -3.99975e-01 -4.95407e-01 -4.54431e-01 -4.35514e-01 -4.73349e-01
1.27360e+05 3.18000e+02 -5.06096e-01 -4.49712e-01 -5.62481e-01 -4.54643e-01 -4.36452e-01 -4.72834e-01
1.27680e+05 3.19000e+02 -4.58842e-01 -4.03481e-01 -5.14204e-01 -4.54818e-01 -4.37317e-01 -4.72318e-01
1.28000e+05 3.20000e+02 -4.65859e-01 -4.07612e-01 -5.24105e-01 -4.54944e-01 -4.38078e-01 -4.71810e-01
1.28320e+05 3.20000e+02 -4.65859e-01 -4.07612e-01 -5.24105e-01 -4.55011e-01 -4.38706e-01 -4.71316e-01
1.28640e+05 3.21000e+02 -4.39616e-01 -4.06337e-01 -4.72894e-01 -4.55011e-01 -4.39179e-01 -4.70844e-01
1.28960e+05 3.22000e+02 -4.21460e-01 -3.85099e-01 -4.57821e-01 -4.54941e-01 -4.39479e-01 -4.70403e-01
1.29280e+05 3.23000e+02 -4.80111e-01 -4.20425e-01 -5.39797e-01 -4.54798e-01 -4.39600e-01 -4.69996e-01
1.29600e+05 3.24000e+02 -4.47392e-01 -4.08400e-01 -4.86385e-01 -4.54586e-01 -4.39544e-01 -4.69628e-01
1.29920e+05 3.24000e+02 -4.47392e-01 -4.08400e-01 -4.86385e-01 -4.54314e-01 -4.39327e-01 -4.69301e-01
1.30240e+05 3.25000e+02 -4.50993e-01 -4.14240e-01 -4.87746e-01 -4.53992e-01 -4.38971e-01 -4.69013e-01
1.30560e+05 3.26000e+02 -4.74877e-01 -4.29485e-01 -5.20268e-01 -4.53636e-01 -4.38510e-01 -4.68762e-01
1.30880e+05 3.27000e+02 -4.15754e-01 -3.97758e-01 -4.33750e-01 -4.53263e-01 -4.37979e-01 -4.68547e-01
1.31200e+05 3.28000e+02 -4.60106e-01 -4.09372e-01 -5.10841e-01 -4.52890e-01 -4.37417e-01 -4.68363e-01
1.31520e+05 3.28000e+02 -4.60106e-01 -4.09372e-01 -5.10841e-01 -4.52533e-01 -4.36860e-01 -4.68207e-01
1.31840e+05 3.29000e+02 -4.54831e-01 -3.62494e-01 -5.47168e-01 -4.52207e-01 -4.36338e-01 -4.68075e-01
1.32160e+05 3.30000e+02 -4.54950e-01 -4.14175e-01 -4.95725e-01 -4.51922e-01 -4.35875e-01 -4.67969e-01
1.32480e+05 3.31000e+02 -4.59468e-01 -4.28737e-01 -4.90199e-01 -4.51686e-01 -4.35488e-01 -4.67884e-01
1.32800e+05 3.32000e+02 -4.66946e-01 -4.23421e-01 -5.10471e-01 -4.51503e-01 -4.35184e-01 -4.67823e-01
1.33120e+05 3.32000e+02 -4.66946e-01 -4.23421e-01 -5.10471e-01 -4.51375e-01 -4.34965e-01 -4.67785e-01
1.33440e+05 3.33000e+02 -4.12819e-01 -3.88473e-01 -4.37165e-01 -4.51298e-01 -4.34826e-01 -4.67771e-01
1.33760e+05 3.34000e+02 -4.40491e-01 -4.18939e-01 -4.62044e-01 -4.51269e-01 -4.34755e-01 -4.67784e-01
1.34080e+05 3.35000e+02 -4.58598e-01 -4.21397e-01 -4.95798e-01 -4.51281e-01 -4.34738e-01 -4.67825e-01
1.34400e+05 3.36000e+02 -4.29207e-01 -4.09523e-01 -4.48891e-01 -4.51327e-01 -4.34758e-01 -4.67896e-01
1.34720e+05 3.36000e+02 -4.29207e-01 -4.09523e-01 -4.48891e-01 -4.51399e-01 -4.34799e-01 -4.67999e-01
1.35040e+05 3.37000e+02 -4.82541e-01 -4.49862e-01 -5.15220e-01 -4.51489e-01 -4.34844e-01 -4.68134e-01
1.35360e+05 3.38000e+02 -4.20170e-01 -3.87296e-01 -4.53043e-01 -4.51591e-01 -4.34880e-01 -4.68301e-01
1.35680e+05 3.39000e+02 -4.14146e-01 -3.92892e-01 -4.35400e-01 -4.51697e-01 -4.34897e-01 -4.68498e-01
1.36000e+05 3.40000e+02 -4.40105e-01 -3.88936e-01 -4.91275e-01 -4.51802e-01 -4.34887e-01 -4.68718e-01
1.36320e+05 3.40000e+02 -4.40105e-01 -3.88936e-01 -4.91275e-01 -4.51900e-01 -4.34849e-01 -4.68951e-01
1.36640e+05 3.41000e+02 -4.18094e-01 -3.67539e-01 -4.68649e-01 -4.51985e-01 -4.34784e-01 -4.69185e-01
1.36960e+05 3.42000e+02 -4.17155e-01 -3.82518e-01 -4.51792e-01 -4.52051e-01 -4.34697e-01 -4.69404e-01
1.37280e+05 3.43000e+02 -4.28372e-01 -3.80132e-01 -4.76613e-01 -4.52093e-01 -4.34594e-01 -4.69592e-01
1.37600e+05 3.44000e+02 -4.46043e-01 -4.08361e-01 -4.83726e-01 -4.52107e-01 -4.34482e-01 -4.69732e-01
1.37920e+05 3.44000e+02 -4.46043e-01 -4.08361e-01 -4.83726e-01 -4.52087e-01 -4.34367e-01 -4.69807e-01
1.38240e+05 3.45000e+02 -4.21533e-01 -3.74155e-01 -4.68912e-01 -4.52031e-01 -4.34257e-01 -4.69805e-01
1.38560e+05 3.46000e+02 -4.46360e-01 -3.87815e-01 -5.04905e-01 -4.51931e-01 -4.34153e-01 -4.69708e-01
1.38880e+05 3.47000e+02 -4.34286e-01 -4.06908e-01 -4.61665e-01 -4.51783e-01 -4.34060e-01 -4.69506e-01
1.39200e+05 3.48000e+02 -4.28781e-01 -3.94976e-01 -4.62586e-01 -4.51580e-01 -4.33974e-01 -4.69187e-01
1.39520e+05 3.48000e+02 -4.28781e-01 -3.94976e-01 -4.62586e-01 -4.51318e-01 -4.33894e-01 -4.68741e-01
1.39840e+05 3.49000e+02 -4.33001e-01 -4.00859e-01 -4.65143e-01 -4.50988e-01 -4.33811e-01 -4.68164e-01
1.40160e+05 3.50000e+02 -4.41726e-01 -3.87165e-01 -4.96288e-01 -4.50586e-01 -4.33715e-01 -4.67457e-01
1.40480e+05 3.51000e+02 -4.10547e-01 -3.77988e-01 -4.43105e-01 -4.50109e-01 -4.33592e-01 -4.66625e-01
1.40800e+05 3.52000e+02 -4.25517e-01 -3.85345e-01 -4.65690e-01 -4.49556e-01 -4.33427e-01 -4.65684e-01
1.41120e+05 3.52000e+02 -4.25517e-01 -3.85345e-01 -4.65690e-01 -4.48928e-01 -4.33205e-01 -4.64651e-01
1.41440e+05 3.53000e+02 -4.46423e-01 -4.11337e-01 -4.81509e-01 -4.48231e-01 -4.32909e-01 -4.63553e-01
1.41760e+05 3.54000e+02 -4.39027e-01 -3.92467e-01 -4.85586e-01 -4.47473e-01 -4.32528e-01 -4.62417e-01
1.42080e+05 3.55000e+02 -4.54848e-01 -4.01635e-01 -5.08062e-01 -4.46663e-01 -4.32052e-01 -4.61273e-01
1.42400e+05 3.56000e+02 -4.24839e-01 -3.82866e-01 -4.66812e-01 -4.45813e-01 -4.31475e-01 -4.60150e-01
1.42720e+05 3.56000e+02 -4.24839e-01 -3.82866e-01 -4.66812e-01 -4.44936e-01 -4.30795e-01 -4.59077e-01
1.43040e+05 3.57000e+02 -4.25537e-01 -4.06175e-01 -4.44900e-01 -4.44044e-01 -4.30015e-01 -4.58073e-01
1.43360e+05 3.58000e+02 -4.28525e-01 -3.94490e-01 -4.62561e-01 -4.43150e-01 -4.29144e-01 -4.57156e-01
1.43680e+05 3.59000e+02 -4.29318e-01 -3.69296e-01 -4.89340e-01 -4.42266e-01 -4.28193e-01 -4.56338e-01
1.44000e+05 3.60000e+02 -4.54313e-01 -4.24421e-01 -4.84205e-01 -4.41400e-01 -4.27178e-01 -4.55623e-01
1.44320e+05 3.60000e+02 -4.54313e-01 -4.24421e-01 -4.84205e-01 -4.40563e-01 -4.26115e-01 -4.55011e-01
1.44640e+05 3.61000e+02 -4.76585e-01 -4.08074e-01 -5.45096e-01 -4.39764e-01 -4.25027e-01 -4.54500e-01
1.44960e+05 3.62000e+02 -4.47463e-01 -4.27079e-01 -4.67846e-01 -4.39009e-01 -4.23935e-01 -4.54082e-01
1.45280e+05 3.63000e+02 -4.13875e-01 -3.66972e-01 -4.60778e-01 -4.38304e-01 -4.22861e-01 -4.53748e-01
1.45600e+05 3.64000e+02 -4.09547e-01 -3.80040e-01 -4.39053e-01 -4.37655e-01 -4.21828e-01 -4.53482e-01
1.45920e+05 3.64000e+02 -4.09547e-01 -3.80040e-01 -4.39053e-01 -4.37065e-01 -4.20857e-01 -4.53273e-01
1.46240e+05 3.65000e+02 -4.25049e-01 -3.93321e-01 -4.56778e-01 -4.36535e-01 -4.19967e-01 -4.53104e-01
1.46560e+05 3.66000e+02 -4.51777e-01 -4.11019e-01 -4.92536e-01 -4.36068e-01 -4.19175e-01 -4.52960e-01
1.46880e+05 3.67000e+02 -4.30631e-01 -3.97503e-01 -4.63760e-01 -4.35664e-01 -4.18494e-01 -4.52833e-01
1.47200e+05 3.68000e+02 -4.37212e-01 -3.93425e-01 -4.80999e-01 -4.35324e-01 -4.17930e-01 -4.52719e-01
1.47520e+05 3.68000e+02 -4.37212e-01 -3.93425e-01 -4.80999e-01 -4.35050e-01 -4.17482e-01 -4.52617e-01
1.47840e+05 3.69000e+02 -4.47032e-01 -3.99565e-01 -4.94499e-01 -4.34840e-01 -4.17146e-01 -4.52534e-01
1.48160e+05 3.70000e+02 -4.41596e-01 -4.01524e-01 -4.81669e-01 -4.34695e-01 -4.16909e-01 -4.52480e-01
1.48480e+05 3.71000e+02 -4.21001e-01 -3.79515e-01 -4.62486e-01 -4.34609e-01 -4.16752e-01 -4.52467e-01
1.48800e+05 3.72000e+02 -4.34601e-01 -3.99334e-01 -4.69868e-01 -4.34580e-01 -4.16656e-01 -4.52503e-01
1.49120e+05 3.72000e+02 -4.34601e-01 -3.99334e-01 -4.69868e-01 -4.34598e-01 -4.16600e-01 -4.52595e-01
1.49440e+05 3.73000e+02 -4.52338e-01 -4.11071e-01 -4.93606e-01 -4.34655e-01 -4.16567e-01 -4.52742e-01
1.49760e+05 3.74000e+02 -4.37200e-01 -3.95678e-01 -4.78722e-01 -4.34742e-01 -4.16542e-01 -4.52942e-01
1.50080e+05 3.75000e+02 -3.89073e-01 -3.64730e-01 -4.13415e-01 -4.34850e-01 -4.16513e-01 -4.53187e-01
1.50400e+05 3.76000e+02 -4.18774e-01 -3.87195e-01 -4.50353e-01 -4.34970e-01 -4.16477e-01 -4.53464e-01
1.50720e+05 3.76000e+02 -4.18774e-01 -3.87195e-01 -4.50353e-01 -4.35095e-01 -4.16430e-01 -4.53760e-01
1.51040e+05 3.77000e+02 -4.52412e-01 -4.12206e-01 -4.92618e-01 -4.35219e-01 -4.16376e-01 -4.54062e-01
1.51360e+05 3.78000e+02 -4.07605e-01 -3.87566e-01 -4.27645e-01 -4.35337e-01 -4.16318e-01 -4.54355e-01
1.51680e+05 3.79000e+02 -4.05203e-01 -3.73246e-01 -4.37160e-01 -4.35446e-01 -4.16264e-01 -4.54628e-01
1.52000e+05 3.80000e+02 -4.55815e-01 -4.31398e-01 -4.80231e-01 -4.35544e-01 -4.16222e-01 -4.54866e-01
1.52320e+05 3.80000e+02 -4.55815e-01 -4.31398e-01 -4.80231e-01 -4.35630e-01 -4.16199e-01 -4.55060e-01
1.52640e+05 3.81000e+02 -4.20796e-01 -3.86033e-01 -4.55559e-01 -4.35700e-01 -4.16203e-01 -4.55197e-01
1.52960e+05 3.82000e+02 -4.29581e-01 -4.02924e-01 -4.56238e-01 -4.35753e-01 -4.16237e-01 -4.55269e-01
1.53280e+05 3.83000e+02 -4.42412e-01 -4.12444e-01 -4.72381e-01 -4.35784e-01 -4.16303e-01 -4.55265e-01
1.53600e+05 3.84000e+02 -4.20701e-01 -4.14131e-01 -4.27272e-01 -4.35790e-01 -4.16401e-01 -4.55178e-01
1.53920e+05 3.84000e+02 -4.20701e-01 -4.14131e-01 -4.27272e-01 -4.35763e-01 -4.16526e-01 -4.55001e-01
1.54240e+05 3.85000e+02 -4.35020e-01 -4.01667e-01 -4.68373e-01 -4.35701e-01 -4.16671e-01 -4.54731e-01
1.54560e+05 3.86000e+02 -4.18032e-01 -3.74746e-01 -4.61317e-01 -4.35597e-01 -4.16829e-01 -4.54366e-01
1.54880e+05 3.87000e+02 -4.55936e-01 -4.26466e-01 -4.85407e-01 -4.35448e-01 -4.16992e-01 -4.53905e-01
1.55200e+05 3.88000e+02 -4.56405e-01 -3.91132e-01 -5.21678e-01 -4.35253e-01 -4.17152e-01 -4.53354e-01
1.55520e+05 3.88000e+02 -4.56405e-01 -3.91132e-01 -5.21678e-01 -4.35012e-01 -4.17305e-01 -4.52718e-01
1.55840e+05 3.89000e+02 -3.87388e-01 -3.35466e-01 -4.39311e-01 -4.34726e-01 -4.17444e-01 -4.52008e-01
1.56160e+05 3.90000e+02 -4.67907e-01 -4.26786e-01 -5.09028e-01 -4.34402e-01 -4.17566e-01 -4.51239e-01
1.56480e+05 3.91000e+02 -4.43710e-01 -3.82757e-01 -5.04663e-01 -4.34047e-01 -4.17667e-01 -4.50427e-01
1.56800e+05 3.92000e+02 -4.20618e-01 -3.50726e-01 -4.90510e-01 -4.33669e-01 -4.17745e-01 -4.49593e-01
1.57120e+05 3.92000e+02 -4.20618e-01 -3.50726e-01 -4.90510e-01 -4.33277e-01 -4.17796e-01 -4.48758e-01
1.57440e+05 3.93000e+02 -4.24189e-01 -3.83876e-01 -4.64503e-01 -4.32882e-01 -4.17820e-01 -4.47944e-01
1.57760e+05 3.94000e+02 -4.55042e-01 -4.09863e-01 -5.00220e-01 -4.32495e-01 -4.17818e-01 -4.47172e-01
1.58080e+05 3.95000e+02 -4.48202e-01 -4.12250e-01 -4.84153e-01 -4.32125e-01 -4.17793e-01 -4.46458e-01
1.58400e+05 3.96000e+02 -4.27416e-01 -3.79716e-01 -4.75116e-01 -4.31784e-01 -4.17748e-01 -4.45819e-01
1.58720e+05 3.96000e+02 -4.27416e-01 -3.79716e-01 -4.75116e-01 -4.31479e-01 -4.17691e-01 -4.45266e-01
1.59040e+05 3.97000e+02 -4.35795e-01 -3.51241e-01 -5.20348e-01 -4.31217e-01 -4.17626e-01 -4.44809e-01
1.59360e+05 3.98000e+02 -4.14359e-01 -3.72648e-01 -4.56070e-01 -4.31006e-01 -4.17553e-01 -4.44458e-01
1.59680e+05 3.99000e+02 -4.53190e-01 -4.18456e-01 -4.87924e-01 -4.30848e-01 -4.17470e-01 -4.44225e-01
1.60000e+05 4.00000e+02 -4.34502e-01 -3.53651e-01 -5.15352e-01 -4.30745e-01 -4.17368e-01 -4.44122e-01
1.60320e+05 4.00000e+02 -4.34502e-01 -3.53651e-01 -5.15352e-01 -4.30699e-01 -4.17233e-01 -4.44165e-01
1.60640e+05 4.01000e+02 -4.38743e-01 -3.75423e-01 -5.02062e-01 -4.30708e-01 -4.17051e-01 -4.44365e-01
1.60960e+05 4.02000e+02 -4.41988e-01 -4.17324e-01 -4.66652e-01 -4.30770e-01 -4.16812e-01 -4.44728e-01
1.61280e+05 4.03000e+02 -4.44775e-01 -4.05666e-01 -4.83885e-01 -4.30881e-01 -4.16508e-01 -4.45254e-01
1.61600e+05 4.04000e+02 -4.22437e-01 -3.88474e-01 -4.56399e-01 -4.31037e-01 -4.16143e-01 -4.45930e-01
1.61920e+05 4.04000e+02 -4.22437e-01 -3.88474e-01 -4.56399e-01 -4.31231e-01 -4.15727e-01 -4.46735e-01
1.62240e+05 4.05000e+02 -4.22429e-01 -3.67544e-01 -4.77315e-01 -4.31458e-01 -4.15274e-01 -4.47641e-01
1.62560e+05 4.06000e+02 -4.18029e-01 -3.76502e-01 -4.59557e-01 -4.31710e-01 -4.14803e-01 -4.48616e-01
1.62880e+05 4.07000e+02 -4.33578e-01 -3.98488e-01 -4.68668e-01 -4.31981e-01 -4.14332e-01 -4.49629e-01
1.63200e+05 4.08000e+02 -4.25902e-01 -4.08598e-01 -4.43205e-01 -4.32264e-01 -4.13874e-01 -4.50653e-01
1.63520e+05 4.08000e+02 -4.25902e-01 -4.08598e-01 -4.43205e-01 -4.32553e-01 -4.13441e-01 -4.51666e-01
1.63840e+05 4.09000e+02 -4.21722e-01 -3.82674e-01 -4.60770e-01 -4.32845e-01 -4.13040e-01 -4.52650e-01
1.64160e+05 4.10000e+02 -4.24198e-01 -3.71935e-01 -4.76460e-01 -4.33134e-01 -4.12674e-01 -4.53594e-01
1.64480e+05 4.11000e+02 -4.27346e-01 -3.84684e-01 -4.70007e-01 -4.33416e-01 -4.12344e-01 -4.54487e-01
1.64800e+05 4.12000e+02 -4.02449e-01 -3.88519e-01 -4.16380e-01 -4.33686e-01 -4.12048e-01 -4.55325e-01
1.65120e+05 4.12000e+02 -4.02449e-01 -3.88519e-01 -4.16380e-01 -4.33940e-01 -4.11780e-01 -4.56099e-01
1.65440e+05 4.13000e+02 -4.25634e-01 -3.99619e-01 -4.51649e-01 -4.34171e-01 -4.11539e-01 -4.56803e-01
1.65760e+05 4.14000e+02 -4.59626e-01 -4.07385e-01 -5.11867e-01 -4.34374e-01 -4.11318e-01 -4.57430e-01
1.66080e+05 4.15000e+02 -4.04468e-01 -3.61646e-01 -4.47290e-01 -4.34543e-01 -4.11116e-01 -4.57969e-01
1.66400e+05 4.16000e+02 -4.37346e-01 -4.01191e-01 -4.73501e-01 -4.34671e-01 -4.10932e-01 -4.58410e-01
1.66720e+05 4.16000e+02 -4.37346e-01 -4.01191e-01 -4.73501e-01 -4.34753e-01 -4.10765e-01 -4.58740e-01
1.67040e+05 4.17000e+02 -4.07302e-01 -3.69769e-01 -4.44836e-01 -4.34783e-01 -4.10618e-01 -4.58948e-01
1.67360e+05 4.18000e+02 -4.42232e-01 -4.10606e-01 -4.73857e-01 -4.34757e-01 -4.10490e-01 -4.59024e-01
1.67680e+05 4.19000e+02 -3.90851e-01 -3.68725e-01 -4.12976e-01 -4.34672e-01 -4.10386e-01 -4.58958e-01
1.68000e+05 4.20000e+02 -4.04626e-01 -3.72610e-01 -4.36642e-01 -4.34526e-01 -4.10306e-01 -4.58746e-01
1.68320e+05 4.20000e+02 -4.04626e-01 -3.72610e-01 -4.36642e-01 -4.34321e-01 -4.10254e-01 -4.58389e-01
1.68640e+05 4.21000e+02 -4.11353e-01 -3.72880e-01 -4.49825e-01 -4.34059e-01 -4.10229e-01 -4.57889e-01
1.68960e+05 4.22000e+02 -4.04322e-01 -3.54262e-01 -4.54382e-01 -4.33745e-01 -4.10232e-01 -4.57257e-01
1.69280e+05 4.23000e+02 -4.00584e-01 -3.80238e-01 -4.20929e-01 -4.33384e-01 -4.10261e-01 -4.56507e-01
1.69600e+05 4.24000e+02 -4.04442e-01 -3.69022e-01 -4.39861e-01 -4.32984e-01 -4.10313e-01 -4.55655e-01
1.69920e+05 4.24000e+02 -4.04442e-01 -3.69022e-01 -4.39861e-01 -4.32552e-01 -4.10386e-01 -4.54719e-01
1.70240e+05 4.25000e+02 -4.50967e-01 -3.39408e-01 -5.62525e-01 -4.32094e-01 -4.10472e-01 -4.53716e-01
1.70560e+05 4.26000e+02 -4.09472e-01 -3.66016e-01 -4.52929e-01 -4.31614e-01 -4.10567e-01 -4.52662e-01
1.70880e+05 4.27000e+02 -4.19368e-01 -3.22780e-01 -5.15956e-01 -4.31117e-01 -4.10665e-01 -4.51569e-01
1.71200e+05 4.28000e+02 -4.14002e-01 -3.50205e-01 -4.77799e-01 -4.30601e-01 -4.10757e-01 -4.50446e-01
1.71520e+05 4.28000e+02 -4.14002e-01 -3.50205e-01 -4.77799e-01 -4.30066e-01 -4.10836e-01 -4.49297e-01
1.71840e+05 4.29000e+02 -4.26985e-01 -3.67263e-01 -4.86707e-01 -4.29509e-01 -4.10892e-01 -4.48125e-01
1.72160e+05 4.30000e+02 -4.19737e-01 -3.66425e-01 -4.73049e-01 -4.28926e-01 -4.10914e-01 -4.46938e-01
1.72480e+05 4.31000e+02 -3.83942e-01 -3.60553e-01 -4.07331e-01 -4.28315e-01 -4.10890e-01 -4.45740e-01
1.72800e+05 4.32000e+02 -3.91845e-01 -3.74989e-01 -4.08701e-01 -4.27673e-01 -4.10801e-01 -4.44545e-01
1.73120e+05 4.32000e+02 -3.91845e-01 -3.74989e-01 -4.08701e-01 -4.27002e-01 -4.10629e-01 -4.43374e-01
1.73440e+05 4.33000e+02 -4.54192e-01 -3.65750e-01 -5.42634e-01 -4.26303e-01 -4.10351e-01 -4.42255e-01
1.73760e+05 4.34000e+02 -4.07652e-01 -3.50083e-01 -4.65221e-01 -4.25583e-01 -4.09944e-01 -4.41223e-01
1.74080e+05 4.35000e+02 -4.15210e-01 -3.62673e-01 -4.67747e-01 -4.24850e-01 -4.09387e-01 -4.40313e-01
1.74400e+05 4.36000e+02 -4.41214e-01 -3.59191e-01 -5.23237e-01 -4.24112e-01 -4.08664e-01 -4.39560e-01
1.74720e+05 4.36000e+02 -4.41214e-01 -3.59191e-01 -5.23237e-01 -4.23379e-01 -4.07771e-01 -4.38988e-01
1.75040e+05 4.37000e+02 -4.15984e-01 -3.58819e-01 -4.73149e-01 -4.22660e-01 -4.06710e-01 -4.38610e-01
1.75360e+05 4.38000e+02 -4.75761e-01 -3.86711e-01 -5.64811e-01 -4.21963e-01 -4.05498e-01 -4.38429e-01
1.75680e+05 4.39000e+02 -4.02659e-01 -3.61989e-01 -4.43329e-01 -4.21294e-01 -4.04157e-01 -4.38431e-01
1.76000e+05 4.40000e+02 -4.04378e-01 -3.52384e-01 -4.56372e-01 -4.20657e-01 -4.02716e-01 -4.38599e-01
1.76320e+05 4.40000e+02 -4.04378e-01 -3.52384e-01 -4.56372e-01 -4.20058e-01 -4.01205e-01 -4.38910e-01
1.76640e+05 4.41000e+02 -3.95804e-01 -3.59028e-01 -4.32579e-01 -4.19497e-01 -3.99654e-01 -4.39339e-01
1.76960e+05 4.42000e+02 -4.52689e-01 -3.14792e-01 -5.90585e-01 -4.18979e-01 -3.98090e-01 -4.39867e-01
1.77280e+05 4.43000e+02 -4.18013e-01 -3.65469e-01 -4.70556e-01 -4.18507e-01 -3.96536e-01 -4.40478e-01
1.77600e+05 4.44000e+02 -3.89263e-01 -3.77452e-01 -4.01074e-01 -4.18085e-01 -3.95011e-01 -4.41159e-01
1.77920e+05 4.44000e+02 -3.89263e-01 -3.77452e-01 -4.01074e-01 -4.17719e-01 -3.93533e-01 -4.41905e-01
1.78240e+05 4.45000e+02 -4.07813e-01 -3.86235e-01 -4.29391e-01 -4.17414e-01 -3.92112e-01 -4.42716e-01
1.78560e+05 4.46000e+02 -4.10993e-01 -3.61457e-01 -4.60530e-01 -4.17175e-01 -3.90759e-01 -4.43592e-01
1.78880e+05 4.47000e+02 -4.42558e-01 -3.64053e-01 -5.21064e-01 -4.17005e-01 -3.89477e-01 -4.44533e-01
1.79200e+05 4.48000e+02 -4.07190e-01 -3.72766e-01 -4.41615e-01 -4.16905e-01 -3.88268e-01 -4.45542e-01
1.79520e+05 4.48000e+02 -4.07190e-01 -3.72766e-01 -4.41615e-01 -4.16874e-01 -3.87130e-01 -4.46617e-01
1.79840e+05 4.49000e+02 -4.20383e-01 -3.78007e-01 -4.62760e-01 -4.16907e-01 -3.86059e-01 -4.47755e-01
1.80160e+05 4.50000e+02 -4.10015e-01 -3.78169e-01 -4.41860e-01 -4.16997e-01 -3.85046e-01 -4.48947e-01
1.80480e+05 4.51000e+02 -4.08839e-01 -3.37760e-01 -4.79919e-01 -4.17134e-01 -3.84086e-01 -4.50181e-01
1.80800e+05 4.52000e+02 -4.28414e-01 -3.94113e-01 -4.62716e-01 -4.17306e-01 -3.83172e-01 -4.51440e-01
1.81120e+05 4.52000e+02 -4.28414e-01 -3.94113e-01 -4.62716e-01 -4.17500e-01 -3.82299e-01 -4.52701e-01
1.81440e+05 4.53000e+02 -4.42087e-01 -3.86658e-01 -4.97516e-01 -4.17704e-01 -3.81465e-01 -4.53942e-01
1.81760e+05 4.54000e+02 -4.05173e-01 -3.86651e-01 -4.23695e-01 -4.17904e-01 -3.80670e-01 -4.55137e-01
1.82080e+05 4.55000e+02 -4.19361e-01 -3.95412e-01 -4.43311e-01 -4.18090e-01 -3.79918e-01 -4.56262e-01
1.82400e+05 4.56000e+02 -4.21310e-01 -3.78883e-01 -4.63738e-01 -4.18253e-01 -3.79214e-01 -4.57292e-01
1.82720e+05 4.56000e+02 -4.21310e-01 -3.78883e-01 -4.63738e-01 -4.18388e-01 -3.78568e-01 -4.58207e-01
1.83040e+05 4.57000e+02 -4.02079e-01 -3.62564e-01 -4.41594e-01 -4.18488e-01 -3.77989e-01 -4.58987e-01
1.83360e+05 4.58000e+02 -4.17002e-01 -3.51016e-01 -4.82988e-01 -4.18554e-01 -3.77487e-01 -4.59621e-01
1.83680e+05 4.59000e+02 -3.74451e-01 -3.28650e-01 -4.20252e-01 -4.18587e-01 -3.77072e-01 -4.60102e-01
1.84000e+05 4.60000e+02 -4.23045e-01 -3.76527e-01 -4.69564e-01 -4.18589e-01 -3.76752e-01 -4.60426e-01
1.84320e+05 4.60000e+02 -4.23045e-01 -3.76527e-01 -4.69564e-01 -4.18565e-01 -3.76534e-01 -4.60596e-01
1.84640e+05 4.61000e+02 -4.28541e-01 -3.86947e-01 -4.70134e-01 -4.18522e-01 -3.76425e-01 -4.60620e-01
1.84960e+05 4.62000e+02 -4.02343e-01 -3.35125e-01 -4.69561e-01 -4.18465e-01 -3.76425e-01 -4.60505e-01
1.85280e+05 4.63000e+02 -4.25673e-01 -4.04188e-01 -4.47158e-01 -4.18400e-01 -3.76533e-01 -4.60267e-01
1.85600e+05 4.64000e+02 -4.06886e-01 -3.80245e-01 -4.33526e-01 -4.18330e-01 -3.76743e-01 -4.59917e-01
1.85920e+05 4.64000e+02 -4.06886e-01 -3.80245e-01 -4.33526e-01 -4.18260e-01 -3.77045e-01 -4.59474e-01
1.86240e+05 4.65000e+02 -4.28623e-01 -3.45901e-01 -5.11344e-01 -4.18187e-01 -3.77423e-01 -4.58951e-01
1.86560e+05 4.66000e+02 -4.20537e-01 -3.72740e-01 -4.68335e-01 -4.18112e-01 -3.77859e-01 -4.58364e-01
1.86880e+05 4.67000e+02 -4.37147e-01 -3.51060e-01 -5.23235e-01 -4.18029e-01 -3.78331e-01 -4.57727e-01
1.87200e+05 4.68000e+02 -3.94857e-01 -3.58090e-01 -4.31624e-01 -4.17937e-01 -3.78819e-01 -4.57055e-01
1.87520e+05 4.68000e+02 -3.94857e-01 -3.58090e-01 -4.31624e-01 -4.17829e-01 -3.79300e-01 -4.56358e-01
1.87840e+05 4.69000e+02 -4.22603e-01 -3.91596e-01 -4.53609e-01 -4.17704e-01 -3.79760e-01 -4.55648e-01
1.88160e+05 4.70000e+02 -3.86817e-01 -3.50662e-01 -4.22972e-01 -4.17560e-01 -3.80185e-01 -4.54935e-01
1.88480e+05 4.71000e+02 -3.90027e-01 -3.60961e-01 -4.19092e-01 -4.17396e-01 -3.80563e-01 -4.54228e-01
1.88800e+05 4.72000e+02 -4.24719e-01 -3.26991e-01 -5.22447e-01 -4.17214e-01 -3.80892e-01 -4.53536e-01
1.89120e+05 4.72000e+02 -4.24719e-01 -3.26991e-01 -5.22447e-01 -4.17019e-01 -3.81168e-01 -4.52871e-01
1.89440e+05 4.73000e+02 -4.08374e-01 -3.53500e-01 -4.63248e-01 -4.16817e-01 -3.81393e-01 -4.52241e-01
1.89760e+05 4.74000e+02 -4.30485e-01 -3.47647e-01 -5.13323e-01 -4.16614e-01 -3.81566e-01 -4.51662e-01
1.90080e+05 4.75000e+02 -4.44425e-01 -3.75888e-01 -5.12962e-01 -4.16416e-01 -3.81692e-01 -4.51140e-01
1.90400e+05 4.76000e+02 -4.06465e-01 -3.82161e-01 -4.30768e-01 -4.16229e-01 -3.81772e-01 -4.50686e-01
1.90720e+05 4.76000e+02 -4.06465e-01 -3.82161e-01 -4.30768e-01 -4.16057e-01 -3.81810e-01 -4.50304e-01
1.91040e+05 4.77000e+02 -3.98259e-01 -3.57719e-01 -4.38799e-01 -4.15900e-01 -3.81806e-01 -4.49993e-01
1.91360e+05 4.78000e+02 -4.33914e-01 -3.99727e-01 -4.68101e-01 -4.15756e-01 -3.81761e-01 -4.49752e-01
1.91680e+05 4.79000e+02 -4.14590e-01 -3.88927e-01 -4.40253e-01 -4.15625e-01 -3.81674e-01 -4.49575e-01
1.92000e+05 4.80000e+02 -4.01325e-01 -3.41029e-01 -4.61621e-01 -4.15500e-01 -3.81542e-01 -4.49458e-01
1.92320e+05 4.80000e+02 -4.01325e-01 -3.41029e-01 -4.61621e-01 -4.15381e-01 -3.81365e-01 -4.49397e-01
1.92640e+05 4.81000e+02 -3.67690e-01 -3.46451e-01 -3.88929e-01 -4.15262e-01 -3.81138e-01 -4.49387e-01
1.92960e+05 4.82000e+02 -4.06693e-01 -3.22275e-01 -4.91112e-01 -4.15145e-01 -3.80865e-01 -4.49426e-01
1.93280e+05 4.83000e+02 -4.01499e-01 -3.73093e-01 -4.29904e-01 -4.15030e-01 -3.80548e-01 -4.49512e-01
1.93600e+05 4.84000e+02 -3.90139e-01 -3.47762e-01 -4.32515e-01 -4.14918e-01 -3.80198e-01 -4.49639e-01
1.93920e+05 4.84000e+02 -3.90139e-01 -3.47762e-01 -4.32515e-01 -4.14813e-01 -3.79826e-01 -4.49800e-01
1.94240e+05 4.85000e+02 -4.06559e-01 -3.63133e-01 -4.49984e-01 -4.14718e-01 -3.79447e-01 -4.49988e-01
1.94560e+05 4.86000e+02 -3.92885e-01 -3.31326e-01 -4.54445e-01 -4.14634e-01 -3.79076e-01 -4.50191e-01
1.94880e+05 4.87000e+02 -3.74663e-01 -3.49552e-01 -3.99773e-01 -4.14561e-01 -3.78728e-01 -4.50394e-01
1.95200e+05 4.88000e+02 -4.00759e-01 -3.72024e-01 -4.29493e-01 -4.14497e-01 -3.78412e-01 -4.50583e-01
1.95520e+05 4.88000e+02 -4.00759e-01 -3.72024e-01 -4.29493e-01 -4.14438e-01 -3.78136e-01 -4.50740e-01
1.95840e+05 4.89000e+02 -4.43468e-01 -3.66549e-01 -5.20387e-01 -4.14373e-01 -3.77900e-01 -4.50846e-01
1.96160e+05 4.90000e+02 -4.01625e-01 -3.62973e-01 -4.40278e-01 -4.14296e-01 -3.77704e-01 -4.50888e-01
1.96480e+05 4.91000e+02 -4.27322e-01 -3.85828e-01 -4.68817e-01 -4.14193e-01 -3.77539e-01 -4.50847e-01
1.96800e+05 4.92000e+02 -4.35178e-01 -3.76564e-01 -4.93791e-01 -4.14054e-01 -3.77396e-01 -4.50713e-01
1.97120e+05 4.92000e+02 -4.35178e-01 -3.76564e-01 -4.93791e-01 -4.13869e-01 -3.77262e-01 -4.50475e-01
1.97440e+05 4.93000e+02 -3.98256e-01 -3.22075e-01 -4.74436e-01 -4.13626e-01 -3.77124e-01 -4.50129e-01
1.97760e+05 4.94000e+02 -4.32521e-01 -3.61055e-01 -5.03987e-01 -4.13322e-01 -3.76971e-01 -4.49672e-01
1.98080e+05 4.95000e+02 -4.81064e-01 -3.82284e-01 -5.79844e-01 -4.12950e-01 -3.76794e-01 -4.49106e-01
1.98400e+05 4.96000e+02 -4.01270e-01 -3.48390e-01 -4.54150e-01 -4.12513e-01 -3.76590e-01 -4.48437e-01
1.98720e+05 4.96000e+02 -4.01270e-01 -3.48390e-01 -4.54150e-01 -4.12017e-01 -3.76359e-01 -4.47675e-01
1.99040e+05 4.97000e+02 -3.82496e-01 -3.53877e-01 -4.11114e-01 -4.11472e-01 -3.76108e-01 -4.46836e-01
1.99360e+05 4.98000e+02 -4.10324e-01 -3.72702e-01 -4.47945e-01 -4.10893e-01 -3.75849e-01 -4.45937e-01
1.99680e+05 4.99000e+02 -3.95850e-01 -3.61825e-01 -4.29876e-01 -4.10299e-01 -3.75592e-01 -4.45006e-01


==> fig/srl/ppo_20_jets.dat <==
0.00000e+00 0.00000e+00 -3.51758e+00 -3.33025e+00 -3.70490e+00 -3.51758e+00 -3.33025e+00 -3.70490e+00
1.28000e+03 3.00000e+00 -3.52792e+00 -3.36019e+00 -3.69566e+00 -3.51758e+00 -3.33025e+00 -3.70490e+00
2.56000e+03 6.00000e+00 -3.44101e+00 -3.27994e+00 -3.60207e+00 -3.51759e+00 -3.33028e+00 -3.70490e+00
3.84000e+03 9.00000e+00 -3.51313e+00 -3.31971e+00 -3.70656e+00 -3.51789e+00 -3.33128e+00 -3.70450e+00
5.12000e+03 1.20000e+01 -3.64687e+00 -3.40003e+00 -3.89372e+00 -3.51992e+00 -3.33864e+00 -3.70121e+00
6.40000e+03 1.60000e+01 -3.92110e+00 -3.63488e+00 -4.20732e+00 -3.52605e+00 -3.36118e+00 -3.69093e+00
7.68000e+03 1.90000e+01 -3.44411e+00 -3.34719e+00 -3.54103e+00 -3.53604e+00 -3.40066e+00 -3.67142e+00
8.96000e+03 2.20000e+01 -3.32773e+00 -3.01571e+00 -3.63975e+00 -3.54636e+00 -3.44851e+00 -3.64421e+00
1.02400e+04 2.50000e+01 -3.61354e+00 -3.41345e+00 -3.81364e+00 -3.55504e+00 -3.49508e+00 -3.61500e+00
1.15200e+04 2.80000e+01 -3.66584e+00 -3.49899e+00 -3.83269e+00 -3.56319e+00 -3.53199e+00 -3.59439e+00
1.28000e+04 3.20000e+01 -3.35601e+00 -3.06479e+00 -3.64723e+00 -3.56913e+00 -3.54345e+00 -3.59481e+00
1.40800e+04 3.50000e+01 -3.39608e+00 -3.27105e+00 -3.52111e+00 -3.56828e+00 -3.53471e+00 -3.60185e+00
1.53600e+04 3.80000e+01 -3.52770e+00 -3.18364e+00 -3.87177e+00 -3.55958e+00 -3.51655e+00 -3.60261e+00
1.66400e+04 4.10000e+01 -3.52558e+00 -3.37743e+00 -3.67373e+00 -3.54702e+00 -3.49377e+00 -3.60026e+00
1.79200e+04 4.40000e+01 -3.41047e+00 -3.18052e+00 -3.64043e+00 -3.53468e+00 -3.47429e+00 -3.59508e+00
1.92000e+04 4.80000e+01 -3.33878e+00 -3.18409e+00 -3.49347e+00 -3.52494e+00 -3.46168e+00 -3.58820e+00
2.04800e+04 5.10000e+01 -3.45864e+00 -3.20206e+00 -3.71521e+00 -3.51920e+00 -3.45488e+00 -3.58352e+00
2.17600e+04 5.40000e+01 -3.11890e+00 -2.87212e+00 -3.36568e+00 -3.51665e+00 -3.45049e+00 -3.58281e+00
2.30400e+04 5.70000e+01 -3.50024e+00 -3.31503e+00 -3.68545e+00 -3.51310e+00 -3.44322e+00 -3.58299e+00
2.43200e+04 6.00000e+01 -3.56285e+00 -3.50071e+00 -3.62498e+00 -3.50249e+00 -3.42679e+00 -3.57819e+00
2.56000e+04 6.40000e+01 -3.16799e+00 -3.04999e+00 -3.28599e+00 -3.48126e+00 -3.39890e+00 -3.56362e+00
2.68800e+04 6.70000e+01 -3.29381e+00 -2.99510e+00 -3.59251e+00 -3.45231e+00 -3.36488e+00 -3.53974e+00
2.81600e+04 7.00000e+01 -3.44404e+00 -3.36851e+00 -3.51956e+00 -3.42397e+00 -3.33574e+00 -3.51220e+00
2.94400e+04 7.30000e+01 -3.19095e+00 -3.07068e+00 -3.31121e+00 -3.40171e+00 -3.31864e+00 -3.48477e+00
3.07200e+04 7.60000e+01 -3.39550e+00 -3.23306e+00 -3.55793e+00 -3.38300e+00 -3.31092e+00 -3.45508e+00
3.20000e+04 8.00000e+01 -3.42904e+00 -3.27298e+00 -3.58511e+00 -3.36291e+00 -3.30554e+00 -3.42028e+00
3.32800e+04 8.30000e+01 -3.20957e+00 -3.11715e+00 -3.30199e+00 -3.34051e+00 -3.29822e+00 -3.38280e+00
3.45600e+04 8.60000e+01 -3.40403e+00 -3.16176e+00 -3.64631e+00 -3.31932e+00 -3.28906e+00 -3.34958e+00
3.58400e+04 8.90000e+01 -3.04322e+00 -2.93333e+00 -3.15311e+00 -3.30392e+00 -3.27860e+00 -3.32924e+00
3.71200e+04 9.20000e+01 -3.33222e+00 -3.16558e+00 -3.49885e+00 -3.29603e+00 -3.26506e+00 -3.32700e+00
3.84000e+04 9.60000e+01 -3.27356e+00 -3.18026e+00 -3.36686e+00 -3.29304e+00 -3.25039e+00 -3.33570e+00
3.96800e+04 9.90000e+01 -3.32670e+00 -3.09184e+00 -3.56155e+00 -3.28960e+00 -3.23625e+00 -3.34295e+00
4.09600e+04 1.02000e+02 -3.40774e+00 -3.12455e+00 -3.69093e+00 -3.28246e+00 -3.22122e+00 -3.34371e+00
4.22400e+04 1.05000e+02 -3.05603e+00 -2.95499e+00 -3.15707e+00 -3.27486e+00 -3.20589e+00 -3.34383e+00
4.35200e+04 1.08000e+02 -3.12093e+00 -2.69404e+00 -3.54782e+00 -3.27199e+00 -3.19295e+00 -3.35104e+00
4.48000e+04 1.12000e+02 -3.12205e+00 -2.95260e+00 -3.29150e+00 -3.27368e+00 -3.18227e+00 -3.36510e+00
4.60800e+04 1.15000e+02 -3.04054e+00 -2.96326e+00 -3.11783e+00 -3.27425e+00 -3.17072e+00 -3.37778e+00
4.73600e+04 1.18000e+02 -3.24751e+00 -3.03558e+00 -3.45944e+00 -3.26879e+00 -3.15666e+00 -3.38092e+00
4.86400e+04 1.21000e+02 -3.22616e+00 -2.98161e+00 -3.47072e+00 -3.25757e+00 -3.14209e+00 -3.37305e+00
4.99200e+04 1.24000e+02 -3.33106e+00 -2.97094e+00 -3.69118e+00 -3.24318e+00 -3.12865e+00 -3.35771e+00
5.12000e+04 1.28000e+02 -3.25078e+00 -3.16849e+00 -3.33307e+00 -3.22704e+00 -3.11670e+00 -3.33737e+00
5.24800e+04 1.31000e+02 -3.10746e+00 -2.90017e+00 -3.31476e+00 -3.20981e+00 -3.10749e+00 -3.31213e+00
5.37600e+04 1.34000e+02 -3.15592e+00 -3.03342e+00 -3.27842e+00 -3.19494e+00 -3.10387e+00 -3.28602e+00
5.50400e+04 1.37000e+02 -3.14314e+00 -2.83849e+00 -3.44779e+00 -3.18794e+00 -3.10875e+00 -3.26713e+00
5.63200e+04 1.40000e+02 -3.08009e+00 -2.90224e+00 -3.25795e+00 -3.19028e+00 -3.12192e+00 -3.25864e+00
5.76000e+04 1.44000e+02 -3.30858e+00 -3.17156e+00 -3.44560e+00 -3.19792e+00 -3.13957e+00 -3.25626e+00
5.88800e+04 1.47000e+02 -3.01019e+00 -2.88196e+00 -3.13842e+00 -3.20462e+00 -3.15498e+00 -3.25426e+00
6.01600e+04 1.50000e+02 -2.84600e+00 -2.74862e+00 -2.94338e+00 -3.20464e+00 -3.16034e+00 -3.24894e+00
6.14400e+04 1.53000e+02 -3.16494e+00 -2.68596e+00 -3.64392e+00 -3.19628e+00 -3.15405e+00 -3.23850e+00
6.27200e+04 1.56000e+02 -3.12683e+00 -2.95637e+00 -3.29729e+00 -3.18383e+00 -3.14299e+00 -3.22466e+00
6.40000e+04 1.60000e+02 -3.04537e+00 -2.96936e+00 -3.12138e+00 -3.17311e+00 -3.13522e+00 -3.21100e+00
6.52800e+04 1.63000e+02 -2.92985e+00 -2.67668e+00 -3.18302e+00 -3.16545e+00 -3.13258e+00 -3.19833e+00
6.65600e+04 1.66000e+02 -3.15444e+00 -2.94797e+00 -3.36091e+00 -3.15714e+00 -3.12567e+00 -3.18860e+00
6.78400e+04 1.69000e+02 -3.00014e+00 -2.88677e+00 -3.11351e+00 -3.14341e+00 -3.10283e+00 -3.18398e+00
6.91200e+04 1.72000e+02 -2.96617e+00 -2.77780e+00 -3.15454e+00 -3.12166e+00 -3.06870e+00 -3.17462e+00
7.04000e+04 1.76000e+02 -2.88420e+00 -2.78762e+00 -2.98079e+00 -3.09409e+00 -3.03071e+00 -3.15746e+00
7.16800e+04 1.79000e+02 -2.86420e+00 -2.82923e+00 -2.89918e+00 -3.06690e+00 -2.99591e+00 -3.13789e+00
7.29600e+04 1.82000e+02 -2.90661e+00 -2.73030e+00 -3.08293e+00 -3.04472e+00 -2.97042e+00 -3.11901e+00
7.42400e+04 1.85000e+02 -3.15795e+00 -3.08261e+00 -3.23329e+00 -3.02787e+00 -2.95683e+00 -3.09891e+00
7.55200e+04 1.88000e+02 -3.08086e+00 -2.90834e+00 -3.25339e+00 -3.01463e+00 -2.95180e+00 -3.07746e+00
7.68000e+04 1.92000e+02 -2.56308e+00 -2.30566e+00 -2.82051e+00 -3.00541e+00 -2.94908e+00 -3.06174e+00
7.80800e+04 1.95000e+02 -3.07705e+00 -2.92935e+00 -3.22474e+00 -3.00274e+00 -2.94680e+00 -3.05868e+00
7.93600e+04 1.98000e+02 -3.06226e+00 -2.92332e+00 -3.20119e+00 -3.00820e+00 -2.94654e+00 -3.06986e+00
8.06400e+04 2.01000e+02 -3.20324e+00 -2.91856e+00 -3.48793e+00 -3.01761e+00 -2.94422e+00 -3.09099e+00
8.19200e+04 2.04000e+02 -2.81972e+00 -2.53351e+00 -3.10594e+00 -3.02159e+00 -2.93221e+00 -3.11098e+00
8.32000e+04 2.08000e+02 -2.73195e+00 -2.50441e+00 -2.95949e+00 -3.01387e+00 -2.90989e+00 -3.11785e+00
8.44800e+04 2.11000e+02 -2.96076e+00 -2.89205e+00 -3.02947e+00 -2.99593e+00 -2.88379e+00 -3.10808e+00
8.57600e+04 2.14000e+02 -3.04874e+00 -2.72932e+00 -3.36815e+00 -2.97341e+00 -2.86000e+00 -3.08683e+00
8.70400e+04 2.17000e+02 -3.12211e+00 -3.01061e+00 -3.23360e+00 -2.95015e+00 -2.83989e+00 -3.06040e+00
8.83200e+04 2.20000e+02 -2.87304e+00 -2.62408e+00 -3.12200e+00 -2.92878e+00 -2.82408e+00 -3.03348e+00
8.96000e+04 2.24000e+02 -2.99151e+00 -2.79882e+00 -3.18419e+00 -2.91288e+00 -2.81503e+00 -3.01073e+00
9.08800e+04 2.27000e+02 -2.91340e+00 -2.64057e+00 -3.18624e+00 -2.90479e+00 -2.81349e+00 -2.99609e+00
9.21600e+04 2.30000e+02 -2.62839e+00 -2.39476e+00 -2.86202e+00 -2.90323e+00 -2.81512e+00 -2.99134e+00
9.34400e+04 2.33000e+02 -2.70103e+00 -2.56289e+00 -2.83916e+00 -2.90456e+00 -2.81187e+00 -2.99725e+00
9.47200e+04 2.36000e+02 -2.83541e+00 -2.66193e+00 -3.00889e+00 -2.90548e+00 -2.80173e+00 -3.00923e+00
9.60000e+04 2.40000e+02 -2.78508e+00 -2.62470e+00 -2.94547e+00 -2.90343e+00 -2.79037e+00 -3.01649e+00
9.72800e+04 2.43000e+02 -3.03018e+00 -2.92925e+00 -3.13112e+00 -2.89593e+00 -2.78010e+00 -3.01176e+00
9.85600e+04 2.46000e+02 -3.04391e+00 -2.86403e+00 -3.22380e+00 -2.88332e+00 -2.77031e+00 -2.99633e+00
9.98400e+04 2.49000e+02 -2.63414e+00 -2.56538e+00 -2.70291e+00 -2.87020e+00 -2.76406e+00 -2.97634e+00
1.01120e+05 2.52000e+02 -2.79067e+00 -2.50967e+00 -3.07168e+00 -2.86203e+00 -2.76593e+00 -2.95812e+00
1.02400e+05 2.56000e+02 -2.93563e+00 -2.86809e+00 -3.00317e+00 -2.86061e+00 -2.77554e+00 -2.94567e+00
1.03680e+05 2.59000e+02 -2.84677e+00 -2.73386e+00 -2.95968e+00 -2.86245e+00 -2.78670e+00 -2.93820e+00
1.04960e+05 2.62000e+02 -2.80937e+00 -2.46903e+00 -3.14972e+00 -2.86167e+00 -2.79179e+00 -2.93155e+00
1.06240e+05 2.65000e+02 -2.64022e+00 -2.54716e+00 -2.73327e+00 -2.85526e+00 -2.78720e+00 -2.92333e+00
1.07520e+05 2.68000e+02 -2.76234e+00 -2.57897e+00 -2.94571e+00 -2.84578e+00 -2.77583e+00 -2.91572e+00
1.08800e+05 2.72000e+02 -2.76518e+00 -2.36211e+00 -3.16825e+00 -2.83805e+00 -2.76280e+00 -2.91330e+00
1.10080e+05 2.75000e+02 -2.86374e+00 -2.54925e+00 -3.17823e+00 -2.83405e+00 -2.75188e+00 -2.91623e+00
1.11360e+05 2.78000e+02 -2.60342e+00 -2.50791e+00 -2.69894e+00 -2.83275e+00 -2.74463e+00 -2.92087e+00
1.12640e+05 2.81000e+02 -2.82228e+00 -2.40996e+00 -3.23460e+00 -2.83220e+00 -2.73815e+00 -2.92625e+00
1.13920e+05 2.84000e+02 -2.63168e+00 -2.49897e+00 -2.76438e+00 -2.82907e+00 -2.72772e+00 -2.93043e+00
1.15200e+05 2.88000e+02 -2.73007e+00 -2.35496e+00 -3.10518e+00 -2.81949e+00 -2.71111e+00 -2.92786e+00
1.16480e+05 2.91000e+02 -2.84941e+00 -2.62930e+00 -3.06951e+00 -2.80295e+00 -2.68862e+00 -2.91728e+00
1.17760e+05 2.94000e+02 -2.63241e+00 -2.43329e+00 -2.83152e+00 -2.78307e+00 -2.66273e+00 -2.90341e+00
1.19040e+05 2.97000e+02 -2.62523e+00 -2.26441e+00 -2.98604e+00 -2.76462e+00 -2.63812e+00 -2.89112e+00
1.20320e+05 3.00000e+02 -2.32108e+00 -2.24091e+00 -2.40125e+00 -2.75090e+00 -2.61878e+00 -2.88303e+00
1.21600e+05 3.04000e+02 -2.75139e+00 -2.44753e+00 -3.05525e+00 -2.74140e+00 -2.60516e+00 -2.87764e+00
1.22880e+05 3.07000e+02 -2.65989e+00 -2.41744e+00 -2.90234e+00 -2.73221e+00 -2.59467e+00 -2.86975e+00
1.24160e+05 3.10000e+02 -2.94039e+00 -2.56238e+00 -3.31841e+00 -2.71883e+00 -2.58249e+00 -2.85517e+00
1.25440e+05 3.13000e+02 -2.98272e+00 -2.82948e+00 -3.13597e+00 -2.69963e+00 -2.56509e+00 -2.83417e+00
1.26720e+05 3.16000e+02 -2.82578e+00 -2.55720e+00 -3.09437e+00 -2.67852e+00 -2.54583e+00 -2.81122e+00
1.28000e+05 3.20000e+02 -2.30460e+00 -2.22193e+00 -2.38728e+00 -2.66241e+00 -2.53332e+00 -2.79150e+00
1.29280e+05 3.23000e+02 -2.74249e+00 -2.64431e+00 -2.84067e+00 -2.65643e+00 -2.53206e+00 -2.78081e+00
1.30560e+05 3.26000e+02 -2.65403e+00 -2.40169e+00 -2.90637e+00 -2.66171e+00 -2.53955e+00 -2.78387e+00
1.31840e+05 3.29000e+02 -2.72711e+00 -2.22719e+00 -3.22704e+00 -2.67308e+00 -2.54998e+00 -2.79618e+00
1.33120e+05 3.32000e+02 -2.55073e+00 -2.36901e+00 -2.73244e+00 -2.68102e+00 -2.55635e+00 -2.80568e+00
1.34400e+05 3.36000e+02 -2.80973e+00 -2.71350e+00 -2.90596e+00 -2.67893e+00 -2.55326e+00 -2.80461e+00
1.35680e+05 3.39000e+02 -2.61064e+00 -2.37978e+00 -2.84150e+00 -2.66669e+00 -2.53975e+00 -2.79362e+00
1.36960e+05 3.42000e+02 -2.71897e+00 -2.48946e+00 -2.94847e+00 -2.64955e+00 -2.52023e+00 -2.77888e+00
1.38240e+05 3.45000e+02 -2.66625e+00 -2.45986e+00 -2.87264e+00 -2.63336e+00 -2.50092e+00 -2.76580e+00
1.39520e+05 3.48000e+02 -2.57179e+00 -2.54673e+00 -2.59685e+00 -2.62137e+00 -2.48754e+00 -2.75521e+00
1.40800e+05 3.52000e+02 -2.55561e+00 -2.45476e+00 -2.65646e+00 -2.61370e+00 -2.48226e+00 -2.74515e+00
1.42080e+05 3.55000e+02 -2.59660e+00 -2.35732e+00 -2.83588e+00 -2.60857e+00 -2.48321e+00 -2.73393e+00
1.43360e+05 3.58000e+02 -2.47786e+00 -2.25224e+00 -2.70347e+00 -2.60355e+00 -2.48548e+00 -2.72162e+00
1.44640e+05 3.61000e+02 -2.20551e+00 -1.93494e+00 -2.47608e+00 -2.59657e+00 -2.48294e+00 -2.71020e+00
1.45920e+05 3.64000e+02 -2.58513e+00 -2.45348e+00 -2.71677e+00 -2.58685e+00 -2.47422e+00 -2.69948e+00
1.47200e+05 3.68000e+02 -2.55681e+00 -2.50843e+00 -2.60518e+00 -2.57572e+00 -2.46400e+00 -2.68744e+00
1.48480e+05 3.71000e+02 -2.45386e+00 -2.21653e+00 -2.69119e+00 -2.56534e+00 -2.45642e+00 -2.67426e+00
1.49760e+05 3.74000e+02 -2.34026e+00 -2.21318e+00 -2.46734e+00 -2.55652e+00 -2.45040e+00 -2.66263e+00
1.51040e+05 3.77000e+02 -2.70028e+00 -2.67664e+00 -2.72392e+00 -2.54868e+00 -2.44258e+00 -2.65477e+00
1.52320e+05 3.80000e+02 -2.72288e+00 -2.55727e+00 -2.88849e+00 -2.54164e+00 -2.43337e+00 -2.64991e+00
1.53600e+05 3.84000e+02 -2.46027e+00 -2.28332e+00 -2.63723e+00 -2.53502e+00 -2.42640e+00 -2.64364e+00
1.54880e+05 3.87000e+02 -2.40044e+00 -2.26209e+00 -2.53880e+00 -2.52912e+00 -2.42634e+00 -2.63190e+00
1.56160e+05 3.90000e+02 -2.62806e+00 -2.49884e+00 -2.75727e+00 -2.52721e+00 -2.43735e+00 -2.61706e+00
1.57440e+05 3.93000e+02 -2.29878e+00 -2.15877e+00 -2.43879e+00 -2.53041e+00 -2.45708e+00 -2.60374e+00
1.58720e+05 3.96000e+02 -2.48038e+00 -2.25956e+00 -2.70120e+00 -2.53453e+00 -2.47647e+00 -2.59259e+00
1.60000e+05 4.00000e+02 -2.52876e+00 -2.34949e+00 -2.70804e+00 -2.53396e+00 -2.48651e+00 -2.58141e+00
1.61280e+05 4.03000e+02 -2.34887e+00 -2.19942e+00 -2.49832e+00 -2.52576e+00 -2.48372e+00 -2.56780e+00
1.62560e+05 4.06000e+02 -2.47183e+00 -2.36086e+00 -2.58281e+00 -2.51172e+00 -2.46904e+00 -2.55439e+00
1.63840e+05 4.09000e+02 -2.37923e+00 -2.31764e+00 -2.44082e+00 -2.49850e+00 -2.45039e+00 -2.54661e+00
1.65120e+05 4.12000e+02 -2.34305e+00 -2.20738e+00 -2.47872e+00 -2.49211e+00 -2.43572e+00 -2.54850e+00
1.66400e+05 4.16000e+02 -2.28873e+00 -2.13786e+00 -2.43961e+00 -2.49150e+00 -2.42615e+00 -2.55685e+00
1.67680e+05 4.19000e+02 -2.29822e+00 -2.17098e+00 -2.42546e+00 -2.49059e+00 -2.41988e+00 -2.56130e+00
1.68960e+05 4.22000e+02 -2.34226e+00 -2.23992e+00 -2.44460e+00 -2.48454e+00 -2.41219e+00 -2.55688e+00
1.70240e+05 4.25000e+02 -2.57509e+00 -2.44807e+00 -2.70210e+00 -2.47252e+00 -2.39837e+00 -2.54666e+00
1.71520e+05 4.28000e+02 -2.36832e+00 -2.11719e+00 -2.61946e+00 -2.45621e+00 -2.37868e+00 -2.53374e+00
1.72800e+05 4.32000e+02 -2.25494e+00 -2.18029e+00 -2.32959e+00 -2.43773e+00 -2.35704e+00 -2.51842e+00
1.74080e+05 4.35000e+02 -2.27254e+00 -2.15597e+00 -2.38911e+00 -2.41923e+00 -2.33789e+00 -2.50056e+00
1.75360e+05 4.38000e+02 -2.48126e+00 -2.33434e+00 -2.62818e+00 -2.40328e+00 -2.32571e+00 -2.48085e+00
1.76640e+05 4.41000e+02 -2.47340e+00 -2.33166e+00 -2.61515e+00 -2.39239e+00 -2.32316e+00 -2.46163e+00
1.77920e+05 4.44000e+02 -2.38228e+00 -2.17638e+00 -2.58818e+00 -2.38641e+00 -2.32694e+00 -2.44588e+00
1.79200e+05 4.48000e+02 -2.31191e+00 -2.24486e+00 -2.37896e+00 -2.38349e+00 -2.33045e+00 -2.43653e+00
1.80480e+05 4.51000e+02 -2.35256e+00 -2.28273e+00 -2.42240e+00 -2.38284e+00 -2.33094e+00 -2.43475e+00
1.81760e+05 4.54000e+02 -2.60166e+00 -2.45200e+00 -2.75131e+00 -2.38471e+00 -2.32983e+00 -2.43959e+00
1.83040e+05 4.57000e+02 -2.19378e+00 -1.98086e+00 -2.40670e+00 -2.38817e+00 -2.32865e+00 -2.44769e+00
1.84320e+05 4.60000e+02 -2.30033e+00 -2.06936e+00 -2.53129e+00 -2.39010e+00 -2.32757e+00 -2.45263e+00
1.85600e+05 4.64000e+02 -2.32333e+00 -2.18518e+00 -2.46148e+00 -2.38748e+00 -2.32530e+00 -2.44966e+00
1.86880e+05 4.67000e+02 -2.36285e+00 -2.07231e+00 -2.65340e+00 -2.37940e+00 -2.31964e+00 -2.43915e+00
1.88160e+05 4.70000e+02 -2.26812e+00 -2.14110e+00 -2.39514e+00 -2.36685e+00 -2.30828e+00 -2.42542e+00
1.89440e+05 4.73000e+02 -2.46306e+00 -2.36399e+00 -2.56213e+00 -2.35316e+00 -2.29361e+00 -2.41270e+00
1.90720e+05 4.76000e+02 -2.33517e+00 -2.25881e+00 -2.41153e+00 -2.34223e+00 -2.28150e+00 -2.40295e+00
1.92000e+05 4.80000e+02 -2.35938e+00 -2.30019e+00 -2.41857e+00 -2.33507e+00 -2.27439e+00 -2.39575e+00
1.93280e+05 4.83000e+02 -2.42064e+00 -2.13641e+00 -2.70487e+00 -2.32941e+00 -2.26993e+00 -2.38888e+00
1.94560e+05 4.86000e+02 -2.36562e+00 -2.25584e+00 -2.47540e+00 -2.32227e+00 -2.26485e+00 -2.37970e+00
1.95840e+05 4.89000e+02 -2.21961e+00 -1.98636e+00 -2.45285e+00 -2.31160e+00 -2.25698e+00 -2.36621e+00
1.97120e+05 4.92000e+02 -2.06202e+00 -1.94304e+00 -2.18101e+00 -2.29769e+00 -2.24614e+00 -2.34924e+00
1.98400e+05 4.96000e+02 -2.38786e+00 -2.34308e+00 -2.43265e+00 -2.28345e+00 -2.23422e+00 -2.33269e+00
1.99680e+05 4.99000e+02 -2.44874e+00 -2.29495e+00 -2.60253e+00 -2.27044e+00 -2.22182e+00 -2.31905e+00
2.00960e+05 5.02000e+02 -2.14148e+00 -1.98515e+00 -2.29782e+00 -2.25698e+00 -2.20792e+00 -2.30604e+00
2.02240e+05 5.05000e+02 -2.45996e+00 -2.34384e+00 -2.57607e+00 -2.24173e+00 -2.19274e+00 -2.29072e+00
2.03520e+05 5.08000e+02 -1.95472e+00 -1.85207e+00 -2.05737e+00 -2.22774e+00 -2.17953e+00 -2.27595e+00
2.04800e+05 5.12000e+02 -2.12132e+00 -1.93937e+00 -2.30326e+00 -2.22009e+00 -2.17137e+00 -2.26881e+00
2.06080e+05 5.15000e+02 -2.44564e+00 -2.35851e+00 -2.53277e+00 -2.22029e+00 -2.16828e+00 -2.27230e+00
2.07360e+05 5.18000e+02 -2.47185e+00 -2.28532e+00 -2.65839e+00 -2.22538e+00 -2.16979e+00 -2.28097e+00
2.08640e+05 5.21000e+02 -2.05543e+00 -1.92600e+00 -2.18485e+00 -2.23075e+00 -2.17525e+00 -2.28625e+00
2.09920e+05 5.24000e+02 -2.15053e+00 -2.07814e+00 -2.22292e+00 -2.23365e+00 -2.18275e+00 -2.28455e+00
2.11200e+05 5.28000e+02 -2.12401e+00 -2.05559e+00 -2.19243e+00 -2.23307e+00 -2.18896e+00 -2.27717e+00
2.12480e+05 5.31000e+02 -2.01544e+00 -1.94206e+00 -2.08881e+00 -2.22715e+00 -2.18936e+00 -2.26494e+00
2.13760e+05 5.34000e+02 -2.19315e+00 -1.92979e+00 -2.45651e+00 -2.21327e+00 -2.17994e+00 -2.24659e+00
2.15040e+05 5.37000e+02 -2.20029e+00 -1.95990e+00 -2.44068e+00 -2.19184e+00 -2.16042e+00 -2.22326e+00
2.16320e+05 5.40000e+02 -1.89130e+00 -1.84973e+00 -1.93286e+00 -2.16835e+00 -2.13615e+00 -2.20055e+00
2.17600e+05 5.44000e+02 -2.07939e+00 -1.90467e+00 -2.25410e+00 -2.14947e+00 -2.11402e+00 -2.18492e+00
2.18880e+05 5.47000e+02 -2.31105e+00 -2.18227e+00 -2.43983e+00 -2.13856e+00 -2.09697e+00 -2.18016e+00
2.20160e+05 5.50000e+02 -2.12578e+00 -2.03261e+00 -2.21895e+00 -2.13562e+00 -2.08475e+00 -2.18648e+00
2.21440e+05 5.53000e+02 -2.16069e+00 -1.85276e+00 -2.46861e+00 -2.13773e+00 -2.07773e+00 -2.19772e+00
2.22720e+05 5.56000e+02 -2.13300e+00 -1.98798e+00 -2.27802e+00 -2.14028e+00 -2.07767e+00 -2.20288e+00
2.24000e+05 5.60000e+02 -1.88218e+00 -1.78064e+00 -1.98373e+00 -2.14104e+00 -2.08706e+00 -2.19503e+00
2.25280e+05 5.63000e+02 -2.23382e+00 -2.18663e+00 -2.28100e+00 -2.14082e+00 -2.10357e+00 -2.17807e+00
2.26560e+05 5.66000e+02 -2.31071e+00 -2.20593e+00 -2.41549e+00 -2.14027e+00 -2.11757e+00 -2.16296e+00
2.27840e+05 5.69000e+02 -1.95098e+00 -1.82084e+00 -2.08112e+00 -2.13777e+00 -2.12018e+00 -2.15535e+00
2.29120e+05 5.72000e+02 -1.99524e+00 -1.91154e+00 -2.07894e+00 -2.12997e+00 -2.10853e+00 -2.15141e+00
2.30400e+05 5.76000e+02 -2.03818e+00 -1.91997e+00 -2.15639e+00 -2.11653e+00 -2.08348e+00 -2.14958e+00
2.31680e+05 5.79000e+02 -2.07615e+00 -1.97465e+00 -2.17764e+00 -2.10056e+00 -2.05357e+00 -2.14754e+00
2.32960e+05 5.82000e+02 -2.17807e+00 -1.84995e+00 -2.50618e+00 -2.08515e+00 -2.02714e+00 -2.14316e+00
2.34240e+05 5.85000e+02 -2.22171e+00 -2.03326e+00 -2.41015e+00 -2.07287e+00 -2.01011e+00 -2.13562e+00
2.35520e+05 5.88000e+02 -1.95199e+00 -1.89358e+00 -2.01041e+00 -2.06543e+00 -2.00569e+00 -2.12516e+00
2.36800e+05 5.92000e+02 -1.93092e+00 -1.82528e+00 -2.03655e+00 -2.06329e+00 -2.01288e+00 -2.11370e+00
2.38080e+05 5.95000e+02 -1.89896e+00 -1.79396e+00 -2.00397e+00 -2.06572e+00 -2.02784e+00 -2.10360e+00
2.39360e+05 5.98000e+02 -2.04744e+00 -1.89643e+00 -2.19844e+00 -2.07007e+00 -2.04442e+00 -2.09573e+00
2.40640e+05 6.01000e+02 -2.06720e+00 -2.01568e+00 -2.11872e+00 -2.07312e+00 -2.05498e+00 -2.09125e+00
2.41920e+05 6.04000e+02 -1.80814e+00 -1.78594e+00 -1.83033e+00 -2.07232e+00 -2.05479e+00 -2.08985e+00
2.43200e+05 6.08000e+02 -1.97074e+00 -1.74753e+00 -2.19394e+00 -2.06748e+00 -2.05060e+00 -2.08436e+00
2.44480e+05 6.11000e+02 -2.01396e+00 -1.82914e+00 -2.19879e+00 -2.06127e+00 -2.05152e+00 -2.07102e+00
2.45760e+05 6.14000e+02 -1.96916e+00 -1.92999e+00 -2.00833e+00 -2.05450e+00 -2.04808e+00 -2.06092e+00
2.47040e+05 6.17000e+02 -1.88586e+00 -1.60517e+00 -2.16656e+00 -2.04406e+00 -2.02069e+00 -2.06744e+00
2.48320e+05 6.20000e+02 -1.90631e+00 -1.64363e+00 -2.16899e+00 -2.02891e+00 -1.98756e+00 -2.07026e+00
2.49600e+05 6.24000e+02 -1.79383e+00 -1.71200e+00 -1.87566e+00 -2.01226e+00 -1.95481e+00 -2.06971e+00
2.50880e+05 6.27000e+02 -1.85260e+00 -1.78196e+00 -1.92324e+00 -1.99649e+00 -1.92680e+00 -2.06618e+00
2.52160e+05 6.30000e+02 -1.73324e+00 -1.63067e+00 -1.83581e+00 -1.98152e+00 -1.90568e+00 -2.05736e+00
2.53440e+05 6.33000e+02 -1.82673e+00 -1.71754e+00 -1.93591e+00 -1.96827e+00 -1.89403e+00 -2.04251e+00
2.54720e+05 6.36000e+02 -1.87672e+00 -1.76961e+00 -1.98383e+00 -1.95831e+00 -1.89310e+00 -2.02351e+00
2.56000e+05 6.40000e+02 -1.82224e+00 -1.75531e+00 -1.88917e+00 -1.95074e+00 -1.89891e+00 -2.00257e+00
2.57280e+05 6.43000e+02 -1.89099e+00 -1.77746e+00 -2.00451e+00 -1.94335e+00 -1.90218e+00 -1.98453e+00
2.58560e+05 6.46000e+02 -1.91294e+00 -1.80995e+00 -2.01593e+00 -1.93566e+00 -1.89499e+00 -1.97632e+00
2.59840e+05 6.49000e+02 -2.03521e+00 -1.84641e+00 -2.22400e+00 -1.92755e+00 -1.87763e+00 -1.97747e+00
2.61120e+05 6.52000e+02 -1.87213e+00 -1.74476e+00 -1.99950e+00 -1.91823e+00 -1.85635e+00 -1.98011e+00
2.62400e+05 6.56000e+02 -1.95749e+00 -1.88460e+00 -2.03037e+00 -1.90817e+00 -1.83809e+00 -1.97825e+00
2.63680e+05 6.59000e+02 -1.92564e+00 -1.77870e+00 -2.07258e+00 -1.90000e+00 -1.82851e+00 -1.97149e+00
2.64960e+05 6.62000e+02 -1.83374e+00 -1.65258e+00 -2.01490e+00 -1.89654e+00 -1.83011e+00 -1.96296e+00
2.66240e+05 6.65000e+02 -1.86087e+00 -1.75326e+00 -1.96847e+00 -1.89893e+00 -1.84150e+00 -1.95635e+00
2.67520e+05 6.68000e+02 -1.80683e+00 -1.75838e+00 -1.85528e+00 -1.90618e+00 -1.85830e+00 -1.95407e+00
2.68800e+05 6.72000e+02 -1.83867e+00 -1.67170e+00 -2.00565e+00 -1.91471e+00 -1.87409e+00 -1.95533e+00
2.70080e+05 6.75000e+02 -1.82230e+00 -1.59887e+00 -2.04574e+00 -1.92041e+00 -1.88402e+00 -1.95680e+00
2.71360e+05 6.78000e+02 -2.14277e+00 -1.90020e+00 -2.38534e+00 -1.92204e+00 -1.88788e+00 -1.95619e+00
2.72640e+05 6.81000e+02 -1.85653e+00 -1.82218e+00 -1.89089e+00 -1.92113e+00 -1.88771e+00 -1.95455e+00
2.73920e+05 6.84000e+02 -1.94668e+00 -1.85289e+00 -2.04046e+00 -1.91933e+00 -1.88443e+00 -1.95424e+00
2.75200e+05 6.88000e+02 -2.03399e+00 -1.88948e+00 -2.17849e+00 -1.91700e+00 -1.87787e+00 -1.95613e+00
2.76480e+05 6.91000e+02 -1.80377e+00 -1.63199e+00 -1.97556e+00 -1.91448e+00 -1.86895e+00 -1.96001e+00
2.77760e+05 6.94000e+02 -1.83060e+00 -1.63155e+00 -2.02966e+00 -1.91208e+00 -1.86054e+00 -1.96362e+00
2.79040e+05 6.97000e+02 -2.05327e+00 -1.85254e+00 -2.25400e+00 -1.90957e+00 -1.85483e+00 -1.96431e+00
2.80320e+05 7.00000e+02 -1.62956e+00 -1.53405e+00 -1.72506e+00 -1.90679e+00 -1.85224e+00 -1.96133e+00
2.81600e+05 7.04000e+02 -1.79197e+00 -1.60140e+00 -1.98253e+00 -1.90388e+00 -1.85296e+00 -1.95480e+00
2.82880e+05 7.07000e+02 -1.66547e+00 -1.53230e+00 -1.79864e+00 -1.90154e+00 -1.85524e+00 -1.94783e+00
2.84160e+05 7.10000e+02 -1.94761e+00 -1.79427e+00 -2.10094e+00 -1.89980e+00 -1.85065e+00 -1.94894e+00
2.85440e+05 7.13000e+02 -1.77010e+00 -1.73037e+00 -1.80983e+00 -1.89569e+00 -1.83403e+00 -1.95735e+00
2.86720e+05 7.16000e+02 -2.01141e+00 -1.86307e+00 -2.15975e+00 -1.88479e+00 -1.81030e+00 -1.95928e+00
2.88000e+05 7.20000e+02 -1.76945e+00 -1.63506e+00 -1.90383e+00 -1.86590e+00 -1.78494e+00 -1.94685e+00
2.89280e+05 7.23000e+02 -1.64450e+00 -1.57857e+00 -1.71044e+00 -1.84314e+00 -1.76208e+00 -1.92421e+00
2.90560e+05 7.26000e+02 -1.83392e+00 -1.66963e+00 -1.99821e+00 -1.82368e+00 -1.74632e+00 -1.90104e+00
2.91840e+05 7.29000e+02 -1.76142e+00 -1.55546e+00 -1.96738e+00 -1.81318e+00 -1.74200e+00 -1.88435e+00
2.93120e+05 7.32000e+02 -1.92393e+00 -1.69655e+00 -2.15130e+00 -1.81063e+00 -1.74767e+00 -1.87360e+00
2.94400e+05 7.36000e+02 -1.79731e+00 -1.64502e+00 -1.94959e+00 -1.80979e+00 -1.75495e+00 -1.86463e+00
2.95680e+05 7.39000e+02 -1.73849e+00 -1.52700e+00 -1.94997e+00 -1.80641e+00 -1.75530e+00 -1.85753e+00
2.96960e+05 7.42000e+02 -1.69534e+00 -1.60154e+00 -1.78914e+00 -1.80079e+00 -1.74648e+00 -1.85511e+00
2.98240e+05 7.45000e+02 -1.87391e+00 -1.69413e+00 -2.05368e+00 -1.79495e+00 -1.73305e+00 -1.85686e+00
2.99520e+05 7.48000e+02 -1.77075e+00 -1.68524e+00 -1.85625e+00 -1.78981e+00 -1.72070e+00 -1.85892e+00
3.00800e+05 7.52000e+02 -1.76151e+00 -1.55345e+00 -1.96956e+00 -1.78520e+00 -1.71152e+00 -1.85888e+00
3.02080e+05 7.55000e+02 -1.46135e+00 -1.42579e+00 -1.49691e+00 -1.78107e+00 -1.70400e+00 -1.85813e+00
3.03360e+05 7.58000e+02 -1.79340e+00 -1.72876e+00 -1.85805e+00 -1.77717e+00 -1.69613e+00 -1.85822e+00
3.04640e+05 7.61000e+02 -1.72078e+00 -1.50487e+00 -1.93669e+00 -1.77289e+00 -1.68730e+00 -1.85848e+00
3.05920e+05 7.64000e+02 -1.64856e+00 -1.59939e+00 -1.69773e+00 -1.76746e+00 -1.67759e+00 -1.85733e+00
3.07200e+05 7.68000e+02 -1.80052e+00 -1.61080e+00 -1.99024e+00 -1.75970e+00 -1.66718e+00 -1.85222e+00
3.08480e+05 7.71000e+02 -1.79762e+00 -1.55604e+00 -2.03919e+00 -1.74889e+00 -1.65641e+00 -1.84137e+00
3.09760e+05 7.74000e+02 -1.61930e+00 -1.38792e+00 -1.85068e+00 -1.73537e+00 -1.64562e+00 -1.82511e+00
3.11040e+05 7.77000e+02 -1.59862e+00 -1.32859e+00 -1.86865e+00 -1.72148e+00 -1.63732e+00 -1.80564e+00
3.12320e+05 7.80000e+02 -1.61241e+00 -1.51391e+00 -1.71092e+00 -1.71102e+00 -1.63653e+00 -1.78551e+00
3.13600e+05 7.84000e+02 -1.64029e+00 -1.55535e+00 -1.72523e+00 -1.70588e+00 -1.64463e+00 -1.76714e+00
3.14880e+05 7.87000e+02 -1.55424e+00 -1.42605e+00 -1.68244e+00 -1.70386e+00 -1.65517e+00 -1.75255e+00
3.16160e+05 7.90000e+02 -1.77177e+00 -1.57593e+00 -1.96762e+00 -1.70112e+00 -1.65985e+00 -1.74239e+00
3.17440e+05 7.93000e+02 -1.55529e+00 -1.38944e+00 -1.72114e+00 -1.69681e+00 -1.65786e+00 -1.73576e+00
3.18720e+05 7.96000e+02 -1.66185e+00 -1.50057e+00 -1.82313e+00 -1.69277e+00 -1.65344e+00 -1.73210e+00
3.20000e+05 8.00000e+02 -1.53802e+00 -1.48193e+00 -1.59411e+00 -1.68924e+00 -1.64612e+00 -1.73236e+00
3.21280e+05 8.03000e+02 -1.48554e+00 -1.45026e+00 -1.52083e+00 -1.68405e+00 -1.63129e+00 -1.73681e+00
3.22560e+05 8.06000e+02 -1.43473e+00 -1.37153e+00 -1.49793e+00 -1.67477e+00 -1.60852e+00 -1.74101e+00
3.23840e+05 8.09000e+02 -1.49446e+00 -1.30219e+00 -1.68674e+00 -1.66183e+00 -1.58408e+00 -1.73958e+00
3.25120e+05 8.12000e+02 -1.36663e+00 -1.35664e+00 -1.37661e+00 -1.64782e+00 -1.56547e+00 -1.73017e+00
3.26400e+05 8.16000e+02 -1.61347e+00 -1.44207e+00 -1.78487e+00 -1.63408e+00 -1.55488e+00 -1.71329e+00
3.27680e+05 8.19000e+02 -1.56478e+00 -1.49915e+00 -1.63042e+00 -1.62047e+00 -1.54862e+00 -1.69232e+00
3.28960e+05 8.22000e+02 -1.65653e+00 -1.60899e+00 -1.70408e+00 -1.60715e+00 -1.54345e+00 -1.67086e+00
3.30240e+05 8.25000e+02 -1.52782e+00 -1.41419e+00 -1.64144e+00 -1.59521e+00 -1.53967e+00 -1.65076e+00
3.31520e+05 8.28000e+02 -1.57939e+00 -1.53661e+00 -1.62218e+00 -1.58603e+00 -1.53766e+00 -1.63439e+00
3.32800e+05 8.32000e+02 -1.76886e+00 -1.40421e+00 -2.13351e+00 -1.58061e+00 -1.53659e+00 -1.62462e+00
3.34080e+05 8.35000e+02 -1.61992e+00 -1.50418e+00 -1.73566e+00 -1.57925e+00 -1.53628e+00 -1.62221e+00
3.35360e+05 8.38000e+02 -1.53805e+00 -1.46440e+00 -1.61169e+00 -1.58038e+00 -1.53662e+00 -1.62414e+00
3.36640e+05 8.41000e+02 -1.37993e+00 -1.31109e+00 -1.44877e+00 -1.58209e+00 -1.53674e+00 -1.62745e+00
3.37920e+05 8.44000e+02 -1.56074e+00 -1.43190e+00 -1.68959e+00 -1.58493e+00 -1.53573e+00 -1.63413e+00
3.39200e+05 8.48000e+02 -1.67834e+00 -1.63352e+00 -1.72317e+00 -1.59020e+00 -1.53347e+00 -1.64694e+00
3.40480e+05 8.51000e+02 -1.52667e+00 -1.25692e+00 -1.79642e+00 -1.59624e+00 -1.53096e+00 -1.66152e+00
3.41760e+05 8.54000e+02 -1.43563e+00 -1.29668e+00 -1.57458e+00 -1.59850e+00 -1.52726e+00 -1.66975e+00
3.43040e+05 8.57000e+02 -1.58182e+00 -1.41333e+00 -1.75032e+00 -1.59433e+00 -1.51969e+00 -1.66897e+00
3.44320e+05 8.60000e+02 -1.44394e+00 -1.21124e+00 -1.67665e+00 -1.58497e+00 -1.50672e+00 -1.66322e+00
3.45600e+05 8.64000e+02 -1.52940e+00 -1.33468e+00 -1.72412e+00 -1.57269e+00 -1.48883e+00 -1.65655e+00
3.46880e+05 8.67000e+02 -1.45454e+00 -1.41308e+00 -1.49600e+00 -1.55926e+00 -1.46898e+00 -1.64954e+00
3.48160e+05 8.70000e+02 -1.47279e+00 -1.31855e+00 -1.62703e+00 -1.54667e+00 -1.45107e+00 -1.64227e+00
3.49440e+05 8.73000e+02 -1.58441e+00 -1.50156e+00 -1.66725e+00 -1.53661e+00 -1.43741e+00 -1.63581e+00
3.50720e+05 8.76000e+02 -1.52860e+00 -1.46049e+00 -1.59671e+00 -1.52966e+00 -1.42866e+00 -1.63066e+00
3.52000e+05 8.80000e+02 -1.67031e+00 -1.49912e+00 -1.84149e+00 -1.52489e+00 -1.42411e+00 -1.62567e+00
3.53280e+05 8.83000e+02 -1.43753e+00 -1.40474e+00 -1.47032e+00 -1.52132e+00 -1.42227e+00 -1.62036e+00
3.54560e+05 8.86000e+02 -1.43320e+00 -1.28349e+00 -1.58291e+00 -1.51889e+00 -1.42238e+00 -1.61540e+00
3.55840e+05 8.89000e+02 -1.32017e+00 -1.28502e+00 -1.35533e+00 -1.51748e+00 -1.42441e+00 -1.61055e+00
3.57120e+05 8.92000e+02 -1.53933e+00 -1.39772e+00 -1.68094e+00 -1.51577e+00 -1.42771e+00 -1.60383e+00
3.58400e+05 8.96000e+02 -1.47941e+00 -1.34353e+00 -1.61528e+00 -1.51131e+00 -1.43060e+00 -1.59202e+00
3.59680e+05 8.99000e+02 -1.59437e+00 -1.45078e+00 -1.73797e+00 -1.50265e+00 -1.43056e+00 -1.57474e+00
3.60960e+05 9.02000e+02 -1.42844e+00 -1.36039e+00 -1.49650e+00 -1.49127e+00 -1.42595e+00 -1.55658e+00
3.62240e+05 9.05000e+02 -1.55281e+00 -1.41441e+00 -1.69121e+00 -1.48072e+00 -1.41842e+00 -1.54302e+00
3.63520e+05 9.08000e+02 -1.58244e+00 -1.42259e+00 -1.74228e+00 -1.47376e+00 -1.41158e+00 -1.53594e+00
3.64800e+05 9.12000e+02 -1.43065e+00 -1.36930e+00 -1.49200e+00 -1.47112e+00 -1.40836e+00 -1.53387e+00
3.66080e+05 9.15000e+02 -1.42174e+00 -1.17415e+00 -1.66933e+00 -1.47188e+00 -1.40891e+00 -1.53485e+00
3.67360e+05 9.18000e+02 -1.50266e+00 -1.33201e+00 -1.67331e+00 -1.47538e+00 -1.41143e+00 -1.53932e+00
3.68640e+05 9.21000e+02 -1.48513e+00 -1.25764e+00 -1.71263e+00 -1.48182e+00 -1.41446e+00 -1.54918e+00
3.69920e+05 9.24000e+02 -1.55558e+00 -1.31234e+00 -1.79881e+00 -1.48932e+00 -1.41616e+00 -1.56248e+00
3.71200e+05 9.28000e+02 -1.30349e+00 -1.24005e+00 -1.36694e+00 -1.49375e+00 -1.41350e+00 -1.57400e+00
3.72480e+05 9.31000e+02 -1.44179e+00 -1.37699e+00 -1.50660e+00 -1.49289e+00 -1.40518e+00 -1.58059e+00
3.73760e+05 9.34000e+02 -1.43562e+00 -1.33525e+00 -1.53600e+00 -1.48848e+00 -1.39437e+00 -1.58259e+00
3.75040e+05 9.37000e+02 -1.44038e+00 -1.27966e+00 -1.60110e+00 -1.48338e+00 -1.38557e+00 -1.58118e+00
3.76320e+05 9.40000e+02 -1.56665e+00 -1.36592e+00 -1.76737e+00 -1.47807e+00 -1.38007e+00 -1.57607e+00
3.77600e+05 9.44000e+02 -1.37020e+00 -1.32819e+00 -1.41221e+00 -1.47208e+00 -1.37661e+00 -1.56755e+00
3.78880e+05 9.47000e+02 -1.49073e+00 -1.41414e+00 -1.56733e+00 -1.46616e+00 -1.37448e+00 -1.55784e+00
3.80160e+05 9.50000e+02 -1.48363e+00 -1.25772e+00 -1.70953e+00 -1.46196e+00 -1.37448e+00 -1.54944e+00
3.81440e+05 9.53000e+02 -1.35332e+00 -1.13315e+00 -1.57350e+00 -1.46084e+00 -1.37822e+00 -1.54347e+00
3.82720e+05 9.56000e+02 -1.42098e+00 -1.30584e+00 -1.53611e+00 -1.46309e+00 -1.38535e+00 -1.54082e+00
3.84000e+05 9.60000e+02 -1.53985e+00 -1.40261e+00 -1.67709e+00 -1.46739e+00 -1.39252e+00 -1.54226e+00
3.85280e+05 9.63000e+02 -1.42785e+00 -1.16049e+00 -1.69521e+00 -1.47096e+00 -1.39590e+00 -1.54602e+00
3.86560e+05 9.66000e+02 -1.50907e+00 -1.30798e+00 -1.71016e+00 -1.47118e+00 -1.39456e+00 -1.54780e+00
3.87840e+05 9.69000e+02 -1.42921e+00 -1.36399e+00 -1.49443e+00 -1.46789e+00 -1.39103e+00 -1.54475e+00
3.89120e+05 9.72000e+02 -1.46313e+00 -1.35199e+00 -1.57428e+00 -1.46395e+00 -1.38858e+00 -1.53931e+00
3.90400e+05 9.76000e+02 -1.45856e+00 -1.28624e+00 -1.63088e+00 -1.46233e+00 -1.38784e+00 -1.53682e+00
3.91680e+05 9.79000e+02 -1.38157e+00 -1.18262e+00 -1.58052e+00 -1.46317e+00 -1.38626e+00 -1.54008e+00
3.92960e+05 9.82000e+02 -1.34627e+00 -1.15034e+00 -1.54219e+00 -1.46448e+00 -1.38142e+00 -1.54753e+00
3.94240e+05 9.85000e+02 -1.39227e+00 -1.27593e+00 -1.50861e+00 -1.46478e+00 -1.37268e+00 -1.55688e+00
3.95520e+05 9.88000e+02 -1.24894e+00 -1.17776e+00 -1.32012e+00 -1.46381e+00 -1.36050e+00 -1.56712e+00
3.96800e+05 9.92000e+02 -1.20022e+00 -1.06801e+00 -1.33243e+00 -1.46031e+00 -1.34532e+00 -1.57529e+00
3.98080e+05 9.95000e+02 -1.39007e+00 -1.17084e+00 -1.60930e+00 -1.45250e+00 -1.32771e+00 -1.57728e+00
3.99360e+05 9.98000e+02 -1.34797e+00 -1.26515e+00 -1.43078e+00 -1.44051e+00 -1.30993e+00 -1.57109e+00
4.00640e+05 1.00100e+03 -1.36498e+00 -1.22977e+00 -1.50020e+00 -1.42566e+00 -1.29471e+00 -1.55661e+00
4.01920e+05 1.00400e+03 -1.28347e+00 -1.11124e+00 -1.45571e+00 -1.40944e+00 -1.28370e+00 -1.53517e+00
4.03200e+05 1.00800e+03 -1.35530e+00 -1.23351e+00 -1.47708e+00 -1.39448e+00 -1.27752e+00 -1.51144e+00
4.04480e+05 1.01100e+03 -1.35426e+00 -1.24415e+00 -1.46437e+00 -1.38380e+00 -1.27550e+00 -1.49210e+00
4.05760e+05 1.01400e+03 -1.45162e+00 -1.30312e+00 -1.60011e+00 -1.37826e+00 -1.27610e+00 -1.48043e+00
4.07040e+05 1.01700e+03 -1.34269e+00 -1.24743e+00 -1.43795e+00 -1.37665e+00 -1.27761e+00 -1.47570e+00
4.08320e+05 1.02000e+03 -1.37197e+00 -1.35521e+00 -1.38873e+00 -1.37717e+00 -1.27891e+00 -1.47543e+00
4.09600e+05 1.02400e+03 -1.36066e+00 -1.27975e+00 -1.44158e+00 -1.37810e+00 -1.27994e+00 -1.47627e+00
4.10880e+05 1.02700e+03 -1.42547e+00 -1.25575e+00 -1.59518e+00 -1.37859e+00 -1.28092e+00 -1.47627e+00
4.12160e+05 1.03000e+03 -1.37186e+00 -1.27474e+00 -1.46897e+00 -1.37893e+00 -1.28328e+00 -1.47457e+00
4.13440e+05 1.03300e+03 -1.35655e+00 -1.21869e+00 -1.49441e+00 -1.37964e+00 -1.28861e+00 -1.47067e+00
4.14720e+05 1.03600e+03 -1.40878e+00 -1.26468e+00 -1.55288e+00 -1.38074e+00 -1.29569e+00 -1.46579e+00
4.16000e+05 1.04000e+03 -1.35828e+00 -1.25500e+00 -1.46157e+00 -1.38284e+00 -1.30134e+00 -1.46435e+00
4.17280e+05 1.04300e+03 -1.42713e+00 -1.37881e+00 -1.47544e+00 -1.38689e+00 -1.30282e+00 -1.47096e+00
4.18560e+05 1.04600e+03 -1.39762e+00 -1.32892e+00 -1.46633e+00 -1.39176e+00 -1.29994e+00 -1.48358e+00
4.19840e+05 1.04900e+03 -1.36836e+00 -1.25487e+00 -1.48185e+00 -1.39482e+00 -1.29511e+00 -1.49453e+00
4.21120e+05 1.05200e+03 -1.37153e+00 -1.33528e+00 -1.40779e+00 -1.39442e+00 -1.29110e+00 -1.49774e+00
4.22400e+05 1.05600e+03 -1.29493e+00 -1.15934e+00 -1.43052e+00 -1.39075e+00 -1.28931e+00 -1.49219e+00
4.23680e+05 1.05900e+03 -1.36456e+00 -1.25654e+00 -1.47257e+00 -1.38456e+00 -1.28964e+00 -1.47948e+00
4.24960e+05 1.06200e+03 -1.28220e+00 -1.19105e+00 -1.37335e+00 -1.37678e+00 -1.29180e+00 -1.46177e+00
4.26240e+05 1.06500e+03 -1.41265e+00 -1.10346e+00 -1.72183e+00 -1.36912e+00 -1.29489e+00 -1.44336e+00
4.27520e+05 1.06800e+03 -1.43776e+00 -1.24661e+00 -1.62891e+00 -1.36268e+00 -1.29636e+00 -1.42899e+00
4.28800e+05 1.07200e+03 -1.26380e+00 -1.11565e+00 -1.41195e+00 -1.35675e+00 -1.29406e+00 -1.41945e+00
4.30080e+05 1.07500e+03 -1.37492e+00 -1.31246e+00 -1.43738e+00 -1.35046e+00 -1.28823e+00 -1.41268e+00
4.31360e+05 1.07800e+03 -1.29317e+00 -1.11067e+00 -1.47567e+00 -1.34480e+00 -1.28097e+00 -1.40863e+00
4.32640e+05 1.08100e+03 -1.37187e+00 -1.26693e+00 -1.47681e+00 -1.34167e+00 -1.27368e+00 -1.40965e+00
4.33920e+05 1.08400e+03 -1.32087e+00 -1.12788e+00 -1.51386e+00 -1.34096e+00 -1.26669e+00 -1.41524e+00
4.35200e+05 1.08800e+03 -1.31653e+00 -1.20152e+00 -1.43153e+00 -1.34073e+00 -1.26006e+00 -1.42139e+00
4.36480e+05 1.09100e+03 -1.40274e+00 -1.25710e+00 -1.54838e+00 -1.33947e+00 -1.25292e+00 -1.42603e+00
4.37760e+05 1.09400e+03 -1.37684e+00 -1.34776e+00 -1.40592e+00 -1.33811e+00 -1.24425e+00 -1.43197e+00
4.39040e+05 1.09700e+03 -1.36947e+00 -1.26024e+00 -1.47870e+00 -1.33896e+00 -1.23559e+00 -1.44232e+00
4.40320e+05 1.10000e+03 -1.28953e+00 -1.19881e+00 -1.38024e+00 -1.34330e+00 -1.23110e+00 -1.45549e+00
4.41600e+05 1.10400e+03 -1.29915e+00 -1.20911e+00 -1.38920e+00 -1.35068e+00 -1.23425e+00 -1.46710e+00
4.42880e+05 1.10700e+03 -1.33212e+00 -1.22897e+00 -1.43527e+00 -1.35873e+00 -1.24509e+00 -1.47236e+00
4.44160e+05 1.11000e+03 -1.24653e+00 -1.21000e+00 -1.28305e+00 -1.36346e+00 -1.25920e+00 -1.46771e+00
4.45440e+05 1.11300e+03 -1.37575e+00 -1.24493e+00 -1.50657e+00 -1.36240e+00 -1.27069e+00 -1.45410e+00
4.46720e+05 1.11600e+03 -1.35593e+00 -1.25775e+00 -1.45411e+00 -1.35632e+00 -1.27554e+00 -1.43711e+00
4.48000e+05 1.12000e+03 -1.28025e+00 -1.14291e+00 -1.41759e+00 -1.34757e+00 -1.27337e+00 -1.42176e+00
4.49280e+05 1.12300e+03 -1.41570e+00 -1.24256e+00 -1.58884e+00 -1.33808e+00 -1.26723e+00 -1.40894e+00
4.50560e+05 1.12600e+03 -1.40422e+00 -1.32576e+00 -1.48268e+00 -1.32938e+00 -1.26094e+00 -1.39782e+00
4.51840e+05 1.12900e+03 -1.28792e+00 -1.22050e+00 -1.35534e+00 -1.32244e+00 -1.25599e+00 -1.38889e+00
4.53120e+05 1.13200e+03 -1.30117e+00 -1.17352e+00 -1.42881e+00 -1.31737e+00 -1.25145e+00 -1.38329e+00
4.54400e+05 1.13600e+03 -1.38584e+00 -1.21180e+00 -1.55987e+00 -1.31451e+00 -1.24690e+00 -1.38211e+00
4.55680e+05 1.13900e+03 -1.51304e+00 -1.27375e+00 -1.75233e+00 -1.31423e+00 -1.24341e+00 -1.38504e+00
4.56960e+05 1.14200e+03 -1.27830e+00 -1.21644e+00 -1.34017e+00 -1.31578e+00 -1.24221e+00 -1.38935e+00
4.58240e+05 1.14500e+03 -1.25771e+00 -1.18458e+00 -1.33085e+00 -1.31854e+00 -1.24380e+00 -1.39328e+00
4.59520e+05 1.14800e+03 -1.29096e+00 -1.18523e+00 -1.39670e+00 -1.32319e+00 -1.24851e+00 -1.39787e+00
4.60800e+05 1.15200e+03 -1.36059e+00 -1.24792e+00 -1.47327e+00 -1.32951e+00 -1.25595e+00 -1.40307e+00
4.62080e+05 1.15500e+03 -1.22170e+00 -1.16567e+00 -1.27773e+00 -1.33427e+00 -1.26314e+00 -1.40540e+00
4.63360e+05 1.15800e+03 -1.34699e+00 -1.25253e+00 -1.44145e+00 -1.33417e+00 -1.26627e+00 -1.40208e+00
4.64640e+05 1.16100e+03 -1.24579e+00 -1.07855e+00 -1.41304e+00 -1.32973e+00 -1.26519e+00 -1.39427e+00
4.65920e+05 1.16400e+03 -1.22035e+00 -1.19348e+00 -1.24721e+00 -1.32392e+00 -1.26262e+00 -1.38522e+00
4.67200e+05 1.16800e+03 -1.34462e+00 -1.17399e+00 -1.51525e+00 -1.31925e+00 -1.26030e+00 -1.37821e+00
4.68480e+05 1.17100e+03 -1.35273e+00 -1.18343e+00 -1.52203e+00 -1.31603e+00 -1.25658e+00 -1.37548e+00
4.69760e+05 1.17400e+03 -1.21877e+00 -1.14995e+00 -1.28759e+00 -1.31214e+00 -1.24831e+00 -1.37598e+00
4.71040e+05 1.17700e+03 -1.32958e+00 -1.17407e+00 -1.48509e+00 -1.30644e+00 -1.23575e+00 -1.37713e+00
4.72320e+05 1.18000e+03 -1.21824e+00 -1.19312e+00 -1.24336e+00 -1.30123e+00 -1.22329e+00 -1.37917e+00
4.73600e+05 1.18400e+03 -1.33433e+00 -1.22295e+00 -1.44571e+00 -1.29885e+00 -1.21444e+00 -1.38326e+00
4.74880e+05 1.18700e+03 -1.35845e+00 -1.26692e+00 -1.44998e+00 -1.29783e+00 -1.20852e+00 -1.38714e+00
4.76160e+05 1.19000e+03 -1.25552e+00 -1.08668e+00 -1.42436e+00 -1.29478e+00 -1.20372e+00 -1.38584e+00
4.77440e+05 1.19300e+03 -1.27916e+00 -1.21976e+00 -1.33856e+00 -1.28827e+00 -1.19901e+00 -1.37754e+00
4.78720e+05 1.19600e+03 -1.23318e+00 -1.14818e+00 -1.31817e+00 -1.28029e+00 -1.19441e+00 -1.36617e+00
4.80000e+05 1.20000e+03 -1.24212e+00 -1.14330e+00 -1.34095e+00 -1.27371e+00 -1.19084e+00 -1.35658e+00
4.81280e+05 1.20300e+03 -1.23098e+00 -1.12290e+00 -1.33906e+00 -1.26963e+00 -1.18856e+00 -1.35071e+00
4.82560e+05 1.20600e+03 -1.30242e+00 -1.24753e+00 -1.35730e+00 -1.26826e+00 -1.18748e+00 -1.34905e+00
4.83840e+05 1.20900e+03 -1.32332e+00 -1.21358e+00 -1.43306e+00 -1.26945e+00 -1.18699e+00 -1.35191e+00
4.85120e+05 1.21200e+03 -1.31710e+00 -1.15271e+00 -1.48150e+00 -1.27161e+00 -1.18540e+00 -1.35783e+00
4.86400e+05 1.21600e+03 -1.32058e+00 -1.22586e+00 -1.41530e+00 -1.27284e+00 -1.18164e+00 -1.36403e+00
4.87680e+05 1.21900e+03 -1.21422e+00 -1.10455e+00 -1.32388e+00 -1.27348e+00 -1.17729e+00 -1.36966e+00
4.88960e+05 1.22200e+03 -1.27896e+00 -1.15043e+00 -1.40750e+00 -1.27545e+00 -1.17487e+00 -1.37603e+00
4.90240e+05 1.22500e+03 -1.28952e+00 -1.20511e+00 -1.37392e+00 -1.27939e+00 -1.17529e+00 -1.38349e+00
4.91520e+05 1.22800e+03 -1.19447e+00 -1.10190e+00 -1.28703e+00 -1.28390e+00 -1.17815e+00 -1.38965e+00
4.92800e+05 1.23200e+03 -1.16815e+00 -1.11242e+00 -1.22388e+00 -1.28699e+00 -1.18246e+00 -1.39152e+00
4.94080e+05 1.23500e+03 -1.26547e+00 -1.19220e+00 -1.33874e+00 -1.28829e+00 -1.18742e+00 -1.38915e+00
4.95360e+05 1.23800e+03 -1.29607e+00 -1.18580e+00 -1.40635e+00 -1.28851e+00 -1.19232e+00 -1.38469e+00
4.96640e+05 1.24100e+03 -1.34512e+00 -1.11972e+00 -1.57053e+00 -1.28686e+00 -1.19562e+00 -1.37810e+00
4.97920e+05 1.24400e+03 -1.21613e+00 -1.01307e+00 -1.41920e+00 -1.28123e+00 -1.19559e+00 -1.36686e+00
4.99200e+05 1.24800e+03 -1.37213e+00 -1.22216e+00 -1.52211e+00 -1.27167e+00 -1.19202e+00 -1.35132e+00
5.00480e+05 1.25100e+03 -1.29030e+00 -1.22291e+00 -1.35768e+00 -1.26201e+00 -1.18684e+00 -1.33718e+00
5.01760e+05 1.25400e+03 -1.19153e+00 -1.13041e+00 -1.25265e+00 -1.25629e+00 -1.18254e+00 -1.33003e+00
5.03040e+05 1.25700e+03 -1.24648e+00 -1.10940e+00 -1.38357e+00 -1.25533e+00 -1.18086e+00 -1.32980e+00
5.04320e+05 1.26000e+03 -1.31737e+00 -1.24337e+00 -1.39136e+00 -1.25819e+00 -1.18305e+00 -1.33333e+00
5.05600e+05 1.26400e+03 -1.14714e+00 -1.02599e+00 -1.26830e+00 -1.26363e+00 -1.18876e+00 -1.33850e+00
5.06880e+05 1.26700e+03 -1.43903e+00 -1.30526e+00 -1.57280e+00 -1.26961e+00 -1.19494e+00 -1.34428e+00
5.08160e+05 1.27000e+03 -1.28749e+00 -1.15902e+00 -1.41597e+00 -1.27414e+00 -1.19752e+00 -1.35076e+00
5.09440e+05 1.27300e+03 -1.29561e+00 -1.27944e+00 -1.31178e+00 -1.27714e+00 -1.19670e+00 -1.35758e+00
5.10720e+05 1.27600e+03 -1.23515e+00 -1.13485e+00 -1.33545e+00 -1.27959e+00 -1.19655e+00 -1.36262e+00
5.12000e+05 1.28000e+03 -1.27390e+00 -1.15963e+00 -1.38818e+00 -1.28185e+00 -1.19973e+00 -1.36397e+00
5.13280e+05 1.28300e+03 -1.25255e+00 -1.04524e+00 -1.45987e+00 -1.28360e+00 -1.20639e+00 -1.36082e+00
5.14560e+05 1.28600e+03 -1.23905e+00 -1.01800e+00 -1.46010e+00 -1.28421e+00 -1.21441e+00 -1.35402e+00
5.15840e+05 1.28900e+03 -1.31532e+00 -1.25028e+00 -1.38035e+00 -1.28284e+00 -1.22003e+00 -1.34566e+00
5.17120e+05 1.29200e+03 -1.31352e+00 -1.20503e+00 -1.42200e+00 -1.27900e+00 -1.21992e+00 -1.33808e+00
5.18400e+05 1.29600e+03 -1.30247e+00 -1.12567e+00 -1.47927e+00 -1.27330e+00 -1.21252e+00 -1.33408e+00
5.19680e+05 1.29900e+03 -1.29468e+00 -1.16315e+00 -1.42620e+00 -1.26731e+00 -1.19929e+00 -1.33533e+00
5.20960e+05 1.30200e+03 -1.29961e+00 -1.09584e+00 -1.50337e+00 -1.26277e+00 -1.18441e+00 -1.34113e+00
5.22240e+05 1.30500e+03 -1.22032e+00 -1.15376e+00 -1.28687e+00 -1.26034e+00 -1.17082e+00 -1.34986e+00
5.23520e+05 1.30800e+03 -1.25486e+00 -1.07095e+00 -1.43877e+00 -1.25934e+00 -1.15835e+00 -1.36034e+00
5.24800e+05 1.31200e+03 -1.20118e+00 -1.16866e+00 -1.23371e+00 -1.25887e+00 -1.14658e+00 -1.37117e+00
5.26080e+05 1.31500e+03 -1.28884e+00 -1.10590e+00 -1.47178e+00 -1.25829e+00 -1.13665e+00 -1.37992e+00
5.27360e+05 1.31800e+03 -1.19309e+00 -1.02001e+00 -1.36616e+00 -1.25715e+00 -1.13003e+00 -1.38426e+00
5.28640e+05 1.32100e+03 -1.30287e+00 -1.17907e+00 -1.42667e+00 -1.25537e+00 -1.12690e+00 -1.38384e+00
5.29920e+05 1.32400e+03 -1.23008e+00 -1.18115e+00 -1.27901e+00 -1.25379e+00 -1.12648e+00 -1.38109e+00
5.31200e+05 1.32800e+03 -1.27327e+00 -1.03407e+00 -1.51246e+00 -1.25301e+00 -1.12728e+00 -1.37873e+00
5.32480e+05 1.33100e+03 -1.23671e+00 -1.18451e+00 -1.28891e+00 -1.25263e+00 -1.12863e+00 -1.37662e+00
5.33760e+05 1.33400e+03 -1.21008e+00 -1.16854e+00 -1.25162e+00 -1.25250e+00 -1.13268e+00 -1.37232e+00
5.35040e+05 1.33700e+03 -1.26555e+00 -1.13899e+00 -1.39211e+00 -1.25295e+00 -1.14033e+00 -1.36556e+00
5.36320e+05 1.34000e+03 -1.21755e+00 -1.07966e+00 -1.35544e+00 -1.25389e+00 -1.14800e+00 -1.35978e+00
5.37600e+05 1.34400e+03 -1.20471e+00 -1.02111e+00 -1.38831e+00 -1.25453e+00 -1.15262e+00 -1.35644e+00
5.38880e+05 1.34700e+03 -1.28085e+00 -1.22026e+00 -1.34144e+00 -1.25446e+00 -1.15530e+00 -1.35362e+00
5.40160e+05 1.35000e+03 -1.15520e+00 -1.11886e+00 -1.19153e+00 -1.25358e+00 -1.15751e+00 -1.34964e+00
5.41440e+05 1.35300e+03 -1.17080e+00 -1.09340e+00 -1.24819e+00 -1.25118e+00 -1.15829e+00 -1.34407e+00
5.42720e+05 1.35600e+03 -1.25382e+00 -1.24225e+00 -1.26539e+00 -1.24736e+00 -1.15746e+00 -1.33727e+00
5.44000e+05 1.36000e+03 -1.27047e+00 -1.20424e+00 -1.33670e+00 -1.24393e+00 -1.15714e+00 -1.33073e+00
5.45280e+05 1.36300e+03 -1.16939e+00 -1.06533e+00 -1.27345e+00 -1.24295e+00 -1.15925e+00 -1.32665e+00
5.46560e+05 1.36600e+03 -1.28975e+00 -1.15933e+00 -1.42017e+00 -1.24505e+00 -1.16382e+00 -1.32628e+00
5.47840e+05 1.36900e+03 -1.26432e+00 -1.21313e+00 -1.31551e+00 -1.24870e+00 -1.16894e+00 -1.32846e+00
5.49120e+05 1.37200e+03 -1.20935e+00 -1.03128e+00 -1.38742e+00 -1.25161e+00 -1.17215e+00 -1.33107e+00
5.50400e+05 1.37600e+03 -1.20602e+00 -1.02965e+00 -1.38239e+00 -1.25255e+00 -1.17154e+00 -1.33356e+00
5.51680e+05 1.37900e+03 -1.26676e+00 -1.17195e+00 -1.36156e+00 -1.25208e+00 -1.16724e+00 -1.33692e+00
5.52960e+05 1.38200e+03 -1.36347e+00 -1.17057e+00 -1.55636e+00 -1.25159e+00 -1.16153e+00 -1.34165e+00
5.54240e+05 1.38500e+03 -1.08073e+00 -9.18854e-01 -1.24260e+00 -1.25228e+00 -1.15667e+00 -1.34788e+00
5.55520e+05 1.38800e+03 -1.25494e+00 -1.18397e+00 -1.32591e+00 -1.25406e+00 -1.15348e+00 -1.35463e+00
5.56800e+05 1.39200e+03 -1.13946e+00 -1.12813e+00 -1.15079e+00 -1.25565e+00 -1.15193e+00 -1.35938e+00
5.58080e+05 1.39500e+03 -1.23473e+00 -1.07834e+00 -1.39112e+00 -1.25576e+00 -1.15136e+00 -1.36015e+00
5.59360e+05 1.39800e+03 -1.26122e+00 -1.16520e+00 -1.35723e+00 -1.25302e+00 -1.14998e+00 -1.35605e+00
5.60640e+05 1.40100e+03 -1.19390e+00 -1.07243e+00 -1.31537e+00 -1.24704e+00 -1.14632e+00 -1.34776e+00
5.61920e+05 1.40400e+03 -1.20568e+00 -1.06547e+00 -1.34589e+00 -1.23905e+00 -1.14043e+00 -1.33767e+00
5.63200e+05 1.40800e+03 -1.19536e+00 -1.06109e+00 -1.32962e+00 -1.23110e+00 -1.13348e+00 -1.32872e+00
5.64480e+05 1.41100e+03 -1.22574e+00 -1.20550e+00 -1.24597e+00 -1.22463e+00 -1.12672e+00 -1.32254e+00
5.65760e+05 1.41400e+03 -1.13819e+00 -1.05305e+00 -1.22334e+00 -1.21974e+00 -1.12048e+00 -1.31900e+00
5.67040e+05 1.41700e+03 -1.18812e+00 -1.12258e+00 -1.25365e+00 -1.21619e+00 -1.11463e+00 -1.31776e+00
5.68320e+05 1.42000e+03 -1.27761e+00 -1.16736e+00 -1.38786e+00 -1.21376e+00 -1.10985e+00 -1.31767e+00
5.69600e+05 1.42400e+03 -1.17617e+00 -1.06192e+00 -1.29042e+00 -1.21151e+00 -1.10743e+00 -1.31560e+00
5.70880e+05 1.42700e+03 -1.22830e+00 -1.08708e+00 -1.36951e+00 -1.20828e+00 -1.10771e+00 -1.30886e+00
5.72160e+05 1.43000e+03 -1.13836e+00 -9.72585e-01 -1.30413e+00 -1.20396e+00 -1.10975e+00 -1.29818e+00
5.73440e+05 1.43300e+03 -1.19409e+00 -1.07002e+00 -1.31816e+00 -1.19940e+00 -1.11160e+00 -1.28721e+00
5.74720e+05 1.43600e+03 -1.12059e+00 -1.01407e+00 -1.22711e+00 -1.19596e+00 -1.11117e+00 -1.28075e+00
5.76000e+05 1.44000e+03 -1.25399e+00 -1.00239e+00 -1.50558e+00 -1.19488e+00 -1.10769e+00 -1.28207e+00
5.77280e+05 1.44300e+03 -1.16916e+00 -1.06687e+00 -1.27145e+00 -1.19575e+00 -1.10211e+00 -1.28938e+00
5.78560e+05 1.44600e+03 -1.13784e+00 -1.03541e+00 -1.24028e+00 -1.19639e+00 -1.09559e+00 -1.29719e+00
5.79840e+05 1.44900e+03 -1.31837e+00 -1.16147e+00 -1.47526e+00 -1.19505e+00 -1.08804e+00 -1.30205e+00
5.81120e+05 1.45200e+03 -1.26411e+00 -1.15990e+00 -1.36833e+00 -1.19256e+00 -1.07978e+00 -1.30534e+00
5.82400e+05 1.45600e+03 -1.17382e+00 -1.02952e+00 -1.31812e+00 -1.19116e+00 -1.07258e+00 -1.30973e+00
5.83680e+05 1.45900e+03 -1.22262e+00 -1.01136e+00 -1.43387e+00 -1.19268e+00 -1.06876e+00 -1.31660e+00
5.84960e+05 1.46200e+03 -1.28009e+00 -1.07641e+00 -1.48378e+00 -1.19833e+00 -1.06986e+00 -1.32679e+00
5.86240e+05 1.46500e+03 -1.16962e+00 -1.03251e+00 -1.30673e+00 -1.20661e+00 -1.07436e+00 -1.33887e+00
5.87520e+05 1.46800e+03 -1.15777e+00 -1.02115e+00 -1.29439e+00 -1.21336e+00 -1.07800e+00 -1.34871e+00
5.88800e+05 1.47200e+03 -1.11989e+00 -9.49057e-01 -1.29072e+00 -1.21631e+00 -1.07809e+00 -1.35453e+00
5.90080e+05 1.47500e+03 -1.13665e+00 -9.98643e-01 -1.27466e+00 -1.21662e+00 -1.07478e+00 -1.35846e+00
5.91360e+05 1.47800e+03 -1.11479e+00 -1.06257e+00 -1.16701e+00 -1.21533e+00 -1.06900e+00 -1.36167e+00
5.92640e+05 1.48100e+03 -1.20856e+00 -1.01650e+00 -1.40062e+00 -1.21230e+00 -1.06172e+00 -1.36288e+00
5.93920e+05 1.48400e+03 -1.14270e+00 -9.94435e-01 -1.29096e+00 -1.20725e+00 -1.05408e+00 -1.36041e+00
5.95200e+05 1.48800e+03 -1.07925e+00 -1.00341e+00 -1.15509e+00 -1.20020e+00 -1.04744e+00 -1.35295e+00
5.96480e+05 1.49100e+03 -1.16256e+00 -9.80181e-01 -1.34494e+00 -1.19250e+00 -1.04316e+00 -1.34184e+00
5.97760e+05 1.49400e+03 -1.17049e+00 -1.08219e+00 -1.25879e+00 -1.18652e+00 -1.04183e+00 -1.33121e+00
5.99040e+05 1.49700e+03 -1.27128e+00 -1.06789e+00 -1.47467e+00 -1.18299e+00 -1.04205e+00 -1.32393e+00
6.00320e+05 1.50000e+03 -1.19695e+00 -1.06495e+00 -1.32895e+00 -1.18052e+00 -1.04162e+00 -1.31942e+00
6.01600e+05 1.50400e+03 -1.10303e+00 -1.05166e+00 -1.15439e+00 -1.17817e+00 -1.04057e+00 -1.31576e+00
6.02880e+05 1.50700e+03 -1.16728e+00 -1.06141e+00 -1.27316e+00 -1.17668e+00 -1.04073e+00 -1.31263e+00
6.04160e+05 1.51000e+03 -1.13287e+00 -9.89883e-01 -1.27586e+00 -1.17729e+00 -1.04340e+00 -1.31118e+00
6.05440e+05 1.51300e+03 -1.12315e+00 -9.73965e-01 -1.27233e+00 -1.17977e+00 -1.04832e+00 -1.31122e+00
6.06720e+05 1.51600e+03 -1.18823e+00 -1.05156e+00 -1.32490e+00 -1.18166e+00 -1.05325e+00 -1.31008e+00
6.08000e+05 1.52000e+03 -1.14935e+00 -1.05189e+00 -1.24681e+00 -1.18072e+00 -1.05560e+00 -1.30584e+00
6.09280e+05 1.52300e+03 -1.18782e+00 -1.02365e+00 -1.35199e+00 -1.17715e+00 -1.05507e+00 -1.29923e+00
6.10560e+05 1.52600e+03 -1.20841e+00 -1.10613e+00 -1.31068e+00 -1.17278e+00 -1.05348e+00 -1.29208e+00
6.11840e+05 1.52900e+03 -1.12685e+00 -9.77369e-01 -1.27633e+00 -1.16938e+00 -1.05245e+00 -1.28632e+00
6.13120e+05 1.53200e+03 -1.11885e+00 -1.03975e+00 -1.19795e+00 -1.16792e+00 -1.05236e+00 -1.28347e+00
6.14400e+05 1.53600e+03 -1.19052e+00 -1.11849e+00 -1.26255e+00 -1.16891e+00 -1.05249e+00 -1.28533e+00
6.15680e+05 1.53900e+03 -1.14462e+00 -1.10591e+00 -1.18333e+00 -1.17212e+00 -1.05125e+00 -1.29299e+00
6.16960e+05 1.54200e+03 -1.16886e+00 -9.73033e-01 -1.36468e+00 -1.17511e+00 -1.04746e+00 -1.30276e+00
6.18240e+05 1.54500e+03 -1.10199e+00 -1.06994e+00 -1.13405e+00 -1.17542e+00 -1.04314e+00 -1.30771e+00
6.19520e+05 1.54800e+03 -1.06446e+00 -9.46215e-01 -1.18271e+00 -1.17392e+00 -1.04230e+00 -1.30554e+00
6.20800e+05 1.55200e+03 -1.15358e+00 -1.01779e+00 -1.28937e+00 -1.17320e+00 -1.04645e+00 -1.29995e+00
6.22080e+05 1.55500e+03 -1.21442e+00 -1.15505e+00 -1.27378e+00 -1.17385e+00 -1.05321e+00 -1.29450e+00
6.23360e+05 1.55800e+03 -1.22612e+00 -1.17368e+00 -1.27856e+00 -1.17371e+00 -1.05831e+00 -1.28911e+00
6.24640e+05 1.56100e+03 -1.23734e+00 -1.19738e+00 -1.27730e+00 -1.17065e+00 -1.05855e+00 -1.28274e+00
6.25920e+05 1.56400e+03 -1.22297e+00 -1.14297e+00 -1.30297e+00 -1.16539e+00 -1.05425e+00 -1.27653e+00
6.27200e+05 1.56800e+03 -1.18129e+00 -1.06468e+00 -1.29790e+00 -1.16071e+00 -1.04894e+00 -1.27247e+00
6.28480e+05 1.57100e+03 -1.20486e+00 -1.00058e+00 -1.40913e+00 -1.15882e+00 -1.04661e+00 -1.27103e+00
6.29760e+05 1.57400e+03 -1.17760e+00 -1.08600e+00 -1.26920e+00 -1.16002e+00 -1.04885e+00 -1.27120e+00
6.31040e+05 1.57700e+03 -1.24329e+00 -1.16429e+00 -1.32228e+00 -1.16358e+00 -1.05434e+00 -1.27283e+00
6.32320e+05 1.58000e+03 -1.18669e+00 -1.13914e+00 -1.23423e+00 -1.16825e+00 -1.06070e+00 -1.27580e+00
6.33600e+05 1.58400e+03 -1.10180e+00 -1.00931e+00 -1.19428e+00 -1.17277e+00 -1.06699e+00 -1.27854e+00
6.34880e+05 1.58700e+03 -1.19884e+00 -1.09324e+00 -1.30443e+00 -1.17659e+00 -1.07464e+00 -1.27855e+00
6.36160e+05 1.59000e+03 -1.22369e+00 -1.05888e+00 -1.38850e+00 -1.17961e+00 -1.08429e+00 -1.27494e+00
6.37440e+05 1.59300e+03 -1.16889e+00 -9.89153e-01 -1.34862e+00 -1.18131e+00 -1.09319e+00 -1.26944e+00
6.38720e+05 1.59600e+03 -1.11408e+00 -9.31353e-01 -1.29681e+00 -1.18043e+00 -1.09726e+00 -1.26360e+00
6.40000e+05 1.60000e+03 -1.13922e+00 -1.02311e+00 -1.25534e+00 -1.17624e+00 -1.09503e+00 -1.25744e+00
6.41280e+05 1.60300e+03 -1.14588e+00 -9.47743e-01 -1.34402e+00 -1.16967e+00 -1.08831e+00 -1.25102e+00
6.42560e+05 1.60600e+03 -1.05268e+00 -8.76654e-01 -1.22871e+00 -1.16268e+00 -1.07911e+00 -1.24626e+00
6.43840e+05 1.60900e+03 -1.15676e+00 -1.03689e+00 -1.27663e+00 -1.15762e+00 -1.06895e+00 -1.24629e+00
6.45120e+05 1.61200e+03 -1.12705e+00 -9.92511e-01 -1.26159e+00 -1.15543e+00 -1.05863e+00 -1.25223e+00
6.46400e+05 1.61600e+03 -1.19769e+00 -1.14309e+00 -1.25229e+00 -1.15489e+00 -1.04793e+00 -1.26185e+00
6.47680e+05 1.61900e+03 -1.16607e+00 -9.81589e-01 -1.35055e+00 -1.15445e+00 -1.03776e+00 -1.27113e+00
6.48960e+05 1.62200e+03 -1.21058e+00 -1.00963e+00 -1.41152e+00 -1.15377e+00 -1.03021e+00 -1.27734e+00
6.50240e+05 1.62500e+03 -1.05521e+00 -1.01836e+00 -1.09206e+00 -1.15279e+00 -1.02601e+00 -1.27957e+00
6.51520e+05 1.62800e+03 -1.08407e+00 -9.95451e-01 -1.17269e+00 -1.15140e+00 -1.02455e+00 -1.27826e+00
6.52800e+05 1.63200e+03 -1.15642e+00 -1.06290e+00 -1.24993e+00 -1.15038e+00 -1.02499e+00 -1.27577e+00
6.54080e+05 1.63500e+03 -1.22238e+00 -1.11016e+00 -1.33461e+00 -1.15093e+00 -1.02739e+00 -1.27448e+00
6.55360e+05 1.63800e+03 -1.27709e+00 -1.00537e+00 -1.54880e+00 -1.15338e+00 -1.03235e+00 -1.27440e+00
6.56640e+05 1.64100e+03 -1.07636e+00 -9.46477e-01 -1.20625e+00 -1.15697e+00 -1.03944e+00 -1.27450e+00
6.57920e+05 1.64400e+03 -1.09748e+00 -9.85048e-01 -1.20991e+00 -1.16073e+00 -1.04690e+00 -1.27456e+00
6.59200e+05 1.64800e+03 -1.18656e+00 -1.06339e+00 -1.30973e+00 -1.16366e+00 -1.05223e+00 -1.27510e+00
6.60480e+05 1.65100e+03 -1.12416e+00 -1.04051e+00 -1.20781e+00 -1.16518e+00 -1.05344e+00 -1.27693e+00
6.61760e+05 1.65400e+03 -1.19901e+00 -1.15738e+00 -1.24064e+00 -1.16533e+00 -1.05131e+00 -1.27934e+00
6.63040e+05 1.65700e+03 -1.13622e+00 -1.06070e+00 -1.21174e+00 -1.16482e+00 -1.04868e+00 -1.28095e+00
6.64320e+05 1.66000e+03 -1.27737e+00 -1.15038e+00 -1.40435e+00 -1.16405e+00 -1.04770e+00 -1.28039e+00
6.65600e+05 1.66400e+03 -1.21624e+00 -1.02787e+00 -1.40460e+00 -1.16287e+00 -1.04957e+00 -1.27617e+00
6.66880e+05 1.66700e+03 -1.15451e+00 -1.10474e+00 -1.20428e+00 -1.16199e+00 -1.05561e+00 -1.26837e+00
6.68160e+05 1.67000e+03 -1.23228e+00 -1.18287e+00 -1.28170e+00 -1.16299e+00 -1.06594e+00 -1.26004e+00
6.69440e+05 1.67300e+03 -1.18228e+00 -1.11903e+00 -1.24552e+00 -1.16654e+00 -1.07774e+00 -1.25534e+00
6.70720e+05 1.67600e+03 -1.16470e+00 -1.14574e+00 -1.18366e+00 -1.17140e+00 -1.08698e+00 -1.25581e+00
6.72000e+05 1.68000e+03 -1.26496e+00 -9.56371e-01 -1.57355e+00 -1.17544e+00 -1.09178e+00 -1.25911e+00
6.73280e+05 1.68300e+03 -1.23665e+00 -1.10260e+00 -1.37070e+00 -1.17726e+00 -1.09316e+00 -1.26136e+00
6.74560e+05 1.68600e+03 -1.27671e+00 -1.08302e+00 -1.47041e+00 -1.17637e+00 -1.09239e+00 -1.26036e+00
6.75840e+05 1.68900e+03 -1.27312e+00 -1.03167e+00 -1.51457e+00 -1.17305e+00 -1.08982e+00 -1.25628e+00
6.77120e+05 1.69200e+03 -1.15521e+00 -1.07494e+00 -1.23549e+00 -1.16957e+00 -1.08635e+00 -1.25279e+00
6.78400e+05 1.69600e+03 -1.10311e+00 -1.05133e+00 -1.15489e+00 -1.16952e+00 -1.08400e+00 -1.25505e+00
6.79680e+05 1.69900e+03 -1.12670e+00 -1.08387e+00 -1.16953e+00 -1.17470e+00 -1.08359e+00 -1.26580e+00
6.80960e+05 1.70200e+03 -1.29002e+00 -1.13725e+00 -1.44279e+00 -1.18317e+00 -1.08368e+00 -1.28265e+00
6.82240e+05 1.70500e+03 -1.20231e+00 -1.16516e+00 -1.23947e+00 -1.19101e+00 -1.08280e+00 -1.29922e+00
6.83520e+05 1.70800e+03 -1.21855e+00 -1.15726e+00 -1.27984e+00 -1.19508e+00 -1.08113e+00 -1.30903e+00
6.84800e+05 1.71200e+03 -1.15466e+00 -1.13412e+00 -1.17520e+00 -1.19448e+00 -1.07988e+00 -1.30908e+00
6.86080e+05 1.71500e+03 -1.12826e+00 -1.04941e+00 -1.20710e+00 -1.19094e+00 -1.07996e+00 -1.30193e+00
6.87360e+05 1.71800e+03 -1.19649e+00 -1.15768e+00 -1.23530e+00 -1.18706e+00 -1.08226e+00 -1.29187e+00
6.88640e+05 1.72100e+03 -1.13428e+00 -1.04153e+00 -1.22702e+00 -1.18367e+00 -1.08713e+00 -1.28021e+00
6.89920e+05 1.72400e+03 -1.16164e+00 -1.07410e+00 -1.24919e+00 -1.17972e+00 -1.09331e+00 -1.26613e+00
6.91200e+05 1.72800e+03 -1.18188e+00 -1.06434e+00 -1.29942e+00 -1.17428e+00 -1.09830e+00 -1.25026e+00
6.92480e+05 1.73100e+03 -1.11874e+00 -1.03991e+00 -1.19757e+00 -1.16822e+00 -1.10071e+00 -1.23572e+00
6.93760e+05 1.73400e+03 -1.14091e+00 -1.02191e+00 -1.25992e+00 -1.16330e+00 -1.10063e+00 -1.22596e+00
6.95040e+05 1.73700e+03 -1.16418e+00 -1.04018e+00 -1.28818e+00 -1.15997e+00 -1.09842e+00 -1.22151e+00
6.96320e+05 1.74000e+03 -1.16709e+00 -1.09995e+00 -1.23422e+00 -1.15764e+00 -1.09506e+00 -1.22023e+00
6.97600e+05 1.74400e+03 -1.17267e+00 -1.09738e+00 -1.24796e+00 -1.15616e+00 -1.09176e+00 -1.22056e+00
6.98880e+05 1.74700e+03 -1.30942e+00 -1.18477e+00 -1.43406e+00 -1.15574e+00 -1.08804e+00 -1.22345e+00
7.00160e+05 1.75000e+03 -1.20604e+00 -9.94324e-01 -1.41776e+00 -1.15665e+00 -1.08281e+00 -1.23049e+00
7.01440e+05 1.75300e+03 -1.19939e+00 -1.18375e+00 -1.21503e+00 -1.15915e+00 -1.07716e+00 -1.24115e+00
7.02720e+05 1.75600e+03 -1.16155e+00 -1.08489e+00 -1.23821e+00 -1.16343e+00 -1.07378e+00 -1.25309e+00
7.04000e+05 1.76000e+03 -1.11328e+00 -9.60715e-01 -1.26585e+00 -1.16984e+00 -1.07474e+00 -1.26495e+00
7.05280e+05 1.76300e+03 -1.17575e+00 -1.03482e+00 -1.31668e+00 -1.17837e+00 -1.07970e+00 -1.27705e+00
7.06560e+05 1.76600e+03 -1.14559e+00 -1.03035e+00 -1.26083e+00 -1.18750e+00 -1.08623e+00 -1.28876e+00
7.07840e+05 1.76900e+03 -1.21979e+00 -1.06661e+00 -1.37298e+00 -1.19467e+00 -1.09159e+00 -1.29775e+00
7.09120e+05 1.77200e+03 -1.15254e+00 -1.06269e+00 -1.24239e+00 -1.19771e+00 -1.09319e+00 -1.30223e+00
7.10400e+05 1.77600e+03 -1.20830e+00 -1.09449e+00 -1.32210e+00 -1.19630e+00 -1.08993e+00 -1.30267e+00
7.11680e+05 1.77900e+03 -1.31590e+00 -1.08556e+00 -1.54623e+00 -1.19208e+00 -1.08345e+00 -1.30072e+00
7.12960e+05 1.78200e+03 -1.21018e+00 -1.10933e+00 -1.31102e+00 -1.18728e+00 -1.07668e+00 -1.29787e+00
7.14240e+05 1.78500e+03 -1.16820e+00 -1.01018e+00 -1.32622e+00 -1.18368e+00 -1.07179e+00 -1.29558e+00
7.15520e+05 1.78800e+03 -1.23776e+00 -1.12772e+00 -1.34779e+00 -1.18240e+00 -1.06902e+00 -1.29578e+00
7.16800e+05 1.79200e+03 -1.14317e+00 -1.04260e+00 -1.24373e+00 -1.18404e+00 -1.06760e+00 -1.30047e+00
7.18080e+05 1.79500e+03 -1.17893e+00 -1.11428e+00 -1.24358e+00 -1.18902e+00 -1.06767e+00 -1.31037e+00
7.19360e+05 1.79800e+03 -1.18199e+00 -1.06520e+00 -1.29879e+00 -1.19651e+00 -1.07011e+00 -1.32292e+00
7.20640e+05 1.80100e+03 -1.29096e+00 -1.14029e+00 -1.44163e+00 -1.20339e+00 -1.07443e+00 -1.33234e+00
7.21920e+05 1.80400e+03 -1.29258e+00 -1.09285e+00 -1.49232e+00 -1.20631e+00 -1.07865e+00 -1.33397e+00
7.23200e+05 1.80800e+03 -1.25303e+00 -1.10847e+00 -1.39758e+00 -1.20454e+00 -1.08097e+00 -1.32810e+00
7.24480e+05 1.81100e+03 -1.17395e+00 -1.11384e+00 -1.23406e+00 -1.20011e+00 -1.08113e+00 -1.31909e+00
7.25760e+05 1.81400e+03 -1.26587e+00 -1.10646e+00 -1.42527e+00 -1.19594e+00 -1.08024e+00 -1.31164e+00
7.27040e+05 1.81700e+03 -1.22666e+00 -1.15632e+00 -1.29699e+00 -1.19405e+00 -1.07979e+00 -1.30831e+00
7.28320e+05 1.82000e+03 -1.23943e+00 -1.07223e+00 -1.40663e+00 -1.19445e+00 -1.08061e+00 -1.30830e+00
7.29600e+05 1.82400e+03 -1.23180e+00 -1.19611e+00 -1.26748e+00 -1.19558e+00 -1.08257e+00 -1.30859e+00
7.30880e+05 1.82700e+03 -1.24527e+00 -1.20608e+00 -1.28446e+00 -1.19657e+00 -1.08605e+00 -1.30709e+00
7.32160e+05 1.83000e+03 -1.14654e+00 -1.00770e+00 -1.28539e+00 -1.19831e+00 -1.09187e+00 -1.30476e+00
7.33440e+05 1.83300e+03 -1.23348e+00 -1.08456e+00 -1.38240e+00 -1.20223e+00 -1.09909e+00 -1.30538e+00
7.34720e+05 1.83600e+03 -1.18348e+00 -1.12955e+00 -1.23742e+00 -1.20757e+00 -1.10463e+00 -1.31051e+00
7.36000e+05 1.84000e+03 -1.28005e+00 -1.01201e+00 -1.54809e+00 -1.21128e+00 -1.10561e+00 -1.31696e+00
7.37280e+05 1.84300e+03 -1.18759e+00 -1.15175e+00 -1.22344e+00 -1.21150e+00 -1.10176e+00 -1.32123e+00
7.38560e+05 1.84600e+03 -1.25200e+00 -1.14902e+00 -1.35497e+00 -1.20993e+00 -1.09620e+00 -1.32366e+00
7.39840e+05 1.84900e+03 -1.09836e+00 -9.72687e-01 -1.22404e+00 -1.20927e+00 -1.09214e+00 -1.32641e+00
7.41120e+05 1.85200e+03 -1.11025e+00 -1.01709e+00 -1.20341e+00 -1.21023e+00 -1.09053e+00 -1.32993e+00
7.42400e+05 1.85600e+03 -1.30969e+00 -1.10772e+00 -1.51166e+00 -1.21164e+00 -1.09100e+00 -1.33227e+00
7.43680e+05 1.85900e+03 -1.22383e+00 -1.11738e+00 -1.33029e+00 -1.21149e+00 -1.09251e+00 -1.33047e+00
7.44960e+05 1.86200e+03 -1.24337e+00 -1.01066e+00 -1.47607e+00 -1.20790e+00 -1.09358e+00 -1.32222e+00
7.46240e+05 1.86500e+03 -1.15676e+00 -9.98741e-01 -1.31478e+00 -1.20093e+00 -1.09334e+00 -1.30853e+00
7.47520e+05 1.86800e+03 -1.16701e+00 -1.08839e+00 -1.24563e+00 -1.19330e+00 -1.09200e+00 -1.29460e+00
7.48800e+05 1.87200e+03 -1.17079e+00 -1.00812e+00 -1.33346e+00 -1.18848e+00 -1.09074e+00 -1.28623e+00
7.50080e+05 1.87500e+03 -1.09798e+00 -9.06556e-01 -1.28940e+00 -1.18792e+00 -1.09060e+00 -1.28524e+00
7.51360e+05 1.87800e+03 -1.31903e+00 -1.16478e+00 -1.47327e+00 -1.18969e+00 -1.09089e+00 -1.28849e+00
7.52640e+05 1.88100e+03 -1.10102e+00 -1.00380e+00 -1.19824e+00 -1.19090e+00 -1.09004e+00 -1.29177e+00
7.53920e+05 1.88400e+03 -1.12611e+00 -9.79015e-01 -1.27321e+00 -1.19039e+00 -1.08717e+00 -1.29361e+00
7.55200e+05 1.88800e+03 -1.24461e+00 -1.01851e+00 -1.47071e+00 -1.18873e+00 -1.08205e+00 -1.29541e+00
7.56480e+05 1.89100e+03 -1.21807e+00 -1.05384e+00 -1.38230e+00 -1.18746e+00 -1.07552e+00 -1.29940e+00
7.57760e+05 1.89400e+03 -1.21167e+00 -1.00583e+00 -1.41752e+00 -1.18761e+00 -1.06927e+00 -1.30594e+00
7.59040e+05 1.89700e+03 -1.16017e+00 -1.01790e+00 -1.30245e+00 -1.18890e+00 -1.06438e+00 -1.31341e+00
7.60320e+05 1.90000e+03 -1.23412e+00 -1.05644e+00 -1.41181e+00 -1.19079e+00 -1.06095e+00 -1.32063e+00
7.61600e+05 1.90400e+03 -1.17172e+00 -1.05407e+00 -1.28937e+00 -1.19358e+00 -1.05884e+00 -1.32832e+00
7.62880e+05 1.90700e+03 -1.18861e+00 -1.04700e+00 -1.33022e+00 -1.19785e+00 -1.05802e+00 -1.33769e+00
7.64160e+05 1.91000e+03 -1.19366e+00 -1.05554e+00 -1.33177e+00 -1.20281e+00 -1.05801e+00 -1.34760e+00
7.65440e+05 1.91300e+03 -1.20513e+00 -1.04810e+00 -1.36216e+00 -1.20597e+00 -1.05786e+00 -1.35408e+00
7.66720e+05 1.91600e+03 -1.26056e+00 -1.00121e+00 -1.51991e+00 -1.20544e+00 -1.05734e+00 -1.35354e+00
7.68000e+05 1.92000e+03 -1.18201e+00 -1.02178e+00 -1.34224e+00 -1.20145e+00 -1.05676e+00 -1.34613e+00
7.69280e+05 1.92300e+03 -1.07663e+00 -9.42351e-01 -1.21091e+00 -1.19520e+00 -1.05510e+00 -1.33529e+00
7.70560e+05 1.92600e+03 -1.28362e+00 -9.82802e-01 -1.58443e+00 -1.18827e+00 -1.05055e+00 -1.32599e+00
7.71840e+05 1.92900e+03 -1.29984e+00 -1.05108e+00 -1.54859e+00 -1.18272e+00 -1.04311e+00 -1.32232e+00
7.73120e+05 1.93200e+03 -1.23571e+00 -1.00753e+00 -1.46390e+00 -1.17974e+00 -1.03477e+00 -1.32471e+00
7.74400e+05 1.93600e+03 -1.23124e+00 -1.13477e+00 -1.32772e+00 -1.17914e+00 -1.02737e+00 -1.33092e+00
7.75680e+05 1.93900e+03 -1.17392e+00 -1.00903e+00 -1.33881e+00 -1.18054e+00 -1.02195e+00 -1.33912e+00
7.76960e+05 1.94200e+03 -1.11320e+00 -9.74089e-01 -1.25230e+00 -1.18352e+00 -1.01882e+00 -1.34822e+00
7.78240e+05 1.94500e+03 -1.16870e+00 -1.04465e+00 -1.29275e+00 -1.18688e+00 -1.01767e+00 -1.35608e+00
7.79520e+05 1.94800e+03 -1.08818e+00 -9.54521e-01 -1.22183e+00 -1.18866e+00 -1.01760e+00 -1.35973e+00
7.80800e+05 1.95200e+03 -1.12627e+00 -1.00997e+00 -1.24257e+00 -1.18738e+00 -1.01680e+00 -1.35796e+00
7.82080e+05 1.95500e+03 -1.23590e+00 -1.06109e+00 -1.41071e+00 -1.18332e+00 -1.01425e+00 -1.35240e+00
7.83360e+05 1.95800e+03 -1.20825e+00 -1.02566e+00 -1.39083e+00 -1.17832e+00 -1.01122e+00 -1.34542e+00
7.84640e+05 1.96100e+03 -1.28339e+00 -1.10510e+00 -1.46169e+00 -1.17432e+00 -1.00922e+00 -1.33941e+00
7.85920e+05 1.96400e+03 -1.15224e+00 -1.00811e+00 -1.29637e+00 -1.17286e+00 -1.00862e+00 -1.33710e+00
7.87200e+05 1.96800e+03 -1.10678e+00 -9.01028e-01 -1.31253e+00 -1.17463e+00 -1.00878e+00 -1.34048e+00
7.88480e+05 1.97100e+03 -1.16452e+00 -9.60202e-01 -1.36884e+00 -1.17892e+00 -1.00928e+00 -1.34856e+00
7.89760e+05 1.97400e+03 -1.22513e+00 -1.01877e+00 -1.43148e+00 -1.18372e+00 -1.01063e+00 -1.35682e+00
7.91040e+05 1.97700e+03 -1.35658e+00 -1.15276e+00 -1.56040e+00 -1.18664e+00 -1.01254e+00 -1.36073e+00
7.92320e+05 1.98000e+03 -1.28311e+00 -1.01138e+00 -1.55484e+00 -1.18660e+00 -1.01329e+00 -1.35991e+00
7.93600e+05 1.98400e+03 -1.19673e+00 -1.00801e+00 -1.38546e+00 -1.18534e+00 -1.01235e+00 -1.35833e+00
7.94880e+05 1.98700e+03 -1.13076e+00 -8.86054e-01 -1.37547e+00 -1.18649e+00 -1.01182e+00 -1.36115e+00
7.96160e+05 1.99000e+03 -1.30560e+00 -1.05301e+00 -1.55819e+00 -1.19252e+00 -1.01329e+00 -1.37176e+00
7.97440e+05 1.99300e+03 -1.23841e+00 -9.66832e-01 -1.50998e+00 -1.20308e+00 -1.01588e+00 -1.39029e+00
7.98720e+05 1.99600e+03 -1.23083e+00 -9.41522e-01 -1.52014e+00 -1.21519e+00 -1.01796e+00 -1.41242e+00
8.00000e+05 2.00000e+03 -1.20490e+00 -1.03091e+00 -1.37889e+00 -1.22508e+00 -1.01859e+00 -1.43157e+00
8.01280e+05 2.00300e+03 -1.14114e+00 -9.32833e-01 -1.34945e+00 -1.23094e+00 -1.01762e+00 -1.44426e+00
8.02560e+05 2.00600e+03 -1.26658e+00 -1.20243e+00 -1.33074e+00 -1.23329e+00 -1.01508e+00 -1.45151e+00
8.03840e+05 2.00900e+03 -1.14584e+00 -9.63416e-01 -1.32826e+00 -1.23387e+00 -1.01223e+00 -1.45550e+00
8.05120e+05 2.01200e+03 -1.20562e+00 -9.57017e-01 -1.45422e+00 -1.23397e+00 -1.01192e+00 -1.45602e+00
8.06400e+05 2.01600e+03 -1.24499e+00 -9.80335e-01 -1.50964e+00 -1.23324e+00 -1.01561e+00 -1.45087e+00
8.07680e+05 2.01900e+03 -1.17272e+00 -1.01455e+00 -1.33090e+00 -1.23049e+00 -1.02188e+00 -1.43911e+00
8.08960e+05 2.02200e+03 -1.24842e+00 -1.08934e+00 -1.40750e+00 -1.22534e+00 -1.02739e+00 -1.42330e+00
8.10240e+05 2.02500e+03 -1.13335e+00 -1.00798e+00 -1.25872e+00 -1.21901e+00 -1.02942e+00 -1.40859e+00
8.11520e+05 2.02800e+03 -1.27158e+00 -1.13224e+00 -1.41092e+00 -1.21392e+00 -1.02826e+00 -1.39959e+00
8.12800e+05 2.03200e+03 -1.22507e+00 -1.07312e+00 -1.37703e+00 -1.21186e+00 -1.02639e+00 -1.39733e+00
8.14080e+05 2.03500e+03 -1.19963e+00 -1.03828e+00 -1.36097e+00 -1.21250e+00 -1.02617e+00 -1.39884e+00
8.15360e+05 2.03800e+03 -1.26034e+00 -1.03778e+00 -1.48291e+00 -1.21428e+00 -1.02864e+00 -1.39993e+00
8.16640e+05 2.04100e+03 -1.35914e+00 -9.87137e-01 -1.73114e+00 -1.21620e+00 -1.03333e+00 -1.39908e+00
8.17920e+05 2.04400e+03 -1.12727e+00 -9.24705e-01 -1.32983e+00 -1.21812e+00 -1.03827e+00 -1.39796e+00
8.19200e+05 2.04800e+03 -1.16913e+00 -1.02750e+00 -1.31076e+00 -1.21957e+00 -1.04081e+00 -1.39832e+00
8.20480e+05 2.05100e+03 -1.15739e+00 -9.73633e-01 -1.34116e+00 -1.22041e+00 -1.03962e+00 -1.40120e+00
8.21760e+05 2.05400e+03 -1.19272e+00 -9.65169e-01 -1.42027e+00 -1.22175e+00 -1.03504e+00 -1.40847e+00
8.23040e+05 2.05700e+03 -1.26370e+00 -1.03813e+00 -1.48927e+00 -1.22482e+00 -1.02811e+00 -1.42153e+00
8.24320e+05 2.06000e+03 -1.22016e+00 -9.37746e-01 -1.50258e+00 -1.22917e+00 -1.02025e+00 -1.43808e+00
8.25600e+05 2.06400e+03 -1.26628e+00 -1.09099e+00 -1.44157e+00 -1.23256e+00 -1.01296e+00 -1.45216e+00
8.26880e+05 2.06700e+03 -1.23479e+00 -9.87760e-01 -1.48183e+00 -1.23356e+00 -1.00744e+00 -1.45969e+00
8.28160e+05 2.07000e+03 -1.27772e+00 -9.82845e-01 -1.57259e+00 -1.23294e+00 -1.00435e+00 -1.46154e+00
8.29440e+05 2.07300e+03 -1.15812e+00 -9.73402e-01 -1.34283e+00 -1.23248e+00 -1.00414e+00 -1.46082e+00
8.30720e+05 2.07600e+03 -1.18695e+00 -9.54096e-01 -1.41980e+00 -1.23327e+00 -1.00720e+00 -1.45934e+00
8.32000e+05 2.08000e+03 -1.18702e+00 -9.93298e-01 -1.38075e+00 -1.23433e+00 -1.01244e+00 -1.45621e+00
8.33280e+05 2.08300e+03 -1.26354e+00 -9.00334e-01 -1.62674e+00 -1.23327e+00 -1.01748e+00 -1.44906e+00
8.34560e+05 2.08600e+03 -1.24652e+00 -1.06877e+00 -1.42427e+00 -1.22895e+00 -1.02052e+00 -1.43739e+00
8.35840e+05 2.08900e+03 -1.15366e+00 -1.02020e+00 -1.28712e+00 -1.22262e+00 -1.02105e+00 -1.42419e+00
8.37120e+05 2.09200e+03 -1.18765e+00 -1.06740e+00 -1.30791e+00 -1.21602e+00 -1.01922e+00 -1.41283e+00
8.38400e+05 2.09600e+03 -1.24999e+00 -1.02860e+00 -1.47137e+00 -1.21029e+00 -1.01612e+00 -1.40446e+00
8.39680e+05 2.09900e+03 -1.16296e+00 -9.44959e-01 -1.38097e+00 -1.20583e+00 -1.01378e+00 -1.39788e+00
8.40960e+05 2.10200e+03 -1.19326e+00 -1.08361e+00 -1.30291e+00 -1.20264e+00 -1.01408e+00 -1.39121e+00
8.42240e+05 2.10500e+03 -1.31951e+00 -1.18518e+00 -1.45385e+00 -1.20133e+00 -1.01792e+00 -1.38474e+00
8.43520e+05 2.10800e+03 -1.26766e+00 -1.04677e+00 -1.48855e+00 -1.20270e+00 -1.02379e+00 -1.38162e+00
8.44800e+05 2.11200e+03 -1.22205e+00 -1.02032e+00 -1.42378e+00 -1.20610e+00 -1.02803e+00 -1.38417e+00
8.46080e+05 2.11500e+03 -1.12665e+00 -9.77718e-01 -1.27559e+00 -1.21029e+00 -1.02910e+00 -1.39149e+00
8.47360e+05 2.11800e+03 -1.22194e+00 -9.88508e-01 -1.45536e+00 -1.21515e+00 -1.02893e+00 -1.40136e+00
8.48640e+05 2.12100e+03 -1.19434e+00 -1.05079e+00 -1.33790e+00 -1.22048e+00 -1.03013e+00 -1.41083e+00
8.49920e+05 2.12400e+03 -1.20120e+00 -1.01393e+00 -1.38848e+00 -1.22433e+00 -1.03295e+00 -1.41572e+00
8.51200e+05 2.12800e+03 -1.17969e+00 -9.11557e-01 -1.44783e+00 -1.22499e+00 -1.03563e+00 -1.41436e+00
8.52480e+05 2.13100e+03 -1.17145e+00 -1.08244e+00 -1.26047e+00 -1.22299e+00 -1.03679e+00 -1.40919e+00
8.53760e+05 2.13400e+03 -1.24581e+00 -9.58004e-01 -1.53362e+00 -1.22012e+00 -1.03660e+00 -1.40363e+00
8.55040e+05 2.13700e+03 -1.12451e+00 -1.00603e+00 -1.24299e+00 -1.21790e+00 -1.03534e+00 -1.40046e+00
8.56320e+05 2.14000e+03 -1.20305e+00 -9.26017e-01 -1.48008e+00 -1.21633e+00 -1.03249e+00 -1.40016e+00
8.57600e+05 2.14400e+03 -1.17777e+00 -9.28494e-01 -1.42704e+00 -1.21441e+00 -1.02792e+00 -1.40090e+00
8.58880e+05 2.14700e+03 -1.15892e+00 -9.55263e-01 -1.36257e+00 -1.21159e+00 -1.02210e+00 -1.40108e+00
8.60160e+05 2.15000e+03 -1.30227e+00 -1.09424e+00 -1.51029e+00 -1.20800e+00 -1.01588e+00 -1.40013e+00
8.61440e+05 2.15300e+03 -1.16647e+00 -9.75281e-01 -1.35766e+00 -1.20448e+00 -1.00949e+00 -1.39946e+00
8.62720e+05 2.15600e+03 -1.23847e+00 -9.53179e-01 -1.52376e+00 -1.20202e+00 -1.00251e+00 -1.40153e+00
8.64000e+05 2.16000e+03 -1.22910e+00 -9.63461e-01 -1.49474e+00 -1.20142e+00 -9.95560e-01 -1.40728e+00
8.65280e+05 2.16300e+03 -1.25891e+00 -1.01530e+00 -1.50252e+00 -1.20335e+00 -9.90606e-01 -1.41610e+00
8.66560e+05 2.16600e+03 -1.18241e+00 -9.85094e-01 -1.37973e+00 -1.20764e+00 -9.88754e-01 -1.42653e+00
8.67840e+05 2.16900e+03 -1.16443e+00 -8.59370e-01 -1.46950e+00 -1.21345e+00 -9.89431e-01 -1.43748e+00
8.69120e+05 2.17200e+03 -1.27432e+00 -9.92820e-01 -1.55583e+00 -1.21961e+00 -9.91137e-01 -1.44808e+00
8.70400e+05 2.17600e+03 -1.11695e+00 -9.06031e-01 -1.32788e+00 -1.22411e+00 -9.91715e-01 -1.45650e+00
8.71680e+05 2.17900e+03 -1.13324e+00 -9.81812e-01 -1.28468e+00 -1.22497e+00 -9.89028e-01 -1.46091e+00
8.72960e+05 2.18200e+03 -1.12004e+00 -9.65422e-01 -1.27465e+00 -1.22264e+00 -9.83626e-01 -1.46165e+00
8.74240e+05 2.18500e+03 -1.20018e+00 -1.00354e+00 -1.39682e+00 -1.21972e+00 -9.79229e-01 -1.46021e+00
8.75520e+05 2.18800e+03 -1.17676e+00 -1.01919e+00 -1.33432e+00 -1.21747e+00 -9.79071e-01 -1.45588e+00
8.76800e+05 2.19200e+03 -1.23908e+00 -9.96449e-01 -1.48170e+00 -1.21446e+00 -9.83311e-01 -1.44562e+00
8.78080e+05 2.19500e+03 -1.22607e+00 -1.03492e+00 -1.41722e+00 -1.20881e+00 -9.89422e-01 -1.42819e+00
8.79360e+05 2.19800e+03 -1.23544e+00 -1.00684e+00 -1.46405e+00 -1.20081e+00 -9.94085e-01 -1.40753e+00
8.80640e+05 2.20100e+03 -1.23282e+00 -1.15467e+00 -1.31097e+00 -1.19307e+00 -9.95721e-01 -1.39042e+00
8.81920e+05 2.20400e+03 -1.16189e+00 -9.55593e-01 -1.36820e+00 -1.18846e+00 -9.94910e-01 -1.38201e+00
8.83200e+05 2.20800e+03 -1.23390e+00 -1.03312e+00 -1.43468e+00 -1.18819e+00 -9.93010e-01 -1.38337e+00
8.84480e+05 2.21100e+03 -1.25340e+00 -9.52081e-01 -1.55472e+00 -1.19141e+00 -9.91332e-01 -1.39149e+00
8.85760e+05 2.21400e+03 -1.21648e+00 -9.77633e-01 -1.45532e+00 -1.19585e+00 -9.90708e-01 -1.40099e+00
8.87040e+05 2.21700e+03 -1.16909e+00 -9.42871e-01 -1.39530e+00 -1.19942e+00 -9.91217e-01 -1.40762e+00
8.88320e+05 2.22000e+03 -1.28395e+00 -1.06780e+00 -1.50010e+00 -1.20145e+00 -9.92598e-01 -1.41030e+00
8.89600e+05 2.22400e+03 -1.12569e+00 -9.30259e-01 -1.32112e+00 -1.20192e+00 -9.94053e-01 -1.40979e+00
8.90880e+05 2.22700e+03 -1.24541e+00 -1.01725e+00 -1.47356e+00 -1.20099e+00 -9.94350e-01 -1.40764e+00
8.92160e+05 2.23000e+03 -1.22720e+00 -1.01694e+00 -1.43747e+00 -1.19956e+00 -9.93170e-01 -1.40595e+00
8.93440e+05 2.23300e+03 -1.21866e+00 -9.94558e-01 -1.44277e+00 -1.19887e+00 -9.91102e-01 -1.40664e+00
8.94720e+05 2.23600e+03 -1.18856e+00 -9.80248e-01 -1.39687e+00 -1.19945e+00 -9.89036e-01 -1.40987e+00
8.96000e+05 2.24000e+03 -1.14691e+00 -9.86341e-01 -1.30748e+00 -1.20096e+00 -9.87746e-01 -1.41418e+00
8.97280e+05 2.24300e+03 -1.16073e+00 -1.01541e+00 -1.30605e+00 -1.20278e+00 -9.87239e-01 -1.41833e+00
8.98560e+05 2.24600e+03 -1.18065e+00 -9.28210e-01 -1.43309e+00 -1.20398e+00 -9.86498e-01 -1.42146e+00
8.99840e+05 2.24900e+03 -1.18496e+00 -8.98534e-01 -1.47139e+00 -1.20369e+00 -9.85257e-01 -1.42212e+00
9.01120e+05 2.25200e+03 -1.15126e+00 -9.82708e-01 -1.31982e+00 -1.20194e+00 -9.85283e-01 -1.41860e+00
9.02400e+05 2.25600e+03 -1.24572e+00 -1.15062e+00 -1.34081e+00 -1.19983e+00 -9.87881e-01 -1.41178e+00
9.03680e+05 2.25900e+03 -1.21459e+00 -1.01058e+00 -1.41859e+00 -1.19842e+00 -9.91683e-01 -1.40515e+00
9.04960e+05 2.26200e+03 -1.15975e+00 -9.05277e-01 -1.41422e+00 -1.19771e+00 -9.94891e-01 -1.40054e+00
9.06240e+05 2.26500e+03 -1.12337e+00 -9.05269e-01 -1.34147e+00 -1.19713e+00 -9.97262e-01 -1.39700e+00
9.07520e+05 2.26800e+03 -1.25410e+00 -1.10803e+00 -1.40017e+00 -1.19701e+00 -1.00004e+00 -1.39398e+00
9.08800e+05 2.27200e+03 -1.24156e+00 -9.93114e-01 -1.49000e+00 -1.19796e+00 -1.00360e+00 -1.39233e+00
9.10080e+05 2.27500e+03 -1.23153e+00 -1.04347e+00 -1.41959e+00 -1.19915e+00 -1.00625e+00 -1.39205e+00
9.11360e+05 2.27800e+03 -1.20857e+00 -1.01588e+00 -1.40125e+00 -1.19946e+00 -1.00742e+00 -1.39150e+00
9.12640e+05 2.28100e+03 -1.19440e+00 -9.49837e-01 -1.43896e+00 -1.19945e+00 -1.00967e+00 -1.38923e+00
9.13920e+05 2.28400e+03 -1.16061e+00 -9.03191e-01 -1.41803e+00 -1.20066e+00 -1.01493e+00 -1.38640e+00
9.15200e+05 2.28800e+03 -1.14147e+00 -9.82276e-01 -1.30066e+00 -1.20391e+00 -1.02227e+00 -1.38554e+00
9.16480e+05 2.29100e+03 -1.16737e+00 -1.07690e+00 -1.25785e+00 -1.20876e+00 -1.02907e+00 -1.38844e+00
9.17760e+05 2.29400e+03 -1.30461e+00 -1.07247e+00 -1.53676e+00 -1.21369e+00 -1.03280e+00 -1.39458e+00
9.19040e+05 2.29700e+03 -1.17722e+00 -9.78407e-01 -1.37604e+00 -1.21689e+00 -1.03257e+00 -1.40121e+00
9.20320e+05 2.30000e+03 -1.26440e+00 -1.00265e+00 -1.52614e+00 -1.21703e+00 -1.02889e+00 -1.40516e+00
9.21600e+05 2.30400e+03 -1.23417e+00 -9.70339e-01 -1.49799e+00 -1.21455e+00 -1.02333e+00 -1.40578e+00
9.22880e+05 2.30700e+03 -1.33146e+00 -1.04608e+00 -1.61684e+00 -1.21220e+00 -1.01770e+00 -1.40670e+00
9.24160e+05 2.31000e+03 -1.11792e+00 -9.14341e-01 -1.32151e+00 -1.21203e+00 -1.01251e+00 -1.41156e+00
9.25440e+05 2.31300e+03 -1.35707e+00 -1.09170e+00 -1.62245e+00 -1.21428e+00 -1.00815e+00 -1.42041e+00
9.26720e+05 2.31600e+03 -1.24898e+00 -1.14781e+00 -1.35016e+00 -1.21881e+00 -1.00624e+00 -1.43137e+00
9.28000e+05 2.32000e+03 -1.20545e+00 -1.06514e+00 -1.34577e+00 -1.22504e+00 -1.00817e+00 -1.44192e+00
9.29280e+05 2.32300e+03 -1.21612e+00 -1.03269e+00 -1.39956e+00 -1.23124e+00 -1.01395e+00 -1.44853e+00
9.30560e+05 2.32600e+03 -1.22829e+00 -1.09115e+00 -1.36544e+00 -1.23575e+00 -1.02247e+00 -1.44903e+00
9.31840e+05 2.32900e+03 -1.18068e+00 -1.00242e+00 -1.35894e+00 -1.23783e+00 -1.03132e+00 -1.44434e+00
9.33120e+05 2.33200e+03 -1.25821e+00 -9.88850e-01 -1.52756e+00 -1.23723e+00 -1.03728e+00 -1.43718e+00
9.34400e+05 2.33600e+03 -1.28448e+00 -1.05361e+00 -1.51536e+00 -1.23450e+00 -1.03880e+00 -1.43020e+00
9.35680e+05 2.33900e+03 -1.20856e+00 -8.75395e-01 -1.54173e+00 -1.23130e+00 -1.03766e+00 -1.42494e+00
9.36960e+05 2.34200e+03 -1.13415e+00 -9.47810e-01 -1.32049e+00 -1.22940e+00 -1.03698e+00 -1.42181e+00
9.38240e+05 2.34500e+03 -1.17146e+00 -9.34814e-01 -1.40811e+00 -1.22947e+00 -1.03766e+00 -1.42128e+00
9.39520e+05 2.34800e+03 -1.17923e+00 -1.02941e+00 -1.32905e+00 -1.23114e+00 -1.03802e+00 -1.42426e+00
9.40800e+05 2.35200e+03 -1.22256e+00 -9.79076e-01 -1.46604e+00 -1.23285e+00 -1.03600e+00 -1.42970e+00
9.42080e+05 2.35500e+03 -1.25751e+00 -9.93945e-01 -1.52108e+00 -1.23227e+00 -1.03076e+00 -1.43377e+00
9.43360e+05 2.35800e+03 -1.32470e+00 -1.09319e+00 -1.55622e+00 -1.22872e+00 -1.02382e+00 -1.43362e+00
9.44640e+05 2.36100e+03 -1.16129e+00 -9.89958e-01 -1.33262e+00 -1.22356e+00 -1.01830e+00 -1.42881e+00
9.45920e+05 2.36400e+03 -1.26365e+00 -9.93493e-01 -1.53380e+00 -1.21854e+00 -1.01602e+00 -1.42106e+00
9.47200e+05 2.36800e+03 -1.26233e+00 -1.02360e+00 -1.50105e+00 -1.21574e+00 -1.01697e+00 -1.41451e+00
9.48480e+05 2.37100e+03 -1.26765e+00 -1.04082e+00 -1.49448e+00 -1.21653e+00 -1.02071e+00 -1.41235e+00
9.49760e+05 2.37400e+03 -1.26441e+00 -1.00156e+00 -1.52726e+00 -1.21997e+00 -1.02575e+00 -1.41420e+00
9.51040e+05 2.37700e+03 -1.18449e+00 -9.30717e-01 -1.43826e+00 -1.22413e+00 -1.02924e+00 -1.41902e+00
9.52320e+05 2.38000e+03 -1.26348e+00 -1.06843e+00 -1.45854e+00 -1.22781e+00 -1.02901e+00 -1.42661e+00
9.53600e+05 2.38400e+03 -1.31149e+00 -1.06374e+00 -1.55923e+00 -1.23071e+00 -1.02564e+00 -1.43578e+00
9.54880e+05 2.38700e+03 -1.18730e+00 -9.99684e-01 -1.37492e+00 -1.23298e+00 -1.02142e+00 -1.44453e+00
9.56160e+05 2.39000e+03 -1.23218e+00 -1.01861e+00 -1.44575e+00 -1.23503e+00 -1.01843e+00 -1.45162e+00
9.57440e+05 2.39300e+03 -1.38149e+00 -9.85846e-01 -1.77713e+00 -1.23715e+00 -1.01743e+00 -1.45688e+00
9.58720e+05 2.39600e+03 -1.24868e+00 -1.04236e+00 -1.45501e+00 -1.23906e+00 -1.01782e+00 -1.46029e+00
9.60000e+05 2.40000e+03 -1.34670e+00 -1.08794e+00 -1.60547e+00 -1.24013e+00 -1.01920e+00 -1.46107e+00
9.61280e+05 2.40300e+03 -1.21503e+00 -1.02635e+00 -1.40371e+00 -1.24103e+00 -1.02152e+00 -1.46054e+00
9.62560e+05 2.40600e+03 -1.26686e+00 -1.10093e+00 -1.43279e+00 -1.24353e+00 -1.02453e+00 -1.46253e+00
9.63840e+05 2.40900e+03 -1.26987e+00 -1.02355e+00 -1.51619e+00 -1.24826e+00 -1.02764e+00 -1.46888e+00
9.65120e+05 2.41200e+03 -1.33588e+00 -1.13223e+00 -1.53954e+00 -1.25358e+00 -1.03077e+00 -1.47640e+00
9.66400e+05 2.41600e+03 -1.39081e+00 -1.16987e+00 -1.61174e+00 -1.25709e+00 -1.03445e+00 -1.47973e+00
9.67680e+05 2.41900e+03 -1.22960e+00 -1.11743e+00 -1.34177e+00 -1.25792e+00 -1.03920e+00 -1.47664e+00
9.68960e+05 2.42200e+03 -1.31816e+00 -1.08179e+00 -1.55453e+00 -1.25716e+00 -1.04523e+00 -1.46909e+00
9.70240e+05 2.42500e+03 -1.18810e+00 -1.06778e+00 -1.30842e+00 -1.25614e+00 -1.05216e+00 -1.46012e+00
9.71520e+05 2.42800e+03 -1.29018e+00 -1.11890e+00 -1.46146e+00 -1.25532e+00 -1.05928e+00 -1.45137e+00
9.72800e+05 2.43200e+03 -1.34483e+00 -1.20238e+00 -1.48728e+00 -1.25420e+00 -1.06522e+00 -1.44317e+00
9.74080e+05 2.43500e+03 -1.21374e+00 -1.06030e+00 -1.36718e+00 -1.25217e+00 -1.06879e+00 -1.43554e+00
9.75360e+05 2.43800e+03 -1.30544e+00 -1.09882e+00 -1.51206e+00 -1.24948e+00 -1.07048e+00 -1.42848e+00
9.76640e+05 2.44100e+03 -1.26488e+00 -1.02166e+00 -1.50810e+00 -1.24753e+00 -1.07218e+00 -1.42289e+00
9.77920e+05 2.44400e+03 -1.25782e+00 -1.11623e+00 -1.39940e+00 -1.24760e+00 -1.07510e+00 -1.42010e+00
9.79200e+05 2.44800e+03 -1.26711e+00 -1.17844e+00 -1.35577e+00 -1.24932e+00 -1.07894e+00 -1.41970e+00
9.80480e+05 2.45100e+03 -1.28827e+00 -1.19038e+00 -1.38616e+00 -1.25141e+00 -1.08287e+00 -1.41995e+00
9.81760e+05 2.45400e+03 -1.30281e+00 -1.00769e+00 -1.59793e+00 -1.25300e+00 -1.08628e+00 -1.41972e+00
9.83040e+05 2.45700e+03 -1.30427e+00 -1.12993e+00 -1.47861e+00 -1.25445e+00 -1.09029e+00 -1.41861e+00
9.84320e+05 2.46000e+03 -1.33408e+00 -1.05115e+00 -1.61701e+00 -1.25685e+00 -1.09709e+00 -1.41661e+00
9.85600e+05 2.46400e+03 -1.28607e+00 -1.14551e+00 -1.42664e+00 -1.26080e+00 -1.10604e+00 -1.41557e+00
9.86880e+05 2.46700e+03 -1.34782e+00 -1.20512e+00 -1.49052e+00 -1.26624e+00 -1.11225e+00 -1.42022e+00
9.88160e+05 2.47000e+03 -1.27166e+00 -1.06707e+00 -1.47625e+00 -1.27323e+00 -1.11161e+00 -1.43485e+00
9.89440e+05 2.47300e+03 -1.30145e+00 -1.10309e+00 -1.49981e+00 -1.28117e+00 -1.10505e+00 -1.45730e+00
9.90720e+05 2.47600e+03 -1.33187e+00 -1.04652e+00 -1.61722e+00 -1.28802e+00 -1.09745e+00 -1.47859e+00
9.92000e+05 2.48000e+03 -1.35048e+00 -1.29739e+00 -1.40357e+00 -1.29192e+00 -1.09381e+00 -1.49004e+00
9.93280e+05 2.48300e+03 -1.27978e+00 -1.07664e+00 -1.48292e+00 -1.29309e+00 -1.09606e+00 -1.49012e+00
9.94560e+05 2.48600e+03 -1.28242e+00 -1.19518e+00 -1.36966e+00 -1.29304e+00 -1.10223e+00 -1.48384e+00
9.95840e+05 2.48900e+03 -1.39368e+00 -1.21193e+00 -1.57544e+00 -1.29318e+00 -1.10914e+00 -1.47722e+00
9.97120e+05 2.49200e+03 -1.33954e+00 -1.08974e+00 -1.58935e+00 -1.29460e+00 -1.11595e+00 -1.47325e+00
9.98400e+05 2.49600e+03 -1.31384e+00 -1.10363e+00 -1.52404e+00 -1.29775e+00 -1.12321e+00 -1.47229e+00
9.99680e+05 2.49900e+03 -1.31740e+00 -1.15941e+00 -1.47539e+00 -1.30205e+00 -1.13053e+00 -1.47356e+00


==> fig/srl/ppo_pca_dim_10.dat <==
0.00000e+00 0.00000e+00 -3.75972e+00 -3.61796e+00 -3.90148e+00 -3.75972e+00 -3.61796e+00 -3.90148e+00
1.28000e+03 3.00000e+00 -3.52347e+00 -3.23437e+00 -3.81257e+00 -3.75972e+00 -3.61796e+00 -3.90148e+00
2.56000e+03 6.00000e+00 -3.54658e+00 -3.46299e+00 -3.63016e+00 -3.75968e+00 -3.61792e+00 -3.90143e+00
3.84000e+03 9.00000e+00 -3.46637e+00 -3.29837e+00 -3.63437e+00 -3.75863e+00 -3.61711e+00 -3.90015e+00
5.12000e+03 1.20000e+01 -3.70291e+00 -3.59339e+00 -3.81243e+00 -3.75254e+00 -3.61332e+00 -3.89175e+00
6.40000e+03 1.60000e+01 -3.59663e+00 -3.45945e+00 -3.73381e+00 -3.73651e+00 -3.60510e+00 -3.86793e+00
7.68000e+03 1.90000e+01 -3.58541e+00 -3.56214e+00 -3.60867e+00 -3.71055e+00 -3.59295e+00 -3.82814e+00
8.96000e+03 2.20000e+01 -3.62919e+00 -3.25038e+00 -4.00800e+00 -3.67988e+00 -3.57899e+00 -3.78077e+00
1.02400e+04 2.50000e+01 -3.67804e+00 -3.52211e+00 -3.83398e+00 -3.65061e+00 -3.56759e+00 -3.73364e+00
1.15200e+04 2.80000e+01 -3.67555e+00 -3.57121e+00 -3.77990e+00 -3.62699e+00 -3.56411e+00 -3.68987e+00
1.28000e+04 3.20000e+01 -3.35536e+00 -3.08797e+00 -3.62275e+00 -3.60970e+00 -3.56700e+00 -3.65240e+00
1.40800e+04 3.50000e+01 -3.40259e+00 -3.25114e+00 -3.55403e+00 -3.59686e+00 -3.56632e+00 -3.62740e+00
1.53600e+04 3.80000e+01 -3.62609e+00 -3.30541e+00 -3.94677e+00 -3.58706e+00 -3.55495e+00 -3.61917e+00
1.66400e+04 4.10000e+01 -3.58478e+00 -3.35601e+00 -3.81355e+00 -3.57839e+00 -3.54168e+00 -3.61510e+00
1.79200e+04 4.40000e+01 -3.49062e+00 -3.42311e+00 -3.55813e+00 -3.56837e+00 -3.53223e+00 -3.60452e+00
1.92000e+04 4.80000e+01 -3.73228e+00 -3.54580e+00 -3.91876e+00 -3.55780e+00 -3.52572e+00 -3.58988e+00
2.04800e+04 5.10000e+01 -3.70548e+00 -3.42684e+00 -3.98413e+00 -3.55159e+00 -3.52283e+00 -3.58034e+00
2.17600e+04 5.40000e+01 -3.64209e+00 -3.34744e+00 -3.93673e+00 -3.55255e+00 -3.52245e+00 -3.58264e+00
2.30400e+04 5.70000e+01 -3.58400e+00 -3.22906e+00 -3.93894e+00 -3.55850e+00 -3.52143e+00 -3.59556e+00
2.43200e+04 6.00000e+01 -3.77758e+00 -3.59158e+00 -3.96358e+00 -3.56528e+00 -3.51898e+00 -3.61158e+00
2.56000e+04 6.40000e+01 -3.63161e+00 -3.43372e+00 -3.82950e+00 -3.57047e+00 -3.51687e+00 -3.62408e+00
2.68800e+04 6.70000e+01 -3.57563e+00 -3.34699e+00 -3.80426e+00 -3.57439e+00 -3.51972e+00 -3.62905e+00
2.81600e+04 7.00000e+01 -3.71969e+00 -3.65220e+00 -3.78717e+00 -3.58001e+00 -3.52771e+00 -3.63231e+00
2.94400e+04 7.30000e+01 -3.75776e+00 -3.48536e+00 -4.03016e+00 -3.58967e+00 -3.52737e+00 -3.65197e+00
3.07200e+04 7.60000e+01 -3.48275e+00 -3.35190e+00 -3.61360e+00 -3.60071e+00 -3.51219e+00 -3.68922e+00
3.20000e+04 8.00000e+01 -3.46059e+00 -3.23164e+00 -3.68954e+00 -3.60827e+00 -3.49312e+00 -3.72342e+00
3.32800e+04 8.30000e+01 -3.55726e+00 -3.37408e+00 -3.74044e+00 -3.61195e+00 -3.48062e+00 -3.74328e+00
3.45600e+04 8.60000e+01 -3.68570e+00 -3.40650e+00 -3.96491e+00 -3.61566e+00 -3.47789e+00 -3.75344e+00
3.58400e+04 8.90000e+01 -3.84950e+00 -3.54947e+00 -4.14953e+00 -3.62097e+00 -3.47971e+00 -3.76222e+00
3.71200e+04 9.20000e+01 -3.63096e+00 -3.43943e+00 -3.82249e+00 -3.62536e+00 -3.47932e+00 -3.77140e+00
3.84000e+04 9.60000e+01 -3.43752e+00 -3.31386e+00 -3.56119e+00 -3.62557e+00 -3.47523e+00 -3.77591e+00
3.96800e+04 9.90000e+01 -3.43798e+00 -3.24779e+00 -3.62816e+00 -3.62168e+00 -3.47017e+00 -3.77318e+00
4.09600e+04 1.02000e+02 -3.47050e+00 -3.14572e+00 -3.79528e+00 -3.61602e+00 -3.46425e+00 -3.76779e+00
4.22400e+04 1.05000e+02 -3.79310e+00 -3.68432e+00 -3.90189e+00 -3.60868e+00 -3.45430e+00 -3.76306e+00
4.35200e+04 1.08000e+02 -3.57316e+00 -3.26735e+00 -3.87898e+00 -3.59594e+00 -3.44056e+00 -3.75132e+00
4.48000e+04 1.12000e+02 -3.69909e+00 -3.32212e+00 -4.07606e+00 -3.57525e+00 -3.42643e+00 -3.72406e+00
4.60800e+04 1.15000e+02 -3.54430e+00 -3.27232e+00 -3.81628e+00 -3.55109e+00 -3.41490e+00 -3.68728e+00
4.73600e+04 1.18000e+02 -3.48138e+00 -3.31566e+00 -3.64710e+00 -3.53105e+00 -3.40680e+00 -3.65530e+00
4.86400e+04 1.21000e+02 -3.30195e+00 -3.18398e+00 -3.41993e+00 -3.51809e+00 -3.39985e+00 -3.63634e+00
4.99200e+04 1.24000e+02 -3.45116e+00 -3.15547e+00 -3.74685e+00 -3.51051e+00 -3.39019e+00 -3.63083e+00
5.12000e+04 1.28000e+02 -3.54518e+00 -3.41803e+00 -3.67232e+00 -3.50491e+00 -3.37525e+00 -3.63456e+00
5.24800e+04 1.31000e+02 -3.41658e+00 -3.14985e+00 -3.68331e+00 -3.49822e+00 -3.35676e+00 -3.63968e+00
5.37600e+04 1.34000e+02 -3.50218e+00 -3.30863e+00 -3.69572e+00 -3.48953e+00 -3.34208e+00 -3.63698e+00
5.50400e+04 1.37000e+02 -3.36213e+00 -3.27312e+00 -3.45115e+00 -3.48142e+00 -3.33996e+00 -3.62288e+00
5.63200e+04 1.40000e+02 -3.26938e+00 -2.99709e+00 -3.54167e+00 -3.47713e+00 -3.35154e+00 -3.60272e+00
5.76000e+04 1.44000e+02 -3.34839e+00 -3.27655e+00 -3.42023e+00 -3.47671e+00 -3.36916e+00 -3.58426e+00
5.88800e+04 1.47000e+02 -3.66933e+00 -3.25680e+00 -4.08186e+00 -3.47631e+00 -3.38361e+00 -3.56900e+00
6.01600e+04 1.50000e+02 -3.52837e+00 -3.23544e+00 -3.82130e+00 -3.47096e+00 -3.38910e+00 -3.55282e+00
6.14400e+04 1.53000e+02 -3.53785e+00 -3.17128e+00 -3.90442e+00 -3.45956e+00 -3.38447e+00 -3.53466e+00
6.27200e+04 1.56000e+02 -3.39010e+00 -3.04567e+00 -3.73452e+00 -3.44721e+00 -3.37334e+00 -3.52108e+00
6.40000e+04 1.60000e+02 -3.46906e+00 -3.26468e+00 -3.67344e+00 -3.44116e+00 -3.36192e+00 -3.52041e+00
6.52800e+04 1.63000e+02 -3.68929e+00 -3.53308e+00 -3.84550e+00 -3.44295e+00 -3.35373e+00 -3.53216e+00
6.65600e+04 1.66000e+02 -3.55377e+00 -3.41345e+00 -3.69410e+00 -3.44653e+00 -3.34547e+00 -3.54759e+00
6.78400e+04 1.69000e+02 -3.55104e+00 -3.23416e+00 -3.86792e+00 -3.44536e+00 -3.33247e+00 -3.55826e+00
6.91200e+04 1.72000e+02 -3.31806e+00 -3.29263e+00 -3.34349e+00 -3.43932e+00 -3.31744e+00 -3.56119e+00
7.04000e+04 1.76000e+02 -3.43885e+00 -3.39287e+00 -3.48482e+00 -3.43297e+00 -3.30767e+00 -3.55828e+00
7.16800e+04 1.79000e+02 -3.18675e+00 -3.04253e+00 -3.33097e+00 -3.43039e+00 -3.30551e+00 -3.55527e+00
7.29600e+04 1.82000e+02 -3.30746e+00 -3.01648e+00 -3.59843e+00 -3.43276e+00 -3.30821e+00 -3.55731e+00
7.42400e+04 1.85000e+02 -3.29083e+00 -3.06988e+00 -3.51178e+00 -3.43825e+00 -3.31239e+00 -3.56410e+00
7.55200e+04 1.88000e+02 -3.36501e+00 -3.07005e+00 -3.65996e+00 -3.44160e+00 -3.31497e+00 -3.56823e+00
7.68000e+04 1.92000e+02 -3.19575e+00 -3.04872e+00 -3.34278e+00 -3.43768e+00 -3.31302e+00 -3.56234e+00
7.80800e+04 1.95000e+02 -3.43242e+00 -3.31077e+00 -3.55408e+00 -3.42762e+00 -3.30691e+00 -3.54833e+00
7.93600e+04 1.98000e+02 -3.37887e+00 -3.25937e+00 -3.49837e+00 -3.41745e+00 -3.29996e+00 -3.53493e+00
8.06400e+04 2.01000e+02 -3.13099e+00 -2.95865e+00 -3.30333e+00 -3.41132e+00 -3.29605e+00 -3.52659e+00
8.19200e+04 2.04000e+02 -3.54794e+00 -3.41817e+00 -3.67771e+00 -3.40848e+00 -3.29786e+00 -3.51911e+00
8.32000e+04 2.08000e+02 -3.50478e+00 -3.33070e+00 -3.67887e+00 -3.40626e+00 -3.30504e+00 -3.50748e+00
8.44800e+04 2.11000e+02 -3.47237e+00 -3.19607e+00 -3.74867e+00 -3.40318e+00 -3.31462e+00 -3.49175e+00
8.57600e+04 2.14000e+02 -3.49324e+00 -3.22753e+00 -3.75894e+00 -3.39936e+00 -3.32210e+00 -3.47662e+00
8.70400e+04 2.17000e+02 -3.51005e+00 -3.49372e+00 -3.52638e+00 -3.39484e+00 -3.32167e+00 -3.46800e+00
8.83200e+04 2.20000e+02 -3.25667e+00 -3.12910e+00 -3.38425e+00 -3.39030e+00 -3.31269e+00 -3.46790e+00
8.96000e+04 2.24000e+02 -3.56451e+00 -3.39076e+00 -3.73826e+00 -3.38788e+00 -3.30348e+00 -3.47227e+00
9.08800e+04 2.27000e+02 -3.33959e+00 -2.97487e+00 -3.70432e+00 -3.38935e+00 -3.30049e+00 -3.47821e+00
9.21600e+04 2.30000e+02 -3.32009e+00 -2.99846e+00 -3.64171e+00 -3.39393e+00 -3.29910e+00 -3.48876e+00
9.34400e+04 2.33000e+02 -3.38854e+00 -3.33914e+00 -3.43794e+00 -3.40006e+00 -3.29556e+00 -3.50456e+00
9.47200e+04 2.36000e+02 -3.53015e+00 -3.18467e+00 -3.87562e+00 -3.40922e+00 -3.29527e+00 -3.52317e+00
9.60000e+04 2.40000e+02 -3.51783e+00 -3.41020e+00 -3.62547e+00 -3.42348e+00 -3.30426e+00 -3.54271e+00
9.72800e+04 2.43000e+02 -3.35265e+00 -3.19636e+00 -3.50894e+00 -3.44159e+00 -3.32529e+00 -3.55789e+00
9.85600e+04 2.46000e+02 -3.47105e+00 -3.30935e+00 -3.63274e+00 -3.46032e+00 -3.35535e+00 -3.56528e+00
9.98400e+04 2.49000e+02 -3.57667e+00 -3.36567e+00 -3.78767e+00 -3.47586e+00 -3.38387e+00 -3.56786e+00
1.01120e+05 2.52000e+02 -3.27756e+00 -3.09646e+00 -3.45865e+00 -3.48492e+00 -3.40151e+00 -3.56833e+00
1.02400e+05 2.56000e+02 -3.57394e+00 -3.41005e+00 -3.73783e+00 -3.48714e+00 -3.40766e+00 -3.56661e+00
1.03680e+05 2.59000e+02 -3.58013e+00 -3.35247e+00 -3.80779e+00 -3.48488e+00 -3.40595e+00 -3.56381e+00
1.04960e+05 2.62000e+02 -3.62451e+00 -3.40334e+00 -3.84568e+00 -3.47917e+00 -3.39799e+00 -3.56035e+00
1.06240e+05 2.65000e+02 -3.45484e+00 -3.20101e+00 -3.70867e+00 -3.46898e+00 -3.38311e+00 -3.55485e+00
1.07520e+05 2.68000e+02 -3.41366e+00 -3.34904e+00 -3.47828e+00 -3.45508e+00 -3.36308e+00 -3.54708e+00
1.08800e+05 2.72000e+02 -3.43365e+00 -3.27332e+00 -3.59398e+00 -3.44201e+00 -3.34494e+00 -3.53907e+00
1.10080e+05 2.75000e+02 -3.29678e+00 -3.05933e+00 -3.53423e+00 -3.43489e+00 -3.33531e+00 -3.53447e+00
1.11360e+05 2.78000e+02 -3.24933e+00 -2.88318e+00 -3.61548e+00 -3.43442e+00 -3.33378e+00 -3.53507e+00
1.12640e+05 2.81000e+02 -3.40816e+00 -3.19289e+00 -3.62343e+00 -3.43602e+00 -3.33521e+00 -3.53682e+00
1.13920e+05 2.84000e+02 -3.70733e+00 -3.69647e+00 -3.71818e+00 -3.43486e+00 -3.33452e+00 -3.53520e+00
1.15200e+05 2.88000e+02 -3.53703e+00 -3.27901e+00 -3.79505e+00 -3.43068e+00 -3.33109e+00 -3.53026e+00
1.16480e+05 2.91000e+02 -3.28742e+00 -3.02986e+00 -3.54497e+00 -3.42654e+00 -3.32969e+00 -3.52340e+00
1.17760e+05 2.94000e+02 -3.62247e+00 -3.55030e+00 -3.69464e+00 -3.42644e+00 -3.33618e+00 -3.51671e+00
1.19040e+05 2.97000e+02 -3.56626e+00 -3.51590e+00 -3.61663e+00 -3.43249e+00 -3.35232e+00 -3.51267e+00
1.20320e+05 3.00000e+02 -3.18619e+00 -2.77118e+00 -3.60120e+00 -3.44316e+00 -3.37466e+00 -3.51166e+00
1.21600e+05 3.04000e+02 -3.27163e+00 -3.10611e+00 -3.43716e+00 -3.45474e+00 -3.39777e+00 -3.51170e+00
1.22880e+05 3.07000e+02 -3.68295e+00 -3.60496e+00 -3.76094e+00 -3.46349e+00 -3.41513e+00 -3.51186e+00
1.24160e+05 3.10000e+02 -3.55646e+00 -3.28633e+00 -3.82660e+00 -3.46701e+00 -3.41949e+00 -3.51454e+00
1.25440e+05 3.13000e+02 -3.45218e+00 -3.36251e+00 -3.54186e+00 -3.46579e+00 -3.40944e+00 -3.52215e+00
1.26720e+05 3.16000e+02 -3.56732e+00 -3.29647e+00 -3.83818e+00 -3.46334e+00 -3.39425e+00 -3.53244e+00
1.28000e+05 3.20000e+02 -3.26261e+00 -3.17141e+00 -3.35381e+00 -3.46366e+00 -3.38492e+00 -3.54240e+00
1.29280e+05 3.23000e+02 -3.75426e+00 -3.67730e+00 -3.83123e+00 -3.46824e+00 -3.38514e+00 -3.55135e+00
1.30560e+05 3.26000e+02 -3.62832e+00 -3.38985e+00 -3.86679e+00 -3.47589e+00 -3.39069e+00 -3.56110e+00
1.31840e+05 3.29000e+02 -3.51314e+00 -3.25360e+00 -3.77269e+00 -3.48485e+00 -3.39314e+00 -3.57656e+00
1.33120e+05 3.32000e+02 -3.50786e+00 -3.34168e+00 -3.67404e+00 -3.49421e+00 -3.38745e+00 -3.60096e+00
1.34400e+05 3.36000e+02 -3.44979e+00 -3.33857e+00 -3.56101e+00 -3.50283e+00 -3.37713e+00 -3.62852e+00
1.35680e+05 3.39000e+02 -3.44295e+00 -3.25034e+00 -3.63556e+00 -3.50824e+00 -3.36962e+00 -3.64686e+00
1.36960e+05 3.42000e+02 -3.75422e+00 -3.48266e+00 -4.02578e+00 -3.50998e+00 -3.36988e+00 -3.65007e+00
1.38240e+05 3.45000e+02 -3.74933e+00 -3.53380e+00 -3.96485e+00 -3.51176e+00 -3.38072e+00 -3.64280e+00
1.39520e+05 3.48000e+02 -3.39142e+00 -3.26634e+00 -3.51650e+00 -3.51770e+00 -3.40280e+00 -3.63260e+00
1.40800e+05 3.52000e+02 -3.25340e+00 -3.03429e+00 -3.47251e+00 -3.52773e+00 -3.43082e+00 -3.62464e+00
1.42080e+05 3.55000e+02 -3.35707e+00 -3.19492e+00 -3.51923e+00 -3.53967e+00 -3.45618e+00 -3.62316e+00
1.43360e+05 3.58000e+02 -3.50360e+00 -3.18193e+00 -3.82526e+00 -3.55182e+00 -3.47446e+00 -3.62918e+00
1.44640e+05 3.61000e+02 -3.37919e+00 -3.10282e+00 -3.65556e+00 -3.55991e+00 -3.48209e+00 -3.63773e+00
1.45920e+05 3.64000e+02 -3.48047e+00 -3.14632e+00 -3.81462e+00 -3.55744e+00 -3.47222e+00 -3.64265e+00
1.47200e+05 3.68000e+02 -3.91905e+00 -3.69828e+00 -4.13981e+00 -3.54240e+00 -3.44511e+00 -3.63970e+00
1.48480e+05 3.71000e+02 -3.55678e+00 -3.18448e+00 -3.92908e+00 -3.52123e+00 -3.41451e+00 -3.62795e+00
1.49760e+05 3.74000e+02 -3.37585e+00 -3.16093e+00 -3.59077e+00 -3.50591e+00 -3.39783e+00 -3.61400e+00
1.51040e+05 3.77000e+02 -3.58743e+00 -3.27860e+00 -3.89627e+00 -3.50751e+00 -3.40551e+00 -3.60952e+00
1.52320e+05 3.80000e+02 -3.44818e+00 -3.22045e+00 -3.67591e+00 -3.52715e+00 -3.43671e+00 -3.61760e+00
1.53600e+05 3.84000e+02 -3.51742e+00 -3.28953e+00 -3.74531e+00 -3.55370e+00 -3.47905e+00 -3.62835e+00
1.54880e+05 3.87000e+02 -3.53748e+00 -3.38336e+00 -3.69160e+00 -3.57431e+00 -3.51633e+00 -3.63230e+00
1.56160e+05 3.90000e+02 -3.22860e+00 -3.18394e+00 -3.27326e+00 -3.58505e+00 -3.53950e+00 -3.63060e+00
1.57440e+05 3.93000e+02 -3.63113e+00 -3.45075e+00 -3.81152e+00 -3.58741e+00 -3.54641e+00 -3.62841e+00
1.58720e+05 3.96000e+02 -3.58084e+00 -3.27435e+00 -3.88732e+00 -3.58173e+00 -3.53557e+00 -3.62789e+00
1.60000e+05 4.00000e+02 -3.46188e+00 -3.28921e+00 -3.63456e+00 -3.56809e+00 -3.51197e+00 -3.62420e+00
1.61280e+05 4.03000e+02 -3.66986e+00 -3.47521e+00 -3.86452e+00 -3.54900e+00 -3.48456e+00 -3.61344e+00
1.62560e+05 4.06000e+02 -3.63223e+00 -3.52490e+00 -3.73957e+00 -3.52979e+00 -3.45751e+00 -3.60206e+00
1.63840e+05 4.09000e+02 -3.59313e+00 -3.25763e+00 -3.92864e+00 -3.51641e+00 -3.43181e+00 -3.60101e+00
1.65120e+05 4.12000e+02 -3.51503e+00 -3.45754e+00 -3.57251e+00 -3.51127e+00 -3.41100e+00 -3.61154e+00
1.66400e+05 4.16000e+02 -3.35309e+00 -3.22985e+00 -3.47632e+00 -3.51383e+00 -3.39994e+00 -3.62772e+00
1.67680e+05 4.19000e+02 -3.73815e+00 -3.51534e+00 -3.96097e+00 -3.52321e+00 -3.40015e+00 -3.64626e+00
1.68960e+05 4.22000e+02 -3.41122e+00 -3.34566e+00 -3.47677e+00 -3.53651e+00 -3.40915e+00 -3.66387e+00
1.70240e+05 4.25000e+02 -3.52058e+00 -3.12048e+00 -3.92067e+00 -3.54730e+00 -3.42257e+00 -3.67204e+00
1.71520e+05 4.28000e+02 -3.36885e+00 -3.31590e+00 -3.42179e+00 -3.55000e+00 -3.43639e+00 -3.66361e+00
1.72800e+05 4.32000e+02 -3.81929e+00 -3.27091e+00 -4.36767e+00 -3.54575e+00 -3.44746e+00 -3.64403e+00
1.74080e+05 4.35000e+02 -3.50943e+00 -3.27579e+00 -3.74307e+00 -3.53950e+00 -3.45128e+00 -3.62771e+00
1.75360e+05 4.38000e+02 -3.55291e+00 -3.50673e+00 -3.59908e+00 -3.53431e+00 -3.44385e+00 -3.62477e+00
1.76640e+05 4.41000e+02 -3.72026e+00 -3.59934e+00 -3.84118e+00 -3.53262e+00 -3.43073e+00 -3.63451e+00
1.77920e+05 4.44000e+02 -3.63128e+00 -3.56336e+00 -3.69921e+00 -3.53756e+00 -3.42560e+00 -3.64952e+00
1.79200e+05 4.48000e+02 -3.64038e+00 -3.38941e+00 -3.89135e+00 -3.54957e+00 -3.43696e+00 -3.66218e+00
1.80480e+05 4.51000e+02 -3.53323e+00 -3.36676e+00 -3.69969e+00 -3.56546e+00 -3.46221e+00 -3.66871e+00
1.81760e+05 4.54000e+02 -3.81185e+00 -3.59487e+00 -4.02883e+00 -3.58122e+00 -3.49258e+00 -3.66987e+00
1.83040e+05 4.57000e+02 -3.50007e+00 -3.47456e+00 -3.52558e+00 -3.59378e+00 -3.52225e+00 -3.66531e+00
1.84320e+05 4.60000e+02 -3.63905e+00 -3.45500e+00 -3.82310e+00 -3.60043e+00 -3.54822e+00 -3.65264e+00
1.85600e+05 4.64000e+02 -3.46611e+00 -3.39844e+00 -3.53378e+00 -3.59949e+00 -3.56532e+00 -3.63366e+00
1.86880e+05 4.67000e+02 -3.63691e+00 -3.19292e+00 -4.08089e+00 -3.59185e+00 -3.56841e+00 -3.61529e+00
1.88160e+05 4.70000e+02 -3.58572e+00 -3.27392e+00 -3.89752e+00 -3.58157e+00 -3.55725e+00 -3.60589e+00
1.89440e+05 4.73000e+02 -3.42058e+00 -3.17383e+00 -3.66732e+00 -3.57383e+00 -3.53879e+00 -3.60886e+00
1.90720e+05 4.76000e+02 -3.97032e+00 -3.79669e+00 -4.14395e+00 -3.56940e+00 -3.51879e+00 -3.62001e+00
1.92000e+05 4.80000e+02 -3.69675e+00 -3.52319e+00 -3.87031e+00 -3.56476e+00 -3.49657e+00 -3.63295e+00
1.93280e+05 4.83000e+02 -3.49266e+00 -3.31620e+00 -3.66912e+00 -3.55740e+00 -3.47490e+00 -3.63991e+00
1.94560e+05 4.86000e+02 -3.42816e+00 -3.36658e+00 -3.48975e+00 -3.54918e+00 -3.45772e+00 -3.64065e+00
1.95840e+05 4.89000e+02 -3.59362e+00 -3.48347e+00 -3.70378e+00 -3.54489e+00 -3.44464e+00 -3.64513e+00
1.97120e+05 4.92000e+02 -3.63951e+00 -3.26540e+00 -4.01362e+00 -3.54836e+00 -3.43541e+00 -3.66132e+00
1.98400e+05 4.96000e+02 -3.38438e+00 -3.04459e+00 -3.72416e+00 -3.55904e+00 -3.43271e+00 -3.68537e+00
1.99680e+05 4.99000e+02 -3.78546e+00 -3.69005e+00 -3.88087e+00 -3.57027e+00 -3.43475e+00 -3.70580e+00
2.00960e+05 5.02000e+02 -3.46394e+00 -3.27084e+00 -3.65703e+00 -3.57595e+00 -3.43701e+00 -3.71489e+00
2.02240e+05 5.05000e+02 -3.51355e+00 -3.44646e+00 -3.58064e+00 -3.57629e+00 -3.43946e+00 -3.71312e+00
2.03520e+05 5.08000e+02 -3.86098e+00 -3.56578e+00 -4.15617e+00 -3.57399e+00 -3.44278e+00 -3.70520e+00
2.04800e+05 5.12000e+02 -3.40364e+00 -3.13842e+00 -3.66886e+00 -3.57200e+00 -3.44703e+00 -3.69697e+00
2.06080e+05 5.15000e+02 -3.70448e+00 -3.29730e+00 -4.11166e+00 -3.57318e+00 -3.45502e+00 -3.69135e+00
2.07360e+05 5.18000e+02 -3.57940e+00 -3.28698e+00 -3.87182e+00 -3.57942e+00 -3.46908e+00 -3.68977e+00
2.08640e+05 5.21000e+02 -3.61542e+00 -3.50635e+00 -3.72449e+00 -3.58920e+00 -3.48524e+00 -3.69315e+00
2.09920e+05 5.24000e+02 -3.78658e+00 -3.68444e+00 -3.88872e+00 -3.59839e+00 -3.49658e+00 -3.70020e+00
2.11200e+05 5.28000e+02 -3.42759e+00 -3.15514e+00 -3.70004e+00 -3.60430e+00 -3.50044e+00 -3.70817e+00
2.12480e+05 5.31000e+02 -3.56295e+00 -3.38029e+00 -3.74561e+00 -3.60794e+00 -3.50198e+00 -3.71389e+00
2.13760e+05 5.34000e+02 -3.50644e+00 -3.34587e+00 -3.66700e+00 -3.61302e+00 -3.50980e+00 -3.71624e+00
2.15040e+05 5.37000e+02 -3.68215e+00 -3.43843e+00 -3.92588e+00 -3.62356e+00 -3.52666e+00 -3.72046e+00
2.16320e+05 5.40000e+02 -3.77908e+00 -3.60427e+00 -3.95389e+00 -3.63881e+00 -3.54529e+00 -3.73233e+00
2.17600e+05 5.44000e+02 -3.59036e+00 -3.33682e+00 -3.84390e+00 -3.65275e+00 -3.55597e+00 -3.74954e+00
2.18880e+05 5.47000e+02 -3.30447e+00 -3.17215e+00 -3.43679e+00 -3.66082e+00 -3.55835e+00 -3.76328e+00
2.20160e+05 5.50000e+02 -3.87119e+00 -3.76159e+00 -3.98079e+00 -3.66300e+00 -3.56029e+00 -3.76571e+00
2.21440e+05 5.53000e+02 -3.75888e+00 -3.60123e+00 -3.91652e+00 -3.66071e+00 -3.56859e+00 -3.75283e+00
2.22720e+05 5.56000e+02 -3.64238e+00 -3.38997e+00 -3.89479e+00 -3.65367e+00 -3.58179e+00 -3.72554e+00
2.24000e+05 5.60000e+02 -3.58550e+00 -3.18845e+00 -3.98255e+00 -3.64061e+00 -3.58820e+00 -3.69302e+00
2.25280e+05 5.63000e+02 -3.43913e+00 -3.24993e+00 -3.62834e+00 -3.62459e+00 -3.57897e+00 -3.67020e+00
2.26560e+05 5.66000e+02 -3.92209e+00 -3.66514e+00 -4.17905e+00 -3.61135e+00 -3.56521e+00 -3.65749e+00
2.27840e+05 5.69000e+02 -3.42400e+00 -3.25027e+00 -3.59774e+00 -3.60382e+00 -3.55825e+00 -3.64938e+00
2.29120e+05 5.72000e+02 -3.76723e+00 -3.34259e+00 -4.19187e+00 -3.60293e+00 -3.55512e+00 -3.65073e+00
2.30400e+05 5.76000e+02 -3.46415e+00 -2.97941e+00 -3.94889e+00 -3.60897e+00 -3.55424e+00 -3.66370e+00
2.31680e+05 5.79000e+02 -3.97208e+00 -3.80984e+00 -4.13432e+00 -3.61912e+00 -3.55771e+00 -3.68053e+00
2.32960e+05 5.82000e+02 -3.84042e+00 -3.76846e+00 -3.91238e+00 -3.62787e+00 -3.56395e+00 -3.69178e+00
2.34240e+05 5.85000e+02 -3.75857e+00 -3.44890e+00 -4.06824e+00 -3.63259e+00 -3.57457e+00 -3.69061e+00
2.35520e+05 5.88000e+02 -3.50299e+00 -3.30973e+00 -3.69625e+00 -3.63443e+00 -3.59378e+00 -3.67508e+00
2.36800e+05 5.92000e+02 -3.91935e+00 -3.70433e+00 -4.13437e+00 -3.63671e+00 -3.62227e+00 -3.65115e+00
2.38080e+05 5.95000e+02 -3.75841e+00 -3.45509e+00 -4.06173e+00 -3.64204e+00 -3.62822e+00 -3.65586e+00
2.39360e+05 5.98000e+02 -3.86461e+00 -3.76912e+00 -3.96009e+00 -3.64793e+00 -3.60977e+00 -3.68608e+00
2.40640e+05 6.01000e+02 -3.92497e+00 -3.89160e+00 -3.95833e+00 -3.64936e+00 -3.59145e+00 -3.70727e+00
2.41920e+05 6.04000e+02 -3.51804e+00 -3.36964e+00 -3.66643e+00 -3.64635e+00 -3.57202e+00 -3.72068e+00
2.43200e+05 6.08000e+02 -3.68170e+00 -3.46674e+00 -3.89665e+00 -3.64498e+00 -3.55908e+00 -3.73087e+00
2.44480e+05 6.11000e+02 -4.00659e+00 -3.81562e+00 -4.19756e+00 -3.65098e+00 -3.56375e+00 -3.73821e+00
2.45760e+05 6.14000e+02 -3.63722e+00 -3.37948e+00 -3.89497e+00 -3.66383e+00 -3.58758e+00 -3.74009e+00
2.47040e+05 6.17000e+02 -3.86240e+00 -3.66019e+00 -4.06462e+00 -3.67908e+00 -3.62048e+00 -3.73769e+00
2.48320e+05 6.20000e+02 -4.09316e+00 -3.89148e+00 -4.29484e+00 -3.69326e+00 -3.64968e+00 -3.73685e+00
2.49600e+05 6.24000e+02 -3.45464e+00 -3.27283e+00 -3.63645e+00 -3.70428e+00 -3.66412e+00 -3.74444e+00
2.50880e+05 6.27000e+02 -4.12194e+00 -3.53514e+00 -4.70875e+00 -3.70984e+00 -3.66617e+00 -3.75352e+00
2.52160e+05 6.30000e+02 -3.57562e+00 -3.43014e+00 -3.72109e+00 -3.71054e+00 -3.66922e+00 -3.75187e+00
2.53440e+05 6.33000e+02 -3.66607e+00 -3.53377e+00 -3.79836e+00 -3.71029e+00 -3.67760e+00 -3.74299e+00
2.54720e+05 6.36000e+02 -3.56142e+00 -3.26009e+00 -3.86275e+00 -3.71257e+00 -3.69027e+00 -3.73486e+00
2.56000e+05 6.40000e+02 -3.78896e+00 -3.69945e+00 -3.87848e+00 -3.71861e+00 -3.70326e+00 -3.73397e+00
2.57280e+05 6.43000e+02 -3.59816e+00 -3.55527e+00 -3.64105e+00 -3.72434e+00 -3.70187e+00 -3.74681e+00
2.58560e+05 6.46000e+02 -3.70258e+00 -3.62894e+00 -3.77621e+00 -3.72313e+00 -3.68661e+00 -3.75965e+00
2.59840e+05 6.49000e+02 -3.64420e+00 -3.29786e+00 -3.99053e+00 -3.71235e+00 -3.66065e+00 -3.76405e+00
2.61120e+05 6.52000e+02 -3.83162e+00 -3.70073e+00 -3.96252e+00 -3.69505e+00 -3.62790e+00 -3.76220e+00
2.62400e+05 6.56000e+02 -3.78358e+00 -3.40008e+00 -4.16708e+00 -3.67806e+00 -3.59712e+00 -3.75899e+00
2.63680e+05 6.59000e+02 -3.65584e+00 -3.45203e+00 -3.85965e+00 -3.66969e+00 -3.57896e+00 -3.76042e+00
2.64960e+05 6.62000e+02 -3.76919e+00 -3.60305e+00 -3.93534e+00 -3.67402e+00 -3.57856e+00 -3.76948e+00
2.66240e+05 6.65000e+02 -3.97771e+00 -3.37891e+00 -4.57651e+00 -3.68757e+00 -3.59237e+00 -3.78277e+00
2.67520e+05 6.68000e+02 -3.63916e+00 -3.32709e+00 -3.95122e+00 -3.70357e+00 -3.61333e+00 -3.79381e+00
2.68800e+05 6.72000e+02 -3.71309e+00 -3.67595e+00 -3.75024e+00 -3.71659e+00 -3.63486e+00 -3.79832e+00
2.70080e+05 6.75000e+02 -3.66877e+00 -3.62263e+00 -3.71491e+00 -3.72393e+00 -3.65406e+00 -3.79380e+00
2.71360e+05 6.78000e+02 -3.50818e+00 -3.30152e+00 -3.71483e+00 -3.72693e+00 -3.67437e+00 -3.77949e+00
2.72640e+05 6.81000e+02 -3.84446e+00 -3.61255e+00 -4.07637e+00 -3.72884e+00 -3.69349e+00 -3.76420e+00
2.73920e+05 6.84000e+02 -3.67273e+00 -3.54075e+00 -3.80471e+00 -3.73179e+00 -3.69552e+00 -3.76805e+00
2.75200e+05 6.88000e+02 -3.50870e+00 -3.43641e+00 -3.58098e+00 -3.73586e+00 -3.68731e+00 -3.78440e+00
2.76480e+05 6.91000e+02 -3.72933e+00 -3.60506e+00 -3.85359e+00 -3.73901e+00 -3.68519e+00 -3.79283e+00
2.77760e+05 6.94000e+02 -3.61119e+00 -3.45411e+00 -3.76827e+00 -3.73922e+00 -3.68685e+00 -3.79159e+00
2.79040e+05 6.97000e+02 -3.65062e+00 -3.62032e+00 -3.68092e+00 -3.73556e+00 -3.68780e+00 -3.78332e+00
2.80320e+05 7.00000e+02 -3.87710e+00 -3.69246e+00 -4.06174e+00 -3.72896e+00 -3.68940e+00 -3.76852e+00
2.81600e+05 7.04000e+02 -3.33723e+00 -3.09961e+00 -3.57484e+00 -3.72380e+00 -3.69177e+00 -3.75583e+00
2.82880e+05 7.07000e+02 -3.56150e+00 -3.19949e+00 -3.92351e+00 -3.72448e+00 -3.69465e+00 -3.75432e+00
2.84160e+05 7.10000e+02 -4.01987e+00 -3.81357e+00 -4.22616e+00 -3.73131e+00 -3.69923e+00 -3.76340e+00
2.85440e+05 7.13000e+02 -3.81318e+00 -3.37686e+00 -4.24950e+00 -3.73939e+00 -3.70561e+00 -3.77317e+00
2.86720e+05 7.16000e+02 -3.68197e+00 -3.46554e+00 -3.89840e+00 -3.74124e+00 -3.71213e+00 -3.77035e+00
2.88000e+05 7.20000e+02 -3.96857e+00 -3.81278e+00 -4.12436e+00 -3.73661e+00 -3.71642e+00 -3.75679e+00
2.89280e+05 7.23000e+02 -3.45414e+00 -3.31267e+00 -3.59562e+00 -3.73354e+00 -3.70875e+00 -3.75833e+00
2.90560e+05 7.26000e+02 -3.84014e+00 -3.66353e+00 -4.01676e+00 -3.73649e+00 -3.69835e+00 -3.77462e+00
2.91840e+05 7.29000e+02 -3.69590e+00 -3.49279e+00 -3.89901e+00 -3.74388e+00 -3.69397e+00 -3.79379e+00
2.93120e+05 7.32000e+02 -4.14630e+00 -3.72850e+00 -4.56409e+00 -3.75437e+00 -3.69642e+00 -3.81232e+00
2.94400e+05 7.36000e+02 -3.91290e+00 -3.79636e+00 -4.02944e+00 -3.76655e+00 -3.70345e+00 -3.82965e+00
2.95680e+05 7.39000e+02 -3.91507e+00 -3.32183e+00 -4.50830e+00 -3.77909e+00 -3.71233e+00 -3.84585e+00
2.96960e+05 7.42000e+02 -3.68030e+00 -3.21188e+00 -4.14872e+00 -3.78999e+00 -3.72348e+00 -3.85651e+00
2.98240e+05 7.45000e+02 -3.71306e+00 -3.35874e+00 -4.06737e+00 -3.79636e+00 -3.73716e+00 -3.85556e+00
2.99520e+05 7.48000e+02 -3.55772e+00 -3.31267e+00 -3.80277e+00 -3.79651e+00 -3.75064e+00 -3.84239e+00
3.00800e+05 7.52000e+02 -4.04261e+00 -3.73664e+00 -4.34858e+00 -3.79293e+00 -3.75872e+00 -3.82714e+00
3.02080e+05 7.55000e+02 -3.63592e+00 -3.34436e+00 -3.92749e+00 -3.79022e+00 -3.75612e+00 -3.82433e+00
3.03360e+05 7.58000e+02 -3.93632e+00 -3.69920e+00 -4.17344e+00 -3.78863e+00 -3.73862e+00 -3.83864e+00
3.04640e+05 7.61000e+02 -3.97711e+00 -3.62170e+00 -4.33252e+00 -3.78552e+00 -3.71089e+00 -3.86015e+00
3.05920e+05 7.64000e+02 -3.87696e+00 -3.47152e+00 -4.28239e+00 -3.78015e+00 -3.68369e+00 -3.87661e+00
3.07200e+05 7.68000e+02 -3.70549e+00 -3.66735e+00 -3.74364e+00 -3.77359e+00 -3.66579e+00 -3.88139e+00
3.08480e+05 7.71000e+02 -3.61464e+00 -3.48340e+00 -3.74588e+00 -3.76826e+00 -3.66037e+00 -3.87615e+00
3.09760e+05 7.74000e+02 -4.24259e+00 -4.01024e+00 -4.47494e+00 -3.76639e+00 -3.66231e+00 -3.87047e+00
3.11040e+05 7.77000e+02 -3.67465e+00 -3.58343e+00 -3.76587e+00 -3.76720e+00 -3.66342e+00 -3.87098e+00
3.12320e+05 7.80000e+02 -3.83686e+00 -3.36128e+00 -4.31245e+00 -3.76768e+00 -3.66153e+00 -3.87382e+00
3.13600e+05 7.84000e+02 -4.01098e+00 -3.81420e+00 -4.20776e+00 -3.76774e+00 -3.66282e+00 -3.87265e+00
3.14880e+05 7.87000e+02 -3.98351e+00 -3.78632e+00 -4.18070e+00 -3.77151e+00 -3.67351e+00 -3.86951e+00
3.16160e+05 7.90000e+02 -3.97687e+00 -3.82876e+00 -4.12499e+00 -3.78114e+00 -3.68995e+00 -3.87234e+00
3.17440e+05 7.93000e+02 -3.78603e+00 -3.67080e+00 -3.90126e+00 -3.79376e+00 -3.70182e+00 -3.88569e+00
3.18720e+05 7.96000e+02 -3.61868e+00 -3.47854e+00 -3.75881e+00 -3.80657e+00 -3.70339e+00 -3.90975e+00
3.20000e+05 8.00000e+02 -3.91179e+00 -3.59601e+00 -4.22758e+00 -3.81802e+00 -3.69839e+00 -3.93766e+00
3.21280e+05 8.03000e+02 -3.92019e+00 -3.70930e+00 -4.13109e+00 -3.82497e+00 -3.69296e+00 -3.95697e+00
3.22560e+05 8.06000e+02 -3.75856e+00 -3.60426e+00 -3.91287e+00 -3.82397e+00 -3.68808e+00 -3.95985e+00
3.23840e+05 8.09000e+02 -3.82085e+00 -3.52375e+00 -4.11794e+00 -3.81555e+00 -3.68132e+00 -3.94978e+00
3.25120e+05 8.12000e+02 -3.90541e+00 -3.57062e+00 -4.24021e+00 -3.80501e+00 -3.67489e+00 -3.93512e+00
3.26400e+05 8.16000e+02 -3.88672e+00 -3.78518e+00 -3.98825e+00 -3.79886e+00 -3.67597e+00 -3.92174e+00
3.27680e+05 8.19000e+02 -3.42131e+00 -3.23921e+00 -3.60341e+00 -3.80070e+00 -3.68785e+00 -3.91355e+00
3.28960e+05 8.22000e+02 -4.36230e+00 -3.79982e+00 -4.92478e+00 -3.81011e+00 -3.70530e+00 -3.91492e+00
3.30240e+05 8.25000e+02 -3.76442e+00 -3.49567e+00 -4.03317e+00 -3.82604e+00 -3.72337e+00 -3.92870e+00
3.31520e+05 8.28000e+02 -3.95452e+00 -3.63518e+00 -4.27385e+00 -3.84410e+00 -3.74003e+00 -3.94818e+00
3.32800e+05 8.32000e+02 -3.76717e+00 -3.33484e+00 -4.19950e+00 -3.85601e+00 -3.75197e+00 -3.96005e+00
3.34080e+05 8.35000e+02 -3.65564e+00 -3.28315e+00 -4.02813e+00 -3.85701e+00 -3.75246e+00 -3.96156e+00
3.35360e+05 8.38000e+02 -3.85260e+00 -3.70143e+00 -4.00378e+00 -3.84894e+00 -3.73860e+00 -3.95928e+00
3.36640e+05 8.41000e+02 -3.94734e+00 -3.86057e+00 -4.03410e+00 -3.83816e+00 -3.72054e+00 -3.95578e+00
3.37920e+05 8.44000e+02 -4.18652e+00 -3.88593e+00 -4.48711e+00 -3.83028e+00 -3.70864e+00 -3.95193e+00
3.39200e+05 8.48000e+02 -3.98636e+00 -3.65987e+00 -4.31285e+00 -3.82705e+00 -3.70401e+00 -3.95010e+00
3.40480e+05 8.51000e+02 -3.92979e+00 -3.76983e+00 -4.08974e+00 -3.82937e+00 -3.70828e+00 -3.95047e+00
3.41760e+05 8.54000e+02 -4.30171e+00 -4.04912e+00 -4.55430e+00 -3.83698e+00 -3.72700e+00 -3.94696e+00
3.43040e+05 8.57000e+02 -3.53862e+00 -3.47496e+00 -3.60228e+00 -3.84657e+00 -3.75739e+00 -3.93576e+00
3.44320e+05 8.60000e+02 -3.72293e+00 -3.62581e+00 -3.82006e+00 -3.85514e+00 -3.78327e+00 -3.92701e+00
3.45600e+05 8.64000e+02 -4.05935e+00 -3.61059e+00 -4.50811e+00 -3.86414e+00 -3.79041e+00 -3.93788e+00
3.46880e+05 8.67000e+02 -4.16848e+00 -4.12956e+00 -4.20740e+00 -3.87593e+00 -3.78656e+00 -3.96530e+00
3.48160e+05 8.70000e+02 -3.72327e+00 -3.33535e+00 -4.11119e+00 -3.88853e+00 -3.77856e+00 -3.99851e+00
3.49440e+05 8.73000e+02 -3.89457e+00 -3.74032e+00 -4.04883e+00 -3.89904e+00 -3.76671e+00 -4.03137e+00
3.50720e+05 8.76000e+02 -3.98098e+00 -3.81568e+00 -4.14627e+00 -3.90595e+00 -3.75498e+00 -4.05692e+00
3.52000e+05 8.80000e+02 -3.70875e+00 -3.32860e+00 -4.08891e+00 -3.90870e+00 -3.74655e+00 -4.07085e+00
3.53280e+05 8.83000e+02 -3.99426e+00 -3.36127e+00 -4.62725e+00 -3.90743e+00 -3.74281e+00 -4.07204e+00
3.54560e+05 8.86000e+02 -3.83072e+00 -3.50057e+00 -4.16087e+00 -3.90165e+00 -3.74512e+00 -4.05818e+00
3.55840e+05 8.89000e+02 -4.21792e+00 -3.77958e+00 -4.65626e+00 -3.89007e+00 -3.74903e+00 -4.03111e+00
3.57120e+05 8.92000e+02 -4.00706e+00 -3.76882e+00 -4.24531e+00 -3.87286e+00 -3.74379e+00 -4.00194e+00
3.58400e+05 8.96000e+02 -3.84286e+00 -3.69930e+00 -3.98641e+00 -3.85560e+00 -3.73009e+00 -3.98111e+00
3.59680e+05 8.99000e+02 -3.84867e+00 -3.67291e+00 -4.02443e+00 -3.84782e+00 -3.72612e+00 -3.96952e+00
3.60960e+05 9.02000e+02 -3.96407e+00 -3.68644e+00 -4.24170e+00 -3.85579e+00 -3.74356e+00 -3.96802e+00
3.62240e+05 9.05000e+02 -4.14490e+00 -3.70125e+00 -4.58855e+00 -3.87658e+00 -3.77418e+00 -3.97897e+00
3.63520e+05 9.08000e+02 -3.59796e+00 -3.29942e+00 -3.89651e+00 -3.90216e+00 -3.80398e+00 -4.00034e+00
3.64800e+05 9.12000e+02 -3.92494e+00 -3.68006e+00 -4.16981e+00 -3.92749e+00 -3.82527e+00 -4.02971e+00
3.66080e+05 9.15000e+02 -4.54526e+00 -4.32149e+00 -4.76904e+00 -3.95051e+00 -3.83605e+00 -4.06498e+00
3.67360e+05 9.18000e+02 -3.47538e+00 -3.26894e+00 -3.68183e+00 -3.96805e+00 -3.83927e+00 -4.09683e+00
3.68640e+05 9.21000e+02 -3.73901e+00 -3.58006e+00 -3.89796e+00 -3.97548e+00 -3.83762e+00 -4.11334e+00
3.69920e+05 9.24000e+02 -3.65931e+00 -3.48566e+00 -3.83296e+00 -3.97206e+00 -3.83197e+00 -4.11216e+00
3.71200e+05 9.28000e+02 -4.06762e+00 -3.84458e+00 -4.29066e+00 -3.96311e+00 -3.82750e+00 -4.09871e+00
3.72480e+05 9.31000e+02 -3.97824e+00 -3.71594e+00 -4.24055e+00 -3.95375e+00 -3.82858e+00 -4.07893e+00
3.73760e+05 9.34000e+02 -3.88308e+00 -3.49782e+00 -4.26834e+00 -3.94416e+00 -3.82954e+00 -4.05878e+00
3.75040e+05 9.37000e+02 -3.82796e+00 -3.35148e+00 -4.30445e+00 -3.93445e+00 -3.82390e+00 -4.04499e+00
3.76320e+05 9.40000e+02 -4.04150e+00 -3.75641e+00 -4.32659e+00 -3.92806e+00 -3.81493e+00 -4.04119e+00
3.77600e+05 9.44000e+02 -3.60114e+00 -3.21847e+00 -3.98381e+00 -3.92678e+00 -3.80890e+00 -4.04466e+00
3.78880e+05 9.47000e+02 -4.04513e+00 -3.84642e+00 -4.24384e+00 -3.92895e+00 -3.80769e+00 -4.05020e+00
3.80160e+05 9.50000e+02 -4.45894e+00 -3.88945e+00 -5.02844e+00 -3.93478e+00 -3.81329e+00 -4.05627e+00
3.81440e+05 9.53000e+02 -3.72969e+00 -3.38807e+00 -4.07130e+00 -3.94522e+00 -3.82636e+00 -4.06408e+00
3.82720e+05 9.56000e+02 -3.86265e+00 -3.47276e+00 -4.25254e+00 -3.95729e+00 -3.84216e+00 -4.07242e+00
3.84000e+05 9.60000e+02 -4.23991e+00 -3.92893e+00 -4.55089e+00 -3.96761e+00 -3.85531e+00 -4.07991e+00
3.85280e+05 9.63000e+02 -3.57102e+00 -3.06948e+00 -4.07257e+00 -3.97551e+00 -3.86135e+00 -4.08967e+00
3.86560e+05 9.66000e+02 -3.77406e+00 -3.23633e+00 -4.31179e+00 -3.98120e+00 -3.85877e+00 -4.10363e+00
3.87840e+05 9.69000e+02 -3.92173e+00 -3.61840e+00 -4.22507e+00 -3.98648e+00 -3.85296e+00 -4.12000e+00
3.89120e+05 9.72000e+02 -3.73730e+00 -3.43404e+00 -4.04055e+00 -3.99257e+00 -3.84813e+00 -4.13700e+00
3.90400e+05 9.76000e+02 -4.18546e+00 -3.68706e+00 -4.68386e+00 -3.99592e+00 -3.84167e+00 -4.15016e+00
3.91680e+05 9.79000e+02 -3.75756e+00 -3.51152e+00 -4.00359e+00 -3.99206e+00 -3.82978e+00 -4.15435e+00
3.92960e+05 9.82000e+02 -3.68154e+00 -3.37075e+00 -3.99233e+00 -3.98031e+00 -3.81385e+00 -4.14677e+00
3.94240e+05 9.85000e+02 -4.26615e+00 -3.90198e+00 -4.63033e+00 -3.96443e+00 -3.79970e+00 -4.12917e+00
3.95520e+05 9.88000e+02 -3.84623e+00 -3.54695e+00 -4.14550e+00 -3.95120e+00 -3.79406e+00 -4.10833e+00
3.96800e+05 9.92000e+02 -3.68820e+00 -3.45006e+00 -3.92635e+00 -3.94448e+00 -3.79744e+00 -4.09152e+00
3.98080e+05 9.95000e+02 -3.25190e+00 -3.07887e+00 -3.42493e+00 -3.94307e+00 -3.80373e+00 -4.08241e+00
3.99360e+05 9.98000e+02 -3.68458e+00 -3.48616e+00 -3.88300e+00 -3.94270e+00 -3.80726e+00 -4.07814e+00
4.00640e+05 1.00100e+03 -3.86644e+00 -3.72405e+00 -4.00884e+00 -3.93699e+00 -3.80491e+00 -4.06908e+00
4.01920e+05 1.00400e+03 -3.80832e+00 -3.64351e+00 -3.97313e+00 -3.92124e+00 -3.79457e+00 -4.04791e+00
4.03200e+05 1.00800e+03 -4.18271e+00 -4.10208e+00 -4.26335e+00 -3.89811e+00 -3.77713e+00 -4.01909e+00
4.04480e+05 1.01100e+03 -3.81832e+00 -3.44964e+00 -4.18700e+00 -3.87770e+00 -3.76214e+00 -3.99326e+00
4.05760e+05 1.01400e+03 -4.11089e+00 -3.83757e+00 -4.38421e+00 -3.86850e+00 -3.76079e+00 -3.97621e+00
4.07040e+05 1.01700e+03 -3.86340e+00 -3.76736e+00 -3.95944e+00 -3.87277e+00 -3.77629e+00 -3.96925e+00
4.08320e+05 1.02000e+03 -4.07537e+00 -3.96012e+00 -4.19062e+00 -3.89007e+00 -3.80867e+00 -3.97147e+00
4.09600e+05 1.02400e+03 -3.74311e+00 -3.26037e+00 -4.22586e+00 -3.91713e+00 -3.85321e+00 -3.98105e+00
4.10880e+05 1.02700e+03 -3.73039e+00 -3.54220e+00 -3.91859e+00 -3.94680e+00 -3.89621e+00 -3.99739e+00
4.12160e+05 1.03000e+03 -3.73028e+00 -3.50470e+00 -3.95585e+00 -3.97144e+00 -3.92559e+00 -4.01730e+00
4.13440e+05 1.03300e+03 -3.74869e+00 -3.58060e+00 -3.91677e+00 -3.98684e+00 -3.94126e+00 -4.03241e+00
4.14720e+05 1.03600e+03 -4.00797e+00 -3.78542e+00 -4.23052e+00 -3.99223e+00 -3.94430e+00 -4.04016e+00
4.16000e+05 1.04000e+03 -4.16541e+00 -4.05731e+00 -4.27350e+00 -3.98786e+00 -3.92529e+00 -4.05042e+00
4.17280e+05 1.04300e+03 -3.68180e+00 -3.52365e+00 -3.83994e+00 -3.97564e+00 -3.88743e+00 -4.06385e+00
4.18560e+05 1.04600e+03 -4.02315e+00 -3.86717e+00 -4.17913e+00 -3.95983e+00 -3.84806e+00 -4.07159e+00
4.19840e+05 1.04900e+03 -3.78593e+00 -3.66695e+00 -3.90490e+00 -3.94505e+00 -3.82195e+00 -4.06815e+00
4.21120e+05 1.05200e+03 -3.91727e+00 -3.78833e+00 -4.04620e+00 -3.93215e+00 -3.81203e+00 -4.05227e+00
4.22400e+05 1.05600e+03 -4.02282e+00 -3.91330e+00 -4.13234e+00 -3.91874e+00 -3.80750e+00 -4.02999e+00
4.23680e+05 1.05900e+03 -3.85244e+00 -3.47371e+00 -4.23117e+00 -3.90435e+00 -3.79514e+00 -4.01357e+00
4.24960e+05 1.06200e+03 -3.83997e+00 -3.63517e+00 -4.04477e+00 -3.89237e+00 -3.77315e+00 -4.01160e+00
4.26240e+05 1.06500e+03 -3.97252e+00 -3.67084e+00 -4.27420e+00 -3.88703e+00 -3.75131e+00 -4.02276e+00
4.27520e+05 1.06800e+03 -3.74191e+00 -3.59142e+00 -3.89240e+00 -3.88910e+00 -3.73802e+00 -4.04018e+00
4.28800e+05 1.07200e+03 -3.95231e+00 -3.70342e+00 -4.20120e+00 -3.89468e+00 -3.73231e+00 -4.05705e+00
4.30080e+05 1.07500e+03 -3.85612e+00 -3.62179e+00 -4.09045e+00 -3.89855e+00 -3.72661e+00 -4.07050e+00
4.31360e+05 1.07800e+03 -3.87442e+00 -3.73077e+00 -4.01806e+00 -3.89730e+00 -3.71711e+00 -4.07749e+00
4.32640e+05 1.08100e+03 -3.90714e+00 -3.78545e+00 -4.02883e+00 -3.89116e+00 -3.71046e+00 -4.07187e+00
4.33920e+05 1.08400e+03 -3.64638e+00 -3.50022e+00 -3.79254e+00 -3.88452e+00 -3.71407e+00 -4.05498e+00
4.35200e+05 1.08800e+03 -4.14945e+00 -3.83604e+00 -4.46287e+00 -3.88234e+00 -3.72662e+00 -4.03806e+00
4.36480e+05 1.09100e+03 -3.96817e+00 -3.84289e+00 -4.09345e+00 -3.88731e+00 -3.74333e+00 -4.03128e+00
4.37760e+05 1.09400e+03 -3.88784e+00 -3.70849e+00 -4.06719e+00 -3.90046e+00 -3.76184e+00 -4.03909e+00
4.39040e+05 1.09700e+03 -4.10091e+00 -3.76893e+00 -4.43288e+00 -3.91907e+00 -3.78049e+00 -4.05765e+00
4.40320e+05 1.10000e+03 -3.93644e+00 -3.85202e+00 -4.02087e+00 -3.93657e+00 -3.79915e+00 -4.07400e+00
4.41600e+05 1.10400e+03 -4.05811e+00 -3.82197e+00 -4.29424e+00 -3.94611e+00 -3.81737e+00 -4.07485e+00
4.42880e+05 1.10700e+03 -3.86928e+00 -3.58027e+00 -4.15829e+00 -3.94359e+00 -3.83208e+00 -4.05511e+00
4.44160e+05 1.11000e+03 -4.06033e+00 -3.80742e+00 -4.31324e+00 -3.93127e+00 -3.84204e+00 -4.02050e+00
4.45440e+05 1.11300e+03 -4.04372e+00 -3.85494e+00 -4.23251e+00 -3.91643e+00 -3.84829e+00 -3.98458e+00
4.46720e+05 1.11600e+03 -3.98215e+00 -3.74468e+00 -4.21961e+00 -3.90639e+00 -3.84588e+00 -3.96690e+00
4.48000e+05 1.12000e+03 -3.86426e+00 -3.68924e+00 -4.03928e+00 -3.90589e+00 -3.83346e+00 -3.97832e+00
4.49280e+05 1.12300e+03 -4.25130e+00 -3.99057e+00 -4.51204e+00 -3.91486e+00 -3.82443e+00 -4.00528e+00
4.50560e+05 1.12600e+03 -3.85804e+00 -3.65040e+00 -4.06567e+00 -3.92814e+00 -3.82655e+00 -4.02972e+00
4.51840e+05 1.12900e+03 -3.94305e+00 -3.39668e+00 -4.48941e+00 -3.93899e+00 -3.83840e+00 -4.03959e+00
4.53120e+05 1.13200e+03 -3.86453e+00 -3.77033e+00 -3.95873e+00 -3.94435e+00 -3.85275e+00 -4.03595e+00
4.54400e+05 1.13600e+03 -4.15489e+00 -4.13561e+00 -4.17417e+00 -3.94697e+00 -3.86394e+00 -4.03000e+00
4.55680e+05 1.13900e+03 -4.07641e+00 -3.82713e+00 -4.32570e+00 -3.94931e+00 -3.87019e+00 -4.02843e+00
4.56960e+05 1.14200e+03 -3.86112e+00 -3.49108e+00 -4.23115e+00 -3.95058e+00 -3.87168e+00 -4.02949e+00
4.58240e+05 1.14500e+03 -4.38987e+00 -3.94628e+00 -4.83346e+00 -3.95029e+00 -3.87041e+00 -4.03017e+00
4.59520e+05 1.14800e+03 -4.12368e+00 -3.52208e+00 -4.72528e+00 -3.94714e+00 -3.86579e+00 -4.02850e+00
4.60800e+05 1.15200e+03 -4.18225e+00 -3.70923e+00 -4.65526e+00 -3.94028e+00 -3.85719e+00 -4.02337e+00
4.62080e+05 1.15500e+03 -3.62178e+00 -3.52315e+00 -3.72042e+00 -3.93354e+00 -3.84847e+00 -4.01861e+00
4.63360e+05 1.15800e+03 -4.13713e+00 -3.91816e+00 -4.35610e+00 -3.93368e+00 -3.84420e+00 -4.02316e+00
4.64640e+05 1.16100e+03 -4.13297e+00 -4.07779e+00 -4.18816e+00 -3.94486e+00 -3.84608e+00 -4.04365e+00
4.65920e+05 1.16400e+03 -3.78071e+00 -3.60606e+00 -3.95536e+00 -3.96566e+00 -3.85411e+00 -4.07721e+00
4.67200e+05 1.16800e+03 -3.77702e+00 -3.44024e+00 -4.11381e+00 -3.98855e+00 -3.86726e+00 -4.10985e+00
4.68480e+05 1.17100e+03 -4.03498e+00 -3.86001e+00 -4.20995e+00 -4.00360e+00 -3.88212e+00 -4.12508e+00
4.69760e+05 1.17400e+03 -3.82445e+00 -3.44860e+00 -4.20029e+00 -4.00598e+00 -3.89423e+00 -4.11774e+00
4.71040e+05 1.17700e+03 -4.36722e+00 -3.98782e+00 -4.74662e+00 -3.99926e+00 -3.89968e+00 -4.09884e+00
4.72320e+05 1.18000e+03 -3.70527e+00 -3.66894e+00 -3.74160e+00 -3.98895e+00 -3.89482e+00 -4.08309e+00
4.73600e+05 1.18400e+03 -4.23442e+00 -4.08022e+00 -4.38861e+00 -3.97750e+00 -3.87777e+00 -4.07723e+00
4.74880e+05 1.18700e+03 -4.01253e+00 -3.69840e+00 -4.32666e+00 -3.96665e+00 -3.85478e+00 -4.07852e+00
4.76160e+05 1.19000e+03 -3.88981e+00 -3.77631e+00 -4.00332e+00 -3.95700e+00 -3.83682e+00 -4.07717e+00
4.77440e+05 1.19300e+03 -3.81566e+00 -3.55406e+00 -4.07726e+00 -3.94910e+00 -3.83303e+00 -4.06517e+00
4.78720e+05 1.19600e+03 -4.11032e+00 -3.99694e+00 -4.22370e+00 -3.94550e+00 -3.84570e+00 -4.04530e+00
4.80000e+05 1.20000e+03 -4.25634e+00 -4.04673e+00 -4.46595e+00 -3.94688e+00 -3.86517e+00 -4.02860e+00
4.81280e+05 1.20300e+03 -3.96896e+00 -3.82209e+00 -4.11584e+00 -3.95056e+00 -3.87816e+00 -4.02296e+00
4.82560e+05 1.20600e+03 -3.79561e+00 -3.47567e+00 -4.11555e+00 -3.95425e+00 -3.88093e+00 -4.02757e+00
4.83840e+05 1.20900e+03 -3.54500e+00 -3.42909e+00 -3.66091e+00 -3.95865e+00 -3.88008e+00 -4.03722e+00
4.85120e+05 1.21200e+03 -4.17805e+00 -4.15377e+00 -4.20234e+00 -3.96538e+00 -3.88171e+00 -4.04906e+00
4.86400e+05 1.21600e+03 -3.94834e+00 -3.90177e+00 -3.99490e+00 -3.97233e+00 -3.88047e+00 -4.06420e+00
4.87680e+05 1.21900e+03 -4.16686e+00 -4.11398e+00 -4.21974e+00 -3.97438e+00 -3.86612e+00 -4.08263e+00
4.88960e+05 1.22200e+03 -3.76696e+00 -3.44294e+00 -4.09097e+00 -3.97247e+00 -3.84419e+00 -4.10075e+00
4.90240e+05 1.22500e+03 -3.96390e+00 -3.71987e+00 -4.20793e+00 -3.97456e+00 -3.83505e+00 -4.11407e+00
4.91520e+05 1.22800e+03 -3.79979e+00 -3.78309e+00 -3.81650e+00 -3.98633e+00 -3.85115e+00 -4.12151e+00
4.92800e+05 1.23200e+03 -4.10490e+00 -3.95117e+00 -4.25864e+00 -4.00560e+00 -3.88836e+00 -4.12284e+00
4.94080e+05 1.23500e+03 -4.10510e+00 -3.76778e+00 -4.44243e+00 -4.02438e+00 -3.93087e+00 -4.11789e+00
4.95360e+05 1.23800e+03 -3.88312e+00 -3.50445e+00 -4.26179e+00 -4.03530e+00 -3.95895e+00 -4.11166e+00
4.96640e+05 1.24100e+03 -3.98228e+00 -3.75767e+00 -4.20689e+00 -4.03745e+00 -3.96705e+00 -4.10785e+00
4.97920e+05 1.24400e+03 -3.75123e+00 -3.42422e+00 -4.07824e+00 -4.03459e+00 -3.96566e+00 -4.10353e+00
4.99200e+05 1.24800e+03 -3.92621e+00 -3.62033e+00 -4.23209e+00 -4.02932e+00 -3.96302e+00 -4.09563e+00
5.00480e+05 1.25100e+03 -4.39544e+00 -4.01969e+00 -4.77119e+00 -4.02254e+00 -3.96066e+00 -4.08442e+00
5.01760e+05 1.25400e+03 -3.92039e+00 -3.50739e+00 -4.33338e+00 -4.01510e+00 -3.95968e+00 -4.07051e+00
5.03040e+05 1.25700e+03 -4.26583e+00 -3.74598e+00 -4.78568e+00 -4.00823e+00 -3.95965e+00 -4.05681e+00
5.04320e+05 1.26000e+03 -4.16262e+00 -3.73826e+00 -4.58698e+00 -4.00566e+00 -3.96069e+00 -4.05063e+00
5.05600e+05 1.26400e+03 -3.97134e+00 -3.88394e+00 -4.05874e+00 -4.01071e+00 -3.96379e+00 -4.05764e+00
5.06880e+05 1.26700e+03 -4.10774e+00 -3.84856e+00 -4.36691e+00 -4.02155e+00 -3.96522e+00 -4.07789e+00
5.08160e+05 1.27000e+03 -3.97957e+00 -3.87146e+00 -4.08769e+00 -4.03403e+00 -3.96105e+00 -4.10701e+00
5.09440e+05 1.27300e+03 -3.65719e+00 -3.54334e+00 -3.77104e+00 -4.04654e+00 -3.95506e+00 -4.13802e+00
5.10720e+05 1.27600e+03 -4.26110e+00 -3.87967e+00 -4.64253e+00 -4.05819e+00 -3.95125e+00 -4.16513e+00
5.12000e+05 1.28000e+03 -3.87594e+00 -3.66097e+00 -4.09091e+00 -4.06468e+00 -3.94782e+00 -4.18155e+00
5.13280e+05 1.28300e+03 -3.84657e+00 -3.39971e+00 -4.29343e+00 -4.05825e+00 -3.93909e+00 -4.17741e+00
5.14560e+05 1.28600e+03 -3.73761e+00 -3.66938e+00 -3.80583e+00 -4.03741e+00 -3.92254e+00 -4.15228e+00
5.15840e+05 1.28900e+03 -3.96045e+00 -3.52307e+00 -4.39783e+00 -4.01369e+00 -3.90530e+00 -4.12208e+00
5.17120e+05 1.29200e+03 -4.37380e+00 -4.04131e+00 -4.70629e+00 -3.99880e+00 -3.89361e+00 -4.10399e+00
5.18400e+05 1.29600e+03 -3.77139e+00 -3.57869e+00 -3.96408e+00 -3.99365e+00 -3.88115e+00 -4.10615e+00
5.19680e+05 1.29900e+03 -3.81498e+00 -3.48808e+00 -4.14188e+00 -3.99228e+00 -3.86392e+00 -4.12064e+00
5.20960e+05 1.30200e+03 -3.59115e+00 -3.33532e+00 -3.84698e+00 -3.99067e+00 -3.85146e+00 -4.12987e+00
5.22240e+05 1.30500e+03 -3.69952e+00 -3.61817e+00 -3.78088e+00 -3.98988e+00 -3.85014e+00 -4.12962e+00
5.23520e+05 1.30800e+03 -3.82474e+00 -3.40948e+00 -4.24000e+00 -3.99050e+00 -3.85310e+00 -4.12790e+00
5.24800e+05 1.31200e+03 -4.06664e+00 -3.89451e+00 -4.23877e+00 -3.99060e+00 -3.84967e+00 -4.13153e+00
5.26080e+05 1.31500e+03 -4.13045e+00 -3.76714e+00 -4.49376e+00 -3.98661e+00 -3.83420e+00 -4.13902e+00
5.27360e+05 1.31800e+03 -4.22976e+00 -3.87710e+00 -4.58242e+00 -3.97514e+00 -3.80652e+00 -4.14377e+00
5.28640e+05 1.32100e+03 -4.37721e+00 -4.15450e+00 -4.59992e+00 -3.95993e+00 -3.77588e+00 -4.14397e+00
5.29920e+05 1.32400e+03 -4.02929e+00 -3.50886e+00 -4.54973e+00 -3.95177e+00 -3.75735e+00 -4.14620e+00
5.31200e+05 1.32800e+03 -3.89093e+00 -3.58037e+00 -4.20150e+00 -3.95715e+00 -3.75838e+00 -4.15592e+00
5.32480e+05 1.33100e+03 -3.83357e+00 -3.46055e+00 -4.20659e+00 -3.97275e+00 -3.77678e+00 -4.16871e+00
5.33760e+05 1.33400e+03 -3.98607e+00 -3.85408e+00 -4.11807e+00 -3.99250e+00 -3.80804e+00 -4.17696e+00
5.35040e+05 1.33700e+03 -4.44915e+00 -4.01584e+00 -4.88247e+00 -4.01195e+00 -3.84406e+00 -4.17983e+00
5.36320e+05 1.34000e+03 -3.97038e+00 -3.70507e+00 -4.23569e+00 -4.02569e+00 -3.87026e+00 -4.18112e+00
5.37600e+05 1.34400e+03 -3.93843e+00 -3.84102e+00 -4.03583e+00 -4.02880e+00 -3.87486e+00 -4.18274e+00
5.38880e+05 1.34700e+03 -3.82172e+00 -3.48160e+00 -4.16183e+00 -4.02376e+00 -3.86095e+00 -4.18657e+00
5.40160e+05 1.35000e+03 -4.15435e+00 -3.77953e+00 -4.52917e+00 -4.01939e+00 -3.84284e+00 -4.19594e+00
5.41440e+05 1.35300e+03 -3.50746e+00 -3.41875e+00 -3.59616e+00 -4.02069e+00 -3.83228e+00 -4.20911e+00
5.42720e+05 1.35600e+03 -3.73595e+00 -3.62037e+00 -3.85153e+00 -4.02613e+00 -3.83182e+00 -4.22044e+00
5.44000e+05 1.36000e+03 -3.94797e+00 -3.73926e+00 -4.15668e+00 -4.03274e+00 -3.83809e+00 -4.22739e+00
5.45280e+05 1.36300e+03 -3.90044e+00 -3.60635e+00 -4.19453e+00 -4.03683e+00 -3.84569e+00 -4.22797e+00
5.46560e+05 1.36600e+03 -3.94147e+00 -3.83002e+00 -4.05292e+00 -4.03316e+00 -3.84936e+00 -4.21695e+00
5.47840e+05 1.36900e+03 -3.73442e+00 -3.44955e+00 -4.01929e+00 -4.02078e+00 -3.84665e+00 -4.19491e+00
5.49120e+05 1.37200e+03 -4.27852e+00 -4.00411e+00 -4.55294e+00 -4.00596e+00 -3.83980e+00 -4.17212e+00
5.50400e+05 1.37600e+03 -4.41847e+00 -4.17772e+00 -4.65923e+00 -3.99621e+00 -3.83433e+00 -4.15809e+00
5.51680e+05 1.37900e+03 -4.18463e+00 -3.95714e+00 -4.41212e+00 -3.99344e+00 -3.83223e+00 -4.15464e+00
5.52960e+05 1.38200e+03 -3.70728e+00 -3.42224e+00 -3.99233e+00 -3.99484e+00 -3.83209e+00 -4.15758e+00
5.54240e+05 1.38500e+03 -3.76820e+00 -3.57274e+00 -3.96366e+00 -3.99854e+00 -3.83753e+00 -4.15955e+00
5.55520e+05 1.38800e+03 -4.19952e+00 -3.96757e+00 -4.43147e+00 -4.00545e+00 -3.85536e+00 -4.15555e+00
5.56800e+05 1.39200e+03 -3.80747e+00 -3.56415e+00 -4.05080e+00 -4.01372e+00 -3.88286e+00 -4.14459e+00
5.58080e+05 1.39500e+03 -3.91207e+00 -3.63332e+00 -4.19081e+00 -4.01628e+00 -3.90435e+00 -4.12820e+00
5.59360e+05 1.39800e+03 -4.27625e+00 -3.96267e+00 -4.58983e+00 -4.00901e+00 -3.90491e+00 -4.11310e+00
5.60640e+05 1.40100e+03 -4.20482e+00 -3.82692e+00 -4.58272e+00 -3.99521e+00 -3.88508e+00 -4.10534e+00
5.61920e+05 1.40400e+03 -4.29062e+00 -3.92198e+00 -4.65926e+00 -3.98079e+00 -3.85917e+00 -4.10241e+00
5.63200e+05 1.40800e+03 -4.06069e+00 -3.92369e+00 -4.19768e+00 -3.96922e+00 -3.84013e+00 -4.09831e+00
5.64480e+05 1.41100e+03 -3.96680e+00 -3.70764e+00 -4.22596e+00 -3.96234e+00 -3.83320e+00 -4.09148e+00
5.65760e+05 1.41400e+03 -3.97352e+00 -3.71804e+00 -4.22900e+00 -3.96446e+00 -3.84118e+00 -4.08774e+00
5.67040e+05 1.41700e+03 -4.18310e+00 -3.98675e+00 -4.37945e+00 -3.98097e+00 -3.86593e+00 -4.09600e+00
5.68320e+05 1.42000e+03 -3.94411e+00 -3.73336e+00 -4.15485e+00 -4.01192e+00 -3.90306e+00 -4.12078e+00
5.69600e+05 1.42400e+03 -3.88780e+00 -3.70348e+00 -4.07212e+00 -4.04864e+00 -3.93835e+00 -4.15892e+00
5.70880e+05 1.42700e+03 -4.18526e+00 -3.23843e+00 -5.13209e+00 -4.07980e+00 -3.95830e+00 -4.20130e+00
5.72160e+05 1.43000e+03 -4.03066e+00 -3.60282e+00 -4.45851e+00 -4.09693e+00 -3.96029e+00 -4.23356e+00
5.73440e+05 1.43300e+03 -3.76645e+00 -3.42651e+00 -4.10638e+00 -4.09409e+00 -3.94831e+00 -4.23987e+00
5.74720e+05 1.43600e+03 -3.77921e+00 -3.44206e+00 -4.11636e+00 -4.07193e+00 -3.92833e+00 -4.21552e+00
5.76000e+05 1.44000e+03 -3.59757e+00 -3.28941e+00 -3.90573e+00 -4.04062e+00 -3.90746e+00 -4.17377e+00
5.77280e+05 1.44300e+03 -3.91413e+00 -3.68569e+00 -4.14257e+00 -4.01233e+00 -3.88964e+00 -4.13502e+00
5.78560e+05 1.44600e+03 -3.86766e+00 -3.69159e+00 -4.04373e+00 -3.99346e+00 -3.87735e+00 -4.10958e+00
5.79840e+05 1.44900e+03 -3.84093e+00 -3.76832e+00 -3.91354e+00 -3.98428e+00 -3.87515e+00 -4.09341e+00
5.81120e+05 1.45200e+03 -3.73835e+00 -3.42341e+00 -4.05330e+00 -3.98071e+00 -3.88119e+00 -4.08022e+00
5.82400e+05 1.45600e+03 -3.98366e+00 -3.47399e+00 -4.49333e+00 -3.97759e+00 -3.88413e+00 -4.07105e+00
5.83680e+05 1.45900e+03 -3.60675e+00 -3.33526e+00 -3.87824e+00 -3.97209e+00 -3.87774e+00 -4.06644e+00
5.84960e+05 1.46200e+03 -3.91788e+00 -3.48949e+00 -4.34626e+00 -3.96507e+00 -3.86954e+00 -4.06061e+00
5.86240e+05 1.46500e+03 -4.14027e+00 -4.01240e+00 -4.26814e+00 -3.95917e+00 -3.86656e+00 -4.05178e+00
5.87520e+05 1.46800e+03 -3.72317e+00 -3.49408e+00 -3.95226e+00 -3.95621e+00 -3.86469e+00 -4.04773e+00
5.88800e+05 1.47200e+03 -4.17196e+00 -4.06794e+00 -4.27598e+00 -3.95576e+00 -3.85465e+00 -4.05686e+00
5.90080e+05 1.47500e+03 -3.82892e+00 -3.45177e+00 -4.20606e+00 -3.95742e+00 -3.83951e+00 -4.07533e+00
5.91360e+05 1.47800e+03 -4.26263e+00 -4.09833e+00 -4.42692e+00 -3.96179e+00 -3.83133e+00 -4.09225e+00
5.92640e+05 1.48100e+03 -4.07053e+00 -3.79499e+00 -4.34607e+00 -3.96817e+00 -3.83409e+00 -4.10225e+00
5.93920e+05 1.48400e+03 -4.13754e+00 -3.80712e+00 -4.46796e+00 -3.97542e+00 -3.84219e+00 -4.10864e+00
5.95200e+05 1.48800e+03 -3.66602e+00 -3.34303e+00 -3.98900e+00 -3.98432e+00 -3.85023e+00 -4.11841e+00
5.96480e+05 1.49100e+03 -4.06756e+00 -4.05550e+00 -4.07962e+00 -3.99920e+00 -3.85986e+00 -4.13855e+00
5.97760e+05 1.49400e+03 -3.90257e+00 -3.86152e+00 -3.94363e+00 -4.02197e+00 -3.87079e+00 -4.17316e+00
5.99040e+05 1.49700e+03 -3.86934e+00 -3.66608e+00 -4.07259e+00 -4.04518e+00 -3.87772e+00 -4.21264e+00
6.00320e+05 1.50000e+03 -4.35053e+00 -3.46123e+00 -5.23982e+00 -4.05669e+00 -3.87818e+00 -4.23520e+00
6.01600e+05 1.50400e+03 -4.27034e+00 -4.08817e+00 -4.45251e+00 -4.05266e+00 -3.87562e+00 -4.22970e+00
6.02880e+05 1.50700e+03 -3.98558e+00 -3.59680e+00 -4.37436e+00 -4.04020e+00 -3.87627e+00 -4.20413e+00
6.04160e+05 1.51000e+03 -3.78466e+00 -3.73620e+00 -3.83311e+00 -4.02995e+00 -3.88328e+00 -4.17662e+00
6.05440e+05 1.51300e+03 -3.82753e+00 -3.45622e+00 -4.19885e+00 -4.02852e+00 -3.89348e+00 -4.16355e+00
6.06720e+05 1.51600e+03 -4.09496e+00 -3.73914e+00 -4.45077e+00 -4.03469e+00 -3.89915e+00 -4.17022e+00
6.08000e+05 1.52000e+03 -3.85247e+00 -3.18514e+00 -4.51981e+00 -4.03994e+00 -3.89384e+00 -4.18604e+00
6.09280e+05 1.52300e+03 -4.07250e+00 -3.89305e+00 -4.25195e+00 -4.03442e+00 -3.87509e+00 -4.19375e+00
6.10560e+05 1.52600e+03 -3.85176e+00 -3.78539e+00 -3.91813e+00 -4.01771e+00 -3.84793e+00 -4.18750e+00
6.11840e+05 1.52900e+03 -4.23700e+00 -4.06309e+00 -4.41091e+00 -3.99978e+00 -3.82298e+00 -4.17658e+00
6.13120e+05 1.53200e+03 -3.78803e+00 -3.33894e+00 -4.23713e+00 -3.98928e+00 -3.80540e+00 -4.17316e+00
6.14400e+05 1.53600e+03 -4.21348e+00 -4.06275e+00 -4.36422e+00 -3.98524e+00 -3.79264e+00 -4.17784e+00
6.15680e+05 1.53900e+03 -4.15173e+00 -3.97174e+00 -4.33172e+00 -3.98071e+00 -3.78207e+00 -4.17936e+00
6.16960e+05 1.54200e+03 -4.08557e+00 -3.85073e+00 -4.32042e+00 -3.97120e+00 -3.77460e+00 -4.16781e+00
6.18240e+05 1.54500e+03 -4.18740e+00 -3.93791e+00 -4.43688e+00 -3.95992e+00 -3.77386e+00 -4.14598e+00
6.19520e+05 1.54800e+03 -3.96864e+00 -3.66172e+00 -4.27556e+00 -3.95581e+00 -3.78186e+00 -4.12975e+00
6.20800e+05 1.55200e+03 -4.24866e+00 -3.78108e+00 -4.71624e+00 -3.96449e+00 -3.79535e+00 -4.13363e+00
6.22080e+05 1.55500e+03 -3.63226e+00 -3.35942e+00 -3.90510e+00 -3.98359e+00 -3.81341e+00 -4.15377e+00
6.23360e+05 1.55800e+03 -3.84630e+00 -3.45852e+00 -4.23408e+00 -4.00421e+00 -3.83622e+00 -4.17220e+00
6.24640e+05 1.56100e+03 -3.84114e+00 -3.72085e+00 -3.96143e+00 -4.01908e+00 -3.86019e+00 -4.17798e+00
6.25920e+05 1.56400e+03 -4.12702e+00 -3.82048e+00 -4.43356e+00 -4.02846e+00 -3.88197e+00 -4.17494e+00
6.27200e+05 1.56800e+03 -4.10382e+00 -3.96065e+00 -4.24699e+00 -4.03326e+00 -3.90029e+00 -4.16622e+00
6.28480e+05 1.57100e+03 -4.00200e+00 -3.84819e+00 -4.15581e+00 -4.03116e+00 -3.91493e+00 -4.14740e+00
6.29760e+05 1.57400e+03 -3.71746e+00 -3.36078e+00 -4.07413e+00 -4.02212e+00 -3.92382e+00 -4.12042e+00
6.31040e+05 1.57700e+03 -3.94277e+00 -3.71359e+00 -4.17195e+00 -4.01112e+00 -3.92248e+00 -4.09976e+00
6.32320e+05 1.58000e+03 -4.02005e+00 -3.87044e+00 -4.16966e+00 -4.00356e+00 -3.91189e+00 -4.09523e+00
6.33600e+05 1.58400e+03 -3.88339e+00 -3.80118e+00 -3.96560e+00 -3.99861e+00 -3.89569e+00 -4.10153e+00
6.34880e+05 1.58700e+03 -3.64671e+00 -3.45940e+00 -3.83401e+00 -3.99142e+00 -3.87200e+00 -4.11085e+00
6.36160e+05 1.59000e+03 -3.94598e+00 -3.82688e+00 -4.06508e+00 -3.98078e+00 -3.84231e+00 -4.11925e+00
6.37440e+05 1.59300e+03 -4.21846e+00 -3.76699e+00 -4.66994e+00 -3.97019e+00 -3.81557e+00 -4.12482e+00
6.38720e+05 1.59600e+03 -3.56357e+00 -3.25916e+00 -3.86798e+00 -3.96224e+00 -3.79866e+00 -4.12583e+00
6.40000e+05 1.60000e+03 -4.32875e+00 -3.88188e+00 -4.77562e+00 -3.95742e+00 -3.79419e+00 -4.12065e+00
6.41280e+05 1.60300e+03 -3.65809e+00 -3.39005e+00 -3.92613e+00 -3.95807e+00 -3.80347e+00 -4.11267e+00
6.42560e+05 1.60600e+03 -3.87635e+00 -3.45676e+00 -4.29593e+00 -3.96480e+00 -3.82246e+00 -4.10714e+00
6.43840e+05 1.60900e+03 -4.11413e+00 -3.90028e+00 -4.32797e+00 -3.97200e+00 -3.83974e+00 -4.10425e+00
6.45120e+05 1.61200e+03 -4.26981e+00 -4.21052e+00 -4.32911e+00 -3.97402e+00 -3.84339e+00 -4.10465e+00
6.46400e+05 1.61600e+03 -3.91528e+00 -3.72216e+00 -4.10839e+00 -3.97057e+00 -3.83030e+00 -4.11085e+00
6.47680e+05 1.61900e+03 -3.86905e+00 -3.71582e+00 -4.02229e+00 -3.96655e+00 -3.80959e+00 -4.12351e+00
6.48960e+05 1.62200e+03 -3.90373e+00 -3.60260e+00 -4.20486e+00 -3.96662e+00 -3.79547e+00 -4.13778e+00
6.50240e+05 1.62500e+03 -3.72751e+00 -3.59975e+00 -3.85526e+00 -3.96957e+00 -3.79545e+00 -4.14369e+00
6.51520e+05 1.62800e+03 -3.89458e+00 -3.69594e+00 -4.09321e+00 -3.97240e+00 -3.80532e+00 -4.13948e+00
6.52800e+05 1.63200e+03 -4.53561e+00 -4.01315e+00 -5.05807e+00 -3.97743e+00 -3.81644e+00 -4.13842e+00
6.54080e+05 1.63500e+03 -4.05248e+00 -3.88949e+00 -4.21547e+00 -3.98655e+00 -3.82218e+00 -4.15091e+00
6.55360e+05 1.63800e+03 -4.12807e+00 -3.61436e+00 -4.64178e+00 -3.99572e+00 -3.82144e+00 -4.16999e+00
6.56640e+05 1.64100e+03 -3.98423e+00 -3.73540e+00 -4.23305e+00 -4.00289e+00 -3.81964e+00 -4.18613e+00
6.57920e+05 1.64400e+03 -3.80761e+00 -3.71598e+00 -3.89924e+00 -4.01274e+00 -3.82245e+00 -4.20302e+00
6.59200e+05 1.64800e+03 -4.20245e+00 -4.00671e+00 -4.39819e+00 -4.02818e+00 -3.83214e+00 -4.22423e+00
6.60480e+05 1.65100e+03 -4.01482e+00 -3.75958e+00 -4.27006e+00 -4.04432e+00 -3.84624e+00 -4.24241e+00
6.61760e+05 1.65400e+03 -3.93213e+00 -3.74253e+00 -4.12172e+00 -4.05431e+00 -3.86069e+00 -4.24793e+00
6.63040e+05 1.65700e+03 -4.02391e+00 -3.85816e+00 -4.18966e+00 -4.05718e+00 -3.87669e+00 -4.23766e+00
6.64320e+05 1.66000e+03 -4.13953e+00 -4.10415e+00 -4.17491e+00 -4.05707e+00 -3.90017e+00 -4.21398e+00
6.65600e+05 1.66400e+03 -4.28028e+00 -3.99145e+00 -4.56911e+00 -4.05729e+00 -3.93186e+00 -4.18272e+00
6.66880e+05 1.66700e+03 -4.00366e+00 -3.85422e+00 -4.15310e+00 -4.05927e+00 -3.96438e+00 -4.15415e+00
6.68160e+05 1.67000e+03 -4.15041e+00 -3.86187e+00 -4.43894e+00 -4.06527e+00 -3.99206e+00 -4.13847e+00
6.69440e+05 1.67300e+03 -4.00090e+00 -3.87456e+00 -4.12724e+00 -4.07679e+00 -4.01480e+00 -4.13878e+00
6.70720e+05 1.67600e+03 -4.30706e+00 -4.17886e+00 -4.43525e+00 -4.09276e+00 -4.03182e+00 -4.15370e+00
6.72000e+05 1.68000e+03 -4.00861e+00 -3.66643e+00 -4.35079e+00 -4.10959e+00 -4.04064e+00 -4.17855e+00
6.73280e+05 1.68300e+03 -3.89608e+00 -3.56953e+00 -4.22264e+00 -4.12250e+00 -4.04207e+00 -4.20294e+00
6.74560e+05 1.68600e+03 -3.88904e+00 -3.51572e+00 -4.26236e+00 -4.12736e+00 -4.03722e+00 -4.21750e+00
6.75840e+05 1.68900e+03 -4.38020e+00 -4.07566e+00 -4.68474e+00 -4.12055e+00 -4.02369e+00 -4.21741e+00
6.77120e+05 1.69200e+03 -3.77779e+00 -3.56284e+00 -3.99274e+00 -4.10067e+00 -4.00041e+00 -4.20092e+00
6.78400e+05 1.69600e+03 -4.11957e+00 -4.00702e+00 -4.23213e+00 -4.06984e+00 -3.97004e+00 -4.16964e+00
6.79680e+05 1.69900e+03 -3.83912e+00 -3.68241e+00 -3.99583e+00 -4.03471e+00 -3.93806e+00 -4.13136e+00
6.80960e+05 1.70200e+03 -3.70342e+00 -3.54911e+00 -3.85774e+00 -4.00591e+00 -3.91431e+00 -4.09750e+00
6.82240e+05 1.70500e+03 -3.95051e+00 -3.90315e+00 -3.99786e+00 -3.99233e+00 -3.90793e+00 -4.07672e+00
6.83520e+05 1.70800e+03 -4.46135e+00 -3.99269e+00 -4.93000e+00 -3.99426e+00 -3.91718e+00 -4.07135e+00
6.84800e+05 1.71200e+03 -4.08607e+00 -3.90828e+00 -4.26385e+00 -4.00320e+00 -3.93132e+00 -4.07509e+00
6.86080e+05 1.71500e+03 -4.54312e+00 -4.24374e+00 -4.84251e+00 -4.00942e+00 -3.94167e+00 -4.07717e+00
6.87360e+05 1.71800e+03 -3.92282e+00 -3.73267e+00 -4.11297e+00 -4.01026e+00 -3.94825e+00 -4.07227e+00
6.88640e+05 1.72100e+03 -4.01150e+00 -3.93774e+00 -4.08525e+00 -4.00990e+00 -3.95669e+00 -4.06311e+00
6.89920e+05 1.72400e+03 -4.30209e+00 -4.11248e+00 -4.49169e+00 -4.01421e+00 -3.97069e+00 -4.05773e+00
6.91200e+05 1.72800e+03 -3.87993e+00 -3.63703e+00 -4.12283e+00 -4.02609e+00 -3.98882e+00 -4.06337e+00
6.92480e+05 1.73100e+03 -3.97674e+00 -3.71609e+00 -4.23739e+00 -4.04288e+00 -4.00474e+00 -4.08101e+00
6.93760e+05 1.73400e+03 -4.01566e+00 -3.53080e+00 -4.50053e+00 -4.05989e+00 -4.01241e+00 -4.10737e+00
6.95040e+05 1.73700e+03 -4.26833e+00 -4.15606e+00 -4.38060e+00 -4.07441e+00 -4.01226e+00 -4.13655e+00
6.96320e+05 1.74000e+03 -4.20377e+00 -4.19632e+00 -4.21123e+00 -4.08518e+00 -4.00557e+00 -4.16479e+00
6.97600e+05 1.74400e+03 -4.17812e+00 -3.87501e+00 -4.48124e+00 -4.09358e+00 -3.99396e+00 -4.19320e+00
6.98880e+05 1.74700e+03 -3.78622e+00 -3.72716e+00 -3.84528e+00 -4.10323e+00 -3.98221e+00 -4.22425e+00
7.00160e+05 1.75000e+03 -3.75049e+00 -3.51729e+00 -3.98369e+00 -4.11640e+00 -3.97782e+00 -4.25497e+00
7.01440e+05 1.75300e+03 -4.35498e+00 -4.15641e+00 -4.55355e+00 -4.13245e+00 -3.98667e+00 -4.27822e+00
7.02720e+05 1.75600e+03 -4.10487e+00 -3.89761e+00 -4.31212e+00 -4.14725e+00 -4.00846e+00 -4.28604e+00
7.04000e+05 1.76000e+03 -3.87334e+00 -3.60412e+00 -4.14255e+00 -4.15232e+00 -4.03323e+00 -4.27141e+00
7.05280e+05 1.76300e+03 -4.05055e+00 -3.76788e+00 -4.33321e+00 -4.14375e+00 -4.05107e+00 -4.23643e+00
7.06560e+05 1.76600e+03 -4.24057e+00 -3.79543e+00 -4.68571e+00 -4.12926e+00 -4.06134e+00 -4.19719e+00
7.07840e+05 1.76900e+03 -3.88742e+00 -3.73874e+00 -4.03609e+00 -4.11889e+00 -4.06249e+00 -4.17530e+00
7.09120e+05 1.77200e+03 -4.10704e+00 -3.69434e+00 -4.51974e+00 -4.11517e+00 -4.05282e+00 -4.17752e+00
7.10400e+05 1.77600e+03 -4.08723e+00 -3.92320e+00 -4.25126e+00 -4.11306e+00 -4.04067e+00 -4.18544e+00
7.11680e+05 1.77900e+03 -3.97272e+00 -3.50748e+00 -4.43796e+00 -4.10439e+00 -4.03238e+00 -4.17641e+00
7.12960e+05 1.78200e+03 -4.09660e+00 -3.86159e+00 -4.33161e+00 -4.08472e+00 -4.02561e+00 -4.14383e+00
7.14240e+05 1.78500e+03 -4.13683e+00 -3.97527e+00 -4.29838e+00 -4.06000e+00 -4.01701e+00 -4.10299e+00
7.15520e+05 1.78800e+03 -4.11817e+00 -3.81360e+00 -4.42273e+00 -4.04095e+00 -4.00696e+00 -4.07495e+00
7.16800e+05 1.79200e+03 -4.11228e+00 -3.78965e+00 -4.43491e+00 -4.03343e+00 -3.99872e+00 -4.06813e+00
7.18080e+05 1.79500e+03 -4.40742e+00 -4.07927e+00 -4.73557e+00 -4.03570e+00 -3.99480e+00 -4.07659e+00
7.19360e+05 1.79800e+03 -4.41849e+00 -3.98224e+00 -4.85475e+00 -4.04232e+00 -3.99256e+00 -4.09207e+00
7.20640e+05 1.80100e+03 -4.22130e+00 -4.01154e+00 -4.43107e+00 -4.05107e+00 -3.98861e+00 -4.11353e+00
7.21920e+05 1.80400e+03 -3.93724e+00 -3.77206e+00 -4.10243e+00 -4.06457e+00 -3.98272e+00 -4.14641e+00
7.23200e+05 1.80800e+03 -4.05717e+00 -3.80308e+00 -4.31126e+00 -4.08441e+00 -3.97810e+00 -4.19073e+00
7.24480e+05 1.81100e+03 -4.43615e+00 -3.96025e+00 -4.91206e+00 -4.10544e+00 -3.97813e+00 -4.23274e+00
7.25760e+05 1.81400e+03 -4.19182e+00 -3.80127e+00 -4.58236e+00 -4.11894e+00 -3.98017e+00 -4.25772e+00
7.27040e+05 1.81700e+03 -4.28985e+00 -4.06008e+00 -4.51963e+00 -4.12104e+00 -3.97844e+00 -4.26363e+00
7.28320e+05 1.82000e+03 -3.96278e+00 -3.82628e+00 -4.09929e+00 -4.11683e+00 -3.97550e+00 -4.25817e+00
7.29600e+05 1.82400e+03 -4.04636e+00 -3.94452e+00 -4.14820e+00 -4.11575e+00 -3.98075e+00 -4.25075e+00
7.30880e+05 1.82700e+03 -3.79352e+00 -3.60572e+00 -3.98132e+00 -4.12292e+00 -3.99660e+00 -4.24923e+00
7.32160e+05 1.83000e+03 -4.11597e+00 -3.78465e+00 -4.44729e+00 -4.13452e+00 -4.01361e+00 -4.25544e+00
7.33440e+05 1.83300e+03 -4.03281e+00 -3.73750e+00 -4.32811e+00 -4.14278e+00 -4.02217e+00 -4.26339e+00
7.34720e+05 1.83600e+03 -4.24266e+00 -3.64478e+00 -4.84054e+00 -4.14301e+00 -4.02282e+00 -4.26320e+00
7.36000e+05 1.84000e+03 -4.28387e+00 -4.18164e+00 -4.38609e+00 -4.13405e+00 -4.01891e+00 -4.24919e+00
7.37280e+05 1.84300e+03 -3.81705e+00 -3.59940e+00 -4.03470e+00 -4.11947e+00 -4.01210e+00 -4.22684e+00
7.38560e+05 1.84600e+03 -4.16643e+00 -3.90608e+00 -4.42678e+00 -4.10916e+00 -4.00940e+00 -4.20892e+00
7.39840e+05 1.84900e+03 -3.90505e+00 -3.47904e+00 -4.33107e+00 -4.11089e+00 -4.01924e+00 -4.20254e+00
7.41120e+05 1.85200e+03 -3.93773e+00 -3.73225e+00 -4.14321e+00 -4.12246e+00 -4.03849e+00 -4.20643e+00
7.42400e+05 1.85600e+03 -4.09985e+00 -3.86901e+00 -4.33069e+00 -4.13451e+00 -4.05721e+00 -4.21180e+00
7.43680e+05 1.85900e+03 -4.61206e+00 -4.09303e+00 -5.13109e+00 -4.13829e+00 -4.06985e+00 -4.20672e+00
7.44960e+05 1.86200e+03 -4.33272e+00 -4.16245e+00 -4.50299e+00 -4.12956e+00 -4.07310e+00 -4.18602e+00
7.46240e+05 1.86500e+03 -3.84718e+00 -3.78429e+00 -3.91008e+00 -4.11007e+00 -4.06321e+00 -4.15692e+00
7.47520e+05 1.86800e+03 -4.27890e+00 -3.69470e+00 -4.86310e+00 -4.08860e+00 -4.03866e+00 -4.13853e+00
7.48800e+05 1.87200e+03 -4.26247e+00 -4.04893e+00 -4.47600e+00 -4.07462e+00 -4.00674e+00 -4.14250e+00
7.50080e+05 1.87500e+03 -3.76555e+00 -3.56279e+00 -3.96831e+00 -4.06946e+00 -3.98084e+00 -4.15807e+00
7.51360e+05 1.87800e+03 -4.23864e+00 -3.94178e+00 -4.53551e+00 -4.06822e+00 -3.96810e+00 -4.16833e+00
7.52640e+05 1.88100e+03 -3.99456e+00 -3.87583e+00 -4.11329e+00 -4.06768e+00 -3.96843e+00 -4.16693e+00
7.53920e+05 1.88400e+03 -4.17031e+00 -3.99776e+00 -4.34285e+00 -4.06842e+00 -3.97974e+00 -4.15711e+00
7.55200e+05 1.88800e+03 -4.00183e+00 -3.70285e+00 -4.30080e+00 -4.07139e+00 -3.99981e+00 -4.14298e+00
7.56480e+05 1.89100e+03 -4.25304e+00 -3.83185e+00 -4.67423e+00 -4.07695e+00 -4.02474e+00 -4.12916e+00
7.57760e+05 1.89400e+03 -4.27619e+00 -4.03475e+00 -4.51763e+00 -4.08465e+00 -4.05151e+00 -4.11779e+00
7.59040e+05 1.89700e+03 -4.39542e+00 -4.20648e+00 -4.58436e+00 -4.09143e+00 -4.07680e+00 -4.10607e+00
7.60320e+05 1.90000e+03 -3.89544e+00 -3.71634e+00 -4.07455e+00 -4.09279e+00 -4.08750e+00 -4.09809e+00
7.61600e+05 1.90400e+03 -3.78691e+00 -3.46182e+00 -4.11200e+00 -4.08939e+00 -4.08265e+00 -4.09613e+00
7.62880e+05 1.90700e+03 -4.13739e+00 -3.94178e+00 -4.33300e+00 -4.08850e+00 -4.08020e+00 -4.09680e+00
7.64160e+05 1.91000e+03 -4.10790e+00 -3.81061e+00 -4.40519e+00 -4.09632e+00 -4.08301e+00 -4.10963e+00
7.65440e+05 1.91300e+03 -4.28992e+00 -4.09629e+00 -4.48355e+00 -4.10895e+00 -4.09080e+00 -4.12710e+00
7.66720e+05 1.91600e+03 -4.10480e+00 -3.69465e+00 -4.51494e+00 -4.11593e+00 -4.09484e+00 -4.13701e+00
7.68000e+05 1.92000e+03 -3.94743e+00 -3.64004e+00 -4.25483e+00 -4.11301e+00 -4.09132e+00 -4.13469e+00
7.69280e+05 1.92300e+03 -4.04705e+00 -3.65528e+00 -4.43882e+00 -4.10632e+00 -4.08481e+00 -4.12782e+00
7.70560e+05 1.92600e+03 -3.97344e+00 -3.75645e+00 -4.19043e+00 -4.10320e+00 -4.08125e+00 -4.12516e+00
7.71840e+05 1.92900e+03 -3.99034e+00 -3.48912e+00 -4.49156e+00 -4.10391e+00 -4.07949e+00 -4.12832e+00
7.73120e+05 1.93200e+03 -4.31106e+00 -3.98127e+00 -4.64085e+00 -4.10484e+00 -4.07594e+00 -4.13374e+00
7.74400e+05 1.93600e+03 -3.77275e+00 -3.43854e+00 -4.10697e+00 -4.10479e+00 -4.07426e+00 -4.13532e+00
7.75680e+05 1.93900e+03 -3.87787e+00 -3.69885e+00 -4.05689e+00 -4.10506e+00 -4.08072e+00 -4.12940e+00
7.76960e+05 1.94200e+03 -4.20277e+00 -3.74158e+00 -4.66395e+00 -4.10792e+00 -4.09080e+00 -4.12504e+00
7.78240e+05 1.94500e+03 -4.42865e+00 -4.17803e+00 -4.67928e+00 -4.11572e+00 -4.08096e+00 -4.15048e+00
7.79520e+05 1.94800e+03 -4.10801e+00 -4.03816e+00 -4.17786e+00 -4.12784e+00 -4.06708e+00 -4.18860e+00
7.80800e+05 1.95200e+03 -4.00102e+00 -3.82484e+00 -4.17719e+00 -4.14016e+00 -4.05923e+00 -4.22108e+00
7.82080e+05 1.95500e+03 -4.13604e+00 -3.96030e+00 -4.31177e+00 -4.14701e+00 -4.05693e+00 -4.23710e+00
7.83360e+05 1.95800e+03 -4.24501e+00 -4.06632e+00 -4.42370e+00 -4.14479e+00 -4.05636e+00 -4.23323e+00
7.84640e+05 1.96100e+03 -4.03836e+00 -3.92334e+00 -4.15338e+00 -4.13302e+00 -4.05255e+00 -4.21350e+00
7.85920e+05 1.96400e+03 -4.59875e+00 -4.49286e+00 -4.70463e+00 -4.11370e+00 -4.03919e+00 -4.18821e+00
7.87200e+05 1.96800e+03 -3.88179e+00 -3.80614e+00 -3.95744e+00 -4.08954e+00 -4.01251e+00 -4.16657e+00
7.88480e+05 1.97100e+03 -3.60830e+00 -3.28088e+00 -3.93572e+00 -4.06449e+00 -3.98036e+00 -4.14862e+00
7.89760e+05 1.97400e+03 -3.96075e+00 -3.67577e+00 -4.24573e+00 -4.04577e+00 -3.95612e+00 -4.13543e+00
7.91040e+05 1.97700e+03 -4.05661e+00 -3.88250e+00 -4.23071e+00 -4.03906e+00 -3.94966e+00 -4.12846e+00
7.92320e+05 1.98000e+03 -3.63316e+00 -3.52427e+00 -3.74204e+00 -4.04056e+00 -3.95905e+00 -4.12207e+00
7.93600e+05 1.98400e+03 -4.33073e+00 -4.06663e+00 -4.59483e+00 -4.04247e+00 -3.97453e+00 -4.11041e+00
7.94880e+05 1.98700e+03 -4.29608e+00 -3.94992e+00 -4.64225e+00 -4.04314e+00 -3.98945e+00 -4.09683e+00
7.96160e+05 1.99000e+03 -3.74303e+00 -3.64440e+00 -3.84167e+00 -4.04366e+00 -3.99907e+00 -4.08826e+00
7.97440e+05 1.99300e+03 -3.96145e+00 -3.44853e+00 -4.47437e+00 -4.04159e+00 -3.99474e+00 -4.08844e+00
7.98720e+05 1.99600e+03 -3.87386e+00 -3.71395e+00 -4.03378e+00 -4.03650e+00 -3.97766e+00 -4.09534e+00
8.00000e+05 2.00000e+03 -3.77751e+00 -3.40876e+00 -4.14626e+00 -4.03090e+00 -3.95835e+00 -4.10344e+00
8.01280e+05 2.00300e+03 -3.77665e+00 -3.62826e+00 -3.92504e+00 -4.02289e+00 -3.93899e+00 -4.10679e+00
8.02560e+05 2.00600e+03 -3.75797e+00 -3.65225e+00 -3.86369e+00 -4.00794e+00 -3.91566e+00 -4.10022e+00
8.03840e+05 2.00900e+03 -3.96329e+00 -3.71585e+00 -4.21073e+00 -3.98726e+00 -3.89078e+00 -4.08375e+00
8.05120e+05 2.01200e+03 -3.64472e+00 -3.49625e+00 -3.79319e+00 -3.96781e+00 -3.87427e+00 -4.06135e+00
8.06400e+05 2.01600e+03 -3.79682e+00 -3.44376e+00 -4.14988e+00 -3.95652e+00 -3.87589e+00 -4.03715e+00
8.07680e+05 2.01900e+03 -3.92344e+00 -3.77915e+00 -4.06773e+00 -3.95378e+00 -3.89523e+00 -4.01232e+00
8.08960e+05 2.02200e+03 -3.92151e+00 -3.63096e+00 -4.21206e+00 -3.95203e+00 -3.92038e+00 -3.98369e+00
8.10240e+05 2.02500e+03 -4.28285e+00 -3.99329e+00 -4.57241e+00 -3.94468e+00 -3.93962e+00 -3.94974e+00
8.11520e+05 2.02800e+03 -3.97587e+00 -3.69620e+00 -4.25555e+00 -3.93363e+00 -3.91710e+00 -3.95017e+00
8.12800e+05 2.03200e+03 -4.12661e+00 -3.85509e+00 -4.39814e+00 -3.92597e+00 -3.89492e+00 -3.95702e+00
8.14080e+05 2.03500e+03 -3.91795e+00 -3.76179e+00 -4.07411e+00 -3.92712e+00 -3.88744e+00 -3.96680e+00
8.15360e+05 2.03800e+03 -4.04848e+00 -3.87875e+00 -4.21820e+00 -3.93789e+00 -3.89624e+00 -3.97955e+00
8.16640e+05 2.04100e+03 -3.91044e+00 -3.66973e+00 -4.15115e+00 -3.95576e+00 -3.92028e+00 -3.99124e+00
8.17920e+05 2.04400e+03 -4.13025e+00 -3.77289e+00 -4.48761e+00 -3.97698e+00 -3.94850e+00 -4.00546e+00
8.19200e+05 2.04800e+03 -4.18220e+00 -3.69496e+00 -4.66944e+00 -3.99605e+00 -3.96192e+00 -4.03018e+00
8.20480e+05 2.05100e+03 -3.84766e+00 -3.78180e+00 -3.91351e+00 -4.00766e+00 -3.96027e+00 -4.05505e+00
8.21760e+05 2.05400e+03 -3.93063e+00 -3.83572e+00 -4.02553e+00 -4.01099e+00 -3.95116e+00 -4.07081e+00
8.23040e+05 2.05700e+03 -4.24333e+00 -4.14316e+00 -4.34350e+00 -4.01037e+00 -3.93888e+00 -4.08185e+00
8.24320e+05 2.06000e+03 -4.41405e+00 -4.19580e+00 -4.63230e+00 -4.01079e+00 -3.92746e+00 -4.09412e+00
8.25600e+05 2.06400e+03 -4.24638e+00 -4.05860e+00 -4.43416e+00 -4.01184e+00 -3.92071e+00 -4.10298e+00
8.26880e+05 2.06700e+03 -3.85259e+00 -3.76210e+00 -3.94307e+00 -4.01073e+00 -3.92200e+00 -4.09946e+00
8.28160e+05 2.07000e+03 -3.84240e+00 -3.51741e+00 -4.16738e+00 -4.01043e+00 -3.93662e+00 -4.08424e+00
8.29440e+05 2.07300e+03 -4.03107e+00 -3.82671e+00 -4.23542e+00 -4.01632e+00 -3.96441e+00 -4.06823e+00
8.30720e+05 2.07600e+03 -4.21751e+00 -3.85934e+00 -4.57568e+00 -4.02817e+00 -3.99482e+00 -4.06153e+00
8.32000e+05 2.08000e+03 -3.88870e+00 -3.42986e+00 -4.34754e+00 -4.03896e+00 -4.01456e+00 -4.06336e+00
8.33280e+05 2.08300e+03 -4.08395e+00 -3.76230e+00 -4.40560e+00 -4.04275e+00 -4.01805e+00 -4.06744e+00
8.34560e+05 2.08600e+03 -3.81893e+00 -3.45769e+00 -4.18017e+00 -4.03978e+00 -4.00791e+00 -4.07166e+00
8.35840e+05 2.08900e+03 -4.03892e+00 -3.88610e+00 -4.19173e+00 -4.03247e+00 -3.99192e+00 -4.07301e+00
8.37120e+05 2.09200e+03 -4.07393e+00 -3.78729e+00 -4.36057e+00 -4.02191e+00 -3.97701e+00 -4.06681e+00
8.38400e+05 2.09600e+03 -3.94125e+00 -3.86447e+00 -4.01802e+00 -4.00946e+00 -3.96385e+00 -4.05506e+00
8.39680e+05 2.09900e+03 -4.00868e+00 -3.64985e+00 -4.36750e+00 -3.99716e+00 -3.94950e+00 -4.04482e+00
8.40960e+05 2.10200e+03 -3.95592e+00 -3.88293e+00 -4.02890e+00 -3.98581e+00 -3.93637e+00 -4.03525e+00
8.42240e+05 2.10500e+03 -3.97811e+00 -3.57148e+00 -4.38475e+00 -3.97529e+00 -3.92895e+00 -4.02163e+00
8.43520e+05 2.10800e+03 -3.93409e+00 -3.74874e+00 -4.11945e+00 -3.96834e+00 -3.92926e+00 -4.00741e+00
8.44800e+05 2.11200e+03 -3.89195e+00 -3.57122e+00 -4.21268e+00 -3.96897e+00 -3.93805e+00 -3.99988e+00
8.46080e+05 2.11500e+03 -4.07430e+00 -3.86666e+00 -4.28194e+00 -3.97748e+00 -3.95108e+00 -4.00388e+00
8.47360e+05 2.11800e+03 -3.73681e+00 -3.65647e+00 -3.81715e+00 -3.99114e+00 -3.96344e+00 -4.01883e+00
8.48640e+05 2.12100e+03 -4.43309e+00 -4.24555e+00 -4.62064e+00 -4.00586e+00 -3.97394e+00 -4.03777e+00
8.49920e+05 2.12400e+03 -4.26743e+00 -4.23264e+00 -4.30222e+00 -4.01775e+00 -3.98422e+00 -4.05128e+00
8.51200e+05 2.12800e+03 -3.99500e+00 -3.94104e+00 -4.04897e+00 -4.02599e+00 -4.00172e+00 -4.05025e+00
8.52480e+05 2.13100e+03 -3.99662e+00 -3.49896e+00 -4.49429e+00 -4.03388e+00 -4.02702e+00 -4.04075e+00
8.53760e+05 2.13400e+03 -3.90627e+00 -3.59929e+00 -4.21324e+00 -4.04604e+00 -4.02524e+00 -4.06684e+00
8.55040e+05 2.13700e+03 -4.08011e+00 -4.00330e+00 -4.15692e+00 -4.06149e+00 -4.03098e+00 -4.09199e+00
8.56320e+05 2.14000e+03 -3.79854e+00 -3.57660e+00 -4.02048e+00 -4.07150e+00 -4.04657e+00 -4.09643e+00
8.57600e+05 2.14400e+03 -3.77215e+00 -3.52508e+00 -4.01923e+00 -4.06671e+00 -4.04896e+00 -4.08446e+00
8.58880e+05 2.14700e+03 -3.71602e+00 -3.55383e+00 -3.87820e+00 -4.04758e+00 -4.02400e+00 -4.07116e+00
8.60160e+05 2.15000e+03 -4.11225e+00 -3.89968e+00 -4.32481e+00 -4.02538e+00 -3.99698e+00 -4.05378e+00
8.61440e+05 2.15300e+03 -4.10853e+00 -4.03510e+00 -4.18196e+00 -4.01215e+00 -3.97711e+00 -4.04720e+00
8.62720e+05 2.15600e+03 -3.84650e+00 -3.67585e+00 -4.01715e+00 -4.01003e+00 -3.96288e+00 -4.05717e+00
8.64000e+05 2.16000e+03 -4.13230e+00 -4.02913e+00 -4.23547e+00 -4.01210e+00 -3.95372e+00 -4.07048e+00
8.65280e+05 2.16300e+03 -4.16035e+00 -4.04931e+00 -4.27140e+00 -4.01365e+00 -3.94989e+00 -4.07741e+00
8.66560e+05 2.16600e+03 -4.23433e+00 -3.97886e+00 -4.48979e+00 -4.01761e+00 -3.95927e+00 -4.07595e+00
8.67840e+05 2.16900e+03 -3.90792e+00 -3.61240e+00 -4.20343e+00 -4.02676e+00 -3.98526e+00 -4.06826e+00
8.69120e+05 2.17200e+03 -4.29114e+00 -4.22227e+00 -4.36001e+00 -4.03954e+00 -4.01560e+00 -4.06349e+00
8.70400e+05 2.17600e+03 -3.88210e+00 -3.58241e+00 -4.18178e+00 -4.05077e+00 -4.03342e+00 -4.06812e+00
8.71680e+05 2.17900e+03 -3.78447e+00 -3.44350e+00 -4.12544e+00 -4.05424e+00 -4.03569e+00 -4.07280e+00
8.72960e+05 2.18200e+03 -4.54352e+00 -3.95957e+00 -5.12747e+00 -4.04844e+00 -4.02329e+00 -4.07358e+00
8.74240e+05 2.18500e+03 -4.26781e+00 -4.21251e+00 -4.32311e+00 -4.03716e+00 -4.00441e+00 -4.06990e+00
8.75520e+05 2.18800e+03 -3.97745e+00 -3.77719e+00 -4.17772e+00 -4.02373e+00 -3.98713e+00 -4.06032e+00
8.76800e+05 2.19200e+03 -4.28209e+00 -4.01201e+00 -4.55217e+00 -4.01193e+00 -3.97856e+00 -4.04531e+00
8.78080e+05 2.19500e+03 -3.91201e+00 -3.87091e+00 -3.95310e+00 -4.00803e+00 -3.98850e+00 -4.02757e+00
8.79360e+05 2.19800e+03 -3.94811e+00 -3.85857e+00 -4.03765e+00 -4.01364e+00 -4.00136e+00 -4.02591e+00
8.80640e+05 2.20100e+03 -3.90768e+00 -3.52308e+00 -4.29228e+00 -4.02368e+00 -3.98973e+00 -4.05764e+00
8.81920e+05 2.20400e+03 -4.04407e+00 -3.87096e+00 -4.21719e+00 -4.03264e+00 -3.98666e+00 -4.07862e+00
8.83200e+05 2.20800e+03 -4.22839e+00 -3.78063e+00 -4.67616e+00 -4.03515e+00 -3.99376e+00 -4.07655e+00
8.84480e+05 2.21100e+03 -4.31507e+00 -3.94954e+00 -4.68060e+00 -4.02668e+00 -3.99795e+00 -4.05541e+00
8.85760e+05 2.21400e+03 -3.98237e+00 -3.21683e+00 -4.74791e+00 -4.01127e+00 -3.98254e+00 -4.04001e+00
8.87040e+05 2.21700e+03 -3.87810e+00 -3.47674e+00 -4.27946e+00 -4.00101e+00 -3.96079e+00 -4.04123e+00
8.88320e+05 2.22000e+03 -3.78142e+00 -3.54661e+00 -4.01622e+00 -4.00298e+00 -3.95951e+00 -4.04644e+00
8.89600e+05 2.22400e+03 -3.98847e+00 -3.86915e+00 -4.10780e+00 -4.01312e+00 -3.98378e+00 -4.04245e+00
8.90880e+05 2.22700e+03 -4.40843e+00 -4.07330e+00 -4.74357e+00 -4.02122e+00 -4.01504e+00 -4.02740e+00
8.92160e+05 2.23000e+03 -4.27776e+00 -4.16298e+00 -4.39254e+00 -4.01933e+00 -3.97403e+00 -4.06463e+00
8.93440e+05 2.23300e+03 -4.42779e+00 -3.74469e+00 -5.11090e+00 -4.00827e+00 -3.92738e+00 -4.08916e+00
8.94720e+05 2.23600e+03 -4.12837e+00 -3.87773e+00 -4.37902e+00 -3.99856e+00 -3.89737e+00 -4.09974e+00
8.96000e+05 2.24000e+03 -4.05072e+00 -3.79841e+00 -4.30303e+00 -4.00274e+00 -3.89709e+00 -4.10838e+00
8.97280e+05 2.24300e+03 -3.95692e+00 -3.80716e+00 -4.10668e+00 -4.02476e+00 -3.92141e+00 -4.12812e+00
8.98560e+05 2.24600e+03 -4.08854e+00 -3.81644e+00 -4.36065e+00 -4.05679e+00 -3.95281e+00 -4.16078e+00
8.99840e+05 2.24900e+03 -3.56600e+00 -3.34456e+00 -3.78743e+00 -4.08623e+00 -3.97689e+00 -4.19557e+00
9.01120e+05 2.25200e+03 -3.87990e+00 -3.56501e+00 -4.19479e+00 -4.10393e+00 -3.98605e+00 -4.22181e+00
9.02400e+05 2.25600e+03 -3.89713e+00 -3.59735e+00 -4.19691e+00 -4.10735e+00 -3.98231e+00 -4.23239e+00
9.03680e+05 2.25900e+03 -4.20490e+00 -4.01182e+00 -4.39799e+00 -4.09860e+00 -3.97533e+00 -4.22187e+00
9.04960e+05 2.26200e+03 -3.98567e+00 -3.66260e+00 -4.30873e+00 -4.08202e+00 -3.97124e+00 -4.19279e+00
9.06240e+05 2.26500e+03 -3.93387e+00 -3.68859e+00 -4.17915e+00 -4.06409e+00 -3.97050e+00 -4.15769e+00
9.07520e+05 2.26800e+03 -4.02289e+00 -3.59200e+00 -4.45378e+00 -4.05156e+00 -3.97727e+00 -4.12585e+00
9.08800e+05 2.27200e+03 -3.93434e+00 -3.62391e+00 -4.24478e+00 -4.04784e+00 -3.99649e+00 -4.09919e+00
9.10080e+05 2.27500e+03 -3.83321e+00 -3.61542e+00 -4.05100e+00 -4.05054e+00 -4.02351e+00 -4.07758e+00
9.11360e+05 2.27800e+03 -3.99557e+00 -3.72314e+00 -4.26800e+00 -4.05282e+00 -4.04394e+00 -4.06170e+00
9.12640e+05 2.28100e+03 -4.37370e+00 -4.16494e+00 -4.58245e+00 -4.04949e+00 -4.03205e+00 -4.06694e+00
9.13920e+05 2.28400e+03 -3.87917e+00 -3.41417e+00 -4.34416e+00 -4.04122e+00 -4.01678e+00 -4.06566e+00
9.15200e+05 2.28800e+03 -4.01330e+00 -3.65611e+00 -4.37050e+00 -4.03195e+00 -4.00828e+00 -4.05562e+00
9.16480e+05 2.29100e+03 -4.07481e+00 -3.45507e+00 -4.69456e+00 -4.02469e+00 -4.00284e+00 -4.04654e+00
9.17760e+05 2.29400e+03 -3.66274e+00 -3.15873e+00 -4.16676e+00 -4.01904e+00 -3.99372e+00 -4.04435e+00
9.19040e+05 2.29700e+03 -3.93071e+00 -3.52017e+00 -4.34125e+00 -4.01142e+00 -3.97382e+00 -4.04902e+00
9.20320e+05 2.30000e+03 -4.18995e+00 -3.97239e+00 -4.40751e+00 -4.00029e+00 -3.94379e+00 -4.05678e+00
9.21600e+05 2.30400e+03 -3.95253e+00 -3.68838e+00 -4.21667e+00 -3.98799e+00 -3.91328e+00 -4.06271e+00
9.22880e+05 2.30700e+03 -3.81065e+00 -3.58895e+00 -4.03235e+00 -3.97621e+00 -3.88965e+00 -4.06277e+00
9.24160e+05 2.31000e+03 -4.08673e+00 -3.96188e+00 -4.21157e+00 -3.96769e+00 -3.87557e+00 -4.05981e+00
9.25440e+05 2.31300e+03 -3.93061e+00 -3.46812e+00 -4.39309e+00 -3.96847e+00 -3.87610e+00 -4.06083e+00
9.26720e+05 2.31600e+03 -4.20023e+00 -3.90050e+00 -4.49996e+00 -3.98009e+00 -3.89278e+00 -4.06740e+00
9.28000e+05 2.32000e+03 -3.79767e+00 -3.49398e+00 -4.10136e+00 -3.99692e+00 -3.91576e+00 -4.07807e+00
9.29280e+05 2.32300e+03 -3.61151e+00 -3.33038e+00 -3.89264e+00 -4.01329e+00 -3.93230e+00 -4.09428e+00
9.30560e+05 2.32600e+03 -3.91458e+00 -3.62967e+00 -4.19950e+00 -4.02571e+00 -3.93638e+00 -4.11504e+00
9.31840e+05 2.32900e+03 -4.46565e+00 -4.25844e+00 -4.67287e+00 -4.02888e+00 -3.92637e+00 -4.13140e+00
9.33120e+05 2.33200e+03 -3.59533e+00 -3.55480e+00 -3.63586e+00 -4.01669e+00 -3.90290e+00 -4.13047e+00
9.34400e+05 2.33600e+03 -3.80600e+00 -3.57293e+00 -4.03907e+00 -3.99245e+00 -3.87543e+00 -4.10946e+00
9.35680e+05 2.33900e+03 -4.09206e+00 -3.80281e+00 -4.38131e+00 -3.97168e+00 -3.85876e+00 -4.08461e+00
9.36960e+05 2.34200e+03 -4.11750e+00 -3.81829e+00 -4.41670e+00 -3.96582e+00 -3.85604e+00 -4.07560e+00
9.38240e+05 2.34500e+03 -3.96183e+00 -3.56487e+00 -4.35878e+00 -3.96977e+00 -3.85909e+00 -4.08045e+00
9.39520e+05 2.34800e+03 -3.79526e+00 -3.51245e+00 -4.07806e+00 -3.97198e+00 -3.86240e+00 -4.08155e+00
9.40800e+05 2.35200e+03 -3.90523e+00 -3.58221e+00 -4.22824e+00 -3.96962e+00 -3.86756e+00 -4.07168e+00
9.42080e+05 2.35500e+03 -4.17953e+00 -3.97722e+00 -4.38184e+00 -3.96857e+00 -3.87674e+00 -4.06039e+00
9.43360e+05 2.35800e+03 -4.33945e+00 -3.70840e+00 -4.97050e+00 -3.97100e+00 -3.88420e+00 -4.05781e+00
9.44640e+05 2.36100e+03 -3.89343e+00 -3.71512e+00 -4.07174e+00 -3.97105e+00 -3.88044e+00 -4.06166e+00
9.45920e+05 2.36400e+03 -3.80296e+00 -3.76860e+00 -3.83731e+00 -3.96632e+00 -3.86708e+00 -4.06556e+00
9.47200e+05 2.36800e+03 -4.02765e+00 -3.60009e+00 -4.45521e+00 -3.96393e+00 -3.85648e+00 -4.07139e+00
9.48480e+05 2.37100e+03 -4.09526e+00 -3.92643e+00 -4.26410e+00 -3.96828e+00 -3.85348e+00 -4.08309e+00
9.49760e+05 2.37400e+03 -4.38085e+00 -4.18623e+00 -4.57547e+00 -3.97403e+00 -3.85279e+00 -4.09526e+00
9.51040e+05 2.37700e+03 -3.69362e+00 -3.44411e+00 -3.94312e+00 -3.97445e+00 -3.85062e+00 -4.09828e+00
9.52320e+05 2.38000e+03 -3.97357e+00 -3.74519e+00 -4.20196e+00 -3.97038e+00 -3.84841e+00 -4.09236e+00
9.53600e+05 2.38400e+03 -4.01362e+00 -3.71555e+00 -4.31169e+00 -3.96884e+00 -3.84844e+00 -4.08923e+00
9.54880e+05 2.38700e+03 -4.24828e+00 -3.93913e+00 -4.55743e+00 -3.97425e+00 -3.84984e+00 -4.09866e+00
9.56160e+05 2.39000e+03 -4.24424e+00 -4.02238e+00 -4.46609e+00 -3.98458e+00 -3.85250e+00 -4.11666e+00
9.57440e+05 2.39300e+03 -3.93199e+00 -3.79152e+00 -4.07246e+00 -3.99635e+00 -3.86081e+00 -4.13189e+00
9.58720e+05 2.39600e+03 -4.00260e+00 -3.78358e+00 -4.22162e+00 -4.00939e+00 -3.87735e+00 -4.14143e+00
9.60000e+05 2.40000e+03 -4.33367e+00 -3.85480e+00 -4.81254e+00 -4.02488e+00 -3.89942e+00 -4.15034e+00
9.61280e+05 2.40300e+03 -4.02443e+00 -3.69791e+00 -4.35096e+00 -4.03996e+00 -3.92277e+00 -4.15716e+00
9.62560e+05 2.40600e+03 -4.08991e+00 -3.67587e+00 -4.50394e+00 -4.04939e+00 -3.94321e+00 -4.15556e+00
9.63840e+05 2.40900e+03 -4.13762e+00 -3.87383e+00 -4.40141e+00 -4.05284e+00 -3.95780e+00 -4.14787e+00
9.65120e+05 2.41200e+03 -4.65498e+00 -4.40899e+00 -4.90098e+00 -4.05569e+00 -3.96453e+00 -4.14686e+00
9.66400e+05 2.41600e+03 -4.13120e+00 -3.94142e+00 -4.32097e+00 -4.06236e+00 -3.96110e+00 -4.16362e+00
9.67680e+05 2.41900e+03 -4.17622e+00 -4.01132e+00 -4.34112e+00 -4.07299e+00 -3.94875e+00 -4.19724e+00
9.68960e+05 2.42200e+03 -3.84151e+00 -3.69007e+00 -3.99295e+00 -4.08322e+00 -3.93169e+00 -4.23476e+00
9.70240e+05 2.42500e+03 -4.00532e+00 -3.70116e+00 -4.30948e+00 -4.08677e+00 -3.91486e+00 -4.25869e+00
9.71520e+05 2.42800e+03 -3.52878e+00 -3.36143e+00 -3.69613e+00 -4.07915e+00 -3.90177e+00 -4.25653e+00
9.72800e+05 2.43200e+03 -4.09702e+00 -4.09101e+00 -4.10303e+00 -4.05956e+00 -3.89282e+00 -4.22630e+00
9.74080e+05 2.43500e+03 -3.77313e+00 -3.45762e+00 -4.08863e+00 -4.03175e+00 -3.88631e+00 -4.17718e+00
9.75360e+05 2.43800e+03 -4.01389e+00 -3.86229e+00 -4.16549e+00 -4.00149e+00 -3.87794e+00 -4.12504e+00
9.76640e+05 2.44100e+03 -4.33925e+00 -4.25325e+00 -4.42525e+00 -3.97365e+00 -3.86252e+00 -4.08478e+00
9.77920e+05 2.44400e+03 -3.97290e+00 -3.76029e+00 -4.18551e+00 -3.95209e+00 -3.83992e+00 -4.06427e+00
9.79200e+05 2.44800e+03 -4.12403e+00 -3.78589e+00 -4.46217e+00 -3.93870e+00 -3.81552e+00 -4.06188e+00
9.80480e+05 2.45100e+03 -3.92919e+00 -3.85782e+00 -4.00056e+00 -3.93568e+00 -3.80064e+00 -4.07072e+00
9.81760e+05 2.45400e+03 -4.14053e+00 -4.12772e+00 -4.15333e+00 -3.94431e+00 -3.80329e+00 -4.08533e+00
9.83040e+05 2.45700e+03 -3.91726e+00 -3.51946e+00 -4.31507e+00 -3.96122e+00 -3.81987e+00 -4.10256e+00
9.84320e+05 2.46000e+03 -3.76718e+00 -3.19890e+00 -4.33546e+00 -3.98127e+00 -3.84159e+00 -4.12094e+00
9.85600e+05 2.46400e+03 -4.26606e+00 -4.19775e+00 -4.33437e+00 -4.00219e+00 -3.86564e+00 -4.13874e+00
9.86880e+05 2.46700e+03 -3.97376e+00 -3.75607e+00 -4.19144e+00 -4.02226e+00 -3.89438e+00 -4.15014e+00
9.88160e+05 2.47000e+03 -3.93922e+00 -3.64906e+00 -4.22938e+00 -4.03640e+00 -3.92220e+00 -4.15060e+00
9.89440e+05 2.47300e+03 -4.18060e+00 -4.00375e+00 -4.35745e+00 -4.04094e+00 -3.93477e+00 -4.14712e+00
9.90720e+05 2.47600e+03 -3.90622e+00 -3.72458e+00 -4.08786e+00 -4.03875e+00 -3.92542e+00 -4.15208e+00
9.92000e+05 2.48000e+03 -3.86936e+00 -3.81212e+00 -3.92660e+00 -4.03483e+00 -3.90004e+00 -4.16962e+00
9.93280e+05 2.48300e+03 -4.07949e+00 -3.98495e+00 -4.17403e+00 -4.03089e+00 -3.86928e+00 -4.19250e+00
9.94560e+05 2.48600e+03 -3.84432e+00 -3.39698e+00 -4.29165e+00 -4.02781e+00 -3.84593e+00 -4.20969e+00
9.95840e+05 2.48900e+03 -3.81335e+00 -3.58040e+00 -4.04630e+00 -4.02736e+00 -3.83932e+00 -4.21540e+00
9.97120e+05 2.49200e+03 -4.20968e+00 -3.87807e+00 -4.54130e+00 -4.02936e+00 -3.84832e+00 -4.21040e+00
9.98400e+05 2.49600e+03 -3.77353e+00 -3.72289e+00 -3.82417e+00 -4.03198e+00 -3.86520e+00 -4.19876e+00
9.99680e+05 2.49900e+03 -4.09366e+00 -3.96143e+00 -4.22590e+00 -4.03417e+00 -3.88473e+00 -4.18361e+00


==> fig/srl/ppo_pca_dim_100.dat <==
0.00000e+00 0.00000e+00 -3.54427e+00 -3.36449e+00 -3.72404e+00 -3.54427e+00 -3.36449e+00 -3.72404e+00
1.28000e+03 3.00000e+00 -3.49504e+00 -3.28216e+00 -3.70791e+00 -3.54427e+00 -3.36449e+00 -3.72404e+00
2.56000e+03 6.00000e+00 -3.49290e+00 -3.31661e+00 -3.66920e+00 -3.54426e+00 -3.36449e+00 -3.72403e+00
3.84000e+03 9.00000e+00 -3.46633e+00 -3.37676e+00 -3.55591e+00 -3.54422e+00 -3.36473e+00 -3.72371e+00
5.12000e+03 1.20000e+01 -3.52310e+00 -3.49760e+00 -3.54860e+00 -3.54416e+00 -3.36746e+00 -3.72087e+00
6.40000e+03 1.60000e+01 -3.48015e+00 -3.37403e+00 -3.58627e+00 -3.54424e+00 -3.37777e+00 -3.71072e+00
7.68000e+03 1.90000e+01 -3.54975e+00 -3.36256e+00 -3.73695e+00 -3.54458e+00 -3.39892e+00 -3.69023e+00
8.96000e+03 2.20000e+01 -3.71419e+00 -3.39831e+00 -4.03007e+00 -3.54484e+00 -3.42839e+00 -3.66128e+00
1.02400e+04 2.50000e+01 -3.68631e+00 -3.41179e+00 -3.96083e+00 -3.54457e+00 -3.46130e+00 -3.62785e+00
1.15200e+04 2.80000e+01 -3.49653e+00 -3.09057e+00 -3.90249e+00 -3.54523e+00 -3.49527e+00 -3.59520e+00
1.28000e+04 3.20000e+01 -3.47628e+00 -3.35182e+00 -3.60075e+00 -3.54973e+00 -3.52610e+00 -3.57336e+00
1.40800e+04 3.50000e+01 -3.51574e+00 -3.30387e+00 -3.72761e+00 -3.55859e+00 -3.54225e+00 -3.57492e+00
1.53600e+04 3.80000e+01 -3.61168e+00 -3.49083e+00 -3.73254e+00 -3.56864e+00 -3.55522e+00 -3.58206e+00
1.66400e+04 4.10000e+01 -3.45100e+00 -3.38482e+00 -3.51718e+00 -3.57731e+00 -3.56923e+00 -3.58540e+00
1.79200e+04 4.40000e+01 -3.67211e+00 -3.63986e+00 -3.70436e+00 -3.58438e+00 -3.55743e+00 -3.61133e+00
1.92000e+04 4.80000e+01 -3.63993e+00 -3.43132e+00 -3.84854e+00 -3.59010e+00 -3.54324e+00 -3.63697e+00
2.04800e+04 5.10000e+01 -3.67365e+00 -3.54442e+00 -3.80287e+00 -3.59481e+00 -3.53679e+00 -3.65282e+00
2.17600e+04 5.40000e+01 -3.63807e+00 -3.41980e+00 -3.85635e+00 -3.59797e+00 -3.53987e+00 -3.65607e+00
2.30400e+04 5.70000e+01 -3.51909e+00 -3.29617e+00 -3.74202e+00 -3.59926e+00 -3.54917e+00 -3.64935e+00
2.43200e+04 6.00000e+01 -3.61397e+00 -3.53763e+00 -3.69030e+00 -3.59997e+00 -3.56069e+00 -3.63925e+00
2.56000e+04 6.40000e+01 -3.39146e+00 -3.20615e+00 -3.57677e+00 -3.60196e+00 -3.57216e+00 -3.63176e+00
2.68800e+04 6.70000e+01 -3.78245e+00 -3.48791e+00 -4.07698e+00 -3.60585e+00 -3.58306e+00 -3.62863e+00
2.81600e+04 7.00000e+01 -3.71671e+00 -3.63235e+00 -3.80107e+00 -3.60995e+00 -3.59150e+00 -3.62840e+00
2.94400e+04 7.30000e+01 -3.74564e+00 -3.48467e+00 -4.00662e+00 -3.60995e+00 -3.59163e+00 -3.62827e+00
3.07200e+04 7.60000e+01 -3.52594e+00 -3.45678e+00 -3.59510e+00 -3.60261e+00 -3.57954e+00 -3.62568e+00
3.20000e+04 8.00000e+01 -3.49453e+00 -3.45319e+00 -3.53587e+00 -3.59080e+00 -3.55964e+00 -3.62196e+00
3.32800e+04 8.30000e+01 -3.67952e+00 -3.56491e+00 -3.79414e+00 -3.58161e+00 -3.54343e+00 -3.61978e+00
3.45600e+04 8.60000e+01 -3.63770e+00 -3.43015e+00 -3.84524e+00 -3.57961e+00 -3.54000e+00 -3.61923e+00
3.58400e+04 8.90000e+01 -3.38266e+00 -3.15698e+00 -3.60833e+00 -3.58329e+00 -3.54744e+00 -3.61915e+00
3.71200e+04 9.20000e+01 -3.65378e+00 -3.54447e+00 -3.76309e+00 -3.58760e+00 -3.55647e+00 -3.61872e+00
3.84000e+04 9.60000e+01 -3.68050e+00 -3.42814e+00 -3.93287e+00 -3.58919e+00 -3.56183e+00 -3.61656e+00
3.96800e+04 9.90000e+01 -3.43891e+00 -3.15576e+00 -3.72207e+00 -3.58805e+00 -3.56438e+00 -3.61171e+00
4.09600e+04 1.02000e+02 -3.53346e+00 -3.53111e+00 -3.53581e+00 -3.58609e+00 -3.56099e+00 -3.61118e+00
4.22400e+04 1.05000e+02 -3.64455e+00 -3.47089e+00 -3.81820e+00 -3.58644e+00 -3.54847e+00 -3.62441e+00
4.35200e+04 1.08000e+02 -3.63769e+00 -3.23161e+00 -4.04376e+00 -3.58911e+00 -3.53586e+00 -3.64236e+00
4.48000e+04 1.12000e+02 -3.63011e+00 -3.31402e+00 -3.94620e+00 -3.58964e+00 -3.52700e+00 -3.65228e+00
4.60800e+04 1.15000e+02 -3.67060e+00 -3.56818e+00 -3.77302e+00 -3.58472e+00 -3.51993e+00 -3.64951e+00
4.73600e+04 1.18000e+02 -3.53848e+00 -3.41145e+00 -3.66551e+00 -3.57608e+00 -3.51455e+00 -3.63761e+00
4.86400e+04 1.21000e+02 -3.54260e+00 -3.35243e+00 -3.73277e+00 -3.56795e+00 -3.51183e+00 -3.62407e+00
4.99200e+04 1.24000e+02 -3.56286e+00 -3.48519e+00 -3.64053e+00 -3.56268e+00 -3.50988e+00 -3.61548e+00
5.12000e+04 1.28000e+02 -3.43967e+00 -3.36838e+00 -3.51096e+00 -3.56145e+00 -3.51054e+00 -3.61237e+00
5.24800e+04 1.31000e+02 -3.51350e+00 -3.17640e+00 -3.85061e+00 -3.56521e+00 -3.51847e+00 -3.61194e+00
5.37600e+04 1.34000e+02 -3.61742e+00 -3.28036e+00 -3.95448e+00 -3.57188e+00 -3.52807e+00 -3.61569e+00
5.50400e+04 1.37000e+02 -3.56512e+00 -3.49806e+00 -3.63217e+00 -3.57545e+00 -3.52838e+00 -3.62252e+00
5.63200e+04 1.40000e+02 -3.38244e+00 -3.25394e+00 -3.51094e+00 -3.56956e+00 -3.51786e+00 -3.62127e+00
5.76000e+04 1.44000e+02 -3.54847e+00 -3.42747e+00 -3.66947e+00 -3.55348e+00 -3.49851e+00 -3.60845e+00
5.88800e+04 1.47000e+02 -3.49316e+00 -3.25490e+00 -3.73141e+00 -3.53290e+00 -3.47566e+00 -3.59013e+00
6.01600e+04 1.50000e+02 -3.65633e+00 -3.55535e+00 -3.75731e+00 -3.51367e+00 -3.45582e+00 -3.57152e+00
6.14400e+04 1.53000e+02 -3.50782e+00 -3.36785e+00 -3.64780e+00 -3.49827e+00 -3.44060e+00 -3.55594e+00
6.27200e+04 1.56000e+02 -3.52892e+00 -3.28211e+00 -3.77573e+00 -3.48842e+00 -3.43154e+00 -3.54530e+00
6.40000e+04 1.60000e+02 -3.38534e+00 -2.99714e+00 -3.77354e+00 -3.48556e+00 -3.43148e+00 -3.53965e+00
6.52800e+04 1.63000e+02 -3.15328e+00 -3.13372e+00 -3.17284e+00 -3.48833e+00 -3.43988e+00 -3.53678e+00
6.65600e+04 1.66000e+02 -3.52082e+00 -3.29723e+00 -3.74442e+00 -3.49264e+00 -3.45141e+00 -3.53387e+00
6.78400e+04 1.69000e+02 -3.35228e+00 -3.27291e+00 -3.43165e+00 -3.49351e+00 -3.45723e+00 -3.52979e+00
6.91200e+04 1.72000e+02 -3.25570e+00 -3.12758e+00 -3.38382e+00 -3.48778e+00 -3.45183e+00 -3.52373e+00
7.04000e+04 1.76000e+02 -3.14825e+00 -3.00081e+00 -3.29570e+00 -3.47652e+00 -3.43591e+00 -3.51712e+00
7.16800e+04 1.79000e+02 -3.46476e+00 -3.27086e+00 -3.65867e+00 -3.46355e+00 -3.41496e+00 -3.51214e+00
7.29600e+04 1.82000e+02 -3.13983e+00 -2.89329e+00 -3.38637e+00 -3.45121e+00 -3.39508e+00 -3.50734e+00
7.42400e+04 1.85000e+02 -3.37859e+00 -3.35001e+00 -3.40717e+00 -3.43934e+00 -3.37758e+00 -3.50111e+00
7.55200e+04 1.88000e+02 -3.39137e+00 -3.18321e+00 -3.59953e+00 -3.42707e+00 -3.36102e+00 -3.49312e+00
7.68000e+04 1.92000e+02 -3.42627e+00 -3.25320e+00 -3.59934e+00 -3.41411e+00 -3.34629e+00 -3.48193e+00
7.80800e+04 1.95000e+02 -3.36223e+00 -3.31460e+00 -3.40986e+00 -3.40025e+00 -3.33513e+00 -3.46537e+00
7.93600e+04 1.98000e+02 -3.26801e+00 -2.88530e+00 -3.65072e+00 -3.38642e+00 -3.32831e+00 -3.44453e+00
8.06400e+04 2.01000e+02 -3.27187e+00 -3.09808e+00 -3.44566e+00 -3.37462e+00 -3.32594e+00 -3.42330e+00
8.19200e+04 2.04000e+02 -3.50482e+00 -3.26699e+00 -3.74266e+00 -3.36695e+00 -3.32760e+00 -3.40631e+00
8.32000e+04 2.08000e+02 -3.16933e+00 -3.03103e+00 -3.30763e+00 -3.36295e+00 -3.33127e+00 -3.39463e+00
8.44800e+04 2.11000e+02 -3.34292e+00 -3.23678e+00 -3.44907e+00 -3.36033e+00 -3.33358e+00 -3.38708e+00
8.57600e+04 2.14000e+02 -3.29755e+00 -3.20269e+00 -3.39242e+00 -3.35787e+00 -3.32885e+00 -3.38689e+00
8.70400e+04 2.17000e+02 -3.25923e+00 -2.81718e+00 -3.70127e+00 -3.35447e+00 -3.31283e+00 -3.39611e+00
8.83200e+04 2.20000e+02 -3.13357e+00 -2.97491e+00 -3.29224e+00 -3.34905e+00 -3.28869e+00 -3.40942e+00
8.96000e+04 2.24000e+02 -3.37076e+00 -3.23823e+00 -3.50329e+00 -3.34096e+00 -3.26442e+00 -3.41750e+00
9.08800e+04 2.27000e+02 -3.33526e+00 -3.15563e+00 -3.51490e+00 -3.32910e+00 -3.24569e+00 -3.41251e+00
9.21600e+04 2.30000e+02 -3.14453e+00 -2.94553e+00 -3.34353e+00 -3.31434e+00 -3.23108e+00 -3.39760e+00
9.34400e+04 2.33000e+02 -3.25449e+00 -3.07326e+00 -3.43572e+00 -3.30021e+00 -3.21459e+00 -3.38582e+00
9.47200e+04 2.36000e+02 -3.52185e+00 -3.43091e+00 -3.61279e+00 -3.29038e+00 -3.19764e+00 -3.38312e+00
9.60000e+04 2.40000e+02 -3.18935e+00 -3.00694e+00 -3.37175e+00 -3.28569e+00 -3.19090e+00 -3.38048e+00
9.72800e+04 2.43000e+02 -3.29465e+00 -3.10052e+00 -3.48878e+00 -3.28257e+00 -3.19783e+00 -3.36730e+00
9.85600e+04 2.46000e+02 -3.57151e+00 -3.41522e+00 -3.72781e+00 -3.27717e+00 -3.21127e+00 -3.34307e+00
9.98400e+04 2.49000e+02 -3.26438e+00 -2.90485e+00 -3.62391e+00 -3.26959e+00 -3.22344e+00 -3.31574e+00
1.01120e+05 2.52000e+02 -3.28886e+00 -3.21957e+00 -3.35816e+00 -3.26103e+00 -3.22782e+00 -3.29424e+00
1.02400e+05 2.56000e+02 -3.29924e+00 -3.03558e+00 -3.56291e+00 -3.25347e+00 -3.22380e+00 -3.28315e+00
1.03680e+05 2.59000e+02 -3.25424e+00 -3.05761e+00 -3.45087e+00 -3.25020e+00 -3.21189e+00 -3.28850e+00
1.04960e+05 2.62000e+02 -3.13502e+00 -2.89150e+00 -3.37853e+00 -3.25089e+00 -3.18756e+00 -3.31422e+00
1.06240e+05 2.65000e+02 -3.21451e+00 -3.09236e+00 -3.33665e+00 -3.25081e+00 -3.15875e+00 -3.34288e+00
1.07520e+05 2.68000e+02 -3.39058e+00 -2.99049e+00 -3.79067e+00 -3.24512e+00 -3.13282e+00 -3.35742e+00
1.08800e+05 2.72000e+02 -3.20114e+00 -2.99442e+00 -3.40786e+00 -3.23279e+00 -3.10961e+00 -3.35597e+00
1.10080e+05 2.75000e+02 -3.10013e+00 -2.94870e+00 -3.25157e+00 -3.21616e+00 -3.08874e+00 -3.34358e+00
1.11360e+05 2.78000e+02 -3.21099e+00 -2.88817e+00 -3.53381e+00 -3.19902e+00 -3.07234e+00 -3.32570e+00
1.12640e+05 2.81000e+02 -3.17167e+00 -2.88553e+00 -3.45782e+00 -3.18633e+00 -3.06447e+00 -3.30819e+00
1.13920e+05 2.84000e+02 -3.08515e+00 -2.83625e+00 -3.33404e+00 -3.18077e+00 -3.06803e+00 -3.29352e+00
1.15200e+05 2.88000e+02 -3.29326e+00 -3.03590e+00 -3.55061e+00 -3.18044e+00 -3.08002e+00 -3.28087e+00
1.16480e+05 2.91000e+02 -3.12509e+00 -2.92854e+00 -3.32164e+00 -3.18188e+00 -3.09162e+00 -3.27214e+00
1.17760e+05 2.94000e+02 -2.95838e+00 -2.85024e+00 -3.06653e+00 -3.18318e+00 -3.09339e+00 -3.27296e+00
1.19040e+05 2.97000e+02 -3.04605e+00 -2.90618e+00 -3.18592e+00 -3.18322e+00 -3.08304e+00 -3.28340e+00
1.20320e+05 3.00000e+02 -3.26807e+00 -3.25468e+00 -3.28146e+00 -3.17955e+00 -3.06444e+00 -3.29465e+00
1.21600e+05 3.04000e+02 -3.07424e+00 -2.91139e+00 -3.23708e+00 -3.16984e+00 -3.04290e+00 -3.29677e+00
1.22880e+05 3.07000e+02 -3.04640e+00 -2.85737e+00 -3.23543e+00 -3.15649e+00 -3.02591e+00 -3.28707e+00
1.24160e+05 3.10000e+02 -3.13548e+00 -2.99656e+00 -3.27440e+00 -3.14550e+00 -3.01907e+00 -3.27192e+00
1.25440e+05 3.13000e+02 -3.09498e+00 -2.82490e+00 -3.36506e+00 -3.14017e+00 -3.02090e+00 -3.25943e+00
1.26720e+05 3.16000e+02 -3.15664e+00 -2.67697e+00 -3.63630e+00 -3.13817e+00 -3.02564e+00 -3.25070e+00
1.28000e+05 3.20000e+02 -2.55680e+00 -2.38993e+00 -2.72368e+00 -3.13571e+00 -3.02813e+00 -3.24330e+00
1.29280e+05 3.23000e+02 -3.20441e+00 -3.02654e+00 -3.38228e+00 -3.13218e+00 -3.02509e+00 -3.23927e+00
1.30560e+05 3.26000e+02 -2.88004e+00 -2.81803e+00 -2.94204e+00 -3.12908e+00 -3.01475e+00 -3.24341e+00
1.31840e+05 3.29000e+02 -3.15123e+00 -2.91647e+00 -3.38600e+00 -3.12505e+00 -2.99555e+00 -3.25454e+00
1.33120e+05 3.32000e+02 -3.12836e+00 -3.00557e+00 -3.25116e+00 -3.11552e+00 -2.96692e+00 -3.26411e+00
1.34400e+05 3.36000e+02 -2.93797e+00 -2.57035e+00 -3.30559e+00 -3.09881e+00 -2.93402e+00 -3.26361e+00
1.35680e+05 3.39000e+02 -3.03297e+00 -3.00460e+00 -3.06134e+00 -3.07802e+00 -2.90696e+00 -3.24908e+00
1.36960e+05 3.42000e+02 -3.00841e+00 -2.81792e+00 -3.19890e+00 -3.05900e+00 -2.89263e+00 -3.22537e+00
1.38240e+05 3.45000e+02 -3.07388e+00 -2.95936e+00 -3.18840e+00 -3.04687e+00 -2.88979e+00 -3.20395e+00
1.39520e+05 3.48000e+02 -2.75382e+00 -2.54686e+00 -2.96078e+00 -3.04198e+00 -2.89351e+00 -3.19044e+00
1.40800e+05 3.52000e+02 -2.90823e+00 -2.78714e+00 -3.02932e+00 -3.04180e+00 -2.90218e+00 -3.18143e+00
1.42080e+05 3.55000e+02 -2.85127e+00 -2.55094e+00 -3.15159e+00 -3.04429e+00 -2.91738e+00 -3.17120e+00
1.43360e+05 3.58000e+02 -2.74699e+00 -2.60343e+00 -2.89054e+00 -3.04682e+00 -2.93844e+00 -3.15521e+00
1.44640e+05 3.61000e+02 -2.87754e+00 -2.68567e+00 -3.06940e+00 -3.04553e+00 -2.96010e+00 -3.13096e+00
1.45920e+05 3.64000e+02 -2.96258e+00 -2.88955e+00 -3.03562e+00 -3.03696e+00 -2.97317e+00 -3.10074e+00
1.47200e+05 3.68000e+02 -3.02787e+00 -2.68804e+00 -3.36770e+00 -3.02116e+00 -2.96844e+00 -3.07388e+00
1.48480e+05 3.71000e+02 -2.86338e+00 -2.68928e+00 -3.03747e+00 -3.00333e+00 -2.94695e+00 -3.05971e+00
1.49760e+05 3.74000e+02 -2.90651e+00 -2.59591e+00 -3.21711e+00 -2.99125e+00 -2.92615e+00 -3.05635e+00
1.51040e+05 3.77000e+02 -3.16483e+00 -2.78964e+00 -3.54003e+00 -2.98948e+00 -2.91752e+00 -3.06145e+00
1.52320e+05 3.80000e+02 -2.97444e+00 -2.79175e+00 -3.15712e+00 -2.99609e+00 -2.91477e+00 -3.07740e+00
1.53600e+05 3.84000e+02 -2.88035e+00 -2.69257e+00 -3.06813e+00 -3.00566e+00 -2.90898e+00 -3.10234e+00
1.54880e+05 3.87000e+02 -2.78444e+00 -2.74051e+00 -2.82838e+00 -3.01445e+00 -2.90443e+00 -3.12447e+00
1.56160e+05 3.90000e+02 -2.74527e+00 -2.50709e+00 -2.98345e+00 -3.02173e+00 -2.90601e+00 -3.13744e+00
1.57440e+05 3.93000e+02 -2.92731e+00 -2.81577e+00 -3.03885e+00 -3.02662e+00 -2.90802e+00 -3.14523e+00
1.58720e+05 3.96000e+02 -2.61609e+00 -2.36607e+00 -2.86611e+00 -3.02700e+00 -2.90243e+00 -3.15157e+00
1.60000e+05 4.00000e+02 -2.75175e+00 -2.41010e+00 -3.09340e+00 -3.02069e+00 -2.88722e+00 -3.15417e+00
1.61280e+05 4.03000e+02 -3.18423e+00 -2.85791e+00 -3.51055e+00 -3.00602e+00 -2.86398e+00 -3.14807e+00
1.62560e+05 4.06000e+02 -3.08003e+00 -2.85742e+00 -3.30264e+00 -2.98378e+00 -2.83654e+00 -3.13102e+00
1.63840e+05 4.09000e+02 -3.00708e+00 -2.73367e+00 -3.28048e+00 -2.95848e+00 -2.81184e+00 -3.10513e+00
1.65120e+05 4.12000e+02 -2.62621e+00 -2.46004e+00 -2.79238e+00 -2.93712e+00 -2.79645e+00 -3.07779e+00
1.66400e+05 4.16000e+02 -2.58623e+00 -2.44094e+00 -2.73153e+00 -2.92519e+00 -2.79150e+00 -3.05888e+00
1.67680e+05 4.19000e+02 -2.74586e+00 -2.51055e+00 -2.98118e+00 -2.92290e+00 -2.79219e+00 -3.05361e+00
1.68960e+05 4.22000e+02 -2.77104e+00 -2.55055e+00 -2.99153e+00 -2.92418e+00 -2.79124e+00 -3.05711e+00
1.70240e+05 4.25000e+02 -2.84479e+00 -2.67708e+00 -3.01251e+00 -2.91972e+00 -2.78328e+00 -3.05616e+00
1.71520e+05 4.28000e+02 -2.78530e+00 -2.54825e+00 -3.02235e+00 -2.90377e+00 -2.76626e+00 -3.04128e+00
1.72800e+05 4.32000e+02 -2.73749e+00 -2.53066e+00 -2.94433e+00 -2.87875e+00 -2.74327e+00 -3.01423e+00
1.74080e+05 4.35000e+02 -2.83733e+00 -2.65631e+00 -3.01835e+00 -2.85161e+00 -2.72015e+00 -2.98306e+00
1.75360e+05 4.38000e+02 -2.52860e+00 -2.38349e+00 -2.67370e+00 -2.82642e+00 -2.69941e+00 -2.95342e+00
1.76640e+05 4.41000e+02 -2.71867e+00 -2.43994e+00 -2.99740e+00 -2.80555e+00 -2.68241e+00 -2.92870e+00
1.77920e+05 4.44000e+02 -2.59634e+00 -2.38221e+00 -2.81046e+00 -2.79104e+00 -2.67107e+00 -2.91101e+00
1.79200e+05 4.48000e+02 -2.84850e+00 -2.58914e+00 -3.10787e+00 -2.78144e+00 -2.66565e+00 -2.89723e+00
1.80480e+05 4.51000e+02 -2.77772e+00 -2.46145e+00 -3.09399e+00 -2.77287e+00 -2.66457e+00 -2.88116e+00
1.81760e+05 4.54000e+02 -2.78118e+00 -2.32777e+00 -3.23458e+00 -2.76360e+00 -2.66422e+00 -2.86298e+00
1.83040e+05 4.57000e+02 -2.82377e+00 -2.42020e+00 -3.22735e+00 -2.75584e+00 -2.66063e+00 -2.85105e+00
1.84320e+05 4.60000e+02 -2.75151e+00 -2.33998e+00 -3.16304e+00 -2.75306e+00 -2.65295e+00 -2.85317e+00
1.85600e+05 4.64000e+02 -2.65991e+00 -2.42345e+00 -2.89637e+00 -2.75654e+00 -2.64007e+00 -2.87301e+00
1.86880e+05 4.67000e+02 -2.62885e+00 -2.49592e+00 -2.76178e+00 -2.76386e+00 -2.61825e+00 -2.90946e+00
1.88160e+05 4.70000e+02 -2.78200e+00 -2.60683e+00 -2.95717e+00 -2.77105e+00 -2.58754e+00 -2.95456e+00
1.89440e+05 4.73000e+02 -2.68211e+00 -2.55558e+00 -2.80864e+00 -2.77517e+00 -2.55422e+00 -2.99612e+00
1.90720e+05 4.76000e+02 -2.98253e+00 -2.89662e+00 -3.06843e+00 -2.77391e+00 -2.52604e+00 -3.02178e+00
1.92000e+05 4.80000e+02 -2.72919e+00 -2.54526e+00 -2.91313e+00 -2.76616e+00 -2.50809e+00 -3.02423e+00
1.93280e+05 4.83000e+02 -2.72188e+00 -2.60995e+00 -2.83381e+00 -2.75451e+00 -2.50224e+00 -3.00679e+00
1.94560e+05 4.86000e+02 -2.87735e+00 -2.50107e+00 -3.25363e+00 -2.74451e+00 -2.50908e+00 -2.97994e+00
1.95840e+05 4.89000e+02 -2.79469e+00 -2.58442e+00 -3.00497e+00 -2.73907e+00 -2.52722e+00 -2.95091e+00
1.97120e+05 4.92000e+02 -2.73127e+00 -2.69994e+00 -2.76260e+00 -2.73518e+00 -2.54995e+00 -2.92040e+00
1.98400e+05 4.96000e+02 -2.73619e+00 -2.57085e+00 -2.90153e+00 -2.72894e+00 -2.56786e+00 -2.89001e+00
1.99680e+05 4.99000e+02 -2.61718e+00 -2.57712e+00 -2.65724e+00 -2.72093e+00 -2.57676e+00 -2.86511e+00
2.00960e+05 5.02000e+02 -2.40791e+00 -2.21680e+00 -2.59901e+00 -2.71324e+00 -2.57841e+00 -2.84806e+00
2.02240e+05 5.05000e+02 -2.59380e+00 -2.29087e+00 -2.89673e+00 -2.70506e+00 -2.57419e+00 -2.83594e+00
2.03520e+05 5.08000e+02 -2.54859e+00 -2.42165e+00 -2.67552e+00 -2.69423e+00 -2.56467e+00 -2.82379e+00
2.04800e+05 5.12000e+02 -2.59123e+00 -2.32299e+00 -2.85948e+00 -2.67897e+00 -2.55058e+00 -2.80736e+00
2.06080e+05 5.15000e+02 -2.35957e+00 -2.21815e+00 -2.50099e+00 -2.65872e+00 -2.53138e+00 -2.78606e+00
2.07360e+05 5.18000e+02 -2.99824e+00 -2.69379e+00 -3.30270e+00 -2.63643e+00 -2.50806e+00 -2.76480e+00
2.08640e+05 5.21000e+02 -2.53122e+00 -2.37965e+00 -2.68280e+00 -2.61641e+00 -2.48520e+00 -2.74763e+00
2.09920e+05 5.24000e+02 -2.77710e+00 -2.45090e+00 -3.10330e+00 -2.60061e+00 -2.46632e+00 -2.73491e+00
2.11200e+05 5.28000e+02 -2.69165e+00 -2.22759e+00 -3.15571e+00 -2.58945e+00 -2.45227e+00 -2.72663e+00
2.12480e+05 5.31000e+02 -2.47988e+00 -2.30336e+00 -2.65641e+00 -2.58420e+00 -2.44607e+00 -2.72232e+00
2.13760e+05 5.34000e+02 -2.63501e+00 -2.39902e+00 -2.87101e+00 -2.58494e+00 -2.44897e+00 -2.72091e+00
2.15040e+05 5.37000e+02 -2.49969e+00 -2.19466e+00 -2.80472e+00 -2.59021e+00 -2.45547e+00 -2.72495e+00
2.16320e+05 5.40000e+02 -2.70192e+00 -2.55850e+00 -2.84534e+00 -2.59787e+00 -2.45771e+00 -2.73803e+00
2.17600e+05 5.44000e+02 -2.55886e+00 -2.33320e+00 -2.78452e+00 -2.60377e+00 -2.45227e+00 -2.75527e+00
2.18880e+05 5.47000e+02 -2.53443e+00 -2.38635e+00 -2.68251e+00 -2.60451e+00 -2.44215e+00 -2.76686e+00
2.20160e+05 5.50000e+02 -2.31663e+00 -2.21063e+00 -2.42263e+00 -2.60071e+00 -2.43361e+00 -2.76780e+00
2.21440e+05 5.53000e+02 -2.38390e+00 -2.10272e+00 -2.66507e+00 -2.59534e+00 -2.43188e+00 -2.75880e+00
2.22720e+05 5.56000e+02 -2.48809e+00 -2.38199e+00 -2.59419e+00 -2.59105e+00 -2.43722e+00 -2.74489e+00
2.24000e+05 5.60000e+02 -2.47346e+00 -2.19947e+00 -2.74745e+00 -2.58709e+00 -2.44424e+00 -2.72993e+00
2.25280e+05 5.63000e+02 -2.37479e+00 -2.19829e+00 -2.55129e+00 -2.57868e+00 -2.44665e+00 -2.71071e+00
2.26560e+05 5.66000e+02 -2.69423e+00 -2.64005e+00 -2.74840e+00 -2.56282e+00 -2.44111e+00 -2.68453e+00
2.27840e+05 5.69000e+02 -2.62913e+00 -2.33253e+00 -2.92574e+00 -2.54181e+00 -2.42727e+00 -2.65635e+00
2.29120e+05 5.72000e+02 -2.47827e+00 -2.31562e+00 -2.64092e+00 -2.52066e+00 -2.40691e+00 -2.63442e+00
2.30400e+05 5.76000e+02 -2.34582e+00 -2.15313e+00 -2.53851e+00 -2.50480e+00 -2.38594e+00 -2.62366e+00
2.31680e+05 5.79000e+02 -2.54632e+00 -2.14325e+00 -2.94939e+00 -2.49883e+00 -2.37350e+00 -2.62416e+00
2.32960e+05 5.82000e+02 -2.80848e+00 -2.42685e+00 -3.19011e+00 -2.50233e+00 -2.37437e+00 -2.63029e+00
2.34240e+05 5.85000e+02 -2.28078e+00 -2.15827e+00 -2.40329e+00 -2.50927e+00 -2.38459e+00 -2.63394e+00
2.35520e+05 5.88000e+02 -2.58685e+00 -2.41876e+00 -2.75495e+00 -2.51335e+00 -2.39576e+00 -2.63094e+00
2.36800e+05 5.92000e+02 -2.34686e+00 -2.05049e+00 -2.64322e+00 -2.51283e+00 -2.40259e+00 -2.62306e+00
2.38080e+05 5.95000e+02 -2.31049e+00 -2.23613e+00 -2.38484e+00 -2.50863e+00 -2.40390e+00 -2.61335e+00
2.39360e+05 5.98000e+02 -2.51382e+00 -2.18197e+00 -2.84567e+00 -2.50080e+00 -2.40033e+00 -2.60126e+00
2.40640e+05 6.01000e+02 -2.39905e+00 -2.25339e+00 -2.54471e+00 -2.48973e+00 -2.39532e+00 -2.58415e+00
2.41920e+05 6.04000e+02 -2.41853e+00 -2.29366e+00 -2.54340e+00 -2.47701e+00 -2.39049e+00 -2.56353e+00
2.43200e+05 6.08000e+02 -2.34888e+00 -2.19354e+00 -2.50421e+00 -2.46597e+00 -2.38678e+00 -2.54515e+00
2.44480e+05 6.11000e+02 -2.36955e+00 -2.19952e+00 -2.53959e+00 -2.45961e+00 -2.38461e+00 -2.53461e+00
2.45760e+05 6.14000e+02 -2.39024e+00 -2.12645e+00 -2.65403e+00 -2.45714e+00 -2.38148e+00 -2.53280e+00
2.47040e+05 6.17000e+02 -2.45493e+00 -2.17491e+00 -2.73496e+00 -2.45668e+00 -2.37539e+00 -2.53798e+00
2.48320e+05 6.20000e+02 -2.27322e+00 -2.19949e+00 -2.34695e+00 -2.45811e+00 -2.36698e+00 -2.54924e+00
2.49600e+05 6.24000e+02 -2.51605e+00 -2.15692e+00 -2.87519e+00 -2.45979e+00 -2.35599e+00 -2.56358e+00
2.50880e+05 6.27000e+02 -2.49516e+00 -2.35861e+00 -2.63171e+00 -2.45774e+00 -2.33980e+00 -2.57568e+00
2.52160e+05 6.30000e+02 -2.49324e+00 -2.12065e+00 -2.86583e+00 -2.44994e+00 -2.31864e+00 -2.58124e+00
2.53440e+05 6.33000e+02 -2.35668e+00 -2.28086e+00 -2.43251e+00 -2.43784e+00 -2.29692e+00 -2.57876e+00
2.54720e+05 6.36000e+02 -2.18960e+00 -2.03480e+00 -2.34440e+00 -2.42279e+00 -2.27790e+00 -2.56768e+00
2.56000e+05 6.40000e+02 -2.25577e+00 -2.05657e+00 -2.45498e+00 -2.40649e+00 -2.26217e+00 -2.55081e+00
2.57280e+05 6.43000e+02 -2.07923e+00 -1.94351e+00 -2.21495e+00 -2.39358e+00 -2.25072e+00 -2.53644e+00
2.58560e+05 6.46000e+02 -2.55226e+00 -2.28576e+00 -2.81877e+00 -2.38601e+00 -2.24344e+00 -2.52858e+00
2.59840e+05 6.49000e+02 -2.13473e+00 -1.83655e+00 -2.43292e+00 -2.37952e+00 -2.23772e+00 -2.52133e+00
2.61120e+05 6.52000e+02 -2.41588e+00 -2.38248e+00 -2.44928e+00 -2.36959e+00 -2.23102e+00 -2.50816e+00
2.62400e+05 6.56000e+02 -2.15255e+00 -1.77467e+00 -2.53043e+00 -2.35635e+00 -2.22223e+00 -2.49047e+00
2.63680e+05 6.59000e+02 -2.26528e+00 -2.04663e+00 -2.48394e+00 -2.34305e+00 -2.21194e+00 -2.47416e+00
2.64960e+05 6.62000e+02 -2.04798e+00 -1.79492e+00 -2.30104e+00 -2.33143e+00 -2.19987e+00 -2.46299e+00
2.66240e+05 6.65000e+02 -2.29804e+00 -2.00810e+00 -2.58797e+00 -2.32082e+00 -2.18582e+00 -2.45581e+00
2.67520e+05 6.68000e+02 -2.27950e+00 -2.18480e+00 -2.37420e+00 -2.30990e+00 -2.17026e+00 -2.44954e+00
2.68800e+05 6.72000e+02 -1.95653e+00 -1.79472e+00 -2.11835e+00 -2.29712e+00 -2.15143e+00 -2.44281e+00
2.70080e+05 6.75000e+02 -2.34505e+00 -2.07653e+00 -2.61357e+00 -2.28093e+00 -2.12755e+00 -2.43431e+00
2.71360e+05 6.78000e+02 -2.28529e+00 -1.95135e+00 -2.61923e+00 -2.26287e+00 -2.10310e+00 -2.42264e+00
2.72640e+05 6.81000e+02 -2.17352e+00 -1.97988e+00 -2.36715e+00 -2.24689e+00 -2.08621e+00 -2.40757e+00
2.73920e+05 6.84000e+02 -1.99861e+00 -1.72800e+00 -2.26922e+00 -2.23557e+00 -2.07894e+00 -2.39220e+00
2.75200e+05 6.88000e+02 -2.12248e+00 -2.02491e+00 -2.22006e+00 -2.22956e+00 -2.07636e+00 -2.38277e+00
2.76480e+05 6.91000e+02 -2.02510e+00 -1.85674e+00 -2.19347e+00 -2.22703e+00 -2.07233e+00 -2.38173e+00
2.77760e+05 6.94000e+02 -2.19762e+00 -2.01871e+00 -2.37654e+00 -2.22338e+00 -2.06408e+00 -2.38268e+00
2.79040e+05 6.97000e+02 -2.23043e+00 -1.99776e+00 -2.46311e+00 -2.21452e+00 -2.05370e+00 -2.37533e+00
2.80320e+05 7.00000e+02 -2.07687e+00 -1.93200e+00 -2.22174e+00 -2.20141e+00 -2.04463e+00 -2.35820e+00
2.81600e+05 7.04000e+02 -2.14162e+00 -2.05019e+00 -2.23305e+00 -2.19011e+00 -2.03976e+00 -2.34046e+00
2.82880e+05 7.07000e+02 -2.32414e+00 -2.06578e+00 -2.58250e+00 -2.18557e+00 -2.04247e+00 -2.32868e+00
2.84160e+05 7.10000e+02 -2.11666e+00 -1.96239e+00 -2.27094e+00 -2.18671e+00 -2.05203e+00 -2.32139e+00
2.85440e+05 7.13000e+02 -2.03772e+00 -1.74290e+00 -2.33254e+00 -2.18859e+00 -2.06185e+00 -2.31533e+00
2.86720e+05 7.16000e+02 -2.28099e+00 -2.08019e+00 -2.48178e+00 -2.18775e+00 -2.06596e+00 -2.30954e+00
2.88000e+05 7.20000e+02 -2.24996e+00 -1.94982e+00 -2.55010e+00 -2.18392e+00 -2.06350e+00 -2.30433e+00
2.89280e+05 7.23000e+02 -2.15271e+00 -1.84793e+00 -2.45748e+00 -2.17813e+00 -2.05783e+00 -2.29843e+00
2.90560e+05 7.26000e+02 -2.04529e+00 -1.88474e+00 -2.20585e+00 -2.17172e+00 -2.05239e+00 -2.29105e+00
2.91840e+05 7.29000e+02 -2.25609e+00 -2.11750e+00 -2.39469e+00 -2.16642e+00 -2.04800e+00 -2.28485e+00
2.93120e+05 7.32000e+02 -2.09989e+00 -1.98768e+00 -2.21210e+00 -2.16264e+00 -2.04168e+00 -2.28359e+00
2.94400e+05 7.36000e+02 -2.17994e+00 -1.84404e+00 -2.51585e+00 -2.15867e+00 -2.03024e+00 -2.28710e+00
2.95680e+05 7.39000e+02 -2.00286e+00 -1.87460e+00 -2.13113e+00 -2.15294e+00 -2.01487e+00 -2.29101e+00
2.96960e+05 7.42000e+02 -2.03895e+00 -1.99358e+00 -2.08433e+00 -2.14561e+00 -2.00027e+00 -2.29096e+00
2.98240e+05 7.45000e+02 -2.12626e+00 -1.92097e+00 -2.33156e+00 -2.13913e+00 -1.99159e+00 -2.28668e+00
2.99520e+05 7.48000e+02 -2.11860e+00 -2.04761e+00 -2.18958e+00 -2.13618e+00 -1.99004e+00 -2.28232e+00
3.00800e+05 7.52000e+02 -2.01769e+00 -1.67589e+00 -2.35949e+00 -2.13675e+00 -1.99277e+00 -2.28073e+00
3.02080e+05 7.55000e+02 -1.90302e+00 -1.73507e+00 -2.07097e+00 -2.13798e+00 -1.99574e+00 -2.28023e+00
3.03360e+05 7.58000e+02 -2.27560e+00 -2.10280e+00 -2.44840e+00 -2.13633e+00 -1.99552e+00 -2.27714e+00
3.04640e+05 7.61000e+02 -2.10561e+00 -1.99078e+00 -2.22045e+00 -2.13040e+00 -1.99012e+00 -2.27068e+00
3.05920e+05 7.64000e+02 -1.77930e+00 -1.64273e+00 -1.91587e+00 -2.12058e+00 -1.97855e+00 -2.26260e+00
3.07200e+05 7.68000e+02 -2.04657e+00 -1.93414e+00 -2.15901e+00 -2.10820e+00 -1.96275e+00 -2.25364e+00
3.08480e+05 7.71000e+02 -2.14774e+00 -1.90389e+00 -2.39158e+00 -2.09630e+00 -1.94811e+00 -2.24450e+00
3.09760e+05 7.74000e+02 -1.98074e+00 -1.83529e+00 -2.12619e+00 -2.08525e+00 -1.93703e+00 -2.23346e+00
3.11040e+05 7.77000e+02 -2.10432e+00 -1.76411e+00 -2.44454e+00 -2.07139e+00 -1.92665e+00 -2.21613e+00
3.12320e+05 7.80000e+02 -1.82882e+00 -1.61388e+00 -2.04377e+00 -2.05408e+00 -1.91437e+00 -2.19379e+00
3.13600e+05 7.84000e+02 -1.91713e+00 -1.74826e+00 -2.08599e+00 -2.03840e+00 -1.90190e+00 -2.17489e+00
3.14880e+05 7.87000e+02 -1.89134e+00 -1.78224e+00 -2.00045e+00 -2.02937e+00 -1.89371e+00 -2.16504e+00
3.16160e+05 7.90000e+02 -2.08858e+00 -1.96788e+00 -2.20927e+00 -2.02724e+00 -1.89218e+00 -2.16230e+00
3.17440e+05 7.93000e+02 -2.16341e+00 -1.85115e+00 -2.47567e+00 -2.02821e+00 -1.89511e+00 -2.16132e+00
3.18720e+05 7.96000e+02 -2.13606e+00 -1.94868e+00 -2.32343e+00 -2.02795e+00 -1.89845e+00 -2.15746e+00
3.20000e+05 8.00000e+02 -1.97659e+00 -1.73870e+00 -2.21447e+00 -2.02390e+00 -1.90019e+00 -2.14761e+00
3.21280e+05 8.03000e+02 -2.14653e+00 -1.91581e+00 -2.37726e+00 -2.01739e+00 -1.90293e+00 -2.13185e+00
3.22560e+05 8.06000e+02 -1.88257e+00 -1.66647e+00 -2.09867e+00 -2.01196e+00 -1.91007e+00 -2.11386e+00
3.23840e+05 8.09000e+02 -1.94708e+00 -1.76878e+00 -2.12538e+00 -2.00950e+00 -1.91941e+00 -2.09958e+00
3.25120e+05 8.12000e+02 -1.90275e+00 -1.78546e+00 -2.02004e+00 -2.01098e+00 -1.92748e+00 -2.09449e+00
3.26400e+05 8.16000e+02 -1.99202e+00 -1.95416e+00 -2.02988e+00 -2.01685e+00 -1.93314e+00 -2.10056e+00
3.27680e+05 8.19000e+02 -1.96570e+00 -1.87395e+00 -2.05746e+00 -2.02430e+00 -1.93426e+00 -2.11433e+00
3.28960e+05 8.22000e+02 -1.84108e+00 -1.64742e+00 -2.03474e+00 -2.02877e+00 -1.92957e+00 -2.12797e+00
3.30240e+05 8.25000e+02 -1.90210e+00 -1.80322e+00 -2.00098e+00 -2.02700e+00 -1.91956e+00 -2.13444e+00
3.31520e+05 8.28000e+02 -2.06302e+00 -1.87113e+00 -2.25491e+00 -2.01795e+00 -1.90553e+00 -2.13037e+00
3.32800e+05 8.32000e+02 -1.92887e+00 -1.75955e+00 -2.09818e+00 -2.00321e+00 -1.88861e+00 -2.11780e+00
3.34080e+05 8.35000e+02 -1.89214e+00 -1.77337e+00 -2.01091e+00 -1.98688e+00 -1.87078e+00 -2.10298e+00
3.35360e+05 8.38000e+02 -1.99012e+00 -1.69328e+00 -2.28696e+00 -1.97321e+00 -1.85597e+00 -2.09044e+00
3.36640e+05 8.41000e+02 -1.68584e+00 -1.58357e+00 -1.78812e+00 -1.96293e+00 -1.84716e+00 -2.07871e+00
3.37920e+05 8.44000e+02 -1.76528e+00 -1.61659e+00 -1.91396e+00 -1.95358e+00 -1.84375e+00 -2.06340e+00
3.39200e+05 8.48000e+02 -1.81098e+00 -1.58245e+00 -2.03952e+00 -1.94305e+00 -1.84175e+00 -2.04434e+00
3.40480e+05 8.51000e+02 -1.80233e+00 -1.53698e+00 -2.06768e+00 -1.93129e+00 -1.83728e+00 -2.02531e+00
3.41760e+05 8.54000e+02 -2.01518e+00 -1.80207e+00 -2.22829e+00 -1.91973e+00 -1.82978e+00 -2.00968e+00
3.43040e+05 8.57000e+02 -1.86865e+00 -1.72092e+00 -2.01637e+00 -1.91102e+00 -1.82128e+00 -2.00077e+00
3.44320e+05 8.60000e+02 -1.99601e+00 -1.72874e+00 -2.26327e+00 -1.90649e+00 -1.81294e+00 -2.00004e+00
3.45600e+05 8.64000e+02 -1.95599e+00 -1.67955e+00 -2.23243e+00 -1.90447e+00 -1.80388e+00 -2.00505e+00
3.46880e+05 8.67000e+02 -2.01257e+00 -1.69647e+00 -2.32866e+00 -1.90266e+00 -1.79469e+00 -2.01063e+00
3.48160e+05 8.70000e+02 -1.84472e+00 -1.67660e+00 -2.01284e+00 -1.89918e+00 -1.78617e+00 -2.01220e+00
3.49440e+05 8.73000e+02 -1.83663e+00 -1.68850e+00 -1.98476e+00 -1.89281e+00 -1.77736e+00 -2.00826e+00
3.50720e+05 8.76000e+02 -1.88963e+00 -1.71723e+00 -2.06203e+00 -1.88556e+00 -1.76798e+00 -2.00313e+00
3.52000e+05 8.80000e+02 -1.96824e+00 -1.53997e+00 -2.39651e+00 -1.88247e+00 -1.76072e+00 -2.00422e+00
3.53280e+05 8.83000e+02 -1.74433e+00 -1.58849e+00 -1.90017e+00 -1.88558e+00 -1.75858e+00 -2.01257e+00
3.54560e+05 8.86000e+02 -1.78914e+00 -1.55745e+00 -2.02083e+00 -1.89088e+00 -1.76014e+00 -2.02163e+00
3.55840e+05 8.89000e+02 -1.73387e+00 -1.41393e+00 -2.05380e+00 -1.89250e+00 -1.76095e+00 -2.02405e+00
3.57120e+05 8.92000e+02 -1.84597e+00 -1.65166e+00 -2.04028e+00 -1.88781e+00 -1.75817e+00 -2.01745e+00
3.58400e+05 8.96000e+02 -1.84841e+00 -1.65692e+00 -2.03989e+00 -1.87768e+00 -1.75160e+00 -2.00377e+00
3.59680e+05 8.99000e+02 -1.92076e+00 -1.78242e+00 -2.05910e+00 -1.86425e+00 -1.74177e+00 -1.98672e+00
3.60960e+05 9.02000e+02 -1.66477e+00 -1.39169e+00 -1.93784e+00 -1.85062e+00 -1.73083e+00 -1.97040e+00
3.62240e+05 9.05000e+02 -1.72520e+00 -1.69217e+00 -1.75824e+00 -1.84107e+00 -1.72416e+00 -1.95797e+00
3.63520e+05 9.08000e+02 -1.73300e+00 -1.50171e+00 -1.96429e+00 -1.83851e+00 -1.72481e+00 -1.95220e+00
3.64800e+05 9.12000e+02 -1.92723e+00 -1.76929e+00 -2.08516e+00 -1.84194e+00 -1.72910e+00 -1.95478e+00
3.66080e+05 9.15000e+02 -1.77174e+00 -1.53542e+00 -2.00806e+00 -1.84673e+00 -1.73145e+00 -1.96201e+00
3.67360e+05 9.18000e+02 -1.81454e+00 -1.62473e+00 -2.00435e+00 -1.84802e+00 -1.73041e+00 -1.96563e+00
3.68640e+05 9.21000e+02 -1.58062e+00 -1.47450e+00 -1.68674e+00 -1.84497e+00 -1.72888e+00 -1.96106e+00
3.69920e+05 9.24000e+02 -1.85684e+00 -1.69130e+00 -2.02238e+00 -1.84028e+00 -1.72956e+00 -1.95101e+00
3.71200e+05 9.28000e+02 -1.68560e+00 -1.53742e+00 -1.83378e+00 -1.83548e+00 -1.73042e+00 -1.94054e+00
3.72480e+05 9.31000e+02 -1.69690e+00 -1.46291e+00 -1.93090e+00 -1.82927e+00 -1.72829e+00 -1.93025e+00
3.73760e+05 9.34000e+02 -1.92659e+00 -1.81976e+00 -2.03342e+00 -1.82019e+00 -1.72293e+00 -1.91746e+00
3.75040e+05 9.37000e+02 -1.68227e+00 -1.52088e+00 -1.84367e+00 -1.80914e+00 -1.71520e+00 -1.90308e+00
3.76320e+05 9.40000e+02 -1.80456e+00 -1.50411e+00 -2.10501e+00 -1.79800e+00 -1.70511e+00 -1.89088e+00
3.77600e+05 9.44000e+02 -1.81012e+00 -1.70272e+00 -1.91752e+00 -1.78839e+00 -1.69264e+00 -1.88413e+00
3.78880e+05 9.47000e+02 -1.91628e+00 -1.79140e+00 -2.04116e+00 -1.78228e+00 -1.68007e+00 -1.88448e+00
3.80160e+05 9.50000e+02 -1.61964e+00 -1.51005e+00 -1.72923e+00 -1.78113e+00 -1.67107e+00 -1.89119e+00
3.81440e+05 9.53000e+02 -1.54492e+00 -1.31985e+00 -1.76999e+00 -1.78338e+00 -1.66585e+00 -1.90092e+00
3.82720e+05 9.56000e+02 -1.77897e+00 -1.54336e+00 -2.01458e+00 -1.78568e+00 -1.66067e+00 -1.91070e+00
3.84000e+05 9.60000e+02 -1.58180e+00 -1.38903e+00 -1.77457e+00 -1.78620e+00 -1.65344e+00 -1.91896e+00
3.85280e+05 9.63000e+02 -1.80816e+00 -1.69091e+00 -1.92541e+00 -1.78446e+00 -1.64643e+00 -1.92249e+00
3.86560e+05 9.66000e+02 -1.73174e+00 -1.56214e+00 -1.90133e+00 -1.78161e+00 -1.64388e+00 -1.91933e+00
3.87840e+05 9.69000e+02 -1.57515e+00 -1.52428e+00 -1.62602e+00 -1.78007e+00 -1.64773e+00 -1.91240e+00
3.89120e+05 9.72000e+02 -1.72747e+00 -1.65887e+00 -1.79607e+00 -1.78000e+00 -1.65492e+00 -1.90507e+00
3.90400e+05 9.76000e+02 -1.84651e+00 -1.70150e+00 -1.99153e+00 -1.77823e+00 -1.65931e+00 -1.89715e+00
3.91680e+05 9.79000e+02 -1.70765e+00 -1.48803e+00 -1.92726e+00 -1.77076e+00 -1.65459e+00 -1.88694e+00
3.92960e+05 9.82000e+02 -1.77731e+00 -1.57174e+00 -1.98288e+00 -1.75602e+00 -1.63879e+00 -1.87326e+00
3.94240e+05 9.85000e+02 -1.69134e+00 -1.38818e+00 -1.99449e+00 -1.73789e+00 -1.61891e+00 -1.85687e+00
3.95520e+05 9.88000e+02 -1.75819e+00 -1.58253e+00 -1.93384e+00 -1.72302e+00 -1.60494e+00 -1.84109e+00
3.96800e+05 9.92000e+02 -1.56498e+00 -1.41184e+00 -1.71811e+00 -1.71427e+00 -1.60005e+00 -1.82849e+00
3.98080e+05 9.95000e+02 -1.63995e+00 -1.43438e+00 -1.84552e+00 -1.70927e+00 -1.59946e+00 -1.81909e+00
3.99360e+05 9.98000e+02 -1.71416e+00 -1.57230e+00 -1.85602e+00 -1.70504e+00 -1.59733e+00 -1.81274e+00
4.00640e+05 1.00100e+03 -1.59718e+00 -1.36969e+00 -1.82466e+00 -1.70041e+00 -1.59234e+00 -1.80847e+00
4.01920e+05 1.00400e+03 -1.57001e+00 -1.41722e+00 -1.72280e+00 -1.69528e+00 -1.58705e+00 -1.80352e+00
4.03200e+05 1.00800e+03 -1.81483e+00 -1.72657e+00 -1.90309e+00 -1.69056e+00 -1.58397e+00 -1.79715e+00
4.04480e+05 1.01100e+03 -1.68294e+00 -1.53908e+00 -1.82681e+00 -1.68778e+00 -1.58395e+00 -1.79160e+00
4.05760e+05 1.01400e+03 -1.62308e+00 -1.56565e+00 -1.68051e+00 -1.68665e+00 -1.58523e+00 -1.78807e+00
4.07040e+05 1.01700e+03 -1.74887e+00 -1.65086e+00 -1.84688e+00 -1.68492e+00 -1.58603e+00 -1.78381e+00
4.08320e+05 1.02000e+03 -1.80661e+00 -1.70720e+00 -1.90601e+00 -1.68198e+00 -1.58832e+00 -1.77564e+00
4.09600e+05 1.02400e+03 -1.60017e+00 -1.54620e+00 -1.65414e+00 -1.67990e+00 -1.59438e+00 -1.76543e+00
4.10880e+05 1.02700e+03 -1.61452e+00 -1.44329e+00 -1.78575e+00 -1.68134e+00 -1.60301e+00 -1.75967e+00
4.12160e+05 1.03000e+03 -1.67028e+00 -1.40909e+00 -1.93147e+00 -1.68763e+00 -1.61145e+00 -1.76380e+00
4.13440e+05 1.03300e+03 -1.63607e+00 -1.57070e+00 -1.70143e+00 -1.69596e+00 -1.61700e+00 -1.77492e+00
4.14720e+05 1.03600e+03 -1.64400e+00 -1.46610e+00 -1.82190e+00 -1.69976e+00 -1.61592e+00 -1.78360e+00
4.16000e+05 1.04000e+03 -1.53928e+00 -1.42691e+00 -1.65164e+00 -1.69489e+00 -1.60545e+00 -1.78433e+00
4.17280e+05 1.04300e+03 -1.70384e+00 -1.64682e+00 -1.76086e+00 -1.68249e+00 -1.58594e+00 -1.77903e+00
4.18560e+05 1.04600e+03 -1.52674e+00 -1.50698e+00 -1.54651e+00 -1.66653e+00 -1.56117e+00 -1.77188e+00
4.19840e+05 1.04900e+03 -1.61999e+00 -1.48427e+00 -1.75571e+00 -1.64966e+00 -1.53608e+00 -1.76323e+00
4.21120e+05 1.05200e+03 -1.53514e+00 -1.30733e+00 -1.76295e+00 -1.63246e+00 -1.51475e+00 -1.75017e+00
4.22400e+05 1.05600e+03 -1.61932e+00 -1.45781e+00 -1.78084e+00 -1.61628e+00 -1.50071e+00 -1.73185e+00
4.23680e+05 1.05900e+03 -1.64406e+00 -1.37305e+00 -1.91507e+00 -1.60367e+00 -1.49496e+00 -1.71238e+00
4.24960e+05 1.06200e+03 -1.48448e+00 -1.34500e+00 -1.62395e+00 -1.59657e+00 -1.49453e+00 -1.69860e+00
4.26240e+05 1.06500e+03 -1.55199e+00 -1.46635e+00 -1.63763e+00 -1.59487e+00 -1.49644e+00 -1.69330e+00
4.27520e+05 1.06800e+03 -1.54609e+00 -1.33453e+00 -1.75766e+00 -1.59594e+00 -1.49822e+00 -1.69366e+00
4.28800e+05 1.07200e+03 -1.64353e+00 -1.41511e+00 -1.87195e+00 -1.59526e+00 -1.49523e+00 -1.69529e+00
4.30080e+05 1.07500e+03 -1.56129e+00 -1.40353e+00 -1.71905e+00 -1.58925e+00 -1.48474e+00 -1.69376e+00
4.31360e+05 1.07800e+03 -1.59967e+00 -1.44850e+00 -1.75085e+00 -1.57831e+00 -1.46966e+00 -1.68695e+00
4.32640e+05 1.08100e+03 -1.53445e+00 -1.46928e+00 -1.59963e+00 -1.56730e+00 -1.45578e+00 -1.67882e+00
4.33920e+05 1.08400e+03 -1.74588e+00 -1.54251e+00 -1.94924e+00 -1.56120e+00 -1.44745e+00 -1.67494e+00
4.35200e+05 1.08800e+03 -1.60188e+00 -1.46800e+00 -1.73577e+00 -1.56108e+00 -1.44600e+00 -1.67616e+00
4.36480e+05 1.09100e+03 -1.61931e+00 -1.61578e+00 -1.62283e+00 -1.56471e+00 -1.45075e+00 -1.67867e+00
4.37760e+05 1.09400e+03 -1.64783e+00 -1.48337e+00 -1.81229e+00 -1.56970e+00 -1.45999e+00 -1.67940e+00
4.39040e+05 1.09700e+03 -1.55703e+00 -1.46907e+00 -1.64498e+00 -1.57549e+00 -1.47078e+00 -1.68021e+00
4.40320e+05 1.10000e+03 -1.42321e+00 -1.33178e+00 -1.51464e+00 -1.58193e+00 -1.48095e+00 -1.68291e+00
4.41600e+05 1.10400e+03 -1.42518e+00 -1.33207e+00 -1.51829e+00 -1.58798e+00 -1.49182e+00 -1.68414e+00
4.42880e+05 1.10700e+03 -1.43863e+00 -1.35839e+00 -1.51886e+00 -1.59192e+00 -1.50438e+00 -1.67947e+00
4.44160e+05 1.11000e+03 -1.69845e+00 -1.56553e+00 -1.83137e+00 -1.59147e+00 -1.51430e+00 -1.66863e+00
4.45440e+05 1.11300e+03 -1.69323e+00 -1.48162e+00 -1.90483e+00 -1.58464e+00 -1.51556e+00 -1.65371e+00
4.46720e+05 1.11600e+03 -1.53846e+00 -1.48749e+00 -1.58943e+00 -1.57160e+00 -1.50729e+00 -1.63591e+00
4.48000e+05 1.12000e+03 -1.45201e+00 -1.28015e+00 -1.62387e+00 -1.55606e+00 -1.49406e+00 -1.61805e+00
4.49280e+05 1.12300e+03 -1.52669e+00 -1.40006e+00 -1.65331e+00 -1.54373e+00 -1.48135e+00 -1.60611e+00
4.50560e+05 1.12600e+03 -1.47852e+00 -1.26898e+00 -1.68806e+00 -1.53807e+00 -1.47187e+00 -1.60427e+00
4.51840e+05 1.12900e+03 -1.62731e+00 -1.47495e+00 -1.77968e+00 -1.53797e+00 -1.46416e+00 -1.61178e+00
4.53120e+05 1.13200e+03 -1.48497e+00 -1.46248e+00 -1.50745e+00 -1.53847e+00 -1.45428e+00 -1.62265e+00
4.54400e+05 1.13600e+03 -1.46078e+00 -1.34795e+00 -1.57361e+00 -1.53485e+00 -1.44093e+00 -1.62876e+00
4.55680e+05 1.13900e+03 -1.74671e+00 -1.56527e+00 -1.92815e+00 -1.52612e+00 -1.42748e+00 -1.62475e+00
4.56960e+05 1.14200e+03 -1.59392e+00 -1.43845e+00 -1.74939e+00 -1.51441e+00 -1.41908e+00 -1.60974e+00
4.58240e+05 1.14500e+03 -1.48369e+00 -1.33316e+00 -1.63421e+00 -1.50272e+00 -1.41823e+00 -1.58722e+00
4.59520e+05 1.14800e+03 -1.56979e+00 -1.47388e+00 -1.66570e+00 -1.49406e+00 -1.42254e+00 -1.56559e+00
4.60800e+05 1.15200e+03 -1.51491e+00 -1.43242e+00 -1.59740e+00 -1.49161e+00 -1.42841e+00 -1.55481e+00
4.62080e+05 1.15500e+03 -1.61009e+00 -1.57702e+00 -1.64316e+00 -1.49667e+00 -1.43499e+00 -1.55836e+00
4.63360e+05 1.15800e+03 -1.46364e+00 -1.39950e+00 -1.52777e+00 -1.50686e+00 -1.44276e+00 -1.57096e+00
4.64640e+05 1.16100e+03 -1.60851e+00 -1.56035e+00 -1.65666e+00 -1.51750e+00 -1.45111e+00 -1.58389e+00
4.65920e+05 1.16400e+03 -1.62607e+00 -1.55842e+00 -1.69371e+00 -1.52421e+00 -1.45870e+00 -1.58972e+00
4.67200e+05 1.16800e+03 -1.47146e+00 -1.30012e+00 -1.64279e+00 -1.52400e+00 -1.46334e+00 -1.58466e+00
4.68480e+05 1.17100e+03 -1.57269e+00 -1.40436e+00 -1.74102e+00 -1.51639e+00 -1.46253e+00 -1.57025e+00
4.69760e+05 1.17400e+03 -1.36692e+00 -1.25046e+00 -1.48338e+00 -1.50478e+00 -1.45694e+00 -1.55262e+00
4.71040e+05 1.17700e+03 -1.50703e+00 -1.42224e+00 -1.59182e+00 -1.49482e+00 -1.45111e+00 -1.53852e+00
4.72320e+05 1.18000e+03 -1.39424e+00 -1.32241e+00 -1.46608e+00 -1.48983e+00 -1.44926e+00 -1.53039e+00
4.73600e+05 1.18400e+03 -1.53721e+00 -1.39431e+00 -1.68011e+00 -1.48837e+00 -1.45027e+00 -1.52647e+00
4.74880e+05 1.18700e+03 -1.41023e+00 -1.31712e+00 -1.50333e+00 -1.48667e+00 -1.44743e+00 -1.52592e+00
4.76160e+05 1.19000e+03 -1.64450e+00 -1.45859e+00 -1.83040e+00 -1.48311e+00 -1.43739e+00 -1.52883e+00
4.77440e+05 1.19300e+03 -1.39599e+00 -1.23187e+00 -1.56010e+00 -1.47852e+00 -1.42510e+00 -1.53194e+00
4.78720e+05 1.19600e+03 -1.53190e+00 -1.45529e+00 -1.60850e+00 -1.47413e+00 -1.41624e+00 -1.53202e+00
4.80000e+05 1.20000e+03 -1.24007e+00 -1.16626e+00 -1.31389e+00 -1.47146e+00 -1.41256e+00 -1.53035e+00
4.81280e+05 1.20300e+03 -1.35102e+00 -1.17051e+00 -1.53154e+00 -1.47200e+00 -1.41222e+00 -1.53177e+00
4.82560e+05 1.20600e+03 -1.56116e+00 -1.42618e+00 -1.69614e+00 -1.47539e+00 -1.41398e+00 -1.53680e+00
4.83840e+05 1.20900e+03 -1.45459e+00 -1.36996e+00 -1.53922e+00 -1.47906e+00 -1.41846e+00 -1.53967e+00
4.85120e+05 1.21200e+03 -1.43047e+00 -1.38240e+00 -1.47855e+00 -1.47892e+00 -1.42144e+00 -1.53640e+00
4.86400e+05 1.21600e+03 -1.30750e+00 -1.20035e+00 -1.41465e+00 -1.47267e+00 -1.41600e+00 -1.52934e+00
4.87680e+05 1.21900e+03 -1.34493e+00 -1.23230e+00 -1.45755e+00 -1.46243e+00 -1.40233e+00 -1.52254e+00
4.88960e+05 1.22200e+03 -1.43295e+00 -1.26229e+00 -1.60362e+00 -1.45253e+00 -1.38682e+00 -1.51825e+00
4.90240e+05 1.22500e+03 -1.39171e+00 -1.37194e+00 -1.41148e+00 -1.44541e+00 -1.37483e+00 -1.51599e+00
4.91520e+05 1.22800e+03 -1.44474e+00 -1.37286e+00 -1.51662e+00 -1.44041e+00 -1.36744e+00 -1.51338e+00
4.92800e+05 1.23200e+03 -1.40813e+00 -1.31475e+00 -1.50151e+00 -1.43579e+00 -1.36207e+00 -1.50950e+00
4.94080e+05 1.23500e+03 -1.47652e+00 -1.38781e+00 -1.56523e+00 -1.43034e+00 -1.35603e+00 -1.50465e+00
4.95360e+05 1.23800e+03 -1.43697e+00 -1.21926e+00 -1.65468e+00 -1.42376e+00 -1.34912e+00 -1.49840e+00
4.96640e+05 1.24100e+03 -1.38365e+00 -1.30857e+00 -1.45872e+00 -1.41697e+00 -1.34244e+00 -1.49149e+00
4.97920e+05 1.24400e+03 -1.53126e+00 -1.40230e+00 -1.66022e+00 -1.41187e+00 -1.33691e+00 -1.48683e+00
4.99200e+05 1.24800e+03 -1.36003e+00 -1.27653e+00 -1.44353e+00 -1.41038e+00 -1.33453e+00 -1.48623e+00
5.00480e+05 1.25100e+03 -1.35848e+00 -1.29737e+00 -1.41958e+00 -1.41261e+00 -1.33686e+00 -1.48836e+00
5.01760e+05 1.25400e+03 -1.41540e+00 -1.25865e+00 -1.57215e+00 -1.41679e+00 -1.34276e+00 -1.49082e+00
5.03040e+05 1.25700e+03 -1.42303e+00 -1.28022e+00 -1.56583e+00 -1.42049e+00 -1.34819e+00 -1.49279e+00
5.04320e+05 1.26000e+03 -1.31873e+00 -1.25261e+00 -1.38486e+00 -1.42162e+00 -1.34915e+00 -1.49409e+00
5.05600e+05 1.26400e+03 -1.38488e+00 -1.33437e+00 -1.43539e+00 -1.41981e+00 -1.34582e+00 -1.49379e+00
5.06880e+05 1.26700e+03 -1.33806e+00 -1.24958e+00 -1.42655e+00 -1.41639e+00 -1.34185e+00 -1.49094e+00
5.08160e+05 1.27000e+03 -1.22520e+00 -1.19657e+00 -1.25382e+00 -1.41240e+00 -1.34046e+00 -1.48433e+00
5.09440e+05 1.27300e+03 -1.43466e+00 -1.25405e+00 -1.61527e+00 -1.40747e+00 -1.34111e+00 -1.47383e+00
5.10720e+05 1.27600e+03 -1.32377e+00 -1.31114e+00 -1.33641e+00 -1.40069e+00 -1.33935e+00 -1.46202e+00
5.12000e+05 1.28000e+03 -1.29748e+00 -1.17764e+00 -1.41732e+00 -1.39110e+00 -1.33119e+00 -1.45101e+00
5.13280e+05 1.28300e+03 -1.32904e+00 -1.22221e+00 -1.43588e+00 -1.37905e+00 -1.31793e+00 -1.44018e+00
5.14560e+05 1.28600e+03 -1.46437e+00 -1.32521e+00 -1.60353e+00 -1.36747e+00 -1.30579e+00 -1.42915e+00
5.15840e+05 1.28900e+03 -1.47649e+00 -1.31869e+00 -1.63429e+00 -1.35891e+00 -1.29971e+00 -1.41812e+00
5.17120e+05 1.29200e+03 -1.30750e+00 -1.24196e+00 -1.37303e+00 -1.35294e+00 -1.29877e+00 -1.40711e+00
5.18400e+05 1.29600e+03 -1.34781e+00 -1.28346e+00 -1.41216e+00 -1.34865e+00 -1.29897e+00 -1.39833e+00
5.19680e+05 1.29900e+03 -1.25859e+00 -1.13954e+00 -1.37764e+00 -1.34750e+00 -1.29888e+00 -1.39612e+00
5.20960e+05 1.30200e+03 -1.34332e+00 -1.27462e+00 -1.41202e+00 -1.35052e+00 -1.29954e+00 -1.40150e+00
5.22240e+05 1.30500e+03 -1.36405e+00 -1.19193e+00 -1.53617e+00 -1.35545e+00 -1.30147e+00 -1.40942e+00
5.23520e+05 1.30800e+03 -1.20548e+00 -1.11666e+00 -1.29430e+00 -1.35920e+00 -1.30413e+00 -1.41427e+00
5.24800e+05 1.31200e+03 -1.14553e+00 -1.05838e+00 -1.23267e+00 -1.36028e+00 -1.30599e+00 -1.41458e+00
5.26080e+05 1.31500e+03 -1.28710e+00 -1.18693e+00 -1.38727e+00 -1.35873e+00 -1.30539e+00 -1.41207e+00
5.27360e+05 1.31800e+03 -1.26145e+00 -1.08668e+00 -1.43622e+00 -1.35503e+00 -1.30074e+00 -1.40931e+00
5.28640e+05 1.32100e+03 -1.35987e+00 -1.26052e+00 -1.45921e+00 -1.34873e+00 -1.29150e+00 -1.40595e+00
5.29920e+05 1.32400e+03 -1.29556e+00 -1.09627e+00 -1.49484e+00 -1.33808e+00 -1.27802e+00 -1.39814e+00
5.31200e+05 1.32800e+03 -1.34810e+00 -1.15747e+00 -1.53873e+00 -1.32289e+00 -1.26125e+00 -1.38452e+00
5.32480e+05 1.33100e+03 -1.32316e+00 -1.28662e+00 -1.35970e+00 -1.30651e+00 -1.24382e+00 -1.36920e+00
5.33760e+05 1.33400e+03 -1.31835e+00 -1.11602e+00 -1.52068e+00 -1.29357e+00 -1.22958e+00 -1.35756e+00
5.35040e+05 1.33700e+03 -1.29382e+00 -1.05708e+00 -1.53056e+00 -1.28705e+00 -1.22103e+00 -1.35306e+00
5.36320e+05 1.34000e+03 -1.26135e+00 -1.17378e+00 -1.34891e+00 -1.28717e+00 -1.21831e+00 -1.35603e+00
5.37600e+05 1.34400e+03 -1.25857e+00 -1.14526e+00 -1.37188e+00 -1.29141e+00 -1.21955e+00 -1.36327e+00
5.38880e+05 1.34700e+03 -1.27653e+00 -1.15604e+00 -1.39703e+00 -1.29667e+00 -1.22185e+00 -1.37149e+00
5.40160e+05 1.35000e+03 -1.30423e+00 -1.13347e+00 -1.47500e+00 -1.30176e+00 -1.22283e+00 -1.38068e+00
5.41440e+05 1.35300e+03 -1.37176e+00 -1.09154e+00 -1.65198e+00 -1.30659e+00 -1.22261e+00 -1.39056e+00
5.42720e+05 1.35600e+03 -1.56021e+00 -1.36379e+00 -1.75664e+00 -1.30995e+00 -1.22280e+00 -1.39710e+00
5.44000e+05 1.36000e+03 -1.31167e+00 -1.28007e+00 -1.34327e+00 -1.31021e+00 -1.22344e+00 -1.39698e+00
5.45280e+05 1.36300e+03 -1.19664e+00 -1.15609e+00 -1.23720e+00 -1.30726e+00 -1.22258e+00 -1.39193e+00
5.46560e+05 1.36600e+03 -1.22486e+00 -1.16460e+00 -1.28511e+00 -1.30290e+00 -1.21866e+00 -1.38714e+00
5.47840e+05 1.36900e+03 -1.39390e+00 -1.23268e+00 -1.55511e+00 -1.29908e+00 -1.21257e+00 -1.38559e+00
5.49120e+05 1.37200e+03 -1.15392e+00 -1.09864e+00 -1.20920e+00 -1.29619e+00 -1.20683e+00 -1.38554e+00
5.50400e+05 1.37600e+03 -1.26036e+00 -1.06058e+00 -1.46015e+00 -1.29322e+00 -1.20380e+00 -1.38264e+00
5.51680e+05 1.37900e+03 -1.14750e+00 -1.10188e+00 -1.19312e+00 -1.28995e+00 -1.20510e+00 -1.37480e+00
5.52960e+05 1.38200e+03 -1.18782e+00 -1.09936e+00 -1.27628e+00 -1.28746e+00 -1.21030e+00 -1.36461e+00
5.54240e+05 1.38500e+03 -1.26883e+00 -1.19172e+00 -1.34595e+00 -1.28593e+00 -1.21632e+00 -1.35555e+00
5.55520e+05 1.38800e+03 -1.29010e+00 -1.28646e+00 -1.29374e+00 -1.28443e+00 -1.22020e+00 -1.34867e+00
5.56800e+05 1.39200e+03 -1.37045e+00 -1.25276e+00 -1.48815e+00 -1.28220e+00 -1.22176e+00 -1.34263e+00
5.58080e+05 1.39500e+03 -1.32107e+00 -1.23761e+00 -1.40453e+00 -1.27994e+00 -1.22298e+00 -1.33690e+00
5.59360e+05 1.39800e+03 -1.25454e+00 -1.21742e+00 -1.29165e+00 -1.27875e+00 -1.22481e+00 -1.33270e+00
5.60640e+05 1.40100e+03 -1.30109e+00 -1.09050e+00 -1.51169e+00 -1.27859e+00 -1.22774e+00 -1.32944e+00
5.61920e+05 1.40400e+03 -1.12786e+00 -1.07923e+00 -1.17649e+00 -1.27865e+00 -1.23332e+00 -1.32398e+00
5.63200e+05 1.40800e+03 -1.15138e+00 -1.03594e+00 -1.26682e+00 -1.27824e+00 -1.24034e+00 -1.31615e+00
5.64480e+05 1.41100e+03 -1.23853e+00 -1.21723e+00 -1.25984e+00 -1.27668e+00 -1.24229e+00 -1.31107e+00
5.65760e+05 1.41400e+03 -1.17619e+00 -1.12293e+00 -1.22944e+00 -1.27266e+00 -1.23588e+00 -1.30945e+00
5.67040e+05 1.41700e+03 -1.21097e+00 -1.14207e+00 -1.27987e+00 -1.26430e+00 -1.22484e+00 -1.30377e+00
5.68320e+05 1.42000e+03 -1.10577e+00 -1.08474e+00 -1.12680e+00 -1.25189e+00 -1.21199e+00 -1.29178e+00
5.69600e+05 1.42400e+03 -1.29515e+00 -1.14460e+00 -1.44569e+00 -1.23826e+00 -1.19867e+00 -1.27785e+00
5.70880e+05 1.42700e+03 -1.11668e+00 -1.08844e+00 -1.14492e+00 -1.22628e+00 -1.18653e+00 -1.26603e+00
5.72160e+05 1.43000e+03 -1.23246e+00 -1.22669e+00 -1.23822e+00 -1.21683e+00 -1.17660e+00 -1.25706e+00
5.73440e+05 1.43300e+03 -1.20527e+00 -1.04472e+00 -1.36582e+00 -1.20940e+00 -1.16962e+00 -1.24917e+00
5.74720e+05 1.43600e+03 -1.13373e+00 -9.79238e-01 -1.28823e+00 -1.20353e+00 -1.16672e+00 -1.24034e+00
5.76000e+05 1.44000e+03 -1.30546e+00 -1.21568e+00 -1.39523e+00 -1.19888e+00 -1.16684e+00 -1.23092e+00
5.77280e+05 1.44300e+03 -1.16037e+00 -1.10135e+00 -1.21939e+00 -1.19530e+00 -1.16713e+00 -1.22347e+00
5.78560e+05 1.44600e+03 -1.08503e+00 -9.97710e-01 -1.17234e+00 -1.19272e+00 -1.16523e+00 -1.22020e+00
5.79840e+05 1.44900e+03 -1.16433e+00 -1.10532e+00 -1.22334e+00 -1.19092e+00 -1.16083e+00 -1.22101e+00
5.81120e+05 1.45200e+03 -1.23697e+00 -1.12540e+00 -1.34855e+00 -1.18998e+00 -1.15526e+00 -1.22469e+00
5.82400e+05 1.45600e+03 -1.20786e+00 -1.12225e+00 -1.29347e+00 -1.18976e+00 -1.15037e+00 -1.22915e+00
5.83680e+05 1.45900e+03 -1.15002e+00 -1.07932e+00 -1.22072e+00 -1.18970e+00 -1.14794e+00 -1.23145e+00
5.84960e+05 1.46200e+03 -1.16692e+00 -1.10738e+00 -1.22646e+00 -1.18994e+00 -1.14878e+00 -1.23109e+00
5.86240e+05 1.46500e+03 -1.19260e+00 -1.01191e+00 -1.37329e+00 -1.19175e+00 -1.15312e+00 -1.23037e+00
5.87520e+05 1.46800e+03 -1.15929e+00 -1.11663e+00 -1.20195e+00 -1.19594e+00 -1.16046e+00 -1.23142e+00
5.88800e+05 1.47200e+03 -1.14999e+00 -1.11012e+00 -1.18985e+00 -1.20113e+00 -1.16945e+00 -1.23280e+00
5.90080e+05 1.47500e+03 -1.27230e+00 -1.20944e+00 -1.33517e+00 -1.20461e+00 -1.17811e+00 -1.23111e+00
5.91360e+05 1.47800e+03 -1.24895e+00 -1.20778e+00 -1.29012e+00 -1.20455e+00 -1.18338e+00 -1.22572e+00
5.92640e+05 1.48100e+03 -1.14029e+00 -1.02731e+00 -1.25327e+00 -1.20125e+00 -1.18343e+00 -1.21907e+00
5.93920e+05 1.48400e+03 -1.19389e+00 -1.12791e+00 -1.25988e+00 -1.19662e+00 -1.17950e+00 -1.21374e+00
5.95200e+05 1.48800e+03 -1.06849e+00 -9.86047e-01 -1.15094e+00 -1.19298e+00 -1.17442e+00 -1.21155e+00
5.96480e+05 1.49100e+03 -1.08848e+00 -1.03600e+00 -1.14095e+00 -1.19110e+00 -1.16912e+00 -1.21308e+00
5.97760e+05 1.49400e+03 -1.22585e+00 -1.21343e+00 -1.23828e+00 -1.18975e+00 -1.16369e+00 -1.21581e+00
5.99040e+05 1.49700e+03 -1.15887e+00 -1.11931e+00 -1.19842e+00 -1.18719e+00 -1.15909e+00 -1.21529e+00
6.00320e+05 1.50000e+03 -1.19249e+00 -1.07776e+00 -1.30722e+00 -1.18195e+00 -1.15499e+00 -1.20892e+00
6.01600e+05 1.50400e+03 -1.17934e+00 -1.10473e+00 -1.25396e+00 -1.17433e+00 -1.14973e+00 -1.19894e+00
6.02880e+05 1.50700e+03 -1.10666e+00 -9.97030e-01 -1.21628e+00 -1.16697e+00 -1.14343e+00 -1.19050e+00
6.04160e+05 1.51000e+03 -1.19527e+00 -1.12252e+00 -1.26802e+00 -1.16310e+00 -1.13913e+00 -1.18707e+00
6.05440e+05 1.51300e+03 -1.08353e+00 -1.06179e+00 -1.10527e+00 -1.16437e+00 -1.13864e+00 -1.19010e+00
6.06720e+05 1.51600e+03 -1.12907e+00 -1.06269e+00 -1.19545e+00 -1.16928e+00 -1.13964e+00 -1.19892e+00
6.08000e+05 1.52000e+03 -1.10242e+00 -1.05936e+00 -1.14549e+00 -1.17364e+00 -1.13754e+00 -1.20974e+00
6.09280e+05 1.52300e+03 -1.10472e+00 -1.02729e+00 -1.18216e+00 -1.17372e+00 -1.12999e+00 -1.21745e+00
6.10560e+05 1.52600e+03 -1.15058e+00 -9.84708e-01 -1.31645e+00 -1.16954e+00 -1.12016e+00 -1.21893e+00
6.11840e+05 1.52900e+03 -1.01465e+00 -9.79138e-01 -1.05017e+00 -1.16453e+00 -1.11473e+00 -1.21433e+00
6.13120e+05 1.53200e+03 -1.17124e+00 -1.06251e+00 -1.27998e+00 -1.16096e+00 -1.11676e+00 -1.20516e+00
6.14400e+05 1.53600e+03 -1.10461e+00 -1.05869e+00 -1.15054e+00 -1.15836e+00 -1.12267e+00 -1.19405e+00
6.15680e+05 1.53900e+03 -1.14619e+00 -9.70386e-01 -1.32199e+00 -1.15605e+00 -1.12696e+00 -1.18514e+00
6.16960e+05 1.54200e+03 -1.17637e+00 -9.98605e-01 -1.35413e+00 -1.15396e+00 -1.12687e+00 -1.18104e+00
6.18240e+05 1.54500e+03 -1.15042e+00 -1.04670e+00 -1.25414e+00 -1.15193e+00 -1.12333e+00 -1.18054e+00
6.19520e+05 1.54800e+03 -1.16139e+00 -1.04507e+00 -1.27771e+00 -1.14981e+00 -1.11891e+00 -1.18072e+00
6.20800e+05 1.55200e+03 -1.12769e+00 -1.01130e+00 -1.24408e+00 -1.14765e+00 -1.11547e+00 -1.17983e+00
6.22080e+05 1.55500e+03 -1.12527e+00 -9.75437e-01 -1.27511e+00 -1.14615e+00 -1.11397e+00 -1.17834e+00
6.23360e+05 1.55800e+03 -1.14782e+00 -1.00426e+00 -1.29138e+00 -1.14569e+00 -1.11395e+00 -1.17742e+00
6.24640e+05 1.56100e+03 -1.09767e+00 -1.00056e+00 -1.19477e+00 -1.14515e+00 -1.11271e+00 -1.17759e+00
6.25920e+05 1.56400e+03 -1.12081e+00 -1.02447e+00 -1.21715e+00 -1.14345e+00 -1.10739e+00 -1.17951e+00
6.27200e+05 1.56800e+03 -1.08965e+00 -1.03565e+00 -1.14365e+00 -1.14051e+00 -1.09844e+00 -1.18259e+00
6.28480e+05 1.57100e+03 -1.19416e+00 -1.07108e+00 -1.31724e+00 -1.13672e+00 -1.08890e+00 -1.18453e+00
6.29760e+05 1.57400e+03 -1.00637e+00 -9.40522e-01 -1.07222e+00 -1.13282e+00 -1.08109e+00 -1.18456e+00
6.31040e+05 1.57700e+03 -1.10145e+00 -1.04192e+00 -1.16099e+00 -1.13052e+00 -1.07694e+00 -1.18410e+00
6.32320e+05 1.58000e+03 -1.21633e+00 -1.18633e+00 -1.24633e+00 -1.13130e+00 -1.07845e+00 -1.18415e+00
6.33600e+05 1.58400e+03 -1.05163e+00 -9.24131e-01 -1.17912e+00 -1.13399e+00 -1.08399e+00 -1.18399e+00
6.34880e+05 1.58700e+03 -1.03953e+00 -9.08727e-01 -1.17034e+00 -1.13522e+00 -1.08898e+00 -1.18146e+00
6.36160e+05 1.59000e+03 -1.07167e+00 -9.71681e-01 -1.17167e+00 -1.13303e+00 -1.09135e+00 -1.17472e+00
6.37440e+05 1.59300e+03 -1.03599e+00 -9.93345e-01 -1.07863e+00 -1.12774e+00 -1.09102e+00 -1.16446e+00
6.38720e+05 1.59600e+03 -9.88095e-01 -8.91191e-01 -1.08500e+00 -1.12020e+00 -1.08718e+00 -1.15323e+00
6.40000e+05 1.60000e+03 -9.95298e-01 -9.56246e-01 -1.03435e+00 -1.11148e+00 -1.07951e+00 -1.14345e+00
6.41280e+05 1.60300e+03 -1.11328e+00 -1.02388e+00 -1.20268e+00 -1.10295e+00 -1.06889e+00 -1.13701e+00
6.42560e+05 1.60600e+03 -1.07540e+00 -9.99138e-01 -1.15166e+00 -1.09570e+00 -1.05668e+00 -1.13471e+00
6.43840e+05 1.60900e+03 -1.13280e+00 -1.00779e+00 -1.25782e+00 -1.08979e+00 -1.04467e+00 -1.13491e+00
6.45120e+05 1.61200e+03 -1.10462e+00 -9.78664e-01 -1.23058e+00 -1.08473e+00 -1.03516e+00 -1.13430e+00
6.46400e+05 1.61600e+03 -1.03698e+00 -9.48031e-01 -1.12594e+00 -1.08126e+00 -1.03070e+00 -1.13183e+00
6.47680e+05 1.61900e+03 -1.02916e+00 -8.78809e-01 -1.17952e+00 -1.08121e+00 -1.03251e+00 -1.12991e+00
6.48960e+05 1.62200e+03 -1.11017e+00 -1.07447e+00 -1.14587e+00 -1.08512e+00 -1.03896e+00 -1.13128e+00
6.50240e+05 1.62500e+03 -1.07697e+00 -9.74651e-01 -1.17929e+00 -1.09074e+00 -1.04555e+00 -1.13593e+00
6.51520e+05 1.62800e+03 -1.05275e+00 -1.02660e+00 -1.07889e+00 -1.09455e+00 -1.04752e+00 -1.14157e+00
6.52800e+05 1.63200e+03 -1.01625e+00 -9.72364e-01 -1.06013e+00 -1.09507e+00 -1.04384e+00 -1.14630e+00
6.54080e+05 1.63500e+03 -1.16955e+00 -1.05601e+00 -1.28310e+00 -1.09421e+00 -1.03821e+00 -1.15021e+00
6.55360e+05 1.63800e+03 -1.11789e+00 -9.38659e-01 -1.29711e+00 -1.09416e+00 -1.03456e+00 -1.15377e+00
6.56640e+05 1.64100e+03 -1.25102e+00 -1.10237e+00 -1.39966e+00 -1.09455e+00 -1.03312e+00 -1.15598e+00
6.57920e+05 1.64400e+03 -1.04763e+00 -9.74712e-01 -1.12056e+00 -1.09338e+00 -1.03083e+00 -1.15593e+00
6.59200e+05 1.64800e+03 -1.12214e+00 -9.99189e-01 -1.24510e+00 -1.08994e+00 -1.02496e+00 -1.15491e+00
6.60480e+05 1.65100e+03 -1.09813e+00 -9.53810e-01 -1.24244e+00 -1.08570e+00 -1.01608e+00 -1.15532e+00
6.61760e+05 1.65400e+03 -1.13092e+00 -9.53489e-01 -1.30834e+00 -1.08275e+00 -1.00841e+00 -1.15708e+00
6.63040e+05 1.65700e+03 -1.12161e+00 -1.05188e+00 -1.19133e+00 -1.08123e+00 -1.00541e+00 -1.15704e+00
6.64320e+05 1.66000e+03 -1.13519e+00 -9.88172e-01 -1.28221e+00 -1.08000e+00 -1.00637e+00 -1.15363e+00
6.65600e+05 1.66400e+03 -1.15387e+00 -1.09136e+00 -1.21637e+00 -1.07885e+00 -1.00866e+00 -1.14904e+00
6.66880e+05 1.66700e+03 -1.13222e+00 -1.01715e+00 -1.24729e+00 -1.07860e+00 -1.01176e+00 -1.14545e+00
6.68160e+05 1.67000e+03 -1.05998e+00 -9.42281e-01 -1.17768e+00 -1.07951e+00 -1.01683e+00 -1.14219e+00
6.69440e+05 1.67300e+03 -1.04766e+00 -9.66515e-01 -1.12880e+00 -1.08061e+00 -1.02355e+00 -1.13768e+00
6.70720e+05 1.67600e+03 -1.15447e+00 -1.08923e+00 -1.21971e+00 -1.08106e+00 -1.03013e+00 -1.13200e+00
6.72000e+05 1.68000e+03 -1.04121e+00 -9.15492e-01 -1.16692e+00 -1.08064e+00 -1.03439e+00 -1.12689e+00
6.73280e+05 1.68300e+03 -1.03672e+00 -1.01128e+00 -1.06216e+00 -1.07916e+00 -1.03433e+00 -1.12400e+00
6.74560e+05 1.68600e+03 -9.74346e-01 -8.88084e-01 -1.06061e+00 -1.07707e+00 -1.03055e+00 -1.12358e+00
6.75840e+05 1.68900e+03 -1.12674e+00 -1.06464e+00 -1.18884e+00 -1.07532e+00 -1.02606e+00 -1.12459e+00
6.77120e+05 1.69200e+03 -1.05715e+00 -1.00137e+00 -1.11293e+00 -1.07419e+00 -1.02291e+00 -1.12547e+00
6.78400e+05 1.69600e+03 -1.10454e+00 -1.02089e+00 -1.18820e+00 -1.07230e+00 -1.02039e+00 -1.12421e+00
6.79680e+05 1.69900e+03 -1.04841e+00 -9.65998e-01 -1.13083e+00 -1.06796e+00 -1.01724e+00 -1.11868e+00
6.80960e+05 1.70200e+03 -9.52969e-01 -8.58627e-01 -1.04731e+00 -1.06120e+00 -1.01370e+00 -1.10870e+00
6.82240e+05 1.70500e+03 -1.06384e+00 -8.93198e-01 -1.23449e+00 -1.05392e+00 -1.01079e+00 -1.09705e+00
6.83520e+05 1.70800e+03 -1.07200e+00 -9.73141e-01 -1.17085e+00 -1.04812e+00 -1.00868e+00 -1.08755e+00
6.84800e+05 1.71200e+03 -1.08397e+00 -9.72590e-01 -1.19534e+00 -1.04392e+00 -1.00612e+00 -1.08173e+00
6.86080e+05 1.71500e+03 -1.05810e+00 -9.47197e-01 -1.16901e+00 -1.03966e+00 -1.00123e+00 -1.07809e+00
6.87360e+05 1.71800e+03 -1.00230e+00 -9.58047e-01 -1.04656e+00 -1.03447e+00 -9.94170e-01 -1.07477e+00
6.88640e+05 1.72100e+03 -1.06038e+00 -9.95293e-01 -1.12547e+00 -1.02937e+00 -9.87644e-01 -1.07110e+00
6.89920e+05 1.72400e+03 -9.32899e-01 -8.47125e-01 -1.01867e+00 -1.02575e+00 -9.83539e-01 -1.06797e+00
6.91200e+05 1.72800e+03 -1.08372e+00 -1.01518e+00 -1.15226e+00 -1.02415e+00 -9.81498e-01 -1.06680e+00
6.92480e+05 1.73100e+03 -1.00643e+00 -9.06028e-01 -1.10682e+00 -1.02400e+00 -9.80064e-01 -1.06793e+00
6.93760e+05 1.73400e+03 -1.00436e+00 -9.27895e-01 -1.08083e+00 -1.02346e+00 -9.77932e-01 -1.06898e+00
6.95040e+05 1.73700e+03 -1.00646e+00 -9.60401e-01 -1.05252e+00 -1.02074e+00 -9.74761e-01 -1.06671e+00
6.96320e+05 1.74000e+03 -1.06585e+00 -9.56487e-01 -1.17522e+00 -1.01648e+00 -9.71553e-01 -1.06141e+00
6.97600e+05 1.74400e+03 -9.75533e-01 -9.17794e-01 -1.03327e+00 -1.01286e+00 -9.69574e-01 -1.05614e+00
6.98880e+05 1.74700e+03 -1.04529e+00 -9.28552e-01 -1.16202e+00 -1.01134e+00 -9.69808e-01 -1.05288e+00
7.00160e+05 1.75000e+03 -1.01501e+00 -9.47201e-01 -1.08283e+00 -1.01167e+00 -9.72212e-01 -1.05112e+00
7.01440e+05 1.75300e+03 -1.00594e+00 -8.39643e-01 -1.17224e+00 -1.01243e+00 -9.75357e-01 -1.04950e+00
7.02720e+05 1.75600e+03 -1.03592e+00 -9.02283e-01 -1.16956e+00 -1.01230e+00 -9.78004e-01 -1.04659e+00
7.04000e+05 1.76000e+03 -1.00122e+00 -8.66377e-01 -1.13606e+00 -1.01116e+00 -9.80281e-01 -1.04203e+00
7.05280e+05 1.76300e+03 -1.15926e+00 -9.54519e-01 -1.36400e+00 -1.01000e+00 -9.82271e-01 -1.03772e+00
7.06560e+05 1.76600e+03 -1.02317e+00 -9.76492e-01 -1.06985e+00 -1.00954e+00 -9.82973e-01 -1.03611e+00
7.07840e+05 1.76900e+03 -9.97465e-01 -9.23046e-01 -1.07188e+00 -1.00977e+00 -9.80915e-01 -1.03862e+00
7.09120e+05 1.77200e+03 -1.13665e+00 -1.04050e+00 -1.23279e+00 -1.01070e+00 -9.75214e-01 -1.04618e+00
7.10400e+05 1.77600e+03 -1.00554e+00 -9.14923e-01 -1.09615e+00 -1.01161e+00 -9.66317e-01 -1.05690e+00
7.11680e+05 1.77900e+03 -9.94671e-01 -9.51520e-01 -1.03782e+00 -1.01061e+00 -9.55481e-01 -1.06573e+00
7.12960e+05 1.78200e+03 -1.01885e+00 -9.93964e-01 -1.04374e+00 -1.00723e+00 -9.45030e-01 -1.06943e+00
7.14240e+05 1.78500e+03 -1.02755e+00 -9.84798e-01 -1.07029e+00 -1.00301e+00 -9.37648e-01 -1.06838e+00
7.15520e+05 1.78800e+03 -1.05806e+00 -9.82626e-01 -1.13349e+00 -9.98962e-01 -9.33843e-01 -1.06408e+00
7.16800e+05 1.79200e+03 -1.07670e+00 -8.28595e-01 -1.32480e+00 -9.95060e-01 -9.32275e-01 -1.05784e+00
7.18080e+05 1.79500e+03 -9.74951e-01 -9.18701e-01 -1.03120e+00 -9.92078e-01 -9.32527e-01 -1.05163e+00
7.19360e+05 1.79800e+03 -1.02594e+00 -9.88966e-01 -1.06292e+00 -9.91886e-01 -9.36237e-01 -1.04754e+00
7.20640e+05 1.80100e+03 -1.07824e+00 -8.94900e-01 -1.26159e+00 -9.95348e-01 -9.43830e-01 -1.04687e+00
7.21920e+05 1.80400e+03 -9.36868e-01 -8.88036e-01 -9.85700e-01 -1.00125e+00 -9.52081e-01 -1.05042e+00
7.23200e+05 1.80800e+03 -1.13090e+00 -9.92772e-01 -1.26902e+00 -1.00739e+00 -9.58171e-01 -1.05662e+00
7.24480e+05 1.81100e+03 -1.05806e+00 -8.94879e-01 -1.22124e+00 -1.01234e+00 -9.62142e-01 -1.06254e+00
7.25760e+05 1.81400e+03 -1.00573e+00 -9.13739e-01 -1.09772e+00 -1.01562e+00 -9.64590e-01 -1.06665e+00
7.27040e+05 1.81700e+03 -9.52410e-01 -8.98368e-01 -1.00645e+00 -1.01707e+00 -9.65652e-01 -1.06848e+00
7.28320e+05 1.82000e+03 -9.68788e-01 -8.76018e-01 -1.06156e+00 -1.01735e+00 -9.65626e-01 -1.06908e+00
7.29600e+05 1.82400e+03 -9.22970e-01 -7.82898e-01 -1.06304e+00 -1.01707e+00 -9.64332e-01 -1.06981e+00
7.30880e+05 1.82700e+03 -9.73940e-01 -8.64792e-01 -1.08309e+00 -1.01540e+00 -9.60729e-01 -1.07006e+00
7.32160e+05 1.83000e+03 -1.04474e+00 -9.42746e-01 -1.14672e+00 -1.01104e+00 -9.54393e-01 -1.06770e+00
7.33440e+05 1.83300e+03 -9.37984e-01 -8.57592e-01 -1.01838e+00 -1.00397e+00 -9.46280e-01 -1.06167e+00
7.34720e+05 1.83600e+03 -9.29016e-01 -8.17177e-01 -1.04085e+00 -9.95583e-01 -9.37600e-01 -1.05357e+00
7.36000e+05 1.84000e+03 -9.76036e-01 -9.09792e-01 -1.04228e+00 -9.88008e-01 -9.30041e-01 -1.04597e+00
7.37280e+05 1.84300e+03 -9.67791e-01 -9.07406e-01 -1.02818e+00 -9.82807e-01 -9.25941e-01 -1.03967e+00
7.38560e+05 1.84600e+03 -1.05503e+00 -9.78331e-01 -1.13173e+00 -9.79779e-01 -9.26103e-01 -1.03345e+00
7.39840e+05 1.84900e+03 -9.81076e-01 -8.97768e-01 -1.06438e+00 -9.77707e-01 -9.29047e-01 -1.02637e+00
7.41120e+05 1.85200e+03 -1.12277e+00 -1.03840e+00 -1.20715e+00 -9.75983e-01 -9.33054e-01 -1.01891e+00
7.42400e+05 1.85600e+03 -9.67042e-01 -8.98194e-01 -1.03589e+00 -9.75091e-01 -9.37151e-01 -1.01303e+00
7.43680e+05 1.85900e+03 -8.91140e-01 -8.26089e-01 -9.56190e-01 -9.75802e-01 -9.40409e-01 -1.01119e+00
7.44960e+05 1.86200e+03 -9.89598e-01 -9.17064e-01 -1.06213e+00 -9.78561e-01 -9.41944e-01 -1.01518e+00
7.46240e+05 1.86500e+03 -8.80096e-01 -8.38319e-01 -9.21873e-01 -9.83371e-01 -9.42221e-01 -1.02452e+00
7.47520e+05 1.86800e+03 -9.14941e-01 -8.32254e-01 -9.97627e-01 -9.88479e-01 -9.41869e-01 -1.03509e+00
7.48800e+05 1.87200e+03 -8.91064e-01 -8.43910e-01 -9.38218e-01 -9.90574e-01 -9.39742e-01 -1.04141e+00
7.50080e+05 1.87500e+03 -9.72715e-01 -8.45232e-01 -1.10020e+00 -9.87271e-01 -9.34065e-01 -1.04048e+00
7.51360e+05 1.87800e+03 -9.90481e-01 -9.00003e-01 -1.08096e+00 -9.78631e-01 -9.23857e-01 -1.03340e+00
7.52640e+05 1.88100e+03 -9.09921e-01 -8.53158e-01 -9.66685e-01 -9.66949e-01 -9.10284e-01 -1.02361e+00
7.53920e+05 1.88400e+03 -9.29726e-01 -8.86070e-01 -9.73381e-01 -9.55240e-01 -8.96725e-01 -1.01375e+00
7.55200e+05 1.88800e+03 -8.96059e-01 -7.86755e-01 -1.00536e+00 -9.46180e-01 -8.86705e-01 -1.00565e+00
7.56480e+05 1.89100e+03 -9.63944e-01 -9.01979e-01 -1.02591e+00 -9.41204e-01 -8.82182e-01 -1.00023e+00
7.57760e+05 1.89400e+03 -8.79878e-01 -7.82295e-01 -9.77462e-01 -9.40091e-01 -8.82715e-01 -9.97466e-01
7.59040e+05 1.89700e+03 -9.97334e-01 -9.83981e-01 -1.01069e+00 -9.41982e-01 -8.85904e-01 -9.98059e-01
7.60320e+05 1.90000e+03 -9.86887e-01 -9.32022e-01 -1.04175e+00 -9.46184e-01 -8.89774e-01 -1.00260e+00
7.61600e+05 1.90400e+03 -9.26161e-01 -8.07787e-01 -1.04454e+00 -9.51492e-01 -8.94235e-01 -1.00875e+00
7.62880e+05 1.90700e+03 -8.60718e-01 -8.03808e-01 -9.17629e-01 -9.56013e-01 -8.99423e-01 -1.01260e+00
7.64160e+05 1.91000e+03 -9.78841e-01 -8.69294e-01 -1.08839e+00 -9.58460e-01 -9.04785e-01 -1.01213e+00
7.65440e+05 1.91300e+03 -8.95438e-01 -8.36986e-01 -9.53890e-01 -9.58663e-01 -9.09279e-01 -1.00805e+00
7.66720e+05 1.91600e+03 -1.07389e+00 -9.39693e-01 -1.20809e+00 -9.57270e-01 -9.11839e-01 -1.00270e+00
7.68000e+05 1.92000e+03 -9.65408e-01 -9.18815e-01 -1.01200e+00 -9.55524e-01 -9.12263e-01 -9.98785e-01
7.69280e+05 1.92300e+03 -9.18285e-01 -7.51223e-01 -1.08535e+00 -9.54562e-01 -9.11594e-01 -9.97530e-01
7.70560e+05 1.92600e+03 -9.96911e-01 -9.65854e-01 -1.02797e+00 -9.54678e-01 -9.11539e-01 -9.97816e-01
7.71840e+05 1.92900e+03 -9.12593e-01 -8.41408e-01 -9.83779e-01 -9.55773e-01 -9.13686e-01 -9.97860e-01
7.73120e+05 1.93200e+03 -8.90588e-01 -8.55056e-01 -9.26121e-01 -9.57465e-01 -9.18224e-01 -9.96707e-01
7.74400e+05 1.93600e+03 -9.89074e-01 -9.01620e-01 -1.07653e+00 -9.58854e-01 -9.23812e-01 -9.93896e-01
7.75680e+05 1.93900e+03 -8.98463e-01 -8.57536e-01 -9.39390e-01 -9.58866e-01 -9.28976e-01 -9.88756e-01
7.76960e+05 1.94200e+03 -9.78588e-01 -8.89204e-01 -1.06797e+00 -9.56582e-01 -9.31346e-01 -9.81818e-01
7.78240e+05 1.94500e+03 -8.85680e-01 -8.10383e-01 -9.60977e-01 -9.52408e-01 -9.29076e-01 -9.75740e-01
7.79520e+05 1.94800e+03 -9.03412e-01 -8.01462e-01 -1.00536e+00 -9.48076e-01 -9.22772e-01 -9.73380e-01
7.80800e+05 1.95200e+03 -9.01220e-01 -8.57815e-01 -9.44625e-01 -9.45090e-01 -9.14589e-01 -9.75591e-01
7.82080e+05 1.95500e+03 -1.08538e+00 -1.05214e+00 -1.11863e+00 -9.43757e-01 -9.06698e-01 -9.80815e-01
7.83360e+05 1.95800e+03 -9.83435e-01 -8.51152e-01 -1.11572e+00 -9.43327e-01 -9.00226e-01 -9.86428e-01
7.84640e+05 1.96100e+03 -9.84046e-01 -9.58274e-01 -1.00982e+00 -9.43105e-01 -8.96245e-01 -9.89966e-01
7.85920e+05 1.96400e+03 -9.59884e-01 -9.44290e-01 -9.75479e-01 -9.43455e-01 -8.96741e-01 -9.90169e-01
7.87200e+05 1.96800e+03 -9.28431e-01 -8.54125e-01 -1.00274e+00 -9.45915e-01 -9.02526e-01 -9.89304e-01
7.88480e+05 1.97100e+03 -8.80407e-01 -8.58245e-01 -9.02569e-01 -9.51106e-01 -9.10928e-01 -9.91284e-01
7.89760e+05 1.97400e+03 -8.73489e-01 -7.83391e-01 -9.63587e-01 -9.57444e-01 -9.17842e-01 -9.97046e-01
7.91040e+05 1.97700e+03 -1.00323e+00 -9.33689e-01 -1.07278e+00 -9.62173e-01 -9.21048e-01 -1.00330e+00
7.92320e+05 1.98000e+03 -9.37605e-01 -9.01515e-01 -9.73695e-01 -9.62891e-01 -9.20240e-01 -1.00554e+00
7.93600e+05 1.98400e+03 -9.32824e-01 -8.70655e-01 -9.94993e-01 -9.58944e-01 -9.15976e-01 -1.00191e+00
7.94880e+05 1.98700e+03 -9.04512e-01 -7.88601e-01 -1.02042e+00 -9.52288e-01 -9.10470e-01 -9.94106e-01
7.96160e+05 1.99000e+03 -9.07452e-01 -8.22411e-01 -9.92492e-01 -9.46143e-01 -9.06457e-01 -9.85829e-01
7.97440e+05 1.99300e+03 -8.69690e-01 -8.23199e-01 -9.16181e-01 -9.42300e-01 -9.03914e-01 -9.80686e-01
7.98720e+05 1.99600e+03 -9.02300e-01 -8.31122e-01 -9.73478e-01 -9.40010e-01 -9.00294e-01 -9.79726e-01
8.00000e+05 2.00000e+03 -9.20957e-01 -8.40180e-01 -1.00173e+00 -9.37156e-01 -8.94213e-01 -9.80098e-01
8.01280e+05 2.00300e+03 -9.27289e-01 -8.01344e-01 -1.05323e+00 -9.32564e-01 -8.86811e-01 -9.78316e-01
8.02560e+05 2.00600e+03 -9.63599e-01 -8.44206e-01 -1.08299e+00 -9.26793e-01 -8.79843e-01 -9.73744e-01
8.03840e+05 2.00900e+03 -9.42972e-01 -9.19855e-01 -9.66089e-01 -9.21517e-01 -8.74419e-01 -9.68616e-01
8.05120e+05 2.01200e+03 -9.33426e-01 -8.88901e-01 -9.77952e-01 -9.18389e-01 -8.70806e-01 -9.65972e-01
8.06400e+05 2.01600e+03 -9.28139e-01 -8.18655e-01 -1.03762e+00 -9.18047e-01 -8.68704e-01 -9.67390e-01
8.07680e+05 2.01900e+03 -9.32275e-01 -8.13044e-01 -1.05151e+00 -9.19837e-01 -8.67988e-01 -9.71687e-01
8.08960e+05 2.02200e+03 -9.12234e-01 -9.00234e-01 -9.24233e-01 -9.22447e-01 -8.69484e-01 -9.75409e-01
8.10240e+05 2.02500e+03 -8.99192e-01 -7.82856e-01 -1.01553e+00 -9.24595e-01 -8.73019e-01 -9.76171e-01
8.11520e+05 2.02800e+03 -9.05130e-01 -8.03207e-01 -1.00705e+00 -9.25457e-01 -8.76539e-01 -9.74374e-01
8.12800e+05 2.03200e+03 -1.03486e+00 -9.06233e-01 -1.16348e+00 -9.25140e-01 -8.78932e-01 -9.71348e-01
8.14080e+05 2.03500e+03 -8.71001e-01 -7.80854e-01 -9.61147e-01 -9.24843e-01 -8.81282e-01 -9.68403e-01
8.15360e+05 2.03800e+03 -8.76763e-01 -8.40360e-01 -9.13167e-01 -9.25715e-01 -8.84272e-01 -9.67157e-01
8.16640e+05 2.04100e+03 -9.01446e-01 -8.75631e-01 -9.27260e-01 -9.27953e-01 -8.87632e-01 -9.68274e-01
8.17920e+05 2.04400e+03 -9.15265e-01 -8.44462e-01 -9.86068e-01 -9.30391e-01 -8.90857e-01 -9.69925e-01
8.19200e+05 2.04800e+03 -8.78113e-01 -8.62902e-01 -8.93325e-01 -9.31229e-01 -8.92186e-01 -9.70271e-01
8.20480e+05 2.05100e+03 -9.59848e-01 -9.29784e-01 -9.89912e-01 -9.29913e-01 -8.90185e-01 -9.69641e-01
8.21760e+05 2.05400e+03 -9.06561e-01 -8.73433e-01 -9.39689e-01 -9.27342e-01 -8.85848e-01 -9.68837e-01
8.23040e+05 2.05700e+03 -8.91157e-01 -7.82408e-01 -9.99906e-01 -9.24345e-01 -8.80525e-01 -9.68165e-01
8.24320e+05 2.06000e+03 -9.42289e-01 -8.88002e-01 -9.96576e-01 -9.20918e-01 -8.74780e-01 -9.67056e-01
8.25600e+05 2.06400e+03 -8.26338e-01 -8.07389e-01 -8.45288e-01 -9.17239e-01 -8.69918e-01 -9.64560e-01
8.26880e+05 2.06700e+03 -9.44094e-01 -8.49264e-01 -1.03892e+00 -9.14435e-01 -8.68020e-01 -9.60851e-01
8.28160e+05 2.07000e+03 -8.52050e-01 -8.18250e-01 -8.85849e-01 -9.13609e-01 -8.69706e-01 -9.57512e-01
8.29440e+05 2.07300e+03 -9.52103e-01 -8.42448e-01 -1.06176e+00 -9.14523e-01 -8.72924e-01 -9.56123e-01
8.30720e+05 2.07600e+03 -9.02513e-01 -8.52905e-01 -9.52122e-01 -9.15807e-01 -8.74889e-01 -9.56725e-01
8.32000e+05 2.08000e+03 -1.12906e+00 -1.05898e+00 -1.19914e+00 -9.16157e-01 -8.74510e-01 -9.57803e-01
8.33280e+05 2.08300e+03 -9.43086e-01 -8.85322e-01 -1.00085e+00 -9.15183e-01 -8.73005e-01 -9.57361e-01
8.34560e+05 2.08600e+03 -9.22330e-01 -8.40677e-01 -1.00398e+00 -9.14141e-01 -8.73615e-01 -9.54668e-01
8.35840e+05 2.08900e+03 -9.55111e-01 -9.21801e-01 -9.88420e-01 -9.15195e-01 -8.79854e-01 -9.50537e-01
8.37120e+05 2.09200e+03 -7.70896e-01 -6.98978e-01 -8.42814e-01 -9.19447e-01 -8.92574e-01 -9.46320e-01
8.38400e+05 2.09600e+03 -9.07568e-01 -8.42634e-01 -9.72502e-01 -9.25207e-01 -9.07847e-01 -9.42567e-01
8.39680e+05 2.09900e+03 -8.63473e-01 -8.25912e-01 -9.01034e-01 -9.28980e-01 -9.19341e-01 -9.38619e-01
8.40960e+05 2.10200e+03 -9.14336e-01 -8.36906e-01 -9.91766e-01 -9.27730e-01 -9.21739e-01 -9.33721e-01
8.42240e+05 2.10500e+03 -8.62117e-01 -7.68437e-01 -9.55798e-01 -9.20733e-01 -9.11750e-01 -9.29716e-01
8.43520e+05 2.10800e+03 -9.24558e-01 -8.04062e-01 -1.04505e+00 -9.10331e-01 -8.95332e-01 -9.25329e-01
8.44800e+05 2.11200e+03 -8.62443e-01 -8.27480e-01 -8.97407e-01 -9.00411e-01 -8.80027e-01 -9.20794e-01
8.46080e+05 2.11500e+03 -8.43044e-01 -8.12862e-01 -8.73225e-01 -8.94149e-01 -8.69563e-01 -9.18734e-01
8.47360e+05 2.11800e+03 -8.24666e-01 -7.43598e-01 -9.05734e-01 -8.92739e-01 -8.64715e-01 -9.20762e-01
8.48640e+05 2.12100e+03 -8.96285e-01 -7.75042e-01 -1.01753e+00 -8.95162e-01 -8.64562e-01 -9.25761e-01
8.49920e+05 2.12400e+03 -9.03815e-01 -8.29788e-01 -9.77842e-01 -8.98425e-01 -8.66355e-01 -9.30494e-01
8.51200e+05 2.12800e+03 -8.34991e-01 -8.13302e-01 -8.56681e-01 -8.99291e-01 -8.66157e-01 -9.32425e-01
8.52480e+05 2.13100e+03 -8.84449e-01 -8.51087e-01 -9.17810e-01 -8.96933e-01 -8.61718e-01 -9.32148e-01
8.53760e+05 2.13400e+03 -9.34150e-01 -8.04773e-01 -1.06353e+00 -8.93399e-01 -8.54248e-01 -9.32551e-01
8.55040e+05 2.13700e+03 -8.38380e-01 -7.83771e-01 -8.92990e-01 -8.90791e-01 -8.46922e-01 -9.34660e-01
8.56320e+05 2.14000e+03 -9.02699e-01 -8.82337e-01 -9.23061e-01 -8.89321e-01 -8.42113e-01 -9.36529e-01
8.57600e+05 2.14400e+03 -8.81577e-01 -8.53196e-01 -9.09957e-01 -8.88449e-01 -8.40907e-01 -9.35991e-01
8.58880e+05 2.14700e+03 -8.82936e-01 -8.18943e-01 -9.46929e-01 -8.87679e-01 -8.42875e-01 -9.32483e-01
8.60160e+05 2.15000e+03 -9.12666e-01 -8.79310e-01 -9.46022e-01 -8.86672e-01 -8.45923e-01 -9.27422e-01
8.61440e+05 2.15300e+03 -9.09396e-01 -8.21450e-01 -9.97343e-01 -8.85765e-01 -8.48862e-01 -9.22667e-01
8.62720e+05 2.15600e+03 -8.57918e-01 -7.71481e-01 -9.44355e-01 -8.85308e-01 -8.52116e-01 -9.18499e-01
8.64000e+05 2.16000e+03 -9.21349e-01 -8.57815e-01 -9.84884e-01 -8.85552e-01 -8.56088e-01 -9.15016e-01
8.65280e+05 2.16300e+03 -8.94865e-01 -8.47757e-01 -9.41973e-01 -8.87005e-01 -8.60676e-01 -9.13333e-01
8.66560e+05 2.16600e+03 -8.74888e-01 -8.11121e-01 -9.38655e-01 -8.89443e-01 -8.64768e-01 -9.14118e-01
8.67840e+05 2.16900e+03 -8.93017e-01 -8.01630e-01 -9.84404e-01 -8.92119e-01 -8.67489e-01 -9.16749e-01
8.69120e+05 2.17200e+03 -9.30230e-01 -8.26437e-01 -1.03402e+00 -8.94701e-01 -8.69721e-01 -9.19681e-01
8.70400e+05 2.17600e+03 -9.32104e-01 -8.69882e-01 -9.94326e-01 -8.96681e-01 -8.72044e-01 -9.21318e-01
8.71680e+05 2.17900e+03 -8.61550e-01 -8.29750e-01 -8.93349e-01 -8.97146e-01 -8.72581e-01 -9.21711e-01
8.72960e+05 2.18200e+03 -8.46414e-01 -8.19968e-01 -8.72859e-01 -8.95761e-01 -8.69268e-01 -9.22253e-01
8.74240e+05 2.18500e+03 -9.26016e-01 -8.69224e-01 -9.82809e-01 -8.93136e-01 -8.63097e-01 -9.23175e-01
8.75520e+05 2.18800e+03 -8.70036e-01 -8.07058e-01 -9.33015e-01 -8.89991e-01 -8.56753e-01 -9.23229e-01
8.76800e+05 2.19200e+03 -8.65338e-01 -7.93282e-01 -9.37395e-01 -8.86792e-01 -8.51899e-01 -9.21684e-01
8.78080e+05 2.19500e+03 -9.30648e-01 -8.69619e-01 -9.91677e-01 -8.83941e-01 -8.49493e-01 -9.18389e-01
8.79360e+05 2.19800e+03 -9.04959e-01 -7.91820e-01 -1.01810e+00 -8.81789e-01 -8.50586e-01 -9.12993e-01
8.80640e+05 2.20100e+03 -8.74771e-01 -8.46443e-01 -9.03099e-01 -8.80023e-01 -8.54489e-01 -9.05557e-01
8.81920e+05 2.20400e+03 -8.49045e-01 -7.38766e-01 -9.59323e-01 -8.77810e-01 -8.58179e-01 -8.97441e-01
8.83200e+05 2.20800e+03 -8.32075e-01 -7.93511e-01 -8.70639e-01 -8.75013e-01 -8.59712e-01 -8.90314e-01
8.84480e+05 2.21100e+03 -9.08398e-01 -8.76984e-01 -9.39812e-01 -8.72347e-01 -8.60594e-01 -8.84100e-01
8.85760e+05 2.21400e+03 -8.82149e-01 -8.58693e-01 -9.05605e-01 -8.70515e-01 -8.62046e-01 -8.78984e-01
8.87040e+05 2.21700e+03 -8.44607e-01 -7.80149e-01 -9.09065e-01 -8.69486e-01 -8.60987e-01 -8.77986e-01
8.88320e+05 2.22000e+03 -8.51451e-01 -8.43258e-01 -8.59645e-01 -8.69424e-01 -8.56602e-01 -8.82245e-01
8.89600e+05 2.22400e+03 -9.39239e-01 -8.39554e-01 -1.03892e+00 -8.71076e-01 -8.53449e-01 -8.88704e-01
8.90880e+05 2.22700e+03 -8.36771e-01 -7.46779e-01 -9.26763e-01 -8.74079e-01 -8.53332e-01 -8.94825e-01
8.92160e+05 2.23000e+03 -8.73166e-01 -7.99645e-01 -9.46687e-01 -8.76484e-01 -8.54707e-01 -8.98262e-01
8.93440e+05 2.23300e+03 -8.85305e-01 -8.53147e-01 -9.17462e-01 -8.76737e-01 -8.55609e-01 -8.97865e-01
8.94720e+05 2.23600e+03 -8.09084e-01 -7.80182e-01 -8.37987e-01 -8.74898e-01 -8.55394e-01 -8.94402e-01
8.96000e+05 2.24000e+03 -8.59696e-01 -8.01949e-01 -9.17443e-01 -8.72100e-01 -8.54149e-01 -8.90051e-01
8.97280e+05 2.24300e+03 -8.77828e-01 -7.92327e-01 -9.63329e-01 -8.69658e-01 -8.52281e-01 -8.87035e-01
8.98560e+05 2.24600e+03 -9.39150e-01 -8.58517e-01 -1.01978e+00 -8.68139e-01 -8.50651e-01 -8.85628e-01
8.99840e+05 2.24900e+03 -8.01016e-01 -7.77904e-01 -8.24128e-01 -8.67514e-01 -8.49841e-01 -8.85187e-01
9.01120e+05 2.25200e+03 -8.15003e-01 -7.98183e-01 -8.31823e-01 -8.67705e-01 -8.50476e-01 -8.84935e-01
9.02400e+05 2.25600e+03 -8.60802e-01 -7.64290e-01 -9.57314e-01 -8.69017e-01 -8.53423e-01 -8.84611e-01
9.03680e+05 2.25900e+03 -8.57787e-01 -8.36507e-01 -8.79067e-01 -8.71790e-01 -8.58256e-01 -8.85324e-01
9.04960e+05 2.26200e+03 -9.15465e-01 -8.32863e-01 -9.98067e-01 -8.74865e-01 -8.62622e-01 -8.87109e-01
9.06240e+05 2.26500e+03 -9.33794e-01 -8.52545e-01 -1.01504e+00 -8.76252e-01 -8.64013e-01 -8.88491e-01
9.07520e+05 2.26800e+03 -8.66784e-01 -8.32806e-01 -9.00763e-01 -8.75174e-01 -8.61691e-01 -8.88656e-01
9.08800e+05 2.27200e+03 -7.87760e-01 -7.26198e-01 -8.49321e-01 -8.72569e-01 -8.57597e-01 -8.87541e-01
9.10080e+05 2.27500e+03 -8.25442e-01 -7.49905e-01 -9.00978e-01 -8.70238e-01 -8.54748e-01 -8.85729e-01
9.11360e+05 2.27800e+03 -9.01033e-01 -7.93144e-01 -1.00892e+00 -8.69825e-01 -8.54358e-01 -8.85293e-01
9.12640e+05 2.28100e+03 -8.62739e-01 -8.45769e-01 -8.79709e-01 -8.71434e-01 -8.55031e-01 -8.87837e-01
9.13920e+05 2.28400e+03 -8.17556e-01 -7.70350e-01 -8.64761e-01 -8.72975e-01 -8.53850e-01 -8.92100e-01
9.15200e+05 2.28800e+03 -7.65873e-01 -7.44784e-01 -7.86962e-01 -8.72107e-01 -8.48603e-01 -8.95611e-01
9.16480e+05 2.29100e+03 -8.32877e-01 -7.87016e-01 -8.78737e-01 -8.68357e-01 -8.40092e-01 -8.96621e-01
9.17760e+05 2.29400e+03 -8.61578e-01 -7.32419e-01 -9.90738e-01 -8.63308e-01 -8.31738e-01 -8.94878e-01
9.19040e+05 2.29700e+03 -8.64676e-01 -7.52980e-01 -9.76372e-01 -8.59187e-01 -8.26803e-01 -8.91571e-01
9.20320e+05 2.30000e+03 -8.69140e-01 -8.26771e-01 -9.11509e-01 -8.56754e-01 -8.26003e-01 -8.87505e-01
9.21600e+05 2.30400e+03 -9.08951e-01 -8.92753e-01 -9.25149e-01 -8.55392e-01 -8.26778e-01 -8.84007e-01
9.22880e+05 2.30700e+03 -8.47784e-01 -8.20132e-01 -8.75436e-01 -8.54762e-01 -8.25935e-01 -8.83589e-01
9.24160e+05 2.31000e+03 -9.34868e-01 -7.55383e-01 -1.11435e+00 -8.54740e-01 -8.23081e-01 -8.86399e-01
9.25440e+05 2.31300e+03 -8.32954e-01 -8.17835e-01 -8.48074e-01 -8.55020e-01 -8.20158e-01 -8.89881e-01
9.26720e+05 2.31600e+03 -8.68764e-01 -8.06044e-01 -9.31484e-01 -8.56122e-01 -8.20397e-01 -8.91847e-01
9.28000e+05 2.32000e+03 -9.11862e-01 -8.55968e-01 -9.67755e-01 -8.58664e-01 -8.25401e-01 -8.91926e-01
9.29280e+05 2.32300e+03 -8.65592e-01 -7.52882e-01 -9.78302e-01 -8.61756e-01 -8.32468e-01 -8.91043e-01
9.30560e+05 2.32600e+03 -8.37951e-01 -7.79753e-01 -8.96149e-01 -8.64092e-01 -8.37686e-01 -8.90498e-01
9.31840e+05 2.32900e+03 -8.73113e-01 -8.51463e-01 -8.94763e-01 -8.65496e-01 -8.40150e-01 -8.90841e-01
9.33120e+05 2.33200e+03 -8.28162e-01 -7.77252e-01 -8.79072e-01 -8.66398e-01 -8.40838e-01 -8.91958e-01
9.34400e+05 2.33600e+03 -8.42958e-01 -7.29871e-01 -9.56045e-01 -8.66514e-01 -8.39721e-01 -8.93307e-01
9.35680e+05 2.33900e+03 -8.14562e-01 -7.93731e-01 -8.35393e-01 -8.64989e-01 -8.35584e-01 -8.94394e-01
9.36960e+05 2.34200e+03 -8.37253e-01 -7.90641e-01 -8.83865e-01 -8.61806e-01 -8.28727e-01 -8.94885e-01
9.38240e+05 2.34500e+03 -8.08307e-01 -7.30490e-01 -8.86125e-01 -8.58156e-01 -8.22040e-01 -8.94273e-01
9.39520e+05 2.34800e+03 -8.17384e-01 -7.72489e-01 -8.62278e-01 -8.55247e-01 -8.18094e-01 -8.92400e-01
9.40800e+05 2.35200e+03 -8.11460e-01 -7.80538e-01 -8.42383e-01 -8.52885e-01 -8.17215e-01 -8.88556e-01
9.42080e+05 2.35500e+03 -8.91418e-01 -7.39684e-01 -1.04315e+00 -8.49677e-01 -8.17887e-01 -8.81466e-01
9.43360e+05 2.35800e+03 -8.81714e-01 -8.27364e-01 -9.36065e-01 -8.44876e-01 -8.18111e-01 -8.71641e-01
9.44640e+05 2.36100e+03 -8.37874e-01 -8.24072e-01 -8.51675e-01 -8.39409e-01 -8.16984e-01 -8.61834e-01
9.45920e+05 2.36400e+03 -8.25751e-01 -7.58435e-01 -8.93068e-01 -8.34903e-01 -8.14782e-01 -8.55025e-01
9.47200e+05 2.36800e+03 -8.26953e-01 -6.92157e-01 -9.61749e-01 -8.32725e-01 -8.11987e-01 -8.53463e-01
9.48480e+05 2.37100e+03 -8.09044e-01 -7.74030e-01 -8.44059e-01 -8.33251e-01 -8.08881e-01 -8.57621e-01
9.49760e+05 2.37400e+03 -8.11574e-01 -7.55007e-01 -8.68142e-01 -8.35113e-01 -8.06899e-01 -8.63327e-01
9.51040e+05 2.37700e+03 -8.54994e-01 -7.48267e-01 -9.61721e-01 -8.36496e-01 -8.06559e-01 -8.66434e-01
9.52320e+05 2.38000e+03 -7.95110e-01 -7.54631e-01 -8.35588e-01 -8.37067e-01 -8.06815e-01 -8.67318e-01
9.53600e+05 2.38400e+03 -8.73646e-01 -8.04005e-01 -9.43287e-01 -8.37773e-01 -8.06702e-01 -8.68844e-01
9.54880e+05 2.38700e+03 -8.94703e-01 -8.55330e-01 -9.34075e-01 -8.39590e-01 -8.06133e-01 -8.73047e-01
9.56160e+05 2.39000e+03 -8.87775e-01 -8.51559e-01 -9.23991e-01 -8.42674e-01 -8.05861e-01 -8.79486e-01
9.57440e+05 2.39300e+03 -8.41116e-01 -7.68278e-01 -9.13954e-01 -8.46379e-01 -8.06769e-01 -8.85988e-01
9.58720e+05 2.39600e+03 -7.99851e-01 -7.46291e-01 -8.53410e-01 -8.50266e-01 -8.09188e-01 -8.91345e-01
9.60000e+05 2.40000e+03 -8.36838e-01 -6.93412e-01 -9.80263e-01 -8.54165e-01 -8.13319e-01 -8.95012e-01
9.61280e+05 2.40300e+03 -7.97497e-01 -7.46316e-01 -8.48678e-01 -8.57326e-01 -8.18887e-01 -8.95765e-01
9.62560e+05 2.40600e+03 -9.14834e-01 -8.62946e-01 -9.66722e-01 -8.58431e-01 -8.24086e-01 -8.92776e-01
9.63840e+05 2.40900e+03 -8.27391e-01 -7.20542e-01 -9.34240e-01 -8.56576e-01 -8.26115e-01 -8.87038e-01
9.65120e+05 2.41200e+03 -9.33822e-01 -8.41275e-01 -1.02637e+00 -8.52219e-01 -8.24109e-01 -8.80329e-01
9.66400e+05 2.41600e+03 -8.74672e-01 -7.99038e-01 -9.50306e-01 -8.46762e-01 -8.20918e-01 -8.72606e-01
9.67680e+05 2.41900e+03 -8.60758e-01 -8.20896e-01 -9.00620e-01 -8.41687e-01 -8.18767e-01 -8.64607e-01
9.68960e+05 2.42200e+03 -8.41613e-01 -8.04777e-01 -8.78450e-01 -8.38386e-01 -8.17030e-01 -8.59742e-01
9.70240e+05 2.42500e+03 -8.01586e-01 -7.51404e-01 -8.51768e-01 -8.37902e-01 -8.14613e-01 -8.61190e-01
9.71520e+05 2.42800e+03 -9.07165e-01 -8.72665e-01 -9.41665e-01 -8.39979e-01 -8.11830e-01 -8.68128e-01
9.72800e+05 2.43200e+03 -8.33340e-01 -8.05624e-01 -8.61057e-01 -8.42707e-01 -8.09757e-01 -8.75657e-01
9.74080e+05 2.43500e+03 -7.82625e-01 -7.59516e-01 -8.05734e-01 -8.43783e-01 -8.08218e-01 -8.79348e-01
9.75360e+05 2.43800e+03 -8.48753e-01 -7.59247e-01 -9.38259e-01 -8.42542e-01 -8.07095e-01 -8.77988e-01
9.76640e+05 2.44100e+03 -8.22669e-01 -7.88081e-01 -8.57256e-01 -8.40162e-01 -8.07765e-01 -8.72559e-01
9.77920e+05 2.44400e+03 -8.15461e-01 -7.25977e-01 -9.04945e-01 -8.38111e-01 -8.10937e-01 -8.65285e-01
9.79200e+05 2.44800e+03 -7.55161e-01 -7.09594e-01 -8.00729e-01 -8.37454e-01 -8.15684e-01 -8.59225e-01
9.80480e+05 2.45100e+03 -7.46085e-01 -6.93773e-01 -7.98396e-01 -8.38353e-01 -8.20125e-01 -8.56580e-01
9.81760e+05 2.45400e+03 -8.42690e-01 -7.68819e-01 -9.16562e-01 -8.39495e-01 -8.22028e-01 -8.56962e-01
9.83040e+05 2.45700e+03 -8.20892e-01 -7.46086e-01 -8.95698e-01 -8.39120e-01 -8.20415e-01 -8.57824e-01
9.84320e+05 2.46000e+03 -8.65720e-01 -8.31170e-01 -9.00269e-01 -8.36055e-01 -8.16115e-01 -8.55995e-01
9.85600e+05 2.46400e+03 -8.04420e-01 -7.55477e-01 -8.53364e-01 -8.30233e-01 -8.10391e-01 -8.50075e-01
9.86880e+05 2.46700e+03 -8.54446e-01 -7.97843e-01 -9.11050e-01 -8.22897e-01 -8.04156e-01 -8.41638e-01
9.88160e+05 2.47000e+03 -8.37591e-01 -7.40095e-01 -9.35087e-01 -8.16284e-01 -7.98659e-01 -8.33908e-01
9.89440e+05 2.47300e+03 -7.43250e-01 -7.25228e-01 -7.61273e-01 -8.12560e-01 -7.95483e-01 -8.29638e-01
9.90720e+05 2.47600e+03 -8.27296e-01 -7.74991e-01 -8.79601e-01 -8.12336e-01 -7.94769e-01 -8.29904e-01
9.92000e+05 2.48000e+03 -8.06361e-01 -7.36861e-01 -8.75862e-01 -8.14662e-01 -7.95697e-01 -8.33627e-01
9.93280e+05 2.48300e+03 -8.37568e-01 -7.43011e-01 -9.32125e-01 -8.18061e-01 -7.98369e-01 -8.37753e-01
9.94560e+05 2.48600e+03 -8.00492e-01 -7.80615e-01 -8.20370e-01 -8.20959e-01 -8.02635e-01 -8.39283e-01
9.95840e+05 2.48900e+03 -8.99639e-01 -8.04637e-01 -9.94642e-01 -8.22172e-01 -8.07030e-01 -8.37314e-01
9.97120e+05 2.49200e+03 -8.50067e-01 -7.62929e-01 -9.37204e-01 -8.21621e-01 -8.09668e-01 -8.33574e-01
9.98400e+05 2.49600e+03 -7.75620e-01 -7.72646e-01 -7.78594e-01 -8.20101e-01 -8.08844e-01 -8.31359e-01
9.99680e+05 2.49900e+03 -8.15378e-01 -8.03369e-01 -8.27387e-01 -8.18918e-01 -8.05685e-01 -8.32150e-01


==> fig/srl/ppo_pca_dim_1000.dat <==
0.00000e+00 0.00000e+00 -3.67316e+00 -3.49428e+00 -3.85204e+00 -3.67316e+00 -3.49428e+00 -3.85204e+00
6.40000e+02 1.00000e+00 -3.44052e+00 -3.12601e+00 -3.75503e+00 -3.67316e+00 -3.49428e+00 -3.85204e+00
1.28000e+03 3.00000e+00 -3.56548e+00 -3.41938e+00 -3.71158e+00 -3.67316e+00 -3.49428e+00 -3.85204e+00
1.92000e+03 4.00000e+00 -3.51422e+00 -3.24478e+00 -3.78366e+00 -3.67316e+00 -3.49428e+00 -3.85204e+00
2.56000e+03 6.00000e+00 -3.59405e+00 -3.27766e+00 -3.91043e+00 -3.67313e+00 -3.49429e+00 -3.85198e+00
3.20000e+03 8.00000e+00 -3.66795e+00 -3.32107e+00 -4.01483e+00 -3.67298e+00 -3.49439e+00 -3.85157e+00
3.84000e+03 9.00000e+00 -3.51429e+00 -3.47648e+00 -3.55209e+00 -3.67243e+00 -3.49471e+00 -3.85014e+00
4.48000e+03 1.10000e+01 -3.38118e+00 -3.31335e+00 -3.44901e+00 -3.67102e+00 -3.49540e+00 -3.84664e+00
5.12000e+03 1.20000e+01 -3.70592e+00 -3.63983e+00 -3.77201e+00 -3.66822e+00 -3.49656e+00 -3.83988e+00
5.76000e+03 1.40000e+01 -3.61552e+00 -3.54235e+00 -3.68869e+00 -3.66360e+00 -3.49830e+00 -3.82890e+00
6.40000e+03 1.60000e+01 -3.63717e+00 -3.38955e+00 -3.88478e+00 -3.65695e+00 -3.50080e+00 -3.81310e+00
7.04000e+03 1.70000e+01 -3.65340e+00 -3.53084e+00 -3.77596e+00 -3.64835e+00 -3.50424e+00 -3.79247e+00
7.68000e+03 1.90000e+01 -3.70998e+00 -3.58360e+00 -3.83636e+00 -3.63822e+00 -3.50880e+00 -3.76763e+00
8.32000e+03 2.00000e+01 -3.26027e+00 -2.91867e+00 -3.60188e+00 -3.62720e+00 -3.51448e+00 -3.73992e+00
8.96000e+03 2.20000e+01 -3.47756e+00 -3.16877e+00 -3.78635e+00 -3.61617e+00 -3.52110e+00 -3.71124e+00
9.60000e+03 2.40000e+01 -3.70386e+00 -3.69338e+00 -3.71435e+00 -3.60597e+00 -3.52820e+00 -3.68374e+00
1.02400e+04 2.50000e+01 -3.48009e+00 -3.33115e+00 -3.62904e+00 -3.59732e+00 -3.53505e+00 -3.65959e+00
1.08800e+04 2.70000e+01 -3.51167e+00 -3.39858e+00 -3.62476e+00 -3.59064e+00 -3.54065e+00 -3.64064e+00
1.15200e+04 2.80000e+01 -3.65253e+00 -3.50328e+00 -3.80177e+00 -3.58591e+00 -3.54400e+00 -3.62782e+00
1.21600e+04 3.00000e+01 -3.46129e+00 -3.14659e+00 -3.77600e+00 -3.58268e+00 -3.54495e+00 -3.62041e+00
1.28000e+04 3.20000e+01 -3.85942e+00 -3.81771e+00 -3.90112e+00 -3.58033e+00 -3.54461e+00 -3.61604e+00
1.34400e+04 3.30000e+01 -3.40642e+00 -3.35522e+00 -3.45762e+00 -3.57834e+00 -3.54445e+00 -3.61222e+00
1.40800e+04 3.50000e+01 -3.65214e+00 -3.49320e+00 -3.81108e+00 -3.57649e+00 -3.54551e+00 -3.60746e+00
1.47200e+04 3.60000e+01 -3.40093e+00 -3.37782e+00 -3.42405e+00 -3.57482e+00 -3.54820e+00 -3.60144e+00
1.53600e+04 3.80000e+01 -3.40158e+00 -3.36446e+00 -3.43871e+00 -3.57357e+00 -3.55248e+00 -3.59466e+00
1.60000e+04 4.00000e+01 -3.36781e+00 -3.14245e+00 -3.59317e+00 -3.57297e+00 -3.55788e+00 -3.58807e+00
1.66400e+04 4.10000e+01 -3.63090e+00 -3.53433e+00 -3.72746e+00 -3.57323e+00 -3.56336e+00 -3.58311e+00
1.72800e+04 4.30000e+01 -3.47542e+00 -3.39338e+00 -3.55746e+00 -3.57438e+00 -3.56634e+00 -3.58242e+00
1.79200e+04 4.40000e+01 -3.73185e+00 -3.52616e+00 -3.93753e+00 -3.57622e+00 -3.56536e+00 -3.58708e+00
1.85600e+04 4.60000e+01 -3.88313e+00 -3.66395e+00 -4.10230e+00 -3.57837e+00 -3.56318e+00 -3.59356e+00
1.92000e+04 4.80000e+01 -3.56099e+00 -3.32960e+00 -3.79237e+00 -3.58036e+00 -3.56124e+00 -3.59948e+00
1.98400e+04 4.90000e+01 -3.63411e+00 -3.49777e+00 -3.77045e+00 -3.58179e+00 -3.55991e+00 -3.60368e+00
2.04800e+04 5.10000e+01 -3.61138e+00 -3.38273e+00 -3.84003e+00 -3.58239e+00 -3.55923e+00 -3.60556e+00
2.11200e+04 5.20000e+01 -3.52163e+00 -3.29525e+00 -3.74801e+00 -3.58218e+00 -3.55918e+00 -3.60518e+00
2.17600e+04 5.40000e+01 -3.50361e+00 -3.25777e+00 -3.74944e+00 -3.58144e+00 -3.55963e+00 -3.60325e+00
2.24000e+04 5.60000e+01 -3.54732e+00 -3.30285e+00 -3.79179e+00 -3.58065e+00 -3.56034e+00 -3.60097e+00
2.30400e+04 5.70000e+01 -3.62590e+00 -3.58854e+00 -3.66327e+00 -3.58033e+00 -3.56097e+00 -3.59969e+00
2.36800e+04 5.90000e+01 -3.77996e+00 -3.61170e+00 -3.94821e+00 -3.58080e+00 -3.56144e+00 -3.60016e+00
2.43200e+04 6.00000e+01 -3.64224e+00 -3.45562e+00 -3.82886e+00 -3.58218e+00 -3.56217e+00 -3.60218e+00
2.49600e+04 6.20000e+01 -3.78277e+00 -3.67399e+00 -3.89154e+00 -3.58435e+00 -3.56369e+00 -3.60501e+00
2.56000e+04 6.40000e+01 -3.55306e+00 -3.42718e+00 -3.67894e+00 -3.58707e+00 -3.56628e+00 -3.60785e+00
2.62400e+04 6.50000e+01 -3.64287e+00 -3.54858e+00 -3.73716e+00 -3.59011e+00 -3.56996e+00 -3.61026e+00
2.68800e+04 6.70000e+01 -3.44724e+00 -2.91963e+00 -3.97485e+00 -3.59337e+00 -3.57432e+00 -3.61242e+00
2.75200e+04 6.80000e+01 -3.60344e+00 -3.42240e+00 -3.78448e+00 -3.59689e+00 -3.57829e+00 -3.61549e+00
2.81600e+04 7.00000e+01 -3.56604e+00 -3.48436e+00 -3.64772e+00 -3.60074e+00 -3.58053e+00 -3.62094e+00
2.88000e+04 7.20000e+01 -3.73929e+00 -3.62479e+00 -3.85379e+00 -3.60493e+00 -3.58092e+00 -3.62894e+00
2.94400e+04 7.30000e+01 -3.62755e+00 -3.44914e+00 -3.80596e+00 -3.60932e+00 -3.58044e+00 -3.63820e+00
3.00800e+04 7.50000e+01 -3.52833e+00 -3.22794e+00 -3.82872e+00 -3.61362e+00 -3.57991e+00 -3.64733e+00
3.07200e+04 7.60000e+01 -3.49834e+00 -3.38456e+00 -3.61211e+00 -3.61749e+00 -3.57951e+00 -3.65546e+00
3.13600e+04 7.80000e+01 -3.55468e+00 -3.51715e+00 -3.59221e+00 -3.62062e+00 -3.57897e+00 -3.66227e+00
3.20000e+04 8.00000e+01 -3.50479e+00 -3.44197e+00 -3.56762e+00 -3.62288e+00 -3.57800e+00 -3.66776e+00
3.26400e+04 8.10000e+01 -3.70597e+00 -3.32590e+00 -4.08604e+00 -3.62432e+00 -3.57656e+00 -3.67207e+00
3.32800e+04 8.30000e+01 -3.51889e+00 -3.37776e+00 -3.66001e+00 -3.62507e+00 -3.57486e+00 -3.67528e+00
3.39200e+04 8.40000e+01 -3.42935e+00 -3.19807e+00 -3.66064e+00 -3.62526e+00 -3.57323e+00 -3.67730e+00
3.45600e+04 8.60000e+01 -3.44019e+00 -3.27327e+00 -3.60710e+00 -3.62487e+00 -3.57173e+00 -3.67802e+00
3.52000e+04 8.80000e+01 -3.48843e+00 -3.24375e+00 -3.73311e+00 -3.62382e+00 -3.57005e+00 -3.67758e+00
3.58400e+04 8.90000e+01 -3.58965e+00 -3.46596e+00 -3.71334e+00 -3.62197e+00 -3.56750e+00 -3.67644e+00
3.64800e+04 9.10000e+01 -3.48869e+00 -3.39564e+00 -3.58174e+00 -3.61929e+00 -3.56328e+00 -3.67530e+00
3.71200e+04 9.20000e+01 -3.56401e+00 -3.49309e+00 -3.63494e+00 -3.61580e+00 -3.55709e+00 -3.67451e+00
3.77600e+04 9.40000e+01 -3.88834e+00 -3.48214e+00 -4.29454e+00 -3.61159e+00 -3.54946e+00 -3.67372e+00
3.84000e+04 9.60000e+01 -3.32505e+00 -3.23407e+00 -3.41603e+00 -3.60681e+00 -3.54160e+00 -3.67202e+00
3.90400e+04 9.70000e+01 -3.50796e+00 -3.43680e+00 -3.57912e+00 -3.60169e+00 -3.53489e+00 -3.66850e+00
3.96800e+04 9.90000e+01 -3.42950e+00 -3.42011e+00 -3.43889e+00 -3.59658e+00 -3.53042e+00 -3.66273e+00
4.03200e+04 1.00000e+02 -3.30304e+00 -3.18713e+00 -3.41894e+00 -3.59196e+00 -3.52896e+00 -3.65495e+00
4.09600e+04 1.02000e+02 -3.40951e+00 -3.22728e+00 -3.59174e+00 -3.58847e+00 -3.53092e+00 -3.64601e+00
4.16000e+04 1.04000e+02 -3.52157e+00 -3.34070e+00 -3.70244e+00 -3.58661e+00 -3.53606e+00 -3.63716e+00
4.22400e+04 1.05000e+02 -3.58018e+00 -3.27690e+00 -3.88346e+00 -3.58647e+00 -3.54299e+00 -3.62995e+00
4.28800e+04 1.07000e+02 -3.26431e+00 -2.85669e+00 -3.67192e+00 -3.58751e+00 -3.54889e+00 -3.62613e+00
4.35200e+04 1.08000e+02 -3.52402e+00 -3.33651e+00 -3.71153e+00 -3.58869e+00 -3.55042e+00 -3.62695e+00
4.41600e+04 1.10000e+02 -3.43351e+00 -3.17212e+00 -3.69490e+00 -3.58876e+00 -3.54624e+00 -3.63128e+00
4.48000e+04 1.12000e+02 -3.40717e+00 -3.27704e+00 -3.53730e+00 -3.58673e+00 -3.53752e+00 -3.63595e+00
4.54400e+04 1.13000e+02 -3.58099e+00 -3.30323e+00 -3.85876e+00 -3.58210e+00 -3.52593e+00 -3.63826e+00
4.60800e+04 1.15000e+02 -3.69441e+00 -3.47254e+00 -3.91629e+00 -3.57488e+00 -3.51279e+00 -3.63696e+00
4.67200e+04 1.16000e+02 -3.52670e+00 -3.35095e+00 -3.70244e+00 -3.56543e+00 -3.49899e+00 -3.63188e+00
4.73600e+04 1.18000e+02 -3.39585e+00 -3.14840e+00 -3.64330e+00 -3.55426e+00 -3.48519e+00 -3.62333e+00
4.80000e+04 1.20000e+02 -3.39533e+00 -3.12966e+00 -3.66099e+00 -3.54182e+00 -3.47183e+00 -3.61180e+00
4.86400e+04 1.21000e+02 -3.52426e+00 -3.42944e+00 -3.61908e+00 -3.52855e+00 -3.45907e+00 -3.59803e+00
4.92800e+04 1.23000e+02 -3.35244e+00 -3.25482e+00 -3.45007e+00 -3.51498e+00 -3.44693e+00 -3.58303e+00
4.99200e+04 1.24000e+02 -3.53730e+00 -3.44140e+00 -3.63320e+00 -3.50173e+00 -3.43547e+00 -3.56799e+00
5.05600e+04 1.26000e+02 -3.26445e+00 -3.15029e+00 -3.37860e+00 -3.48942e+00 -3.42487e+00 -3.55397e+00
5.12000e+04 1.28000e+02 -3.63097e+00 -3.22943e+00 -4.03251e+00 -3.47845e+00 -3.41526e+00 -3.54164e+00
5.18400e+04 1.29000e+02 -3.34902e+00 -3.06738e+00 -3.63065e+00 -3.46896e+00 -3.40660e+00 -3.53133e+00
5.24800e+04 1.31000e+02 -3.43734e+00 -3.34969e+00 -3.52499e+00 -3.46090e+00 -3.39866e+00 -3.52314e+00
5.31200e+04 1.32000e+02 -3.25127e+00 -2.95481e+00 -3.54773e+00 -3.45417e+00 -3.39129e+00 -3.51705e+00
5.37600e+04 1.34000e+02 -3.37666e+00 -3.24780e+00 -3.50552e+00 -3.44876e+00 -3.38463e+00 -3.51288e+00
5.44000e+04 1.36000e+02 -3.38017e+00 -3.33699e+00 -3.42335e+00 -3.44465e+00 -3.37899e+00 -3.51030e+00
5.50400e+04 1.37000e+02 -3.19473e+00 -2.82014e+00 -3.56932e+00 -3.44167e+00 -3.37452e+00 -3.50882e+00
5.56800e+04 1.39000e+02 -3.18960e+00 -3.05342e+00 -3.32578e+00 -3.43938e+00 -3.37101e+00 -3.50775e+00
5.63200e+04 1.40000e+02 -3.14950e+00 -3.04440e+00 -3.25461e+00 -3.43702e+00 -3.36797e+00 -3.50606e+00
5.69600e+04 1.42000e+02 -3.14641e+00 -3.04083e+00 -3.25199e+00 -3.43378e+00 -3.36496e+00 -3.50260e+00
5.76000e+04 1.44000e+02 -3.35505e+00 -3.24672e+00 -3.46339e+00 -3.42900e+00 -3.36165e+00 -3.49636e+00
5.82400e+04 1.45000e+02 -3.26843e+00 -3.24457e+00 -3.29229e+00 -3.42234e+00 -3.35780e+00 -3.48688e+00
5.88800e+04 1.47000e+02 -3.34193e+00 -3.30498e+00 -3.37888e+00 -3.41372e+00 -3.35312e+00 -3.47432e+00
5.95200e+04 1.48000e+02 -3.25027e+00 -3.02981e+00 -3.47074e+00 -3.40317e+00 -3.34715e+00 -3.45919e+00
6.01600e+04 1.50000e+02 -3.39834e+00 -3.03164e+00 -3.76504e+00 -3.39081e+00 -3.33951e+00 -3.44211e+00
6.08000e+04 1.52000e+02 -3.18175e+00 -2.88042e+00 -3.48307e+00 -3.37686e+00 -3.33012e+00 -3.42360e+00
6.14400e+04 1.53000e+02 -3.47095e+00 -3.19418e+00 -3.74773e+00 -3.36171e+00 -3.31931e+00 -3.40411e+00
6.20800e+04 1.55000e+02 -3.23984e+00 -3.15038e+00 -3.32929e+00 -3.34595e+00 -3.30780e+00 -3.38410e+00
6.27200e+04 1.56000e+02 -3.32120e+00 -3.04045e+00 -3.60195e+00 -3.33035e+00 -3.29649e+00 -3.36421e+00
6.33600e+04 1.58000e+02 -3.36653e+00 -3.22668e+00 -3.50638e+00 -3.31574e+00 -3.28622e+00 -3.34525e+00
6.40000e+04 1.60000e+02 -3.10412e+00 -2.95916e+00 -3.24908e+00 -3.30286e+00 -3.27756e+00 -3.32816e+00
6.46400e+04 1.61000e+02 -3.30663e+00 -3.14963e+00 -3.46364e+00 -3.29235e+00 -3.27089e+00 -3.31381e+00
6.52800e+04 1.63000e+02 -3.39554e+00 -3.37034e+00 -3.42074e+00 -3.28452e+00 -3.26635e+00 -3.30269e+00
6.59200e+04 1.64000e+02 -3.34933e+00 -3.04164e+00 -3.65703e+00 -3.27934e+00 -3.26368e+00 -3.29501e+00
6.65600e+04 1.66000e+02 -3.17481e+00 -2.97891e+00 -3.37071e+00 -3.27644e+00 -3.26185e+00 -3.29102e+00
6.72000e+04 1.68000e+02 -3.26467e+00 -3.07694e+00 -3.45241e+00 -3.27514e+00 -3.25964e+00 -3.29064e+00
6.78400e+04 1.69000e+02 -3.11730e+00 -2.95872e+00 -3.27588e+00 -3.27477e+00 -3.25700e+00 -3.29255e+00
6.84800e+04 1.71000e+02 -3.03775e+00 -2.83564e+00 -3.23985e+00 -3.27480e+00 -3.25484e+00 -3.29476e+00
6.91200e+04 1.72000e+02 -3.15667e+00 -2.89337e+00 -3.41996e+00 -3.27490e+00 -3.25403e+00 -3.29576e+00
6.97600e+04 1.74000e+02 -3.01752e+00 -2.70583e+00 -3.32921e+00 -3.27493e+00 -3.25502e+00 -3.29485e+00
7.04000e+04 1.76000e+02 -3.04443e+00 -2.99791e+00 -3.09095e+00 -3.27482e+00 -3.25758e+00 -3.29207e+00
7.10400e+04 1.77000e+02 -2.95940e+00 -2.79311e+00 -3.12570e+00 -3.27448e+00 -3.26014e+00 -3.28882e+00
7.16800e+04 1.79000e+02 -3.66560e+00 -3.58321e+00 -3.74799e+00 -3.27375e+00 -3.25828e+00 -3.28922e+00
7.23200e+04 1.80000e+02 -3.29824e+00 -3.13622e+00 -3.46025e+00 -3.27239e+00 -3.24905e+00 -3.29573e+00
7.29600e+04 1.82000e+02 -3.06668e+00 -2.88207e+00 -3.25129e+00 -3.27002e+00 -3.23463e+00 -3.30542e+00
7.36000e+04 1.84000e+02 -3.07110e+00 -2.89322e+00 -3.24898e+00 -3.26621e+00 -3.21706e+00 -3.31536e+00
7.42400e+04 1.85000e+02 -3.15634e+00 -2.95149e+00 -3.36120e+00 -3.26055e+00 -3.19773e+00 -3.32338e+00
7.48800e+04 1.87000e+02 -3.22746e+00 -3.18213e+00 -3.27280e+00 -3.25302e+00 -3.17816e+00 -3.32788e+00
7.55200e+04 1.88000e+02 -3.16580e+00 -3.06429e+00 -3.26731e+00 -3.24400e+00 -3.16008e+00 -3.32792e+00
7.61600e+04 1.90000e+02 -3.57788e+00 -3.21570e+00 -3.94007e+00 -3.23423e+00 -3.14519e+00 -3.32327e+00
7.68000e+04 1.92000e+02 -3.30836e+00 -3.28647e+00 -3.33024e+00 -3.22453e+00 -3.13468e+00 -3.31438e+00
7.74400e+04 1.93000e+02 -3.11304e+00 -2.80447e+00 -3.42162e+00 -3.21559e+00 -3.12886e+00 -3.30233e+00
7.80800e+04 1.95000e+02 -3.21751e+00 -3.10954e+00 -3.32548e+00 -3.20794e+00 -3.12721e+00 -3.28866e+00
7.87200e+04 1.96000e+02 -3.02963e+00 -2.97167e+00 -3.08759e+00 -3.20198e+00 -3.12873e+00 -3.27524e+00
7.93600e+04 1.98000e+02 -3.32244e+00 -3.23750e+00 -3.40738e+00 -3.19810e+00 -3.13233e+00 -3.26387e+00
8.00000e+04 2.00000e+02 -3.16392e+00 -2.99213e+00 -3.33571e+00 -3.19648e+00 -3.13724e+00 -3.25572e+00
8.06400e+04 2.01000e+02 -3.38553e+00 -3.32260e+00 -3.44846e+00 -3.19693e+00 -3.14287e+00 -3.25099e+00
8.12800e+04 2.03000e+02 -3.21333e+00 -2.99491e+00 -3.43175e+00 -3.19882e+00 -3.14859e+00 -3.24906e+00
8.19200e+04 2.04000e+02 -3.23939e+00 -3.10450e+00 -3.37428e+00 -3.20123e+00 -3.15349e+00 -3.24897e+00
8.25600e+04 2.06000e+02 -2.89603e+00 -2.74176e+00 -3.05030e+00 -3.20324e+00 -3.15658e+00 -3.24991e+00
8.32000e+04 2.08000e+02 -3.17123e+00 -2.88086e+00 -3.46159e+00 -3.20436e+00 -3.15719e+00 -3.25153e+00
8.38400e+04 2.09000e+02 -3.01391e+00 -2.89699e+00 -3.13083e+00 -3.20450e+00 -3.15529e+00 -3.25372e+00
8.44800e+04 2.11000e+02 -3.05402e+00 -2.66021e+00 -3.44784e+00 -3.20385e+00 -3.15147e+00 -3.25623e+00
8.51200e+04 2.12000e+02 -3.03573e+00 -2.73629e+00 -3.33517e+00 -3.20247e+00 -3.14672e+00 -3.25823e+00
8.57600e+04 2.14000e+02 -2.67965e+00 -2.50530e+00 -2.85400e+00 -3.20014e+00 -3.14181e+00 -3.25846e+00
8.64000e+04 2.16000e+02 -3.01663e+00 -2.95903e+00 -3.07423e+00 -3.19628e+00 -3.13692e+00 -3.25564e+00
8.70400e+04 2.17000e+02 -3.11965e+00 -2.81228e+00 -3.42702e+00 -3.19023e+00 -3.13154e+00 -3.24891e+00
8.76800e+04 2.19000e+02 -2.87926e+00 -2.76328e+00 -2.99524e+00 -3.18138e+00 -3.12474e+00 -3.23801e+00
8.83200e+04 2.20000e+02 -2.87399e+00 -2.78962e+00 -2.95836e+00 -3.16934e+00 -3.11558e+00 -3.22310e+00
8.89600e+04 2.22000e+02 -3.27316e+00 -3.17744e+00 -3.36888e+00 -3.15400e+00 -3.10345e+00 -3.20456e+00
8.96000e+04 2.24000e+02 -3.06309e+00 -2.85241e+00 -3.27377e+00 -3.13564e+00 -3.08833e+00 -3.18296e+00
9.02400e+04 2.25000e+02 -3.10909e+00 -2.80650e+00 -3.41169e+00 -3.11494e+00 -3.07064e+00 -3.15925e+00
9.08800e+04 2.27000e+02 -2.69732e+00 -2.65326e+00 -2.74139e+00 -3.09291e+00 -3.05106e+00 -3.13477e+00
9.15200e+04 2.28000e+02 -3.10710e+00 -2.91308e+00 -3.30112e+00 -3.07074e+00 -3.03036e+00 -3.11111e+00
9.21600e+04 2.30000e+02 -3.02647e+00 -2.94038e+00 -3.11256e+00 -3.04961e+00 -3.00949e+00 -3.08972e+00
9.28000e+04 2.32000e+02 -2.64267e+00 -2.50851e+00 -2.77683e+00 -3.03064e+00 -2.98965e+00 -3.07163e+00
9.34400e+04 2.33000e+02 -3.04936e+00 -2.96208e+00 -3.13664e+00 -3.01462e+00 -2.97213e+00 -3.05711e+00
9.40800e+04 2.35000e+02 -2.85450e+00 -2.69127e+00 -3.01773e+00 -3.00187e+00 -2.95804e+00 -3.04571e+00
9.47200e+04 2.36000e+02 -3.17682e+00 -2.90463e+00 -3.44901e+00 -2.99213e+00 -2.94796e+00 -3.03629e+00
9.53600e+04 2.38000e+02 -2.86252e+00 -2.71759e+00 -3.00744e+00 -2.98461e+00 -2.94189e+00 -3.02732e+00
9.60000e+04 2.40000e+02 -2.94733e+00 -2.79949e+00 -3.09517e+00 -2.97828e+00 -2.93925e+00 -3.01732e+00
9.66400e+04 2.41000e+02 -2.55366e+00 -2.26946e+00 -2.83786e+00 -2.97221e+00 -2.93921e+00 -3.00520e+00
9.72800e+04 2.43000e+02 -2.85067e+00 -2.68803e+00 -3.01331e+00 -2.96589e+00 -2.94115e+00 -2.99063e+00
9.79200e+04 2.44000e+02 -2.93311e+00 -2.86144e+00 -3.00479e+00 -2.95939e+00 -2.94484e+00 -2.97394e+00
9.85600e+04 2.46000e+02 -2.78653e+00 -2.58982e+00 -2.98324e+00 -2.95312e+00 -2.94997e+00 -2.95627e+00
9.92000e+04 2.48000e+02 -2.71644e+00 -2.42855e+00 -3.00434e+00 -2.94751e+00 -2.93676e+00 -2.95826e+00
9.98400e+04 2.49000e+02 -2.67647e+00 -2.53586e+00 -2.81708e+00 -2.94264e+00 -2.91800e+00 -2.96728e+00
1.00480e+05 2.51000e+02 -3.06810e+00 -2.96943e+00 -3.16677e+00 -2.93817e+00 -2.89937e+00 -2.97697e+00
1.01120e+05 2.52000e+02 -3.00960e+00 -2.90593e+00 -3.11326e+00 -2.93355e+00 -2.88116e+00 -2.98594e+00
1.01760e+05 2.54000e+02 -2.73293e+00 -2.66090e+00 -2.80497e+00 -2.92819e+00 -2.86363e+00 -2.99275e+00
1.02400e+05 2.56000e+02 -2.86237e+00 -2.77960e+00 -2.94513e+00 -2.92161e+00 -2.84698e+00 -2.99624e+00
1.03040e+05 2.57000e+02 -2.90229e+00 -2.81446e+00 -2.99013e+00 -2.91359e+00 -2.83143e+00 -2.99575e+00
1.03680e+05 2.59000e+02 -2.80503e+00 -2.59038e+00 -3.01967e+00 -2.90421e+00 -2.81714e+00 -2.99129e+00
1.04320e+05 2.60000e+02 -2.66235e+00 -2.45362e+00 -2.87109e+00 -2.89393e+00 -2.80422e+00 -2.98364e+00
1.04960e+05 2.62000e+02 -2.83002e+00 -2.63286e+00 -3.02718e+00 -2.88334e+00 -2.79264e+00 -2.97405e+00
1.05600e+05 2.64000e+02 -2.83282e+00 -2.58298e+00 -3.08266e+00 -2.87306e+00 -2.78231e+00 -2.96381e+00
1.06240e+05 2.65000e+02 -2.65883e+00 -2.44502e+00 -2.87264e+00 -2.86346e+00 -2.77326e+00 -2.95367e+00
1.06880e+05 2.67000e+02 -2.68988e+00 -2.58708e+00 -2.79267e+00 -2.85467e+00 -2.76571e+00 -2.94364e+00
1.07520e+05 2.68000e+02 -2.61229e+00 -2.44363e+00 -2.78095e+00 -2.84655e+00 -2.76002e+00 -2.93309e+00
1.08160e+05 2.70000e+02 -2.90457e+00 -2.55314e+00 -3.25601e+00 -2.83885e+00 -2.75645e+00 -2.92125e+00
1.08800e+05 2.72000e+02 -2.67306e+00 -2.40565e+00 -2.94048e+00 -2.83135e+00 -2.75497e+00 -2.90772e+00
1.09440e+05 2.73000e+02 -2.87977e+00 -2.79084e+00 -2.96870e+00 -2.82389e+00 -2.75519e+00 -2.89260e+00
1.10080e+05 2.75000e+02 -2.57425e+00 -2.54746e+00 -2.60104e+00 -2.81640e+00 -2.75642e+00 -2.87638e+00
1.10720e+05 2.76000e+02 -2.74055e+00 -2.63959e+00 -2.84152e+00 -2.80882e+00 -2.75785e+00 -2.85980e+00
1.11360e+05 2.78000e+02 -2.67548e+00 -2.55111e+00 -2.79985e+00 -2.80115e+00 -2.75870e+00 -2.84361e+00
1.12000e+05 2.80000e+02 -2.62205e+00 -2.38162e+00 -2.86248e+00 -2.79346e+00 -2.75842e+00 -2.82850e+00
1.12640e+05 2.81000e+02 -2.71524e+00 -2.37332e+00 -3.05715e+00 -2.78585e+00 -2.75672e+00 -2.81498e+00
1.13280e+05 2.83000e+02 -2.55929e+00 -2.32353e+00 -2.79505e+00 -2.77844e+00 -2.75360e+00 -2.80329e+00
1.13920e+05 2.84000e+02 -2.57283e+00 -2.46846e+00 -2.67720e+00 -2.77126e+00 -2.74932e+00 -2.79320e+00
1.14560e+05 2.86000e+02 -2.88363e+00 -2.67572e+00 -3.09155e+00 -2.76423e+00 -2.74432e+00 -2.78415e+00
1.15200e+05 2.88000e+02 -2.51205e+00 -2.47324e+00 -2.55086e+00 -2.75718e+00 -2.73890e+00 -2.77546e+00
1.15840e+05 2.89000e+02 -2.89139e+00 -2.67876e+00 -3.10402e+00 -2.74986e+00 -2.73314e+00 -2.76657e+00
1.16480e+05 2.91000e+02 -3.02303e+00 -2.82440e+00 -3.22165e+00 -2.74201e+00 -2.72682e+00 -2.75721e+00
1.17120e+05 2.92000e+02 -2.63427e+00 -2.47972e+00 -2.78883e+00 -2.73353e+00 -2.71961e+00 -2.74744e+00
1.17760e+05 2.94000e+02 -2.54595e+00 -2.24622e+00 -2.84569e+00 -2.72456e+00 -2.71138e+00 -2.73775e+00
1.18400e+05 2.96000e+02 -2.68330e+00 -2.51607e+00 -2.85053e+00 -2.71560e+00 -2.70205e+00 -2.72915e+00
1.19040e+05 2.97000e+02 -2.61463e+00 -2.47820e+00 -2.75107e+00 -2.70735e+00 -2.69155e+00 -2.72315e+00
1.19680e+05 2.99000e+02 -2.78142e+00 -2.60575e+00 -2.95710e+00 -2.70057e+00 -2.68029e+00 -2.72085e+00
1.20320e+05 3.00000e+02 -2.40354e+00 -2.17350e+00 -2.63357e+00 -2.69582e+00 -2.66936e+00 -2.72227e+00
1.20960e+05 3.02000e+02 -2.51428e+00 -2.47496e+00 -2.55360e+00 -2.69326e+00 -2.65989e+00 -2.72664e+00
1.21600e+05 3.04000e+02 -2.56358e+00 -2.49500e+00 -2.63215e+00 -2.69265e+00 -2.65249e+00 -2.73281e+00
1.22240e+05 3.05000e+02 -2.69594e+00 -2.35385e+00 -3.03804e+00 -2.69337e+00 -2.64725e+00 -2.73949e+00
1.22880e+05 3.07000e+02 -2.45286e+00 -2.39289e+00 -2.51283e+00 -2.69456e+00 -2.64375e+00 -2.74537e+00
1.23520e+05 3.08000e+02 -2.46168e+00 -2.26163e+00 -2.66174e+00 -2.69526e+00 -2.64127e+00 -2.74925e+00
1.24160e+05 3.10000e+02 -2.51798e+00 -2.33273e+00 -2.70322e+00 -2.69453e+00 -2.63894e+00 -2.75013e+00
1.24800e+05 3.12000e+02 -2.66419e+00 -2.41889e+00 -2.90948e+00 -2.69164e+00 -2.63594e+00 -2.74734e+00
1.25440e+05 3.13000e+02 -2.57519e+00 -2.41769e+00 -2.73270e+00 -2.68618e+00 -2.63173e+00 -2.74064e+00
1.26080e+05 3.15000e+02 -2.60301e+00 -2.38743e+00 -2.81859e+00 -2.67814e+00 -2.62611e+00 -2.73017e+00
1.26720e+05 3.16000e+02 -2.45445e+00 -2.25759e+00 -2.65131e+00 -2.66777e+00 -2.61917e+00 -2.71637e+00
1.27360e+05 3.18000e+02 -2.78054e+00 -2.73320e+00 -2.82789e+00 -2.65553e+00 -2.61126e+00 -2.69979e+00
1.28000e+05 3.20000e+02 -2.32220e+00 -2.12207e+00 -2.52232e+00 -2.64208e+00 -2.60298e+00 -2.68117e+00
1.28640e+05 3.21000e+02 -2.55404e+00 -2.24516e+00 -2.86292e+00 -2.62820e+00 -2.59493e+00 -2.66148e+00
1.29280e+05 3.23000e+02 -2.58809e+00 -2.46259e+00 -2.71358e+00 -2.61474e+00 -2.58754e+00 -2.64194e+00
1.29920e+05 3.24000e+02 -2.18816e+00 -1.99769e+00 -2.37864e+00 -2.60248e+00 -2.58093e+00 -2.62402e+00
1.30560e+05 3.26000e+02 -2.53051e+00 -2.43021e+00 -2.63081e+00 -2.59208e+00 -2.57504e+00 -2.60912e+00
1.31200e+05 3.28000e+02 -2.43465e+00 -2.25763e+00 -2.61167e+00 -2.58399e+00 -2.56967e+00 -2.59830e+00
1.31840e+05 3.29000e+02 -2.56638e+00 -2.33704e+00 -2.79573e+00 -2.57828e+00 -2.56426e+00 -2.59231e+00
1.32480e+05 3.31000e+02 -2.71248e+00 -2.59656e+00 -2.82839e+00 -2.57467e+00 -2.55765e+00 -2.59169e+00
1.33120e+05 3.32000e+02 -2.46400e+00 -2.33619e+00 -2.59180e+00 -2.57251e+00 -2.54895e+00 -2.59607e+00
1.33760e+05 3.34000e+02 -2.35683e+00 -2.28529e+00 -2.42837e+00 -2.57100e+00 -2.53815e+00 -2.60385e+00
1.34400e+05 3.36000e+02 -2.29958e+00 -2.15761e+00 -2.44155e+00 -2.56934e+00 -2.52570e+00 -2.61298e+00
1.35040e+05 3.37000e+02 -2.68119e+00 -2.58510e+00 -2.77729e+00 -2.56693e+00 -2.51237e+00 -2.62148e+00
1.35680e+05 3.39000e+02 -2.30557e+00 -2.19156e+00 -2.41958e+00 -2.56344e+00 -2.49916e+00 -2.62771e+00
1.36320e+05 3.40000e+02 -2.45092e+00 -2.21351e+00 -2.68833e+00 -2.55885e+00 -2.48709e+00 -2.63062e+00
1.36960e+05 3.42000e+02 -2.68877e+00 -2.67171e+00 -2.70582e+00 -2.55332e+00 -2.47701e+00 -2.62963e+00
1.37600e+05 3.44000e+02 -2.38118e+00 -2.29570e+00 -2.46666e+00 -2.54703e+00 -2.46935e+00 -2.62471e+00
1.38240e+05 3.45000e+02 -2.90780e+00 -2.78833e+00 -3.02727e+00 -2.54013e+00 -2.46396e+00 -2.61629e+00
1.38880e+05 3.47000e+02 -2.75262e+00 -2.51982e+00 -2.98543e+00 -2.53269e+00 -2.46027e+00 -2.60511e+00
1.39520e+05 3.48000e+02 -2.43708e+00 -2.30429e+00 -2.56986e+00 -2.52484e+00 -2.45748e+00 -2.59219e+00
1.40160e+05 3.50000e+02 -2.50434e+00 -2.37698e+00 -2.63171e+00 -2.51679e+00 -2.45496e+00 -2.57862e+00
1.40800e+05 3.52000e+02 -2.31343e+00 -2.08735e+00 -2.53951e+00 -2.50900e+00 -2.45250e+00 -2.56550e+00
1.41440e+05 3.53000e+02 -2.49701e+00 -2.45913e+00 -2.53488e+00 -2.50216e+00 -2.45034e+00 -2.55398e+00
1.42080e+05 3.55000e+02 -2.36075e+00 -2.06452e+00 -2.65698e+00 -2.49712e+00 -2.44900e+00 -2.54524e+00
1.42720e+05 3.56000e+02 -2.36328e+00 -2.23565e+00 -2.49091e+00 -2.49459e+00 -2.44901e+00 -2.54017e+00
1.43360e+05 3.58000e+02 -2.37759e+00 -2.31191e+00 -2.44327e+00 -2.49485e+00 -2.45039e+00 -2.53931e+00
1.44000e+05 3.60000e+02 -2.46234e+00 -2.35163e+00 -2.57304e+00 -2.49757e+00 -2.45261e+00 -2.54253e+00
1.44640e+05 3.61000e+02 -2.34652e+00 -2.22895e+00 -2.46409e+00 -2.50188e+00 -2.45468e+00 -2.54908e+00
1.45280e+05 3.63000e+02 -2.56333e+00 -2.33437e+00 -2.79230e+00 -2.50658e+00 -2.45560e+00 -2.55756e+00
1.45920e+05 3.64000e+02 -2.41314e+00 -2.30374e+00 -2.52253e+00 -2.51042e+00 -2.45473e+00 -2.56612e+00
1.46560e+05 3.66000e+02 -2.31482e+00 -2.15514e+00 -2.47449e+00 -2.51240e+00 -2.45194e+00 -2.57287e+00
1.47200e+05 3.68000e+02 -2.46957e+00 -2.37251e+00 -2.56663e+00 -2.51191e+00 -2.44755e+00 -2.57627e+00
1.47840e+05 3.69000e+02 -2.60588e+00 -2.55377e+00 -2.65799e+00 -2.50880e+00 -2.44212e+00 -2.57549e+00
1.48480e+05 3.71000e+02 -2.26404e+00 -2.11183e+00 -2.41625e+00 -2.50337e+00 -2.43619e+00 -2.57055e+00
1.49120e+05 3.72000e+02 -2.32513e+00 -2.20794e+00 -2.44231e+00 -2.49620e+00 -2.43019e+00 -2.56221e+00
1.49760e+05 3.74000e+02 -2.34671e+00 -2.32761e+00 -2.36581e+00 -2.48797e+00 -2.42419e+00 -2.55175e+00
1.50400e+05 3.76000e+02 -2.54871e+00 -2.30937e+00 -2.78805e+00 -2.47931e+00 -2.41809e+00 -2.54054e+00
1.51040e+05 3.77000e+02 -2.33698e+00 -2.22147e+00 -2.45249e+00 -2.47077e+00 -2.41168e+00 -2.52986e+00
1.51680e+05 3.79000e+02 -2.36971e+00 -2.16421e+00 -2.57521e+00 -2.46272e+00 -2.40481e+00 -2.52063e+00
1.52320e+05 3.80000e+02 -2.28608e+00 -2.12975e+00 -2.44240e+00 -2.45531e+00 -2.39737e+00 -2.51324e+00
1.52960e+05 3.82000e+02 -2.27255e+00 -2.11102e+00 -2.43408e+00 -2.44849e+00 -2.38935e+00 -2.50763e+00
1.53600e+05 3.84000e+02 -2.44830e+00 -2.38364e+00 -2.51297e+00 -2.44215e+00 -2.38089e+00 -2.50340e+00
1.54240e+05 3.85000e+02 -2.36392e+00 -2.13964e+00 -2.58821e+00 -2.43621e+00 -2.37221e+00 -2.50022e+00
1.54880e+05 3.87000e+02 -2.49563e+00 -2.31479e+00 -2.67646e+00 -2.43065e+00 -2.36353e+00 -2.49778e+00
1.55520e+05 3.88000e+02 -2.24138e+00 -2.10416e+00 -2.37861e+00 -2.42539e+00 -2.35490e+00 -2.49589e+00
1.56160e+05 3.90000e+02 -2.42907e+00 -2.24233e+00 -2.61582e+00 -2.42021e+00 -2.34621e+00 -2.49422e+00
1.56800e+05 3.92000e+02 -2.34665e+00 -2.28670e+00 -2.40660e+00 -2.41478e+00 -2.33723e+00 -2.49232e+00
1.57440e+05 3.93000e+02 -2.25861e+00 -2.02365e+00 -2.49357e+00 -2.40873e+00 -2.32782e+00 -2.48964e+00
1.58080e+05 3.95000e+02 -2.27919e+00 -2.22803e+00 -2.33036e+00 -2.40191e+00 -2.31806e+00 -2.48576e+00
1.58720e+05 3.96000e+02 -2.38197e+00 -2.14916e+00 -2.61479e+00 -2.39436e+00 -2.30810e+00 -2.48062e+00
1.59360e+05 3.98000e+02 -2.16668e+00 -1.99914e+00 -2.33422e+00 -2.38641e+00 -2.29816e+00 -2.47466e+00
1.60000e+05 4.00000e+02 -2.20395e+00 -1.93531e+00 -2.47260e+00 -2.37855e+00 -2.28840e+00 -2.46870e+00
1.60640e+05 4.01000e+02 -2.26007e+00 -2.07986e+00 -2.44027e+00 -2.37128e+00 -2.27899e+00 -2.46357e+00
1.61280e+05 4.03000e+02 -2.39453e+00 -2.22362e+00 -2.56544e+00 -2.36495e+00 -2.27009e+00 -2.45981e+00
1.61920e+05 4.04000e+02 -2.31860e+00 -2.23789e+00 -2.39930e+00 -2.35968e+00 -2.26182e+00 -2.45754e+00
1.62560e+05 4.06000e+02 -2.25518e+00 -2.00479e+00 -2.50557e+00 -2.35542e+00 -2.25435e+00 -2.45649e+00
1.63200e+05 4.08000e+02 -2.60991e+00 -2.35191e+00 -2.86791e+00 -2.35197e+00 -2.24793e+00 -2.45601e+00
1.63840e+05 4.09000e+02 -2.45085e+00 -2.30451e+00 -2.59719e+00 -2.34904e+00 -2.24290e+00 -2.45518e+00
1.64480e+05 4.11000e+02 -2.30992e+00 -2.12624e+00 -2.49360e+00 -2.34626e+00 -2.23943e+00 -2.45309e+00
1.65120e+05 4.12000e+02 -2.53574e+00 -2.33725e+00 -2.73423e+00 -2.34336e+00 -2.23750e+00 -2.44922e+00
1.65760e+05 4.14000e+02 -2.06290e+00 -1.84202e+00 -2.28378e+00 -2.34017e+00 -2.23673e+00 -2.44361e+00
1.66400e+05 4.16000e+02 -2.30585e+00 -2.18304e+00 -2.42865e+00 -2.33681e+00 -2.23675e+00 -2.43687e+00
1.67040e+05 4.17000e+02 -2.19757e+00 -2.12554e+00 -2.26960e+00 -2.33358e+00 -2.23731e+00 -2.42985e+00
1.67680e+05 4.19000e+02 -2.12703e+00 -2.02585e+00 -2.22821e+00 -2.33086e+00 -2.23838e+00 -2.42333e+00
1.68320e+05 4.20000e+02 -2.30546e+00 -2.19743e+00 -2.41349e+00 -2.32891e+00 -2.24005e+00 -2.41777e+00
1.68960e+05 4.22000e+02 -2.08719e+00 -1.89123e+00 -2.28316e+00 -2.32775e+00 -2.24233e+00 -2.41317e+00
1.69600e+05 4.24000e+02 -2.29849e+00 -2.20553e+00 -2.39145e+00 -2.32712e+00 -2.24507e+00 -2.40917e+00
1.70240e+05 4.25000e+02 -2.12324e+00 -2.00043e+00 -2.24605e+00 -2.32664e+00 -2.24807e+00 -2.40521e+00
1.70880e+05 4.27000e+02 -2.19089e+00 -2.06721e+00 -2.31457e+00 -2.32591e+00 -2.25105e+00 -2.40078e+00
1.71520e+05 4.28000e+02 -2.20457e+00 -2.13289e+00 -2.27625e+00 -2.32467e+00 -2.25377e+00 -2.39558e+00
1.72160e+05 4.30000e+02 -2.21633e+00 -2.06987e+00 -2.36280e+00 -2.32278e+00 -2.25593e+00 -2.38963e+00
1.72800e+05 4.32000e+02 -2.25400e+00 -2.00727e+00 -2.50073e+00 -2.32019e+00 -2.25713e+00 -2.38324e+00
1.73440e+05 4.33000e+02 -2.29835e+00 -2.18861e+00 -2.40810e+00 -2.31683e+00 -2.25683e+00 -2.37684e+00
1.74080e+05 4.35000e+02 -2.28532e+00 -2.22605e+00 -2.34459e+00 -2.31261e+00 -2.25448e+00 -2.37074e+00
1.74720e+05 4.36000e+02 -2.23175e+00 -2.03287e+00 -2.43063e+00 -2.30740e+00 -2.24973e+00 -2.36506e+00
1.75360e+05 4.38000e+02 -2.29161e+00 -2.07137e+00 -2.51184e+00 -2.30119e+00 -2.24253e+00 -2.35984e+00
1.76000e+05 4.40000e+02 -2.51696e+00 -2.16276e+00 -2.87116e+00 -2.29413e+00 -2.23312e+00 -2.35513e+00
1.76640e+05 4.41000e+02 -2.20848e+00 -2.06431e+00 -2.35265e+00 -2.28655e+00 -2.22200e+00 -2.35109e+00
1.77280e+05 4.43000e+02 -2.04406e+00 -1.78270e+00 -2.30543e+00 -2.27892e+00 -2.20981e+00 -2.34803e+00
1.77920e+05 4.44000e+02 -2.32657e+00 -1.97474e+00 -2.67839e+00 -2.27178e+00 -2.19724e+00 -2.34632e+00
1.78560e+05 4.46000e+02 -2.37646e+00 -2.15979e+00 -2.59313e+00 -2.26563e+00 -2.18494e+00 -2.34632e+00
1.79200e+05 4.48000e+02 -2.26140e+00 -2.12256e+00 -2.40023e+00 -2.26092e+00 -2.17348e+00 -2.34837e+00
1.79840e+05 4.49000e+02 -2.49265e+00 -2.21434e+00 -2.77096e+00 -2.25793e+00 -2.16333e+00 -2.35252e+00
1.80480e+05 4.51000e+02 -2.32496e+00 -2.27993e+00 -2.36999e+00 -2.25664e+00 -2.15475e+00 -2.35853e+00
1.81120e+05 4.52000e+02 -2.15793e+00 -1.90757e+00 -2.40829e+00 -2.25679e+00 -2.14770e+00 -2.36589e+00
1.81760e+05 4.54000e+02 -2.28421e+00 -2.00240e+00 -2.56601e+00 -2.25797e+00 -2.14187e+00 -2.37406e+00
1.82400e+05 4.56000e+02 -2.06036e+00 -1.94892e+00 -2.17180e+00 -2.25975e+00 -2.13682e+00 -2.38268e+00
1.83040e+05 4.57000e+02 -2.33837e+00 -2.27049e+00 -2.40624e+00 -2.26187e+00 -2.13224e+00 -2.39149e+00
1.83680e+05 4.59000e+02 -2.19692e+00 -2.02936e+00 -2.36449e+00 -2.26413e+00 -2.12802e+00 -2.40025e+00
1.84320e+05 4.60000e+02 -2.04875e+00 -1.86471e+00 -2.23279e+00 -2.26637e+00 -2.12414e+00 -2.40859e+00
1.84960e+05 4.62000e+02 -2.52217e+00 -2.47583e+00 -2.56851e+00 -2.26832e+00 -2.12058e+00 -2.41607e+00
1.85600e+05 4.64000e+02 -2.05910e+00 -1.88161e+00 -2.23658e+00 -2.26966e+00 -2.11720e+00 -2.42212e+00
1.86240e+05 4.65000e+02 -2.07572e+00 -1.92163e+00 -2.22981e+00 -2.26997e+00 -2.11391e+00 -2.42603e+00
1.86880e+05 4.67000e+02 -2.28324e+00 -1.76668e+00 -2.79980e+00 -2.26883e+00 -2.11070e+00 -2.42696e+00
1.87520e+05 4.68000e+02 -2.11265e+00 -1.90915e+00 -2.31616e+00 -2.26593e+00 -2.10769e+00 -2.42417e+00
1.88160e+05 4.70000e+02 -2.12323e+00 -1.97827e+00 -2.26819e+00 -2.26119e+00 -2.10509e+00 -2.41729e+00
1.88800e+05 4.72000e+02 -2.00629e+00 -1.86533e+00 -2.14725e+00 -2.25482e+00 -2.10308e+00 -2.40655e+00
1.89440e+05 4.73000e+02 -2.17204e+00 -2.05189e+00 -2.29220e+00 -2.24716e+00 -2.10162e+00 -2.39271e+00
1.90080e+05 4.75000e+02 -2.08261e+00 -1.94389e+00 -2.22133e+00 -2.23866e+00 -2.10033e+00 -2.37699e+00
1.90720e+05 4.76000e+02 -2.19179e+00 -2.05173e+00 -2.33185e+00 -2.22970e+00 -2.09854e+00 -2.36086e+00
1.91360e+05 4.78000e+02 -2.07153e+00 -1.89532e+00 -2.24775e+00 -2.22059e+00 -2.09558e+00 -2.34560e+00
1.92000e+05 4.80000e+02 -2.04844e+00 -1.84765e+00 -2.24923e+00 -2.21146e+00 -2.09097e+00 -2.33195e+00
1.92640e+05 4.81000e+02 -2.02328e+00 -1.89453e+00 -2.15203e+00 -2.20231e+00 -2.08462e+00 -2.32000e+00
1.93280e+05 4.83000e+02 -2.39598e+00 -2.11562e+00 -2.67634e+00 -2.19308e+00 -2.07683e+00 -2.30933e+00
1.93920e+05 4.84000e+02 -2.08765e+00 -1.98974e+00 -2.18555e+00 -2.18378e+00 -2.06814e+00 -2.29942e+00
1.94560e+05 4.86000e+02 -2.07348e+00 -1.88782e+00 -2.25913e+00 -2.17453e+00 -2.05914e+00 -2.28993e+00
1.95200e+05 4.88000e+02 -1.95812e+00 -1.64821e+00 -2.26803e+00 -2.16551e+00 -2.05021e+00 -2.28081e+00
1.95840e+05 4.89000e+02 -2.14020e+00 -2.02090e+00 -2.25949e+00 -2.15690e+00 -2.04143e+00 -2.27238e+00
1.96480e+05 4.91000e+02 -2.16280e+00 -1.99349e+00 -2.33211e+00 -2.14895e+00 -2.03269e+00 -2.26521e+00
1.97120e+05 4.92000e+02 -1.85935e+00 -1.73585e+00 -1.98284e+00 -2.14193e+00 -2.02387e+00 -2.25999e+00
1.97760e+05 4.94000e+02 -1.99467e+00 -1.77980e+00 -2.20954e+00 -2.13606e+00 -2.01492e+00 -2.25719e+00
1.98400e+05 4.96000e+02 -2.29711e+00 -2.19576e+00 -2.39847e+00 -2.13136e+00 -2.00589e+00 -2.25684e+00
1.99040e+05 4.97000e+02 -2.22798e+00 -1.98055e+00 -2.47541e+00 -2.12768e+00 -1.99698e+00 -2.25838e+00
1.99680e+05 4.99000e+02 -2.22570e+00 -1.94467e+00 -2.50673e+00 -2.12466e+00 -1.98853e+00 -2.26079e+00
2.00320e+05 5.00000e+02 -2.17625e+00 -2.09433e+00 -2.25817e+00 -2.12187e+00 -1.98093e+00 -2.26282e+00
2.00960e+05 5.02000e+02 -1.95302e+00 -1.89673e+00 -2.00931e+00 -2.11897e+00 -1.97451e+00 -2.26343e+00
2.01600e+05 5.04000e+02 -1.93977e+00 -1.82599e+00 -2.05354e+00 -2.11582e+00 -1.96955e+00 -2.26209e+00
2.02240e+05 5.05000e+02 -2.02775e+00 -1.72103e+00 -2.33448e+00 -2.11258e+00 -1.96619e+00 -2.25896e+00
2.02880e+05 5.07000e+02 -2.17397e+00 -1.93008e+00 -2.41787e+00 -2.10963e+00 -1.96449e+00 -2.25477e+00
2.03520e+05 5.08000e+02 -1.91144e+00 -1.76919e+00 -2.05370e+00 -2.10738e+00 -1.96433e+00 -2.25042e+00
2.04160e+05 5.10000e+02 -2.05933e+00 -2.01120e+00 -2.10747e+00 -2.10600e+00 -1.96545e+00 -2.24654e+00
2.04800e+05 5.12000e+02 -1.86145e+00 -1.67909e+00 -2.04380e+00 -2.10534e+00 -1.96742e+00 -2.24325e+00
2.05440e+05 5.13000e+02 -1.91839e+00 -1.70415e+00 -2.13262e+00 -2.10494e+00 -1.96962e+00 -2.24026e+00
2.06080e+05 5.15000e+02 -1.94090e+00 -1.62844e+00 -2.25336e+00 -2.10426e+00 -1.97134e+00 -2.23717e+00
2.06720e+05 5.16000e+02 -1.96182e+00 -1.71624e+00 -2.20739e+00 -2.10282e+00 -1.97193e+00 -2.23371e+00
2.07360e+05 5.18000e+02 -1.87012e+00 -1.76839e+00 -1.97185e+00 -2.10034e+00 -1.97092e+00 -2.22976e+00
2.08000e+05 5.20000e+02 -1.76966e+00 -1.55279e+00 -1.98653e+00 -2.09666e+00 -1.96807e+00 -2.22525e+00
2.08640e+05 5.21000e+02 -1.80428e+00 -1.69728e+00 -1.91128e+00 -2.09167e+00 -1.96325e+00 -2.22009e+00
2.09280e+05 5.23000e+02 -2.01854e+00 -1.92242e+00 -2.11466e+00 -2.08531e+00 -1.95649e+00 -2.21413e+00
2.09920e+05 5.24000e+02 -2.10581e+00 -1.88012e+00 -2.33149e+00 -2.07763e+00 -1.94792e+00 -2.20733e+00
2.10560e+05 5.26000e+02 -1.73575e+00 -1.60051e+00 -1.87099e+00 -2.06870e+00 -1.93768e+00 -2.19973e+00
2.11200e+05 5.28000e+02 -1.86842e+00 -1.68260e+00 -2.05424e+00 -2.05872e+00 -1.92593e+00 -2.19151e+00
2.11840e+05 5.29000e+02 -1.97123e+00 -1.75737e+00 -2.18510e+00 -2.04793e+00 -1.91295e+00 -2.18292e+00
2.12480e+05 5.31000e+02 -1.98153e+00 -1.80982e+00 -2.15323e+00 -2.03676e+00 -1.89933e+00 -2.17418e+00
2.13120e+05 5.32000e+02 -1.85668e+00 -1.57073e+00 -2.14263e+00 -2.02579e+00 -1.88595e+00 -2.16563e+00
2.13760e+05 5.34000e+02 -1.91296e+00 -1.85050e+00 -1.97542e+00 -2.01570e+00 -1.87370e+00 -2.15769e+00
2.14400e+05 5.36000e+02 -2.11249e+00 -1.84265e+00 -2.38233e+00 -2.00702e+00 -1.86318e+00 -2.15087e+00
2.15040e+05 5.37000e+02 -1.84727e+00 -1.74001e+00 -1.95454e+00 -2.00008e+00 -1.85451e+00 -2.14565e+00
2.15680e+05 5.39000e+02 -2.07393e+00 -1.66665e+00 -2.48121e+00 -1.99484e+00 -1.84745e+00 -2.14224e+00
2.16320e+05 5.40000e+02 -1.94261e+00 -1.84807e+00 -2.03714e+00 -1.99102e+00 -1.84158e+00 -2.14047e+00
2.16960e+05 5.42000e+02 -2.05138e+00 -1.88366e+00 -2.21910e+00 -1.98815e+00 -1.83651e+00 -2.13978e+00
2.17600e+05 5.44000e+02 -1.80682e+00 -1.73820e+00 -1.87544e+00 -1.98576e+00 -1.83205e+00 -2.13947e+00
2.18240e+05 5.45000e+02 -1.73421e+00 -1.64664e+00 -1.82179e+00 -1.98361e+00 -1.82825e+00 -2.13897e+00
2.18880e+05 5.47000e+02 -1.93625e+00 -1.64814e+00 -2.22436e+00 -1.98164e+00 -1.82529e+00 -2.13800e+00
2.19520e+05 5.48000e+02 -1.76906e+00 -1.60895e+00 -1.92918e+00 -1.97998e+00 -1.82338e+00 -2.13658e+00
2.20160e+05 5.50000e+02 -1.92753e+00 -1.67664e+00 -2.17842e+00 -1.97879e+00 -1.82273e+00 -2.13485e+00
2.20800e+05 5.52000e+02 -1.79023e+00 -1.71686e+00 -1.86360e+00 -1.97811e+00 -1.82340e+00 -2.13282e+00
2.21440e+05 5.53000e+02 -1.89792e+00 -1.57277e+00 -2.22308e+00 -1.97770e+00 -1.82524e+00 -2.13016e+00
2.22080e+05 5.55000e+02 -1.88653e+00 -1.73037e+00 -2.04268e+00 -1.97708e+00 -1.82777e+00 -2.12640e+00
2.22720e+05 5.56000e+02 -1.90244e+00 -1.73390e+00 -2.07099e+00 -1.97574e+00 -1.83033e+00 -2.12114e+00
2.23360e+05 5.58000e+02 -1.98222e+00 -1.67836e+00 -2.28608e+00 -1.97332e+00 -1.83227e+00 -2.11437e+00
2.24000e+05 5.60000e+02 -1.72937e+00 -1.58155e+00 -1.87719e+00 -1.96975e+00 -1.83309e+00 -2.10641e+00
2.24640e+05 5.61000e+02 -1.93083e+00 -1.80199e+00 -2.05966e+00 -1.96521e+00 -1.83257e+00 -2.09785e+00
2.25280e+05 5.63000e+02 -1.83802e+00 -1.77206e+00 -1.90398e+00 -1.96004e+00 -1.83069e+00 -2.08940e+00
2.25920e+05 5.64000e+02 -2.11559e+00 -2.03879e+00 -2.19240e+00 -1.95459e+00 -1.82755e+00 -2.08163e+00
2.26560e+05 5.66000e+02 -1.65450e+00 -1.59230e+00 -1.71671e+00 -1.94915e+00 -1.82337e+00 -2.07493e+00
2.27200e+05 5.68000e+02 -1.89534e+00 -1.73424e+00 -2.05644e+00 -1.94378e+00 -1.81831e+00 -2.06926e+00
2.27840e+05 5.69000e+02 -1.92998e+00 -1.79116e+00 -2.06879e+00 -1.93839e+00 -1.81254e+00 -2.06425e+00
2.28480e+05 5.71000e+02 -1.80757e+00 -1.73532e+00 -1.87981e+00 -1.93278e+00 -1.80630e+00 -2.05926e+00
2.29120e+05 5.72000e+02 -1.84401e+00 -1.57488e+00 -2.11314e+00 -1.92679e+00 -1.79995e+00 -2.05362e+00
2.29760e+05 5.74000e+02 -1.67796e+00 -1.57365e+00 -1.78228e+00 -1.92037e+00 -1.79396e+00 -2.04679e+00
2.30400e+05 5.76000e+02 -1.89905e+00 -1.82140e+00 -1.97671e+00 -1.91361e+00 -1.78882e+00 -2.03840e+00
2.31040e+05 5.77000e+02 -1.76966e+00 -1.70539e+00 -1.83393e+00 -1.90664e+00 -1.78496e+00 -2.02833e+00
2.31680e+05 5.79000e+02 -1.75403e+00 -1.43223e+00 -2.07583e+00 -1.89968e+00 -1.78262e+00 -2.01674e+00
2.32320e+05 5.80000e+02 -1.74402e+00 -1.58533e+00 -1.90271e+00 -1.89291e+00 -1.78182e+00 -2.00400e+00
2.32960e+05 5.82000e+02 -1.82812e+00 -1.67225e+00 -1.98399e+00 -1.88647e+00 -1.78226e+00 -1.99067e+00
2.33600e+05 5.84000e+02 -1.68347e+00 -1.53481e+00 -1.83214e+00 -1.88047e+00 -1.78347e+00 -1.97747e+00
2.34240e+05 5.85000e+02 -1.90971e+00 -1.51360e+00 -2.30582e+00 -1.87490e+00 -1.78471e+00 -1.96508e+00
2.34880e+05 5.87000e+02 -1.85868e+00 -1.63222e+00 -2.08513e+00 -1.86958e+00 -1.78501e+00 -1.95415e+00
2.35520e+05 5.88000e+02 -1.80931e+00 -1.62806e+00 -1.99055e+00 -1.86422e+00 -1.78327e+00 -1.94517e+00
2.36160e+05 5.90000e+02 -1.85399e+00 -1.64820e+00 -2.05979e+00 -1.85856e+00 -1.77872e+00 -1.93839e+00
2.36800e+05 5.92000e+02 -1.97491e+00 -1.79116e+00 -2.15865e+00 -1.85244e+00 -1.77113e+00 -1.93374e+00
2.37440e+05 5.93000e+02 -1.75579e+00 -1.72154e+00 -1.79005e+00 -1.84589e+00 -1.76082e+00 -1.93096e+00
2.38080e+05 5.95000e+02 -2.04776e+00 -1.74376e+00 -2.35176e+00 -1.83912e+00 -1.74841e+00 -1.92984e+00
2.38720e+05 5.96000e+02 -1.81408e+00 -1.70692e+00 -1.92124e+00 -1.83249e+00 -1.73465e+00 -1.93033e+00
2.39360e+05 5.98000e+02 -1.98972e+00 -1.96692e+00 -2.01251e+00 -1.82641e+00 -1.72033e+00 -1.93249e+00
2.40000e+05 6.00000e+02 -1.86282e+00 -1.63302e+00 -2.09262e+00 -1.82128e+00 -1.70622e+00 -1.93634e+00
2.40640e+05 6.01000e+02 -1.88283e+00 -1.77498e+00 -1.99068e+00 -1.81738e+00 -1.69316e+00 -1.94159e+00
2.41280e+05 6.03000e+02 -1.85597e+00 -1.74060e+00 -1.97134e+00 -1.81483e+00 -1.68196e+00 -1.94770e+00
2.41920e+05 6.04000e+02 -1.91355e+00 -1.82503e+00 -2.00207e+00 -1.81360e+00 -1.67326e+00 -1.95393e+00
2.42560e+05 6.06000e+02 -1.69892e+00 -1.52083e+00 -1.87702e+00 -1.81356e+00 -1.66750e+00 -1.95962e+00
2.43200e+05 6.08000e+02 -1.73138e+00 -1.55553e+00 -1.90723e+00 -1.81457e+00 -1.66486e+00 -1.96428e+00
2.43840e+05 6.09000e+02 -1.76412e+00 -1.48216e+00 -2.04609e+00 -1.81647e+00 -1.66523e+00 -1.96771e+00
2.44480e+05 6.11000e+02 -1.73730e+00 -1.65499e+00 -1.81961e+00 -1.81907e+00 -1.66824e+00 -1.96990e+00
2.45120e+05 6.12000e+02 -1.64321e+00 -1.52516e+00 -1.76127e+00 -1.82214e+00 -1.67329e+00 -1.97099e+00
2.45760e+05 6.14000e+02 -1.76716e+00 -1.72625e+00 -1.80807e+00 -1.82533e+00 -1.67948e+00 -1.97118e+00
2.46400e+05 6.16000e+02 -1.73414e+00 -1.57565e+00 -1.89263e+00 -1.82817e+00 -1.68567e+00 -1.97067e+00
2.47040e+05 6.17000e+02 -1.66998e+00 -1.58052e+00 -1.75943e+00 -1.83015e+00 -1.69072e+00 -1.96958e+00
2.47680e+05 6.19000e+02 -1.58239e+00 -1.41734e+00 -1.74745e+00 -1.83078e+00 -1.69368e+00 -1.96788e+00
2.48320e+05 6.20000e+02 -1.73555e+00 -1.58978e+00 -1.88132e+00 -1.82971e+00 -1.69411e+00 -1.96532e+00
2.48960e+05 6.22000e+02 -1.68411e+00 -1.49631e+00 -1.87190e+00 -1.82677e+00 -1.69209e+00 -1.96144e+00
2.49600e+05 6.24000e+02 -1.85030e+00 -1.77777e+00 -1.92282e+00 -1.82194e+00 -1.68814e+00 -1.95574e+00
2.50240e+05 6.25000e+02 -1.75995e+00 -1.47644e+00 -2.04347e+00 -1.81541e+00 -1.68295e+00 -1.94787e+00
2.50880e+05 6.27000e+02 -1.72596e+00 -1.57575e+00 -1.87618e+00 -1.80748e+00 -1.67710e+00 -1.93785e+00
2.51520e+05 6.28000e+02 -1.80621e+00 -1.62478e+00 -1.98765e+00 -1.79850e+00 -1.67094e+00 -1.92605e+00
2.52160e+05 6.30000e+02 -1.65234e+00 -1.45023e+00 -1.85444e+00 -1.78889e+00 -1.66461e+00 -1.91318e+00
2.52800e+05 6.32000e+02 -1.84714e+00 -1.52001e+00 -2.17428e+00 -1.77918e+00 -1.65826e+00 -1.90010e+00
2.53440e+05 6.33000e+02 -1.61469e+00 -1.53145e+00 -1.69794e+00 -1.76991e+00 -1.65212e+00 -1.88770e+00
2.54080e+05 6.35000e+02 -1.66860e+00 -1.58300e+00 -1.75420e+00 -1.76161e+00 -1.64645e+00 -1.87677e+00
2.54720e+05 6.36000e+02 -1.58696e+00 -1.55873e+00 -1.61520e+00 -1.75464e+00 -1.64152e+00 -1.86777e+00
2.55360e+05 6.38000e+02 -1.69805e+00 -1.46574e+00 -1.93037e+00 -1.74909e+00 -1.63740e+00 -1.86077e+00
2.56000e+05 6.40000e+02 -1.83914e+00 -1.79401e+00 -1.88426e+00 -1.74475e+00 -1.63400e+00 -1.85550e+00
2.56640e+05 6.41000e+02 -1.60648e+00 -1.47601e+00 -1.73694e+00 -1.74123e+00 -1.63102e+00 -1.85143e+00
2.57280e+05 6.43000e+02 -1.71800e+00 -1.48845e+00 -1.94755e+00 -1.73799e+00 -1.62804e+00 -1.84794e+00
2.57920e+05 6.44000e+02 -1.60954e+00 -1.45607e+00 -1.76300e+00 -1.73454e+00 -1.62466e+00 -1.84442e+00
2.58560e+05 6.46000e+02 -1.79044e+00 -1.64716e+00 -1.93373e+00 -1.73056e+00 -1.62068e+00 -1.84044e+00
2.59200e+05 6.48000e+02 -1.75415e+00 -1.65078e+00 -1.85751e+00 -1.72603e+00 -1.61616e+00 -1.83590e+00
2.59840e+05 6.49000e+02 -1.84520e+00 -1.69886e+00 -1.99154e+00 -1.72123e+00 -1.61144e+00 -1.83103e+00
2.60480e+05 6.51000e+02 -1.75923e+00 -1.50653e+00 -2.01193e+00 -1.71661e+00 -1.60697e+00 -1.82625e+00
2.61120e+05 6.52000e+02 -1.63904e+00 -1.50901e+00 -1.76907e+00 -1.71256e+00 -1.60311e+00 -1.82201e+00
2.61760e+05 6.54000e+02 -1.75838e+00 -1.64426e+00 -1.87250e+00 -1.70939e+00 -1.60006e+00 -1.81872e+00
2.62400e+05 6.56000e+02 -1.76828e+00 -1.72241e+00 -1.81416e+00 -1.70726e+00 -1.59788e+00 -1.81665e+00
2.63040e+05 6.57000e+02 -1.79567e+00 -1.58758e+00 -2.00375e+00 -1.70623e+00 -1.59654e+00 -1.81591e+00
2.63680e+05 6.59000e+02 -1.77570e+00 -1.56710e+00 -1.98430e+00 -1.70619e+00 -1.59592e+00 -1.81647e+00
2.64320e+05 6.60000e+02 -1.71213e+00 -1.55720e+00 -1.86706e+00 -1.70694e+00 -1.59577e+00 -1.81811e+00
2.64960e+05 6.62000e+02 -1.53403e+00 -1.43309e+00 -1.63496e+00 -1.70817e+00 -1.59591e+00 -1.82043e+00
2.65600e+05 6.64000e+02 -1.68737e+00 -1.57709e+00 -1.79765e+00 -1.70960e+00 -1.59624e+00 -1.82296e+00
2.66240e+05 6.65000e+02 -1.61571e+00 -1.53272e+00 -1.69869e+00 -1.71106e+00 -1.59684e+00 -1.82528e+00
2.66880e+05 6.67000e+02 -1.56811e+00 -1.50317e+00 -1.63304e+00 -1.71249e+00 -1.59780e+00 -1.82719e+00
2.67520e+05 6.68000e+02 -1.66498e+00 -1.55840e+00 -1.77155e+00 -1.71383e+00 -1.59903e+00 -1.82863e+00
2.68160e+05 6.70000e+02 -1.80675e+00 -1.58194e+00 -2.03156e+00 -1.71490e+00 -1.60022e+00 -1.82958e+00
2.68800e+05 6.72000e+02 -1.62575e+00 -1.49648e+00 -1.75502e+00 -1.71530e+00 -1.60081e+00 -1.82979e+00
2.69440e+05 6.73000e+02 -1.61425e+00 -1.46152e+00 -1.76698e+00 -1.71452e+00 -1.60027e+00 -1.82877e+00
2.70080e+05 6.75000e+02 -1.64305e+00 -1.49514e+00 -1.79097e+00 -1.71207e+00 -1.59827e+00 -1.82587e+00
2.70720e+05 6.76000e+02 -1.72414e+00 -1.39980e+00 -2.04848e+00 -1.70770e+00 -1.59478e+00 -1.82061e+00
2.71360e+05 6.78000e+02 -1.58994e+00 -1.42378e+00 -1.75609e+00 -1.70153e+00 -1.59014e+00 -1.81292e+00
2.72000e+05 6.80000e+02 -1.57656e+00 -1.47005e+00 -1.68307e+00 -1.69405e+00 -1.58481e+00 -1.80328e+00
2.72640e+05 6.81000e+02 -1.53161e+00 -1.52208e+00 -1.54114e+00 -1.68597e+00 -1.57929e+00 -1.79265e+00
2.73280e+05 6.83000e+02 -1.51134e+00 -1.35189e+00 -1.67079e+00 -1.67809e+00 -1.57390e+00 -1.78228e+00
2.73920e+05 6.84000e+02 -1.67846e+00 -1.60509e+00 -1.75183e+00 -1.67106e+00 -1.56873e+00 -1.77339e+00
2.74560e+05 6.86000e+02 -1.40590e+00 -1.22980e+00 -1.58200e+00 -1.66523e+00 -1.56365e+00 -1.76680e+00
2.75200e+05 6.88000e+02 -1.73109e+00 -1.60366e+00 -1.85852e+00 -1.66056e+00 -1.55842e+00 -1.76269e+00
2.75840e+05 6.89000e+02 -1.51696e+00 -1.35526e+00 -1.67865e+00 -1.65673e+00 -1.55293e+00 -1.76053e+00
2.76480e+05 6.91000e+02 -1.65753e+00 -1.31787e+00 -1.99718e+00 -1.65327e+00 -1.54727e+00 -1.75927e+00
2.77120e+05 6.92000e+02 -1.56438e+00 -1.41552e+00 -1.71325e+00 -1.64969e+00 -1.54162e+00 -1.75776e+00
2.77760e+05 6.94000e+02 -1.39600e+00 -1.28161e+00 -1.51039e+00 -1.64562e+00 -1.53618e+00 -1.75506e+00
2.78400e+05 6.96000e+02 -1.49916e+00 -1.32418e+00 -1.67415e+00 -1.64089e+00 -1.53101e+00 -1.75078e+00
2.79040e+05 6.97000e+02 -1.54901e+00 -1.28535e+00 -1.81268e+00 -1.63557e+00 -1.52600e+00 -1.74515e+00
2.79680e+05 6.99000e+02 -1.56739e+00 -1.37142e+00 -1.76336e+00 -1.62990e+00 -1.52087e+00 -1.73892e+00
2.80320e+05 7.00000e+02 -1.46528e+00 -1.31719e+00 -1.61338e+00 -1.62417e+00 -1.51532e+00 -1.73302e+00
2.80960e+05 7.02000e+02 -1.58686e+00 -1.41265e+00 -1.76107e+00 -1.61860e+00 -1.50911e+00 -1.72808e+00
2.81600e+05 7.04000e+02 -1.53617e+00 -1.46982e+00 -1.60252e+00 -1.61324e+00 -1.50213e+00 -1.72435e+00
2.82240e+05 7.05000e+02 -1.45848e+00 -1.32448e+00 -1.59248e+00 -1.60807e+00 -1.49435e+00 -1.72179e+00
2.82880e+05 7.07000e+02 -1.56804e+00 -1.39982e+00 -1.73627e+00 -1.60307e+00 -1.48581e+00 -1.72034e+00
2.83520e+05 7.08000e+02 -1.63753e+00 -1.59491e+00 -1.68016e+00 -1.59830e+00 -1.47661e+00 -1.71998e+00
2.84160e+05 7.10000e+02 -1.40468e+00 -1.26275e+00 -1.54662e+00 -1.59382e+00 -1.46701e+00 -1.72064e+00
2.84800e+05 7.12000e+02 -1.41485e+00 -1.27980e+00 -1.54990e+00 -1.58968e+00 -1.45735e+00 -1.72200e+00
2.85440e+05 7.13000e+02 -1.55278e+00 -1.35473e+00 -1.75084e+00 -1.58580e+00 -1.44808e+00 -1.72352e+00
2.86080e+05 7.15000e+02 -1.46954e+00 -1.27767e+00 -1.66141e+00 -1.58202e+00 -1.43956e+00 -1.72448e+00
2.86720e+05 7.16000e+02 -1.53457e+00 -1.50384e+00 -1.56530e+00 -1.57811e+00 -1.43203e+00 -1.72419e+00
2.87360e+05 7.18000e+02 -1.43377e+00 -1.28498e+00 -1.58255e+00 -1.57384e+00 -1.42561e+00 -1.72207e+00
2.88000e+05 7.20000e+02 -1.38629e+00 -1.26778e+00 -1.50481e+00 -1.56903e+00 -1.42023e+00 -1.71783e+00
2.88640e+05 7.21000e+02 -1.66265e+00 -1.46414e+00 -1.86116e+00 -1.56361e+00 -1.41572e+00 -1.71151e+00
2.89280e+05 7.23000e+02 -1.53863e+00 -1.49989e+00 -1.57737e+00 -1.55768e+00 -1.41188e+00 -1.70348e+00
2.89920e+05 7.24000e+02 -1.44702e+00 -1.35094e+00 -1.54310e+00 -1.55144e+00 -1.40860e+00 -1.69429e+00
2.90560e+05 7.26000e+02 -1.45735e+00 -1.20988e+00 -1.70482e+00 -1.54523e+00 -1.40589e+00 -1.68457e+00
2.91200e+05 7.28000e+02 -1.54553e+00 -1.38300e+00 -1.70806e+00 -1.53937e+00 -1.40380e+00 -1.67494e+00
2.91840e+05 7.29000e+02 -1.49690e+00 -1.31916e+00 -1.67464e+00 -1.53415e+00 -1.40235e+00 -1.66595e+00
2.92480e+05 7.31000e+02 -1.48108e+00 -1.36531e+00 -1.59686e+00 -1.52980e+00 -1.40160e+00 -1.65800e+00
2.93120e+05 7.32000e+02 -1.47122e+00 -1.34527e+00 -1.59717e+00 -1.52639e+00 -1.40153e+00 -1.65125e+00
2.93760e+05 7.34000e+02 -1.57362e+00 -1.40314e+00 -1.74411e+00 -1.52387e+00 -1.40206e+00 -1.64569e+00
2.94400e+05 7.36000e+02 -1.53385e+00 -1.34395e+00 -1.72376e+00 -1.52210e+00 -1.40300e+00 -1.64120e+00
2.95040e+05 7.37000e+02 -1.41927e+00 -1.33202e+00 -1.50652e+00 -1.52079e+00 -1.40400e+00 -1.63759e+00
2.95680e+05 7.39000e+02 -1.56893e+00 -1.37308e+00 -1.76478e+00 -1.51959e+00 -1.40458e+00 -1.63460e+00
2.96320e+05 7.40000e+02 -1.52944e+00 -1.33194e+00 -1.72693e+00 -1.51811e+00 -1.40430e+00 -1.63192e+00
2.96960e+05 7.42000e+02 -1.41935e+00 -1.33351e+00 -1.50518e+00 -1.51606e+00 -1.40286e+00 -1.62927e+00
2.97600e+05 7.44000e+02 -1.64203e+00 -1.48054e+00 -1.80352e+00 -1.51335e+00 -1.40017e+00 -1.62653e+00
2.98240e+05 7.45000e+02 -1.49051e+00 -1.27026e+00 -1.71077e+00 -1.51010e+00 -1.39642e+00 -1.62377e+00
2.98880e+05 7.47000e+02 -1.52877e+00 -1.33979e+00 -1.71774e+00 -1.50661e+00 -1.39204e+00 -1.62119e+00
2.99520e+05 7.48000e+02 -1.58045e+00 -1.38238e+00 -1.77851e+00 -1.50328e+00 -1.38756e+00 -1.61899e+00
3.00160e+05 7.50000e+02 -1.46694e+00 -1.36716e+00 -1.56671e+00 -1.50040e+00 -1.38349e+00 -1.61731e+00
3.00800e+05 7.52000e+02 -1.44016e+00 -1.32791e+00 -1.55240e+00 -1.49819e+00 -1.38016e+00 -1.61622e+00
3.01440e+05 7.53000e+02 -1.29195e+00 -1.17126e+00 -1.41264e+00 -1.49675e+00 -1.37768e+00 -1.61583e+00
3.02080e+05 7.55000e+02 -1.37097e+00 -1.32231e+00 -1.41963e+00 -1.49616e+00 -1.37604e+00 -1.61629e+00
3.02720e+05 7.56000e+02 -1.53167e+00 -1.30534e+00 -1.75800e+00 -1.49646e+00 -1.37512e+00 -1.61780e+00
3.03360e+05 7.58000e+02 -1.49632e+00 -1.40319e+00 -1.58946e+00 -1.49757e+00 -1.37476e+00 -1.62038e+00
3.04000e+05 7.60000e+02 -1.44854e+00 -1.37304e+00 -1.52404e+00 -1.49923e+00 -1.37476e+00 -1.62371e+00
3.04640e+05 7.61000e+02 -1.38171e+00 -1.30146e+00 -1.46197e+00 -1.50096e+00 -1.37481e+00 -1.62712e+00
3.05280e+05 7.63000e+02 -1.50767e+00 -1.35007e+00 -1.66527e+00 -1.50216e+00 -1.37457e+00 -1.62975e+00
3.05920e+05 7.64000e+02 -1.36261e+00 -1.26562e+00 -1.45959e+00 -1.50231e+00 -1.37376e+00 -1.63087e+00
3.06560e+05 7.66000e+02 -1.42644e+00 -1.36168e+00 -1.49120e+00 -1.50120e+00 -1.37228e+00 -1.63011e+00
3.07200e+05 7.68000e+02 -1.36445e+00 -1.34302e+00 -1.38588e+00 -1.49889e+00 -1.37025e+00 -1.62753e+00
3.07840e+05 7.69000e+02 -1.37254e+00 -1.30839e+00 -1.43670e+00 -1.49565e+00 -1.36790e+00 -1.62340e+00
3.08480e+05 7.71000e+02 -1.50118e+00 -1.33703e+00 -1.66533e+00 -1.49179e+00 -1.36544e+00 -1.61815e+00
3.09120e+05 7.72000e+02 -1.47184e+00 -1.32202e+00 -1.62165e+00 -1.48760e+00 -1.36300e+00 -1.61221e+00
3.09760e+05 7.74000e+02 -1.34983e+00 -1.28882e+00 -1.41085e+00 -1.48334e+00 -1.36067e+00 -1.60600e+00
3.10400e+05 7.76000e+02 -1.41371e+00 -1.26307e+00 -1.56435e+00 -1.47919e+00 -1.35859e+00 -1.59978e+00
3.11040e+05 7.77000e+02 -1.39348e+00 -1.25083e+00 -1.53613e+00 -1.47524e+00 -1.35691e+00 -1.59357e+00
3.11680e+05 7.79000e+02 -1.40256e+00 -1.27273e+00 -1.53238e+00 -1.47148e+00 -1.35584e+00 -1.58712e+00
3.12320e+05 7.80000e+02 -1.52483e+00 -1.38473e+00 -1.66493e+00 -1.46778e+00 -1.35553e+00 -1.58003e+00
3.12960e+05 7.82000e+02 -1.38122e+00 -1.31478e+00 -1.44767e+00 -1.46399e+00 -1.35600e+00 -1.57197e+00
3.13600e+05 7.84000e+02 -1.35549e+00 -1.26273e+00 -1.44825e+00 -1.45990e+00 -1.35707e+00 -1.56273e+00
3.14240e+05 7.85000e+02 -1.39911e+00 -1.26541e+00 -1.53282e+00 -1.45536e+00 -1.35834e+00 -1.55237e+00
3.14880e+05 7.87000e+02 -1.45265e+00 -1.18821e+00 -1.71709e+00 -1.45031e+00 -1.35933e+00 -1.54128e+00
3.15520e+05 7.88000e+02 -1.37925e+00 -1.28618e+00 -1.47233e+00 -1.44486e+00 -1.35962e+00 -1.53010e+00
3.16160e+05 7.90000e+02 -1.45562e+00 -1.36762e+00 -1.54362e+00 -1.43926e+00 -1.35898e+00 -1.51954e+00
3.16800e+05 7.92000e+02 -1.41903e+00 -1.20901e+00 -1.62905e+00 -1.43387e+00 -1.35745e+00 -1.51029e+00
3.17440e+05 7.93000e+02 -1.45261e+00 -1.35245e+00 -1.55277e+00 -1.42908e+00 -1.35528e+00 -1.50287e+00
3.18080e+05 7.95000e+02 -1.45234e+00 -1.32201e+00 -1.58267e+00 -1.42523e+00 -1.35278e+00 -1.49767e+00
3.18720e+05 7.96000e+02 -1.36661e+00 -1.31383e+00 -1.41940e+00 -1.42255e+00 -1.35029e+00 -1.49481e+00
3.19360e+05 7.98000e+02 -1.36223e+00 -1.30984e+00 -1.41462e+00 -1.42117e+00 -1.34810e+00 -1.49423e+00
3.20000e+05 8.00000e+02 -1.35330e+00 -1.27533e+00 -1.43128e+00 -1.42103e+00 -1.34644e+00 -1.49562e+00
3.20640e+05 8.01000e+02 -1.33944e+00 -1.26449e+00 -1.41439e+00 -1.42200e+00 -1.34536e+00 -1.49864e+00
3.21280e+05 8.03000e+02 -1.36569e+00 -1.24468e+00 -1.48670e+00 -1.42382e+00 -1.34477e+00 -1.50286e+00
3.21920e+05 8.04000e+02 -1.29903e+00 -1.18675e+00 -1.41131e+00 -1.42608e+00 -1.34442e+00 -1.50773e+00
3.22560e+05 8.06000e+02 -1.29760e+00 -1.25797e+00 -1.33724e+00 -1.42828e+00 -1.34407e+00 -1.51250e+00
3.23200e+05 8.08000e+02 -1.33848e+00 -1.23471e+00 -1.44225e+00 -1.42991e+00 -1.34353e+00 -1.51629e+00
3.23840e+05 8.09000e+02 -1.36039e+00 -1.26672e+00 -1.45406e+00 -1.43050e+00 -1.34272e+00 -1.51828e+00
3.24480e+05 8.11000e+02 -1.35099e+00 -1.17681e+00 -1.52517e+00 -1.42974e+00 -1.34155e+00 -1.51792e+00
3.25120e+05 8.12000e+02 -1.23054e+00 -1.19518e+00 -1.26590e+00 -1.42751e+00 -1.33998e+00 -1.51503e+00
3.25760e+05 8.14000e+02 -1.37644e+00 -1.25684e+00 -1.49604e+00 -1.42386e+00 -1.33794e+00 -1.50979e+00
3.26400e+05 8.16000e+02 -1.33686e+00 -1.29621e+00 -1.37750e+00 -1.41902e+00 -1.33541e+00 -1.50263e+00
3.27040e+05 8.17000e+02 -1.29123e+00 -1.20890e+00 -1.37356e+00 -1.41329e+00 -1.33242e+00 -1.49416e+00
3.27680e+05 8.19000e+02 -1.25534e+00 -1.13314e+00 -1.37755e+00 -1.40700e+00 -1.32900e+00 -1.48501e+00
3.28320e+05 8.20000e+02 -1.32965e+00 -1.26723e+00 -1.39208e+00 -1.40051e+00 -1.32526e+00 -1.47577e+00
3.28960e+05 8.22000e+02 -1.37155e+00 -1.28389e+00 -1.45921e+00 -1.39414e+00 -1.32145e+00 -1.46683e+00
3.29600e+05 8.24000e+02 -1.39540e+00 -1.37615e+00 -1.41466e+00 -1.38815e+00 -1.31789e+00 -1.45840e+00
3.30240e+05 8.25000e+02 -1.34605e+00 -1.28995e+00 -1.40215e+00 -1.38271e+00 -1.31490e+00 -1.45052e+00
3.30880e+05 8.27000e+02 -1.38825e+00 -1.28076e+00 -1.49574e+00 -1.37788e+00 -1.31267e+00 -1.44310e+00
3.31520e+05 8.28000e+02 -1.23120e+00 -1.08693e+00 -1.37546e+00 -1.37360e+00 -1.31113e+00 -1.43607e+00
3.32160e+05 8.30000e+02 -1.32721e+00 -1.20653e+00 -1.44789e+00 -1.36978e+00 -1.31010e+00 -1.42946e+00
3.32800e+05 8.32000e+02 -1.36552e+00 -1.25790e+00 -1.47313e+00 -1.36632e+00 -1.30922e+00 -1.42341e+00
3.33440e+05 8.33000e+02 -1.32354e+00 -1.18345e+00 -1.46363e+00 -1.36315e+00 -1.30816e+00 -1.41814e+00
3.34080e+05 8.35000e+02 -1.29739e+00 -1.24132e+00 -1.35346e+00 -1.36023e+00 -1.30659e+00 -1.41386e+00
3.34720e+05 8.36000e+02 -1.28783e+00 -1.23658e+00 -1.33907e+00 -1.35746e+00 -1.30424e+00 -1.41068e+00
3.35360e+05 8.38000e+02 -1.33080e+00 -1.18594e+00 -1.47566e+00 -1.35476e+00 -1.30090e+00 -1.40862e+00
3.36000e+05 8.40000e+02 -1.39493e+00 -1.33953e+00 -1.45034e+00 -1.35209e+00 -1.29658e+00 -1.40761e+00
3.36640e+05 8.41000e+02 -1.26221e+00 -1.20390e+00 -1.32053e+00 -1.34950e+00 -1.29150e+00 -1.40750e+00
3.37280e+05 8.43000e+02 -1.27683e+00 -1.22763e+00 -1.32603e+00 -1.34711e+00 -1.28608e+00 -1.40814e+00
3.37920e+05 8.44000e+02 -1.33239e+00 -1.20934e+00 -1.45544e+00 -1.34508e+00 -1.28087e+00 -1.40929e+00
3.38560e+05 8.46000e+02 -1.36318e+00 -1.21776e+00 -1.50859e+00 -1.34350e+00 -1.27632e+00 -1.41068e+00
3.39200e+05 8.48000e+02 -1.27809e+00 -1.05696e+00 -1.49921e+00 -1.34236e+00 -1.27271e+00 -1.41202e+00
3.39840e+05 8.49000e+02 -1.29310e+00 -1.12757e+00 -1.45863e+00 -1.34155e+00 -1.27012e+00 -1.41298e+00
3.40480e+05 8.51000e+02 -1.21098e+00 -1.12007e+00 -1.30190e+00 -1.34089e+00 -1.26847e+00 -1.41331e+00
3.41120e+05 8.52000e+02 -1.29700e+00 -1.16765e+00 -1.42634e+00 -1.34020e+00 -1.26754e+00 -1.41285e+00
3.41760e+05 8.54000e+02 -1.32966e+00 -1.19075e+00 -1.46858e+00 -1.33933e+00 -1.26704e+00 -1.41163e+00
3.42400e+05 8.56000e+02 -1.34927e+00 -1.29918e+00 -1.39935e+00 -1.33823e+00 -1.26654e+00 -1.40991e+00
3.43040e+05 8.57000e+02 -1.30393e+00 -1.12201e+00 -1.48585e+00 -1.33681e+00 -1.26549e+00 -1.40812e+00
3.43680e+05 8.59000e+02 -1.30771e+00 -1.20524e+00 -1.41018e+00 -1.33494e+00 -1.26331e+00 -1.40657e+00
3.44320e+05 8.60000e+02 -1.33818e+00 -1.14804e+00 -1.52831e+00 -1.33252e+00 -1.25962e+00 -1.40543e+00
3.44960e+05 8.62000e+02 -1.22009e+00 -1.00830e+00 -1.43188e+00 -1.32951e+00 -1.25439e+00 -1.40463e+00
3.45600e+05 8.64000e+02 -1.25975e+00 -1.10240e+00 -1.41710e+00 -1.32601e+00 -1.24796e+00 -1.40406e+00
3.46240e+05 8.65000e+02 -1.27747e+00 -1.26745e+00 -1.28749e+00 -1.32227e+00 -1.24093e+00 -1.40360e+00
3.46880e+05 8.67000e+02 -1.24181e+00 -1.13210e+00 -1.35152e+00 -1.31859e+00 -1.23397e+00 -1.40321e+00
3.47520e+05 8.68000e+02 -1.28814e+00 -1.22862e+00 -1.34766e+00 -1.31528e+00 -1.22768e+00 -1.40289e+00
3.48160e+05 8.70000e+02 -1.26487e+00 -1.12664e+00 -1.40309e+00 -1.31249e+00 -1.22240e+00 -1.40259e+00
3.48800e+05 8.72000e+02 -1.34946e+00 -1.24579e+00 -1.45312e+00 -1.31022e+00 -1.21819e+00 -1.40226e+00
3.49440e+05 8.73000e+02 -1.32979e+00 -1.23151e+00 -1.42806e+00 -1.30837e+00 -1.21489e+00 -1.40185e+00
3.50080e+05 8.75000e+02 -1.27067e+00 -1.16966e+00 -1.37169e+00 -1.30679e+00 -1.21229e+00 -1.40129e+00
3.50720e+05 8.76000e+02 -1.32751e+00 -1.26293e+00 -1.39209e+00 -1.30537e+00 -1.21022e+00 -1.40052e+00
3.51360e+05 8.78000e+02 -1.17910e+00 -1.06507e+00 -1.29313e+00 -1.30405e+00 -1.20856e+00 -1.39953e+00
3.52000e+05 8.80000e+02 -1.33031e+00 -1.10326e+00 -1.55736e+00 -1.30280e+00 -1.20725e+00 -1.39835e+00
3.52640e+05 8.81000e+02 -1.17108e+00 -1.09495e+00 -1.24720e+00 -1.30164e+00 -1.20622e+00 -1.39706e+00
3.53280e+05 8.83000e+02 -1.25668e+00 -1.15541e+00 -1.35795e+00 -1.30058e+00 -1.20543e+00 -1.39573e+00
3.53920e+05 8.84000e+02 -1.30773e+00 -1.18010e+00 -1.43535e+00 -1.29960e+00 -1.20483e+00 -1.39437e+00
3.54560e+05 8.86000e+02 -1.24574e+00 -1.12634e+00 -1.36514e+00 -1.29868e+00 -1.20436e+00 -1.39300e+00
3.55200e+05 8.88000e+02 -1.31157e+00 -1.03556e+00 -1.58758e+00 -1.29773e+00 -1.20385e+00 -1.39162e+00
3.55840e+05 8.89000e+02 -1.22833e+00 -1.15163e+00 -1.30504e+00 -1.29667e+00 -1.20312e+00 -1.39022e+00
3.56480e+05 8.91000e+02 -1.32822e+00 -1.17224e+00 -1.48420e+00 -1.29537e+00 -1.20205e+00 -1.38869e+00
3.57120e+05 8.92000e+02 -1.24687e+00 -1.08990e+00 -1.40385e+00 -1.29376e+00 -1.20062e+00 -1.38689e+00
3.57760e+05 8.94000e+02 -1.25154e+00 -1.14812e+00 -1.35496e+00 -1.29185e+00 -1.19904e+00 -1.38466e+00
3.58400e+05 8.96000e+02 -1.15276e+00 -1.10831e+00 -1.19721e+00 -1.28975e+00 -1.19759e+00 -1.38191e+00
3.59040e+05 8.97000e+02 -1.20809e+00 -1.07866e+00 -1.33752e+00 -1.28761e+00 -1.19656e+00 -1.37866e+00
3.59680e+05 8.99000e+02 -1.14370e+00 -1.01849e+00 -1.26892e+00 -1.28559e+00 -1.19610e+00 -1.37507e+00
3.60320e+05 9.00000e+02 -1.18738e+00 -1.15562e+00 -1.21915e+00 -1.28378e+00 -1.19616e+00 -1.37140e+00
3.60960e+05 9.02000e+02 -1.20359e+00 -1.08253e+00 -1.32465e+00 -1.28220e+00 -1.19648e+00 -1.36793e+00
3.61600e+05 9.04000e+02 -1.19226e+00 -1.11146e+00 -1.27305e+00 -1.28079e+00 -1.19665e+00 -1.36493e+00
3.62240e+05 9.05000e+02 -1.18048e+00 -9.95056e-01 -1.36590e+00 -1.27940e+00 -1.19625e+00 -1.36254e+00
3.62880e+05 9.07000e+02 -1.27622e+00 -1.06644e+00 -1.48601e+00 -1.27787e+00 -1.19508e+00 -1.36066e+00
3.63520e+05 9.08000e+02 -1.22704e+00 -1.13738e+00 -1.31669e+00 -1.27607e+00 -1.19313e+00 -1.35902e+00
3.64160e+05 9.10000e+02 -1.21164e+00 -1.14531e+00 -1.27796e+00 -1.27394e+00 -1.19057e+00 -1.35731e+00
3.64800e+05 9.12000e+02 -1.29023e+00 -1.02414e+00 -1.55632e+00 -1.27146e+00 -1.18765e+00 -1.35526e+00
3.65440e+05 9.13000e+02 -1.15078e+00 -1.12819e+00 -1.17337e+00 -1.26864e+00 -1.18453e+00 -1.35275e+00
3.66080e+05 9.15000e+02 -1.14877e+00 -9.85122e-01 -1.31242e+00 -1.26548e+00 -1.18118e+00 -1.34977e+00
3.66720e+05 9.16000e+02 -1.15970e+00 -1.04963e+00 -1.26977e+00 -1.26198e+00 -1.17759e+00 -1.34638e+00
3.67360e+05 9.18000e+02 -1.17005e+00 -1.00305e+00 -1.33705e+00 -1.25820e+00 -1.17371e+00 -1.34270e+00
3.68000e+05 9.20000e+02 -1.18053e+00 -1.04938e+00 -1.31168e+00 -1.25421e+00 -1.16956e+00 -1.33886e+00
3.68640e+05 9.21000e+02 -1.12206e+00 -1.02707e+00 -1.21705e+00 -1.25011e+00 -1.16514e+00 -1.33508e+00
3.69280e+05 9.23000e+02 -1.10303e+00 -1.05136e+00 -1.15471e+00 -1.24596e+00 -1.16032e+00 -1.33160e+00
3.69920e+05 9.24000e+02 -1.23864e+00 -1.14764e+00 -1.32964e+00 -1.24171e+00 -1.15488e+00 -1.32853e+00
3.70560e+05 9.26000e+02 -1.18898e+00 -1.12663e+00 -1.25133e+00 -1.23725e+00 -1.14864e+00 -1.32586e+00
3.71200e+05 9.28000e+02 -1.15994e+00 -1.06690e+00 -1.25298e+00 -1.23244e+00 -1.14158e+00 -1.32330e+00
3.71840e+05 9.29000e+02 -1.19835e+00 -1.14314e+00 -1.25355e+00 -1.22717e+00 -1.13394e+00 -1.32040e+00
3.72480e+05 9.31000e+02 -1.19484e+00 -1.14941e+00 -1.24027e+00 -1.22142e+00 -1.12620e+00 -1.31665e+00
3.73120e+05 9.32000e+02 -1.23635e+00 -1.06002e+00 -1.41269e+00 -1.21530e+00 -1.11891e+00 -1.31169e+00
3.73760e+05 9.34000e+02 -1.22858e+00 -1.08936e+00 -1.36780e+00 -1.20904e+00 -1.11262e+00 -1.30546e+00
3.74400e+05 9.36000e+02 -1.20991e+00 -1.17703e+00 -1.24279e+00 -1.20292e+00 -1.10764e+00 -1.29820e+00
3.75040e+05 9.37000e+02 -1.24888e+00 -1.02815e+00 -1.46962e+00 -1.19729e+00 -1.10417e+00 -1.29041e+00
3.75680e+05 9.39000e+02 -1.15308e+00 -1.00240e+00 -1.30376e+00 -1.19249e+00 -1.10222e+00 -1.28275e+00
3.76320e+05 9.40000e+02 -1.11761e+00 -9.61906e-01 -1.27332e+00 -1.18879e+00 -1.10165e+00 -1.27594e+00
3.76960e+05 9.42000e+02 -1.12341e+00 -1.10766e+00 -1.13915e+00 -1.18642e+00 -1.10225e+00 -1.27060e+00
3.77600e+05 9.44000e+02 -1.22364e+00 -1.17872e+00 -1.26856e+00 -1.18545e+00 -1.10370e+00 -1.26720e+00
3.78240e+05 9.45000e+02 -1.26950e+00 -9.78984e-01 -1.56001e+00 -1.18580e+00 -1.10565e+00 -1.26594e+00
3.78880e+05 9.47000e+02 -1.17235e+00 -1.05661e+00 -1.28809e+00 -1.18722e+00 -1.10768e+00 -1.26676e+00
3.79520e+05 9.48000e+02 -1.20210e+00 -1.05063e+00 -1.35357e+00 -1.18933e+00 -1.10938e+00 -1.26929e+00
3.80160e+05 9.50000e+02 -1.26302e+00 -1.11100e+00 -1.41505e+00 -1.19167e+00 -1.11041e+00 -1.27293e+00
3.80800e+05 9.52000e+02 -1.23417e+00 -1.04792e+00 -1.42043e+00 -1.19383e+00 -1.11064e+00 -1.27703e+00
3.81440e+05 9.53000e+02 -1.21821e+00 -1.06266e+00 -1.37376e+00 -1.19557e+00 -1.11016e+00 -1.28099e+00
3.82080e+05 9.55000e+02 -1.15465e+00 -1.00214e+00 -1.30717e+00 -1.19680e+00 -1.10909e+00 -1.28450e+00
3.82720e+05 9.56000e+02 -1.24574e+00 -1.16169e+00 -1.32978e+00 -1.19752e+00 -1.10759e+00 -1.28745e+00
3.83360e+05 9.58000e+02 -1.19814e+00 -1.12145e+00 -1.27482e+00 -1.19783e+00 -1.10575e+00 -1.28992e+00
3.84000e+05 9.60000e+02 -1.22855e+00 -1.15018e+00 -1.30691e+00 -1.19785e+00 -1.10364e+00 -1.29207e+00
3.84640e+05 9.61000e+02 -1.09976e+00 -1.03399e+00 -1.16553e+00 -1.19770e+00 -1.10136e+00 -1.29403e+00
3.85280e+05 9.63000e+02 -1.10954e+00 -9.67251e-01 -1.25183e+00 -1.19747e+00 -1.09910e+00 -1.29585e+00
3.85920e+05 9.64000e+02 -1.21183e+00 -1.07957e+00 -1.34410e+00 -1.19722e+00 -1.09709e+00 -1.29735e+00
3.86560e+05 9.66000e+02 -1.16482e+00 -1.06521e+00 -1.26443e+00 -1.19696e+00 -1.09560e+00 -1.29832e+00
3.87200e+05 9.68000e+02 -1.10101e+00 -9.74737e-01 -1.22729e+00 -1.19668e+00 -1.09480e+00 -1.29856e+00
3.87840e+05 9.69000e+02 -1.13185e+00 -1.00371e+00 -1.25998e+00 -1.19635e+00 -1.09475e+00 -1.29795e+00
3.88480e+05 9.71000e+02 -1.17984e+00 -1.04697e+00 -1.31270e+00 -1.19594e+00 -1.09538e+00 -1.29650e+00
3.89120e+05 9.72000e+02 -1.18879e+00 -1.09913e+00 -1.27845e+00 -1.19543e+00 -1.09653e+00 -1.29433e+00
3.89760e+05 9.74000e+02 -1.19697e+00 -1.10161e+00 -1.29233e+00 -1.19480e+00 -1.09802e+00 -1.29159e+00
3.90400e+05 9.76000e+02 -1.19860e+00 -1.14508e+00 -1.25213e+00 -1.19405e+00 -1.09964e+00 -1.28846e+00
3.91040e+05 9.77000e+02 -1.20583e+00 -1.07183e+00 -1.33982e+00 -1.19315e+00 -1.10116e+00 -1.28513e+00
3.91680e+05 9.79000e+02 -1.20213e+00 -1.18213e+00 -1.22213e+00 -1.19208e+00 -1.10233e+00 -1.28183e+00
3.92320e+05 9.80000e+02 -1.12425e+00 -9.97774e-01 -1.25073e+00 -1.19081e+00 -1.10284e+00 -1.27879e+00
3.92960e+05 9.82000e+02 -1.09728e+00 -1.04944e+00 -1.14512e+00 -1.18936e+00 -1.10257e+00 -1.27615e+00
3.93600e+05 9.84000e+02 -1.17765e+00 -1.00932e+00 -1.34597e+00 -1.18776e+00 -1.10156e+00 -1.27396e+00
3.94240e+05 9.85000e+02 -1.10369e+00 -9.91717e-01 -1.21567e+00 -1.18611e+00 -1.10011e+00 -1.27211e+00
3.94880e+05 9.87000e+02 -1.16542e+00 -1.12076e+00 -1.21009e+00 -1.18448e+00 -1.09858e+00 -1.27038e+00
3.95520e+05 9.88000e+02 -1.11068e+00 -1.06283e+00 -1.15852e+00 -1.18290e+00 -1.09732e+00 -1.26848e+00
3.96160e+05 9.90000e+02 -1.12736e+00 -1.02364e+00 -1.23108e+00 -1.18127e+00 -1.09653e+00 -1.26601e+00
3.96800e+05 9.92000e+02 -1.20596e+00 -1.11788e+00 -1.29404e+00 -1.17945e+00 -1.09624e+00 -1.26266e+00
3.97440e+05 9.93000e+02 -1.16724e+00 -1.11238e+00 -1.22210e+00 -1.17724e+00 -1.09627e+00 -1.25821e+00
3.98080e+05 9.95000e+02 -1.04154e+00 -9.71255e-01 -1.11183e+00 -1.17449e+00 -1.09636e+00 -1.25262e+00
3.98720e+05 9.96000e+02 -1.18154e+00 -9.95839e-01 -1.36724e+00 -1.17112e+00 -1.09627e+00 -1.24597e+00
3.99360e+05 9.98000e+02 -1.23057e+00 -1.10040e+00 -1.36074e+00 -1.16722e+00 -1.09590e+00 -1.23854e+00
4.00000e+05 1.00000e+03 -1.17176e+00 -1.05832e+00 -1.28519e+00 -1.16300e+00 -1.09531e+00 -1.23069e+00
4.00640e+05 1.00100e+03 -1.18398e+00 -1.01500e+00 -1.35295e+00 -1.15879e+00 -1.09469e+00 -1.22288e+00
4.01280e+05 1.00300e+03 -1.17428e+00 -1.08282e+00 -1.26573e+00 -1.15494e+00 -1.09426e+00 -1.21563e+00
4.01920e+05 1.00400e+03 -1.13410e+00 -1.08623e+00 -1.18196e+00 -1.15172e+00 -1.09410e+00 -1.20934e+00
4.02560e+05 1.00600e+03 -1.18662e+00 -1.15750e+00 -1.21574e+00 -1.14933e+00 -1.09419e+00 -1.20447e+00
4.03200e+05 1.00800e+03 -1.16812e+00 -1.06950e+00 -1.26675e+00 -1.14791e+00 -1.09438e+00 -1.20144e+00
4.03840e+05 1.00900e+03 -1.13346e+00 -1.07468e+00 -1.19225e+00 -1.14753e+00 -1.09450e+00 -1.20056e+00
4.04480e+05 1.01100e+03 -1.13478e+00 -1.04767e+00 -1.22189e+00 -1.14814e+00 -1.09439e+00 -1.20189e+00
4.05120e+05 1.01200e+03 -1.15461e+00 -9.99056e-01 -1.31016e+00 -1.14955e+00 -1.09397e+00 -1.20512e+00
4.05760e+05 1.01400e+03 -1.16121e+00 -1.09124e+00 -1.23118e+00 -1.15150e+00 -1.09336e+00 -1.20964e+00
4.06400e+05 1.01600e+03 -1.06559e+00 -1.01136e+00 -1.11983e+00 -1.15370e+00 -1.09274e+00 -1.21467e+00
4.07040e+05 1.01700e+03 -1.11563e+00 -1.05538e+00 -1.17588e+00 -1.15591e+00 -1.09232e+00 -1.21950e+00
4.07680e+05 1.01900e+03 -1.08649e+00 -1.07700e+00 -1.09597e+00 -1.15792e+00 -1.09219e+00 -1.22365e+00
4.08320e+05 1.02000e+03 -1.10801e+00 -1.09282e+00 -1.12320e+00 -1.15953e+00 -1.09229e+00 -1.22677e+00
4.08960e+05 1.02200e+03 -1.13220e+00 -9.96486e-01 -1.26791e+00 -1.16058e+00 -1.09244e+00 -1.22872e+00
4.09600e+05 1.02400e+03 -1.11412e+00 -1.02161e+00 -1.20664e+00 -1.16088e+00 -1.09243e+00 -1.22933e+00
4.10240e+05 1.02500e+03 -1.19963e+00 -9.93094e-01 -1.40617e+00 -1.16031e+00 -1.09212e+00 -1.22850e+00
4.10880e+05 1.02700e+03 -1.12425e+00 -8.95448e-01 -1.35305e+00 -1.15886e+00 -1.09154e+00 -1.22617e+00
4.11520e+05 1.02800e+03 -1.08031e+00 -1.01036e+00 -1.15027e+00 -1.15662e+00 -1.09084e+00 -1.22239e+00
4.12160e+05 1.03000e+03 -1.18320e+00 -1.06895e+00 -1.29744e+00 -1.15376e+00 -1.09016e+00 -1.21735e+00
4.12800e+05 1.03200e+03 -1.10050e+00 -1.01556e+00 -1.18544e+00 -1.15051e+00 -1.08959e+00 -1.21143e+00
4.13440e+05 1.03300e+03 -1.04192e+00 -9.45355e-01 -1.13850e+00 -1.14708e+00 -1.08903e+00 -1.20514e+00
4.14080e+05 1.03500e+03 -1.20040e+00 -1.10634e+00 -1.29445e+00 -1.14363e+00 -1.08822e+00 -1.19905e+00
4.14720e+05 1.03600e+03 -1.02851e+00 -9.97364e-01 -1.05966e+00 -1.14026e+00 -1.08684e+00 -1.19368e+00
4.15360e+05 1.03800e+03 -1.09132e+00 -1.04947e+00 -1.13318e+00 -1.13699e+00 -1.08459e+00 -1.18938e+00
4.16000e+05 1.04000e+03 -1.09137e+00 -9.15171e-01 -1.26757e+00 -1.13386e+00 -1.08132e+00 -1.18639e+00
4.16640e+05 1.04100e+03 -1.06731e+00 -9.77403e-01 -1.15721e+00 -1.13088e+00 -1.07701e+00 -1.18474e+00
4.17280e+05 1.04300e+03 -1.14586e+00 -1.13593e+00 -1.15578e+00 -1.12806e+00 -1.07182e+00 -1.18429e+00
4.17920e+05 1.04400e+03 -1.09099e+00 -9.15874e-01 -1.26611e+00 -1.12538e+00 -1.06607e+00 -1.18469e+00
4.18560e+05 1.04600e+03 -1.12333e+00 -1.10390e+00 -1.14276e+00 -1.12281e+00 -1.06016e+00 -1.18546e+00
4.19200e+05 1.04800e+03 -1.16511e+00 -1.05797e+00 -1.27226e+00 -1.12030e+00 -1.05444e+00 -1.18616e+00
4.19840e+05 1.04900e+03 -1.13583e+00 -1.05783e+00 -1.21384e+00 -1.11781e+00 -1.04908e+00 -1.18654e+00
4.20480e+05 1.05100e+03 -1.34082e+00 -1.23027e+00 -1.45136e+00 -1.11530e+00 -1.04411e+00 -1.18649e+00
4.21120e+05 1.05200e+03 -1.05679e+00 -1.04605e+00 -1.06753e+00 -1.11281e+00 -1.03954e+00 -1.18608e+00
4.21760e+05 1.05400e+03 -1.16402e+00 -1.05258e+00 -1.27546e+00 -1.11042e+00 -1.03546e+00 -1.18538e+00
4.22400e+05 1.05600e+03 -1.21758e+00 -1.16609e+00 -1.26906e+00 -1.10829e+00 -1.03208e+00 -1.18449e+00
4.23040e+05 1.05700e+03 -1.12478e+00 -1.02929e+00 -1.22028e+00 -1.10658e+00 -1.02963e+00 -1.18353e+00
4.23680e+05 1.05900e+03 -1.12017e+00 -1.02429e+00 -1.21606e+00 -1.10548e+00 -1.02832e+00 -1.18265e+00
4.24320e+05 1.06000e+03 -1.09012e+00 -1.01826e+00 -1.16198e+00 -1.10511e+00 -1.02823e+00 -1.18199e+00
4.24960e+05 1.06200e+03 -9.65350e-01 -9.37541e-01 -9.93159e-01 -1.10549e+00 -1.02937e+00 -1.18161e+00
4.25600e+05 1.06400e+03 -1.07538e+00 -9.46263e-01 -1.20449e+00 -1.10660e+00 -1.03172e+00 -1.18148e+00
4.26240e+05 1.06500e+03 -1.13317e+00 -1.02170e+00 -1.24464e+00 -1.10835e+00 -1.03520e+00 -1.18150e+00
4.26880e+05 1.06700e+03 -1.01182e+00 -9.80544e-01 -1.04311e+00 -1.11059e+00 -1.03967e+00 -1.18150e+00
4.27520e+05 1.06800e+03 -1.09069e+00 -9.90870e-01 -1.19052e+00 -1.11308e+00 -1.04475e+00 -1.18141e+00
4.28160e+05 1.07000e+03 -1.12648e+00 -9.92874e-01 -1.26008e+00 -1.11545e+00 -1.04981e+00 -1.18109e+00
4.28800e+05 1.07200e+03 -1.07088e+00 -1.01622e+00 -1.12553e+00 -1.11726e+00 -1.05410e+00 -1.18042e+00
4.29440e+05 1.07300e+03 -1.04497e+00 -8.69319e-01 -1.22062e+00 -1.11808e+00 -1.05688e+00 -1.17928e+00
4.30080e+05 1.07500e+03 -1.05918e+00 -9.04578e-01 -1.21379e+00 -1.11768e+00 -1.05770e+00 -1.17766e+00
4.30720e+05 1.07600e+03 -1.10505e+00 -1.09172e+00 -1.11839e+00 -1.11602e+00 -1.05646e+00 -1.17559e+00
4.31360e+05 1.07800e+03 -1.13458e+00 -9.96818e-01 -1.27234e+00 -1.11333e+00 -1.05345e+00 -1.17321e+00
4.32000e+05 1.08000e+03 -1.10390e+00 -1.03661e+00 -1.17119e+00 -1.10995e+00 -1.04917e+00 -1.17072e+00
4.32640e+05 1.08100e+03 -1.10389e+00 -9.61523e-01 -1.24626e+00 -1.10623e+00 -1.04407e+00 -1.16839e+00
4.33280e+05 1.08300e+03 -1.12480e+00 -9.54969e-01 -1.29464e+00 -1.10248e+00 -1.03844e+00 -1.16652e+00
4.33920e+05 1.08400e+03 -1.03360e+00 -9.72605e-01 -1.09460e+00 -1.09894e+00 -1.03251e+00 -1.16536e+00
4.34560e+05 1.08600e+03 -1.03722e+00 -9.19408e-01 -1.15504e+00 -1.09583e+00 -1.02645e+00 -1.16522e+00
4.35200e+05 1.08800e+03 -1.05469e+00 -1.03711e+00 -1.07227e+00 -1.09339e+00 -1.02052e+00 -1.16625e+00
4.35840e+05 1.08900e+03 -1.09339e+00 -1.00556e+00 -1.18122e+00 -1.09181e+00 -1.01507e+00 -1.16855e+00
4.36480e+05 1.09100e+03 -1.06305e+00 -1.03537e+00 -1.09073e+00 -1.09122e+00 -1.01043e+00 -1.17202e+00
4.37120e+05 1.09200e+03 -1.07379e+00 -1.00157e+00 -1.14601e+00 -1.09160e+00 -1.00683e+00 -1.17636e+00
4.37760e+05 1.09400e+03 -1.09597e+00 -9.68637e-01 -1.22331e+00 -1.09274e+00 -1.00435e+00 -1.18112e+00
4.38400e+05 1.09600e+03 -1.04812e+00 -9.05477e-01 -1.19076e+00 -1.09433e+00 -1.00297e+00 -1.18569e+00
4.39040e+05 1.09700e+03 -1.10338e+00 -1.06425e+00 -1.14252e+00 -1.09599e+00 -1.00256e+00 -1.18943e+00
4.39680e+05 1.09900e+03 -1.00558e+00 -8.71885e-01 -1.13927e+00 -1.09738e+00 -1.00302e+00 -1.19175e+00
4.40320e+05 1.10000e+03 -1.06055e+00 -9.38154e-01 -1.18294e+00 -1.09820e+00 -1.00420e+00 -1.19219e+00
4.40960e+05 1.10200e+03 -1.03820e+00 -9.13080e-01 -1.16332e+00 -1.09826e+00 -1.00591e+00 -1.19061e+00
4.41600e+05 1.10400e+03 -9.97620e-01 -9.38688e-01 -1.05655e+00 -1.09753e+00 -1.00784e+00 -1.18722e+00
4.42240e+05 1.10500e+03 -1.06521e+00 -1.02213e+00 -1.10830e+00 -1.09610e+00 -1.00969e+00 -1.18252e+00
4.42880e+05 1.10700e+03 -1.05932e+00 -9.96327e-01 -1.12230e+00 -1.09420e+00 -1.01117e+00 -1.17723e+00
4.43520e+05 1.10800e+03 -1.06562e+00 -9.84979e-01 -1.14626e+00 -1.09206e+00 -1.01203e+00 -1.17209e+00
4.44160e+05 1.11000e+03 -1.08550e+00 -9.19871e-01 -1.25114e+00 -1.08987e+00 -1.01207e+00 -1.16768e+00
4.44800e+05 1.11200e+03 -1.11045e+00 -1.01124e+00 -1.20965e+00 -1.08771e+00 -1.01115e+00 -1.16427e+00
4.45440e+05 1.11300e+03 -1.03322e+00 -9.20322e-01 -1.14611e+00 -1.08556e+00 -1.00926e+00 -1.16187e+00
4.46080e+05 1.11500e+03 -9.98474e-01 -9.40876e-01 -1.05607e+00 -1.08338e+00 -1.00656e+00 -1.16020e+00
4.46720e+05 1.11600e+03 -1.03780e+00 -9.32981e-01 -1.14261e+00 -1.08115e+00 -1.00339e+00 -1.15890e+00
4.47360e+05 1.11800e+03 -1.03193e+00 -9.79745e-01 -1.08412e+00 -1.07889e+00 -1.00018e+00 -1.15759e+00
4.48000e+05 1.12000e+03 -1.04595e+00 -8.40553e-01 -1.25136e+00 -1.07670e+00 -9.97354e-01 -1.15605e+00
4.48640e+05 1.12100e+03 -1.09719e+00 -1.05229e+00 -1.14210e+00 -1.07468e+00 -9.95226e-01 -1.15413e+00
4.49280e+05 1.12300e+03 -1.13567e+00 -1.02342e+00 -1.24792e+00 -1.07286e+00 -9.93900e-01 -1.15181e+00
4.49920e+05 1.12400e+03 -9.92809e-01 -9.15507e-01 -1.07011e+00 -1.07115e+00 -9.93242e-01 -1.14906e+00
4.50560e+05 1.12600e+03 -1.00436e+00 -9.30992e-01 -1.07773e+00 -1.06940e+00 -9.92942e-01 -1.14586e+00
4.51200e+05 1.12800e+03 -9.99240e-01 -9.39368e-01 -1.05911e+00 -1.06744e+00 -9.92648e-01 -1.14223e+00
4.51840e+05 1.12900e+03 -1.07866e+00 -9.78705e-01 -1.17862e+00 -1.06517e+00 -9.92123e-01 -1.13823e+00
4.52480e+05 1.13100e+03 -1.02615e+00 -8.53831e-01 -1.19847e+00 -1.06266e+00 -9.91313e-01 -1.13401e+00
4.53120e+05 1.13200e+03 -9.99352e-01 -9.88024e-01 -1.01068e+00 -1.06006e+00 -9.90300e-01 -1.12982e+00
4.53760e+05 1.13400e+03 -9.29462e-01 -8.77806e-01 -9.81118e-01 -1.05755e+00 -9.89190e-01 -1.12591e+00
4.54400e+05 1.13600e+03 -1.04642e+00 -9.71342e-01 -1.12150e+00 -1.05531e+00 -9.88047e-01 -1.12258e+00
4.55040e+05 1.13700e+03 -1.02559e+00 -1.00231e+00 -1.04888e+00 -1.05342e+00 -9.86852e-01 -1.11998e+00
4.55680e+05 1.13900e+03 -1.12114e+00 -1.06666e+00 -1.17562e+00 -1.05183e+00 -9.85531e-01 -1.11813e+00
4.56320e+05 1.14000e+03 -9.17705e-01 -8.68721e-01 -9.66689e-01 -1.05045e+00 -9.83989e-01 -1.11692e+00
4.56960e+05 1.14200e+03 -9.94748e-01 -9.23994e-01 -1.06550e+00 -1.04915e+00 -9.82158e-01 -1.11614e+00
4.57600e+05 1.14400e+03 -1.05493e+00 -9.70204e-01 -1.13966e+00 -1.04786e+00 -9.80072e-01 -1.11564e+00
4.58240e+05 1.14500e+03 -1.04755e+00 -9.54050e-01 -1.14104e+00 -1.04660e+00 -9.77905e-01 -1.11530e+00
4.58880e+05 1.14700e+03 -1.03182e+00 -9.59815e-01 -1.10382e+00 -1.04548e+00 -9.75932e-01 -1.11503e+00
4.59520e+05 1.14800e+03 -1.07760e+00 -9.82204e-01 -1.17300e+00 -1.04457e+00 -9.74412e-01 -1.11473e+00
4.60160e+05 1.15000e+03 -1.05571e+00 -9.89476e-01 -1.12194e+00 -1.04389e+00 -9.73505e-01 -1.11428e+00
4.60800e+05 1.15200e+03 -1.01298e+00 -1.00654e+00 -1.01942e+00 -1.04339e+00 -9.73278e-01 -1.11351e+00
4.61440e+05 1.15300e+03 -9.46190e-01 -9.31185e-01 -9.61196e-01 -1.04302e+00 -9.73731e-01 -1.11230e+00
4.62080e+05 1.15500e+03 -1.02042e+00 -9.87215e-01 -1.05362e+00 -1.04273e+00 -9.74810e-01 -1.11065e+00
4.62720e+05 1.15600e+03 -1.15745e+00 -1.10817e+00 -1.20673e+00 -1.04253e+00 -9.76422e-01 -1.10864e+00
4.63360e+05 1.15800e+03 -1.03147e+00 -9.01658e-01 -1.16127e+00 -1.04246e+00 -9.78439e-01 -1.10648e+00
4.64000e+05 1.16000e+03 -9.91688e-01 -9.04800e-01 -1.07858e+00 -1.04253e+00 -9.80698e-01 -1.10436e+00
4.64640e+05 1.16100e+03 -9.81896e-01 -8.69578e-01 -1.09421e+00 -1.04270e+00 -9.83057e-01 -1.10234e+00
4.65280e+05 1.16300e+03 -1.00193e+00 -9.24799e-01 -1.07906e+00 -1.04287e+00 -9.85387e-01 -1.10035e+00
4.65920e+05 1.16400e+03 -1.07189e+00 -9.57501e-01 -1.18629e+00 -1.04296e+00 -9.87590e-01 -1.09833e+00
4.66560e+05 1.16600e+03 -1.02598e+00 -9.76889e-01 -1.07508e+00 -1.04290e+00 -9.89535e-01 -1.09626e+00
4.67200e+05 1.16800e+03 -1.01581e+00 -9.22432e-01 -1.10919e+00 -1.04262e+00 -9.91026e-01 -1.09420e+00
4.67840e+05 1.16900e+03 -1.02884e+00 -9.42248e-01 -1.11544e+00 -1.04201e+00 -9.91787e-01 -1.09223e+00
4.68480e+05 1.17100e+03 -9.93936e-01 -9.42226e-01 -1.04565e+00 -1.04098e+00 -9.91522e-01 -1.09044e+00
4.69120e+05 1.17200e+03 -9.97077e-01 -8.86352e-01 -1.10780e+00 -1.03946e+00 -9.90030e-01 -1.08890e+00
4.69760e+05 1.17400e+03 -9.31262e-01 -8.91993e-01 -9.70531e-01 -1.03747e+00 -9.87292e-01 -1.08765e+00
4.70400e+05 1.17600e+03 -1.01334e+00 -9.52604e-01 -1.07409e+00 -1.03512e+00 -9.83523e-01 -1.08672e+00
4.71040e+05 1.17700e+03 -1.05013e+00 -9.35086e-01 -1.16517e+00 -1.03260e+00 -9.79103e-01 -1.08610e+00
4.71680e+05 1.17900e+03 -9.88945e-01 -8.87432e-01 -1.09046e+00 -1.03010e+00 -9.74426e-01 -1.08577e+00
4.72320e+05 1.18000e+03 -9.89565e-01 -8.76536e-01 -1.10259e+00 -1.02776e+00 -9.69845e-01 -1.08567e+00
4.72960e+05 1.18200e+03 -9.60514e-01 -8.83567e-01 -1.03746e+00 -1.02563e+00 -9.65618e-01 -1.08565e+00
4.73600e+05 1.18400e+03 -9.38460e-01 -9.01945e-01 -9.74974e-01 -1.02373e+00 -9.61922e-01 -1.08553e+00
4.74240e+05 1.18500e+03 -9.56653e-01 -8.44789e-01 -1.06852e+00 -1.02205e+00 -9.58896e-01 -1.08520e+00
4.74880e+05 1.18700e+03 -9.45675e-01 -8.87709e-01 -1.00364e+00 -1.02061e+00 -9.56573e-01 -1.08465e+00
4.75520e+05 1.18800e+03 -1.00675e+00 -8.79115e-01 -1.13438e+00 -1.01943e+00 -9.54884e-01 -1.08397e+00
4.76160e+05 1.19000e+03 -9.65678e-01 -8.36741e-01 -1.09462e+00 -1.01845e+00 -9.53629e-01 -1.08326e+00
4.76800e+05 1.19200e+03 -1.14110e+00 -1.01843e+00 -1.26377e+00 -1.01752e+00 -9.52512e-01 -1.08253e+00
4.77440e+05 1.19300e+03 -1.00445e+00 -9.65885e-01 -1.04302e+00 -1.01641e+00 -9.51165e-01 -1.08166e+00
4.78080e+05 1.19500e+03 -1.05484e+00 -8.67681e-01 -1.24200e+00 -1.01487e+00 -9.49293e-01 -1.08045e+00
4.78720e+05 1.19600e+03 -9.66546e-01 -8.88794e-01 -1.04430e+00 -1.01272e+00 -9.46720e-01 -1.07873e+00
4.79360e+05 1.19800e+03 -1.00585e+00 -8.81281e-01 -1.13043e+00 -1.00993e+00 -9.43429e-01 -1.07644e+00
4.80000e+05 1.20000e+03 -9.64305e-01 -9.29392e-01 -9.99218e-01 -1.00666e+00 -9.39558e-01 -1.07375e+00
4.80640e+05 1.20100e+03 -1.07948e+00 -9.44692e-01 -1.21427e+00 -1.00321e+00 -9.35374e-01 -1.07104e+00
4.81280e+05 1.20300e+03 -1.10631e+00 -9.33022e-01 -1.27960e+00 -9.99973e-01 -9.31213e-01 -1.06873e+00
4.81920e+05 1.20400e+03 -9.96096e-01 -8.77753e-01 -1.11444e+00 -9.97305e-01 -9.27410e-01 -1.06720e+00
4.82560e+05 1.20600e+03 -1.02697e+00 -9.24733e-01 -1.12920e+00 -9.95422e-01 -9.24236e-01 -1.06661e+00
4.83200e+05 1.20800e+03 -1.03464e+00 -9.44171e-01 -1.12511e+00 -9.94375e-01 -9.21886e-01 -1.06686e+00
4.83840e+05 1.20900e+03 -1.07211e+00 -9.72744e-01 -1.17147e+00 -9.94125e-01 -9.20475e-01 -1.06777e+00
4.84480e+05 1.21100e+03 -1.11144e+00 -1.04087e+00 -1.18200e+00 -9.94577e-01 -9.20050e-01 -1.06910e+00
4.85120e+05 1.21200e+03 -1.00524e+00 -7.79667e-01 -1.23082e+00 -9.95629e-01 -9.20590e-01 -1.07067e+00
4.85760e+05 1.21400e+03 -1.04083e+00 -9.90043e-01 -1.09162e+00 -9.97159e-01 -9.21996e-01 -1.07232e+00
4.86400e+05 1.21600e+03 -9.59924e-01 -8.88284e-01 -1.03156e+00 -9.99022e-01 -9.24079e-01 -1.07396e+00
4.87040e+05 1.21700e+03 -9.53542e-01 -9.24292e-01 -9.82791e-01 -1.00110e+00 -9.26564e-01 -1.07563e+00
4.87680e+05 1.21900e+03 -9.42048e-01 -8.71887e-01 -1.01221e+00 -1.00333e+00 -9.29125e-01 -1.07753e+00
4.88320e+05 1.22000e+03 -9.94344e-01 -8.23524e-01 -1.16516e+00 -1.00568e+00 -9.31425e-01 -1.07993e+00
4.88960e+05 1.22200e+03 -9.61387e-01 -8.32979e-01 -1.08979e+00 -1.00811e+00 -9.33152e-01 -1.08306e+00
4.89600e+05 1.22400e+03 -1.02698e+00 -8.97419e-01 -1.15654e+00 -1.01049e+00 -9.34074e-01 -1.08691e+00
4.90240e+05 1.22500e+03 -9.61481e-01 -8.81204e-01 -1.04176e+00 -1.01260e+00 -9.34085e-01 -1.09112e+00
4.90880e+05 1.22700e+03 -9.95093e-01 -9.06479e-01 -1.08371e+00 -1.01416e+00 -9.33190e-01 -1.09512e+00
4.91520e+05 1.22800e+03 -9.83004e-01 -8.64871e-01 -1.10114e+00 -1.01491e+00 -9.31454e-01 -1.09837e+00
4.92160e+05 1.23000e+03 -9.82556e-01 -9.56651e-01 -1.00846e+00 -1.01472e+00 -9.28937e-01 -1.10051e+00
4.92800e+05 1.23200e+03 -9.92570e-01 -9.04819e-01 -1.08032e+00 -1.01359e+00 -9.25697e-01 -1.10149e+00
4.93440e+05 1.23300e+03 -9.75640e-01 -9.22937e-01 -1.02834e+00 -1.01166e+00 -9.21824e-01 -1.10149e+00
4.94080e+05 1.23500e+03 -9.23838e-01 -8.36547e-01 -1.01113e+00 -1.00912e+00 -9.17504e-01 -1.10074e+00
4.94720e+05 1.23600e+03 -1.01608e+00 -8.69035e-01 -1.16313e+00 -1.00624e+00 -9.13019e-01 -1.09946e+00
4.95360e+05 1.23800e+03 -1.01719e+00 -9.63449e-01 -1.07092e+00 -1.00321e+00 -9.08729e-01 -1.09769e+00
4.96000e+05 1.24000e+03 -9.63692e-01 -8.88555e-01 -1.03883e+00 -1.00020e+00 -9.04975e-01 -1.09542e+00
4.96640e+05 1.24100e+03 -9.55877e-01 -8.30910e-01 -1.08084e+00 -9.97307e-01 -9.01999e-01 -1.09262e+00
4.97280e+05 1.24300e+03 -9.17248e-01 -8.28404e-01 -1.00609e+00 -9.94579e-01 -8.99878e-01 -1.08928e+00
4.97920e+05 1.24400e+03 -9.19960e-01 -7.78980e-01 -1.06094e+00 -9.92052e-01 -8.98549e-01 -1.08555e+00
4.98560e+05 1.24600e+03 -1.03765e+00 -9.35010e-01 -1.14029e+00 -9.89794e-01 -8.97849e-01 -1.08174e+00
4.99200e+05 1.24800e+03 -8.57281e-01 -7.88878e-01 -9.25685e-01 -9.87861e-01 -8.97574e-01 -1.07815e+00
4.99840e+05 1.24900e+03 -1.01472e+00 -9.19189e-01 -1.11025e+00 -9.86246e-01 -8.97483e-01 -1.07501e+00
5.00480e+05 1.25100e+03 -9.26960e-01 -8.56316e-01 -9.97604e-01 -9.84854e-01 -8.97320e-01 -1.07239e+00
5.01120e+05 1.25200e+03 -9.00043e-01 -8.28188e-01 -9.71897e-01 -9.83521e-01 -8.96872e-01 -1.07017e+00
5.01760e+05 1.25400e+03 -1.00329e+00 -9.74692e-01 -1.03189e+00 -9.82123e-01 -8.96059e-01 -1.06819e+00
5.02400e+05 1.25600e+03 -9.96476e-01 -9.04226e-01 -1.08873e+00 -9.80612e-01 -8.94950e-01 -1.06627e+00
5.03040e+05 1.25700e+03 -9.40388e-01 -9.31221e-01 -9.49555e-01 -9.79028e-01 -8.93702e-01 -1.06435e+00
5.03680e+05 1.25900e+03 -1.00525e+00 -9.15086e-01 -1.09541e+00 -9.77419e-01 -8.92486e-01 -1.06235e+00
5.04320e+05 1.26000e+03 -9.91173e-01 -8.85919e-01 -1.09643e+00 -9.75805e-01 -8.91427e-01 -1.06018e+00
5.04960e+05 1.26200e+03 -1.03246e+00 -9.64481e-01 -1.10043e+00 -9.74191e-01 -8.90612e-01 -1.05777e+00
5.05600e+05 1.26400e+03 -1.01668e+00 -9.35177e-01 -1.09819e+00 -9.72585e-01 -8.90116e-01 -1.05505e+00
5.06240e+05 1.26500e+03 -9.43209e-01 -8.83949e-01 -1.00247e+00 -9.71035e-01 -8.90010e-01 -1.05206e+00
5.06880e+05 1.26700e+03 -9.66744e-01 -9.48340e-01 -9.85148e-01 -9.69622e-01 -8.90337e-01 -1.04891e+00
5.07520e+05 1.26800e+03 -9.21178e-01 -8.10088e-01 -1.03227e+00 -9.68426e-01 -8.91080e-01 -1.04577e+00
5.08160e+05 1.27000e+03 -1.07989e+00 -9.45451e-01 -1.21433e+00 -9.67491e-01 -8.92141e-01 -1.04284e+00
5.08800e+05 1.27200e+03 -9.82376e-01 -8.93568e-01 -1.07118e+00 -9.66795e-01 -8.93359e-01 -1.04023e+00
5.09440e+05 1.27300e+03 -1.03496e+00 -8.18256e-01 -1.25166e+00 -9.66271e-01 -8.94537e-01 -1.03801e+00
5.10080e+05 1.27500e+03 -9.99668e-01 -8.97382e-01 -1.10195e+00 -9.65827e-01 -8.95491e-01 -1.03616e+00
5.10720e+05 1.27600e+03 -9.20785e-01 -8.60710e-01 -9.80860e-01 -9.65375e-01 -8.96073e-01 -1.03468e+00
5.11360e+05 1.27800e+03 -1.00547e+00 -9.30689e-01 -1.08024e+00 -9.64866e-01 -8.96190e-01 -1.03354e+00
5.12000e+05 1.28000e+03 -9.50833e-01 -9.01756e-01 -9.99911e-01 -9.64304e-01 -8.95799e-01 -1.03281e+00
5.12640e+05 1.28100e+03 -9.91080e-01 -9.14563e-01 -1.06760e+00 -9.63732e-01 -8.94890e-01 -1.03258e+00
5.13280e+05 1.28300e+03 -9.99454e-01 -8.26381e-01 -1.17253e+00 -9.63230e-01 -8.93489e-01 -1.03297e+00
5.13920e+05 1.28400e+03 -9.36760e-01 -8.02421e-01 -1.07110e+00 -9.62873e-01 -8.91693e-01 -1.03405e+00
5.14560e+05 1.28600e+03 -9.38147e-01 -8.86544e-01 -9.89750e-01 -9.62717e-01 -8.89696e-01 -1.03574e+00
5.15200e+05 1.28800e+03 -8.82775e-01 -8.71653e-01 -8.93897e-01 -9.62785e-01 -8.87789e-01 -1.03778e+00
5.15840e+05 1.28900e+03 -8.50855e-01 -8.09711e-01 -8.92000e-01 -9.63062e-01 -8.86251e-01 -1.03987e+00
5.16480e+05 1.29100e+03 -9.59032e-01 -8.72850e-01 -1.04521e+00 -9.63455e-01 -8.85228e-01 -1.04168e+00
5.17120e+05 1.29200e+03 -1.03426e+00 -8.81370e-01 -1.18714e+00 -9.63798e-01 -8.84658e-01 -1.04294e+00
5.17760e+05 1.29400e+03 -8.35671e-01 -7.79879e-01 -8.91462e-01 -9.63843e-01 -8.84313e-01 -1.04337e+00
5.18400e+05 1.29600e+03 -8.86573e-01 -8.36760e-01 -9.36386e-01 -9.63299e-01 -8.83902e-01 -1.04270e+00
5.19040e+05 1.29700e+03 -8.96113e-01 -8.45188e-01 -9.47039e-01 -9.61877e-01 -8.83188e-01 -1.04057e+00
5.19680e+05 1.29900e+03 -9.27908e-01 -8.12539e-01 -1.04328e+00 -9.59421e-01 -8.82051e-01 -1.03679e+00
5.20320e+05 1.30000e+03 -9.24239e-01 -7.14895e-01 -1.13358e+00 -9.55981e-01 -8.80511e-01 -1.03145e+00
5.20960e+05 1.30200e+03 -8.84292e-01 -8.44472e-01 -9.24112e-01 -9.51784e-01 -8.78688e-01 -1.02488e+00
5.21600e+05 1.30400e+03 -8.80791e-01 -8.11642e-01 -9.49940e-01 -9.47161e-01 -8.76738e-01 -1.01758e+00
5.22240e+05 1.30500e+03 -8.99892e-01 -7.90057e-01 -1.00973e+00 -9.42455e-01 -8.74783e-01 -1.01013e+00
5.22880e+05 1.30700e+03 -1.01114e+00 -8.94282e-01 -1.12801e+00 -9.37956e-01 -8.72862e-01 -1.00305e+00
5.23520e+05 1.30800e+03 -9.67578e-01 -8.22762e-01 -1.11239e+00 -9.33861e-01 -8.70920e-01 -9.96801e-01
5.24160e+05 1.31000e+03 -9.76125e-01 -9.36038e-01 -1.01621e+00 -9.30256e-01 -8.68838e-01 -9.91673e-01
5.24800e+05 1.31200e+03 -8.37173e-01 -7.66393e-01 -9.07953e-01 -9.27116e-01 -8.66501e-01 -9.87731e-01
5.25440e+05 1.31300e+03 -8.80391e-01 -8.62025e-01 -8.98756e-01 -9.24352e-01 -8.63831e-01 -9.84874e-01
5.26080e+05 1.31500e+03 -9.23540e-01 -8.36802e-01 -1.01028e+00 -9.21912e-01 -8.60832e-01 -9.82992e-01
5.26720e+05 1.31600e+03 -9.03559e-01 -7.75181e-01 -1.03194e+00 -9.19820e-01 -8.57615e-01 -9.82024e-01
5.27360e+05 1.31800e+03 -8.91492e-01 -7.63246e-01 -1.01974e+00 -9.18185e-01 -8.54380e-01 -9.81991e-01
5.28000e+05 1.32000e+03 -8.41444e-01 -7.02286e-01 -9.80603e-01 -9.17115e-01 -8.51364e-01 -9.82866e-01
5.28640e+05 1.32100e+03 -1.01995e+00 -9.59478e-01 -1.08041e+00 -9.16633e-01 -8.48777e-01 -9.84489e-01
5.29280e+05 1.32300e+03 -9.11523e-01 -8.31003e-01 -9.92042e-01 -9.16655e-01 -8.46739e-01 -9.86570e-01
5.29920e+05 1.32400e+03 -9.57602e-01 -8.74171e-01 -1.04103e+00 -9.17009e-01 -8.45255e-01 -9.88762e-01
5.30560e+05 1.32600e+03 -9.37161e-01 -7.63390e-01 -1.11093e+00 -9.17486e-01 -8.44219e-01 -9.90753e-01
5.31200e+05 1.32800e+03 -9.15442e-01 -8.51932e-01 -9.78951e-01 -9.17916e-01 -8.43448e-01 -9.92385e-01
5.31840e+05 1.32900e+03 -9.16148e-01 -8.05231e-01 -1.02706e+00 -9.18207e-01 -8.42786e-01 -9.93628e-01
5.32480e+05 1.33100e+03 -9.27596e-01 -8.51267e-01 -1.00393e+00 -9.18361e-01 -8.42179e-01 -9.94542e-01
5.33120e+05 1.33200e+03 -9.02952e-01 -7.68268e-01 -1.03764e+00 -9.18467e-01 -8.41672e-01 -9.95263e-01
5.33760e+05 1.33400e+03 -1.00064e+00 -9.06072e-01 -1.09521e+00 -9.18631e-01 -8.41353e-01 -9.95909e-01
5.34400e+05 1.33600e+03 -9.28994e-01 -8.45519e-01 -1.01247e+00 -9.18918e-01 -8.41296e-01 -9.96540e-01
5.35040e+05 1.33700e+03 -9.57196e-01 -8.59434e-01 -1.05496e+00 -9.19325e-01 -8.41508e-01 -9.97143e-01
5.35680e+05 1.33900e+03 -9.61975e-01 -8.91307e-01 -1.03264e+00 -9.19798e-01 -8.41916e-01 -9.97679e-01
5.36320e+05 1.34000e+03 -9.23766e-01 -8.65622e-01 -9.81911e-01 -9.20277e-01 -8.42399e-01 -9.98156e-01
5.36960e+05 1.34200e+03 -9.22592e-01 -8.27267e-01 -1.01792e+00 -9.20754e-01 -8.42830e-01 -9.98679e-01
5.37600e+05 1.34400e+03 -8.66929e-01 -7.56180e-01 -9.77678e-01 -9.21272e-01 -8.43120e-01 -9.99424e-01
5.38240e+05 1.34500e+03 -9.69791e-01 -8.32640e-01 -1.10694e+00 -9.21906e-01 -8.43263e-01 -1.00055e+00
5.38880e+05 1.34700e+03 -9.34837e-01 -8.95200e-01 -9.74474e-01 -9.22720e-01 -8.43350e-01 -1.00209e+00
5.39520e+05 1.34800e+03 -8.39179e-01 -7.91890e-01 -8.86468e-01 -9.23741e-01 -8.43523e-01 -1.00396e+00
5.40160e+05 1.35000e+03 -9.82713e-01 -8.83871e-01 -1.08155e+00 -9.24944e-01 -8.43902e-01 -1.00599e+00
5.40800e+05 1.35200e+03 -9.21382e-01 -7.69704e-01 -1.07306e+00 -9.26243e-01 -8.44537e-01 -1.00795e+00
5.41440e+05 1.35300e+03 -9.45850e-01 -8.21155e-01 -1.07054e+00 -9.27534e-01 -8.45411e-01 -1.00966e+00
5.42080e+05 1.35500e+03 -9.23990e-01 -7.89178e-01 -1.05880e+00 -9.28721e-01 -8.46485e-01 -1.01096e+00
5.42720e+05 1.35600e+03 -1.00023e+00 -8.47092e-01 -1.15337e+00 -9.29753e-01 -8.47745e-01 -1.01176e+00
5.43360e+05 1.35800e+03 -9.23542e-01 -8.15690e-01 -1.03139e+00 -9.30619e-01 -8.49191e-01 -1.01205e+00
5.44000e+05 1.36000e+03 -9.06164e-01 -8.19430e-01 -9.92897e-01 -9.31350e-01 -8.50755e-01 -1.01194e+00
5.44640e+05 1.36100e+03 -8.73584e-01 -7.62605e-01 -9.84562e-01 -9.31972e-01 -8.52255e-01 -1.01169e+00
5.45280e+05 1.36300e+03 -9.43791e-01 -8.91280e-01 -9.96302e-01 -9.32514e-01 -8.53412e-01 -1.01162e+00
5.45920e+05 1.36400e+03 -9.11184e-01 -8.50573e-01 -9.71796e-01 -9.32977e-01 -8.53971e-01 -1.01198e+00
5.46560e+05 1.36600e+03 -9.55402e-01 -8.37413e-01 -1.07339e+00 -9.33348e-01 -8.53802e-01 -1.01289e+00
5.47200e+05 1.36800e+03 -8.58839e-01 -7.76898e-01 -9.40779e-01 -9.33567e-01 -8.52950e-01 -1.01418e+00
5.47840e+05 1.36900e+03 -9.07975e-01 -7.33262e-01 -1.08269e+00 -9.33554e-01 -8.51598e-01 -1.01551e+00
5.48480e+05 1.37100e+03 -9.15612e-01 -8.46857e-01 -9.84367e-01 -9.33228e-01 -8.50020e-01 -1.01644e+00
5.49120e+05 1.37200e+03 -8.54890e-01 -7.33872e-01 -9.75909e-01 -9.32555e-01 -8.48493e-01 -1.01662e+00
5.49760e+05 1.37400e+03 -8.67383e-01 -7.53956e-01 -9.80811e-01 -9.31559e-01 -8.47240e-01 -1.01588e+00
5.50400e+05 1.37600e+03 -9.57110e-01 -9.02326e-01 -1.01189e+00 -9.30319e-01 -8.46337e-01 -1.01430e+00
5.51040e+05 1.37700e+03 -8.57393e-01 -7.53943e-01 -9.60844e-01 -9.28929e-01 -8.45687e-01 -1.01217e+00
5.51680e+05 1.37900e+03 -9.20994e-01 -8.23665e-01 -1.01832e+00 -9.27447e-01 -8.45048e-01 -1.00985e+00
5.52320e+05 1.38000e+03 -8.78762e-01 -7.32741e-01 -1.02478e+00 -9.25876e-01 -8.44153e-01 -1.00760e+00
5.52960e+05 1.38200e+03 -8.52562e-01 -7.60022e-01 -9.45101e-01 -9.24167e-01 -8.42818e-01 -1.00552e+00
5.53600e+05 1.38400e+03 -9.74585e-01 -8.42656e-01 -1.10651e+00 -9.22261e-01 -8.40993e-01 -1.00353e+00
5.54240e+05 1.38500e+03 -7.95365e-01 -7.44689e-01 -8.46040e-01 -9.20121e-01 -8.38743e-01 -1.00150e+00
5.54880e+05 1.38700e+03 -8.61474e-01 -7.66681e-01 -9.56267e-01 -9.17750e-01 -8.36175e-01 -9.99324e-01
5.55520e+05 1.38800e+03 -9.44744e-01 -8.60918e-01 -1.02857e+00 -9.15186e-01 -8.33365e-01 -9.97007e-01
5.56160e+05 1.39000e+03 -8.52286e-01 -7.87369e-01 -9.17203e-01 -9.12506e-01 -8.30332e-01 -9.94681e-01
5.56800e+05 1.39200e+03 -8.54818e-01 -7.96996e-01 -9.12641e-01 -9.09797e-01 -8.27067e-01 -9.92526e-01
5.57440e+05 1.39300e+03 -9.49518e-01 -9.35314e-01 -9.63722e-01 -9.07170e-01 -8.23573e-01 -9.90767e-01
5.58080e+05 1.39500e+03 -9.22852e-01 -7.14356e-01 -1.13135e+00 -9.04729e-01 -8.19912e-01 -9.89547e-01
5.58720e+05 1.39600e+03 -8.69630e-01 -8.52413e-01 -8.86846e-01 -9.02558e-01 -8.16210e-01 -9.88905e-01
5.59360e+05 1.39800e+03 -8.42181e-01 -7.27939e-01 -9.56423e-01 -9.00695e-01 -8.12648e-01 -9.88742e-01
5.60000e+05 1.40000e+03 -8.76651e-01 -8.03939e-01 -9.49363e-01 -8.99126e-01 -8.09443e-01 -9.88808e-01
5.60640e+05 1.40100e+03 -8.52311e-01 -7.60856e-01 -9.43767e-01 -8.97801e-01 -8.06796e-01 -9.88806e-01
5.61280e+05 1.40300e+03 -9.06883e-01 -8.28642e-01 -9.85124e-01 -8.96649e-01 -8.04803e-01 -9.88496e-01
5.61920e+05 1.40400e+03 -8.98216e-01 -7.14501e-01 -1.08193e+00 -8.95554e-01 -8.03400e-01 -9.87708e-01
5.62560e+05 1.40600e+03 -9.61907e-01 -8.09917e-01 -1.11390e+00 -8.94357e-01 -8.02399e-01 -9.86316e-01
5.63200e+05 1.40800e+03 -9.60334e-01 -8.81804e-01 -1.03886e+00 -8.92906e-01 -8.01580e-01 -9.84232e-01
5.63840e+05 1.40900e+03 -9.20340e-01 -7.77399e-01 -1.06328e+00 -8.91105e-01 -8.00775e-01 -9.81434e-01
5.64480e+05 1.41100e+03 -8.66697e-01 -7.54720e-01 -9.78674e-01 -8.88957e-01 -7.99881e-01 -9.78034e-01
5.65120e+05 1.41200e+03 -8.38851e-01 -7.73399e-01 -9.04303e-01 -8.86592e-01 -7.98863e-01 -9.74321e-01
5.65760e+05 1.41400e+03 -9.53923e-01 -8.70265e-01 -1.03758e+00 -8.84285e-01 -7.97763e-01 -9.70807e-01
5.66400e+05 1.41600e+03 -9.43105e-01 -7.56333e-01 -1.12988e+00 -8.82398e-01 -7.96729e-01 -9.68068e-01
5.67040e+05 1.41700e+03 -9.03886e-01 -7.95330e-01 -1.01244e+00 -8.81306e-01 -7.95983e-01 -9.66630e-01
5.67680e+05 1.41900e+03 -8.58343e-01 -7.59007e-01 -9.57680e-01 -8.81235e-01 -7.95748e-01 -9.66722e-01
5.68320e+05 1.42000e+03 -8.49152e-01 -7.88132e-01 -9.10172e-01 -8.82182e-01 -7.96146e-01 -9.68218e-01
5.68960e+05 1.42200e+03 -9.23910e-01 -8.68144e-01 -9.79676e-01 -8.83927e-01 -7.97162e-01 -9.70692e-01
5.69600e+05 1.42400e+03 -8.88380e-01 -7.49808e-01 -1.02695e+00 -8.86142e-01 -7.98651e-01 -9.73633e-01
5.70240e+05 1.42500e+03 -8.90902e-01 -8.00843e-01 -9.80961e-01 -8.88511e-01 -8.00363e-01 -9.76659e-01
5.70880e+05 1.42700e+03 -1.03630e+00 -8.91094e-01 -1.18150e+00 -8.90785e-01 -8.02005e-01 -9.79566e-01
5.71520e+05 1.42800e+03 -9.17721e-01 -7.29354e-01 -1.10609e+00 -8.92795e-01 -8.03313e-01 -9.82278e-01
5.72160e+05 1.43000e+03 -8.53713e-01 -8.41904e-01 -8.65522e-01 -8.94419e-01 -8.04119e-01 -9.84719e-01
5.72800e+05 1.43200e+03 -8.36719e-01 -7.09129e-01 -9.64310e-01 -8.95567e-01 -8.04379e-01 -9.86754e-01
5.73440e+05 1.43300e+03 -7.57518e-01 -7.48040e-01 -7.66997e-01 -8.96222e-01 -8.04161e-01 -9.88283e-01
5.74080e+05 1.43500e+03 -8.56682e-01 -8.34727e-01 -8.78638e-01 -8.96462e-01 -8.03595e-01 -9.89330e-01
5.74720e+05 1.43600e+03 -8.41065e-01 -7.11746e-01 -9.70384e-01 -8.96438e-01 -8.02805e-01 -9.90071e-01
5.75360e+05 1.43800e+03 -8.43935e-01 -7.80330e-01 -9.07540e-01 -8.96272e-01 -8.01859e-01 -9.90685e-01
5.76000e+05 1.44000e+03 -8.82709e-01 -8.06173e-01 -9.59244e-01 -8.95924e-01 -8.00752e-01 -9.91095e-01
5.76640e+05 1.44100e+03 -8.78339e-01 -8.09367e-01 -9.47312e-01 -8.95173e-01 -7.99416e-01 -9.90931e-01
5.77280e+05 1.44300e+03 -7.96551e-01 -7.17506e-01 -8.75596e-01 -8.93700e-01 -7.97756e-01 -9.89645e-01
5.77920e+05 1.44400e+03 -8.13526e-01 -7.87952e-01 -8.39100e-01 -8.91233e-01 -7.95705e-01 -9.86760e-01
5.78560e+05 1.44600e+03 -9.36364e-01 -8.30783e-01 -1.04195e+00 -8.87682e-01 -7.93275e-01 -9.82089e-01
5.79200e+05 1.44800e+03 -8.47737e-01 -7.28042e-01 -9.67432e-01 -8.83203e-01 -7.90582e-01 -9.75824e-01
5.79840e+05 1.44900e+03 -9.73708e-01 -8.66563e-01 -1.08085e+00 -8.78120e-01 -7.87837e-01 -9.68403e-01
5.80480e+05 1.45100e+03 -8.04368e-01 -6.97245e-01 -9.11490e-01 -8.72834e-01 -7.85287e-01 -9.60382e-01
5.81120e+05 1.45200e+03 -8.12758e-01 -6.85545e-01 -9.39970e-01 -8.67758e-01 -7.83133e-01 -9.52384e-01
5.81760e+05 1.45400e+03 -7.97463e-01 -6.98472e-01 -8.96454e-01 -8.63282e-01 -7.81515e-01 -9.45048e-01
5.82400e+05 1.45600e+03 -8.54113e-01 -7.36009e-01 -9.72217e-01 -8.59767e-01 -7.80511e-01 -9.39024e-01
5.83040e+05 1.45700e+03 -8.89091e-01 -7.13172e-01 -1.06501e+00 -8.57502e-01 -7.80129e-01 -9.34875e-01
5.83680e+05 1.45900e+03 -9.16227e-01 -8.27908e-01 -1.00455e+00 -8.56613e-01 -7.80288e-01 -9.32938e-01
5.84320e+05 1.46000e+03 -8.56409e-01 -7.11377e-01 -1.00144e+00 -8.56990e-01 -7.80765e-01 -9.33216e-01
5.84960e+05 1.46200e+03 -8.56044e-01 -7.72226e-01 -9.39862e-01 -8.58299e-01 -7.81219e-01 -9.35380e-01
5.85600e+05 1.46400e+03 -8.35090e-01 -7.43572e-01 -9.26607e-01 -8.60082e-01 -7.81282e-01 -9.38883e-01
5.86240e+05 1.46500e+03 -8.63393e-01 -6.56825e-01 -1.06996e+00 -8.61914e-01 -7.80687e-01 -9.43142e-01
5.86880e+05 1.46700e+03 -8.56349e-01 -7.86822e-01 -9.25876e-01 -8.63525e-01 -7.79365e-01 -9.47685e-01
5.87520e+05 1.46800e+03 -8.85951e-01 -8.23187e-01 -9.48716e-01 -8.64840e-01 -7.77439e-01 -9.52240e-01
5.88160e+05 1.47000e+03 -8.81973e-01 -6.99833e-01 -1.06411e+00 -8.65917e-01 -7.75141e-01 -9.56694e-01
5.88800e+05 1.47200e+03 -9.33671e-01 -8.12252e-01 -1.05509e+00 -8.66851e-01 -7.72713e-01 -9.60989e-01
5.89440e+05 1.47300e+03 -9.07868e-01 -8.68807e-01 -9.46930e-01 -8.67668e-01 -7.70342e-01 -9.64993e-01
5.90080e+05 1.47500e+03 -8.99759e-01 -8.33053e-01 -9.66466e-01 -8.68319e-01 -7.68188e-01 -9.68450e-01
5.90720e+05 1.47600e+03 -8.66289e-01 -7.70240e-01 -9.62338e-01 -8.68709e-01 -7.66429e-01 -9.70990e-01
5.91360e+05 1.47800e+03 -8.64583e-01 -8.35215e-01 -8.93950e-01 -8.68796e-01 -7.65284e-01 -9.72307e-01
5.92000e+05 1.48000e+03 -8.58867e-01 -7.73213e-01 -9.44520e-01 -8.68635e-01 -7.64988e-01 -9.72282e-01
5.92640e+05 1.48100e+03 -9.10530e-01 -7.82116e-01 -1.03894e+00 -8.68379e-01 -7.65752e-01 -9.71006e-01
5.93280e+05 1.48300e+03 -8.08515e-01 -7.36434e-01 -8.80596e-01 -8.68196e-01 -7.67709e-01 -9.68683e-01
5.93920e+05 1.48400e+03 -8.98226e-01 -8.47675e-01 -9.48778e-01 -8.68213e-01 -7.70881e-01 -9.65545e-01
5.94560e+05 1.48600e+03 -8.58592e-01 -7.18251e-01 -9.98933e-01 -8.68463e-01 -7.75142e-01 -9.61784e-01
5.95200e+05 1.48800e+03 -8.07342e-01 -6.85371e-01 -9.29314e-01 -8.68906e-01 -7.80215e-01 -9.57597e-01
5.95840e+05 1.48900e+03 -9.30565e-01 -8.18508e-01 -1.04262e+00 -8.69466e-01 -7.85720e-01 -9.53212e-01
5.96480e+05 1.49100e+03 -8.82078e-01 -8.06549e-01 -9.57608e-01 -8.70090e-01 -7.91258e-01 -9.48922e-01
5.97120e+05 1.49200e+03 -8.34980e-01 -8.01063e-01 -8.68897e-01 -8.70758e-01 -7.96476e-01 -9.45040e-01
5.97760e+05 1.49400e+03 -8.76547e-01 -8.05986e-01 -9.47108e-01 -8.71463e-01 -8.01079e-01 -9.41848e-01
5.98400e+05 1.49600e+03 -7.97453e-01 -7.47136e-01 -8.47770e-01 -8.72177e-01 -8.04802e-01 -9.39552e-01
5.99040e+05 1.49700e+03 -8.58751e-01 -7.73899e-01 -9.43602e-01 -8.72831e-01 -8.07414e-01 -9.38249e-01
5.99680e+05 1.49900e+03 -8.00756e-01 -7.19092e-01 -8.82419e-01 -8.73340e-01 -8.08769e-01 -9.37911e-01
6.00320e+05 1.50000e+03 -8.81674e-01 -7.70743e-01 -9.92605e-01 -8.73622e-01 -8.08872e-01 -9.38373e-01
6.00960e+05 1.50200e+03 -7.83546e-01 -6.77588e-01 -8.89503e-01 -8.73611e-01 -8.07865e-01 -9.39357e-01
6.01600e+05 1.50400e+03 -7.71734e-01 -7.10253e-01 -8.33215e-01 -8.73239e-01 -8.05968e-01 -9.40511e-01
6.02240e+05 1.50500e+03 -8.26467e-01 -8.13001e-01 -8.39933e-01 -8.72438e-01 -8.03406e-01 -9.41469e-01
6.02880e+05 1.50700e+03 -8.97782e-01 -8.04474e-01 -9.91090e-01 -8.71158e-01 -8.00376e-01 -9.41941e-01
6.03520e+05 1.50800e+03 -8.63065e-01 -8.42598e-01 -8.83531e-01 -8.69409e-01 -7.97023e-01 -9.41794e-01
6.04160e+05 1.51000e+03 -7.85286e-01 -7.45093e-01 -8.25478e-01 -8.67256e-01 -7.93444e-01 -9.41068e-01
6.04800e+05 1.51200e+03 -8.30776e-01 -7.73389e-01 -8.88163e-01 -8.64818e-01 -7.89716e-01 -9.39920e-01
6.05440e+05 1.51300e+03 -7.90798e-01 -7.35147e-01 -8.46450e-01 -8.62244e-01 -7.85940e-01 -9.38548e-01
6.06080e+05 1.51500e+03 -8.15988e-01 -7.26684e-01 -9.05292e-01 -8.59709e-01 -7.82280e-01 -9.37139e-01
6.06720e+05 1.51600e+03 -8.43705e-01 -7.50171e-01 -9.37238e-01 -8.57392e-01 -7.78965e-01 -9.35819e-01
6.07360e+05 1.51800e+03 -8.95240e-01 -8.21816e-01 -9.68664e-01 -8.55426e-01 -7.76236e-01 -9.34615e-01
6.08000e+05 1.52000e+03 -9.12053e-01 -7.64101e-01 -1.06000e+00 -8.53857e-01 -7.74273e-01 -9.33441e-01
6.08640e+05 1.52100e+03 -8.23157e-01 -7.56032e-01 -8.90281e-01 -8.52628e-01 -7.73116e-01 -9.32140e-01
6.09280e+05 1.52300e+03 -8.38706e-01 -7.74361e-01 -9.03051e-01 -8.51606e-01 -7.72648e-01 -9.30563e-01
6.09920e+05 1.52400e+03 -8.62949e-01 -7.94392e-01 -9.31507e-01 -8.50637e-01 -7.72632e-01 -9.28642e-01
6.10560e+05 1.52600e+03 -8.48392e-01 -7.82088e-01 -9.14695e-01 -8.49621e-01 -7.72797e-01 -9.26445e-01
6.11200e+05 1.52800e+03 -8.36039e-01 -7.33813e-01 -9.38266e-01 -8.48545e-01 -7.72930e-01 -9.24159e-01
6.11840e+05 1.52900e+03 -7.67871e-01 -6.13284e-01 -9.22458e-01 -8.47462e-01 -7.72941e-01 -9.21983e-01
6.12480e+05 1.53100e+03 -7.86673e-01 -7.13972e-01 -8.59375e-01 -8.46456e-01 -7.72885e-01 -9.20028e-01
6.13120e+05 1.53200e+03 -8.74101e-01 -7.30856e-01 -1.01735e+00 -8.45604e-01 -7.72925e-01 -9.18283e-01
6.13760e+05 1.53400e+03 -8.98376e-01 -8.04269e-01 -9.92482e-01 -8.44955e-01 -7.73237e-01 -9.16673e-01
6.14400e+05 1.53600e+03 -8.47119e-01 -7.29525e-01 -9.64714e-01 -8.44510e-01 -7.73894e-01 -9.15126e-01
6.15040e+05 1.53700e+03 -8.08261e-01 -7.60948e-01 -8.55575e-01 -8.44202e-01 -7.74782e-01 -9.13622e-01
6.15680e+05 1.53900e+03 -8.13822e-01 -7.62670e-01 -8.64973e-01 -8.43908e-01 -7.75621e-01 -9.12195e-01
6.16320e+05 1.54000e+03 -9.00196e-01 -8.29234e-01 -9.71158e-01 -8.43512e-01 -7.76084e-01 -9.10940e-01
6.16960e+05 1.54200e+03 -8.96470e-01 -7.74501e-01 -1.01844e+00 -8.42951e-01 -7.75916e-01 -9.09985e-01
6.17600e+05 1.54400e+03 -8.76901e-01 -7.53766e-01 -1.00004e+00 -8.42227e-01 -7.75010e-01 -9.09445e-01
6.18240e+05 1.54500e+03 -8.37190e-01 -7.64204e-01 -9.10176e-01 -8.41395e-01 -7.73406e-01 -9.09384e-01
6.18880e+05 1.54700e+03 -7.95559e-01 -6.96457e-01 -8.94660e-01 -8.40537e-01 -7.71281e-01 -9.09793e-01
6.19520e+05 1.54800e+03 -8.58488e-01 -8.17397e-01 -8.99579e-01 -8.39747e-01 -7.68913e-01 -9.10582e-01
6.20160e+05 1.55000e+03 -8.84444e-01 -7.98758e-01 -9.70129e-01 -8.39119e-01 -7.66651e-01 -9.11588e-01
6.20800e+05 1.55200e+03 -8.33815e-01 -8.02162e-01 -8.65468e-01 -8.38724e-01 -7.64836e-01 -9.12612e-01
6.21440e+05 1.55300e+03 -8.40514e-01 -7.39055e-01 -9.41973e-01 -8.38582e-01 -7.63709e-01 -9.13456e-01
6.22080e+05 1.55500e+03 -7.80761e-01 -6.60195e-01 -9.01327e-01 -8.38658e-01 -7.63348e-01 -9.13968e-01
6.22720e+05 1.55600e+03 -7.72638e-01 -7.03042e-01 -8.42234e-01 -8.38879e-01 -7.63674e-01 -9.14084e-01
6.23360e+05 1.55800e+03 -8.51014e-01 -7.54190e-01 -9.47838e-01 -8.39175e-01 -7.64504e-01 -9.13847e-01
6.24000e+05 1.56000e+03 -8.90829e-01 -7.71850e-01 -1.00981e+00 -8.39492e-01 -7.65605e-01 -9.13379e-01
6.24640e+05 1.56100e+03 -8.80489e-01 -8.09183e-01 -9.51794e-01 -8.39760e-01 -7.66733e-01 -9.12787e-01
6.25280e+05 1.56300e+03 -8.59843e-01 -7.50806e-01 -9.68880e-01 -8.39874e-01 -7.67658e-01 -9.12089e-01
6.25920e+05 1.56400e+03 -8.52672e-01 -6.87962e-01 -1.01738e+00 -8.39704e-01 -7.68212e-01 -9.11196e-01
6.26560e+05 1.56600e+03 -8.37245e-01 -8.06129e-01 -8.68362e-01 -8.39171e-01 -7.68348e-01 -9.09994e-01
6.27200e+05 1.56800e+03 -8.43235e-01 -7.64580e-01 -9.21889e-01 -8.38305e-01 -7.68158e-01 -9.08452e-01
6.27840e+05 1.56900e+03 -7.97676e-01 -7.67786e-01 -8.27566e-01 -8.37250e-01 -7.67813e-01 -9.06687e-01
6.28480e+05 1.57100e+03 -7.63624e-01 -6.65082e-01 -8.62166e-01 -8.36202e-01 -7.67445e-01 -9.04958e-01
6.29120e+05 1.57200e+03 -9.03642e-01 -8.32550e-01 -9.74735e-01 -8.35325e-01 -7.67084e-01 -9.03566e-01
6.29760e+05 1.57400e+03 -9.51510e-01 -7.80217e-01 -1.12280e+00 -8.34704e-01 -7.66682e-01 -9.02725e-01
6.30400e+05 1.57600e+03 -8.66297e-01 -7.41792e-01 -9.90802e-01 -8.34332e-01 -7.66187e-01 -9.02477e-01
6.31040e+05 1.57700e+03 -8.37697e-01 -7.75061e-01 -9.00333e-01 -8.34138e-01 -7.65580e-01 -9.02695e-01
6.31680e+05 1.57900e+03 -8.62041e-01 -8.31256e-01 -8.92826e-01 -8.34029e-01 -7.64869e-01 -9.03189e-01
6.32320e+05 1.58000e+03 -8.01481e-01 -6.67587e-01 -9.35375e-01 -8.33966e-01 -7.64080e-01 -9.03852e-01
6.32960e+05 1.58200e+03 -8.31144e-01 -7.39221e-01 -9.23067e-01 -8.34013e-01 -7.63275e-01 -9.04751e-01
6.33600e+05 1.58400e+03 -8.50953e-01 -6.95434e-01 -1.00647e+00 -8.34321e-01 -7.62545e-01 -9.06097e-01
6.34240e+05 1.58500e+03 -8.43709e-01 -7.81775e-01 -9.05644e-01 -8.35051e-01 -7.61985e-01 -9.08117e-01
6.34880e+05 1.58700e+03 -8.33918e-01 -8.11190e-01 -8.56647e-01 -8.36281e-01 -7.61658e-01 -9.10904e-01
6.35520e+05 1.58800e+03 -7.81419e-01 -6.98035e-01 -8.64804e-01 -8.37950e-01 -7.61570e-01 -9.14330e-01
6.36160e+05 1.59000e+03 -9.34605e-01 -7.94491e-01 -1.07472e+00 -8.39863e-01 -7.61665e-01 -9.18060e-01
6.36800e+05 1.59200e+03 -7.45445e-01 -7.09562e-01 -7.81327e-01 -8.41751e-01 -7.61828e-01 -9.21673e-01
6.37440e+05 1.59300e+03 -9.11747e-01 -7.79235e-01 -1.04426e+00 -8.43351e-01 -7.61920e-01 -9.24783e-01
6.38080e+05 1.59500e+03 -8.53821e-01 -7.12014e-01 -9.95629e-01 -8.44475e-01 -7.61807e-01 -9.27143e-01
6.38720e+05 1.59600e+03 -8.18678e-01 -7.89861e-01 -8.47495e-01 -8.45045e-01 -7.61398e-01 -9.28692e-01
6.39360e+05 1.59800e+03 -8.51588e-01 -7.70194e-01 -9.32983e-01 -8.45108e-01 -7.60652e-01 -9.29564e-01
6.40000e+05 1.60000e+03 -8.58173e-01 -7.04294e-01 -1.01205e+00 -8.44813e-01 -7.59579e-01 -9.30047e-01
6.40640e+05 1.60100e+03 -8.15158e-01 -7.43155e-01 -8.87160e-01 -8.44360e-01 -7.58243e-01 -9.30477e-01
6.41280e+05 1.60300e+03 -8.91206e-01 -7.82708e-01 -9.99704e-01 -8.43958e-01 -7.56788e-01 -9.31127e-01
6.41920e+05 1.60400e+03 -8.07255e-01 -7.55751e-01 -8.58760e-01 -8.43777e-01 -7.55445e-01 -9.32109e-01
6.42560e+05 1.60600e+03 -7.85691e-01 -7.26623e-01 -8.44758e-01 -8.43934e-01 -7.54511e-01 -9.33357e-01
6.43200e+05 1.60800e+03 -8.96208e-01 -8.71393e-01 -9.21024e-01 -8.44472e-01 -7.54255e-01 -9.34689e-01
6.43840e+05 1.60900e+03 -7.02728e-01 -6.64557e-01 -7.40899e-01 -8.45347e-01 -7.54826e-01 -9.35868e-01
6.44480e+05 1.61100e+03 -7.66603e-01 -6.83799e-01 -8.49407e-01 -8.46431e-01 -7.56215e-01 -9.36646e-01
6.45120e+05 1.61200e+03 -8.49006e-01 -7.58036e-01 -9.39975e-01 -8.47541e-01 -7.58269e-01 -9.36814e-01
6.45760e+05 1.61400e+03 -7.78065e-01 -7.19636e-01 -8.36494e-01 -8.48493e-01 -7.60744e-01 -9.36242e-01
6.46400e+05 1.61600e+03 -8.13347e-01 -7.71013e-01 -8.55681e-01 -8.49131e-01 -7.63383e-01 -9.34880e-01
6.47040e+05 1.61700e+03 -8.19427e-01 -7.74097e-01 -8.64757e-01 -8.49345e-01 -7.65971e-01 -9.32720e-01
6.47680e+05 1.61900e+03 -8.33616e-01 -7.26240e-01 -9.40991e-01 -8.49083e-01 -7.68376e-01 -9.29789e-01
6.48320e+05 1.62000e+03 -8.40315e-01 -7.58019e-01 -9.22611e-01 -8.48364e-01 -7.70551e-01 -9.26176e-01
6.48960e+05 1.62200e+03 -8.20277e-01 -7.45590e-01 -8.94964e-01 -8.47277e-01 -7.72518e-01 -9.22037e-01
6.49600e+05 1.62400e+03 -8.87778e-01 -7.94393e-01 -9.81163e-01 -8.45947e-01 -7.74313e-01 -9.17581e-01
6.50240e+05 1.62500e+03 -8.44402e-01 -7.12530e-01 -9.76274e-01 -8.44496e-01 -7.75960e-01 -9.13032e-01
6.50880e+05 1.62700e+03 -9.04477e-01 -8.42191e-01 -9.66763e-01 -8.43029e-01 -7.77457e-01 -9.08601e-01
6.51520e+05 1.62800e+03 -8.16171e-01 -7.50866e-01 -8.81475e-01 -8.41618e-01 -7.78791e-01 -9.04445e-01
6.52160e+05 1.63000e+03 -8.14524e-01 -7.74192e-01 -8.54856e-01 -8.40309e-01 -7.79945e-01 -9.00673e-01
6.52800e+05 1.63200e+03 -8.15844e-01 -7.10679e-01 -9.21009e-01 -8.39130e-01 -7.80886e-01 -8.97374e-01
6.53440e+05 1.63300e+03 -7.59793e-01 -7.43144e-01 -7.76442e-01 -8.38102e-01 -7.81551e-01 -8.94652e-01
6.54080e+05 1.63500e+03 -8.11361e-01 -7.32477e-01 -8.90246e-01 -8.37243e-01 -7.81871e-01 -8.92616e-01
6.54720e+05 1.63600e+03 -8.84623e-01 -8.23650e-01 -9.45597e-01 -8.36571e-01 -7.81820e-01 -8.91322e-01
6.55360e+05 1.63800e+03 -7.96575e-01 -7.20438e-01 -8.72712e-01 -8.36081e-01 -7.81463e-01 -8.90698e-01
6.56000e+05 1.64000e+03 -8.17520e-01 -8.01617e-01 -8.33424e-01 -8.35728e-01 -7.80940e-01 -8.90516e-01
6.56640e+05 1.64100e+03 -8.64766e-01 -7.09450e-01 -1.02008e+00 -8.35413e-01 -7.80398e-01 -8.90428e-01
6.57280e+05 1.64300e+03 -7.95618e-01 -7.42488e-01 -8.48748e-01 -8.35012e-01 -7.79947e-01 -8.90077e-01
6.57920e+05 1.64400e+03 -8.45485e-01 -8.11840e-01 -8.79129e-01 -8.34430e-01 -7.79631e-01 -8.89229e-01
6.58560e+05 1.64600e+03 -7.61128e-01 -6.90922e-01 -8.31334e-01 -8.33637e-01 -7.79435e-01 -8.87839e-01
6.59200e+05 1.64800e+03 -8.89178e-01 -8.22592e-01 -9.55764e-01 -8.32665e-01 -7.79286e-01 -8.86045e-01
6.59840e+05 1.64900e+03 -8.54986e-01 -7.69788e-01 -9.40183e-01 -8.31579e-01 -7.79061e-01 -8.84097e-01
6.60480e+05 1.65100e+03 -8.20693e-01 -7.45938e-01 -8.95449e-01 -8.30428e-01 -7.78602e-01 -8.82254e-01
6.61120e+05 1.65200e+03 -8.13678e-01 -7.14654e-01 -9.12702e-01 -8.29225e-01 -7.77753e-01 -8.80697e-01
6.61760e+05 1.65400e+03 -7.92953e-01 -7.05800e-01 -8.80106e-01 -8.27947e-01 -7.76427e-01 -8.79467e-01
6.62400e+05 1.65600e+03 -7.97742e-01 -7.35714e-01 -8.59770e-01 -8.26570e-01 -7.74643e-01 -8.78497e-01
6.63040e+05 1.65700e+03 -8.45608e-01 -7.89095e-01 -9.02121e-01 -8.25100e-01 -7.72520e-01 -8.77680e-01
6.63680e+05 1.65900e+03 -8.72146e-01 -7.86509e-01 -9.57784e-01 -8.23583e-01 -7.70230e-01 -8.76936e-01
6.64320e+05 1.66000e+03 -8.97339e-01 -8.35667e-01 -9.59010e-01 -8.22092e-01 -7.67941e-01 -8.76244e-01
6.64960e+05 1.66200e+03 -8.66764e-01 -7.46914e-01 -9.86614e-01 -8.20697e-01 -7.65786e-01 -8.75609e-01
6.65600e+05 1.66400e+03 -8.27486e-01 -7.55588e-01 -8.99385e-01 -8.19445e-01 -7.63853e-01 -8.75037e-01
6.66240e+05 1.66500e+03 -9.11869e-01 -7.98528e-01 -1.02521e+00 -8.18383e-01 -7.62219e-01 -8.74546e-01
6.66880e+05 1.66700e+03 -8.28588e-01 -7.13932e-01 -9.43244e-01 -8.17603e-01 -7.60986e-01 -8.74219e-01
6.67520e+05 1.66800e+03 -8.42751e-01 -7.73727e-01 -9.11776e-01 -8.17264e-01 -7.60299e-01 -8.74229e-01
6.68160e+05 1.67000e+03 -8.83385e-01 -7.72858e-01 -9.93911e-01 -8.17569e-01 -7.60334e-01 -8.74803e-01
6.68800e+05 1.67200e+03 -8.17838e-01 -6.89280e-01 -9.46396e-01 -8.18687e-01 -7.61243e-01 -8.76132e-01
6.69440e+05 1.67300e+03 -8.29600e-01 -7.62376e-01 -8.96824e-01 -8.20690e-01 -7.63074e-01 -8.78307e-01
6.70080e+05 1.67500e+03 -7.76000e-01 -6.47588e-01 -9.04412e-01 -8.23510e-01 -7.65711e-01 -8.81309e-01
6.70720e+05 1.67600e+03 -8.30399e-01 -7.70171e-01 -8.90628e-01 -8.26959e-01 -7.68854e-01 -8.85064e-01
6.71360e+05 1.67800e+03 -8.07893e-01 -7.84356e-01 -8.31430e-01 -8.30775e-01 -7.72064e-01 -8.89486e-01
6.72000e+05 1.68000e+03 -7.66516e-01 -7.02622e-01 -8.30410e-01 -8.34660e-01 -7.74848e-01 -8.94472e-01
6.72640e+05 1.68100e+03 -8.06597e-01 -7.30075e-01 -8.83119e-01 -8.38292e-01 -7.76759e-01 -8.99825e-01
6.73280e+05 1.68300e+03 -8.14014e-01 -7.60949e-01 -8.67078e-01 -8.41346e-01 -7.77484e-01 -9.05208e-01
6.73920e+05 1.68400e+03 -8.14006e-01 -7.00854e-01 -9.27158e-01 -8.43531e-01 -7.76907e-01 -9.10156e-01
6.74560e+05 1.68600e+03 -7.39127e-01 -6.58865e-01 -8.19388e-01 -8.44636e-01 -7.75135e-01 -9.14136e-01
6.75200e+05 1.68800e+03 -8.23966e-01 -8.17238e-01 -8.30695e-01 -8.44548e-01 -7.72464e-01 -9.16632e-01
6.75840e+05 1.68900e+03 -8.06597e-01 -7.25193e-01 -8.88002e-01 -8.43271e-01 -7.69293e-01 -9.17248e-01
6.76480e+05 1.69100e+03 -7.92567e-01 -7.15611e-01 -8.69523e-01 -8.40912e-01 -7.66015e-01 -9.15810e-01
6.77120e+05 1.69200e+03 -8.18604e-01 -7.90814e-01 -8.46394e-01 -8.37642e-01 -7.62881e-01 -9.12404e-01
6.77760e+05 1.69400e+03 -8.16432e-01 -7.44441e-01 -8.88423e-01 -8.33634e-01 -7.59949e-01 -9.07320e-01
6.78400e+05 1.69600e+03 -8.09063e-01 -7.20151e-01 -8.97976e-01 -8.29057e-01 -7.57137e-01 -9.00977e-01
6.79040e+05 1.69700e+03 -7.90333e-01 -7.25582e-01 -8.55084e-01 -8.24108e-01 -7.54340e-01 -8.93875e-01
6.79680e+05 1.69900e+03 -7.77979e-01 -7.27309e-01 -8.28648e-01 -8.19051e-01 -7.51552e-01 -8.86549e-01
6.80320e+05 1.70000e+03 -8.81077e-01 -7.62186e-01 -9.99968e-01 -8.14203e-01 -7.48905e-01 -8.79501e-01
6.80960e+05 1.70200e+03 -7.93152e-01 -7.30790e-01 -8.55513e-01 -8.09883e-01 -7.46627e-01 -8.73139e-01
6.81600e+05 1.70400e+03 -7.48542e-01 -6.63101e-01 -8.33983e-01 -8.06361e-01 -7.44956e-01 -8.67765e-01
6.82240e+05 1.70500e+03 -7.99839e-01 -6.43366e-01 -9.56313e-01 -8.03802e-01 -7.44031e-01 -8.63574e-01
6.82880e+05 1.70700e+03 -7.98279e-01 -7.50490e-01 -8.46069e-01 -8.02261e-01 -7.43837e-01 -8.60684e-01
6.83520e+05 1.70800e+03 -7.99122e-01 -7.64838e-01 -8.33406e-01 -8.01673e-01 -7.44199e-01 -8.59147e-01
6.84160e+05 1.71000e+03 -7.46523e-01 -6.72375e-01 -8.20671e-01 -8.01883e-01 -7.44862e-01 -8.58904e-01
6.84800e+05 1.71200e+03 -7.73440e-01 -6.85525e-01 -8.61355e-01 -8.02662e-01 -7.45560e-01 -8.59764e-01
6.85440e+05 1.71300e+03 -7.63752e-01 -7.19065e-01 -8.08439e-01 -8.03754e-01 -7.46079e-01 -8.61428e-01
6.86080e+05 1.71500e+03 -7.77744e-01 -7.35244e-01 -8.20243e-01 -8.04906e-01 -7.46280e-01 -8.63532e-01
6.86720e+05 1.71600e+03 -7.69116e-01 -6.77151e-01 -8.61081e-01 -8.05902e-01 -7.46099e-01 -8.65704e-01
6.87360e+05 1.71800e+03 -8.26501e-01 -6.95641e-01 -9.57361e-01 -8.06545e-01 -7.45505e-01 -8.67585e-01
6.88000e+05 1.72000e+03 -8.23415e-01 -7.62039e-01 -8.84790e-01 -8.06668e-01 -7.44472e-01 -8.68864e-01
6.88640e+05 1.72100e+03 -8.36140e-01 -6.70974e-01 -1.00130e+00 -8.06141e-01 -7.42970e-01 -8.69311e-01
6.89280e+05 1.72300e+03 -8.67643e-01 -6.87547e-01 -1.04774e+00 -8.04916e-01 -7.41003e-01 -8.68829e-01
6.89920e+05 1.72400e+03 -8.96865e-01 -8.41278e-01 -9.52451e-01 -8.03070e-01 -7.38636e-01 -8.67504e-01
6.90560e+05 1.72600e+03 -7.96981e-01 -7.69014e-01 -8.24948e-01 -8.00806e-01 -7.36009e-01 -8.65602e-01
6.91200e+05 1.72800e+03 -7.81297e-01 -6.82824e-01 -8.79771e-01 -7.98426e-01 -7.33326e-01 -8.63526e-01
6.91840e+05 1.72900e+03 -8.73959e-01 -8.52539e-01 -8.95379e-01 -7.96272e-01 -7.30815e-01 -8.61728e-01
6.92480e+05 1.73100e+03 -8.00170e-01 -7.50200e-01 -8.50140e-01 -7.94676e-01 -7.28712e-01 -8.60641e-01
6.93120e+05 1.73200e+03 -8.01785e-01 -7.47476e-01 -8.56094e-01 -7.93896e-01 -7.27217e-01 -8.60575e-01
6.93760e+05 1.73400e+03 -7.68738e-01 -7.37115e-01 -8.00361e-01 -7.94055e-01 -7.26470e-01 -8.61640e-01
6.94400e+05 1.73600e+03 -8.18727e-01 -7.54299e-01 -8.83155e-01 -7.95107e-01 -7.26501e-01 -8.63713e-01
6.95040e+05 1.73700e+03 -8.13886e-01 -7.48382e-01 -8.79391e-01 -7.96850e-01 -7.27229e-01 -8.66471e-01
6.95680e+05 1.73900e+03 -8.16102e-01 -7.55092e-01 -8.77112e-01 -7.98973e-01 -7.28488e-01 -8.69459e-01
6.96320e+05 1.74000e+03 -8.12992e-01 -7.34923e-01 -8.91061e-01 -8.01109e-01 -7.30047e-01 -8.72171e-01
6.96960e+05 1.74200e+03 -7.44948e-01 -6.79985e-01 -8.09911e-01 -8.02904e-01 -7.31666e-01 -8.74142e-01
6.97600e+05 1.74400e+03 -8.26654e-01 -8.01293e-01 -8.52016e-01 -8.04095e-01 -7.33157e-01 -8.75033e-01
6.98240e+05 1.74500e+03 -8.25431e-01 -7.40459e-01 -9.10403e-01 -8.04567e-01 -7.34440e-01 -8.74694e-01
6.98880e+05 1.74700e+03 -7.78484e-01 -7.55218e-01 -8.01751e-01 -8.04358e-01 -7.35537e-01 -8.73178e-01
6.99520e+05 1.74800e+03 -7.72067e-01 -6.27958e-01 -9.16176e-01 -8.03607e-01 -7.36521e-01 -8.70693e-01
7.00160e+05 1.75000e+03 -7.93931e-01 -7.17640e-01 -8.70223e-01 -8.02502e-01 -7.37455e-01 -8.67548e-01
7.00800e+05 1.75200e+03 -7.74420e-01 -7.01061e-01 -8.47780e-01 -8.01238e-01 -7.38373e-01 -8.64103e-01
7.01440e+05 1.75300e+03 -7.77985e-01 -6.99505e-01 -8.56465e-01 -8.00010e-01 -7.39292e-01 -8.60729e-01
7.02080e+05 1.75500e+03 -8.17494e-01 -7.31787e-01 -9.03201e-01 -7.98988e-01 -7.40215e-01 -8.57760e-01
7.02720e+05 1.75600e+03 -8.25921e-01 -7.29945e-01 -9.21898e-01 -7.98289e-01 -7.41117e-01 -8.55461e-01
7.03360e+05 1.75800e+03 -8.06495e-01 -7.35046e-01 -8.77944e-01 -7.97962e-01 -7.41928e-01 -8.53997e-01
7.04000e+05 1.76000e+03 -7.60103e-01 -6.83841e-01 -8.36364e-01 -7.97979e-01 -7.42544e-01 -8.53414e-01
7.04640e+05 1.76100e+03 -7.69447e-01 -6.75205e-01 -8.63689e-01 -7.98250e-01 -7.42855e-01 -8.53644e-01
7.05280e+05 1.76300e+03 -8.03236e-01 -6.02794e-01 -1.00368e+00 -7.98670e-01 -7.42798e-01 -8.54542e-01
7.05920e+05 1.76400e+03 -7.74681e-01 -6.68949e-01 -8.80413e-01 -7.99168e-01 -7.42376e-01 -8.55960e-01
7.06560e+05 1.76600e+03 -8.15127e-01 -7.88655e-01 -8.41599e-01 -7.99716e-01 -7.41641e-01 -8.57791e-01
7.07200e+05 1.76800e+03 -8.11354e-01 -7.87310e-01 -8.35398e-01 -8.00307e-01 -7.40652e-01 -8.59962e-01
7.07840e+05 1.76900e+03 -8.17113e-01 -7.30263e-01 -9.03964e-01 -8.00908e-01 -7.39432e-01 -8.62383e-01
7.08480e+05 1.77100e+03 -8.01735e-01 -7.54434e-01 -8.49037e-01 -8.01441e-01 -7.37941e-01 -8.64941e-01
7.09120e+05 1.77200e+03 -7.81379e-01 -7.02768e-01 -8.59990e-01 -8.01819e-01 -7.36128e-01 -8.67510e-01
7.09760e+05 1.77400e+03 -8.91373e-01 -8.57424e-01 -9.25321e-01 -8.01995e-01 -7.34006e-01 -8.69984e-01
7.10400e+05 1.77600e+03 -7.31506e-01 -6.41150e-01 -8.21863e-01 -8.01992e-01 -7.31726e-01 -8.72259e-01
7.11040e+05 1.77700e+03 -7.44263e-01 -6.53836e-01 -8.34690e-01 -8.01889e-01 -7.29573e-01 -8.74205e-01
7.11680e+05 1.77900e+03 -8.03657e-01 -7.50594e-01 -8.56720e-01 -8.01787e-01 -7.27905e-01 -8.75669e-01
7.12320e+05 1.78000e+03 -7.62965e-01 -7.53127e-01 -7.72804e-01 -8.01794e-01 -7.27067e-01 -8.76521e-01
7.12960e+05 1.78200e+03 -8.47001e-01 -7.31733e-01 -9.62269e-01 -8.02010e-01 -7.27314e-01 -8.76706e-01
7.13600e+05 1.78400e+03 -7.48787e-01 -6.72464e-01 -8.25111e-01 -8.02486e-01 -7.28708e-01 -8.76264e-01
7.14240e+05 1.78500e+03 -8.21430e-01 -6.96913e-01 -9.45948e-01 -8.03183e-01 -7.31066e-01 -8.75300e-01
7.14880e+05 1.78700e+03 -7.91267e-01 -7.35273e-01 -8.47262e-01 -8.03963e-01 -7.33987e-01 -8.73939e-01
7.15520e+05 1.78800e+03 -7.81889e-01 -6.90178e-01 -8.73599e-01 -8.04638e-01 -7.36987e-01 -8.72288e-01
7.16160e+05 1.79000e+03 -8.14943e-01 -7.72835e-01 -8.57051e-01 -8.05037e-01 -7.39626e-01 -8.70448e-01
7.16800e+05 1.79200e+03 -7.71963e-01 -6.41533e-01 -9.02394e-01 -8.05068e-01 -7.41583e-01 -8.68552e-01
7.17440e+05 1.79300e+03 -8.51558e-01 -7.57269e-01 -9.45847e-01 -8.04739e-01 -7.42690e-01 -8.66789e-01
7.18080e+05 1.79500e+03 -7.82180e-01 -7.43223e-01 -8.21138e-01 -8.04154e-01 -7.42923e-01 -8.65386e-01
7.18720e+05 1.79600e+03 -7.65494e-01 -7.16935e-01 -8.14054e-01 -8.03482e-01 -7.42410e-01 -8.64555e-01
7.19360e+05 1.79800e+03 -8.06951e-01 -6.64934e-01 -9.48968e-01 -8.02916e-01 -7.41406e-01 -8.64425e-01
7.20000e+05 1.80000e+03 -7.97289e-01 -7.09444e-01 -8.85133e-01 -8.02613e-01 -7.40214e-01 -8.65012e-01
7.20640e+05 1.80100e+03 -8.04860e-01 -7.77268e-01 -8.32452e-01 -8.02638e-01 -7.39079e-01 -8.66197e-01
7.21280e+05 1.80300e+03 -7.89672e-01 -7.51686e-01 -8.27657e-01 -8.02924e-01 -7.38102e-01 -8.67746e-01
7.21920e+05 1.80400e+03 -7.89615e-01 -6.88009e-01 -8.91222e-01 -8.03293e-01 -7.37237e-01 -8.69350e-01
7.22560e+05 1.80600e+03 -7.98685e-01 -6.97930e-01 -8.99440e-01 -8.03529e-01 -7.36341e-01 -8.70716e-01
7.23200e+05 1.80800e+03 -8.36545e-01 -7.16393e-01 -9.56696e-01 -8.03446e-01 -7.35285e-01 -8.71607e-01
7.23840e+05 1.80900e+03 -7.38347e-01 -6.93522e-01 -7.83171e-01 -8.02960e-01 -7.34046e-01 -8.71874e-01
7.24480e+05 1.81100e+03 -8.35700e-01 -7.39204e-01 -9.32196e-01 -8.02106e-01 -7.32742e-01 -8.71469e-01
7.25120e+05 1.81200e+03 -7.37353e-01 -7.16153e-01 -7.58554e-01 -8.01008e-01 -7.31565e-01 -8.70452e-01
7.25760e+05 1.81400e+03 -8.13740e-01 -7.62176e-01 -8.65304e-01 -7.99839e-01 -7.30674e-01 -8.69004e-01
7.26400e+05 1.81600e+03 -7.27890e-01 -6.68921e-01 -7.86859e-01 -7.98752e-01 -7.30124e-01 -8.67380e-01
7.27040e+05 1.81700e+03 -7.89243e-01 -7.01408e-01 -8.77078e-01 -7.97834e-01 -7.29849e-01 -8.65820e-01
7.27680e+05 1.81900e+03 -8.35611e-01 -7.82475e-01 -8.88747e-01 -7.97094e-01 -7.29708e-01 -8.64481e-01
7.28320e+05 1.82000e+03 -8.09475e-01 -6.88667e-01 -9.30282e-01 -7.96482e-01 -7.29559e-01 -8.63406e-01
7.28960e+05 1.82200e+03 -7.84557e-01 -7.33377e-01 -8.35738e-01 -7.95923e-01 -7.29311e-01 -8.62534e-01
7.29600e+05 1.82400e+03 -7.57286e-01 -6.22344e-01 -8.92228e-01 -7.95337e-01 -7.28938e-01 -8.61735e-01
7.30240e+05 1.82500e+03 -7.53527e-01 -7.02480e-01 -8.04574e-01 -7.94658e-01 -7.28454e-01 -8.60862e-01
7.30880e+05 1.82700e+03 -7.26344e-01 -6.31998e-01 -8.20691e-01 -7.93862e-01 -7.27882e-01 -8.59842e-01
7.31520e+05 1.82800e+03 -7.80284e-01 -7.31953e-01 -8.28615e-01 -7.92985e-01 -7.27231e-01 -8.58738e-01
7.32160e+05 1.83000e+03 -8.57569e-01 -6.99937e-01 -1.01520e+00 -7.92109e-01 -7.26486e-01 -8.57732e-01
7.32800e+05 1.83200e+03 -7.79012e-01 -6.70965e-01 -8.87060e-01 -7.91307e-01 -7.25604e-01 -8.57010e-01
7.33440e+05 1.83300e+03 -8.18685e-01 -7.00801e-01 -9.36568e-01 -7.90580e-01 -7.24526e-01 -8.56634e-01
7.34080e+05 1.83500e+03 -7.34424e-01 -6.51575e-01 -8.17273e-01 -7.89841e-01 -7.23191e-01 -8.56491e-01
7.34720e+05 1.83600e+03 -7.24369e-01 -6.91038e-01 -7.57700e-01 -7.88967e-01 -7.21554e-01 -8.56380e-01
7.35360e+05 1.83800e+03 -7.80719e-01 -7.36783e-01 -8.24655e-01 -7.87882e-01 -7.19616e-01 -8.56148e-01
7.36000e+05 1.84000e+03 -7.19988e-01 -6.25885e-01 -8.14091e-01 -7.86595e-01 -7.17425e-01 -8.55766e-01
7.36640e+05 1.84100e+03 -7.61529e-01 -6.89438e-01 -8.33620e-01 -7.85201e-01 -7.15071e-01 -8.55332e-01
7.37280e+05 1.84300e+03 -7.97156e-01 -7.28263e-01 -8.66050e-01 -7.83820e-01 -7.12648e-01 -8.54992e-01
7.37920e+05 1.84400e+03 -8.54840e-01 -7.08355e-01 -1.00132e+00 -7.82547e-01 -7.10238e-01 -8.54857e-01
7.38560e+05 1.84600e+03 -8.42372e-01 -7.07798e-01 -9.76945e-01 -7.81425e-01 -7.07897e-01 -8.54953e-01
7.39200e+05 1.84800e+03 -7.91923e-01 -7.69981e-01 -8.13866e-01 -7.80428e-01 -7.05659e-01 -8.55197e-01
7.39840e+05 1.84900e+03 -8.35170e-01 -8.05328e-01 -8.65013e-01 -7.79485e-01 -7.03541e-01 -8.55429e-01
7.40480e+05 1.85100e+03 -8.57959e-01 -7.80381e-01 -9.35537e-01 -7.78537e-01 -7.01585e-01 -8.55489e-01
7.41120e+05 1.85200e+03 -7.88823e-01 -6.48825e-01 -9.28822e-01 -7.77598e-01 -6.99896e-01 -8.55301e-01
7.41760e+05 1.85400e+03 -7.57560e-01 -7.28588e-01 -7.86532e-01 -7.76785e-01 -6.98643e-01 -8.54927e-01
7.42400e+05 1.85600e+03 -8.16890e-01 -7.36620e-01 -8.97160e-01 -7.76284e-01 -6.98048e-01 -8.54521e-01
7.43040e+05 1.85700e+03 -7.80205e-01 -7.05623e-01 -8.54787e-01 -7.76295e-01 -6.98329e-01 -8.54260e-01
7.43680e+05 1.85900e+03 -8.47723e-01 -8.17174e-01 -8.78271e-01 -7.76965e-01 -6.99645e-01 -8.54285e-01
7.44320e+05 1.86000e+03 -7.26242e-01 -6.49048e-01 -8.03436e-01 -7.78343e-01 -7.02030e-01 -8.54655e-01
7.44960e+05 1.86200e+03 -8.59087e-01 -7.83504e-01 -9.34670e-01 -7.80337e-01 -7.05371e-01 -8.55303e-01
7.45600e+05 1.86400e+03 -8.06883e-01 -7.69101e-01 -8.44665e-01 -7.82734e-01 -7.09437e-01 -8.56030e-01
7.46240e+05 1.86500e+03 -7.71799e-01 -7.03178e-01 -8.40420e-01 -7.85252e-01 -7.13944e-01 -8.56560e-01
7.46880e+05 1.86700e+03 -7.30728e-01 -7.00157e-01 -7.61300e-01 -7.87620e-01 -7.18607e-01 -8.56633e-01
7.47520e+05 1.86800e+03 -8.03410e-01 -6.81846e-01 -9.24974e-01 -7.89631e-01 -7.23162e-01 -8.56101e-01
7.48160e+05 1.87000e+03 -7.20520e-01 -6.75418e-01 -7.65623e-01 -7.91172e-01 -7.27385e-01 -8.54958e-01
7.48800e+05 1.87200e+03 -7.75026e-01 -7.38750e-01 -8.11301e-01 -7.92204e-01 -7.31106e-01 -8.53302e-01
7.49440e+05 1.87300e+03 -7.62504e-01 -7.42856e-01 -7.82152e-01 -7.92733e-01 -7.34202e-01 -8.51264e-01
7.50080e+05 1.87500e+03 -7.77129e-01 -6.71215e-01 -8.83043e-01 -7.92766e-01 -7.36582e-01 -8.48950e-01
7.50720e+05 1.87600e+03 -7.31112e-01 -6.66786e-01 -7.95438e-01 -7.92301e-01 -7.38185e-01 -8.46417e-01
7.51360e+05 1.87800e+03 -7.05736e-01 -6.69580e-01 -7.41893e-01 -7.91330e-01 -7.38988e-01 -8.43673e-01
7.52000e+05 1.88000e+03 -7.70641e-01 -6.94851e-01 -8.46431e-01 -7.89850e-01 -7.39021e-01 -8.40679e-01
7.52640e+05 1.88100e+03 -7.96526e-01 -7.35692e-01 -8.57360e-01 -7.87881e-01 -7.38364e-01 -8.37398e-01
7.53280e+05 1.88300e+03 -7.66265e-01 -6.22431e-01 -9.10098e-01 -7.85494e-01 -7.37129e-01 -8.33859e-01
7.53920e+05 1.88400e+03 -7.99327e-01 -7.21372e-01 -8.77282e-01 -7.82820e-01 -7.35454e-01 -8.30187e-01
7.54560e+05 1.88600e+03 -7.80769e-01 -6.94558e-01 -8.66979e-01 -7.80052e-01 -7.33507e-01 -8.26596e-01
7.55200e+05 1.88800e+03 -8.05195e-01 -7.84049e-01 -8.26341e-01 -7.77414e-01 -7.31489e-01 -8.23339e-01
7.55840e+05 1.88900e+03 -8.09136e-01 -7.72263e-01 -8.46008e-01 -7.75129e-01 -7.29603e-01 -8.20655e-01
7.56480e+05 1.89100e+03 -8.44955e-01 -7.82840e-01 -9.07070e-01 -7.73362e-01 -7.27987e-01 -8.18737e-01
7.57120e+05 1.89200e+03 -8.69866e-01 -8.17587e-01 -9.22146e-01 -7.72177e-01 -7.26661e-01 -8.17694e-01
7.57760e+05 1.89400e+03 -8.16207e-01 -7.69684e-01 -8.62730e-01 -7.71550e-01 -7.25547e-01 -8.17553e-01
7.58400e+05 1.89600e+03 -7.46546e-01 -7.14203e-01 -7.78889e-01 -7.71417e-01 -7.24558e-01 -8.18276e-01
7.59040e+05 1.89700e+03 -7.39843e-01 -7.10568e-01 -7.69117e-01 -7.71739e-01 -7.23694e-01 -8.19785e-01
7.59680e+05 1.89900e+03 -7.24784e-01 -7.10830e-01 -7.38738e-01 -7.72535e-01 -7.23094e-01 -8.21977e-01
7.60320e+05 1.90000e+03 -7.55609e-01 -6.94109e-01 -8.17109e-01 -7.73851e-01 -7.22995e-01 -8.24707e-01
7.60960e+05 1.90200e+03 -7.80623e-01 -7.38710e-01 -8.22536e-01 -7.75676e-01 -7.23622e-01 -8.27731e-01
7.61600e+05 1.90400e+03 -7.61075e-01 -7.16738e-01 -8.05412e-01 -7.77874e-01 -7.25082e-01 -8.30666e-01
7.62240e+05 1.90500e+03 -6.92668e-01 -6.61546e-01 -7.23789e-01 -7.80158e-01 -7.27300e-01 -8.33016e-01
7.62880e+05 1.90700e+03 -7.80871e-01 -7.07105e-01 -8.54636e-01 -7.82143e-01 -7.30018e-01 -8.34267e-01
7.63520e+05 1.90800e+03 -8.46694e-01 -7.82949e-01 -9.10439e-01 -7.83432e-01 -7.32833e-01 -8.34032e-01
7.64160e+05 1.91000e+03 -7.57997e-01 -6.37321e-01 -8.78672e-01 -7.83717e-01 -7.35288e-01 -8.32146e-01
7.64800e+05 1.91200e+03 -7.82428e-01 -6.90716e-01 -8.74140e-01 -7.82833e-01 -7.36975e-01 -8.28691e-01
7.65440e+05 1.91300e+03 -7.90276e-01 -6.98450e-01 -8.82102e-01 -7.80791e-01 -7.37622e-01 -8.23960e-01
7.66080e+05 1.91500e+03 -8.02986e-01 -7.62535e-01 -8.43437e-01 -7.77782e-01 -7.37157e-01 -8.18408e-01
7.66720e+05 1.91600e+03 -8.43780e-01 -7.61921e-01 -9.25639e-01 -7.74167e-01 -7.35734e-01 -8.12600e-01
7.67360e+05 1.91800e+03 -7.97708e-01 -6.49789e-01 -9.45628e-01 -7.70408e-01 -7.33680e-01 -8.07135e-01
7.68000e+05 1.92000e+03 -7.38770e-01 -6.81478e-01 -7.96062e-01 -7.66979e-01 -7.31390e-01 -8.02568e-01
7.68640e+05 1.92100e+03 -7.41765e-01 -7.18989e-01 -7.64542e-01 -7.64275e-01 -7.29236e-01 -7.99313e-01
7.69280e+05 1.92300e+03 -7.79356e-01 -6.52670e-01 -9.06041e-01 -7.62564e-01 -7.27511e-01 -7.97617e-01
7.69920e+05 1.92400e+03 -8.15224e-01 -7.64459e-01 -8.65989e-01 -7.61980e-01 -7.26391e-01 -7.97568e-01
7.70560e+05 1.92600e+03 -8.17440e-01 -7.72793e-01 -8.62087e-01 -7.62514e-01 -7.25886e-01 -7.99142e-01
7.71200e+05 1.92800e+03 -7.78816e-01 -7.25603e-01 -8.32029e-01 -7.64014e-01 -7.25836e-01 -8.02192e-01
7.71840e+05 1.92900e+03 -8.13776e-01 -6.98560e-01 -9.28992e-01 -7.66210e-01 -7.25976e-01 -8.06444e-01
7.72480e+05 1.93100e+03 -7.43086e-01 -6.90369e-01 -7.95803e-01 -7.68779e-01 -7.26039e-01 -8.11519e-01
7.73120e+05 1.93200e+03 -7.57001e-01 -7.49236e-01 -7.64767e-01 -7.71419e-01 -7.25855e-01 -8.16983e-01
7.73760e+05 1.93400e+03 -7.89034e-01 -6.82743e-01 -8.95325e-01 -7.73897e-01 -7.25401e-01 -8.22392e-01
7.74400e+05 1.93600e+03 -7.96642e-01 -7.52426e-01 -8.40858e-01 -7.76057e-01 -7.24774e-01 -8.27340e-01
7.75040e+05 1.93700e+03 -7.34835e-01 -6.63293e-01 -8.06378e-01 -7.77808e-01 -7.24129e-01 -8.31487e-01
7.75680e+05 1.93900e+03 -7.79487e-01 -7.20579e-01 -8.38395e-01 -7.79099e-01 -7.23610e-01 -8.34588e-01
7.76320e+05 1.94000e+03 -7.34831e-01 -6.80020e-01 -7.89642e-01 -7.79897e-01 -7.23315e-01 -8.36480e-01
7.76960e+05 1.94200e+03 -7.91605e-01 -7.40021e-01 -8.43189e-01 -7.80187e-01 -7.23289e-01 -8.37086e-01
7.77600e+05 1.94400e+03 -7.78703e-01 -7.55335e-01 -8.02071e-01 -7.79967e-01 -7.23528e-01 -8.36405e-01
7.78240e+05 1.94500e+03 -8.05464e-01 -7.25013e-01 -8.85916e-01 -7.79243e-01 -7.23983e-01 -8.34502e-01
7.78880e+05 1.94700e+03 -7.61164e-01 -7.11904e-01 -8.10424e-01 -7.78043e-01 -7.24582e-01 -8.31504e-01
7.79520e+05 1.94800e+03 -7.61270e-01 -7.50144e-01 -7.72395e-01 -7.76430e-01 -7.25243e-01 -8.27618e-01
7.80160e+05 1.95000e+03 -7.89231e-01 -6.89591e-01 -8.88871e-01 -7.74530e-01 -7.25900e-01 -8.23159e-01
7.80800e+05 1.95200e+03 -8.41120e-01 -7.80398e-01 -9.01843e-01 -7.72530e-01 -7.26511e-01 -8.18549e-01
7.81440e+05 1.95300e+03 -8.35235e-01 -7.94811e-01 -8.75658e-01 -7.70662e-01 -7.27054e-01 -8.14270e-01
7.82080e+05 1.95500e+03 -8.02593e-01 -7.50836e-01 -8.54350e-01 -7.69154e-01 -7.27541e-01 -8.10767e-01
7.82720e+05 1.95600e+03 -7.83057e-01 -7.67202e-01 -7.98912e-01 -7.68176e-01 -7.28029e-01 -8.08323e-01
7.83360e+05 1.95800e+03 -7.78725e-01 -7.54193e-01 -8.03257e-01 -7.67823e-01 -7.28630e-01 -8.07017e-01
7.84000e+05 1.96000e+03 -7.31774e-01 -6.96078e-01 -7.67470e-01 -7.68136e-01 -7.29495e-01 -8.06777e-01
7.84640e+05 1.96100e+03 -7.34541e-01 -6.42803e-01 -8.26279e-01 -7.69111e-01 -7.30774e-01 -8.07449e-01
7.85280e+05 1.96300e+03 -7.26230e-01 -6.86755e-01 -7.65705e-01 -7.70702e-01 -7.32562e-01 -8.08842e-01
7.85920e+05 1.96400e+03 -7.23165e-01 -7.13442e-01 -7.32888e-01 -7.72799e-01 -7.34848e-01 -8.10749e-01
7.86560e+05 1.96600e+03 -7.85519e-01 -7.33528e-01 -8.37510e-01 -7.75224e-01 -7.37502e-01 -8.12946e-01
7.87200e+05 1.96800e+03 -7.57210e-01 -7.15940e-01 -7.98481e-01 -7.77726e-01 -7.40273e-01 -8.15179e-01
7.87840e+05 1.96900e+03 -7.90929e-01 -7.30899e-01 -8.50959e-01 -7.80003e-01 -7.42830e-01 -8.17175e-01
7.88480e+05 1.97100e+03 -6.72366e-01 -6.34566e-01 -7.10166e-01 -7.81750e-01 -7.44845e-01 -8.18655e-01
7.89120e+05 1.97200e+03 -7.51392e-01 -6.99861e-01 -8.02923e-01 -7.82736e-01 -7.46089e-01 -8.19384e-01
7.89760e+05 1.97400e+03 -7.32942e-01 -7.16852e-01 -7.49032e-01 -7.82869e-01 -7.46501e-01 -8.19237e-01
7.90400e+05 1.97600e+03 -7.73495e-01 -6.68556e-01 -8.78434e-01 -7.82212e-01 -7.46174e-01 -8.18250e-01
7.91040e+05 1.97700e+03 -7.66162e-01 -6.67351e-01 -8.64973e-01 -7.80927e-01 -7.45282e-01 -8.16572e-01
7.91680e+05 1.97900e+03 -7.95955e-01 -7.59528e-01 -8.32382e-01 -7.79187e-01 -7.43982e-01 -8.14391e-01
7.92320e+05 1.98000e+03 -7.77463e-01 -7.18949e-01 -8.35978e-01 -7.77127e-01 -7.42366e-01 -8.11887e-01
7.92960e+05 1.98200e+03 -8.06800e-01 -7.77992e-01 -8.35608e-01 -7.74855e-01 -7.40445e-01 -8.09264e-01
7.93600e+05 1.98400e+03 -7.07285e-01 -6.77821e-01 -7.36748e-01 -7.72482e-01 -7.38177e-01 -8.06788e-01
7.94240e+05 1.98500e+03 -7.80295e-01 -7.59775e-01 -8.00814e-01 -7.70155e-01 -7.35539e-01 -8.04771e-01
7.94880e+05 1.98700e+03 -8.10314e-01 -7.14645e-01 -9.05983e-01 -7.68050e-01 -7.32619e-01 -8.03482e-01
7.95520e+05 1.98800e+03 -7.62518e-01 -7.04479e-01 -8.20557e-01 -7.66361e-01 -7.29664e-01 -8.03058e-01
7.96160e+05 1.99000e+03 -7.66703e-01 -6.92680e-01 -8.40726e-01 -7.65245e-01 -7.27029e-01 -8.03461e-01
7.96800e+05 1.99200e+03 -8.20548e-01 -6.80557e-01 -9.60540e-01 -7.64780e-01 -7.25068e-01 -8.04492e-01
7.97440e+05 1.99300e+03 -7.58438e-01 -6.67270e-01 -8.49605e-01 -7.64950e-01 -7.24039e-01 -8.05861e-01
7.98080e+05 1.99500e+03 -7.24284e-01 -6.88074e-01 -7.60494e-01 -7.65671e-01 -7.24053e-01 -8.07288e-01
7.98720e+05 1.99600e+03 -7.30546e-01 -6.50757e-01 -8.10335e-01 -7.66822e-01 -7.25045e-01 -8.08600e-01
7.99360e+05 1.99800e+03 -7.89748e-01 -7.36232e-01 -8.43264e-01 -7.68277e-01 -7.26758e-01 -8.09796e-01
8.00000e+05 2.00000e+03 -7.77261e-01 -7.10575e-01 -8.43948e-01 -7.69903e-01 -7.28765e-01 -8.11040e-01
8.00640e+05 2.00100e+03 -8.34928e-01 -7.98916e-01 -8.70939e-01 -7.71543e-01 -7.30535e-01 -8.12551e-01
8.01280e+05 2.00300e+03 -7.74918e-01 -7.34968e-01 -8.14869e-01 -7.73012e-01 -7.31569e-01 -8.14455e-01
8.01920e+05 2.00400e+03 -7.68969e-01 -7.39513e-01 -7.98425e-01 -7.74132e-01 -7.31551e-01 -8.16712e-01
8.02560e+05 2.00600e+03 -7.54092e-01 -6.97210e-01 -8.10975e-01 -7.74785e-01 -7.30428e-01 -8.19142e-01
8.03200e+05 2.00800e+03 -7.43298e-01 -6.78199e-01 -8.08397e-01 -7.74962e-01 -7.28402e-01 -8.21522e-01
8.03840e+05 2.00900e+03 -7.58460e-01 -6.76703e-01 -8.40216e-01 -7.74765e-01 -7.25873e-01 -8.23657e-01
8.04480e+05 2.01100e+03 -7.09000e-01 -6.95551e-01 -7.22449e-01 -7.74372e-01 -7.23344e-01 -8.25399e-01
8.05120e+05 2.01200e+03 -7.53298e-01 -7.25391e-01 -7.81204e-01 -7.73950e-01 -7.21304e-01 -8.26595e-01
8.05760e+05 2.01400e+03 -7.53565e-01 -7.23208e-01 -7.83922e-01 -7.73601e-01 -7.20125e-01 -8.27078e-01
8.06400e+05 2.01600e+03 -8.43783e-01 -7.99026e-01 -8.88539e-01 -7.73339e-01 -7.20007e-01 -8.26671e-01
8.07040e+05 2.01700e+03 -7.39790e-01 -6.36005e-01 -8.43575e-01 -7.73103e-01 -7.20957e-01 -8.25249e-01
8.07680e+05 2.01900e+03 -7.46871e-01 -6.86539e-01 -8.07202e-01 -7.72795e-01 -7.22807e-01 -8.22784e-01
8.08320e+05 2.02000e+03 -7.85147e-01 -7.16842e-01 -8.53451e-01 -7.72315e-01 -7.25249e-01 -8.19381e-01
8.08960e+05 2.02200e+03 -7.13903e-01 -6.33609e-01 -7.94198e-01 -7.71607e-01 -7.27907e-01 -8.15307e-01
8.09600e+05 2.02400e+03 -7.70097e-01 -6.91477e-01 -8.48716e-01 -7.70699e-01 -7.30433e-01 -8.10966e-01
8.10240e+05 2.02500e+03 -7.35895e-01 -6.95506e-01 -7.76284e-01 -7.69705e-01 -7.32575e-01 -8.06836e-01
8.10880e+05 2.02700e+03 -8.36183e-01 -7.88314e-01 -8.84052e-01 -7.68772e-01 -7.34204e-01 -8.03340e-01
8.11520e+05 2.02800e+03 -8.01807e-01 -7.11479e-01 -8.92135e-01 -7.68006e-01 -7.35273e-01 -8.00740e-01
8.12160e+05 2.03000e+03 -7.79285e-01 -7.21630e-01 -8.36939e-01 -7.67433e-01 -7.35788e-01 -7.99078e-01
8.12800e+05 2.03200e+03 -7.15252e-01 -6.68640e-01 -7.61863e-01 -7.66995e-01 -7.35786e-01 -7.98204e-01
8.13440e+05 2.03300e+03 -7.53277e-01 -6.87611e-01 -8.18944e-01 -7.66613e-01 -7.35359e-01 -7.97866e-01
8.14080e+05 2.03500e+03 -7.40153e-01 -7.03511e-01 -7.76796e-01 -7.66255e-01 -7.34715e-01 -7.97795e-01
8.14720e+05 2.03600e+03 -7.64310e-01 -7.21011e-01 -8.07609e-01 -7.65975e-01 -7.34177e-01 -7.97773e-01
8.15360e+05 2.03800e+03 -7.60774e-01 -7.35778e-01 -7.85771e-01 -7.65874e-01 -7.34093e-01 -7.97655e-01
8.16000e+05 2.04000e+03 -8.07865e-01 -7.18103e-01 -8.97627e-01 -7.66035e-01 -7.34688e-01 -7.97382e-01
8.16640e+05 2.04100e+03 -7.68176e-01 -6.67144e-01 -8.69207e-01 -7.66459e-01 -7.35954e-01 -7.96963e-01
8.17280e+05 2.04300e+03 -7.74662e-01 -7.39667e-01 -8.09657e-01 -7.67046e-01 -7.37637e-01 -7.96456e-01
8.17920e+05 2.04400e+03 -7.18355e-01 -7.03113e-01 -7.33598e-01 -7.67619e-01 -7.39310e-01 -7.95928e-01
8.18560e+05 2.04600e+03 -7.80650e-01 -6.97070e-01 -8.64231e-01 -7.67973e-01 -7.40546e-01 -7.95400e-01
8.19200e+05 2.04800e+03 -7.47555e-01 -7.26689e-01 -7.68421e-01 -7.67958e-01 -7.41081e-01 -7.94836e-01
8.19840e+05 2.04900e+03 -7.36746e-01 -7.04048e-01 -7.69445e-01 -7.67540e-01 -7.40904e-01 -7.94176e-01
8.20480e+05 2.05100e+03 -7.93518e-01 -7.28705e-01 -8.58332e-01 -7.66785e-01 -7.40189e-01 -7.93380e-01
8.21120e+05 2.05200e+03 -7.14862e-01 -6.61600e-01 -7.68124e-01 -7.65807e-01 -7.39143e-01 -7.92471e-01
8.21760e+05 2.05400e+03 -7.78048e-01 -7.67251e-01 -7.88845e-01 -7.64708e-01 -7.37880e-01 -7.91537e-01
8.22400e+05 2.05600e+03 -7.71956e-01 -7.45182e-01 -7.98730e-01 -7.63560e-01 -7.36417e-01 -7.90703e-01
8.23040e+05 2.05700e+03 -7.60994e-01 -6.90779e-01 -8.31209e-01 -7.62438e-01 -7.34771e-01 -7.90105e-01
8.23680e+05 2.05900e+03 -7.95015e-01 -7.81302e-01 -8.08727e-01 -7.61442e-01 -7.33020e-01 -7.89864e-01
8.24320e+05 2.06000e+03 -7.91972e-01 -7.69662e-01 -8.14282e-01 -7.60687e-01 -7.31310e-01 -7.90063e-01
8.24960e+05 2.06200e+03 -7.51511e-01 -6.89645e-01 -8.13376e-01 -7.60252e-01 -7.29810e-01 -7.90693e-01
8.25600e+05 2.06400e+03 -7.26626e-01 -7.07105e-01 -7.46146e-01 -7.60152e-01 -7.28679e-01 -7.91625e-01
8.26240e+05 2.06500e+03 -7.07851e-01 -6.96194e-01 -7.19507e-01 -7.60334e-01 -7.28052e-01 -7.92616e-01
8.26880e+05 2.06700e+03 -6.99699e-01 -6.69205e-01 -7.30193e-01 -7.60708e-01 -7.28021e-01 -7.93394e-01
8.27520e+05 2.06800e+03 -8.19808e-01 -7.81950e-01 -8.57667e-01 -7.61180e-01 -7.28607e-01 -7.93753e-01
8.28160e+05 2.07000e+03 -8.11702e-01 -7.61606e-01 -8.61797e-01 -7.61664e-01 -7.29725e-01 -7.93604e-01
8.28800e+05 2.07200e+03 -7.05379e-01 -6.68101e-01 -7.42657e-01 -7.62060e-01 -7.31187e-01 -7.92933e-01
8.29440e+05 2.07300e+03 -8.06624e-01 -7.38033e-01 -8.75214e-01 -7.62257e-01 -7.32753e-01 -7.91761e-01
8.30080e+05 2.07500e+03 -7.74085e-01 -7.05217e-01 -8.42953e-01 -7.62164e-01 -7.34201e-01 -7.90128e-01
8.30720e+05 2.07600e+03 -7.70707e-01 -7.22912e-01 -8.18502e-01 -7.61757e-01 -7.35377e-01 -7.88136e-01
8.31360e+05 2.07800e+03 -6.93879e-01 -6.37498e-01 -7.50261e-01 -7.61101e-01 -7.36224e-01 -7.85979e-01
8.32000e+05 2.08000e+03 -7.87826e-01 -7.72345e-01 -8.03307e-01 -7.60336e-01 -7.36779e-01 -7.83893e-01
8.32640e+05 2.08100e+03 -7.28786e-01 -6.78671e-01 -7.78900e-01 -7.59626e-01 -7.37155e-01 -7.82097e-01
8.33280e+05 2.08300e+03 -7.23253e-01 -6.85043e-01 -7.61463e-01 -7.59110e-01 -7.37482e-01 -7.80738e-01
8.33920e+05 2.08400e+03 -7.63155e-01 -7.48214e-01 -7.78096e-01 -7.58861e-01 -7.37841e-01 -7.79881e-01
8.34560e+05 2.08600e+03 -7.18945e-01 -7.06562e-01 -7.31329e-01 -7.58858e-01 -7.38201e-01 -7.79515e-01
8.35200e+05 2.08800e+03 -6.89459e-01 -6.57644e-01 -7.21275e-01 -7.59011e-01 -7.38438e-01 -7.79583e-01
8.35840e+05 2.08900e+03 -7.06584e-01 -6.70213e-01 -7.42955e-01 -7.59187e-01 -7.38403e-01 -7.79972e-01
8.36480e+05 2.09100e+03 -7.84271e-01 -7.10815e-01 -8.57727e-01 -7.59261e-01 -7.38010e-01 -7.80511e-01
8.37120e+05 2.09200e+03 -7.38993e-01 -7.15623e-01 -7.62362e-01 -7.59127e-01 -7.37265e-01 -7.80989e-01
8.37760e+05 2.09400e+03 -7.34327e-01 -6.87501e-01 -7.81154e-01 -7.58708e-01 -7.36217e-01 -7.81200e-01
8.38400e+05 2.09600e+03 -7.23182e-01 -6.96457e-01 -7.49907e-01 -7.57945e-01 -7.34912e-01 -7.80977e-01
8.39040e+05 2.09700e+03 -7.24900e-01 -6.78180e-01 -7.71619e-01 -7.56808e-01 -7.33397e-01 -7.80219e-01
8.39680e+05 2.09900e+03 -7.65053e-01 -7.00072e-01 -8.30034e-01 -7.55334e-01 -7.31746e-01 -7.78922e-01
8.40320e+05 2.10000e+03 -7.45967e-01 -6.87620e-01 -8.04314e-01 -7.53627e-01 -7.30070e-01 -7.77184e-01
8.40960e+05 2.10200e+03 -7.96683e-01 -7.71202e-01 -8.22164e-01 -7.51822e-01 -7.28479e-01 -7.75165e-01
8.41600e+05 2.10400e+03 -7.61444e-01 -7.52548e-01 -7.70341e-01 -7.50037e-01 -7.27038e-01 -7.73035e-01
8.42240e+05 2.10500e+03 -7.53197e-01 -6.56967e-01 -8.49426e-01 -7.48335e-01 -7.25758e-01 -7.70912e-01
8.42880e+05 2.10700e+03 -7.67317e-01 -7.33721e-01 -8.00914e-01 -7.46724e-01 -7.24613e-01 -7.68835e-01
8.43520e+05 2.10800e+03 -7.55420e-01 -7.04784e-01 -8.06056e-01 -7.45195e-01 -7.23612e-01 -7.66779e-01
8.44160e+05 2.11000e+03 -7.59694e-01 -6.94082e-01 -8.25305e-01 -7.43755e-01 -7.22819e-01 -7.64691e-01
8.44800e+05 2.11200e+03 -8.07886e-01 -7.84709e-01 -8.31064e-01 -7.42456e-01 -7.22343e-01 -7.62569e-01
8.45440e+05 2.11300e+03 -7.55937e-01 -7.10426e-01 -8.01449e-01 -7.41401e-01 -7.22279e-01 -7.60523e-01
8.46080e+05 2.11500e+03 -7.43259e-01 -6.86938e-01 -7.99580e-01 -7.40714e-01 -7.22676e-01 -7.58753e-01
8.46720e+05 2.11600e+03 -7.37724e-01 -6.31775e-01 -8.43674e-01 -7.40504e-01 -7.23562e-01 -7.57446e-01
8.47360e+05 2.11800e+03 -7.93333e-01 -7.44118e-01 -8.42548e-01 -7.40837e-01 -7.24991e-01 -7.56684e-01
8.48000e+05 2.12000e+03 -7.25569e-01 -6.72407e-01 -7.78732e-01 -7.41731e-01 -7.27023e-01 -7.56439e-01
8.48640e+05 2.12100e+03 -7.68997e-01 -7.11956e-01 -8.26038e-01 -7.43144e-01 -7.29624e-01 -7.56664e-01
8.49280e+05 2.12300e+03 -7.01696e-01 -6.90660e-01 -7.12732e-01 -7.44973e-01 -7.32561e-01 -7.57385e-01
8.49920e+05 2.12400e+03 -7.19025e-01 -6.51661e-01 -7.86389e-01 -7.47072e-01 -7.35453e-01 -7.58690e-01
8.50560e+05 2.12600e+03 -7.97242e-01 -7.27800e-01 -8.66684e-01 -7.49290e-01 -7.37957e-01 -7.60622e-01
8.51200e+05 2.12800e+03 -7.60077e-01 -7.14793e-01 -8.05361e-01 -7.51503e-01 -7.39934e-01 -7.63071e-01
8.51840e+05 2.12900e+03 -7.76050e-01 -7.18115e-01 -8.33985e-01 -7.53612e-01 -7.41377e-01 -7.65846e-01
8.52480e+05 2.13100e+03 -7.39978e-01 -7.23003e-01 -7.56953e-01 -7.55523e-01 -7.42247e-01 -7.68799e-01
8.53120e+05 2.13200e+03 -7.19494e-01 -6.77571e-01 -7.61418e-01 -7.57136e-01 -7.42426e-01 -7.71846e-01
8.53760e+05 2.13400e+03 -7.06079e-01 -6.70188e-01 -7.41971e-01 -7.58349e-01 -7.41817e-01 -7.74881e-01
8.54400e+05 2.13600e+03 -6.90239e-01 -6.27205e-01 -7.53273e-01 -7.59089e-01 -7.40456e-01 -7.77721e-01
8.55040e+05 2.13700e+03 -7.28517e-01 -7.19796e-01 -7.37238e-01 -7.59338e-01 -7.38521e-01 -7.80155e-01
8.55680e+05 2.13900e+03 -7.30514e-01 -6.46272e-01 -8.14756e-01 -7.59123e-01 -7.36231e-01 -7.82015e-01
8.56320e+05 2.14000e+03 -7.36992e-01 -6.74559e-01 -7.99425e-01 -7.58467e-01 -7.33754e-01 -7.83180e-01
8.56960e+05 2.14200e+03 -7.58352e-01 -6.65228e-01 -8.51477e-01 -7.57344e-01 -7.31158e-01 -7.83529e-01
8.57600e+05 2.14400e+03 -7.09385e-01 -6.85432e-01 -7.33338e-01 -7.55679e-01 -7.28431e-01 -7.82926e-01
8.58240e+05 2.14500e+03 -7.44201e-01 -6.70522e-01 -8.17879e-01 -7.53410e-01 -7.25542e-01 -7.81278e-01
8.58880e+05 2.14700e+03 -7.77723e-01 -7.29136e-01 -8.26310e-01 -7.50560e-01 -7.22487e-01 -7.78634e-01
8.59520e+05 2.14800e+03 -7.48728e-01 -7.43608e-01 -7.53849e-01 -7.47272e-01 -7.19305e-01 -7.75238e-01
8.60160e+05 2.15000e+03 -7.71533e-01 -7.09114e-01 -8.33952e-01 -7.43791e-01 -7.16076e-01 -7.71506e-01
8.60800e+05 2.15200e+03 -6.83407e-01 -6.59093e-01 -7.07721e-01 -7.40405e-01 -7.12894e-01 -7.67915e-01
8.61440e+05 2.15300e+03 -7.40046e-01 -6.97457e-01 -7.82635e-01 -7.37385e-01 -7.09877e-01 -7.64892e-01
8.62080e+05 2.15500e+03 -7.39902e-01 -7.19207e-01 -7.60597e-01 -7.34955e-01 -7.07171e-01 -7.62739e-01
8.62720e+05 2.15600e+03 -7.09028e-01 -6.60640e-01 -7.57416e-01 -7.33276e-01 -7.04935e-01 -7.61617e-01
8.63360e+05 2.15800e+03 -7.06588e-01 -6.62634e-01 -7.50542e-01 -7.32425e-01 -7.03319e-01 -7.61532e-01
8.64000e+05 2.16000e+03 -7.45105e-01 -6.99818e-01 -7.90392e-01 -7.32376e-01 -7.02414e-01 -7.62338e-01
8.64640e+05 2.16100e+03 -7.25872e-01 -6.88178e-01 -7.63566e-01 -7.32982e-01 -7.02214e-01 -7.63749e-01
8.65280e+05 2.16300e+03 -7.42909e-01 -7.02955e-01 -7.82863e-01 -7.33986e-01 -7.02597e-01 -7.65375e-01
8.65920e+05 2.16400e+03 -7.50838e-01 -7.25264e-01 -7.76411e-01 -7.35077e-01 -7.03346e-01 -7.66809e-01
8.66560e+05 2.16600e+03 -7.17358e-01 -6.66169e-01 -7.68546e-01 -7.35956e-01 -7.04207e-01 -7.67706e-01
8.67200e+05 2.16800e+03 -8.16042e-01 -7.84199e-01 -8.47885e-01 -7.36413e-01 -7.04982e-01 -7.67844e-01
8.67840e+05 2.16900e+03 -7.20783e-01 -6.78433e-01 -7.63132e-01 -7.36375e-01 -7.05595e-01 -7.67154e-01
8.68480e+05 2.17100e+03 -6.86165e-01 -6.52677e-01 -7.19653e-01 -7.35899e-01 -7.06077e-01 -7.65721e-01
8.69120e+05 2.17200e+03 -7.70893e-01 -7.21963e-01 -8.19822e-01 -7.35134e-01 -7.06508e-01 -7.63760e-01
8.69760e+05 2.17400e+03 -7.36347e-01 -7.06999e-01 -7.65696e-01 -7.34259e-01 -7.06955e-01 -7.61564e-01
8.70400e+05 2.17600e+03 -7.52056e-01 -7.00119e-01 -8.03993e-01 -7.33445e-01 -7.07452e-01 -7.59437e-01
8.71040e+05 2.17700e+03 -8.19233e-01 -7.53916e-01 -8.84550e-01 -7.32825e-01 -7.08019e-01 -7.57631e-01
8.71680e+05 2.17900e+03 -7.67437e-01 -7.07867e-01 -8.27008e-01 -7.32485e-01 -7.08653e-01 -7.56316e-01
8.72320e+05 2.18000e+03 -7.74215e-01 -7.14508e-01 -8.33922e-01 -7.32452e-01 -7.09324e-01 -7.55579e-01
8.72960e+05 2.18200e+03 -7.09562e-01 -6.45990e-01 -7.73135e-01 -7.32704e-01 -7.09975e-01 -7.55432e-01
8.73600e+05 2.18400e+03 -7.41840e-01 -7.26445e-01 -7.57236e-01 -7.33189e-01 -7.10548e-01 -7.55830e-01
8.74240e+05 2.18500e+03 -8.48440e-01 -7.25752e-01 -9.71128e-01 -7.33865e-01 -7.11016e-01 -7.56714e-01
8.74880e+05 2.18700e+03 -7.29704e-01 -7.24423e-01 -7.34984e-01 -7.34710e-01 -7.11392e-01 -7.58029e-01
8.75520e+05 2.18800e+03 -7.31682e-01 -6.84002e-01 -7.79361e-01 -7.35727e-01 -7.11720e-01 -7.59733e-01
8.76160e+05 2.19000e+03 -7.17248e-01 -6.92917e-01 -7.41578e-01 -7.36905e-01 -7.12036e-01 -7.61774e-01
8.76800e+05 2.19200e+03 -7.39838e-01 -6.84695e-01 -7.94982e-01 -7.38220e-01 -7.12350e-01 -7.64091e-01
8.77440e+05 2.19300e+03 -7.18257e-01 -6.73194e-01 -7.63320e-01 -7.39634e-01 -7.12651e-01 -7.66616e-01
8.78080e+05 2.19500e+03 -6.96868e-01 -6.49139e-01 -7.44596e-01 -7.41088e-01 -7.12925e-01 -7.69250e-01
8.78720e+05 2.19600e+03 -7.05149e-01 -6.60248e-01 -7.50050e-01 -7.42493e-01 -7.13169e-01 -7.71817e-01
8.79360e+05 2.19800e+03 -7.06545e-01 -6.39908e-01 -7.73181e-01 -7.43729e-01 -7.13393e-01 -7.74065e-01
8.80000e+05 2.20000e+03 -7.93750e-01 -7.06517e-01 -8.80982e-01 -7.44653e-01 -7.13606e-01 -7.75701e-01
8.80640e+05 2.20100e+03 -7.37745e-01 -7.02690e-01 -7.72800e-01 -7.45118e-01 -7.13788e-01 -7.76449e-01
8.81280e+05 2.20300e+03 -6.90811e-01 -6.48000e-01 -7.33623e-01 -7.44995e-01 -7.13870e-01 -7.76119e-01
8.81920e+05 2.20400e+03 -7.33806e-01 -7.24687e-01 -7.42926e-01 -7.44215e-01 -7.13740e-01 -7.74690e-01
8.82560e+05 2.20600e+03 -7.45770e-01 -7.21261e-01 -7.70278e-01 -7.42828e-01 -7.13290e-01 -7.72367e-01
8.83200e+05 2.20800e+03 -7.21202e-01 -6.84891e-01 -7.57512e-01 -7.41024e-01 -7.12469e-01 -7.69579e-01
8.83840e+05 2.20900e+03 -7.06203e-01 -6.77979e-01 -7.34427e-01 -7.39090e-01 -7.11305e-01 -7.66875e-01
8.84480e+05 2.21100e+03 -7.61851e-01 -7.07099e-01 -8.16603e-01 -7.37328e-01 -7.09909e-01 -7.64747e-01
8.85120e+05 2.21200e+03 -7.78333e-01 -7.67891e-01 -7.88775e-01 -7.35976e-01 -7.08470e-01 -7.63482e-01
8.85760e+05 2.21400e+03 -7.42227e-01 -7.06314e-01 -7.78141e-01 -7.35161e-01 -7.07238e-01 -7.63084e-01
8.86400e+05 2.21600e+03 -6.84764e-01 -6.15141e-01 -7.54387e-01 -7.34901e-01 -7.06473e-01 -7.63329e-01
8.87040e+05 2.21700e+03 -7.33784e-01 -7.04760e-01 -7.62808e-01 -7.35117e-01 -7.06377e-01 -7.63857e-01
8.87680e+05 2.21900e+03 -6.94571e-01 -6.69026e-01 -7.20116e-01 -7.35683e-01 -7.07054e-01 -7.64312e-01
8.88320e+05 2.22000e+03 -7.97152e-01 -7.60021e-01 -8.34283e-01 -7.36463e-01 -7.08474e-01 -7.64452e-01
8.88960e+05 2.22200e+03 -7.33211e-01 -7.10887e-01 -7.55536e-01 -7.37330e-01 -7.10464e-01 -7.64197e-01
8.89600e+05 2.22400e+03 -7.38663e-01 -6.96517e-01 -7.80809e-01 -7.38156e-01 -7.12703e-01 -7.63609e-01
8.90240e+05 2.22500e+03 -7.27977e-01 -7.20439e-01 -7.35514e-01 -7.38808e-01 -7.14779e-01 -7.62838e-01
8.90880e+05 2.22700e+03 -7.86308e-01 -7.12690e-01 -8.59925e-01 -7.39163e-01 -7.16293e-01 -7.62033e-01
8.91520e+05 2.22800e+03 -7.16920e-01 -6.81351e-01 -7.52488e-01 -7.39141e-01 -7.17001e-01 -7.61281e-01
8.92160e+05 2.23000e+03 -7.41791e-01 -7.07461e-01 -7.76121e-01 -7.38718e-01 -7.16868e-01 -7.60567e-01
8.92800e+05 2.23200e+03 -7.62860e-01 -7.40934e-01 -7.84785e-01 -7.37930e-01 -7.16047e-01 -7.59813e-01
8.93440e+05 2.23300e+03 -7.32572e-01 -6.85123e-01 -7.80021e-01 -7.36883e-01 -7.14787e-01 -7.58980e-01
8.94080e+05 2.23500e+03 -6.97521e-01 -6.41722e-01 -7.53320e-01 -7.35734e-01 -7.13356e-01 -7.58112e-01
8.94720e+05 2.23600e+03 -7.24230e-01 -6.58711e-01 -7.89749e-01 -7.34636e-01 -7.11988e-01 -7.57284e-01
8.95360e+05 2.23800e+03 -7.54630e-01 -6.93038e-01 -8.16222e-01 -7.33690e-01 -7.10862e-01 -7.56519e-01
8.96000e+05 2.24000e+03 -7.15472e-01 -6.49936e-01 -7.81009e-01 -7.32922e-01 -7.10091e-01 -7.55753e-01
8.96640e+05 2.24100e+03 -7.36444e-01 -6.88551e-01 -7.84337e-01 -7.32294e-01 -7.09708e-01 -7.54879e-01
8.97280e+05 2.24300e+03 -7.17633e-01 -6.94727e-01 -7.40538e-01 -7.31734e-01 -7.09659e-01 -7.53809e-01
8.97920e+05 2.24400e+03 -7.02617e-01 -6.80564e-01 -7.24670e-01 -7.31188e-01 -7.09848e-01 -7.52528e-01
8.98560e+05 2.24600e+03 -6.92172e-01 -6.68839e-01 -7.15504e-01 -7.30648e-01 -7.10186e-01 -7.51109e-01
8.99200e+05 2.24800e+03 -7.21684e-01 -7.08574e-01 -7.34795e-01 -7.30162e-01 -7.10628e-01 -7.49695e-01
8.99840e+05 2.24900e+03 -7.74590e-01 -6.85045e-01 -8.64135e-01 -7.29789e-01 -7.11134e-01 -7.48444e-01
9.00480e+05 2.25100e+03 -7.26743e-01 -6.88456e-01 -7.65030e-01 -7.29560e-01 -7.11651e-01 -7.47470e-01
9.01120e+05 2.25200e+03 -7.26298e-01 -6.58588e-01 -7.94007e-01 -7.29467e-01 -7.12121e-01 -7.46812e-01
9.01760e+05 2.25400e+03 -7.51370e-01 -7.16937e-01 -7.85804e-01 -7.29478e-01 -7.12516e-01 -7.46441e-01
9.02400e+05 2.25600e+03 -7.68056e-01 -6.80021e-01 -8.56091e-01 -7.29575e-01 -7.12847e-01 -7.46304e-01
9.03040e+05 2.25700e+03 -7.57982e-01 -6.99130e-01 -8.16834e-01 -7.29768e-01 -7.13155e-01 -7.46380e-01
9.03680e+05 2.25900e+03 -6.96886e-01 -6.92827e-01 -7.00945e-01 -7.30084e-01 -7.13471e-01 -7.46698e-01
9.04320e+05 2.26000e+03 -7.04404e-01 -6.43646e-01 -7.65162e-01 -7.30539e-01 -7.13785e-01 -7.47293e-01
9.04960e+05 2.26200e+03 -7.51570e-01 -7.00498e-01 -8.02642e-01 -7.31113e-01 -7.14073e-01 -7.48154e-01
9.05600e+05 2.26400e+03 -7.17102e-01 -6.51376e-01 -7.82827e-01 -7.31768e-01 -7.14348e-01 -7.49188e-01
9.06240e+05 2.26500e+03 -7.67943e-01 -7.28516e-01 -8.07371e-01 -7.32465e-01 -7.14698e-01 -7.50231e-01
9.06880e+05 2.26700e+03 -7.79180e-01 -7.19018e-01 -8.39342e-01 -7.33170e-01 -7.15253e-01 -7.51088e-01
9.07520e+05 2.26800e+03 -7.04020e-01 -6.44280e-01 -7.63760e-01 -7.33835e-01 -7.16097e-01 -7.51574e-01
9.08160e+05 2.27000e+03 -7.38953e-01 -6.82539e-01 -7.95367e-01 -7.34383e-01 -7.17198e-01 -7.51568e-01
9.08800e+05 2.27200e+03 -6.57706e-01 -6.13008e-01 -7.02405e-01 -7.34721e-01 -7.18402e-01 -7.51040e-01
9.09440e+05 2.27300e+03 -6.80800e-01 -6.55827e-01 -7.05774e-01 -7.34776e-01 -7.19511e-01 -7.50041e-01
9.10080e+05 2.27500e+03 -7.09009e-01 -6.61492e-01 -7.56526e-01 -7.34533e-01 -7.20373e-01 -7.48692e-01
9.10720e+05 2.27600e+03 -7.11942e-01 -6.17330e-01 -8.06554e-01 -7.34034e-01 -7.20928e-01 -7.47140e-01
9.11360e+05 2.27800e+03 -7.23582e-01 -6.63095e-01 -7.84068e-01 -7.33352e-01 -7.21179e-01 -7.45524e-01
9.12000e+05 2.28000e+03 -7.34453e-01 -6.86481e-01 -7.82424e-01 -7.32528e-01 -7.21127e-01 -7.43929e-01
9.12640e+05 2.28100e+03 -7.39371e-01 -6.45575e-01 -8.33167e-01 -7.31535e-01 -7.20724e-01 -7.42347e-01
9.13280e+05 2.28300e+03 -7.57854e-01 -6.72313e-01 -8.43395e-01 -7.30284e-01 -7.19898e-01 -7.40669e-01
9.13920e+05 2.28400e+03 -7.10455e-01 -6.74195e-01 -7.46716e-01 -7.28674e-01 -7.18590e-01 -7.38759e-01
9.14560e+05 2.28600e+03 -7.04366e-01 -6.43808e-01 -7.64923e-01 -7.26667e-01 -7.16779e-01 -7.36555e-01
9.15200e+05 2.28800e+03 -7.14109e-01 -6.83659e-01 -7.44559e-01 -7.24328e-01 -7.14486e-01 -7.34169e-01
9.15840e+05 2.28900e+03 -7.38213e-01 -7.01825e-01 -7.74601e-01 -7.21835e-01 -7.11763e-01 -7.31907e-01
9.16480e+05 2.29100e+03 -7.05317e-01 -6.93015e-01 -7.17620e-01 -7.19445e-01 -7.08729e-01 -7.30160e-01
9.17120e+05 2.29200e+03 -6.89505e-01 -6.45616e-01 -7.33395e-01 -7.17431e-01 -7.05617e-01 -7.29245e-01
9.17760e+05 2.29400e+03 -6.99032e-01 -6.74286e-01 -7.23778e-01 -7.16021e-01 -7.02741e-01 -7.29301e-01
9.18400e+05 2.29600e+03 -6.97517e-01 -6.86684e-01 -7.08351e-01 -7.15352e-01 -7.00423e-01 -7.30281e-01
9.19040e+05 2.29700e+03 -6.91707e-01 -6.72983e-01 -7.10431e-01 -7.15434e-01 -6.98894e-01 -7.31974e-01
9.19680e+05 2.29900e+03 -6.79115e-01 -6.50341e-01 -7.07889e-01 -7.16149e-01 -6.98250e-01 -7.34047e-01
9.20320e+05 2.30000e+03 -7.27471e-01 -7.15304e-01 -7.39637e-01 -7.17273e-01 -6.98430e-01 -7.36116e-01
9.20960e+05 2.30200e+03 -7.32079e-01 -6.59569e-01 -8.04589e-01 -7.18527e-01 -6.99236e-01 -7.37818e-01
9.21600e+05 2.30400e+03 -7.54334e-01 -6.91602e-01 -8.17065e-01 -7.19629e-01 -7.00401e-01 -7.38857e-01
9.22240e+05 2.30500e+03 -7.20931e-01 -6.79895e-01 -7.61966e-01 -7.20337e-01 -7.01641e-01 -7.39033e-01
9.22880e+05 2.30700e+03 -7.34260e-01 -6.41051e-01 -8.27469e-01 -7.20485e-01 -7.02712e-01 -7.38258e-01
9.23520e+05 2.30800e+03 -7.28771e-01 -6.79754e-01 -7.77788e-01 -7.20008e-01 -7.03449e-01 -7.36566e-01
9.24160e+05 2.31000e+03 -6.68696e-01 -6.57504e-01 -6.79887e-01 -7.18958e-01 -7.03794e-01 -7.34121e-01
9.24800e+05 2.31200e+03 -7.73295e-01 -6.96906e-01 -8.49683e-01 -7.17496e-01 -7.03779e-01 -7.31213e-01
9.25440e+05 2.31300e+03 -7.29273e-01 -6.85717e-01 -7.72830e-01 -7.15865e-01 -7.03492e-01 -7.28239e-01
9.26080e+05 2.31500e+03 -7.25183e-01 -6.75628e-01 -7.74737e-01 -7.14331e-01 -7.03016e-01 -7.25646e-01
9.26720e+05 2.31600e+03 -7.31309e-01 -6.87991e-01 -7.74627e-01 -7.13104e-01 -7.02381e-01 -7.23826e-01
9.27360e+05 2.31800e+03 -6.55878e-01 -6.16881e-01 -6.94876e-01 -7.12278e-01 -7.01560e-01 -7.22996e-01
9.28000e+05 2.32000e+03 -6.90420e-01 -6.40581e-01 -7.40259e-01 -7.11832e-01 -7.00520e-01 -7.23144e-01
9.28640e+05 2.32100e+03 -6.69162e-01 -6.26158e-01 -7.12166e-01 -7.11687e-01 -6.99267e-01 -7.24106e-01
9.29280e+05 2.32300e+03 -7.17682e-01 -6.07410e-01 -8.27954e-01 -7.11767e-01 -6.97867e-01 -7.25667e-01
9.29920e+05 2.32400e+03 -6.72227e-01 -6.61610e-01 -6.82844e-01 -7.12023e-01 -6.96430e-01 -7.27617e-01
9.30560e+05 2.32600e+03 -7.02771e-01 -6.72837e-01 -7.32705e-01 -7.12407e-01 -6.95074e-01 -7.29740e-01
9.31200e+05 2.32800e+03 -7.23390e-01 -7.20301e-01 -7.26479e-01 -7.12836e-01 -6.93868e-01 -7.31804e-01
9.31840e+05 2.32900e+03 -7.44380e-01 -7.13812e-01 -7.74948e-01 -7.13183e-01 -6.92785e-01 -7.33582e-01
9.32480e+05 2.33100e+03 -7.00737e-01 -6.80837e-01 -7.20636e-01 -7.13308e-01 -6.91711e-01 -7.34904e-01
9.33120e+05 2.33200e+03 -7.17991e-01 -6.04172e-01 -8.31810e-01 -7.13093e-01 -6.90484e-01 -7.35701e-01
9.33760e+05 2.33400e+03 -6.94547e-01 -6.53232e-01 -7.35862e-01 -7.12497e-01 -6.88980e-01 -7.36015e-01
9.34400e+05 2.33600e+03 -7.53271e-01 -6.89498e-01 -8.17044e-01 -7.11587e-01 -6.87189e-01 -7.35986e-01
9.35040e+05 2.33700e+03 -7.94322e-01 -7.40731e-01 -8.47913e-01 -7.10514e-01 -6.85229e-01 -7.35798e-01
9.35680e+05 2.33900e+03 -6.88607e-01 -6.74795e-01 -7.02418e-01 -7.09451e-01 -6.83286e-01 -7.35616e-01
9.36320e+05 2.34000e+03 -6.85785e-01 -6.42209e-01 -7.29362e-01 -7.08529e-01 -6.81530e-01 -7.35529e-01
9.36960e+05 2.34200e+03 -7.30612e-01 -7.10764e-01 -7.50461e-01 -7.07812e-01 -6.80080e-01 -7.35543e-01
9.37600e+05 2.34400e+03 -7.15019e-01 -7.05385e-01 -7.24653e-01 -7.07319e-01 -6.79025e-01 -7.35613e-01
9.38240e+05 2.34500e+03 -7.48284e-01 -7.06436e-01 -7.90132e-01 -7.07067e-01 -6.78454e-01 -7.35680e-01
9.38880e+05 2.34700e+03 -7.82243e-01 -7.21252e-01 -8.43235e-01 -7.07072e-01 -6.78452e-01 -7.35692e-01
9.39520e+05 2.34800e+03 -6.95530e-01 -5.80212e-01 -8.10849e-01 -7.07325e-01 -6.79053e-01 -7.35597e-01
9.40160e+05 2.35000e+03 -6.69989e-01 -6.64239e-01 -6.75740e-01 -7.07787e-01 -6.80236e-01 -7.35338e-01
9.40800e+05 2.35200e+03 -7.40263e-01 -6.34874e-01 -8.45653e-01 -7.08396e-01 -6.81938e-01 -7.34854e-01
9.41440e+05 2.35300e+03 -7.58837e-01 -6.99323e-01 -8.18351e-01 -7.09111e-01 -6.84081e-01 -7.34140e-01
9.42080e+05 2.35500e+03 -6.54972e-01 -6.06417e-01 -7.03527e-01 -7.09928e-01 -6.86559e-01 -7.33296e-01
9.42720e+05 2.35600e+03 -7.00458e-01 -6.14941e-01 -7.85976e-01 -7.10863e-01 -6.89194e-01 -7.32531e-01
9.43360e+05 2.35800e+03 -7.59068e-01 -7.03944e-01 -8.14192e-01 -7.11906e-01 -6.91721e-01 -7.32092e-01
9.44000e+05 2.36000e+03 -6.97828e-01 -6.53409e-01 -7.42247e-01 -7.13012e-01 -6.93831e-01 -7.32193e-01
9.44640e+05 2.36100e+03 -6.96116e-01 -6.74699e-01 -7.17532e-01 -7.14111e-01 -6.95231e-01 -7.32991e-01
9.45280e+05 2.36300e+03 -6.85282e-01 -6.77887e-01 -6.92676e-01 -7.15131e-01 -6.95701e-01 -7.34561e-01
9.45920e+05 2.36400e+03 -7.44708e-01 -7.06480e-01 -7.82936e-01 -7.16016e-01 -6.95129e-01 -7.36903e-01
9.46560e+05 2.36600e+03 -6.90694e-01 -6.27983e-01 -7.53405e-01 -7.16738e-01 -6.93550e-01 -7.39926e-01
9.47200e+05 2.36800e+03 -6.62021e-01 -6.36126e-01 -6.87915e-01 -7.17286e-01 -6.91150e-01 -7.43421e-01
9.47840e+05 2.36900e+03 -6.98775e-01 -6.88971e-01 -7.08579e-01 -7.17649e-01 -6.88241e-01 -7.47057e-01
9.48480e+05 2.37100e+03 -7.15654e-01 -6.91638e-01 -7.39671e-01 -7.17818e-01 -6.85199e-01 -7.50438e-01
9.49120e+05 2.37200e+03 -6.71807e-01 -6.28177e-01 -7.15437e-01 -7.17798e-01 -6.82379e-01 -7.53218e-01
9.49760e+05 2.37400e+03 -7.01183e-01 -6.51282e-01 -7.51083e-01 -7.17618e-01 -6.80045e-01 -7.55192e-01
9.50400e+05 2.37600e+03 -7.37481e-01 -6.82658e-01 -7.92304e-01 -7.17318e-01 -6.78333e-01 -7.56303e-01
9.51040e+05 2.37700e+03 -6.91088e-01 -6.07644e-01 -7.74533e-01 -7.16933e-01 -6.77276e-01 -7.56589e-01
9.51680e+05 2.37900e+03 -7.14877e-01 -6.57334e-01 -7.72420e-01 -7.16485e-01 -6.76845e-01 -7.56124e-01
9.52320e+05 2.38000e+03 -7.22166e-01 -6.94780e-01 -7.49552e-01 -7.15987e-01 -6.76975e-01 -7.54999e-01
9.52960e+05 2.38200e+03 -6.23528e-01 -5.87471e-01 -6.59586e-01 -7.15458e-01 -6.77568e-01 -7.53349e-01
9.53600e+05 2.38400e+03 -6.65818e-01 -6.16326e-01 -7.15310e-01 -7.14924e-01 -6.78477e-01 -7.51371e-01
9.54240e+05 2.38500e+03 -7.01539e-01 -6.31280e-01 -7.71798e-01 -7.14406e-01 -6.79501e-01 -7.49312e-01
9.54880e+05 2.38700e+03 -7.01403e-01 -5.88443e-01 -8.14362e-01 -7.13898e-01 -6.80406e-01 -7.47390e-01
9.55520e+05 2.38800e+03 -7.15445e-01 -6.58211e-01 -7.72679e-01 -7.13341e-01 -6.80963e-01 -7.45719e-01
9.56160e+05 2.39000e+03 -6.33942e-01 -6.15819e-01 -6.52065e-01 -7.12623e-01 -6.80991e-01 -7.44255e-01
9.56800e+05 2.39200e+03 -7.69508e-01 -7.07009e-01 -8.32008e-01 -7.11614e-01 -6.80400e-01 -7.42828e-01
9.57440e+05 2.39300e+03 -7.55083e-01 -7.26600e-01 -7.83566e-01 -7.10240e-01 -6.79209e-01 -7.41270e-01
9.58080e+05 2.39500e+03 -6.73469e-01 -6.22121e-01 -7.24816e-01 -7.08518e-01 -6.77504e-01 -7.39531e-01
9.58720e+05 2.39600e+03 -7.18523e-01 -6.52808e-01 -7.84239e-01 -7.06564e-01 -6.75409e-01 -7.37719e-01
9.59360e+05 2.39800e+03 -6.94059e-01 -6.90454e-01 -6.97664e-01 -7.04551e-01 -6.73082e-01 -7.36020e-01
9.60000e+05 2.40000e+03 -6.65392e-01 -6.11262e-01 -7.19522e-01 -7.02674e-01 -6.70728e-01 -7.34621e-01
9.60640e+05 2.40100e+03 -7.29762e-01 -6.92012e-01 -7.67511e-01 -7.01129e-01 -6.68589e-01 -7.33670e-01
9.61280e+05 2.40300e+03 -7.16027e-01 -6.91105e-01 -7.40949e-01 -7.00080e-01 -6.66895e-01 -7.33265e-01
9.61920e+05 2.40400e+03 -6.85228e-01 -6.55639e-01 -7.14817e-01 -6.99624e-01 -6.65809e-01 -7.33438e-01
9.62560e+05 2.40600e+03 -7.39161e-01 -6.73846e-01 -8.04476e-01 -6.99762e-01 -6.65380e-01 -7.34144e-01
9.63200e+05 2.40800e+03 -7.46078e-01 -7.03535e-01 -7.88621e-01 -7.00394e-01 -6.65536e-01 -7.35251e-01
9.63840e+05 2.40900e+03 -7.12971e-01 -6.41109e-01 -7.84832e-01 -7.01337e-01 -6.66111e-01 -7.36562e-01
9.64480e+05 2.41100e+03 -6.89774e-01 -6.03716e-01 -7.75831e-01 -7.02376e-01 -6.66900e-01 -7.37852e-01
9.65120e+05 2.41200e+03 -7.45389e-01 -6.78128e-01 -8.12650e-01 -7.03316e-01 -6.67711e-01 -7.38922e-01
9.65760e+05 2.41400e+03 -7.04330e-01 -6.71310e-01 -7.37349e-01 -7.04028e-01 -6.68403e-01 -7.39652e-01
9.66400e+05 2.41600e+03 -6.69841e-01 -6.04647e-01 -7.35034e-01 -7.04469e-01 -6.68904e-01 -7.40034e-01
9.67040e+05 2.41700e+03 -7.28289e-01 -6.66262e-01 -7.90316e-01 -7.04692e-01 -6.69194e-01 -7.40190e-01
9.67680e+05 2.41900e+03 -6.96982e-01 -6.68809e-01 -7.25154e-01 -7.04820e-01 -6.69290e-01 -7.40350e-01
9.68320e+05 2.42000e+03 -7.30815e-01 -6.87752e-01 -7.73878e-01 -7.05021e-01 -6.69224e-01 -7.40818e-01
9.68960e+05 2.42200e+03 -7.08637e-01 -6.69328e-01 -7.47945e-01 -7.05458e-01 -6.69035e-01 -7.41882e-01
9.69600e+05 2.42400e+03 -7.03363e-01 -6.49805e-01 -7.56920e-01 -7.06240e-01 -6.68759e-01 -7.43721e-01
9.70240e+05 2.42500e+03 -7.39081e-01 -7.04212e-01 -7.73951e-01 -7.07384e-01 -6.68426e-01 -7.46342e-01
9.70880e+05 2.42700e+03 -6.90481e-01 -6.33162e-01 -7.47799e-01 -7.08827e-01 -6.68085e-01 -7.49569e-01
9.71520e+05 2.42800e+03 -6.91058e-01 -6.65985e-01 -7.16131e-01 -7.10448e-01 -6.67802e-01 -7.53093e-01
9.72160e+05 2.43000e+03 -7.24594e-01 -7.05480e-01 -7.43708e-01 -7.12112e-01 -6.67661e-01 -7.56563e-01
9.72800e+05 2.43200e+03 -7.29729e-01 -6.47936e-01 -8.11523e-01 -7.13706e-01 -6.67753e-01 -7.59659e-01
9.73440e+05 2.43300e+03 -7.99942e-01 -7.65012e-01 -8.34872e-01 -7.15156e-01 -6.68176e-01 -7.62136e-01
9.74080e+05 2.43500e+03 -7.27481e-01 -6.76565e-01 -7.78397e-01 -7.16436e-01 -6.69024e-01 -7.63849e-01
9.74720e+05 2.43600e+03 -7.17214e-01 -6.86027e-01 -7.48400e-01 -7.17552e-01 -6.70352e-01 -7.64753e-01
9.75360e+05 2.43800e+03 -6.70478e-01 -6.30673e-01 -7.10284e-01 -7.18530e-01 -6.72155e-01 -7.64905e-01
9.76000e+05 2.44000e+03 -7.09395e-01 -6.10717e-01 -8.08072e-01 -7.19414e-01 -6.74373e-01 -7.64455e-01
9.76640e+05 2.44100e+03 -6.68466e-01 -6.33290e-01 -7.03642e-01 -7.20264e-01 -6.76898e-01 -7.63630e-01
9.77280e+05 2.44300e+03 -7.20515e-01 -6.95432e-01 -7.45598e-01 -7.21144e-01 -6.79594e-01 -7.62694e-01
9.77920e+05 2.44400e+03 -7.51558e-01 -6.52993e-01 -8.50123e-01 -7.22094e-01 -6.82300e-01 -7.61887e-01
9.78560e+05 2.44600e+03 -7.05277e-01 -6.79016e-01 -7.31539e-01 -7.23104e-01 -6.84836e-01 -7.61371e-01
9.79200e+05 2.44800e+03 -7.06105e-01 -6.59068e-01 -7.53142e-01 -7.24109e-01 -6.87011e-01 -7.61207e-01
9.79840e+05 2.44900e+03 -6.72851e-01 -6.15782e-01 -7.29920e-01 -7.25005e-01 -6.88640e-01 -7.61371e-01
9.80480e+05 2.45100e+03 -7.17030e-01 -6.74972e-01 -7.59088e-01 -7.25686e-01 -6.89583e-01 -7.61788e-01
9.81120e+05 2.45200e+03 -7.16930e-01 -6.96825e-01 -7.37035e-01 -7.26063e-01 -6.89782e-01 -7.62343e-01
9.81760e+05 2.45400e+03 -7.26713e-01 -6.97439e-01 -7.55987e-01 -7.26074e-01 -6.89279e-01 -7.62868e-01
9.82400e+05 2.45600e+03 -6.93026e-01 -6.07641e-01 -7.78410e-01 -7.25673e-01 -6.88191e-01 -7.63155e-01
9.83040e+05 2.45700e+03 -6.88704e-01 -6.48988e-01 -7.28419e-01 -7.24839e-01 -6.86674e-01 -7.63003e-01
9.83680e+05 2.45900e+03 -6.85873e-01 -6.25590e-01 -7.46156e-01 -7.23598e-01 -6.84901e-01 -7.62295e-01
9.84320e+05 2.46000e+03 -7.42925e-01 -6.51600e-01 -8.34250e-01 -7.22034e-01 -6.83044e-01 -7.61025e-01
9.84960e+05 2.46200e+03 -7.13399e-01 -6.35576e-01 -7.91222e-01 -7.20284e-01 -6.81266e-01 -7.59301e-01
9.85600e+05 2.46400e+03 -7.13734e-01 -6.56690e-01 -7.70778e-01 -7.18495e-01 -6.79685e-01 -7.57305e-01
9.86240e+05 2.46500e+03 -6.93050e-01 -6.49657e-01 -7.36443e-01 -7.16793e-01 -6.78349e-01 -7.55237e-01
9.86880e+05 2.46700e+03 -7.32718e-01 -6.81396e-01 -7.84040e-01 -7.15269e-01 -6.77249e-01 -7.53290e-01
9.87520e+05 2.46800e+03 -6.54976e-01 -6.31080e-01 -6.78872e-01 -7.13971e-01 -6.76325e-01 -7.51617e-01
9.88160e+05 2.47000e+03 -6.67204e-01 -6.18205e-01 -7.16204e-01 -7.12922e-01 -6.75500e-01 -7.50343e-01
9.88800e+05 2.47200e+03 -7.24344e-01 -6.54217e-01 -7.94471e-01 -7.12136e-01 -6.74701e-01 -7.49572e-01
9.89440e+05 2.47300e+03 -6.93318e-01 -6.32546e-01 -7.54089e-01 -7.11628e-01 -6.73878e-01 -7.49379e-01
9.90080e+05 2.47500e+03 -7.09535e-01 -6.71416e-01 -7.47654e-01 -7.11401e-01 -6.73016e-01 -7.49785e-01
9.90720e+05 2.47600e+03 -6.39044e-01 -5.82897e-01 -6.95190e-01 -7.11418e-01 -6.72124e-01 -7.50712e-01
9.91360e+05 2.47800e+03 -6.28827e-01 -5.96010e-01 -6.61644e-01 -7.11588e-01 -6.71222e-01 -7.51955e-01
9.92000e+05 2.48000e+03 -7.30261e-01 -6.57795e-01 -8.02727e-01 -7.11783e-01 -6.70354e-01 -7.53211e-01
9.92640e+05 2.48100e+03 -7.13691e-01 -6.46185e-01 -7.81196e-01 -7.11871e-01 -6.69592e-01 -7.54150e-01
9.93280e+05 2.48300e+03 -6.80776e-01 -6.27940e-01 -7.33612e-01 -7.11760e-01 -6.69022e-01 -7.54498e-01
9.93920e+05 2.48400e+03 -7.24961e-01 -6.68005e-01 -7.81916e-01 -7.11389e-01 -6.68687e-01 -7.54091e-01
9.94560e+05 2.48600e+03 -7.14640e-01 -6.51670e-01 -7.77611e-01 -7.10725e-01 -6.68551e-01 -7.52899e-01
9.95200e+05 2.48800e+03 -7.44876e-01 -7.01428e-01 -7.88324e-01 -7.09773e-01 -6.68507e-01 -7.51038e-01
9.95840e+05 2.48900e+03 -6.11347e-01 -5.81126e-01 -6.41568e-01 -7.08588e-01 -6.68418e-01 -7.48758e-01
9.96480e+05 2.49100e+03 -7.39108e-01 -6.75456e-01 -8.02760e-01 -7.07284e-01 -6.68161e-01 -7.46407e-01
9.97120e+05 2.49200e+03 -6.94936e-01 -6.61777e-01 -7.28095e-01 -7.06021e-01 -6.67679e-01 -7.44362e-01
9.97760e+05 2.49400e+03 -7.61976e-01 -6.79524e-01 -8.44428e-01 -7.04969e-01 -6.66995e-01 -7.42943e-01
9.98400e+05 2.49600e+03 -7.54326e-01 -7.10043e-01 -7.98609e-01 -7.04265e-01 -6.66213e-01 -7.42316e-01
9.99040e+05 2.49700e+03 -7.75279e-01 -7.21532e-01 -8.29026e-01 -7.03963e-01 -6.65467e-01 -7.42459e-01
9.99680e+05 2.49900e+03 -6.77076e-01 -6.62984e-01 -6.91167e-01 -7.04036e-01 -6.64862e-01 -7.43209e-01


==> fig/srl/ppo_pca_dim_300.dat <==
0.00000e+00 0.00000e+00 -3.72019e+00 -3.56054e+00 -3.87984e+00 -3.72019e+00 -3.56054e+00 -3.87984e+00
1.28000e+03 3.00000e+00 -3.47244e+00 -3.40384e+00 -3.54105e+00 -3.72019e+00 -3.56054e+00 -3.87984e+00
2.56000e+03 6.00000e+00 -3.40628e+00 -3.11694e+00 -3.69562e+00 -3.72017e+00 -3.56055e+00 -3.87978e+00
3.84000e+03 9.00000e+00 -3.49997e+00 -3.24118e+00 -3.75876e+00 -3.71951e+00 -3.56069e+00 -3.87833e+00
5.12000e+03 1.20000e+01 -3.61734e+00 -3.55876e+00 -3.67593e+00 -3.71544e+00 -3.56142e+00 -3.86947e+00
6.40000e+03 1.60000e+01 -3.77584e+00 -3.60346e+00 -3.94822e+00 -3.70349e+00 -3.56200e+00 -3.84498e+00
7.68000e+03 1.90000e+01 -3.50567e+00 -3.39349e+00 -3.61784e+00 -3.68085e+00 -3.55823e+00 -3.80347e+00
8.96000e+03 2.20000e+01 -3.49594e+00 -3.36394e+00 -3.62794e+00 -3.65004e+00 -3.54757e+00 -3.75251e+00
1.02400e+04 2.50000e+01 -3.26737e+00 -3.13342e+00 -3.40132e+00 -3.61846e+00 -3.53424e+00 -3.70268e+00
1.15200e+04 2.80000e+01 -3.70226e+00 -3.62101e+00 -3.78351e+00 -3.59355e+00 -3.52579e+00 -3.66131e+00
1.28000e+04 3.20000e+01 -3.69219e+00 -3.45592e+00 -3.92847e+00 -3.57739e+00 -3.52505e+00 -3.62973e+00
1.40800e+04 3.50000e+01 -3.57768e+00 -3.41896e+00 -3.73639e+00 -3.56566e+00 -3.52615e+00 -3.60516e+00
1.53600e+04 3.80000e+01 -3.43284e+00 -3.29903e+00 -3.56664e+00 -3.55388e+00 -3.52360e+00 -3.58416e+00
1.66400e+04 4.10000e+01 -3.61349e+00 -3.43292e+00 -3.79406e+00 -3.54445e+00 -3.52097e+00 -3.56794e+00
1.79200e+04 4.40000e+01 -3.55425e+00 -3.39753e+00 -3.71097e+00 -3.54327e+00 -3.52194e+00 -3.56461e+00
1.92000e+04 4.80000e+01 -3.72792e+00 -3.41296e+00 -4.04288e+00 -3.55182e+00 -3.52859e+00 -3.57505e+00
2.04800e+04 5.10000e+01 -3.59575e+00 -3.56835e+00 -3.62314e+00 -3.56569e+00 -3.54419e+00 -3.58719e+00
2.17600e+04 5.40000e+01 -3.59796e+00 -3.26175e+00 -3.93416e+00 -3.57921e+00 -3.56546e+00 -3.59296e+00
2.30400e+04 5.70000e+01 -3.53898e+00 -3.46347e+00 -3.61449e+00 -3.58969e+00 -3.58004e+00 -3.59934e+00
2.43200e+04 6.00000e+01 -3.62285e+00 -3.53872e+00 -3.70698e+00 -3.59667e+00 -3.57714e+00 -3.61619e+00
2.56000e+04 6.40000e+01 -3.79102e+00 -3.61651e+00 -3.96552e+00 -3.59980e+00 -3.57368e+00 -3.62593e+00
2.68800e+04 6.70000e+01 -3.79513e+00 -3.50094e+00 -4.08933e+00 -3.59899e+00 -3.57358e+00 -3.62440e+00
2.81600e+04 7.00000e+01 -3.65620e+00 -3.49301e+00 -3.81938e+00 -3.59508e+00 -3.57001e+00 -3.62015e+00
2.94400e+04 7.30000e+01 -3.66870e+00 -3.46494e+00 -3.87246e+00 -3.58964e+00 -3.56001e+00 -3.61927e+00
3.07200e+04 7.60000e+01 -3.45718e+00 -3.25109e+00 -3.66327e+00 -3.58652e+00 -3.55225e+00 -3.62079e+00
3.20000e+04 8.00000e+01 -3.44795e+00 -3.26166e+00 -3.63424e+00 -3.59131e+00 -3.55415e+00 -3.62847e+00
3.32800e+04 8.30000e+01 -3.72160e+00 -3.63168e+00 -3.81151e+00 -3.60473e+00 -3.56489e+00 -3.64457e+00
3.45600e+04 8.60000e+01 -3.73093e+00 -3.61992e+00 -3.84194e+00 -3.61925e+00 -3.57504e+00 -3.66346e+00
3.58400e+04 8.90000e+01 -3.40794e+00 -3.22796e+00 -3.58792e+00 -3.62372e+00 -3.57180e+00 -3.67564e+00
3.71200e+04 9.20000e+01 -3.48335e+00 -3.35912e+00 -3.60758e+00 -3.61287e+00 -3.54915e+00 -3.67659e+00
3.84000e+04 9.60000e+01 -3.49752e+00 -3.36399e+00 -3.63105e+00 -3.59137e+00 -3.51333e+00 -3.66941e+00
3.96800e+04 9.90000e+01 -3.71262e+00 -3.62592e+00 -3.79931e+00 -3.56799e+00 -3.47903e+00 -3.65695e+00
4.09600e+04 1.02000e+02 -3.49678e+00 -3.39069e+00 -3.60287e+00 -3.54869e+00 -3.46001e+00 -3.63737e+00
4.22400e+04 1.05000e+02 -3.53024e+00 -3.34681e+00 -3.71367e+00 -3.53716e+00 -3.46266e+00 -3.61166e+00
4.35200e+04 1.08000e+02 -3.70033e+00 -3.57973e+00 -3.82092e+00 -3.53374e+00 -3.48257e+00 -3.58491e+00
4.48000e+04 1.12000e+02 -3.22999e+00 -3.21027e+00 -3.24971e+00 -3.53290e+00 -3.50514e+00 -3.56066e+00
4.60800e+04 1.15000e+02 -3.31833e+00 -3.10150e+00 -3.53516e+00 -3.52808e+00 -3.51316e+00 -3.54300e+00
4.73600e+04 1.18000e+02 -3.33614e+00 -3.05142e+00 -3.62085e+00 -3.51851e+00 -3.50322e+00 -3.53381e+00
4.86400e+04 1.21000e+02 -3.59269e+00 -3.43460e+00 -3.75077e+00 -3.50697e+00 -3.48921e+00 -3.52474e+00
4.99200e+04 1.24000e+02 -3.50348e+00 -3.15290e+00 -3.85406e+00 -3.49376e+00 -3.47460e+00 -3.51292e+00
5.12000e+04 1.28000e+02 -3.45716e+00 -3.07808e+00 -3.83624e+00 -3.47791e+00 -3.45846e+00 -3.49736e+00
5.24800e+04 1.31000e+02 -3.11659e+00 -2.97653e+00 -3.25665e+00 -3.46125e+00 -3.44214e+00 -3.48037e+00
5.37600e+04 1.34000e+02 -3.38010e+00 -2.97858e+00 -3.78162e+00 -3.44789e+00 -3.42875e+00 -3.46703e+00
5.50400e+04 1.37000e+02 -3.17092e+00 -2.95561e+00 -3.38623e+00 -3.43982e+00 -3.41750e+00 -3.46214e+00
5.63200e+04 1.40000e+02 -3.24055e+00 -3.01941e+00 -3.46170e+00 -3.43314e+00 -3.40516e+00 -3.46113e+00
5.76000e+04 1.44000e+02 -3.09338e+00 -2.79424e+00 -3.39252e+00 -3.42147e+00 -3.38789e+00 -3.45504e+00
5.88800e+04 1.47000e+02 -3.24276e+00 -2.93658e+00 -3.54894e+00 -3.40251e+00 -3.35853e+00 -3.44649e+00
6.01600e+04 1.50000e+02 -3.37238e+00 -3.06858e+00 -3.67618e+00 -3.37887e+00 -3.32034e+00 -3.43740e+00
6.14400e+04 1.53000e+02 -3.28974e+00 -3.07336e+00 -3.50612e+00 -3.35530e+00 -3.28463e+00 -3.42597e+00
6.27200e+04 1.56000e+02 -3.18126e+00 -3.06582e+00 -3.29671e+00 -3.33523e+00 -3.25922e+00 -3.41125e+00
6.40000e+04 1.60000e+02 -3.36991e+00 -3.02283e+00 -3.71698e+00 -3.32065e+00 -3.24754e+00 -3.39376e+00
6.52800e+04 1.63000e+02 -3.49918e+00 -3.49017e+00 -3.50818e+00 -3.31269e+00 -3.25056e+00 -3.37481e+00
6.65600e+04 1.66000e+02 -3.43643e+00 -3.27298e+00 -3.59988e+00 -3.30927e+00 -3.26271e+00 -3.35583e+00
6.78400e+04 1.69000e+02 -3.36354e+00 -3.25025e+00 -3.47684e+00 -3.30544e+00 -3.27269e+00 -3.33820e+00
6.91200e+04 1.72000e+02 -3.08614e+00 -2.98899e+00 -3.18329e+00 -3.29848e+00 -3.27259e+00 -3.32438e+00
7.04000e+04 1.76000e+02 -3.08890e+00 -2.90725e+00 -3.27055e+00 -3.29010e+00 -3.26305e+00 -3.31715e+00
7.16800e+04 1.79000e+02 -3.03134e+00 -2.92013e+00 -3.14254e+00 -3.28297e+00 -3.24994e+00 -3.31601e+00
7.29600e+04 1.82000e+02 -2.92785e+00 -2.74911e+00 -3.10659e+00 -3.27637e+00 -3.23682e+00 -3.31593e+00
7.42400e+04 1.85000e+02 -3.25347e+00 -3.01338e+00 -3.49355e+00 -3.26693e+00 -3.22352e+00 -3.31034e+00
7.55200e+04 1.88000e+02 -2.97524e+00 -2.79005e+00 -3.16042e+00 -3.25445e+00 -3.20896e+00 -3.29993e+00
7.68000e+04 1.92000e+02 -3.13552e+00 -2.98539e+00 -3.28565e+00 -3.24208e+00 -3.19295e+00 -3.29121e+00
7.80800e+04 1.95000e+02 -2.97468e+00 -2.77706e+00 -3.17229e+00 -3.23077e+00 -3.17683e+00 -3.28470e+00
7.93600e+04 1.98000e+02 -3.09850e+00 -2.92629e+00 -3.27071e+00 -3.21797e+00 -3.16209e+00 -3.27386e+00
8.06400e+04 2.01000e+02 -3.28004e+00 -2.85227e+00 -3.70781e+00 -3.20094e+00 -3.14939e+00 -3.25249e+00
8.19200e+04 2.04000e+02 -3.02994e+00 -2.90637e+00 -3.15350e+00 -3.18030e+00 -3.13743e+00 -3.22317e+00
8.32000e+04 2.08000e+02 -3.12601e+00 -3.07773e+00 -3.17430e+00 -3.15908e+00 -3.11934e+00 -3.19882e+00
8.44800e+04 2.11000e+02 -3.11536e+00 -3.06047e+00 -3.17026e+00 -3.14046e+00 -3.09448e+00 -3.18644e+00
8.57600e+04 2.14000e+02 -2.75773e+00 -2.66413e+00 -2.85133e+00 -3.12592e+00 -3.07285e+00 -3.17899e+00
8.70400e+04 2.17000e+02 -3.18609e+00 -3.10958e+00 -3.26259e+00 -3.11339e+00 -3.05376e+00 -3.17303e+00
8.83200e+04 2.20000e+02 -3.02195e+00 -2.92523e+00 -3.11867e+00 -3.09952e+00 -3.03255e+00 -3.16649e+00
8.96000e+04 2.24000e+02 -3.18010e+00 -2.98455e+00 -3.37564e+00 -3.08324e+00 -3.01191e+00 -3.15456e+00
9.08800e+04 2.27000e+02 -3.00335e+00 -2.84098e+00 -3.16571e+00 -3.06701e+00 -2.99975e+00 -3.13428e+00
9.21600e+04 2.30000e+02 -2.79789e+00 -2.73507e+00 -2.86071e+00 -3.05460e+00 -3.00004e+00 -3.10916e+00
9.34400e+04 2.33000e+02 -2.65073e+00 -2.47371e+00 -2.82775e+00 -3.04747e+00 -3.00905e+00 -3.08588e+00
9.47200e+04 2.36000e+02 -3.15105e+00 -3.02180e+00 -3.28031e+00 -3.04510e+00 -3.02049e+00 -3.06971e+00
9.60000e+04 2.40000e+02 -2.93512e+00 -2.60470e+00 -3.26555e+00 -3.04469e+00 -3.02527e+00 -3.06411e+00
9.72800e+04 2.43000e+02 -3.09435e+00 -2.79063e+00 -3.39807e+00 -3.04030e+00 -3.01639e+00 -3.06420e+00
9.85600e+04 2.46000e+02 -3.11102e+00 -2.82368e+00 -3.39835e+00 -3.02743e+00 -2.99624e+00 -3.05862e+00
9.98400e+04 2.49000e+02 -2.61541e+00 -2.38418e+00 -2.84663e+00 -3.00745e+00 -2.96828e+00 -3.04662e+00
1.01120e+05 2.52000e+02 -2.89024e+00 -2.71001e+00 -3.07047e+00 -2.98677e+00 -2.93616e+00 -3.03738e+00
1.02400e+05 2.56000e+02 -2.86801e+00 -2.68753e+00 -3.04849e+00 -2.97209e+00 -2.90222e+00 -3.04196e+00
1.03680e+05 2.59000e+02 -2.90171e+00 -2.46593e+00 -3.33749e+00 -2.96404e+00 -2.86848e+00 -3.05959e+00
1.04960e+05 2.62000e+02 -2.94046e+00 -2.74003e+00 -3.14089e+00 -2.95651e+00 -2.83854e+00 -3.07447e+00
1.06240e+05 2.65000e+02 -2.65048e+00 -2.47284e+00 -2.82813e+00 -2.94275e+00 -2.81715e+00 -3.06835e+00
1.07520e+05 2.68000e+02 -2.43281e+00 -2.27942e+00 -2.58620e+00 -2.92252e+00 -2.80702e+00 -3.03803e+00
1.08800e+05 2.72000e+02 -2.65472e+00 -2.54563e+00 -2.76381e+00 -2.90156e+00 -2.80481e+00 -2.99831e+00
1.10080e+05 2.75000e+02 -2.93818e+00 -2.63881e+00 -3.23756e+00 -2.88397e+00 -2.80200e+00 -2.96593e+00
1.11360e+05 2.78000e+02 -2.72711e+00 -2.59774e+00 -2.85648e+00 -2.86751e+00 -2.78950e+00 -2.94552e+00
1.12640e+05 2.81000e+02 -2.93950e+00 -2.71135e+00 -3.16765e+00 -2.84679e+00 -2.76396e+00 -2.92963e+00
1.13920e+05 2.84000e+02 -2.69992e+00 -2.55074e+00 -2.84911e+00 -2.82181e+00 -2.73223e+00 -2.91138e+00
1.15200e+05 2.88000e+02 -2.85010e+00 -2.49041e+00 -3.20979e+00 -2.80054e+00 -2.70469e+00 -2.89639e+00
1.16480e+05 2.91000e+02 -2.65622e+00 -2.62037e+00 -2.69207e+00 -2.78939e+00 -2.68627e+00 -2.89250e+00
1.17760e+05 2.94000e+02 -2.77262e+00 -2.49389e+00 -3.05135e+00 -2.78641e+00 -2.67477e+00 -2.89805e+00
1.19040e+05 2.97000e+02 -2.56311e+00 -2.49468e+00 -2.63154e+00 -2.78587e+00 -2.66460e+00 -2.90714e+00
1.20320e+05 3.00000e+02 -2.65134e+00 -2.51044e+00 -2.79224e+00 -2.78391e+00 -2.65221e+00 -2.91562e+00
1.21600e+05 3.04000e+02 -2.56762e+00 -2.37214e+00 -2.76309e+00 -2.77893e+00 -2.63819e+00 -2.91967e+00
1.22880e+05 3.07000e+02 -2.75846e+00 -2.62939e+00 -2.88752e+00 -2.76983e+00 -2.62377e+00 -2.91589e+00
1.24160e+05 3.10000e+02 -2.82762e+00 -2.58710e+00 -3.06815e+00 -2.75692e+00 -2.61021e+00 -2.90364e+00
1.25440e+05 3.13000e+02 -2.79601e+00 -2.59108e+00 -3.00093e+00 -2.74342e+00 -2.60110e+00 -2.88573e+00
1.26720e+05 3.16000e+02 -2.75846e+00 -2.61837e+00 -2.89854e+00 -2.73313e+00 -2.60126e+00 -2.86501e+00
1.28000e+05 3.20000e+02 -2.50869e+00 -2.25923e+00 -2.75815e+00 -2.72719e+00 -2.61200e+00 -2.84238e+00
1.29280e+05 3.23000e+02 -2.64359e+00 -2.34984e+00 -2.93735e+00 -2.72339e+00 -2.62972e+00 -2.81705e+00
1.30560e+05 3.26000e+02 -2.62330e+00 -2.45492e+00 -2.79168e+00 -2.71974e+00 -2.64924e+00 -2.79023e+00
1.31840e+05 3.29000e+02 -2.48428e+00 -2.27532e+00 -2.69325e+00 -2.71596e+00 -2.66473e+00 -2.76720e+00
1.33120e+05 3.32000e+02 -2.71726e+00 -2.45502e+00 -2.97949e+00 -2.71148e+00 -2.66837e+00 -2.75460e+00
1.34400e+05 3.36000e+02 -2.56858e+00 -2.18127e+00 -2.95588e+00 -2.70521e+00 -2.65541e+00 -2.75500e+00
1.35680e+05 3.39000e+02 -2.49406e+00 -2.25430e+00 -2.73381e+00 -2.69644e+00 -2.63156e+00 -2.76132e+00
1.36960e+05 3.42000e+02 -2.59596e+00 -2.32584e+00 -2.86608e+00 -2.68501e+00 -2.60572e+00 -2.76429e+00
1.38240e+05 3.45000e+02 -2.67974e+00 -2.37572e+00 -2.98376e+00 -2.67167e+00 -2.58224e+00 -2.76110e+00
1.39520e+05 3.48000e+02 -2.45948e+00 -2.35336e+00 -2.56560e+00 -2.65665e+00 -2.56009e+00 -2.75322e+00
1.40800e+05 3.52000e+02 -2.61164e+00 -2.41364e+00 -2.80964e+00 -2.63911e+00 -2.53703e+00 -2.74118e+00
1.42080e+05 3.55000e+02 -2.73558e+00 -2.54906e+00 -2.92210e+00 -2.61994e+00 -2.51337e+00 -2.72651e+00
1.43360e+05 3.58000e+02 -2.33291e+00 -2.21470e+00 -2.45112e+00 -2.60201e+00 -2.49012e+00 -2.71389e+00
1.44640e+05 3.61000e+02 -2.51236e+00 -2.45360e+00 -2.57111e+00 -2.58599e+00 -2.46543e+00 -2.70655e+00
1.45920e+05 3.64000e+02 -2.69108e+00 -2.51342e+00 -2.86873e+00 -2.56967e+00 -2.43657e+00 -2.70277e+00
1.47200e+05 3.68000e+02 -2.52768e+00 -2.29968e+00 -2.75567e+00 -2.55064e+00 -2.40424e+00 -2.69703e+00
1.48480e+05 3.71000e+02 -2.49250e+00 -2.22424e+00 -2.76076e+00 -2.52830e+00 -2.37257e+00 -2.68404e+00
1.49760e+05 3.74000e+02 -2.26377e+00 -2.06050e+00 -2.46705e+00 -2.50537e+00 -2.34672e+00 -2.66403e+00
1.51040e+05 3.77000e+02 -2.52181e+00 -2.31814e+00 -2.72547e+00 -2.48616e+00 -2.32927e+00 -2.64305e+00
1.52320e+05 3.80000e+02 -2.40085e+00 -2.10296e+00 -2.69874e+00 -2.47341e+00 -2.31913e+00 -2.62769e+00
1.53600e+05 3.84000e+02 -2.62955e+00 -2.57799e+00 -2.68111e+00 -2.46690e+00 -2.31230e+00 -2.62150e+00
1.54880e+05 3.87000e+02 -2.47418e+00 -2.14552e+00 -2.80284e+00 -2.46423e+00 -2.30472e+00 -2.62375e+00
1.56160e+05 3.90000e+02 -2.43853e+00 -2.41073e+00 -2.46633e+00 -2.46410e+00 -2.29562e+00 -2.63258e+00
1.57440e+05 3.93000e+02 -2.33786e+00 -1.99296e+00 -2.68275e+00 -2.46657e+00 -2.28736e+00 -2.64578e+00
1.58720e+05 3.96000e+02 -2.47704e+00 -2.20547e+00 -2.74861e+00 -2.47098e+00 -2.28416e+00 -2.65781e+00
1.60000e+05 4.00000e+02 -2.37485e+00 -2.27522e+00 -2.47449e+00 -2.47437e+00 -2.28795e+00 -2.66079e+00
1.61280e+05 4.03000e+02 -2.33292e+00 -2.20571e+00 -2.46013e+00 -2.47185e+00 -2.29351e+00 -2.65019e+00
1.62560e+05 4.06000e+02 -2.59957e+00 -2.29429e+00 -2.90485e+00 -2.46042e+00 -2.29308e+00 -2.62776e+00
1.63840e+05 4.09000e+02 -2.62870e+00 -2.21600e+00 -3.04140e+00 -2.44178e+00 -2.28473e+00 -2.59884e+00
1.65120e+05 4.12000e+02 -2.28826e+00 -2.19398e+00 -2.38254e+00 -2.41932e+00 -2.27074e+00 -2.56790e+00
1.66400e+05 4.16000e+02 -2.28644e+00 -2.12899e+00 -2.44388e+00 -2.39687e+00 -2.25273e+00 -2.54101e+00
1.67680e+05 4.19000e+02 -2.41571e+00 -2.21036e+00 -2.62106e+00 -2.37918e+00 -2.23161e+00 -2.52674e+00
1.68960e+05 4.22000e+02 -2.24172e+00 -2.07457e+00 -2.40888e+00 -2.36915e+00 -2.20923e+00 -2.52907e+00
1.70240e+05 4.25000e+02 -2.28741e+00 -1.99576e+00 -2.57907e+00 -2.36498e+00 -2.18859e+00 -2.54137e+00
1.71520e+05 4.28000e+02 -2.36033e+00 -2.27257e+00 -2.44809e+00 -2.36133e+00 -2.17294e+00 -2.54971e+00
1.72800e+05 4.32000e+02 -2.31485e+00 -2.13266e+00 -2.49704e+00 -2.35451e+00 -2.16491e+00 -2.54411e+00
1.74080e+05 4.35000e+02 -2.21952e+00 -2.13050e+00 -2.30853e+00 -2.34407e+00 -2.16201e+00 -2.52613e+00
1.75360e+05 4.38000e+02 -2.25939e+00 -2.11532e+00 -2.40346e+00 -2.33016e+00 -2.15803e+00 -2.50230e+00
1.76640e+05 4.41000e+02 -2.11887e+00 -2.01164e+00 -2.22610e+00 -2.31275e+00 -2.15028e+00 -2.47522e+00
1.77920e+05 4.44000e+02 -2.15511e+00 -2.04537e+00 -2.26485e+00 -2.29344e+00 -2.14182e+00 -2.44506e+00
1.79200e+05 4.48000e+02 -2.17328e+00 -2.05792e+00 -2.28865e+00 -2.27565e+00 -2.13598e+00 -2.41532e+00
1.80480e+05 4.51000e+02 -1.90998e+00 -1.81180e+00 -2.00817e+00 -2.26056e+00 -2.12987e+00 -2.39126e+00
1.81760e+05 4.54000e+02 -2.28594e+00 -1.95122e+00 -2.62065e+00 -2.24663e+00 -2.11938e+00 -2.37388e+00
1.83040e+05 4.57000e+02 -2.10951e+00 -2.00506e+00 -2.21397e+00 -2.23367e+00 -2.10630e+00 -2.36104e+00
1.84320e+05 4.60000e+02 -2.06260e+00 -1.96758e+00 -2.15762e+00 -2.22334e+00 -2.09496e+00 -2.35172e+00
1.85600e+05 4.64000e+02 -2.22519e+00 -2.03800e+00 -2.41237e+00 -2.21524e+00 -2.08523e+00 -2.34525e+00
1.86880e+05 4.67000e+02 -2.21666e+00 -1.95289e+00 -2.48043e+00 -2.20669e+00 -2.07351e+00 -2.33987e+00
1.88160e+05 4.70000e+02 -2.04779e+00 -1.91882e+00 -2.17675e+00 -2.19607e+00 -2.05924e+00 -2.33289e+00
1.89440e+05 4.73000e+02 -2.26089e+00 -1.99559e+00 -2.52619e+00 -2.18416e+00 -2.04592e+00 -2.32240e+00
1.90720e+05 4.76000e+02 -2.01820e+00 -1.69481e+00 -2.34160e+00 -2.17274e+00 -2.03579e+00 -2.30969e+00
1.92000e+05 4.80000e+02 -2.03297e+00 -1.89156e+00 -2.17438e+00 -2.16260e+00 -2.02677e+00 -2.29844e+00
1.93280e+05 4.83000e+02 -2.09480e+00 -1.68066e+00 -2.50894e+00 -2.15396e+00 -2.01595e+00 -2.29197e+00
1.94560e+05 4.86000e+02 -2.02005e+00 -1.82604e+00 -2.21406e+00 -2.14779e+00 -2.00269e+00 -2.29290e+00
1.95840e+05 4.89000e+02 -2.24229e+00 -2.12695e+00 -2.35764e+00 -2.14444e+00 -1.98909e+00 -2.29979e+00
1.97120e+05 4.92000e+02 -2.09611e+00 -1.80598e+00 -2.38624e+00 -2.14110e+00 -1.97759e+00 -2.30461e+00
1.98400e+05 4.96000e+02 -2.14070e+00 -1.95755e+00 -2.32385e+00 -2.13528e+00 -1.96816e+00 -2.30240e+00
1.99680e+05 4.99000e+02 -2.07333e+00 -1.72989e+00 -2.41677e+00 -2.12900e+00 -1.96173e+00 -2.29627e+00
2.00960e+05 5.02000e+02 -2.11901e+00 -2.03317e+00 -2.20485e+00 -2.12530e+00 -1.96089e+00 -2.28970e+00
2.02240e+05 5.05000e+02 -1.97816e+00 -1.87105e+00 -2.08526e+00 -2.12380e+00 -1.96572e+00 -2.28187e+00
2.03520e+05 5.08000e+02 -1.91037e+00 -1.76274e+00 -2.05800e+00 -2.12120e+00 -1.97172e+00 -2.27068e+00
2.04800e+05 5.12000e+02 -1.95155e+00 -1.88015e+00 -2.02295e+00 -2.11487e+00 -1.97352e+00 -2.25622e+00
2.06080e+05 5.15000e+02 -2.03496e+00 -1.84071e+00 -2.22920e+00 -2.10566e+00 -1.97078e+00 -2.24053e+00
2.07360e+05 5.18000e+02 -1.88433e+00 -1.72214e+00 -2.04652e+00 -2.09500e+00 -1.96535e+00 -2.22466e+00
2.08640e+05 5.21000e+02 -1.94260e+00 -1.90657e+00 -1.97864e+00 -2.08191e+00 -1.95619e+00 -2.20763e+00
2.09920e+05 5.24000e+02 -2.06514e+00 -1.90394e+00 -2.22634e+00 -2.06649e+00 -1.94355e+00 -2.18943e+00
2.11200e+05 5.28000e+02 -2.02736e+00 -1.99314e+00 -2.06158e+00 -2.05145e+00 -1.93021e+00 -2.17270e+00
2.12480e+05 5.31000e+02 -2.03202e+00 -1.76254e+00 -2.30149e+00 -2.03821e+00 -1.91690e+00 -2.15951e+00
2.13760e+05 5.34000e+02 -2.05934e+00 -1.91759e+00 -2.20110e+00 -2.02636e+00 -1.90376e+00 -2.14897e+00
2.15040e+05 5.37000e+02 -1.91928e+00 -1.81545e+00 -2.02311e+00 -2.01696e+00 -1.89339e+00 -2.14053e+00
2.16320e+05 5.40000e+02 -1.90016e+00 -1.77899e+00 -2.02133e+00 -2.01215e+00 -1.88828e+00 -2.13603e+00
2.17600e+05 5.44000e+02 -1.85822e+00 -1.80340e+00 -1.91305e+00 -2.01281e+00 -1.88916e+00 -2.13645e+00
2.18880e+05 5.47000e+02 -2.06240e+00 -1.84936e+00 -2.27543e+00 -2.01689e+00 -1.89520e+00 -2.13858e+00
2.20160e+05 5.50000e+02 -1.85350e+00 -1.71914e+00 -1.98785e+00 -2.01946e+00 -1.90219e+00 -2.13672e+00
2.21440e+05 5.53000e+02 -1.75617e+00 -1.67635e+00 -1.83600e+00 -2.01393e+00 -1.90349e+00 -2.12437e+00
2.22720e+05 5.56000e+02 -1.93906e+00 -1.86223e+00 -2.01588e+00 -1.99687e+00 -1.89592e+00 -2.09783e+00
2.24000e+05 5.60000e+02 -1.79533e+00 -1.72764e+00 -1.86302e+00 -1.97174e+00 -1.88192e+00 -2.06157e+00
2.25280e+05 5.63000e+02 -1.77628e+00 -1.69245e+00 -1.86012e+00 -1.94515e+00 -1.86355e+00 -2.02676e+00
2.26560e+05 5.66000e+02 -1.70362e+00 -1.60212e+00 -1.80511e+00 -1.92171e+00 -1.83896e+00 -2.00445e+00
2.27840e+05 5.69000e+02 -1.88106e+00 -1.80717e+00 -1.95495e+00 -1.90384e+00 -1.81170e+00 -1.99598e+00
2.29120e+05 5.72000e+02 -1.97785e+00 -1.83160e+00 -2.12411e+00 -1.89197e+00 -1.79059e+00 -1.99336e+00
2.30400e+05 5.76000e+02 -2.01231e+00 -1.74094e+00 -2.28368e+00 -1.88328e+00 -1.77824e+00 -1.98832e+00
2.31680e+05 5.79000e+02 -1.81730e+00 -1.77253e+00 -1.86206e+00 -1.87474e+00 -1.77286e+00 -1.97662e+00
2.32960e+05 5.82000e+02 -1.70531e+00 -1.65362e+00 -1.75701e+00 -1.86718e+00 -1.77411e+00 -1.96025e+00
2.34240e+05 5.85000e+02 -2.10591e+00 -1.82619e+00 -2.38563e+00 -1.86308e+00 -1.78034e+00 -1.94583e+00
2.35520e+05 5.88000e+02 -1.88594e+00 -1.83924e+00 -1.93264e+00 -1.86378e+00 -1.78814e+00 -1.93942e+00
2.36800e+05 5.92000e+02 -1.86191e+00 -1.76776e+00 -1.95605e+00 -1.86823e+00 -1.79593e+00 -1.94052e+00
2.38080e+05 5.95000e+02 -1.82589e+00 -1.67383e+00 -1.97795e+00 -1.87374e+00 -1.80284e+00 -1.94464e+00
2.39360e+05 5.98000e+02 -1.79951e+00 -1.60175e+00 -1.99727e+00 -1.87839e+00 -1.80769e+00 -1.94909e+00
2.40640e+05 6.01000e+02 -1.83582e+00 -1.73963e+00 -1.93201e+00 -1.88116e+00 -1.81011e+00 -1.95221e+00
2.41920e+05 6.04000e+02 -1.98610e+00 -1.82642e+00 -2.14578e+00 -1.88104e+00 -1.81036e+00 -1.95171e+00
2.43200e+05 6.08000e+02 -1.78863e+00 -1.56789e+00 -2.00937e+00 -1.87756e+00 -1.80804e+00 -1.94708e+00
2.44480e+05 6.11000e+02 -1.97214e+00 -1.79714e+00 -2.14715e+00 -1.86988e+00 -1.80149e+00 -1.93827e+00
2.45760e+05 6.14000e+02 -1.87689e+00 -1.84618e+00 -1.90759e+00 -1.85760e+00 -1.79074e+00 -1.92447e+00
2.47040e+05 6.17000e+02 -1.79636e+00 -1.61700e+00 -1.97572e+00 -1.84323e+00 -1.77870e+00 -1.90777e+00
2.48320e+05 6.20000e+02 -1.75989e+00 -1.66380e+00 -1.85598e+00 -1.83114e+00 -1.76783e+00 -1.89446e+00
2.49600e+05 6.24000e+02 -1.72556e+00 -1.62806e+00 -1.82307e+00 -1.82398e+00 -1.75894e+00 -1.88902e+00
2.50880e+05 6.27000e+02 -1.95976e+00 -1.66492e+00 -2.25460e+00 -1.82052e+00 -1.75111e+00 -1.88993e+00
2.52160e+05 6.30000e+02 -1.80537e+00 -1.51206e+00 -2.09868e+00 -1.81795e+00 -1.74258e+00 -1.89333e+00
2.53440e+05 6.33000e+02 -1.81830e+00 -1.45656e+00 -2.18003e+00 -1.81448e+00 -1.73214e+00 -1.89682e+00
2.54720e+05 6.36000e+02 -1.65058e+00 -1.52452e+00 -1.77664e+00 -1.80985e+00 -1.72016e+00 -1.89954e+00
2.56000e+05 6.40000e+02 -1.65285e+00 -1.58042e+00 -1.72528e+00 -1.80450e+00 -1.70794e+00 -1.90106e+00
2.57280e+05 6.43000e+02 -1.76039e+00 -1.63289e+00 -1.88789e+00 -1.79835e+00 -1.69593e+00 -1.90077e+00
2.58560e+05 6.46000e+02 -1.79987e+00 -1.60224e+00 -1.99750e+00 -1.79152e+00 -1.68390e+00 -1.89914e+00
2.59840e+05 6.49000e+02 -1.96030e+00 -1.81462e+00 -2.10598e+00 -1.78300e+00 -1.66992e+00 -1.89609e+00
2.61120e+05 6.52000e+02 -1.70256e+00 -1.48792e+00 -1.91720e+00 -1.77058e+00 -1.65207e+00 -1.88909e+00
2.62400e+05 6.56000e+02 -1.64532e+00 -1.46960e+00 -1.82104e+00 -1.75456e+00 -1.63212e+00 -1.87700e+00
2.63680e+05 6.59000e+02 -1.71731e+00 -1.53873e+00 -1.89589e+00 -1.73898e+00 -1.61527e+00 -1.86270e+00
2.64960e+05 6.62000e+02 -1.69903e+00 -1.57835e+00 -1.81972e+00 -1.72741e+00 -1.60470e+00 -1.85012e+00
2.66240e+05 6.65000e+02 -1.64136e+00 -1.52217e+00 -1.76056e+00 -1.71889e+00 -1.59772e+00 -1.84005e+00
2.67520e+05 6.68000e+02 -1.75312e+00 -1.64396e+00 -1.86228e+00 -1.71028e+00 -1.58996e+00 -1.83061e+00
2.68800e+05 6.72000e+02 -1.58251e+00 -1.33045e+00 -1.83458e+00 -1.70040e+00 -1.58041e+00 -1.82040e+00
2.70080e+05 6.75000e+02 -1.76109e+00 -1.62441e+00 -1.89777e+00 -1.69035e+00 -1.57128e+00 -1.80942e+00
2.71360e+05 6.78000e+02 -1.63968e+00 -1.27169e+00 -2.00767e+00 -1.68209e+00 -1.56494e+00 -1.79923e+00
2.72640e+05 6.81000e+02 -1.59363e+00 -1.45580e+00 -1.73147e+00 -1.67646e+00 -1.56094e+00 -1.79199e+00
2.73920e+05 6.84000e+02 -1.40179e+00 -1.31365e+00 -1.48993e+00 -1.67305e+00 -1.55708e+00 -1.78902e+00
2.75200e+05 6.88000e+02 -1.60634e+00 -1.45666e+00 -1.75602e+00 -1.67215e+00 -1.55412e+00 -1.79017e+00
2.76480e+05 6.91000e+02 -1.63304e+00 -1.57128e+00 -1.69479e+00 -1.67289e+00 -1.55347e+00 -1.79230e+00
2.77760e+05 6.94000e+02 -1.42753e+00 -1.34277e+00 -1.51229e+00 -1.67134e+00 -1.55306e+00 -1.78962e+00
2.79040e+05 6.97000e+02 -1.52148e+00 -1.47145e+00 -1.57151e+00 -1.66418e+00 -1.54985e+00 -1.77851e+00
2.80320e+05 7.00000e+02 -1.53866e+00 -1.31918e+00 -1.75814e+00 -1.65310e+00 -1.54486e+00 -1.76134e+00
2.81600e+05 7.04000e+02 -1.64178e+00 -1.53600e+00 -1.74757e+00 -1.64233e+00 -1.54054e+00 -1.74412e+00
2.82880e+05 7.07000e+02 -1.66340e+00 -1.58969e+00 -1.73711e+00 -1.63359e+00 -1.53653e+00 -1.73065e+00
2.84160e+05 7.10000e+02 -1.64913e+00 -1.49838e+00 -1.79987e+00 -1.62641e+00 -1.53156e+00 -1.72126e+00
2.85440e+05 7.13000e+02 -1.60381e+00 -1.59389e+00 -1.61373e+00 -1.61986e+00 -1.52538e+00 -1.71435e+00
2.86720e+05 7.16000e+02 -1.51959e+00 -1.39028e+00 -1.64890e+00 -1.61334e+00 -1.51906e+00 -1.70761e+00
2.88000e+05 7.20000e+02 -1.42259e+00 -1.35737e+00 -1.48781e+00 -1.60717e+00 -1.51449e+00 -1.69985e+00
2.89280e+05 7.23000e+02 -1.53324e+00 -1.35359e+00 -1.71289e+00 -1.60267e+00 -1.51272e+00 -1.69262e+00
2.90560e+05 7.26000e+02 -1.43966e+00 -1.27343e+00 -1.60589e+00 -1.60046e+00 -1.51269e+00 -1.68823e+00
2.91840e+05 7.29000e+02 -1.68506e+00 -1.57953e+00 -1.79059e+00 -1.59843e+00 -1.51128e+00 -1.68558e+00
2.93120e+05 7.32000e+02 -1.54183e+00 -1.34481e+00 -1.73886e+00 -1.59321e+00 -1.50487e+00 -1.68156e+00
2.94400e+05 7.36000e+02 -1.66739e+00 -1.54597e+00 -1.78882e+00 -1.58449e+00 -1.49219e+00 -1.67679e+00
2.95680e+05 7.39000e+02 -1.43721e+00 -1.27592e+00 -1.59850e+00 -1.57575e+00 -1.47633e+00 -1.67517e+00
2.96960e+05 7.42000e+02 -1.60869e+00 -1.45446e+00 -1.76292e+00 -1.57018e+00 -1.46259e+00 -1.67777e+00
2.98240e+05 7.45000e+02 -1.64612e+00 -1.41593e+00 -1.87631e+00 -1.56813e+00 -1.45422e+00 -1.68204e+00
2.99520e+05 7.48000e+02 -1.45290e+00 -1.31011e+00 -1.59569e+00 -1.56849e+00 -1.45134e+00 -1.68564e+00
3.00800e+05 7.52000e+02 -1.52099e+00 -1.34542e+00 -1.69656e+00 -1.57001e+00 -1.45142e+00 -1.68860e+00
3.02080e+05 7.55000e+02 -1.51099e+00 -1.35232e+00 -1.66965e+00 -1.57181e+00 -1.45163e+00 -1.69200e+00
3.03360e+05 7.58000e+02 -1.49492e+00 -1.33769e+00 -1.65215e+00 -1.57198e+00 -1.44962e+00 -1.69434e+00
3.04640e+05 7.61000e+02 -1.47312e+00 -1.33561e+00 -1.61062e+00 -1.56724e+00 -1.44285e+00 -1.69163e+00
3.05920e+05 7.64000e+02 -1.54663e+00 -1.45259e+00 -1.64067e+00 -1.55584e+00 -1.43071e+00 -1.68096e+00
3.07200e+05 7.68000e+02 -1.40006e+00 -1.34030e+00 -1.45982e+00 -1.53952e+00 -1.41671e+00 -1.66232e+00
3.08480e+05 7.71000e+02 -1.62114e+00 -1.53621e+00 -1.70606e+00 -1.52193e+00 -1.40551e+00 -1.63834e+00
3.09760e+05 7.74000e+02 -1.42018e+00 -1.29684e+00 -1.54352e+00 -1.50623e+00 -1.39871e+00 -1.61376e+00
3.11040e+05 7.77000e+02 -1.48064e+00 -1.40036e+00 -1.56091e+00 -1.49360e+00 -1.39536e+00 -1.59185e+00
3.12320e+05 7.80000e+02 -1.37808e+00 -1.25022e+00 -1.50595e+00 -1.48382e+00 -1.39417e+00 -1.57347e+00
3.13600e+05 7.84000e+02 -1.33422e+00 -1.21804e+00 -1.45039e+00 -1.47713e+00 -1.39451e+00 -1.55974e+00
3.14880e+05 7.87000e+02 -1.43566e+00 -1.25574e+00 -1.61558e+00 -1.47326e+00 -1.39563e+00 -1.55090e+00
3.16160e+05 7.90000e+02 -1.27838e+00 -1.22758e+00 -1.32918e+00 -1.47094e+00 -1.39632e+00 -1.54555e+00
3.17440e+05 7.93000e+02 -1.37288e+00 -1.20809e+00 -1.53768e+00 -1.46848e+00 -1.39435e+00 -1.54261e+00
3.18720e+05 7.96000e+02 -1.53141e+00 -1.30848e+00 -1.75435e+00 -1.46384e+00 -1.38667e+00 -1.54101e+00
3.20000e+05 8.00000e+02 -1.34339e+00 -1.27362e+00 -1.41316e+00 -1.45552e+00 -1.37211e+00 -1.53893e+00
3.21280e+05 8.03000e+02 -1.25796e+00 -1.06304e+00 -1.45288e+00 -1.44449e+00 -1.35393e+00 -1.53505e+00
3.22560e+05 8.06000e+02 -1.28093e+00 -1.16688e+00 -1.39497e+00 -1.43427e+00 -1.33832e+00 -1.53022e+00
3.23840e+05 8.09000e+02 -1.24855e+00 -1.08739e+00 -1.40971e+00 -1.42791e+00 -1.32942e+00 -1.52639e+00
3.25120e+05 8.12000e+02 -1.40021e+00 -1.31937e+00 -1.48104e+00 -1.42436e+00 -1.32557e+00 -1.52316e+00
3.26400e+05 8.16000e+02 -1.32080e+00 -1.20345e+00 -1.43815e+00 -1.42000e+00 -1.32182e+00 -1.51819e+00
3.27680e+05 8.19000e+02 -1.35270e+00 -1.26556e+00 -1.43984e+00 -1.41326e+00 -1.31539e+00 -1.51113e+00
3.28960e+05 8.22000e+02 -1.46622e+00 -1.38615e+00 -1.54629e+00 -1.40524e+00 -1.30700e+00 -1.50349e+00
3.30240e+05 8.25000e+02 -1.26371e+00 -1.17513e+00 -1.35229e+00 -1.39772e+00 -1.29924e+00 -1.49620e+00
3.31520e+05 8.28000e+02 -1.40202e+00 -1.22953e+00 -1.57451e+00 -1.39137e+00 -1.29381e+00 -1.48893e+00
3.32800e+05 8.32000e+02 -1.49873e+00 -1.21290e+00 -1.78456e+00 -1.38568e+00 -1.28945e+00 -1.48192e+00
3.34080e+05 8.35000e+02 -1.21215e+00 -1.19140e+00 -1.23291e+00 -1.37999e+00 -1.28372e+00 -1.47627e+00
3.35360e+05 8.38000e+02 -1.39161e+00 -1.23054e+00 -1.55268e+00 -1.37466e+00 -1.27639e+00 -1.47292e+00
3.36640e+05 8.41000e+02 -1.26403e+00 -1.14839e+00 -1.37966e+00 -1.37064e+00 -1.26950e+00 -1.47178e+00
3.37920e+05 8.44000e+02 -1.37622e+00 -1.28880e+00 -1.46363e+00 -1.36804e+00 -1.26453e+00 -1.47155e+00
3.39200e+05 8.48000e+02 -1.22222e+00 -1.12072e+00 -1.32372e+00 -1.36564e+00 -1.26122e+00 -1.47006e+00
3.40480e+05 8.51000e+02 -1.27238e+00 -1.05263e+00 -1.49213e+00 -1.36181e+00 -1.25854e+00 -1.46508e+00
3.41760e+05 8.54000e+02 -1.41491e+00 -1.22358e+00 -1.60623e+00 -1.35538e+00 -1.25593e+00 -1.45483e+00
3.43040e+05 8.57000e+02 -1.33590e+00 -1.27134e+00 -1.40047e+00 -1.34606e+00 -1.25289e+00 -1.43923e+00
3.44320e+05 8.60000e+02 -1.27940e+00 -1.24628e+00 -1.31251e+00 -1.33482e+00 -1.24874e+00 -1.42091e+00
3.45600e+05 8.64000e+02 -1.34593e+00 -1.14807e+00 -1.54378e+00 -1.32393e+00 -1.24309e+00 -1.40476e+00
3.46880e+05 8.67000e+02 -1.25500e+00 -1.18233e+00 -1.32767e+00 -1.31668e+00 -1.23713e+00 -1.39623e+00
3.48160e+05 8.70000e+02 -1.29916e+00 -1.14975e+00 -1.44857e+00 -1.31508e+00 -1.23330e+00 -1.39687e+00
3.49440e+05 8.73000e+02 -1.23948e+00 -1.15949e+00 -1.31947e+00 -1.31689e+00 -1.23175e+00 -1.40204e+00
3.50720e+05 8.76000e+02 -1.36081e+00 -1.26769e+00 -1.45392e+00 -1.31746e+00 -1.22978e+00 -1.40514e+00
3.52000e+05 8.80000e+02 -1.25794e+00 -1.19812e+00 -1.31775e+00 -1.31425e+00 -1.22586e+00 -1.40264e+00
3.53280e+05 8.83000e+02 -1.24488e+00 -1.11509e+00 -1.37467e+00 -1.30841e+00 -1.22097e+00 -1.39585e+00
3.54560e+05 8.86000e+02 -1.26631e+00 -1.17947e+00 -1.35315e+00 -1.30303e+00 -1.21704e+00 -1.38902e+00
3.55840e+05 8.89000e+02 -1.26914e+00 -1.16972e+00 -1.36856e+00 -1.30018e+00 -1.21530e+00 -1.38507e+00
3.57120e+05 8.92000e+02 -1.30111e+00 -1.16185e+00 -1.44037e+00 -1.29872e+00 -1.21467e+00 -1.38278e+00
3.58400e+05 8.96000e+02 -1.14670e+00 -1.12854e+00 -1.16486e+00 -1.29555e+00 -1.21269e+00 -1.37841e+00
3.59680e+05 8.99000e+02 -1.25589e+00 -1.16758e+00 -1.34420e+00 -1.28839e+00 -1.20770e+00 -1.36907e+00
3.60960e+05 9.02000e+02 -1.21696e+00 -1.00137e+00 -1.43254e+00 -1.27788e+00 -1.19967e+00 -1.35610e+00
3.62240e+05 9.05000e+02 -1.31755e+00 -1.27993e+00 -1.35517e+00 -1.26738e+00 -1.19105e+00 -1.34372e+00
3.63520e+05 9.08000e+02 -1.28271e+00 -1.21445e+00 -1.35097e+00 -1.25965e+00 -1.18521e+00 -1.33409e+00
3.64800e+05 9.12000e+02 -1.32427e+00 -1.28104e+00 -1.36750e+00 -1.25493e+00 -1.18230e+00 -1.32755e+00
3.66080e+05 9.15000e+02 -1.26233e+00 -1.11156e+00 -1.41310e+00 -1.25224e+00 -1.17952e+00 -1.32497e+00
3.67360e+05 9.18000e+02 -1.19574e+00 -1.08639e+00 -1.30509e+00 -1.25132e+00 -1.17619e+00 -1.32645e+00
3.68640e+05 9.21000e+02 -1.11519e+00 -9.86016e-01 -1.24436e+00 -1.25233e+00 -1.17434e+00 -1.33031e+00
3.69920e+05 9.24000e+02 -1.35878e+00 -1.25588e+00 -1.46169e+00 -1.25498e+00 -1.17528e+00 -1.33467e+00
3.71200e+05 9.28000e+02 -1.22827e+00 -1.20875e+00 -1.24779e+00 -1.25799e+00 -1.17774e+00 -1.33823e+00
3.72480e+05 9.31000e+02 -1.18119e+00 -1.04018e+00 -1.32221e+00 -1.25953e+00 -1.17956e+00 -1.33950e+00
3.73760e+05 9.34000e+02 -1.27929e+00 -1.08331e+00 -1.47527e+00 -1.25865e+00 -1.17986e+00 -1.33744e+00
3.75040e+05 9.37000e+02 -1.29512e+00 -1.17866e+00 -1.41158e+00 -1.25595e+00 -1.17933e+00 -1.33257e+00
3.76320e+05 9.40000e+02 -1.24713e+00 -1.12381e+00 -1.37044e+00 -1.25244e+00 -1.17916e+00 -1.32572e+00
3.77600e+05 9.44000e+02 -1.16148e+00 -1.13043e+00 -1.19254e+00 -1.24879e+00 -1.17910e+00 -1.31848e+00
3.78880e+05 9.47000e+02 -1.27203e+00 -1.15503e+00 -1.38903e+00 -1.24549e+00 -1.17740e+00 -1.31358e+00
3.80160e+05 9.50000e+02 -1.26223e+00 -1.14800e+00 -1.37646e+00 -1.24283e+00 -1.17310e+00 -1.31257e+00
3.81440e+05 9.53000e+02 -1.13671e+00 -1.07776e+00 -1.19565e+00 -1.24041e+00 -1.16701e+00 -1.31382e+00
3.82720e+05 9.56000e+02 -1.26373e+00 -1.20924e+00 -1.31823e+00 -1.23712e+00 -1.16076e+00 -1.31349e+00
3.84000e+05 9.60000e+02 -1.12081e+00 -9.17887e-01 -1.32373e+00 -1.23266e+00 -1.15539e+00 -1.30992e+00
3.85280e+05 9.63000e+02 -1.25517e+00 -1.02238e+00 -1.48795e+00 -1.22825e+00 -1.15096e+00 -1.30553e+00
3.86560e+05 9.66000e+02 -1.14650e+00 -1.10485e+00 -1.18815e+00 -1.22511e+00 -1.14723e+00 -1.30299e+00
3.87840e+05 9.69000e+02 -1.26640e+00 -1.17040e+00 -1.36240e+00 -1.22323e+00 -1.14426e+00 -1.30220e+00
3.89120e+05 9.72000e+02 -1.11170e+00 -1.08905e+00 -1.13434e+00 -1.22178e+00 -1.14225e+00 -1.30131e+00
3.90400e+05 9.76000e+02 -1.21539e+00 -1.09420e+00 -1.33658e+00 -1.21989e+00 -1.14156e+00 -1.29823e+00
3.91680e+05 9.79000e+02 -1.23415e+00 -1.12130e+00 -1.34700e+00 -1.21693e+00 -1.14224e+00 -1.29162e+00
3.92960e+05 9.82000e+02 -1.08366e+00 -9.15322e-01 -1.25199e+00 -1.21245e+00 -1.14309e+00 -1.28181e+00
3.94240e+05 9.85000e+02 -1.16130e+00 -1.03709e+00 -1.28550e+00 -1.20649e+00 -1.14224e+00 -1.27074e+00
3.95520e+05 9.88000e+02 -1.19681e+00 -1.05541e+00 -1.33822e+00 -1.19983e+00 -1.13854e+00 -1.26112e+00
3.96800e+05 9.92000e+02 -1.26010e+00 -1.07302e+00 -1.44718e+00 -1.19327e+00 -1.13128e+00 -1.25525e+00
3.98080e+05 9.95000e+02 -1.11432e+00 -1.05997e+00 -1.16867e+00 -1.18662e+00 -1.11998e+00 -1.25326e+00
3.99360e+05 9.98000e+02 -1.21170e+00 -1.07632e+00 -1.34708e+00 -1.17950e+00 -1.10596e+00 -1.25305e+00
4.00640e+05 1.00100e+03 -1.16391e+00 -1.13930e+00 -1.18851e+00 -1.17214e+00 -1.09222e+00 -1.25206e+00
4.01920e+05 1.00400e+03 -1.10447e+00 -1.03686e+00 -1.17209e+00 -1.16521e+00 -1.08182e+00 -1.24861e+00
4.03200e+05 1.00800e+03 -1.08420e+00 -1.04016e+00 -1.12824e+00 -1.15964e+00 -1.07645e+00 -1.24283e+00
4.04480e+05 1.01100e+03 -1.11446e+00 -1.00994e+00 -1.21899e+00 -1.15677e+00 -1.07673e+00 -1.23682e+00
4.05760e+05 1.01400e+03 -1.12325e+00 -1.07984e+00 -1.16667e+00 -1.15711e+00 -1.08172e+00 -1.23250e+00
4.07040e+05 1.01700e+03 -1.08576e+00 -1.04037e+00 -1.13115e+00 -1.15894e+00 -1.08797e+00 -1.22991e+00
4.08320e+05 1.02000e+03 -1.13907e+00 -1.07648e+00 -1.20166e+00 -1.15967e+00 -1.09176e+00 -1.22757e+00
4.09600e+05 1.02400e+03 -1.07524e+00 -9.10504e-01 -1.23998e+00 -1.15831e+00 -1.09197e+00 -1.22465e+00
4.10880e+05 1.02700e+03 -1.08771e+00 -9.75307e-01 -1.20012e+00 -1.15608e+00 -1.09020e+00 -1.22196e+00
4.12160e+05 1.03000e+03 -1.09510e+00 -9.70988e-01 -1.21922e+00 -1.15427e+00 -1.08854e+00 -1.22001e+00
4.13440e+05 1.03300e+03 -1.14073e+00 -9.96306e-01 -1.28516e+00 -1.15222e+00 -1.08707e+00 -1.21737e+00
4.14720e+05 1.03600e+03 -1.06067e+00 -1.04515e+00 -1.07619e+00 -1.14770e+00 -1.08391e+00 -1.21148e+00
4.16000e+05 1.04000e+03 -1.09423e+00 -9.49292e-01 -1.23916e+00 -1.13978e+00 -1.07770e+00 -1.20185e+00
4.17280e+05 1.04300e+03 -1.19690e+00 -1.11565e+00 -1.27815e+00 -1.13062e+00 -1.06899e+00 -1.19225e+00
4.18560e+05 1.04600e+03 -1.18260e+00 -1.09103e+00 -1.27417e+00 -1.12349e+00 -1.05993e+00 -1.18705e+00
4.19840e+05 1.04900e+03 -1.13226e+00 -1.09710e+00 -1.16743e+00 -1.11981e+00 -1.05272e+00 -1.18691e+00
4.21120e+05 1.05200e+03 -1.15755e+00 -1.05800e+00 -1.25711e+00 -1.11921e+00 -1.04843e+00 -1.18998e+00
4.22400e+05 1.05600e+03 -1.09677e+00 -1.02869e+00 -1.16486e+00 -1.12090e+00 -1.04775e+00 -1.19405e+00
4.23680e+05 1.05900e+03 -1.09650e+00 -1.00471e+00 -1.18829e+00 -1.12407e+00 -1.05043e+00 -1.19772e+00
4.24960e+05 1.06200e+03 -1.02014e+00 -9.21369e-01 -1.11890e+00 -1.12759e+00 -1.05425e+00 -1.20092e+00
4.26240e+05 1.06500e+03 -1.05709e+00 -9.62942e-01 -1.15123e+00 -1.12950e+00 -1.05608e+00 -1.20293e+00
4.27520e+05 1.06800e+03 -1.14676e+00 -9.88701e-01 -1.30481e+00 -1.12789e+00 -1.05447e+00 -1.20132e+00
4.28800e+05 1.07200e+03 -1.08510e+00 -9.87051e-01 -1.18316e+00 -1.12206e+00 -1.04966e+00 -1.19447e+00
4.30080e+05 1.07500e+03 -1.04754e+00 -9.06756e-01 -1.18833e+00 -1.11256e+00 -1.04202e+00 -1.18310e+00
4.31360e+05 1.07800e+03 -1.14612e+00 -1.06801e+00 -1.22423e+00 -1.10156e+00 -1.03283e+00 -1.17029e+00
4.32640e+05 1.08100e+03 -1.06938e+00 -9.38053e-01 -1.20072e+00 -1.09251e+00 -1.02460e+00 -1.16042e+00
4.33920e+05 1.08400e+03 -1.14865e+00 -1.03314e+00 -1.26415e+00 -1.08746e+00 -1.01938e+00 -1.15553e+00
4.35200e+05 1.08800e+03 -1.12208e+00 -9.54130e-01 -1.29003e+00 -1.08636e+00 -1.01806e+00 -1.15465e+00
4.36480e+05 1.09100e+03 -1.02241e+00 -9.75513e-01 -1.06930e+00 -1.08822e+00 -1.01979e+00 -1.15665e+00
4.37760e+05 1.09400e+03 -1.06709e+00 -9.77082e-01 -1.15709e+00 -1.09180e+00 -1.02224e+00 -1.16135e+00
4.39040e+05 1.09700e+03 -1.17846e+00 -1.09653e+00 -1.26039e+00 -1.09616e+00 -1.02361e+00 -1.16870e+00
4.40320e+05 1.10000e+03 -1.08452e+00 -1.00379e+00 -1.16525e+00 -1.10028e+00 -1.02368e+00 -1.17687e+00
4.41600e+05 1.10400e+03 -1.00887e+00 -8.80934e-01 -1.13681e+00 -1.10304e+00 -1.02380e+00 -1.18228e+00
4.42880e+05 1.10700e+03 -1.04999e+00 -9.49823e-01 -1.15016e+00 -1.10408e+00 -1.02519e+00 -1.18297e+00
4.44160e+05 1.11000e+03 -1.05546e+00 -9.43939e-01 -1.16699e+00 -1.10377e+00 -1.02730e+00 -1.18024e+00
4.45440e+05 1.11300e+03 -1.15500e+00 -1.07997e+00 -1.23004e+00 -1.10248e+00 -1.02810e+00 -1.17687e+00
4.46720e+05 1.11600e+03 -1.04541e+00 -9.72368e-01 -1.11845e+00 -1.10033e+00 -1.02577e+00 -1.17488e+00
4.48000e+05 1.12000e+03 -1.12683e+00 -1.05054e+00 -1.20312e+00 -1.09710e+00 -1.02019e+00 -1.17400e+00
4.49280e+05 1.12300e+03 -1.04646e+00 -9.95450e-01 -1.09746e+00 -1.09271e+00 -1.01332e+00 -1.17209e+00
4.50560e+05 1.12600e+03 -9.93244e-01 -9.39924e-01 -1.04656e+00 -1.08742e+00 -1.00767e+00 -1.16718e+00
4.51840e+05 1.12900e+03 -1.02478e+00 -9.25475e-01 -1.12408e+00 -1.08159e+00 -1.00439e+00 -1.15879e+00
4.53120e+05 1.13200e+03 -1.04932e+00 -1.01024e+00 -1.08840e+00 -1.07593e+00 -1.00332e+00 -1.14853e+00
4.54400e+05 1.13600e+03 -1.00958e+00 -8.89283e-01 -1.12988e+00 -1.07076e+00 -1.00318e+00 -1.13833e+00
4.55680e+05 1.13900e+03 -1.16299e+00 -9.55747e-01 -1.37024e+00 -1.06544e+00 -1.00245e+00 -1.12843e+00
4.56960e+05 1.14200e+03 -1.08461e+00 -9.92156e-01 -1.17707e+00 -1.05992e+00 -1.00112e+00 -1.11872e+00
4.58240e+05 1.14500e+03 -1.04192e+00 -9.51626e-01 -1.13221e+00 -1.05518e+00 -9.99731e-01 -1.11063e+00
4.59520e+05 1.14800e+03 -1.04049e+00 -9.31633e-01 -1.14934e+00 -1.05248e+00 -9.98657e-01 -1.10630e+00
4.60800e+05 1.15200e+03 -1.12177e+00 -1.10227e+00 -1.14127e+00 -1.05235e+00 -9.98495e-01 -1.10621e+00
4.62080e+05 1.15500e+03 -1.06121e+00 -9.95395e-01 -1.12703e+00 -1.05373e+00 -9.98623e-01 -1.10883e+00
4.63360e+05 1.15800e+03 -1.07897e+00 -9.88118e-01 -1.16982e+00 -1.05469e+00 -9.98508e-01 -1.11088e+00
4.64640e+05 1.16100e+03 -1.03479e+00 -9.47257e-01 -1.12232e+00 -1.05426e+00 -9.99769e-01 -1.10876e+00
4.65920e+05 1.16400e+03 -1.08767e+00 -9.48079e-01 -1.22725e+00 -1.05298e+00 -1.00345e+00 -1.10251e+00
4.67200e+05 1.16800e+03 -1.04094e+00 -9.86587e-01 -1.09529e+00 -1.05180e+00 -1.00748e+00 -1.09612e+00
4.68480e+05 1.17100e+03 -1.08471e+00 -1.00234e+00 -1.16708e+00 -1.05115e+00 -1.00907e+00 -1.09322e+00
4.69760e+05 1.17400e+03 -9.98082e-01 -9.40692e-01 -1.05547e+00 -1.05072e+00 -1.00725e+00 -1.09418e+00
4.71040e+05 1.17700e+03 -1.10501e+00 -1.05991e+00 -1.15011e+00 -1.05012e+00 -1.00272e+00 -1.09753e+00
4.72320e+05 1.18000e+03 -1.01276e+00 -9.87364e-01 -1.03816e+00 -1.04981e+00 -9.97360e-01 -1.10227e+00
4.73600e+05 1.18400e+03 -1.08432e+00 -9.95360e-01 -1.17329e+00 -1.05065e+00 -9.93454e-01 -1.10786e+00
4.74880e+05 1.18700e+03 -1.04978e+00 -9.79201e-01 -1.12036e+00 -1.05277e+00 -9.92525e-01 -1.11302e+00
4.76160e+05 1.19000e+03 -1.00785e+00 -9.49161e-01 -1.06653e+00 -1.05504e+00 -9.94274e-01 -1.11581e+00
4.77440e+05 1.19300e+03 -9.79064e-01 -8.95911e-01 -1.06222e+00 -1.05497e+00 -9.95885e-01 -1.11405e+00
4.78720e+05 1.19600e+03 -1.03128e+00 -1.00834e+00 -1.05422e+00 -1.05072e+00 -9.94389e-01 -1.10706e+00
4.80000e+05 1.20000e+03 -1.10162e+00 -9.74290e-01 -1.22895e+00 -1.04313e+00 -9.89687e-01 -1.09658e+00
4.81280e+05 1.20300e+03 -1.02922e+00 -9.07329e-01 -1.15111e+00 -1.03453e+00 -9.83590e-01 -1.08547e+00
4.82560e+05 1.20600e+03 -1.03811e+00 -9.84564e-01 -1.09165e+00 -1.02739e+00 -9.77956e-01 -1.07683e+00
4.83840e+05 1.20900e+03 -1.06861e+00 -9.91093e-01 -1.14613e+00 -1.02363e+00 -9.74260e-01 -1.07299e+00
4.85120e+05 1.21200e+03 -9.98841e-01 -9.69610e-01 -1.02807e+00 -1.02349e+00 -9.73267e-01 -1.07370e+00
4.86400e+05 1.21600e+03 -9.59620e-01 -7.99851e-01 -1.11939e+00 -1.02550e+00 -9.74885e-01 -1.07611e+00
4.87680e+05 1.21900e+03 -1.02810e+00 -9.28960e-01 -1.12724e+00 -1.02790e+00 -9.78144e-01 -1.07765e+00
4.88960e+05 1.22200e+03 -9.80606e-01 -9.05881e-01 -1.05533e+00 -1.02976e+00 -9.81459e-01 -1.07807e+00
4.90240e+05 1.22500e+03 -9.99257e-01 -9.37505e-01 -1.06101e+00 -1.03059e+00 -9.82716e-01 -1.07847e+00
4.91520e+05 1.22800e+03 -1.04010e+00 -9.56262e-01 -1.12394e+00 -1.02990e+00 -9.80396e-01 -1.07941e+00
4.92800e+05 1.23200e+03 -9.48809e-01 -8.81115e-01 -1.01650e+00 -1.02762e+00 -9.75227e-01 -1.08001e+00
4.94080e+05 1.23500e+03 -9.64378e-01 -9.03948e-01 -1.02481e+00 -1.02416e+00 -9.69343e-01 -1.07897e+00
4.95360e+05 1.23800e+03 -1.13192e+00 -1.09621e+00 -1.16763e+00 -1.02049e+00 -9.65148e-01 -1.07584e+00
4.96640e+05 1.24100e+03 -9.69214e-01 -9.47261e-01 -9.91168e-01 -1.01768e+00 -9.63802e-01 -1.07156e+00
4.97920e+05 1.24400e+03 -9.90961e-01 -8.69413e-01 -1.11251e+00 -1.01525e+00 -9.63670e-01 -1.06683e+00
4.99200e+05 1.24800e+03 -1.03854e+00 -9.87474e-01 -1.08960e+00 -1.01201e+00 -9.62646e-01 -1.06138e+00
5.00480e+05 1.25100e+03 -1.02537e+00 -9.95918e-01 -1.05483e+00 -1.00823e+00 -9.61148e-01 -1.05531e+00
5.01760e+05 1.25400e+03 -1.02755e+00 -9.85710e-01 -1.06940e+00 -1.00496e+00 -9.60616e-01 -1.04931e+00
5.03040e+05 1.25700e+03 -1.05255e+00 -9.98733e-01 -1.10638e+00 -1.00231e+00 -9.60769e-01 -1.04386e+00
5.04320e+05 1.26000e+03 -9.79554e-01 -9.22378e-01 -1.03673e+00 -9.99781e-01 -9.60517e-01 -1.03905e+00
5.05600e+05 1.26400e+03 -9.33226e-01 -8.99543e-01 -9.66909e-01 -9.98044e-01 -9.60345e-01 -1.03574e+00
5.06880e+05 1.26700e+03 -9.99446e-01 -9.10930e-01 -1.08796e+00 -9.98390e-01 -9.61876e-01 -1.03490e+00
5.08160e+05 1.27000e+03 -9.75641e-01 -9.33618e-01 -1.01766e+00 -1.00045e+00 -9.64807e-01 -1.03609e+00
5.09440e+05 1.27300e+03 -9.51729e-01 -8.71823e-01 -1.03163e+00 -1.00202e+00 -9.66694e-01 -1.03734e+00
5.10720e+05 1.27600e+03 -1.01980e+00 -9.46885e-01 -1.09272e+00 -1.00083e+00 -9.65799e-01 -1.03586e+00
5.12000e+05 1.28000e+03 -9.80053e-01 -9.44742e-01 -1.01536e+00 -9.95973e-01 -9.62410e-01 -1.02954e+00
5.13280e+05 1.28300e+03 -1.00676e+00 -9.23068e-01 -1.09046e+00 -9.88322e-01 -9.58370e-01 -1.01827e+00
5.14560e+05 1.28600e+03 -9.92051e-01 -9.43025e-01 -1.04108e+00 -9.80499e-01 -9.55916e-01 -1.00508e+00
5.15840e+05 1.28900e+03 -9.31327e-01 -8.97150e-01 -9.65504e-01 -9.75759e-01 -9.56187e-01 -9.95331e-01
5.17120e+05 1.29200e+03 -9.65757e-01 -9.23814e-01 -1.00770e+00 -9.75568e-01 -9.57977e-01 -9.93159e-01
5.18400e+05 1.29600e+03 -1.04031e+00 -9.64872e-01 -1.11575e+00 -9.78391e-01 -9.59238e-01 -9.97544e-01
5.19680e+05 1.29900e+03 -9.69153e-01 -8.95411e-01 -1.04290e+00 -9.81139e-01 -9.59181e-01 -1.00310e+00
5.20960e+05 1.30200e+03 -1.00732e+00 -9.41881e-01 -1.07276e+00 -9.81639e-01 -9.58096e-01 -1.00518e+00
5.22240e+05 1.30500e+03 -9.66419e-01 -9.40746e-01 -9.92093e-01 -9.79883e-01 -9.57282e-01 -1.00248e+00
5.23520e+05 1.30800e+03 -9.21308e-01 -7.94366e-01 -1.04825e+00 -9.77258e-01 -9.57857e-01 -9.96658e-01
5.24800e+05 1.31200e+03 -9.22844e-01 -8.61431e-01 -9.84257e-01 -9.74887e-01 -9.59380e-01 -9.90394e-01
5.26080e+05 1.31500e+03 -9.43438e-01 -9.33226e-01 -9.53650e-01 -9.73164e-01 -9.60627e-01 -9.85701e-01
5.27360e+05 1.31800e+03 -9.37402e-01 -9.10751e-01 -9.64053e-01 -9.71929e-01 -9.60277e-01 -9.83581e-01
5.28640e+05 1.32100e+03 -1.02192e+00 -1.00025e+00 -1.04358e+00 -9.70863e-01 -9.57721e-01 -9.84004e-01
5.29920e+05 1.32400e+03 -9.90559e-01 -9.52037e-01 -1.02908e+00 -9.69388e-01 -9.54053e-01 -9.84724e-01
5.31200e+05 1.32800e+03 -8.88214e-01 -8.41961e-01 -9.34467e-01 -9.67056e-01 -9.50643e-01 -9.83468e-01
5.32480e+05 1.33100e+03 -9.68679e-01 -9.32431e-01 -1.00493e+00 -9.64333e-01 -9.48452e-01 -9.80213e-01
5.33760e+05 1.33400e+03 -1.00364e+00 -9.45539e-01 -1.06173e+00 -9.62299e-01 -9.47341e-01 -9.77256e-01
5.35040e+05 1.33700e+03 -9.91133e-01 -9.28468e-01 -1.05380e+00 -9.61194e-01 -9.45379e-01 -9.77009e-01
5.36320e+05 1.34000e+03 -9.97696e-01 -9.77575e-01 -1.01782e+00 -9.59997e-01 -9.40503e-01 -9.79490e-01
5.37600e+05 1.34400e+03 -9.21005e-01 -8.28799e-01 -1.01321e+00 -9.57532e-01 -9.32793e-01 -9.82270e-01
5.38880e+05 1.34700e+03 -9.42153e-01 -8.93240e-01 -9.91067e-01 -9.53896e-01 -9.25458e-01 -9.82333e-01
5.40160e+05 1.35000e+03 -8.87975e-01 -8.59358e-01 -9.16592e-01 -9.50570e-01 -9.22185e-01 -9.78956e-01
5.41440e+05 1.35300e+03 -8.62386e-01 -8.09387e-01 -9.15384e-01 -9.48492e-01 -9.23619e-01 -9.73365e-01
5.42720e+05 1.35600e+03 -9.40762e-01 -8.24858e-01 -1.05666e+00 -9.47128e-01 -9.27464e-01 -9.66792e-01
5.44000e+05 1.36000e+03 -1.02881e+00 -9.85038e-01 -1.07258e+00 -9.45475e-01 -9.31083e-01 -9.59867e-01
5.45280e+05 1.36300e+03 -9.41952e-01 -9.06137e-01 -9.77767e-01 -9.42578e-01 -9.32394e-01 -9.52762e-01
5.46560e+05 1.36600e+03 -9.49157e-01 -8.91476e-01 -1.00684e+00 -9.37910e-01 -9.30125e-01 -9.45694e-01
5.47840e+05 1.36900e+03 -8.84606e-01 -8.64964e-01 -9.04248e-01 -9.32091e-01 -9.24548e-01 -9.39635e-01
5.49120e+05 1.37200e+03 -9.84747e-01 -9.44883e-01 -1.02461e+00 -9.27109e-01 -9.17896e-01 -9.36322e-01
5.50400e+05 1.37600e+03 -9.28589e-01 -8.07655e-01 -1.04952e+00 -9.24658e-01 -9.12953e-01 -9.36362e-01
5.51680e+05 1.37900e+03 -8.65508e-01 -8.15167e-01 -9.15850e-01 -9.24757e-01 -9.11160e-01 -9.38355e-01
5.52960e+05 1.38200e+03 -9.44322e-01 -8.85405e-01 -1.00324e+00 -9.26566e-01 -9.12138e-01 -9.40994e-01
5.54240e+05 1.38500e+03 -8.48661e-01 -7.94381e-01 -9.02941e-01 -9.29340e-01 -9.14878e-01 -9.43802e-01
5.55520e+05 1.38800e+03 -9.53928e-01 -9.03019e-01 -1.00484e+00 -9.31955e-01 -9.17560e-01 -9.46350e-01
5.56800e+05 1.39200e+03 -9.32807e-01 -8.86767e-01 -9.78847e-01 -9.33233e-01 -9.18023e-01 -9.48442e-01
5.58080e+05 1.39500e+03 -9.45521e-01 -8.67591e-01 -1.02345e+00 -9.33301e-01 -9.16526e-01 -9.50076e-01
5.59360e+05 1.39800e+03 -9.19340e-01 -8.83265e-01 -9.55414e-01 -9.33210e-01 -9.14924e-01 -9.51496e-01
5.60640e+05 1.40100e+03 -9.21576e-01 -8.86938e-01 -9.56214e-01 -9.33429e-01 -9.13163e-01 -9.53695e-01
5.61920e+05 1.40400e+03 -8.41351e-01 -8.15999e-01 -8.66703e-01 -9.33627e-01 -9.10455e-01 -9.56799e-01
5.63200e+05 1.40800e+03 -9.31653e-01 -8.30895e-01 -1.03241e+00 -9.33428e-01 -9.07601e-01 -9.59256e-01
5.64480e+05 1.41100e+03 -9.31981e-01 -8.83287e-01 -9.80675e-01 -9.32839e-01 -9.05990e-01 -9.59687e-01
5.65760e+05 1.41400e+03 -9.70302e-01 -8.77664e-01 -1.06294e+00 -9.31791e-01 -9.05892e-01 -9.57690e-01
5.67040e+05 1.41700e+03 -9.19171e-01 -9.11935e-01 -9.26407e-01 -9.29840e-01 -9.06602e-01 -9.53078e-01
5.68320e+05 1.42000e+03 -8.58773e-01 -7.91679e-01 -9.25867e-01 -9.26982e-01 -9.07734e-01 -9.46230e-01
5.69600e+05 1.42400e+03 -9.91806e-01 -9.62741e-01 -1.02087e+00 -9.23963e-01 -9.09045e-01 -9.38882e-01
5.70880e+05 1.42700e+03 -9.71472e-01 -9.59744e-01 -9.83200e-01 -9.21661e-01 -9.10007e-01 -9.33315e-01
5.72160e+05 1.43000e+03 -8.90244e-01 -8.58858e-01 -9.21629e-01 -9.19983e-01 -9.10218e-01 -9.29748e-01
5.73440e+05 1.43300e+03 -8.92084e-01 -7.86974e-01 -9.97194e-01 -9.18373e-01 -9.10737e-01 -9.26009e-01
5.74720e+05 1.43600e+03 -8.21488e-01 -7.64091e-01 -8.78885e-01 -9.17172e-01 -9.13490e-01 -9.20854e-01
5.76000e+05 1.44000e+03 -9.11935e-01 -9.09579e-01 -9.14291e-01 -9.16988e-01 -9.13458e-01 -9.20518e-01
5.77280e+05 1.44300e+03 -9.05047e-01 -7.69455e-01 -1.04064e+00 -9.17325e-01 -9.08307e-01 -9.26342e-01
5.78560e+05 1.44600e+03 -8.75751e-01 -8.45889e-01 -9.05613e-01 -9.16768e-01 -9.03973e-01 -9.29563e-01
5.79840e+05 1.44900e+03 -9.41477e-01 -9.03271e-01 -9.79683e-01 -9.14360e-01 -8.99302e-01 -9.29418e-01
5.81120e+05 1.45200e+03 -9.10002e-01 -8.44427e-01 -9.75577e-01 -9.10889e-01 -8.93431e-01 -9.28348e-01
5.82400e+05 1.45600e+03 -9.14169e-01 -7.95925e-01 -1.03241e+00 -9.08168e-01 -8.87566e-01 -9.28770e-01
5.83680e+05 1.45900e+03 -8.00745e-01 -7.12140e-01 -8.89349e-01 -9.07606e-01 -8.84223e-01 -9.30989e-01
5.84960e+05 1.46200e+03 -8.46854e-01 -8.10184e-01 -8.83523e-01 -9.09424e-01 -8.84864e-01 -9.33984e-01
5.86240e+05 1.46500e+03 -9.84997e-01 -9.42698e-01 -1.02730e+00 -9.12254e-01 -8.87583e-01 -9.36925e-01
5.87520e+05 1.46800e+03 -8.56784e-01 -7.69385e-01 -9.44183e-01 -9.13868e-01 -8.88239e-01 -9.39498e-01
5.88800e+05 1.47200e+03 -8.77331e-01 -8.08378e-01 -9.46284e-01 -9.12403e-01 -8.84267e-01 -9.40539e-01
5.90080e+05 1.47500e+03 -9.32580e-01 -8.86672e-01 -9.78488e-01 -9.07722e-01 -8.77086e-01 -9.38359e-01
5.91360e+05 1.47800e+03 -9.21209e-01 -9.03324e-01 -9.39094e-01 -9.01764e-01 -8.71070e-01 -9.32459e-01
5.92640e+05 1.48100e+03 -8.66807e-01 -7.99840e-01 -9.33774e-01 -8.97134e-01 -8.69812e-01 -9.24456e-01
5.93920e+05 1.48400e+03 -9.07903e-01 -8.28216e-01 -9.87590e-01 -8.95273e-01 -8.73102e-01 -9.17445e-01
5.95200e+05 1.48800e+03 -8.16121e-01 -7.73353e-01 -8.58890e-01 -8.96117e-01 -8.77901e-01 -9.14334e-01
5.96480e+05 1.49100e+03 -8.47724e-01 -7.73784e-01 -9.21664e-01 -8.98897e-01 -8.81665e-01 -9.16130e-01
5.97760e+05 1.49400e+03 -9.31994e-01 -8.95851e-01 -9.68137e-01 -9.02531e-01 -8.83716e-01 -9.21347e-01
5.99040e+05 1.49700e+03 -8.91926e-01 -7.95129e-01 -9.88723e-01 -9.05580e-01 -8.83983e-01 -9.27177e-01
6.00320e+05 1.50000e+03 -9.70516e-01 -9.28544e-01 -1.01249e+00 -9.06751e-01 -8.82056e-01 -9.31445e-01
6.01600e+05 1.50400e+03 -8.85737e-01 -8.01143e-01 -9.70331e-01 -9.05526e-01 -8.77847e-01 -9.33206e-01
6.02880e+05 1.50700e+03 -9.11409e-01 -8.34914e-01 -9.87904e-01 -9.02123e-01 -8.72003e-01 -9.32243e-01
6.04160e+05 1.51000e+03 -8.93962e-01 -8.75887e-01 -9.12037e-01 -8.97647e-01 -8.65889e-01 -9.29405e-01
6.05440e+05 1.51300e+03 -8.43817e-01 -7.58960e-01 -9.28675e-01 -8.93998e-01 -8.61645e-01 -9.26350e-01
6.06720e+05 1.51600e+03 -8.32950e-01 -7.96113e-01 -8.69787e-01 -8.92406e-01 -8.60824e-01 -9.23988e-01
6.08000e+05 1.52000e+03 -8.78878e-01 -8.65704e-01 -8.92053e-01 -8.92521e-01 -8.62802e-01 -9.22241e-01
6.09280e+05 1.52300e+03 -8.74010e-01 -7.79910e-01 -9.68110e-01 -8.92989e-01 -8.65252e-01 -9.20726e-01
6.10560e+05 1.52600e+03 -9.15199e-01 -7.57834e-01 -1.07256e+00 -8.92851e-01 -8.66402e-01 -9.19301e-01
6.11840e+05 1.52900e+03 -8.22408e-01 -7.76841e-01 -8.67975e-01 -8.92013e-01 -8.65510e-01 -9.18517e-01
6.13120e+05 1.53200e+03 -8.21355e-01 -7.47904e-01 -8.94805e-01 -8.90566e-01 -8.62243e-01 -9.18889e-01
6.14400e+05 1.53600e+03 -8.76945e-01 -8.60303e-01 -8.93587e-01 -8.88703e-01 -8.57248e-01 -9.20158e-01
6.15680e+05 1.53900e+03 -9.06117e-01 -8.40295e-01 -9.71939e-01 -8.86580e-01 -8.51423e-01 -9.21737e-01
6.16960e+05 1.54200e+03 -9.06281e-01 -8.36188e-01 -9.76374e-01 -8.83705e-01 -8.45168e-01 -9.22242e-01
6.18240e+05 1.54500e+03 -8.45062e-01 -8.08500e-01 -8.81624e-01 -8.79568e-01 -8.39272e-01 -9.19863e-01
6.19520e+05 1.54800e+03 -8.33180e-01 -7.95101e-01 -8.71260e-01 -8.74745e-01 -8.35382e-01 -9.14108e-01
6.20800e+05 1.55200e+03 -8.15369e-01 -7.48111e-01 -8.82627e-01 -8.70879e-01 -8.35143e-01 -9.06615e-01
6.22080e+05 1.55500e+03 -8.41721e-01 -8.24030e-01 -8.59413e-01 -8.69371e-01 -8.38939e-01 -8.99803e-01
6.23360e+05 1.55800e+03 -8.78538e-01 -8.24723e-01 -9.32353e-01 -8.69905e-01 -8.45362e-01 -8.94448e-01
6.24640e+05 1.56100e+03 -8.76304e-01 -8.30743e-01 -9.21866e-01 -8.70403e-01 -8.51132e-01 -8.89675e-01
6.25920e+05 1.56400e+03 -8.35008e-01 -8.27243e-01 -8.42772e-01 -8.68889e-01 -8.52979e-01 -8.84799e-01
6.27200e+05 1.56800e+03 -8.56136e-01 -8.34646e-01 -8.77625e-01 -8.65303e-01 -8.50579e-01 -8.80026e-01
6.28480e+05 1.57100e+03 -8.17442e-01 -7.71857e-01 -8.63028e-01 -8.61610e-01 -8.47234e-01 -8.75985e-01
6.29760e+05 1.57400e+03 -8.24441e-01 -7.69387e-01 -8.79494e-01 -8.60184e-01 -8.46546e-01 -8.73821e-01
6.31040e+05 1.57700e+03 -8.05677e-01 -7.80846e-01 -8.30507e-01 -8.61953e-01 -8.48782e-01 -8.75124e-01
6.32320e+05 1.58000e+03 -9.51433e-01 -8.83419e-01 -1.01945e+00 -8.65807e-01 -8.52486e-01 -8.79127e-01
6.33600e+05 1.58400e+03 -8.29984e-01 -7.84765e-01 -8.75203e-01 -8.69268e-01 -8.56343e-01 -8.82193e-01
6.34880e+05 1.58700e+03 -8.43812e-01 -8.25287e-01 -8.62336e-01 -8.70501e-01 -8.58875e-01 -8.82127e-01
6.36160e+05 1.59000e+03 -8.68224e-01 -7.86907e-01 -9.49541e-01 -8.70244e-01 -8.60221e-01 -8.80267e-01
6.37440e+05 1.59300e+03 -8.94750e-01 -8.60142e-01 -9.29358e-01 -8.70373e-01 -8.60822e-01 -8.79923e-01
6.38720e+05 1.59600e+03 -8.10394e-01 -7.88466e-01 -8.32321e-01 -8.71150e-01 -8.58841e-01 -8.83459e-01
6.40000e+05 1.60000e+03 -8.54935e-01 -8.37496e-01 -8.72374e-01 -8.71604e-01 -8.54523e-01 -8.88684e-01
6.41280e+05 1.60300e+03 -9.14856e-01 -8.72360e-01 -9.57351e-01 -8.70920e-01 -8.49654e-01 -8.92186e-01
6.42560e+05 1.60600e+03 -8.04890e-01 -7.12724e-01 -8.97056e-01 -8.68430e-01 -8.45265e-01 -8.91595e-01
6.43840e+05 1.60900e+03 -8.23669e-01 -7.93878e-01 -8.53460e-01 -8.64226e-01 -8.41289e-01 -8.87164e-01
6.45120e+05 1.61200e+03 -8.10292e-01 -7.58374e-01 -8.62210e-01 -8.59703e-01 -8.37095e-01 -8.82310e-01
6.46400e+05 1.61600e+03 -7.46506e-01 -6.98059e-01 -7.94953e-01 -8.56075e-01 -8.31943e-01 -8.80207e-01
6.47680e+05 1.61900e+03 -8.63678e-01 -8.30343e-01 -8.97013e-01 -8.53233e-01 -8.26242e-01 -8.80224e-01
6.48960e+05 1.62200e+03 -8.21333e-01 -7.92458e-01 -8.50208e-01 -8.50653e-01 -8.21533e-01 -8.79772e-01
6.50240e+05 1.62500e+03 -8.39817e-01 -8.12691e-01 -8.66943e-01 -8.47990e-01 -8.18442e-01 -8.77538e-01
6.51520e+05 1.62800e+03 -8.15098e-01 -7.40739e-01 -8.89457e-01 -8.44990e-01 -8.16133e-01 -8.73847e-01
6.52800e+05 1.63200e+03 -8.07778e-01 -7.23624e-01 -8.91933e-01 -8.41707e-01 -8.13777e-01 -8.69638e-01
6.54080e+05 1.63500e+03 -7.99355e-01 -7.41287e-01 -8.57422e-01 -8.38560e-01 -8.11353e-01 -8.65766e-01
6.55360e+05 1.63800e+03 -7.98394e-01 -7.27729e-01 -8.69060e-01 -8.36162e-01 -8.09528e-01 -8.62796e-01
6.56640e+05 1.64100e+03 -8.25326e-01 -7.26885e-01 -9.23768e-01 -8.34766e-01 -8.08420e-01 -8.61111e-01
6.57920e+05 1.64400e+03 -7.98881e-01 -7.86047e-01 -8.11716e-01 -8.33720e-01 -8.06880e-01 -8.60561e-01
6.59200e+05 1.64800e+03 -8.34382e-01 -7.57214e-01 -9.11549e-01 -8.31886e-01 -8.03959e-01 -8.59814e-01
6.60480e+05 1.65100e+03 -7.79012e-01 -7.57513e-01 -8.00511e-01 -8.28887e-01 -8.00500e-01 -8.57274e-01
6.61760e+05 1.65400e+03 -8.52876e-01 -8.40704e-01 -8.65049e-01 -8.25553e-01 -7.98556e-01 -8.52550e-01
6.63040e+05 1.65700e+03 -8.36828e-01 -7.78841e-01 -8.94815e-01 -8.22879e-01 -7.99479e-01 -8.46279e-01
6.64320e+05 1.66000e+03 -9.06522e-01 -9.00420e-01 -9.12624e-01 -8.21201e-01 -8.02871e-01 -8.39532e-01
6.65600e+05 1.66400e+03 -8.44631e-01 -8.05057e-01 -8.84205e-01 -8.20590e-01 -8.07059e-01 -8.34120e-01
6.66880e+05 1.66700e+03 -8.76977e-01 -8.35389e-01 -9.18565e-01 -8.21630e-01 -8.11259e-01 -8.32000e-01
6.68160e+05 1.67000e+03 -8.35243e-01 -7.38313e-01 -9.32173e-01 -8.25064e-01 -8.16147e-01 -8.33982e-01
6.69440e+05 1.67300e+03 -8.40388e-01 -8.03944e-01 -8.76833e-01 -8.30546e-01 -8.22026e-01 -8.39067e-01
6.70720e+05 1.67600e+03 -8.19729e-01 -7.63678e-01 -8.75780e-01 -8.36555e-01 -8.28303e-01 -8.44808e-01
6.72000e+05 1.68000e+03 -8.49246e-01 -8.07236e-01 -8.91256e-01 -8.41834e-01 -8.34013e-01 -8.49654e-01
6.73280e+05 1.68300e+03 -7.76817e-01 -7.09025e-01 -8.44608e-01 -8.46007e-01 -8.38004e-01 -8.54010e-01
6.74560e+05 1.68600e+03 -8.29985e-01 -7.83557e-01 -8.76413e-01 -8.48902e-01 -8.39781e-01 -8.58024e-01
6.75840e+05 1.68900e+03 -8.39567e-01 -7.23210e-01 -9.55925e-01 -8.50157e-01 -8.39235e-01 -8.61079e-01
6.77120e+05 1.69200e+03 -8.18811e-01 -7.57253e-01 -8.80369e-01 -8.49563e-01 -8.36599e-01 -8.62527e-01
6.78400e+05 1.69600e+03 -8.74203e-01 -8.44776e-01 -9.03631e-01 -8.47333e-01 -8.33676e-01 -8.60990e-01
6.79680e+05 1.69900e+03 -8.18464e-01 -7.67503e-01 -8.69426e-01 -8.44111e-01 -8.32983e-01 -8.55240e-01
6.80960e+05 1.70200e+03 -8.58028e-01 -8.13219e-01 -9.02836e-01 -8.40952e-01 -8.36131e-01 -8.45774e-01
6.82240e+05 1.70500e+03 -8.46525e-01 -7.89080e-01 -9.03971e-01 -8.39022e-01 -8.35170e-01 -8.42873e-01
6.83520e+05 1.70800e+03 -8.40838e-01 -7.69154e-01 -9.12523e-01 -8.38691e-01 -8.27473e-01 -8.49909e-01
6.84800e+05 1.71200e+03 -7.94058e-01 -7.24983e-01 -8.63133e-01 -8.38883e-01 -8.23488e-01 -8.54278e-01
6.86080e+05 1.71500e+03 -8.64159e-01 -7.85544e-01 -9.42774e-01 -8.38436e-01 -8.21994e-01 -8.54879e-01
6.87360e+05 1.71800e+03 -7.90215e-01 -7.73952e-01 -8.06479e-01 -8.37358e-01 -8.21361e-01 -8.53354e-01
6.88640e+05 1.72100e+03 -7.83776e-01 -7.54260e-01 -8.13292e-01 -8.36078e-01 -8.20730e-01 -8.51426e-01
6.89920e+05 1.72400e+03 -7.52632e-01 -7.48416e-01 -7.56848e-01 -8.34694e-01 -8.20109e-01 -8.49280e-01
6.91200e+05 1.72800e+03 -8.06742e-01 -7.78962e-01 -8.34521e-01 -8.33324e-01 -8.19893e-01 -8.46755e-01
6.92480e+05 1.73100e+03 -7.64593e-01 -7.05986e-01 -8.23200e-01 -8.32182e-01 -8.19530e-01 -8.44834e-01
6.93760e+05 1.73400e+03 -8.40279e-01 -8.09620e-01 -8.70939e-01 -8.30623e-01 -8.16946e-01 -8.44300e-01
6.95040e+05 1.73700e+03 -8.33174e-01 -7.88609e-01 -8.77739e-01 -8.27759e-01 -8.11847e-01 -8.43670e-01
6.96320e+05 1.74000e+03 -7.76450e-01 -6.85000e-01 -8.67899e-01 -8.23920e-01 -8.06673e-01 -8.41167e-01
6.97600e+05 1.74400e+03 -7.80025e-01 -7.67451e-01 -7.92598e-01 -8.20392e-01 -8.04119e-01 -8.36665e-01
6.98880e+05 1.74700e+03 -7.71494e-01 -7.51302e-01 -7.91685e-01 -8.18399e-01 -8.05799e-01 -8.30999e-01
7.00160e+05 1.75000e+03 -8.13166e-01 -7.40773e-01 -8.85559e-01 -8.17818e-01 -8.10183e-01 -8.25453e-01
7.01440e+05 1.75300e+03 -7.85082e-01 -7.45641e-01 -8.24523e-01 -8.17129e-01 -8.08964e-01 -8.25294e-01
7.02720e+05 1.75600e+03 -8.28303e-01 -7.84308e-01 -8.72298e-01 -8.15731e-01 -8.01845e-01 -8.29616e-01
7.04000e+05 1.76000e+03 -7.91971e-01 -7.32028e-01 -8.51915e-01 -8.14648e-01 -7.95769e-01 -8.33527e-01
7.05280e+05 1.76300e+03 -7.84001e-01 -7.40728e-01 -8.27273e-01 -8.14738e-01 -7.93133e-01 -8.36343e-01
7.06560e+05 1.76600e+03 -8.18164e-01 -7.49452e-01 -8.86876e-01 -8.15498e-01 -7.94166e-01 -8.36830e-01
7.07840e+05 1.76900e+03 -8.12351e-01 -7.69652e-01 -8.55050e-01 -8.15667e-01 -7.97432e-01 -8.33901e-01
7.09120e+05 1.77200e+03 -7.98719e-01 -7.54231e-01 -8.43207e-01 -8.14503e-01 -8.00486e-01 -8.28519e-01
7.10400e+05 1.77600e+03 -7.60277e-01 -6.88289e-01 -8.32265e-01 -8.12619e-01 -8.01313e-01 -8.23926e-01
7.11680e+05 1.77900e+03 -7.85913e-01 -7.26875e-01 -8.44950e-01 -8.11640e-01 -8.00055e-01 -8.23225e-01
7.12960e+05 1.78200e+03 -8.02903e-01 -7.31459e-01 -8.74347e-01 -8.12180e-01 -7.99593e-01 -8.24767e-01
7.14240e+05 1.78500e+03 -7.83903e-01 -6.99091e-01 -8.68715e-01 -8.12969e-01 -8.01347e-01 -8.24591e-01
7.15520e+05 1.78800e+03 -7.96038e-01 -7.39100e-01 -8.52975e-01 -8.12321e-01 -8.03619e-01 -8.21023e-01
7.16800e+05 1.79200e+03 -7.73665e-01 -7.21660e-01 -8.25670e-01 -8.09773e-01 -8.03724e-01 -8.15822e-01
7.18080e+05 1.79500e+03 -7.87400e-01 -6.78315e-01 -8.96485e-01 -8.06340e-01 -8.00957e-01 -8.11722e-01
7.19360e+05 1.79800e+03 -7.95581e-01 -7.83707e-01 -8.07454e-01 -8.03532e-01 -7.97459e-01 -8.09604e-01
7.20640e+05 1.80100e+03 -7.90208e-01 -7.30327e-01 -8.50089e-01 -8.02367e-01 -7.95278e-01 -8.09457e-01
7.21920e+05 1.80400e+03 -7.66369e-01 -7.44022e-01 -7.88715e-01 -8.02745e-01 -7.93173e-01 -8.12317e-01
7.23200e+05 1.80800e+03 -8.48779e-01 -8.14644e-01 -8.82915e-01 -8.03506e-01 -7.89053e-01 -8.17960e-01
7.24480e+05 1.81100e+03 -8.04320e-01 -7.91166e-01 -8.17475e-01 -8.03211e-01 -7.83522e-01 -8.22900e-01
7.25760e+05 1.81400e+03 -8.57927e-01 -8.02484e-01 -9.13371e-01 -8.00936e-01 -7.78388e-01 -8.23484e-01
7.27040e+05 1.81700e+03 -7.79228e-01 -7.21998e-01 -8.36458e-01 -7.97188e-01 -7.74870e-01 -8.19507e-01
7.28320e+05 1.82000e+03 -8.37596e-01 -7.04427e-01 -9.70766e-01 -7.93852e-01 -7.73846e-01 -8.13858e-01
7.29600e+05 1.82400e+03 -8.59991e-01 -7.86227e-01 -9.33756e-01 -7.92658e-01 -7.75601e-01 -8.09715e-01
7.30880e+05 1.82700e+03 -7.88288e-01 -7.17697e-01 -8.58879e-01 -7.93574e-01 -7.78415e-01 -8.08734e-01
7.32160e+05 1.83000e+03 -8.52025e-01 -7.83519e-01 -9.20531e-01 -7.95074e-01 -7.81055e-01 -8.09094e-01
7.33440e+05 1.83300e+03 -8.36943e-01 -7.77849e-01 -8.96038e-01 -7.95920e-01 -7.83469e-01 -8.08371e-01
7.34720e+05 1.83600e+03 -8.66584e-01 -7.60892e-01 -9.72275e-01 -7.95849e-01 -7.82891e-01 -8.08808e-01
7.36000e+05 1.84000e+03 -8.00928e-01 -7.27646e-01 -8.74210e-01 -7.95437e-01 -7.78010e-01 -8.12865e-01
7.37280e+05 1.84300e+03 -8.27240e-01 -7.60361e-01 -8.94119e-01 -7.95831e-01 -7.72676e-01 -8.18986e-01
7.38560e+05 1.84600e+03 -8.20889e-01 -7.32021e-01 -9.09757e-01 -7.97849e-01 -7.70376e-01 -8.25323e-01
7.39840e+05 1.84900e+03 -8.52044e-01 -8.06798e-01 -8.97290e-01 -8.00542e-01 -7.71185e-01 -8.29899e-01
7.41120e+05 1.85200e+03 -8.70723e-01 -7.38581e-01 -1.00287e+00 -8.01990e-01 -7.73115e-01 -8.30864e-01
7.42400e+05 1.85600e+03 -8.36696e-01 -8.10761e-01 -8.62631e-01 -8.01645e-01 -7.74981e-01 -8.28309e-01
7.43680e+05 1.85900e+03 -7.67820e-01 -7.25100e-01 -8.10540e-01 -8.00615e-01 -7.76647e-01 -8.24582e-01
7.44960e+05 1.86200e+03 -8.54622e-01 -8.34806e-01 -8.74437e-01 -8.00580e-01 -7.77847e-01 -8.23312e-01
7.46240e+05 1.86500e+03 -8.43467e-01 -8.30553e-01 -8.56380e-01 -8.02482e-01 -7.78783e-01 -8.26181e-01
7.47520e+05 1.86800e+03 -8.29355e-01 -7.61550e-01 -8.97160e-01 -8.05442e-01 -7.79237e-01 -8.31646e-01
7.48800e+05 1.87200e+03 -8.07375e-01 -7.38296e-01 -8.76454e-01 -8.07537e-01 -7.78107e-01 -8.36968e-01
7.50080e+05 1.87500e+03 -7.43454e-01 -6.85393e-01 -8.01515e-01 -8.07677e-01 -7.75584e-01 -8.39770e-01
7.51360e+05 1.87800e+03 -7.89701e-01 -7.44569e-01 -8.34832e-01 -8.06469e-01 -7.73280e-01 -8.39657e-01
7.52640e+05 1.88100e+03 -8.03429e-01 -7.04045e-01 -9.02812e-01 -8.05373e-01 -7.72254e-01 -8.38492e-01
7.53920e+05 1.88400e+03 -7.34757e-01 -6.89286e-01 -7.80229e-01 -8.05057e-01 -7.71702e-01 -8.38412e-01
7.55200e+05 1.88800e+03 -7.86332e-01 -7.23585e-01 -8.49080e-01 -8.05063e-01 -7.70563e-01 -8.39564e-01
7.56480e+05 1.89100e+03 -7.84530e-01 -7.28276e-01 -8.40783e-01 -8.04566e-01 -7.69341e-01 -8.39790e-01
7.57760e+05 1.89400e+03 -7.46009e-01 -7.33029e-01 -7.58989e-01 -8.02974e-01 -7.69095e-01 -8.36854e-01
7.59040e+05 1.89700e+03 -7.33265e-01 -6.96378e-01 -7.70152e-01 -8.00045e-01 -7.69655e-01 -8.30436e-01
7.60320e+05 1.90000e+03 -8.50531e-01 -7.84672e-01 -9.16389e-01 -7.96246e-01 -7.69985e-01 -8.22507e-01
7.61600e+05 1.90400e+03 -7.54428e-01 -7.46813e-01 -7.62043e-01 -7.92454e-01 -7.69271e-01 -8.15637e-01
7.62880e+05 1.90700e+03 -8.19145e-01 -7.67456e-01 -8.70834e-01 -7.89051e-01 -7.67324e-01 -8.10777e-01
7.64160e+05 1.91000e+03 -7.57713e-01 -7.16763e-01 -7.98663e-01 -7.86023e-01 -7.64623e-01 -8.07424e-01
7.65440e+05 1.91300e+03 -8.29126e-01 -7.81051e-01 -8.77202e-01 -7.83424e-01 -7.61940e-01 -8.04909e-01
7.66720e+05 1.91600e+03 -7.47522e-01 -7.08433e-01 -7.86610e-01 -7.81300e-01 -7.59979e-01 -8.02622e-01
7.68000e+05 1.92000e+03 -7.24194e-01 -6.64904e-01 -7.83483e-01 -7.79841e-01 -7.59409e-01 -8.00273e-01
7.69280e+05 1.92300e+03 -8.21451e-01 -7.66304e-01 -8.76598e-01 -7.79168e-01 -7.60094e-01 -7.98241e-01
7.70560e+05 1.92600e+03 -7.87709e-01 -7.34880e-01 -8.40538e-01 -7.79236e-01 -7.60916e-01 -7.97556e-01
7.71840e+05 1.92900e+03 -7.90996e-01 -7.15798e-01 -8.66194e-01 -7.79798e-01 -7.60996e-01 -7.98600e-01
7.73120e+05 1.93200e+03 -7.53434e-01 -7.18699e-01 -7.88168e-01 -7.80574e-01 -7.60672e-01 -8.00475e-01
7.74400e+05 1.93600e+03 -7.51871e-01 -7.29295e-01 -7.74448e-01 -7.81679e-01 -7.60819e-01 -8.02539e-01
7.75680e+05 1.93900e+03 -7.64177e-01 -7.21924e-01 -8.06429e-01 -7.83490e-01 -7.61540e-01 -8.05440e-01
7.76960e+05 1.94200e+03 -7.48525e-01 -6.73881e-01 -8.23169e-01 -7.85606e-01 -7.61850e-01 -8.09361e-01
7.78240e+05 1.94500e+03 -7.24550e-01 -6.94860e-01 -7.54240e-01 -7.86598e-01 -7.60394e-01 -8.12802e-01
7.79520e+05 1.94800e+03 -7.95056e-01 -6.77755e-01 -9.12357e-01 -7.85225e-01 -7.56551e-01 -8.13899e-01
7.80800e+05 1.95200e+03 -7.59122e-01 -7.01458e-01 -8.16787e-01 -7.81713e-01 -7.51024e-01 -8.12401e-01
7.82080e+05 1.95500e+03 -7.54424e-01 -6.86882e-01 -8.21966e-01 -7.77421e-01 -7.45195e-01 -8.09646e-01
7.83360e+05 1.95800e+03 -7.41265e-01 -6.82942e-01 -7.99588e-01 -7.73741e-01 -7.40281e-01 -8.07201e-01
7.84640e+05 1.96100e+03 -7.12142e-01 -6.51004e-01 -7.73279e-01 -7.71674e-01 -7.37555e-01 -8.05793e-01
7.85920e+05 1.96400e+03 -7.79560e-01 -7.05434e-01 -8.53686e-01 -7.71501e-01 -7.37619e-01 -8.05382e-01
7.87200e+05 1.96800e+03 -7.78768e-01 -7.73129e-01 -7.84407e-01 -7.72864e-01 -7.39728e-01 -8.06001e-01
7.88480e+05 1.97100e+03 -8.17108e-01 -8.08167e-01 -8.26049e-01 -7.74806e-01 -7.42929e-01 -8.06682e-01
7.89760e+05 1.97400e+03 -8.01547e-01 -7.71047e-01 -8.32047e-01 -7.75934e-01 -7.46614e-01 -8.05255e-01
7.91040e+05 1.97700e+03 -7.24191e-01 -6.75761e-01 -7.72622e-01 -7.75748e-01 -7.50065e-01 -8.01431e-01
7.92320e+05 1.98000e+03 -8.13559e-01 -7.73344e-01 -8.53773e-01 -7.75120e-01 -7.52873e-01 -7.97366e-01
7.93600e+05 1.98400e+03 -7.87648e-01 -7.22863e-01 -8.52432e-01 -7.75171e-01 -7.55531e-01 -7.94811e-01
7.94880e+05 1.98700e+03 -7.82124e-01 -7.34004e-01 -8.30243e-01 -7.76223e-01 -7.58429e-01 -7.94018e-01
7.96160e+05 1.99000e+03 -7.39788e-01 -7.15236e-01 -7.64341e-01 -7.77802e-01 -7.60621e-01 -7.94983e-01
7.97440e+05 1.99300e+03 -7.70910e-01 -7.15073e-01 -8.26747e-01 -7.79503e-01 -7.61196e-01 -7.97810e-01
7.98720e+05 1.99600e+03 -7.57612e-01 -7.22468e-01 -7.92756e-01 -7.80982e-01 -7.60242e-01 -8.01721e-01
8.00000e+05 2.00000e+03 -7.20028e-01 -6.69757e-01 -7.70300e-01 -7.81658e-01 -7.58371e-01 -8.04946e-01
8.01280e+05 2.00300e+03 -8.63885e-01 -8.16113e-01 -9.11656e-01 -7.81020e-01 -7.56251e-01 -8.05789e-01
8.02560e+05 2.00600e+03 -7.76530e-01 -7.36479e-01 -8.16581e-01 -7.79151e-01 -7.54386e-01 -8.03916e-01
8.03840e+05 2.00900e+03 -6.70168e-01 -6.08948e-01 -7.31388e-01 -7.76604e-01 -7.52610e-01 -8.00598e-01
8.05120e+05 2.01200e+03 -7.71566e-01 -7.32049e-01 -8.11084e-01 -7.74077e-01 -7.50136e-01 -7.98019e-01
8.06400e+05 2.01600e+03 -8.22481e-01 -7.63263e-01 -8.81699e-01 -7.72461e-01 -7.46938e-01 -7.97984e-01
8.07680e+05 2.01900e+03 -7.81646e-01 -7.34296e-01 -8.28996e-01 -7.71884e-01 -7.43533e-01 -8.00235e-01
8.08960e+05 2.02200e+03 -7.12565e-01 -6.88687e-01 -7.36443e-01 -7.71431e-01 -7.40041e-01 -8.02821e-01
8.10240e+05 2.02500e+03 -7.12982e-01 -6.84056e-01 -7.41908e-01 -7.70771e-01 -7.37040e-01 -8.04502e-01
8.11520e+05 2.02800e+03 -7.63730e-01 -7.14863e-01 -8.12598e-01 -7.70715e-01 -7.35409e-01 -8.06022e-01
8.12800e+05 2.03200e+03 -7.91203e-01 -7.61204e-01 -8.21202e-01 -7.71384e-01 -7.34670e-01 -8.08099e-01
8.14080e+05 2.03500e+03 -7.41655e-01 -6.67849e-01 -8.15460e-01 -7.71384e-01 -7.33535e-01 -8.09233e-01
8.15360e+05 2.03800e+03 -8.30654e-01 -7.16972e-01 -9.44337e-01 -7.69599e-01 -7.31969e-01 -8.07229e-01
8.16640e+05 2.04100e+03 -7.32105e-01 -6.85619e-01 -7.78590e-01 -7.66572e-01 -7.31341e-01 -8.01803e-01
8.17920e+05 2.04400e+03 -7.66352e-01 -7.09313e-01 -8.23391e-01 -7.63813e-01 -7.32976e-01 -7.94650e-01
8.19200e+05 2.04800e+03 -7.14325e-01 -6.65738e-01 -7.62911e-01 -7.62352e-01 -7.37135e-01 -7.87569e-01
8.20480e+05 2.05100e+03 -7.43068e-01 -6.70410e-01 -8.15727e-01 -7.62269e-01 -7.42754e-01 -7.81783e-01
8.21760e+05 2.05400e+03 -7.59853e-01 -7.04862e-01 -8.14844e-01 -7.62933e-01 -7.47693e-01 -7.78172e-01
8.23040e+05 2.05700e+03 -8.14451e-01 -7.59568e-01 -8.69334e-01 -7.63453e-01 -7.49816e-01 -7.77091e-01
8.24320e+05 2.06000e+03 -8.07680e-01 -7.33218e-01 -8.82142e-01 -7.63170e-01 -7.48525e-01 -7.77815e-01
8.25600e+05 2.06400e+03 -7.26361e-01 -7.13771e-01 -7.38950e-01 -7.62095e-01 -7.44838e-01 -7.79351e-01
8.26880e+05 2.06700e+03 -7.96095e-01 -7.13692e-01 -8.78498e-01 -7.60867e-01 -7.40070e-01 -7.81664e-01
8.28160e+05 2.07000e+03 -7.74724e-01 -7.73625e-01 -7.75822e-01 -7.60283e-01 -7.35609e-01 -7.84956e-01
8.29440e+05 2.07300e+03 -8.08984e-01 -7.44666e-01 -8.73301e-01 -7.60626e-01 -7.32817e-01 -7.88435e-01
8.30720e+05 2.07600e+03 -8.09350e-01 -7.61449e-01 -8.57252e-01 -7.61420e-01 -7.32198e-01 -7.90643e-01
8.32000e+05 2.08000e+03 -7.35288e-01 -6.99606e-01 -7.70969e-01 -7.61934e-01 -7.33270e-01 -7.90597e-01
8.33280e+05 2.08300e+03 -7.02951e-01 -6.32682e-01 -7.73219e-01 -7.62286e-01 -7.36124e-01 -7.88448e-01
8.34560e+05 2.08600e+03 -7.58698e-01 -7.23266e-01 -7.94131e-01 -7.63307e-01 -7.40877e-01 -7.85736e-01
8.35840e+05 2.08900e+03 -8.24897e-01 -7.03557e-01 -9.46237e-01 -7.64721e-01 -7.45830e-01 -7.83611e-01
8.37120e+05 2.09200e+03 -7.66560e-01 -6.69247e-01 -8.63873e-01 -7.64822e-01 -7.48896e-01 -7.80747e-01
8.38400e+05 2.09600e+03 -7.97900e-01 -7.75921e-01 -8.19880e-01 -7.62913e-01 -7.49984e-01 -7.75842e-01
8.39680e+05 2.09900e+03 -7.23907e-01 -6.98503e-01 -7.49311e-01 -7.60611e-01 -7.50159e-01 -7.71063e-01
8.40960e+05 2.10200e+03 -8.30368e-01 -7.57577e-01 -9.03160e-01 -7.59875e-01 -7.49875e-01 -7.69874e-01
8.42240e+05 2.10500e+03 -8.01743e-01 -7.68662e-01 -8.34824e-01 -7.60723e-01 -7.49257e-01 -7.72190e-01
8.43520e+05 2.10800e+03 -7.53244e-01 -7.34581e-01 -7.71908e-01 -7.61633e-01 -7.48805e-01 -7.74462e-01
8.44800e+05 2.11200e+03 -7.16758e-01 -6.84952e-01 -7.48564e-01 -7.61495e-01 -7.49009e-01 -7.73980e-01
8.46080e+05 2.11500e+03 -7.20629e-01 -6.91747e-01 -7.49512e-01 -7.60775e-01 -7.50513e-01 -7.71037e-01
8.47360e+05 2.11800e+03 -7.14327e-01 -6.66408e-01 -7.62246e-01 -7.60612e-01 -7.52722e-01 -7.68502e-01
8.48640e+05 2.12100e+03 -7.44856e-01 -7.00285e-01 -7.89427e-01 -7.60884e-01 -7.53098e-01 -7.68670e-01
8.49920e+05 2.12400e+03 -7.32762e-01 -7.20686e-01 -7.44837e-01 -7.60061e-01 -7.51362e-01 -7.68760e-01
8.51200e+05 2.12800e+03 -7.71704e-01 -7.00662e-01 -8.42746e-01 -7.56972e-01 -7.48089e-01 -7.65854e-01
8.52480e+05 2.13100e+03 -7.44829e-01 -7.00842e-01 -7.88816e-01 -7.51869e-01 -7.42933e-01 -7.60806e-01
8.53760e+05 2.13400e+03 -7.73254e-01 -7.53469e-01 -7.93038e-01 -7.45970e-01 -7.36865e-01 -7.55075e-01
8.55040e+05 2.13700e+03 -6.89294e-01 -6.67649e-01 -7.10938e-01 -7.40836e-01 -7.32104e-01 -7.49569e-01
8.56320e+05 2.14000e+03 -7.30831e-01 -7.10651e-01 -7.51011e-01 -7.37879e-01 -7.30206e-01 -7.45552e-01
8.57600e+05 2.14400e+03 -7.87688e-01 -7.62410e-01 -8.12966e-01 -7.37736e-01 -7.31454e-01 -7.44018e-01
8.58880e+05 2.14700e+03 -7.34052e-01 -6.95548e-01 -7.72555e-01 -7.40183e-01 -7.35171e-01 -7.45195e-01
8.60160e+05 2.15000e+03 -7.81960e-01 -7.72388e-01 -7.91531e-01 -7.44122e-01 -7.39969e-01 -7.48276e-01
8.61440e+05 2.15300e+03 -7.58493e-01 -7.19309e-01 -7.97676e-01 -7.48067e-01 -7.44411e-01 -7.51723e-01
8.62720e+05 2.15600e+03 -7.18197e-01 -6.83812e-01 -7.52583e-01 -7.51161e-01 -7.47330e-01 -7.54993e-01
8.64000e+05 2.16000e+03 -7.36773e-01 -6.60078e-01 -8.13467e-01 -7.53455e-01 -7.48305e-01 -7.58605e-01
8.65280e+05 2.16300e+03 -7.86555e-01 -7.77453e-01 -7.95657e-01 -7.55109e-01 -7.47784e-01 -7.62435e-01
8.66560e+05 2.16600e+03 -7.51810e-01 -6.53781e-01 -8.49840e-01 -7.55913e-01 -7.46601e-01 -7.65224e-01
8.67840e+05 2.16900e+03 -7.76468e-01 -7.28822e-01 -8.24113e-01 -7.55680e-01 -7.46108e-01 -7.65252e-01
8.69120e+05 2.17200e+03 -7.73888e-01 -7.69423e-01 -7.78353e-01 -7.54812e-01 -7.46771e-01 -7.62854e-01
8.70400e+05 2.17600e+03 -7.56118e-01 -7.03686e-01 -8.08550e-01 -7.54054e-01 -7.44521e-01 -7.63587e-01
8.71680e+05 2.17900e+03 -8.03781e-01 -7.45557e-01 -8.62004e-01 -7.53845e-01 -7.38728e-01 -7.68961e-01
8.72960e+05 2.18200e+03 -7.47553e-01 -6.74493e-01 -8.20612e-01 -7.54312e-01 -7.34741e-01 -7.73884e-01
8.74240e+05 2.18500e+03 -7.53071e-01 -7.22468e-01 -7.83674e-01 -7.55452e-01 -7.34257e-01 -7.76647e-01
8.75520e+05 2.18800e+03 -7.34664e-01 -7.08461e-01 -7.60867e-01 -7.56922e-01 -7.36033e-01 -7.77810e-01
8.76800e+05 2.19200e+03 -7.36703e-01 -6.67253e-01 -8.06153e-01 -7.57907e-01 -7.38506e-01 -7.77308e-01
8.78080e+05 2.19500e+03 -7.17971e-01 -6.66651e-01 -7.69291e-01 -7.57283e-01 -7.40273e-01 -7.74293e-01
8.79360e+05 2.19800e+03 -7.68348e-01 -7.19358e-01 -8.17338e-01 -7.54659e-01 -7.40422e-01 -7.68897e-01
8.80640e+05 2.20100e+03 -8.03368e-01 -7.62756e-01 -8.43979e-01 -7.51044e-01 -7.40010e-01 -7.62078e-01
8.81920e+05 2.20400e+03 -7.42017e-01 -6.82022e-01 -8.02011e-01 -7.47586e-01 -7.40295e-01 -7.54877e-01
8.83200e+05 2.20800e+03 -7.43674e-01 -7.21030e-01 -7.66319e-01 -7.44572e-01 -7.38611e-01 -7.50533e-01
8.84480e+05 2.21100e+03 -7.55332e-01 -6.82041e-01 -8.28623e-01 -7.42122e-01 -7.32754e-01 -7.51491e-01
8.85760e+05 2.21400e+03 -7.47957e-01 -6.96071e-01 -7.99843e-01 -7.40762e-01 -7.27701e-01 -7.53823e-01
8.87040e+05 2.21700e+03 -6.52043e-01 -6.37291e-01 -6.66794e-01 -7.40858e-01 -7.25940e-01 -7.55777e-01
8.88320e+05 2.22000e+03 -6.83127e-01 -6.02400e-01 -7.63854e-01 -7.42161e-01 -7.27453e-01 -7.56869e-01
8.89600e+05 2.22400e+03 -7.55655e-01 -7.36898e-01 -7.74412e-01 -7.44082e-01 -7.30671e-01 -7.57493e-01
8.90880e+05 2.22700e+03 -7.97734e-01 -7.57046e-01 -8.38423e-01 -7.45850e-01 -7.33480e-01 -7.58220e-01
8.92160e+05 2.23000e+03 -7.38867e-01 -6.78651e-01 -7.99083e-01 -7.46344e-01 -7.34306e-01 -7.58382e-01
8.93440e+05 2.23300e+03 -8.01605e-01 -7.47088e-01 -8.56122e-01 -7.44530e-01 -7.32283e-01 -7.56777e-01
8.94720e+05 2.23600e+03 -7.55524e-01 -7.12860e-01 -7.98188e-01 -7.41054e-01 -7.28422e-01 -7.53685e-01
8.96000e+05 2.24000e+03 -7.41015e-01 -7.00341e-01 -7.81688e-01 -7.38361e-01 -7.25549e-01 -7.51174e-01
8.97280e+05 2.24300e+03 -7.09049e-01 -6.82508e-01 -7.35590e-01 -7.38226e-01 -7.25177e-01 -7.51275e-01
8.98560e+05 2.24600e+03 -7.42988e-01 -7.06486e-01 -7.79489e-01 -7.40339e-01 -7.26368e-01 -7.54309e-01
8.99840e+05 2.24900e+03 -7.04692e-01 -6.76063e-01 -7.33321e-01 -7.43210e-01 -7.28193e-01 -7.58227e-01
9.01120e+05 2.25200e+03 -7.85458e-01 -7.43493e-01 -8.27423e-01 -7.45449e-01 -7.29957e-01 -7.60941e-01
9.02400e+05 2.25600e+03 -8.24569e-01 -8.09704e-01 -8.39435e-01 -7.46483e-01 -7.30822e-01 -7.62144e-01
9.03680e+05 2.25900e+03 -6.75876e-01 -6.45757e-01 -7.05995e-01 -7.46802e-01 -7.31264e-01 -7.62341e-01
9.04960e+05 2.26200e+03 -6.89579e-01 -6.38020e-01 -7.41139e-01 -7.47151e-01 -7.32993e-01 -7.61310e-01
9.06240e+05 2.26500e+03 -6.84933e-01 -6.76872e-01 -6.92994e-01 -7.47684e-01 -7.36784e-01 -7.58584e-01
9.07520e+05 2.26800e+03 -7.39313e-01 -7.11074e-01 -7.67553e-01 -7.48138e-01 -7.41922e-01 -7.54353e-01
9.08800e+05 2.27200e+03 -7.74074e-01 -7.39382e-01 -8.08765e-01 -7.47885e-01 -7.46537e-01 -7.49233e-01
9.10080e+05 2.27500e+03 -6.88113e-01 -6.74634e-01 -7.01592e-01 -7.46189e-01 -7.43181e-01 -7.49198e-01
9.11360e+05 2.27800e+03 -6.80980e-01 -6.30682e-01 -7.31278e-01 -7.43228e-01 -7.37876e-01 -7.48580e-01
9.12640e+05 2.28100e+03 -6.94681e-01 -6.66468e-01 -7.22893e-01 -7.40264e-01 -7.33882e-01 -7.46645e-01
9.13920e+05 2.28400e+03 -7.18767e-01 -6.29578e-01 -8.07956e-01 -7.38306e-01 -7.30905e-01 -7.45706e-01
9.15200e+05 2.28800e+03 -7.69653e-01 -6.95576e-01 -8.43730e-01 -7.36814e-01 -7.27428e-01 -7.46201e-01
9.16480e+05 2.29100e+03 -7.26546e-01 -6.87790e-01 -7.65302e-01 -7.34473e-01 -7.22462e-01 -7.46484e-01
9.17760e+05 2.29400e+03 -7.15688e-01 -6.91160e-01 -7.40217e-01 -7.31356e-01 -7.17741e-01 -7.44971e-01
9.19040e+05 2.29700e+03 -7.77992e-01 -7.28484e-01 -8.27500e-01 -7.29518e-01 -7.17143e-01 -7.41893e-01
9.20320e+05 2.30000e+03 -7.31979e-01 -6.54437e-01 -8.09521e-01 -7.30395e-01 -7.21927e-01 -7.38863e-01
9.21600e+05 2.30400e+03 -6.82399e-01 -6.23432e-01 -7.41365e-01 -7.32930e-01 -7.26508e-01 -7.39352e-01
9.22880e+05 2.30700e+03 -7.89242e-01 -7.01220e-01 -8.77264e-01 -7.35299e-01 -7.25542e-01 -7.45055e-01
9.24160e+05 2.31000e+03 -7.60956e-01 -6.99424e-01 -8.22488e-01 -7.36779e-01 -7.23564e-01 -7.49993e-01
9.25440e+05 2.31300e+03 -6.84715e-01 -6.68714e-01 -7.00716e-01 -7.37433e-01 -7.22405e-01 -7.52461e-01
9.26720e+05 2.31600e+03 -7.01037e-01 -6.82761e-01 -7.19312e-01 -7.37565e-01 -7.22458e-01 -7.52672e-01
9.28000e+05 2.32000e+03 -7.36020e-01 -7.34810e-01 -7.37230e-01 -7.37992e-01 -7.24337e-01 -7.51647e-01
9.29280e+05 2.32300e+03 -7.34961e-01 -6.42319e-01 -8.27603e-01 -7.39047e-01 -7.27532e-01 -7.50561e-01
9.30560e+05 2.32600e+03 -7.17880e-01 -7.05012e-01 -7.30747e-01 -7.39647e-01 -7.29545e-01 -7.49749e-01
9.31840e+05 2.32900e+03 -7.42063e-01 -7.38073e-01 -7.46054e-01 -7.38574e-01 -7.28745e-01 -7.48403e-01
9.33120e+05 2.33200e+03 -7.51761e-01 -6.80478e-01 -8.23044e-01 -7.35918e-01 -7.25982e-01 -7.45854e-01
9.34400e+05 2.33600e+03 -7.75496e-01 -7.50108e-01 -8.00884e-01 -7.33041e-01 -7.22408e-01 -7.43674e-01
9.35680e+05 2.33900e+03 -7.56236e-01 -6.96289e-01 -8.16182e-01 -7.31791e-01 -7.19186e-01 -7.44397e-01
9.36960e+05 2.34200e+03 -7.76875e-01 -7.09896e-01 -8.43854e-01 -7.33297e-01 -7.17632e-01 -7.48963e-01
9.38240e+05 2.34500e+03 -7.46099e-01 -7.21644e-01 -7.70554e-01 -7.37090e-01 -7.18648e-01 -7.55532e-01
9.39520e+05 2.34800e+03 -7.27196e-01 -6.09498e-01 -8.44895e-01 -7.41556e-01 -7.21307e-01 -7.61806e-01
9.40800e+05 2.35200e+03 -7.56679e-01 -7.23699e-01 -7.89660e-01 -7.44889e-01 -7.23263e-01 -7.66515e-01
9.42080e+05 2.35500e+03 -7.63881e-01 -7.18284e-01 -8.09477e-01 -7.46049e-01 -7.23407e-01 -7.68691e-01
9.43360e+05 2.35800e+03 -7.37498e-01 -7.01740e-01 -7.73256e-01 -7.45507e-01 -7.22733e-01 -7.68281e-01
9.44640e+05 2.36100e+03 -7.20511e-01 -6.64977e-01 -7.76045e-01 -7.44724e-01 -7.22786e-01 -7.66662e-01
9.45920e+05 2.36400e+03 -7.57849e-01 -7.03349e-01 -8.12348e-01 -7.44881e-01 -7.24503e-01 -7.65259e-01
9.47200e+05 2.36800e+03 -7.26659e-01 -6.90599e-01 -7.62719e-01 -7.46090e-01 -7.27907e-01 -7.64273e-01
9.48480e+05 2.37100e+03 -7.07495e-01 -6.65302e-01 -7.49688e-01 -7.47125e-01 -7.31677e-01 -7.62573e-01
9.49760e+05 2.37400e+03 -7.14022e-01 -6.78792e-01 -7.49253e-01 -7.46511e-01 -7.34208e-01 -7.58814e-01
9.51040e+05 2.37700e+03 -7.68358e-01 -7.22328e-01 -8.14389e-01 -7.44106e-01 -7.34961e-01 -7.53251e-01
9.52320e+05 2.38000e+03 -6.84635e-01 -6.71584e-01 -6.97686e-01 -7.41044e-01 -7.33789e-01 -7.48299e-01
9.53600e+05 2.38400e+03 -7.28870e-01 -6.89380e-01 -7.68360e-01 -7.38730e-01 -7.30777e-01 -7.46683e-01
9.54880e+05 2.38700e+03 -7.35873e-01 -6.82822e-01 -7.88924e-01 -7.37740e-01 -7.27318e-01 -7.48162e-01
9.56160e+05 2.39000e+03 -6.99062e-01 -6.39580e-01 -7.58543e-01 -7.37632e-01 -7.24297e-01 -7.50967e-01
9.57440e+05 2.39300e+03 -6.73706e-01 -6.14477e-01 -7.32935e-01 -7.37402e-01 -7.22035e-01 -7.52769e-01
9.58720e+05 2.39600e+03 -7.30428e-01 -7.10683e-01 -7.50174e-01 -7.36274e-01 -7.21204e-01 -7.51344e-01
9.60000e+05 2.40000e+03 -7.21970e-01 -6.73738e-01 -7.70202e-01 -7.34052e-01 -7.22196e-01 -7.45909e-01
9.61280e+05 2.40300e+03 -7.46754e-01 -6.98169e-01 -7.95339e-01 -7.30875e-01 -7.24079e-01 -7.37671e-01
9.62560e+05 2.40600e+03 -7.34842e-01 -7.11830e-01 -7.57853e-01 -7.27580e-01 -7.25441e-01 -7.29719e-01
9.63840e+05 2.40900e+03 -7.38504e-01 -6.95255e-01 -7.81753e-01 -7.25546e-01 -7.23064e-01 -7.28028e-01
9.65120e+05 2.41200e+03 -8.25086e-01 -7.47567e-01 -9.02606e-01 -7.25487e-01 -7.20085e-01 -7.30889e-01
9.66400e+05 2.41600e+03 -7.47925e-01 -6.91844e-01 -8.04006e-01 -7.27105e-01 -7.19152e-01 -7.35058e-01
9.67680e+05 2.41900e+03 -7.17264e-01 -7.14435e-01 -7.20094e-01 -7.29639e-01 -7.20021e-01 -7.39257e-01
9.68960e+05 2.42200e+03 -7.08241e-01 -6.75285e-01 -7.41196e-01 -7.32200e-01 -7.21415e-01 -7.42985e-01
9.70240e+05 2.42500e+03 -7.20271e-01 -6.97785e-01 -7.42757e-01 -7.33949e-01 -7.21964e-01 -7.45934e-01
9.71520e+05 2.42800e+03 -7.11261e-01 -6.94588e-01 -7.27934e-01 -7.34431e-01 -7.21066e-01 -7.47797e-01
9.72800e+05 2.43200e+03 -7.78942e-01 -7.44334e-01 -8.13550e-01 -7.33961e-01 -7.18667e-01 -7.49256e-01
9.74080e+05 2.43500e+03 -6.61333e-01 -6.48969e-01 -6.73698e-01 -7.33131e-01 -7.15157e-01 -7.51105e-01
9.75360e+05 2.43800e+03 -7.29260e-01 -7.20222e-01 -7.38298e-01 -7.31975e-01 -7.11225e-01 -7.52725e-01
9.76640e+05 2.44100e+03 -6.99206e-01 -6.57261e-01 -7.41150e-01 -7.30490e-01 -7.08368e-01 -7.52612e-01
9.77920e+05 2.44400e+03 -7.59571e-01 -6.97154e-01 -8.21988e-01 -7.29222e-01 -7.08480e-01 -7.49963e-01
9.79200e+05 2.44800e+03 -7.06592e-01 -6.54752e-01 -7.58432e-01 -7.28803e-01 -7.11459e-01 -7.46147e-01
9.80480e+05 2.45100e+03 -7.29991e-01 -6.51836e-01 -8.08145e-01 -7.29429e-01 -7.15269e-01 -7.43589e-01
9.81760e+05 2.45400e+03 -7.27983e-01 -7.03972e-01 -7.51995e-01 -7.30762e-01 -7.18103e-01 -7.43420e-01
9.83040e+05 2.45700e+03 -7.46660e-01 -6.92572e-01 -8.00747e-01 -7.32585e-01 -7.19841e-01 -7.45329e-01
9.84320e+05 2.46000e+03 -7.43036e-01 -7.14428e-01 -7.71644e-01 -7.34803e-01 -7.21749e-01 -7.47857e-01
9.85600e+05 2.46400e+03 -7.98020e-01 -7.45611e-01 -8.50429e-01 -7.36858e-01 -7.24658e-01 -7.49057e-01
9.86880e+05 2.46700e+03 -7.36987e-01 -6.58412e-01 -8.15562e-01 -7.37737e-01 -7.27707e-01 -7.47767e-01
9.88160e+05 2.47000e+03 -7.70033e-01 -7.05762e-01 -8.34304e-01 -7.36730e-01 -7.28317e-01 -7.45144e-01
9.89440e+05 2.47300e+03 -7.15976e-01 -6.96132e-01 -7.35819e-01 -7.34069e-01 -7.25245e-01 -7.42893e-01
9.90720e+05 2.47600e+03 -6.66002e-01 -6.30564e-01 -7.01441e-01 -7.30740e-01 -7.21720e-01 -7.39760e-01
9.92000e+05 2.48000e+03 -7.28416e-01 -6.97345e-01 -7.59487e-01 -7.27759e-01 -7.20057e-01 -7.35461e-01
9.93280e+05 2.48300e+03 -7.44372e-01 -6.66376e-01 -8.22368e-01 -7.25753e-01 -7.19893e-01 -7.31614e-01
9.94560e+05 2.48600e+03 -7.14462e-01 -6.44734e-01 -7.84190e-01 -7.24509e-01 -7.18815e-01 -7.30204e-01
9.95840e+05 2.48900e+03 -7.17685e-01 -6.83426e-01 -7.51943e-01 -7.23233e-01 -7.15284e-01 -7.31182e-01
9.97120e+05 2.49200e+03 -8.04967e-01 -7.04450e-01 -9.05483e-01 -7.21661e-01 -7.10904e-01 -7.32417e-01
9.98400e+05 2.49600e+03 -7.34040e-01 -6.90988e-01 -7.77091e-01 -7.20192e-01 -7.08011e-01 -7.32373e-01
9.99680e+05 2.49900e+03 -7.37836e-01 -6.88982e-01 -7.86691e-01 -7.19179e-01 -7.07610e-01 -7.30748e-01


==> fig/srl/ppo_pca_dim_50.dat <==
0.00000e+00 0.00000e+00 -3.74270e+00 -3.62233e+00 -3.86307e+00 -3.74270e+00 -3.62233e+00 -3.86307e+00
1.28000e+03 3.00000e+00 -3.64776e+00 -3.40080e+00 -3.89472e+00 -3.74270e+00 -3.62233e+00 -3.86307e+00
2.56000e+03 6.00000e+00 -3.41466e+00 -3.15925e+00 -3.67007e+00 -3.74267e+00 -3.62232e+00 -3.86302e+00
3.84000e+03 9.00000e+00 -3.29813e+00 -2.93750e+00 -3.65877e+00 -3.74191e+00 -3.62235e+00 -3.86147e+00
5.12000e+03 1.20000e+01 -3.70464e+00 -3.56573e+00 -3.84355e+00 -3.73804e+00 -3.62388e+00 -3.85221e+00
6.40000e+03 1.60000e+01 -3.73357e+00 -3.54726e+00 -3.91987e+00 -3.72775e+00 -3.62833e+00 -3.82717e+00
7.68000e+03 1.90000e+01 -3.67101e+00 -3.58340e+00 -3.75863e+00 -3.70857e+00 -3.63121e+00 -3.78593e+00
8.96000e+03 2.20000e+01 -3.53536e+00 -3.43888e+00 -3.63185e+00 -3.68162e+00 -3.62555e+00 -3.73769e+00
1.02400e+04 2.50000e+01 -3.59382e+00 -3.29757e+00 -3.89007e+00 -3.65366e+00 -3.61290e+00 -3.69443e+00
1.15200e+04 2.80000e+01 -3.55936e+00 -3.49877e+00 -3.61996e+00 -3.63214e+00 -3.60081e+00 -3.66347e+00
1.28000e+04 3.20000e+01 -3.73594e+00 -3.53933e+00 -3.93255e+00 -3.61836e+00 -3.59107e+00 -3.64564e+00
1.40800e+04 3.50000e+01 -3.61092e+00 -3.43878e+00 -3.78306e+00 -3.60952e+00 -3.58185e+00 -3.63719e+00
1.53600e+04 3.80000e+01 -3.60988e+00 -3.48142e+00 -3.73834e+00 -3.60184e+00 -3.57225e+00 -3.63143e+00
1.66400e+04 4.10000e+01 -3.67911e+00 -3.54998e+00 -3.80825e+00 -3.59173e+00 -3.56298e+00 -3.62048e+00
1.79200e+04 4.40000e+01 -3.66987e+00 -3.44266e+00 -3.89707e+00 -3.57927e+00 -3.55629e+00 -3.60225e+00
1.92000e+04 4.80000e+01 -3.52999e+00 -3.23432e+00 -3.82565e+00 -3.56874e+00 -3.55391e+00 -3.58356e+00
2.04800e+04 5.10000e+01 -3.73881e+00 -3.55603e+00 -3.92159e+00 -3.56471e+00 -3.55633e+00 -3.57308e+00
2.17600e+04 5.40000e+01 -3.52634e+00 -3.20561e+00 -3.84708e+00 -3.56862e+00 -3.55536e+00 -3.58188e+00
2.30400e+04 5.70000e+01 -3.62863e+00 -3.51191e+00 -3.74534e+00 -3.57757e+00 -3.55079e+00 -3.60435e+00
2.43200e+04 6.00000e+01 -3.72387e+00 -3.54118e+00 -3.90656e+00 -3.58707e+00 -3.54408e+00 -3.63005e+00
2.56000e+04 6.40000e+01 -3.57914e+00 -3.48729e+00 -3.67099e+00 -3.59450e+00 -3.53833e+00 -3.65067e+00
2.68800e+04 6.70000e+01 -3.57245e+00 -3.43308e+00 -3.71182e+00 -3.59899e+00 -3.53868e+00 -3.65930e+00
2.81600e+04 7.00000e+01 -3.61065e+00 -3.40627e+00 -3.81504e+00 -3.60115e+00 -3.54645e+00 -3.65585e+00
2.94400e+04 7.30000e+01 -3.59131e+00 -3.37761e+00 -3.80500e+00 -3.60259e+00 -3.55861e+00 -3.64657e+00
3.07200e+04 7.60000e+01 -3.71522e+00 -3.55412e+00 -3.87632e+00 -3.60468e+00 -3.57006e+00 -3.63930e+00
3.20000e+04 8.00000e+01 -3.57387e+00 -3.45154e+00 -3.69620e+00 -3.60746e+00 -3.57926e+00 -3.63566e+00
3.32800e+04 8.30000e+01 -3.51543e+00 -3.29829e+00 -3.73258e+00 -3.60937e+00 -3.58605e+00 -3.63270e+00
3.45600e+04 8.60000e+01 -3.57945e+00 -3.51110e+00 -3.64780e+00 -3.61027e+00 -3.58375e+00 -3.63679e+00
3.58400e+04 8.90000e+01 -3.48114e+00 -3.34335e+00 -3.61892e+00 -3.61176e+00 -3.57297e+00 -3.65055e+00
3.71200e+04 9.20000e+01 -3.67659e+00 -3.56163e+00 -3.79155e+00 -3.61415e+00 -3.56346e+00 -3.66484e+00
3.84000e+04 9.60000e+01 -3.54756e+00 -3.42101e+00 -3.67410e+00 -3.61578e+00 -3.55920e+00 -3.67237e+00
3.96800e+04 9.90000e+01 -3.50599e+00 -3.19891e+00 -3.81307e+00 -3.61592e+00 -3.56164e+00 -3.67019e+00
4.09600e+04 1.02000e+02 -3.44329e+00 -3.17460e+00 -3.71198e+00 -3.61675e+00 -3.57087e+00 -3.66263e+00
4.22400e+04 1.05000e+02 -3.59673e+00 -3.10105e+00 -4.09241e+00 -3.62022e+00 -3.58250e+00 -3.65793e+00
4.35200e+04 1.08000e+02 -3.39737e+00 -3.32081e+00 -3.47393e+00 -3.62325e+00 -3.58862e+00 -3.65789e+00
4.48000e+04 1.12000e+02 -3.51027e+00 -3.43304e+00 -3.58750e+00 -3.61889e+00 -3.58436e+00 -3.65342e+00
4.60800e+04 1.15000e+02 -3.33951e+00 -3.21923e+00 -3.45979e+00 -3.60277e+00 -3.57031e+00 -3.63523e+00
4.73600e+04 1.18000e+02 -3.38644e+00 -3.22158e+00 -3.55130e+00 -3.57686e+00 -3.55212e+00 -3.60160e+00
4.86400e+04 1.21000e+02 -3.45652e+00 -3.32982e+00 -3.58321e+00 -3.54763e+00 -3.53294e+00 -3.56232e+00
4.99200e+04 1.24000e+02 -3.70624e+00 -3.49152e+00 -3.92096e+00 -3.52214e+00 -3.50557e+00 -3.53871e+00
5.12000e+04 1.28000e+02 -3.51383e+00 -3.47315e+00 -3.55450e+00 -3.50268e+00 -3.48260e+00 -3.52276e+00
5.24800e+04 1.31000e+02 -3.48404e+00 -3.45427e+00 -3.51382e+00 -3.48612e+00 -3.47135e+00 -3.50089e+00
5.37600e+04 1.34000e+02 -3.64691e+00 -3.35163e+00 -3.94220e+00 -3.47075e+00 -3.45785e+00 -3.48365e+00
5.50400e+04 1.37000e+02 -3.20041e+00 -3.08448e+00 -3.31634e+00 -3.46082e+00 -3.44079e+00 -3.48086e+00
5.63200e+04 1.40000e+02 -3.13687e+00 -2.91032e+00 -3.36343e+00 -3.46068e+00 -3.43821e+00 -3.48315e+00
5.76000e+04 1.44000e+02 -3.20715e+00 -2.98056e+00 -3.43374e+00 -3.46769e+00 -3.44579e+00 -3.48960e+00
5.88800e+04 1.47000e+02 -3.19426e+00 -2.96488e+00 -3.42364e+00 -3.47351e+00 -3.44529e+00 -3.50173e+00
6.01600e+04 1.50000e+02 -3.45835e+00 -2.90742e+00 -4.00927e+00 -3.46891e+00 -3.42855e+00 -3.50926e+00
6.14400e+04 1.53000e+02 -3.44779e+00 -3.23559e+00 -3.65999e+00 -3.44957e+00 -3.39875e+00 -3.50040e+00
6.27200e+04 1.56000e+02 -3.21359e+00 -3.11006e+00 -3.31712e+00 -3.41711e+00 -3.36120e+00 -3.47301e+00
6.40000e+04 1.60000e+02 -3.08034e+00 -2.91542e+00 -3.24527e+00 -3.37744e+00 -3.32288e+00 -3.43200e+00
6.52800e+04 1.63000e+02 -3.21579e+00 -2.86786e+00 -3.56372e+00 -3.34154e+00 -3.29230e+00 -3.39078e+00
6.65600e+04 1.66000e+02 -3.25397e+00 -3.12229e+00 -3.38565e+00 -3.31990e+00 -3.27582e+00 -3.36398e+00
6.78400e+04 1.69000e+02 -3.29644e+00 -2.95135e+00 -3.64154e+00 -3.31302e+00 -3.27115e+00 -3.35488e+00
6.91200e+04 1.72000e+02 -2.99892e+00 -2.92271e+00 -3.07514e+00 -3.31238e+00 -3.27070e+00 -3.35407e+00
7.04000e+04 1.76000e+02 -3.05998e+00 -2.92019e+00 -3.19977e+00 -3.31059e+00 -3.26916e+00 -3.35202e+00
7.16800e+04 1.79000e+02 -3.07972e+00 -2.93807e+00 -3.22136e+00 -3.30720e+00 -3.26582e+00 -3.34858e+00
7.29600e+04 1.82000e+02 -3.08162e+00 -2.88420e+00 -3.27904e+00 -3.30411e+00 -3.26115e+00 -3.34706e+00
7.42400e+04 1.85000e+02 -3.05483e+00 -2.92221e+00 -3.18745e+00 -3.29992e+00 -3.25168e+00 -3.34816e+00
7.55200e+04 1.88000e+02 -3.06537e+00 -2.89429e+00 -3.23645e+00 -3.29188e+00 -3.23352e+00 -3.35023e+00
7.68000e+04 1.92000e+02 -3.28500e+00 -3.12760e+00 -3.44240e+00 -3.27790e+00 -3.20774e+00 -3.34806e+00
7.80800e+04 1.95000e+02 -2.92478e+00 -2.76704e+00 -3.08253e+00 -3.25730e+00 -3.18015e+00 -3.33445e+00
7.93600e+04 1.98000e+02 -2.97225e+00 -2.72165e+00 -3.22286e+00 -3.23166e+00 -3.15681e+00 -3.30651e+00
8.06400e+04 2.01000e+02 -3.36522e+00 -3.28233e+00 -3.44811e+00 -3.20545e+00 -3.13950e+00 -3.27140e+00
8.19200e+04 2.04000e+02 -3.29725e+00 -3.07499e+00 -3.51951e+00 -3.18349e+00 -3.12710e+00 -3.23988e+00
8.32000e+04 2.08000e+02 -3.21640e+00 -3.12786e+00 -3.30494e+00 -3.16730e+00 -3.11953e+00 -3.21508e+00
8.44800e+04 2.11000e+02 -3.38198e+00 -3.17296e+00 -3.59099e+00 -3.15664e+00 -3.11749e+00 -3.19579e+00
8.57600e+04 2.14000e+02 -2.88125e+00 -2.62254e+00 -3.13996e+00 -3.15158e+00 -3.12131e+00 -3.18185e+00
8.70400e+04 2.17000e+02 -3.41179e+00 -3.16932e+00 -3.65426e+00 -3.15205e+00 -3.12949e+00 -3.17460e+00
8.83200e+04 2.20000e+02 -3.28191e+00 -2.98462e+00 -3.57920e+00 -3.15770e+00 -3.13254e+00 -3.18286e+00
8.96000e+04 2.24000e+02 -3.22860e+00 -3.16133e+00 -3.29588e+00 -3.16698e+00 -3.12787e+00 -3.20609e+00
9.08800e+04 2.27000e+02 -2.87477e+00 -2.69978e+00 -3.04976e+00 -3.17647e+00 -3.12570e+00 -3.22723e+00
9.21600e+04 2.30000e+02 -3.15283e+00 -3.10872e+00 -3.19693e+00 -3.18294e+00 -3.13000e+00 -3.23587e+00
9.34400e+04 2.33000e+02 -2.96372e+00 -2.80853e+00 -3.11891e+00 -3.18470e+00 -3.13676e+00 -3.23264e+00
9.47200e+04 2.36000e+02 -3.13914e+00 -3.04507e+00 -3.23321e+00 -3.18187e+00 -3.13831e+00 -3.22542e+00
9.60000e+04 2.40000e+02 -2.93833e+00 -2.75870e+00 -3.11795e+00 -3.17512e+00 -3.13245e+00 -3.21779e+00
9.72800e+04 2.43000e+02 -3.18957e+00 -2.87975e+00 -3.49940e+00 -3.16425e+00 -3.12400e+00 -3.20450e+00
9.85600e+04 2.46000e+02 -2.92858e+00 -2.76775e+00 -3.08942e+00 -3.14862e+00 -3.11597e+00 -3.18127e+00
9.98400e+04 2.49000e+02 -2.91742e+00 -2.88617e+00 -2.94866e+00 -3.12932e+00 -3.10416e+00 -3.15447e+00
1.01120e+05 2.52000e+02 -2.89622e+00 -2.73618e+00 -3.05625e+00 -3.10894e+00 -3.08139e+00 -3.13648e+00
1.02400e+05 2.56000e+02 -2.82684e+00 -2.50246e+00 -3.15123e+00 -3.08939e+00 -3.05161e+00 -3.12717e+00
1.03680e+05 2.59000e+02 -3.07632e+00 -2.70637e+00 -3.44627e+00 -3.07158e+00 -3.02401e+00 -3.11915e+00
1.04960e+05 2.62000e+02 -2.83370e+00 -2.47978e+00 -3.18761e+00 -3.05580e+00 -3.00351e+00 -3.10810e+00
1.06240e+05 2.65000e+02 -2.92870e+00 -2.77362e+00 -3.08379e+00 -3.04150e+00 -2.98810e+00 -3.09490e+00
1.07520e+05 2.68000e+02 -2.83578e+00 -2.70463e+00 -2.96693e+00 -3.02869e+00 -2.97433e+00 -3.08305e+00
1.08800e+05 2.72000e+02 -3.03652e+00 -2.79843e+00 -3.27462e+00 -3.01833e+00 -2.96052e+00 -3.07614e+00
1.10080e+05 2.75000e+02 -2.99145e+00 -2.85285e+00 -3.13006e+00 -3.00859e+00 -2.94470e+00 -3.07248e+00
1.11360e+05 2.78000e+02 -2.96309e+00 -2.89272e+00 -3.03345e+00 -2.99518e+00 -2.92731e+00 -3.06305e+00
1.12640e+05 2.81000e+02 -2.98487e+00 -2.92211e+00 -3.04763e+00 -2.97824e+00 -2.91257e+00 -3.04391e+00
1.13920e+05 2.84000e+02 -2.89418e+00 -2.26968e+00 -3.51868e+00 -2.96395e+00 -2.90388e+00 -3.02402e+00
1.15200e+05 2.88000e+02 -2.93163e+00 -2.85014e+00 -3.01313e+00 -2.95741e+00 -2.89963e+00 -3.01519e+00
1.16480e+05 2.91000e+02 -2.71825e+00 -2.25266e+00 -3.18385e+00 -2.95708e+00 -2.89933e+00 -3.01483e+00
1.17760e+05 2.94000e+02 -2.90412e+00 -2.76470e+00 -3.04353e+00 -2.95671e+00 -2.90264e+00 -3.01078e+00
1.19040e+05 2.97000e+02 -3.04826e+00 -2.68085e+00 -3.41568e+00 -2.95126e+00 -2.90361e+00 -2.99891e+00
1.20320e+05 3.00000e+02 -2.44508e+00 -2.36836e+00 -2.52181e+00 -2.93931e+00 -2.89361e+00 -2.98502e+00
1.21600e+05 3.04000e+02 -2.85394e+00 -2.67105e+00 -3.03683e+00 -2.92288e+00 -2.87158e+00 -2.97418e+00
1.22880e+05 3.07000e+02 -2.66988e+00 -2.35782e+00 -2.98194e+00 -2.90756e+00 -2.84761e+00 -2.96751e+00
1.24160e+05 3.10000e+02 -2.94107e+00 -2.67434e+00 -3.20781e+00 -2.89855e+00 -2.83073e+00 -2.96637e+00
1.25440e+05 3.13000e+02 -2.80354e+00 -2.57097e+00 -3.03611e+00 -2.89528e+00 -2.82123e+00 -2.96933e+00
1.26720e+05 3.16000e+02 -2.89082e+00 -2.74592e+00 -3.03572e+00 -2.89106e+00 -2.81180e+00 -2.97032e+00
1.28000e+05 3.20000e+02 -2.66340e+00 -2.56124e+00 -2.76556e+00 -2.87824e+00 -2.79453e+00 -2.96194e+00
1.29280e+05 3.23000e+02 -2.78666e+00 -2.49769e+00 -3.07563e+00 -2.85606e+00 -2.77102e+00 -2.94109e+00
1.30560e+05 3.26000e+02 -2.98832e+00 -2.81292e+00 -3.16372e+00 -2.83303e+00 -2.75289e+00 -2.91316e+00
1.31840e+05 3.29000e+02 -2.85516e+00 -2.60852e+00 -3.10179e+00 -2.81876e+00 -2.74902e+00 -2.88850e+00
1.33120e+05 3.32000e+02 -2.61098e+00 -2.26311e+00 -2.95886e+00 -2.81351e+00 -2.75558e+00 -2.87143e+00
1.34400e+05 3.36000e+02 -2.54263e+00 -2.30138e+00 -2.78388e+00 -2.81147e+00 -2.76230e+00 -2.86064e+00
1.35680e+05 3.39000e+02 -2.63911e+00 -2.60593e+00 -2.67230e+00 -2.80931e+00 -2.76302e+00 -2.85559e+00
1.36960e+05 3.42000e+02 -2.83740e+00 -2.65879e+00 -3.01601e+00 -2.80597e+00 -2.75627e+00 -2.85567e+00
1.38240e+05 3.45000e+02 -2.85046e+00 -2.72534e+00 -2.97559e+00 -2.79987e+00 -2.74271e+00 -2.85703e+00
1.39520e+05 3.48000e+02 -2.62077e+00 -2.42608e+00 -2.81546e+00 -2.78784e+00 -2.72692e+00 -2.84876e+00
1.40800e+05 3.52000e+02 -2.62780e+00 -2.45436e+00 -2.80123e+00 -2.76787e+00 -2.71330e+00 -2.82244e+00
1.42080e+05 3.55000e+02 -2.89719e+00 -2.85448e+00 -2.93990e+00 -2.74360e+00 -2.70377e+00 -2.78342e+00
1.43360e+05 3.58000e+02 -2.56144e+00 -2.42237e+00 -2.70052e+00 -2.72309e+00 -2.69788e+00 -2.74831e+00
1.44640e+05 3.61000e+02 -2.66879e+00 -2.35913e+00 -2.97844e+00 -2.71178e+00 -2.69153e+00 -2.73204e+00
1.45920e+05 3.64000e+02 -2.76136e+00 -2.43802e+00 -3.08471e+00 -2.70826e+00 -2.68097e+00 -2.73555e+00
1.47200e+05 3.68000e+02 -2.75707e+00 -2.49429e+00 -3.01985e+00 -2.70778e+00 -2.66530e+00 -2.75026e+00
1.48480e+05 3.71000e+02 -2.46140e+00 -2.41107e+00 -2.51173e+00 -2.70572e+00 -2.64461e+00 -2.76683e+00
1.49760e+05 3.74000e+02 -2.55005e+00 -2.26043e+00 -2.83967e+00 -2.70093e+00 -2.62161e+00 -2.78025e+00
1.51040e+05 3.77000e+02 -2.56597e+00 -2.26869e+00 -2.86324e+00 -2.69658e+00 -2.60333e+00 -2.78983e+00
1.52320e+05 3.80000e+02 -2.49675e+00 -2.31856e+00 -2.67494e+00 -2.69536e+00 -2.59690e+00 -2.79381e+00
1.53600e+05 3.84000e+02 -2.48622e+00 -2.18036e+00 -2.79207e+00 -2.69521e+00 -2.60304e+00 -2.78739e+00
1.54880e+05 3.87000e+02 -2.57231e+00 -2.31297e+00 -2.83166e+00 -2.69261e+00 -2.61608e+00 -2.76914e+00
1.56160e+05 3.90000e+02 -2.37614e+00 -2.04461e+00 -2.70767e+00 -2.68617e+00 -2.62707e+00 -2.74527e+00
1.57440e+05 3.93000e+02 -2.58428e+00 -2.49940e+00 -2.66917e+00 -2.67408e+00 -2.62474e+00 -2.72342e+00
1.58720e+05 3.96000e+02 -2.41667e+00 -2.22016e+00 -2.61318e+00 -2.65504e+00 -2.60250e+00 -2.70757e+00
1.60000e+05 4.00000e+02 -2.63544e+00 -2.41229e+00 -2.85860e+00 -2.63215e+00 -2.56695e+00 -2.69734e+00
1.61280e+05 4.03000e+02 -3.01221e+00 -2.77181e+00 -3.25261e+00 -2.61036e+00 -2.53096e+00 -2.68975e+00
1.62560e+05 4.06000e+02 -2.49366e+00 -2.38890e+00 -2.59842e+00 -2.59276e+00 -2.50300e+00 -2.68252e+00
1.63840e+05 4.09000e+02 -2.46725e+00 -2.28185e+00 -2.65265e+00 -2.58092e+00 -2.48583e+00 -2.67601e+00
1.65120e+05 4.12000e+02 -2.66339e+00 -2.34921e+00 -2.97758e+00 -2.57584e+00 -2.47914e+00 -2.67253e+00
1.66400e+05 4.16000e+02 -2.57815e+00 -2.37708e+00 -2.77923e+00 -2.57696e+00 -2.48012e+00 -2.67380e+00
1.67680e+05 4.19000e+02 -2.56058e+00 -2.48733e+00 -2.63383e+00 -2.58102e+00 -2.48464e+00 -2.67740e+00
1.68960e+05 4.22000e+02 -2.57811e+00 -2.24012e+00 -2.91611e+00 -2.58459e+00 -2.49071e+00 -2.67847e+00
1.70240e+05 4.25000e+02 -2.83325e+00 -2.48191e+00 -3.18459e+00 -2.58531e+00 -2.49631e+00 -2.67431e+00
1.71520e+05 4.28000e+02 -2.37642e+00 -2.21447e+00 -2.53837e+00 -2.58217e+00 -2.49948e+00 -2.66486e+00
1.72800e+05 4.32000e+02 -2.42364e+00 -2.34670e+00 -2.50058e+00 -2.57814e+00 -2.50351e+00 -2.65276e+00
1.74080e+05 4.35000e+02 -2.59550e+00 -2.45391e+00 -2.73709e+00 -2.57757e+00 -2.51159e+00 -2.64356e+00
1.75360e+05 4.38000e+02 -2.39503e+00 -2.16739e+00 -2.62268e+00 -2.58065e+00 -2.51884e+00 -2.64246e+00
1.76640e+05 4.41000e+02 -2.57547e+00 -2.32739e+00 -2.82355e+00 -2.58373e+00 -2.51680e+00 -2.65066e+00
1.77920e+05 4.44000e+02 -2.71977e+00 -2.54502e+00 -2.89451e+00 -2.58412e+00 -2.50587e+00 -2.66237e+00
1.79200e+05 4.48000e+02 -2.62221e+00 -2.60275e+00 -2.64166e+00 -2.58061e+00 -2.49058e+00 -2.67063e+00
1.80480e+05 4.51000e+02 -2.77059e+00 -2.31736e+00 -3.22382e+00 -2.57348e+00 -2.47345e+00 -2.67350e+00
1.81760e+05 4.54000e+02 -2.48339e+00 -2.29251e+00 -2.67428e+00 -2.56673e+00 -2.45980e+00 -2.67366e+00
1.83040e+05 4.57000e+02 -2.40969e+00 -2.08856e+00 -2.73081e+00 -2.56545e+00 -2.45634e+00 -2.67455e+00
1.84320e+05 4.60000e+02 -2.42506e+00 -2.12410e+00 -2.72601e+00 -2.57093e+00 -2.46456e+00 -2.67730e+00
1.85600e+05 4.64000e+02 -2.44791e+00 -2.25532e+00 -2.64050e+00 -2.57843e+00 -2.47942e+00 -2.67743e+00
1.86880e+05 4.67000e+02 -2.72586e+00 -2.52711e+00 -2.92462e+00 -2.58004e+00 -2.49061e+00 -2.66947e+00
1.88160e+05 4.70000e+02 -2.58083e+00 -2.37573e+00 -2.78592e+00 -2.57221e+00 -2.49290e+00 -2.65151e+00
1.89440e+05 4.73000e+02 -2.53467e+00 -2.35701e+00 -2.71234e+00 -2.55815e+00 -2.49133e+00 -2.62497e+00
1.90720e+05 4.76000e+02 -2.22976e+00 -1.97812e+00 -2.48139e+00 -2.54514e+00 -2.49140e+00 -2.59888e+00
1.92000e+05 4.80000e+02 -2.23452e+00 -2.15826e+00 -2.31078e+00 -2.53956e+00 -2.49100e+00 -2.58812e+00
1.93280e+05 4.83000e+02 -2.31984e+00 -2.12576e+00 -2.51391e+00 -2.54210e+00 -2.48366e+00 -2.60054e+00
1.94560e+05 4.86000e+02 -2.43550e+00 -2.32506e+00 -2.54595e+00 -2.54677e+00 -2.46992e+00 -2.62362e+00
1.95840e+05 4.89000e+02 -2.30784e+00 -2.20151e+00 -2.41417e+00 -2.54450e+00 -2.45319e+00 -2.63582e+00
1.97120e+05 4.92000e+02 -2.19040e+00 -1.98782e+00 -2.39298e+00 -2.52948e+00 -2.43522e+00 -2.62374e+00
1.98400e+05 4.96000e+02 -2.40520e+00 -2.23074e+00 -2.57966e+00 -2.50387e+00 -2.41612e+00 -2.59162e+00
1.99680e+05 4.99000e+02 -2.39692e+00 -2.12808e+00 -2.66577e+00 -2.47548e+00 -2.39605e+00 -2.55491e+00
2.00960e+05 5.02000e+02 -2.50315e+00 -2.07851e+00 -2.92780e+00 -2.45013e+00 -2.37494e+00 -2.52532e+00
2.02240e+05 5.05000e+02 -2.36332e+00 -2.16565e+00 -2.56098e+00 -2.42880e+00 -2.35092e+00 -2.50669e+00
2.03520e+05 5.08000e+02 -2.52922e+00 -2.52424e+00 -2.53419e+00 -2.41220e+00 -2.32393e+00 -2.50047e+00
2.04800e+05 5.12000e+02 -2.61754e+00 -2.34690e+00 -2.88818e+00 -2.40238e+00 -2.30001e+00 -2.50475e+00
2.06080e+05 5.15000e+02 -2.55723e+00 -2.33197e+00 -2.78249e+00 -2.39828e+00 -2.28677e+00 -2.50979e+00
2.07360e+05 5.18000e+02 -2.11132e+00 -1.97672e+00 -2.24591e+00 -2.39631e+00 -2.28591e+00 -2.50671e+00
2.08640e+05 5.21000e+02 -2.32915e+00 -2.04383e+00 -2.61447e+00 -2.39598e+00 -2.29333e+00 -2.49864e+00
2.09920e+05 5.24000e+02 -2.47817e+00 -2.02004e+00 -2.93629e+00 -2.39893e+00 -2.30241e+00 -2.49546e+00
2.11200e+05 5.28000e+02 -2.10105e+00 -2.00652e+00 -2.19558e+00 -2.40333e+00 -2.30642e+00 -2.50024e+00
2.12480e+05 5.31000e+02 -2.44571e+00 -2.36469e+00 -2.52673e+00 -2.40420e+00 -2.30230e+00 -2.50609e+00
2.13760e+05 5.34000e+02 -2.15098e+00 -2.06800e+00 -2.23397e+00 -2.39910e+00 -2.29266e+00 -2.50553e+00
2.15040e+05 5.37000e+02 -2.40010e+00 -2.06412e+00 -2.73608e+00 -2.38855e+00 -2.28135e+00 -2.49575e+00
2.16320e+05 5.40000e+02 -2.30081e+00 -2.21900e+00 -2.38262e+00 -2.37334e+00 -2.26837e+00 -2.47831e+00
2.17600e+05 5.44000e+02 -2.39174e+00 -2.30559e+00 -2.47789e+00 -2.35503e+00 -2.25110e+00 -2.45896e+00
2.18880e+05 5.47000e+02 -2.13743e+00 -1.98407e+00 -2.29079e+00 -2.33695e+00 -2.22815e+00 -2.44574e+00
2.20160e+05 5.50000e+02 -2.25185e+00 -1.92306e+00 -2.58064e+00 -2.32321e+00 -2.20319e+00 -2.44322e+00
2.21440e+05 5.53000e+02 -2.17196e+00 -2.11255e+00 -2.23137e+00 -2.31495e+00 -2.18414e+00 -2.44576e+00
2.22720e+05 5.56000e+02 -2.34530e+00 -2.09185e+00 -2.59875e+00 -2.30894e+00 -2.17653e+00 -2.44135e+00
2.24000e+05 5.60000e+02 -2.26397e+00 -1.84511e+00 -2.68284e+00 -2.30047e+00 -2.17654e+00 -2.42441e+00
2.25280e+05 5.63000e+02 -2.24797e+00 -1.94570e+00 -2.55024e+00 -2.28867e+00 -2.17487e+00 -2.40247e+00
2.26560e+05 5.66000e+02 -2.21023e+00 -1.92625e+00 -2.49421e+00 -2.27698e+00 -2.16698e+00 -2.38699e+00
2.27840e+05 5.69000e+02 -2.13461e+00 -1.99280e+00 -2.27642e+00 -2.26874e+00 -2.15472e+00 -2.38276e+00
2.29120e+05 5.72000e+02 -2.20088e+00 -1.98113e+00 -2.42063e+00 -2.26278e+00 -2.13988e+00 -2.38568e+00
2.30400e+05 5.76000e+02 -2.34520e+00 -2.20765e+00 -2.48274e+00 -2.25500e+00 -2.12183e+00 -2.38816e+00
2.31680e+05 5.79000e+02 -2.14155e+00 -1.90726e+00 -2.37584e+00 -2.24391e+00 -2.10050e+00 -2.38732e+00
2.32960e+05 5.82000e+02 -2.32637e+00 -2.17479e+00 -2.47794e+00 -2.23191e+00 -2.07894e+00 -2.38489e+00
2.34240e+05 5.85000e+02 -2.08025e+00 -1.89057e+00 -2.26993e+00 -2.22188e+00 -2.06249e+00 -2.38127e+00
2.35520e+05 5.88000e+02 -2.15803e+00 -1.92212e+00 -2.39394e+00 -2.21507e+00 -2.05510e+00 -2.37505e+00
2.36800e+05 5.92000e+02 -2.04196e+00 -1.91007e+00 -2.17386e+00 -2.21144e+00 -2.05595e+00 -2.36693e+00
2.38080e+05 5.95000e+02 -2.28220e+00 -1.97854e+00 -2.58586e+00 -2.20936e+00 -2.05927e+00 -2.35945e+00
2.39360e+05 5.98000e+02 -2.58635e+00 -2.18282e+00 -2.98987e+00 -2.20661e+00 -2.05887e+00 -2.35435e+00
2.40640e+05 6.01000e+02 -2.16191e+00 -1.93826e+00 -2.38555e+00 -2.20162e+00 -2.05255e+00 -2.35070e+00
2.41920e+05 6.04000e+02 -2.00701e+00 -1.86008e+00 -2.15394e+00 -2.19472e+00 -2.04317e+00 -2.34627e+00
2.43200e+05 6.08000e+02 -2.10039e+00 -1.95554e+00 -2.24524e+00 -2.19032e+00 -2.03587e+00 -2.34477e+00
2.44480e+05 6.11000e+02 -2.10872e+00 -1.93311e+00 -2.28433e+00 -2.19261e+00 -2.03403e+00 -2.35119e+00
2.45760e+05 6.14000e+02 -2.01262e+00 -1.87630e+00 -2.14894e+00 -2.19832e+00 -2.03702e+00 -2.35962e+00
2.47040e+05 6.17000e+02 -2.07303e+00 -1.91149e+00 -2.23457e+00 -2.19980e+00 -2.04086e+00 -2.35874e+00
2.48320e+05 6.20000e+02 -2.20849e+00 -1.92342e+00 -2.49356e+00 -2.19329e+00 -2.04163e+00 -2.34495e+00
2.49600e+05 6.24000e+02 -2.23165e+00 -1.76707e+00 -2.69624e+00 -2.18008e+00 -2.03747e+00 -2.32269e+00
2.50880e+05 6.27000e+02 -2.13136e+00 -2.00004e+00 -2.26267e+00 -2.16450e+00 -2.02900e+00 -2.29999e+00
2.52160e+05 6.30000e+02 -2.00724e+00 -1.71907e+00 -2.29542e+00 -2.15170e+00 -2.01950e+00 -2.28390e+00
2.53440e+05 6.33000e+02 -1.86847e+00 -1.77632e+00 -1.96062e+00 -2.14360e+00 -2.01161e+00 -2.27559e+00
2.54720e+05 6.36000e+02 -1.88538e+00 -1.85986e+00 -1.91090e+00 -2.13665e+00 -2.00169e+00 -2.27161e+00
2.56000e+05 6.40000e+02 -1.89056e+00 -1.60813e+00 -2.17299e+00 -2.12525e+00 -1.98389e+00 -2.26661e+00
2.57280e+05 6.43000e+02 -2.00471e+00 -1.85044e+00 -2.15899e+00 -2.10811e+00 -1.96054e+00 -2.25569e+00
2.58560e+05 6.46000e+02 -2.03207e+00 -1.78627e+00 -2.27787e+00 -2.08839e+00 -1.94018e+00 -2.23661e+00
2.59840e+05 6.49000e+02 -2.14445e+00 -1.88269e+00 -2.40621e+00 -2.06945e+00 -1.92776e+00 -2.21115e+00
2.61120e+05 6.52000e+02 -2.00048e+00 -1.69451e+00 -2.30646e+00 -2.05332e+00 -1.92186e+00 -2.18478e+00
2.62400e+05 6.56000e+02 -1.97087e+00 -1.77546e+00 -2.16628e+00 -2.04192e+00 -1.91972e+00 -2.16413e+00
2.63680e+05 6.59000e+02 -2.33630e+00 -2.01874e+00 -2.65386e+00 -2.03792e+00 -1.92021e+00 -2.15562e+00
2.64960e+05 6.62000e+02 -2.18878e+00 -2.11323e+00 -2.26432e+00 -2.04218e+00 -1.92243e+00 -2.16194e+00
2.66240e+05 6.65000e+02 -2.14015e+00 -1.93708e+00 -2.34322e+00 -2.05091e+00 -1.92554e+00 -2.17628e+00
2.67520e+05 6.68000e+02 -2.07263e+00 -1.95846e+00 -2.18680e+00 -2.06004e+00 -1.93023e+00 -2.18986e+00
2.68800e+05 6.72000e+02 -1.92675e+00 -1.68019e+00 -2.17331e+00 -2.06849e+00 -1.93657e+00 -2.20041e+00
2.70080e+05 6.75000e+02 -2.02232e+00 -1.69700e+00 -2.34764e+00 -2.07399e+00 -1.94190e+00 -2.20608e+00
2.71360e+05 6.78000e+02 -2.24866e+00 -1.89575e+00 -2.60158e+00 -2.07313e+00 -1.94438e+00 -2.20188e+00
2.72640e+05 6.81000e+02 -2.11062e+00 -1.96807e+00 -2.25317e+00 -2.06451e+00 -1.94273e+00 -2.18628e+00
2.73920e+05 6.84000e+02 -1.88768e+00 -1.72470e+00 -2.05066e+00 -2.05070e+00 -1.93473e+00 -2.16667e+00
2.75200e+05 6.88000e+02 -1.93942e+00 -1.84249e+00 -2.03634e+00 -2.03805e+00 -1.92125e+00 -2.15485e+00
2.76480e+05 6.91000e+02 -2.05125e+00 -2.03197e+00 -2.07052e+00 -2.03204e+00 -1.90750e+00 -2.15659e+00
2.77760e+05 6.94000e+02 -1.97727e+00 -1.87082e+00 -2.08373e+00 -2.03244e+00 -1.89808e+00 -2.16680e+00
2.79040e+05 6.97000e+02 -1.76362e+00 -1.57865e+00 -1.94859e+00 -2.03364e+00 -1.89237e+00 -2.17490e+00
2.80320e+05 7.00000e+02 -1.76947e+00 -1.63179e+00 -1.90714e+00 -2.03084e+00 -1.88808e+00 -2.17360e+00
2.81600e+05 7.04000e+02 -2.02306e+00 -1.75617e+00 -2.28994e+00 -2.02389e+00 -1.88599e+00 -2.16180e+00
2.82880e+05 7.07000e+02 -1.92994e+00 -1.72171e+00 -2.13816e+00 -2.01463e+00 -1.88683e+00 -2.14243e+00
2.84160e+05 7.10000e+02 -1.74389e+00 -1.61545e+00 -1.87234e+00 -2.00407e+00 -1.88770e+00 -2.12044e+00
2.85440e+05 7.13000e+02 -2.00029e+00 -1.76714e+00 -2.23344e+00 -1.99330e+00 -1.88523e+00 -2.10136e+00
2.86720e+05 7.16000e+02 -1.71777e+00 -1.67139e+00 -1.76415e+00 -1.98393e+00 -1.87903e+00 -2.08883e+00
2.88000e+05 7.20000e+02 -2.13829e+00 -2.01763e+00 -2.25894e+00 -1.97573e+00 -1.86936e+00 -2.08209e+00
2.89280e+05 7.23000e+02 -1.83432e+00 -1.78072e+00 -1.88793e+00 -1.96657e+00 -1.85496e+00 -2.07818e+00
2.90560e+05 7.26000e+02 -1.99442e+00 -1.80658e+00 -2.18226e+00 -1.95478e+00 -1.83645e+00 -2.07311e+00
2.91840e+05 7.29000e+02 -1.92864e+00 -1.69726e+00 -2.16003e+00 -1.94119e+00 -1.81968e+00 -2.06270e+00
2.93120e+05 7.32000e+02 -1.97766e+00 -1.73318e+00 -2.22213e+00 -1.93041e+00 -1.81286e+00 -2.04796e+00
2.94400e+05 7.36000e+02 -1.92487e+00 -1.67415e+00 -2.17559e+00 -1.92672e+00 -1.81973e+00 -2.03371e+00
2.95680e+05 7.39000e+02 -1.84130e+00 -1.79877e+00 -1.88382e+00 -1.93036e+00 -1.83590e+00 -2.02482e+00
2.96960e+05 7.42000e+02 -1.86463e+00 -1.84626e+00 -1.88300e+00 -1.93840e+00 -1.85252e+00 -2.02428e+00
2.98240e+05 7.45000e+02 -1.81108e+00 -1.60552e+00 -2.01664e+00 -1.94632e+00 -1.86235e+00 -2.03029e+00
2.99520e+05 7.48000e+02 -1.85313e+00 -1.78683e+00 -1.91944e+00 -1.94985e+00 -1.86334e+00 -2.03636e+00
3.00800e+05 7.52000e+02 -2.01747e+00 -2.01324e+00 -2.02170e+00 -1.94737e+00 -1.85835e+00 -2.03639e+00
3.02080e+05 7.55000e+02 -1.71747e+00 -1.50711e+00 -1.92783e+00 -1.94030e+00 -1.85059e+00 -2.03001e+00
3.03360e+05 7.58000e+02 -1.95917e+00 -1.86102e+00 -2.05732e+00 -1.93175e+00 -1.84224e+00 -2.02126e+00
3.04640e+05 7.61000e+02 -1.93592e+00 -1.84320e+00 -2.02864e+00 -1.92379e+00 -1.83721e+00 -2.01037e+00
3.05920e+05 7.64000e+02 -1.77097e+00 -1.68709e+00 -1.85485e+00 -1.91581e+00 -1.83739e+00 -1.99423e+00
3.07200e+05 7.68000e+02 -1.78073e+00 -1.62647e+00 -1.93499e+00 -1.90666e+00 -1.83888e+00 -1.97444e+00
3.08480e+05 7.71000e+02 -1.91826e+00 -1.74139e+00 -2.09513e+00 -1.89834e+00 -1.83878e+00 -1.95790e+00
3.09760e+05 7.74000e+02 -1.81939e+00 -1.65908e+00 -1.97969e+00 -1.89307e+00 -1.83728e+00 -1.94885e+00
3.11040e+05 7.77000e+02 -1.81388e+00 -1.73218e+00 -1.89559e+00 -1.88968e+00 -1.83443e+00 -1.94493e+00
3.12320e+05 7.80000e+02 -1.75460e+00 -1.58784e+00 -1.92137e+00 -1.88579e+00 -1.83048e+00 -1.94109e+00
3.13600e+05 7.84000e+02 -2.05306e+00 -1.80778e+00 -2.29834e+00 -1.87947e+00 -1.82616e+00 -1.93279e+00
3.14880e+05 7.87000e+02 -1.91649e+00 -1.73815e+00 -2.09483e+00 -1.86983e+00 -1.82113e+00 -1.91853e+00
3.16160e+05 7.90000e+02 -1.80969e+00 -1.71899e+00 -1.90039e+00 -1.85786e+00 -1.81398e+00 -1.90174e+00
3.17440e+05 7.93000e+02 -1.80276e+00 -1.68408e+00 -1.92144e+00 -1.84680e+00 -1.80435e+00 -1.88926e+00
3.18720e+05 7.96000e+02 -1.87680e+00 -1.71704e+00 -2.03656e+00 -1.83973e+00 -1.79325e+00 -1.88621e+00
3.20000e+05 8.00000e+02 -1.92909e+00 -1.81440e+00 -2.04378e+00 -1.83549e+00 -1.77994e+00 -1.89103e+00
3.21280e+05 8.03000e+02 -1.73224e+00 -1.69735e+00 -1.76713e+00 -1.83154e+00 -1.76451e+00 -1.89857e+00
3.22560e+05 8.06000e+02 -1.88467e+00 -1.65492e+00 -2.11441e+00 -1.82844e+00 -1.75077e+00 -1.90612e+00
3.23840e+05 8.09000e+02 -2.01029e+00 -1.85924e+00 -2.16135e+00 -1.82783e+00 -1.74305e+00 -1.91260e+00
3.25120e+05 8.12000e+02 -1.62714e+00 -1.55352e+00 -1.70076e+00 -1.82921e+00 -1.74400e+00 -1.91442e+00
3.26400e+05 8.16000e+02 -1.69254e+00 -1.62269e+00 -1.76239e+00 -1.83037e+00 -1.75248e+00 -1.90826e+00
3.27680e+05 8.19000e+02 -1.83452e+00 -1.55590e+00 -2.11313e+00 -1.83081e+00 -1.76447e+00 -1.89714e+00
3.28960e+05 8.22000e+02 -1.88954e+00 -1.74268e+00 -2.03641e+00 -1.83109e+00 -1.77624e+00 -1.88594e+00
3.30240e+05 8.25000e+02 -1.89109e+00 -1.63520e+00 -2.14698e+00 -1.82899e+00 -1.78304e+00 -1.87494e+00
3.31520e+05 8.28000e+02 -1.83268e+00 -1.65971e+00 -2.00565e+00 -1.82209e+00 -1.78117e+00 -1.86302e+00
3.32800e+05 8.32000e+02 -1.84979e+00 -1.65845e+00 -2.04113e+00 -1.81212e+00 -1.77175e+00 -1.85250e+00
3.34080e+05 8.35000e+02 -1.71119e+00 -1.56443e+00 -1.85794e+00 -1.80351e+00 -1.75902e+00 -1.84801e+00
3.35360e+05 8.38000e+02 -1.69538e+00 -1.52198e+00 -1.86879e+00 -1.79996e+00 -1.74690e+00 -1.85302e+00
3.36640e+05 8.41000e+02 -1.70564e+00 -1.50088e+00 -1.91041e+00 -1.80197e+00 -1.73780e+00 -1.86613e+00
3.37920e+05 8.44000e+02 -1.91364e+00 -1.66808e+00 -2.15920e+00 -1.80575e+00 -1.73106e+00 -1.88044e+00
3.39200e+05 8.48000e+02 -1.80148e+00 -1.64152e+00 -1.96144e+00 -1.80635e+00 -1.72464e+00 -1.88805e+00
3.40480e+05 8.51000e+02 -1.69207e+00 -1.59678e+00 -1.78736e+00 -1.80119e+00 -1.71721e+00 -1.88517e+00
3.41760e+05 8.54000e+02 -1.58442e+00 -1.47098e+00 -1.69786e+00 -1.79022e+00 -1.70806e+00 -1.87239e+00
3.43040e+05 8.57000e+02 -1.74625e+00 -1.58489e+00 -1.90761e+00 -1.77540e+00 -1.69656e+00 -1.85424e+00
3.44320e+05 8.60000e+02 -1.81241e+00 -1.53019e+00 -2.09464e+00 -1.75954e+00 -1.68254e+00 -1.83653e+00
3.45600e+05 8.64000e+02 -1.67856e+00 -1.59296e+00 -1.76416e+00 -1.74565e+00 -1.66728e+00 -1.82402e+00
3.46880e+05 8.67000e+02 -1.69143e+00 -1.60114e+00 -1.78172e+00 -1.73588e+00 -1.65258e+00 -1.81918e+00
3.48160e+05 8.70000e+02 -1.71240e+00 -1.54721e+00 -1.87760e+00 -1.72992e+00 -1.64016e+00 -1.81969e+00
3.49440e+05 8.73000e+02 -2.10918e+00 -1.92971e+00 -2.28865e+00 -1.72625e+00 -1.63334e+00 -1.81917e+00
3.50720e+05 8.76000e+02 -2.05849e+00 -1.92113e+00 -2.19585e+00 -1.72467e+00 -1.63612e+00 -1.81322e+00
3.52000e+05 8.80000e+02 -1.69314e+00 -1.56993e+00 -1.81635e+00 -1.72630e+00 -1.64794e+00 -1.80466e+00
3.53280e+05 8.83000e+02 -1.63001e+00 -1.50911e+00 -1.75090e+00 -1.73319e+00 -1.66494e+00 -1.80144e+00
3.54560e+05 8.86000e+02 -1.56981e+00 -1.44286e+00 -1.69676e+00 -1.74720e+00 -1.68664e+00 -1.80776e+00
3.55840e+05 8.89000e+02 -1.85647e+00 -1.81891e+00 -1.89404e+00 -1.76579e+00 -1.71129e+00 -1.82029e+00
3.57120e+05 8.92000e+02 -1.95594e+00 -1.74418e+00 -2.16770e+00 -1.78100e+00 -1.73006e+00 -1.83194e+00
3.58400e+05 8.96000e+02 -1.62603e+00 -1.59370e+00 -1.65835e+00 -1.78599e+00 -1.73507e+00 -1.83691e+00
3.59680e+05 8.99000e+02 -1.60920e+00 -1.53007e+00 -1.68832e+00 -1.78144e+00 -1.72847e+00 -1.83442e+00
3.60960e+05 9.02000e+02 -1.91519e+00 -1.73369e+00 -2.09669e+00 -1.77353e+00 -1.71950e+00 -1.82755e+00
3.62240e+05 9.05000e+02 -1.69005e+00 -1.64602e+00 -1.73407e+00 -1.76643e+00 -1.71378e+00 -1.81908e+00
3.63520e+05 9.08000e+02 -1.57747e+00 -1.44041e+00 -1.71453e+00 -1.75955e+00 -1.70943e+00 -1.80967e+00
3.64800e+05 9.12000e+02 -1.72902e+00 -1.51303e+00 -1.94501e+00 -1.75166e+00 -1.70348e+00 -1.79984e+00
3.66080e+05 9.15000e+02 -1.69246e+00 -1.56885e+00 -1.81607e+00 -1.74274e+00 -1.69584e+00 -1.78964e+00
3.67360e+05 9.18000e+02 -1.75452e+00 -1.59132e+00 -1.91772e+00 -1.73219e+00 -1.68605e+00 -1.77833e+00
3.68640e+05 9.21000e+02 -1.58182e+00 -1.52067e+00 -1.64296e+00 -1.71984e+00 -1.67271e+00 -1.76696e+00
3.69920e+05 9.24000e+02 -1.85571e+00 -1.54099e+00 -2.17043e+00 -1.70752e+00 -1.65742e+00 -1.75762e+00
3.71200e+05 9.28000e+02 -1.59998e+00 -1.41040e+00 -1.78956e+00 -1.69757e+00 -1.64474e+00 -1.75039e+00
3.72480e+05 9.31000e+02 -1.52439e+00 -1.45017e+00 -1.59860e+00 -1.69087e+00 -1.63686e+00 -1.74488e+00
3.73760e+05 9.34000e+02 -1.69015e+00 -1.53795e+00 -1.84235e+00 -1.68739e+00 -1.63299e+00 -1.74179e+00
3.75040e+05 9.37000e+02 -1.67646e+00 -1.51728e+00 -1.83563e+00 -1.68724e+00 -1.63111e+00 -1.74337e+00
3.76320e+05 9.40000e+02 -1.73662e+00 -1.49004e+00 -1.98320e+00 -1.68901e+00 -1.62620e+00 -1.75182e+00
3.77600e+05 9.44000e+02 -1.58494e+00 -1.39666e+00 -1.77322e+00 -1.69033e+00 -1.61677e+00 -1.76390e+00
3.78880e+05 9.47000e+02 -1.82731e+00 -1.58475e+00 -2.06987e+00 -1.69097e+00 -1.60771e+00 -1.77422e+00
3.80160e+05 9.50000e+02 -1.65575e+00 -1.52250e+00 -1.78899e+00 -1.69197e+00 -1.60298e+00 -1.78096e+00
3.81440e+05 9.53000e+02 -1.67353e+00 -1.44656e+00 -1.90049e+00 -1.69311e+00 -1.60230e+00 -1.78392e+00
3.82720e+05 9.56000e+02 -1.68535e+00 -1.62515e+00 -1.74555e+00 -1.69351e+00 -1.60263e+00 -1.78440e+00
3.84000e+05 9.60000e+02 -1.93337e+00 -1.77176e+00 -2.09499e+00 -1.69318e+00 -1.60170e+00 -1.78465e+00
3.85280e+05 9.63000e+02 -1.70926e+00 -1.55816e+00 -1.86036e+00 -1.69214e+00 -1.59908e+00 -1.78520e+00
3.86560e+05 9.66000e+02 -1.81466e+00 -1.63163e+00 -1.99769e+00 -1.69018e+00 -1.59574e+00 -1.78461e+00
3.87840e+05 9.69000e+02 -1.54522e+00 -1.37611e+00 -1.71433e+00 -1.68903e+00 -1.59563e+00 -1.78244e+00
3.89120e+05 9.72000e+02 -1.59176e+00 -1.46772e+00 -1.71580e+00 -1.69113e+00 -1.60266e+00 -1.77959e+00
3.90400e+05 9.76000e+02 -1.74990e+00 -1.67430e+00 -1.82551e+00 -1.69544e+00 -1.61467e+00 -1.77621e+00
3.91680e+05 9.79000e+02 -1.80286e+00 -1.62628e+00 -1.97944e+00 -1.69804e+00 -1.62434e+00 -1.77174e+00
3.92960e+05 9.82000e+02 -1.72236e+00 -1.50584e+00 -1.93888e+00 -1.69477e+00 -1.62525e+00 -1.76430e+00
3.94240e+05 9.85000e+02 -1.65200e+00 -1.46247e+00 -1.84153e+00 -1.68459e+00 -1.61819e+00 -1.75098e+00
3.95520e+05 9.88000e+02 -1.73196e+00 -1.58461e+00 -1.87932e+00 -1.67134e+00 -1.61005e+00 -1.73263e+00
3.96800e+05 9.92000e+02 -1.87722e+00 -1.65371e+00 -2.10072e+00 -1.66051e+00 -1.60529e+00 -1.71574e+00
3.98080e+05 9.95000e+02 -1.82826e+00 -1.61062e+00 -2.04589e+00 -1.65517e+00 -1.60256e+00 -1.70778e+00
3.99360e+05 9.98000e+02 -1.71195e+00 -1.49571e+00 -1.92820e+00 -1.65639e+00 -1.60103e+00 -1.71174e+00
4.00640e+05 1.00100e+03 -1.60306e+00 -1.50761e+00 -1.69851e+00 -1.66512e+00 -1.60571e+00 -1.72453e+00
4.01920e+05 1.00400e+03 -1.51831e+00 -1.42066e+00 -1.61596e+00 -1.68121e+00 -1.62057e+00 -1.74186e+00
4.03200e+05 1.00800e+03 -1.85336e+00 -1.55569e+00 -2.15104e+00 -1.70075e+00 -1.64154e+00 -1.75997e+00
4.04480e+05 1.01100e+03 -1.55082e+00 -1.51439e+00 -1.58725e+00 -1.71639e+00 -1.65921e+00 -1.77357e+00
4.05760e+05 1.01400e+03 -1.54661e+00 -1.33621e+00 -1.75701e+00 -1.72155e+00 -1.66558e+00 -1.77753e+00
4.07040e+05 1.01700e+03 -1.78270e+00 -1.70294e+00 -1.86246e+00 -1.71603e+00 -1.66129e+00 -1.77077e+00
4.08320e+05 1.02000e+03 -1.56866e+00 -1.49969e+00 -1.63762e+00 -1.70610e+00 -1.65385e+00 -1.75835e+00
4.09600e+05 1.02400e+03 -1.60289e+00 -1.45602e+00 -1.74976e+00 -1.69761e+00 -1.64760e+00 -1.74761e+00
4.10880e+05 1.02700e+03 -1.83893e+00 -1.63144e+00 -2.04642e+00 -1.69356e+00 -1.64438e+00 -1.74273e+00
4.12160e+05 1.03000e+03 -1.59035e+00 -1.50004e+00 -1.68067e+00 -1.69491e+00 -1.64683e+00 -1.74298e+00
4.13440e+05 1.03300e+03 -1.74222e+00 -1.61897e+00 -1.86547e+00 -1.69823e+00 -1.65360e+00 -1.74285e+00
4.14720e+05 1.03600e+03 -1.62381e+00 -1.35384e+00 -1.89377e+00 -1.69758e+00 -1.65914e+00 -1.73603e+00
4.16000e+05 1.04000e+03 -1.52542e+00 -1.30523e+00 -1.74561e+00 -1.69093e+00 -1.65875e+00 -1.72311e+00
4.17280e+05 1.04300e+03 -1.64693e+00 -1.61493e+00 -1.67894e+00 -1.68128e+00 -1.65248e+00 -1.71008e+00
4.18560e+05 1.04600e+03 -1.59138e+00 -1.41161e+00 -1.77116e+00 -1.67253e+00 -1.64300e+00 -1.70207e+00
4.19840e+05 1.04900e+03 -1.64710e+00 -1.47960e+00 -1.81460e+00 -1.66595e+00 -1.63036e+00 -1.70155e+00
4.21120e+05 1.05200e+03 -1.60506e+00 -1.50582e+00 -1.70429e+00 -1.66007e+00 -1.61357e+00 -1.70658e+00
4.22400e+05 1.05600e+03 -1.65368e+00 -1.50457e+00 -1.80279e+00 -1.65374e+00 -1.59484e+00 -1.71264e+00
4.23680e+05 1.05900e+03 -1.41329e+00 -1.20580e+00 -1.62078e+00 -1.64732e+00 -1.57776e+00 -1.71688e+00
4.24960e+05 1.06200e+03 -1.66638e+00 -1.36828e+00 -1.96448e+00 -1.64186e+00 -1.56443e+00 -1.71928e+00
4.26240e+05 1.06500e+03 -1.60039e+00 -1.31391e+00 -1.88687e+00 -1.63907e+00 -1.55583e+00 -1.72232e+00
4.27520e+05 1.06800e+03 -1.73291e+00 -1.39848e+00 -2.06734e+00 -1.63981e+00 -1.55154e+00 -1.72807e+00
4.28800e+05 1.07200e+03 -1.75496e+00 -1.49053e+00 -2.01939e+00 -1.64048e+00 -1.54835e+00 -1.73260e+00
4.30080e+05 1.07500e+03 -1.66431e+00 -1.46012e+00 -1.86850e+00 -1.63614e+00 -1.54154e+00 -1.73074e+00
4.31360e+05 1.07800e+03 -1.58401e+00 -1.34508e+00 -1.82294e+00 -1.62675e+00 -1.52974e+00 -1.72376e+00
4.32640e+05 1.08100e+03 -1.52200e+00 -1.51297e+00 -1.53103e+00 -1.61714e+00 -1.51686e+00 -1.71743e+00
4.33920e+05 1.08400e+03 -1.53394e+00 -1.37723e+00 -1.69066e+00 -1.61208e+00 -1.50888e+00 -1.71528e+00
4.35200e+05 1.08800e+03 -1.75305e+00 -1.63872e+00 -1.86738e+00 -1.61209e+00 -1.50910e+00 -1.71507e+00
4.36480e+05 1.09100e+03 -1.53362e+00 -1.45661e+00 -1.61063e+00 -1.61272e+00 -1.51452e+00 -1.71092e+00
4.37760e+05 1.09400e+03 -1.72737e+00 -1.64477e+00 -1.80998e+00 -1.61019e+00 -1.51969e+00 -1.70068e+00
4.39040e+05 1.09700e+03 -1.54584e+00 -1.45101e+00 -1.64067e+00 -1.60637e+00 -1.52270e+00 -1.69004e+00
4.40320e+05 1.10000e+03 -1.42855e+00 -1.35946e+00 -1.49764e+00 -1.60529e+00 -1.52607e+00 -1.68452e+00
4.41600e+05 1.10400e+03 -1.47666e+00 -1.30528e+00 -1.64805e+00 -1.60810e+00 -1.53316e+00 -1.68305e+00
4.42880e+05 1.10700e+03 -1.73740e+00 -1.67655e+00 -1.79825e+00 -1.61300e+00 -1.54441e+00 -1.68160e+00
4.44160e+05 1.11000e+03 -1.51695e+00 -1.33230e+00 -1.70160e+00 -1.61713e+00 -1.55675e+00 -1.67752e+00
4.45440e+05 1.11300e+03 -1.59061e+00 -1.49749e+00 -1.68372e+00 -1.61799e+00 -1.56549e+00 -1.67049e+00
4.46720e+05 1.11600e+03 -1.52513e+00 -1.38468e+00 -1.66559e+00 -1.61537e+00 -1.56840e+00 -1.66234e+00
4.48000e+05 1.12000e+03 -1.51829e+00 -1.40828e+00 -1.62829e+00 -1.61124e+00 -1.56709e+00 -1.65539e+00
4.49280e+05 1.12300e+03 -1.45737e+00 -1.39485e+00 -1.51989e+00 -1.60738e+00 -1.56465e+00 -1.65010e+00
4.50560e+05 1.12600e+03 -1.55177e+00 -1.42256e+00 -1.68097e+00 -1.60472e+00 -1.56324e+00 -1.64620e+00
4.51840e+05 1.12900e+03 -1.70269e+00 -1.25202e+00 -2.15335e+00 -1.60286e+00 -1.56237e+00 -1.64334e+00
4.53120e+05 1.13200e+03 -1.49859e+00 -1.39456e+00 -1.60263e+00 -1.60026e+00 -1.55925e+00 -1.64126e+00
4.54400e+05 1.13600e+03 -1.59909e+00 -1.22787e+00 -1.97032e+00 -1.59539e+00 -1.55245e+00 -1.63834e+00
4.55680e+05 1.13900e+03 -1.61953e+00 -1.31777e+00 -1.92129e+00 -1.58901e+00 -1.54415e+00 -1.63388e+00
4.56960e+05 1.14200e+03 -1.77047e+00 -1.72435e+00 -1.81659e+00 -1.58372e+00 -1.53606e+00 -1.63138e+00
4.58240e+05 1.14500e+03 -1.65290e+00 -1.37978e+00 -1.92602e+00 -1.58040e+00 -1.52890e+00 -1.63190e+00
4.59520e+05 1.14800e+03 -1.59939e+00 -1.49476e+00 -1.70403e+00 -1.57881e+00 -1.52598e+00 -1.63164e+00
4.60800e+05 1.15200e+03 -1.68224e+00 -1.56162e+00 -1.80287e+00 -1.57934e+00 -1.53048e+00 -1.62820e+00
4.62080e+05 1.15500e+03 -1.62432e+00 -1.47466e+00 -1.77398e+00 -1.58223e+00 -1.54088e+00 -1.62357e+00
4.63360e+05 1.15800e+03 -1.42329e+00 -1.30454e+00 -1.54204e+00 -1.58601e+00 -1.55073e+00 -1.62129e+00
4.64640e+05 1.16100e+03 -1.67139e+00 -1.56803e+00 -1.77476e+00 -1.58867e+00 -1.55472e+00 -1.62261e+00
4.65920e+05 1.16400e+03 -1.52017e+00 -1.34517e+00 -1.69517e+00 -1.58895e+00 -1.55199e+00 -1.62591e+00
4.67200e+05 1.16800e+03 -1.78120e+00 -1.63105e+00 -1.93134e+00 -1.58646e+00 -1.54459e+00 -1.62833e+00
4.68480e+05 1.17100e+03 -1.56529e+00 -1.33051e+00 -1.80008e+00 -1.58132e+00 -1.53561e+00 -1.62703e+00
4.69760e+05 1.17400e+03 -1.74314e+00 -1.60177e+00 -1.88451e+00 -1.57405e+00 -1.52678e+00 -1.62132e+00
4.71040e+05 1.17700e+03 -1.65354e+00 -1.49140e+00 -1.81568e+00 -1.56604e+00 -1.51885e+00 -1.61322e+00
4.72320e+05 1.18000e+03 -1.48270e+00 -1.41364e+00 -1.55175e+00 -1.55967e+00 -1.51250e+00 -1.60684e+00
4.73600e+05 1.18400e+03 -1.61936e+00 -1.49754e+00 -1.74118e+00 -1.55666e+00 -1.50632e+00 -1.60700e+00
4.74880e+05 1.18700e+03 -1.60911e+00 -1.51671e+00 -1.70152e+00 -1.55745e+00 -1.49941e+00 -1.61549e+00
4.76160e+05 1.19000e+03 -1.50812e+00 -1.32312e+00 -1.69313e+00 -1.56118e+00 -1.49536e+00 -1.62699e+00
4.77440e+05 1.19300e+03 -1.37490e+00 -1.31208e+00 -1.43772e+00 -1.56557e+00 -1.49770e+00 -1.63345e+00
4.78720e+05 1.19600e+03 -1.62862e+00 -1.45655e+00 -1.80068e+00 -1.56872e+00 -1.50481e+00 -1.63262e+00
4.80000e+05 1.20000e+03 -1.38887e+00 -1.32571e+00 -1.45203e+00 -1.57067e+00 -1.51214e+00 -1.62921e+00
4.81280e+05 1.20300e+03 -1.53137e+00 -1.46384e+00 -1.59891e+00 -1.57168e+00 -1.51728e+00 -1.62609e+00
4.82560e+05 1.20600e+03 -1.47549e+00 -1.38827e+00 -1.56270e+00 -1.57112e+00 -1.51900e+00 -1.62323e+00
4.83840e+05 1.20900e+03 -1.50656e+00 -1.34982e+00 -1.66331e+00 -1.56914e+00 -1.51746e+00 -1.62082e+00
4.85120e+05 1.21200e+03 -1.43414e+00 -1.37992e+00 -1.48836e+00 -1.56635e+00 -1.51591e+00 -1.61680e+00
4.86400e+05 1.21600e+03 -1.38151e+00 -1.36124e+00 -1.40178e+00 -1.56317e+00 -1.51819e+00 -1.60816e+00
4.87680e+05 1.21900e+03 -1.44134e+00 -1.26260e+00 -1.62007e+00 -1.55962e+00 -1.52384e+00 -1.59539e+00
4.88960e+05 1.22200e+03 -1.47743e+00 -1.35333e+00 -1.60153e+00 -1.55450e+00 -1.52550e+00 -1.58350e+00
4.90240e+05 1.22500e+03 -1.28140e+00 -1.17383e+00 -1.38898e+00 -1.54685e+00 -1.51827e+00 -1.57543e+00
4.91520e+05 1.22800e+03 -1.44870e+00 -1.35901e+00 -1.53839e+00 -1.53785e+00 -1.50872e+00 -1.56698e+00
4.92800e+05 1.23200e+03 -1.52519e+00 -1.43745e+00 -1.61294e+00 -1.53024e+00 -1.50418e+00 -1.55631e+00
4.94080e+05 1.23500e+03 -1.35986e+00 -1.32973e+00 -1.38998e+00 -1.52507e+00 -1.50517e+00 -1.54497e+00
4.95360e+05 1.23800e+03 -1.49180e+00 -1.24789e+00 -1.73570e+00 -1.52066e+00 -1.50628e+00 -1.53503e+00
4.96640e+05 1.24100e+03 -1.54969e+00 -1.42834e+00 -1.67105e+00 -1.51542e+00 -1.50172e+00 -1.52912e+00
4.97920e+05 1.24400e+03 -1.45131e+00 -1.31265e+00 -1.58997e+00 -1.50947e+00 -1.49132e+00 -1.52761e+00
4.99200e+05 1.24800e+03 -1.44651e+00 -1.30486e+00 -1.58816e+00 -1.50420e+00 -1.47912e+00 -1.52928e+00
5.00480e+05 1.25100e+03 -1.38942e+00 -1.27092e+00 -1.50792e+00 -1.50115e+00 -1.46932e+00 -1.53298e+00
5.01760e+05 1.25400e+03 -1.33536e+00 -1.19033e+00 -1.48039e+00 -1.50060e+00 -1.46394e+00 -1.53726e+00
5.03040e+05 1.25700e+03 -1.45097e+00 -1.36409e+00 -1.53785e+00 -1.50140e+00 -1.46262e+00 -1.54017e+00
5.04320e+05 1.26000e+03 -1.50415e+00 -1.41459e+00 -1.59370e+00 -1.50174e+00 -1.46364e+00 -1.53984e+00
5.05600e+05 1.26400e+03 -1.42321e+00 -1.38173e+00 -1.46470e+00 -1.49973e+00 -1.46362e+00 -1.53585e+00
5.06880e+05 1.26700e+03 -1.42360e+00 -1.27238e+00 -1.57482e+00 -1.49436e+00 -1.45998e+00 -1.52874e+00
5.08160e+05 1.27000e+03 -1.51810e+00 -1.46399e+00 -1.57220e+00 -1.48676e+00 -1.45605e+00 -1.51747e+00
5.09440e+05 1.27300e+03 -1.57903e+00 -1.48027e+00 -1.67779e+00 -1.47977e+00 -1.45684e+00 -1.50271e+00
5.10720e+05 1.27600e+03 -1.37523e+00 -1.24497e+00 -1.50549e+00 -1.47541e+00 -1.46197e+00 -1.48885e+00
5.12000e+05 1.28000e+03 -1.52316e+00 -1.33072e+00 -1.71561e+00 -1.47345e+00 -1.46587e+00 -1.48102e+00
5.13280e+05 1.28300e+03 -1.31112e+00 -1.16417e+00 -1.45808e+00 -1.47257e+00 -1.46473e+00 -1.48042e+00
5.14560e+05 1.28600e+03 -1.52165e+00 -1.32294e+00 -1.72036e+00 -1.47220e+00 -1.46213e+00 -1.48228e+00
5.15840e+05 1.28900e+03 -1.49216e+00 -1.42496e+00 -1.55936e+00 -1.47282e+00 -1.46041e+00 -1.48523e+00
5.17120e+05 1.29200e+03 -1.61250e+00 -1.54291e+00 -1.68209e+00 -1.47396e+00 -1.46003e+00 -1.48789e+00
5.18400e+05 1.29600e+03 -1.40672e+00 -1.26505e+00 -1.54838e+00 -1.47359e+00 -1.45667e+00 -1.49051e+00
5.19680e+05 1.29900e+03 -1.58704e+00 -1.44462e+00 -1.72947e+00 -1.47041e+00 -1.44603e+00 -1.49479e+00
5.20960e+05 1.30200e+03 -1.57557e+00 -1.48911e+00 -1.66203e+00 -1.46528e+00 -1.43157e+00 -1.49899e+00
5.22240e+05 1.30500e+03 -1.33627e+00 -1.27350e+00 -1.39903e+00 -1.46086e+00 -1.42083e+00 -1.50089e+00
5.23520e+05 1.30800e+03 -1.41221e+00 -1.20073e+00 -1.62369e+00 -1.45952e+00 -1.41869e+00 -1.50035e+00
5.24800e+05 1.31200e+03 -1.44510e+00 -1.36000e+00 -1.53020e+00 -1.46151e+00 -1.42429e+00 -1.49872e+00
5.26080e+05 1.31500e+03 -1.43462e+00 -1.26164e+00 -1.60761e+00 -1.46388e+00 -1.43151e+00 -1.49625e+00
5.27360e+05 1.31800e+03 -1.36239e+00 -1.30368e+00 -1.42110e+00 -1.46202e+00 -1.43154e+00 -1.49250e+00
5.28640e+05 1.32100e+03 -1.57279e+00 -1.47210e+00 -1.67348e+00 -1.45491e+00 -1.41933e+00 -1.49049e+00
5.29920e+05 1.32400e+03 -1.43349e+00 -1.29606e+00 -1.57091e+00 -1.44695e+00 -1.40085e+00 -1.49305e+00
5.31200e+05 1.32800e+03 -1.54793e+00 -1.48244e+00 -1.61341e+00 -1.44237e+00 -1.38690e+00 -1.49784e+00
5.32480e+05 1.33100e+03 -1.52352e+00 -1.28652e+00 -1.76052e+00 -1.44099e+00 -1.38316e+00 -1.49882e+00
5.33760e+05 1.33400e+03 -1.37103e+00 -1.17219e+00 -1.56987e+00 -1.44144e+00 -1.38963e+00 -1.49325e+00
5.35040e+05 1.33700e+03 -1.52220e+00 -1.35382e+00 -1.69059e+00 -1.44343e+00 -1.40298e+00 -1.48388e+00
5.36320e+05 1.34000e+03 -1.49554e+00 -1.38024e+00 -1.61085e+00 -1.44700e+00 -1.41813e+00 -1.47587e+00
5.37600e+05 1.34400e+03 -1.42623e+00 -1.25655e+00 -1.59591e+00 -1.45108e+00 -1.42786e+00 -1.47430e+00
5.38880e+05 1.34700e+03 -1.35842e+00 -1.19281e+00 -1.52404e+00 -1.45424e+00 -1.42701e+00 -1.48147e+00
5.40160e+05 1.35000e+03 -1.46731e+00 -1.23363e+00 -1.70100e+00 -1.45640e+00 -1.41882e+00 -1.49398e+00
5.41440e+05 1.35300e+03 -1.35480e+00 -1.26771e+00 -1.44189e+00 -1.45813e+00 -1.40963e+00 -1.50663e+00
5.42720e+05 1.35600e+03 -1.37190e+00 -1.30424e+00 -1.43957e+00 -1.46040e+00 -1.40423e+00 -1.51657e+00
5.44000e+05 1.36000e+03 -1.46483e+00 -1.32519e+00 -1.60446e+00 -1.46498e+00 -1.40373e+00 -1.52622e+00
5.45280e+05 1.36300e+03 -1.42507e+00 -1.27884e+00 -1.57130e+00 -1.47263e+00 -1.40425e+00 -1.54101e+00
5.46560e+05 1.36600e+03 -1.48759e+00 -1.39152e+00 -1.58367e+00 -1.48100e+00 -1.40189e+00 -1.56012e+00
5.47840e+05 1.36900e+03 -1.48087e+00 -1.36022e+00 -1.60152e+00 -1.48656e+00 -1.39729e+00 -1.57583e+00
5.49120e+05 1.37200e+03 -1.40042e+00 -1.33415e+00 -1.46669e+00 -1.48796e+00 -1.39361e+00 -1.58231e+00
5.50400e+05 1.37600e+03 -1.39162e+00 -1.31008e+00 -1.47315e+00 -1.48637e+00 -1.39370e+00 -1.57904e+00
5.51680e+05 1.37900e+03 -1.35554e+00 -1.32132e+00 -1.38975e+00 -1.48396e+00 -1.39859e+00 -1.56933e+00
5.52960e+05 1.38200e+03 -1.28816e+00 -1.16720e+00 -1.40913e+00 -1.48168e+00 -1.40649e+00 -1.55687e+00
5.54240e+05 1.38500e+03 -1.35607e+00 -1.32468e+00 -1.38746e+00 -1.47838e+00 -1.41438e+00 -1.54238e+00
5.55520e+05 1.38800e+03 -1.68299e+00 -1.60649e+00 -1.75948e+00 -1.47295e+00 -1.42041e+00 -1.52549e+00
5.56800e+05 1.39200e+03 -1.44934e+00 -1.34250e+00 -1.55618e+00 -1.46571e+00 -1.42459e+00 -1.50683e+00
5.58080e+05 1.39500e+03 -1.49468e+00 -1.42784e+00 -1.56152e+00 -1.45831e+00 -1.42812e+00 -1.48851e+00
5.59360e+05 1.39800e+03 -1.61702e+00 -1.39458e+00 -1.83947e+00 -1.45344e+00 -1.43249e+00 -1.47438e+00
5.60640e+05 1.40100e+03 -1.42016e+00 -1.25783e+00 -1.58248e+00 -1.45382e+00 -1.43895e+00 -1.46869e+00
5.61920e+05 1.40400e+03 -1.40555e+00 -1.28846e+00 -1.52264e+00 -1.46010e+00 -1.44767e+00 -1.47253e+00
5.63200e+05 1.40800e+03 -1.35969e+00 -1.33529e+00 -1.38408e+00 -1.46922e+00 -1.45419e+00 -1.48425e+00
5.64480e+05 1.41100e+03 -1.38474e+00 -1.28860e+00 -1.48089e+00 -1.47636e+00 -1.45546e+00 -1.49726e+00
5.65760e+05 1.41400e+03 -1.45770e+00 -1.36987e+00 -1.54553e+00 -1.47907e+00 -1.45173e+00 -1.50641e+00
5.67040e+05 1.41700e+03 -1.32189e+00 -1.20313e+00 -1.44065e+00 -1.47853e+00 -1.44468e+00 -1.51239e+00
5.68320e+05 1.42000e+03 -1.37308e+00 -1.29625e+00 -1.44992e+00 -1.47764e+00 -1.43872e+00 -1.51656e+00
5.69600e+05 1.42400e+03 -1.46578e+00 -1.24021e+00 -1.69136e+00 -1.47779e+00 -1.43683e+00 -1.51876e+00
5.70880e+05 1.42700e+03 -1.46331e+00 -1.33374e+00 -1.59287e+00 -1.47674e+00 -1.43537e+00 -1.51811e+00
5.72160e+05 1.43000e+03 -1.63873e+00 -1.37832e+00 -1.89915e+00 -1.47091e+00 -1.42899e+00 -1.51283e+00
5.73440e+05 1.43300e+03 -1.55571e+00 -1.37075e+00 -1.74068e+00 -1.45933e+00 -1.41784e+00 -1.50082e+00
5.74720e+05 1.43600e+03 -1.52957e+00 -1.45260e+00 -1.60654e+00 -1.44494e+00 -1.40694e+00 -1.48295e+00
5.76000e+05 1.44000e+03 -1.48034e+00 -1.25913e+00 -1.70154e+00 -1.43258e+00 -1.39972e+00 -1.46545e+00
5.77280e+05 1.44300e+03 -1.38704e+00 -1.29837e+00 -1.47570e+00 -1.42638e+00 -1.39671e+00 -1.45604e+00
5.78560e+05 1.44600e+03 -1.49866e+00 -1.30146e+00 -1.69586e+00 -1.42715e+00 -1.39689e+00 -1.45741e+00
5.79840e+05 1.44900e+03 -1.53386e+00 -1.28139e+00 -1.78633e+00 -1.43205e+00 -1.39807e+00 -1.46603e+00
5.81120e+05 1.45200e+03 -1.45599e+00 -1.38168e+00 -1.53030e+00 -1.43708e+00 -1.39803e+00 -1.47613e+00
5.82400e+05 1.45600e+03 -1.35458e+00 -1.22536e+00 -1.48379e+00 -1.43923e+00 -1.39526e+00 -1.48320e+00
5.83680e+05 1.45900e+03 -1.49360e+00 -1.37214e+00 -1.61506e+00 -1.43798e+00 -1.39090e+00 -1.48507e+00
5.84960e+05 1.46200e+03 -1.22840e+00 -1.06872e+00 -1.38809e+00 -1.43524e+00 -1.38724e+00 -1.48324e+00
5.86240e+05 1.46500e+03 -1.41048e+00 -1.28702e+00 -1.53394e+00 -1.43263e+00 -1.38347e+00 -1.48180e+00
5.87520e+05 1.46800e+03 -1.34898e+00 -1.26130e+00 -1.43666e+00 -1.42997e+00 -1.37608e+00 -1.48386e+00
5.88800e+05 1.47200e+03 -1.58599e+00 -1.55251e+00 -1.61947e+00 -1.42667e+00 -1.36498e+00 -1.48836e+00
5.90080e+05 1.47500e+03 -1.43452e+00 -1.27032e+00 -1.59872e+00 -1.42263e+00 -1.35379e+00 -1.49148e+00
5.91360e+05 1.47800e+03 -1.44604e+00 -1.23267e+00 -1.65940e+00 -1.41825e+00 -1.34658e+00 -1.48992e+00
5.92640e+05 1.48100e+03 -1.39876e+00 -1.26050e+00 -1.53701e+00 -1.41431e+00 -1.34563e+00 -1.48299e+00
5.93920e+05 1.48400e+03 -1.48608e+00 -1.22016e+00 -1.75200e+00 -1.41219e+00 -1.35045e+00 -1.47394e+00
5.95200e+05 1.48800e+03 -1.43085e+00 -1.33566e+00 -1.52604e+00 -1.41214e+00 -1.35775e+00 -1.46654e+00
5.96480e+05 1.49100e+03 -1.46611e+00 -1.40092e+00 -1.53130e+00 -1.41279e+00 -1.36341e+00 -1.46218e+00
5.97760e+05 1.49400e+03 -1.37347e+00 -1.29201e+00 -1.45493e+00 -1.41355e+00 -1.36703e+00 -1.46006e+00
5.99040e+05 1.49700e+03 -1.35158e+00 -1.23697e+00 -1.46620e+00 -1.41567e+00 -1.37217e+00 -1.45918e+00
6.00320e+05 1.50000e+03 -1.35901e+00 -1.29301e+00 -1.42501e+00 -1.41991e+00 -1.37940e+00 -1.46041e+00
6.01600e+05 1.50400e+03 -1.44705e+00 -1.32743e+00 -1.56668e+00 -1.42579e+00 -1.38714e+00 -1.46444e+00
6.02880e+05 1.50700e+03 -1.40158e+00 -1.32044e+00 -1.48271e+00 -1.43190e+00 -1.39491e+00 -1.46888e+00
6.04160e+05 1.51000e+03 -1.25255e+00 -1.10374e+00 -1.40135e+00 -1.43564e+00 -1.40221e+00 -1.46907e+00
6.05440e+05 1.51300e+03 -1.31970e+00 -1.13811e+00 -1.50130e+00 -1.43594e+00 -1.40834e+00 -1.46353e+00
6.06720e+05 1.51600e+03 -1.31479e+00 -1.15601e+00 -1.47357e+00 -1.43348e+00 -1.41264e+00 -1.45433e+00
6.08000e+05 1.52000e+03 -1.30017e+00 -1.17762e+00 -1.42272e+00 -1.42926e+00 -1.41476e+00 -1.44377e+00
6.09280e+05 1.52300e+03 -1.48117e+00 -1.28927e+00 -1.67306e+00 -1.42412e+00 -1.41500e+00 -1.43324e+00
6.10560e+05 1.52600e+03 -1.35441e+00 -1.26463e+00 -1.44419e+00 -1.41825e+00 -1.41139e+00 -1.42510e+00
6.11840e+05 1.52900e+03 -1.30706e+00 -1.18122e+00 -1.43290e+00 -1.41135e+00 -1.40112e+00 -1.42158e+00
6.13120e+05 1.53200e+03 -1.40197e+00 -1.23157e+00 -1.57238e+00 -1.40336e+00 -1.38537e+00 -1.42135e+00
6.14400e+05 1.53600e+03 -1.45540e+00 -1.41778e+00 -1.49301e+00 -1.39501e+00 -1.36721e+00 -1.42282e+00
6.15680e+05 1.53900e+03 -1.41752e+00 -1.26513e+00 -1.56991e+00 -1.38636e+00 -1.34887e+00 -1.42384e+00
6.16960e+05 1.54200e+03 -1.27856e+00 -1.22361e+00 -1.33350e+00 -1.37671e+00 -1.33102e+00 -1.42240e+00
6.18240e+05 1.54500e+03 -1.46839e+00 -1.32932e+00 -1.60747e+00 -1.36758e+00 -1.31643e+00 -1.41872e+00
6.19520e+05 1.54800e+03 -1.28874e+00 -1.21481e+00 -1.36267e+00 -1.36168e+00 -1.30836e+00 -1.41500e+00
6.20800e+05 1.55200e+03 -1.50715e+00 -1.48041e+00 -1.53389e+00 -1.35901e+00 -1.30551e+00 -1.41250e+00
6.22080e+05 1.55500e+03 -1.45213e+00 -1.30308e+00 -1.60117e+00 -1.35786e+00 -1.30314e+00 -1.41259e+00
6.23360e+05 1.55800e+03 -1.40041e+00 -1.31225e+00 -1.48858e+00 -1.35799e+00 -1.29837e+00 -1.41761e+00
6.24640e+05 1.56100e+03 -1.29035e+00 -1.19402e+00 -1.38668e+00 -1.36029e+00 -1.29261e+00 -1.42797e+00
6.25920e+05 1.56400e+03 -1.33326e+00 -1.30919e+00 -1.35733e+00 -1.36494e+00 -1.28972e+00 -1.44016e+00
6.27200e+05 1.56800e+03 -1.30952e+00 -1.20277e+00 -1.41627e+00 -1.37063e+00 -1.29269e+00 -1.44858e+00
6.28480e+05 1.57100e+03 -1.43099e+00 -1.22122e+00 -1.64075e+00 -1.37547e+00 -1.30057e+00 -1.45037e+00
6.29760e+05 1.57400e+03 -1.22640e+00 -1.14381e+00 -1.30899e+00 -1.37750e+00 -1.30874e+00 -1.44626e+00
6.31040e+05 1.57700e+03 -1.26139e+00 -1.19706e+00 -1.32572e+00 -1.37601e+00 -1.31385e+00 -1.43817e+00
6.32320e+05 1.58000e+03 -1.44655e+00 -1.40765e+00 -1.48546e+00 -1.37275e+00 -1.31621e+00 -1.42929e+00
6.33600e+05 1.58400e+03 -1.30721e+00 -1.25881e+00 -1.35562e+00 -1.37080e+00 -1.31806e+00 -1.42354e+00
6.34880e+05 1.58700e+03 -1.32813e+00 -1.18204e+00 -1.47422e+00 -1.37121e+00 -1.32121e+00 -1.42120e+00
6.36160e+05 1.59000e+03 -1.13971e+00 -1.01084e+00 -1.26858e+00 -1.37251e+00 -1.32596e+00 -1.41906e+00
6.37440e+05 1.59300e+03 -1.30808e+00 -1.19315e+00 -1.42301e+00 -1.37298e+00 -1.33178e+00 -1.41419e+00
6.38720e+05 1.59600e+03 -1.40741e+00 -1.33439e+00 -1.48043e+00 -1.37184e+00 -1.33662e+00 -1.40706e+00
6.40000e+05 1.60000e+03 -1.37883e+00 -1.20213e+00 -1.55553e+00 -1.36883e+00 -1.33627e+00 -1.40139e+00
6.41280e+05 1.60300e+03 -1.32203e+00 -1.29699e+00 -1.34706e+00 -1.36444e+00 -1.33015e+00 -1.39872e+00
6.42560e+05 1.60600e+03 -1.27156e+00 -1.21189e+00 -1.33123e+00 -1.36026e+00 -1.32370e+00 -1.39682e+00
6.43840e+05 1.60900e+03 -1.41106e+00 -1.35645e+00 -1.46567e+00 -1.35833e+00 -1.32146e+00 -1.39520e+00
6.45120e+05 1.61200e+03 -1.49016e+00 -1.45953e+00 -1.52078e+00 -1.35880e+00 -1.32236e+00 -1.39523e+00
6.46400e+05 1.61600e+03 -1.35638e+00 -1.32109e+00 -1.39168e+00 -1.35879e+00 -1.32193e+00 -1.39565e+00
6.47680e+05 1.61900e+03 -1.24438e+00 -1.21995e+00 -1.26881e+00 -1.35592e+00 -1.31753e+00 -1.39432e+00
6.48960e+05 1.62200e+03 -1.30894e+00 -1.15934e+00 -1.45853e+00 -1.35198e+00 -1.31014e+00 -1.39383e+00
6.50240e+05 1.62500e+03 -1.34844e+00 -1.25212e+00 -1.44476e+00 -1.35151e+00 -1.30437e+00 -1.39865e+00
6.51520e+05 1.62800e+03 -1.26107e+00 -1.22635e+00 -1.29578e+00 -1.35648e+00 -1.30396e+00 -1.40900e+00
6.52800e+05 1.63200e+03 -1.39640e+00 -1.19965e+00 -1.59315e+00 -1.36321e+00 -1.30612e+00 -1.42029e+00
6.54080e+05 1.63500e+03 -1.38950e+00 -1.20463e+00 -1.57437e+00 -1.36683e+00 -1.30607e+00 -1.42758e+00
6.55360e+05 1.63800e+03 -1.36965e+00 -1.23879e+00 -1.50052e+00 -1.36586e+00 -1.30356e+00 -1.42815e+00
6.56640e+05 1.64100e+03 -1.37186e+00 -1.23863e+00 -1.50509e+00 -1.36190e+00 -1.30244e+00 -1.42136e+00
6.57920e+05 1.64400e+03 -1.40429e+00 -1.28927e+00 -1.51931e+00 -1.35745e+00 -1.30570e+00 -1.40921e+00
6.59200e+05 1.64800e+03 -1.32528e+00 -1.11055e+00 -1.54001e+00 -1.35340e+00 -1.31146e+00 -1.39534e+00
6.60480e+05 1.65100e+03 -1.21575e+00 -1.17437e+00 -1.25713e+00 -1.34917e+00 -1.31585e+00 -1.38249e+00
6.61760e+05 1.65400e+03 -1.32147e+00 -1.26005e+00 -1.38290e+00 -1.34529e+00 -1.31837e+00 -1.37221e+00
6.63040e+05 1.65700e+03 -1.22613e+00 -1.18529e+00 -1.26697e+00 -1.34296e+00 -1.31919e+00 -1.36674e+00
6.64320e+05 1.66000e+03 -1.32790e+00 -1.06563e+00 -1.59017e+00 -1.34230e+00 -1.31855e+00 -1.36606e+00
6.65600e+05 1.66400e+03 -1.36106e+00 -1.27942e+00 -1.44270e+00 -1.34300e+00 -1.31675e+00 -1.36925e+00
6.66880e+05 1.66700e+03 -1.40324e+00 -1.16074e+00 -1.64574e+00 -1.34544e+00 -1.31381e+00 -1.37707e+00
6.68160e+05 1.67000e+03 -1.37126e+00 -1.28112e+00 -1.46139e+00 -1.34929e+00 -1.31109e+00 -1.38749e+00
6.69440e+05 1.67300e+03 -1.24140e+00 -1.09133e+00 -1.39147e+00 -1.35233e+00 -1.30791e+00 -1.39675e+00
6.70720e+05 1.67600e+03 -1.34864e+00 -1.12348e+00 -1.57380e+00 -1.35324e+00 -1.30296e+00 -1.40352e+00
6.72000e+05 1.68000e+03 -1.43303e+00 -1.35539e+00 -1.51067e+00 -1.35344e+00 -1.29796e+00 -1.40892e+00
6.73280e+05 1.68300e+03 -1.42157e+00 -1.41872e+00 -1.42442e+00 -1.35357e+00 -1.29630e+00 -1.41083e+00
6.74560e+05 1.68600e+03 -1.34198e+00 -1.24671e+00 -1.43724e+00 -1.35150e+00 -1.29868e+00 -1.40432e+00
6.75840e+05 1.68900e+03 -1.20144e+00 -1.06799e+00 -1.33489e+00 -1.34688e+00 -1.30256e+00 -1.39119e+00
6.77120e+05 1.69200e+03 -1.24206e+00 -1.13384e+00 -1.35029e+00 -1.34398e+00 -1.30725e+00 -1.38070e+00
6.78400e+05 1.69600e+03 -1.34250e+00 -1.28585e+00 -1.39915e+00 -1.34705e+00 -1.31517e+00 -1.37893e+00
6.79680e+05 1.69900e+03 -1.36505e+00 -1.25750e+00 -1.47260e+00 -1.35388e+00 -1.32437e+00 -1.38339e+00
6.80960e+05 1.70200e+03 -1.32218e+00 -1.17742e+00 -1.46693e+00 -1.35729e+00 -1.32741e+00 -1.38718e+00
6.82240e+05 1.70500e+03 -1.29172e+00 -1.13333e+00 -1.45011e+00 -1.35237e+00 -1.32133e+00 -1.38341e+00
6.83520e+05 1.70800e+03 -1.48459e+00 -1.35183e+00 -1.61735e+00 -1.34106e+00 -1.31066e+00 -1.37147e+00
6.84800e+05 1.71200e+03 -1.29361e+00 -1.12381e+00 -1.46342e+00 -1.32962e+00 -1.30019e+00 -1.35905e+00
6.86080e+05 1.71500e+03 -1.45996e+00 -1.33306e+00 -1.58685e+00 -1.32312e+00 -1.29303e+00 -1.35321e+00
6.87360e+05 1.71800e+03 -1.37525e+00 -1.27816e+00 -1.47234e+00 -1.32268e+00 -1.29151e+00 -1.35385e+00
6.88640e+05 1.72100e+03 -1.22214e+00 -1.13854e+00 -1.30575e+00 -1.32543e+00 -1.29373e+00 -1.35712e+00
6.89920e+05 1.72400e+03 -1.35393e+00 -1.21845e+00 -1.48940e+00 -1.32742e+00 -1.29412e+00 -1.36073e+00
6.91200e+05 1.72800e+03 -1.33605e+00 -1.22949e+00 -1.44261e+00 -1.32705e+00 -1.28914e+00 -1.36496e+00
6.92480e+05 1.73100e+03 -1.23426e+00 -1.18726e+00 -1.28126e+00 -1.32420e+00 -1.27942e+00 -1.36898e+00
6.93760e+05 1.73400e+03 -1.24775e+00 -1.20109e+00 -1.29442e+00 -1.31866e+00 -1.26819e+00 -1.36913e+00
6.95040e+05 1.73700e+03 -1.25048e+00 -1.16606e+00 -1.33490e+00 -1.31123e+00 -1.25884e+00 -1.36363e+00
6.96320e+05 1.74000e+03 -1.23144e+00 -1.06557e+00 -1.39732e+00 -1.30421e+00 -1.25359e+00 -1.35483e+00
6.97600e+05 1.74400e+03 -1.31553e+00 -1.22352e+00 -1.40754e+00 -1.29965e+00 -1.25356e+00 -1.34575e+00
6.98880e+05 1.74700e+03 -1.28317e+00 -1.06237e+00 -1.50397e+00 -1.29899e+00 -1.26029e+00 -1.33770e+00
7.00160e+05 1.75000e+03 -1.27422e+00 -1.21378e+00 -1.33466e+00 -1.30217e+00 -1.27308e+00 -1.33127e+00
7.01440e+05 1.75300e+03 -1.32949e+00 -1.24402e+00 -1.41496e+00 -1.30677e+00 -1.28558e+00 -1.32796e+00
7.02720e+05 1.75600e+03 -1.24421e+00 -1.13221e+00 -1.35621e+00 -1.31021e+00 -1.29128e+00 -1.32914e+00
7.04000e+05 1.76000e+03 -1.35830e+00 -1.28309e+00 -1.43352e+00 -1.31171e+00 -1.28798e+00 -1.33544e+00
7.05280e+05 1.76300e+03 -1.35972e+00 -1.23210e+00 -1.48734e+00 -1.31180e+00 -1.27698e+00 -1.34662e+00
7.06560e+05 1.76600e+03 -1.40766e+00 -1.35524e+00 -1.46008e+00 -1.31094e+00 -1.26406e+00 -1.35783e+00
7.07840e+05 1.76900e+03 -1.33197e+00 -1.25243e+00 -1.41151e+00 -1.30928e+00 -1.25402e+00 -1.36454e+00
7.09120e+05 1.77200e+03 -1.33810e+00 -1.21252e+00 -1.46368e+00 -1.30699e+00 -1.24795e+00 -1.36602e+00
7.10400e+05 1.77600e+03 -1.34848e+00 -1.21574e+00 -1.48122e+00 -1.30457e+00 -1.24493e+00 -1.36420e+00
7.11680e+05 1.77900e+03 -1.53188e+00 -1.50030e+00 -1.56347e+00 -1.30298e+00 -1.24427e+00 -1.36168e+00
7.12960e+05 1.78200e+03 -1.48661e+00 -1.39021e+00 -1.58301e+00 -1.30309e+00 -1.24641e+00 -1.35977e+00
7.14240e+05 1.78500e+03 -1.37960e+00 -1.23494e+00 -1.52427e+00 -1.30603e+00 -1.25300e+00 -1.35906e+00
7.15520e+05 1.78800e+03 -1.21069e+00 -1.14652e+00 -1.27486e+00 -1.31328e+00 -1.26576e+00 -1.36080e+00
7.16800e+05 1.79200e+03 -1.33831e+00 -1.27380e+00 -1.40282e+00 -1.32513e+00 -1.28459e+00 -1.36567e+00
7.18080e+05 1.79500e+03 -1.23112e+00 -1.14622e+00 -1.31602e+00 -1.33893e+00 -1.30537e+00 -1.37249e+00
7.19360e+05 1.79800e+03 -1.32820e+00 -1.21304e+00 -1.44336e+00 -1.34931e+00 -1.32132e+00 -1.37731e+00
7.20640e+05 1.80100e+03 -1.34662e+00 -1.17734e+00 -1.51590e+00 -1.35185e+00 -1.32720e+00 -1.37650e+00
7.21920e+05 1.80400e+03 -1.32001e+00 -1.15092e+00 -1.48911e+00 -1.34651e+00 -1.32148e+00 -1.37155e+00
7.23200e+05 1.80800e+03 -1.31192e+00 -1.17353e+00 -1.45031e+00 -1.33726e+00 -1.30702e+00 -1.36749e+00
7.24480e+05 1.81100e+03 -1.28097e+00 -1.18460e+00 -1.37734e+00 -1.32941e+00 -1.29014e+00 -1.36867e+00
7.25760e+05 1.81400e+03 -1.25687e+00 -1.17446e+00 -1.33928e+00 -1.32623e+00 -1.27693e+00 -1.37554e+00
7.27040e+05 1.81700e+03 -1.30393e+00 -1.14638e+00 -1.46147e+00 -1.32718e+00 -1.27028e+00 -1.38408e+00
7.28320e+05 1.82000e+03 -1.30944e+00 -1.26418e+00 -1.35470e+00 -1.32885e+00 -1.26884e+00 -1.38887e+00
7.29600e+05 1.82400e+03 -1.45726e+00 -1.22546e+00 -1.68906e+00 -1.32822e+00 -1.26950e+00 -1.38693e+00
7.30880e+05 1.82700e+03 -1.37940e+00 -1.14470e+00 -1.61410e+00 -1.32483e+00 -1.26975e+00 -1.37991e+00
7.32160e+05 1.83000e+03 -1.43535e+00 -1.18652e+00 -1.68418e+00 -1.32009e+00 -1.26805e+00 -1.37213e+00
7.33440e+05 1.83300e+03 -1.23176e+00 -1.07780e+00 -1.38572e+00 -1.31603e+00 -1.26483e+00 -1.36723e+00
7.34720e+05 1.83600e+03 -1.59007e+00 -1.34777e+00 -1.83237e+00 -1.31425e+00 -1.26107e+00 -1.36744e+00
7.36000e+05 1.84000e+03 -1.30848e+00 -1.24349e+00 -1.37347e+00 -1.31486e+00 -1.25648e+00 -1.37324e+00
7.37280e+05 1.84300e+03 -1.63411e+00 -1.47456e+00 -1.79365e+00 -1.31680e+00 -1.25181e+00 -1.38179e+00
7.38560e+05 1.84600e+03 -1.34459e+00 -1.22338e+00 -1.46580e+00 -1.32009e+00 -1.25005e+00 -1.39013e+00
7.39840e+05 1.84900e+03 -1.32225e+00 -1.06510e+00 -1.57939e+00 -1.32570e+00 -1.25403e+00 -1.39737e+00
7.41120e+05 1.85200e+03 -1.30405e+00 -1.14829e+00 -1.45982e+00 -1.33298e+00 -1.26264e+00 -1.40333e+00
7.42400e+05 1.85600e+03 -1.30179e+00 -1.13872e+00 -1.46486e+00 -1.34067e+00 -1.27278e+00 -1.40855e+00
7.43680e+05 1.85900e+03 -1.23495e+00 -1.13668e+00 -1.33322e+00 -1.34740e+00 -1.28242e+00 -1.41239e+00
7.44960e+05 1.86200e+03 -1.40741e+00 -1.24178e+00 -1.57304e+00 -1.35173e+00 -1.29043e+00 -1.41303e+00
7.46240e+05 1.86500e+03 -1.21326e+00 -1.16781e+00 -1.25870e+00 -1.35297e+00 -1.29595e+00 -1.40999e+00
7.47520e+05 1.86800e+03 -1.29938e+00 -1.21904e+00 -1.37972e+00 -1.35101e+00 -1.29896e+00 -1.40306e+00
7.48800e+05 1.87200e+03 -1.21510e+00 -1.05344e+00 -1.37677e+00 -1.34650e+00 -1.30061e+00 -1.39239e+00
7.50080e+05 1.87500e+03 -1.34107e+00 -1.28059e+00 -1.40155e+00 -1.34115e+00 -1.30079e+00 -1.38151e+00
7.51360e+05 1.87800e+03 -1.41269e+00 -1.39492e+00 -1.43046e+00 -1.33638e+00 -1.29859e+00 -1.37417e+00
7.52640e+05 1.88100e+03 -1.31562e+00 -1.25920e+00 -1.37204e+00 -1.33180e+00 -1.29411e+00 -1.36950e+00
7.53920e+05 1.88400e+03 -1.33727e+00 -1.16875e+00 -1.50579e+00 -1.32557e+00 -1.28619e+00 -1.36495e+00
7.55200e+05 1.88800e+03 -1.30208e+00 -1.19461e+00 -1.40955e+00 -1.31759e+00 -1.27686e+00 -1.35832e+00
7.56480e+05 1.89100e+03 -1.37007e+00 -1.30961e+00 -1.43053e+00 -1.31082e+00 -1.27211e+00 -1.34952e+00
7.57760e+05 1.89400e+03 -1.21258e+00 -1.16640e+00 -1.25877e+00 -1.30782e+00 -1.27377e+00 -1.34187e+00
7.59040e+05 1.89700e+03 -1.28445e+00 -1.25092e+00 -1.31797e+00 -1.30791e+00 -1.27814e+00 -1.33768e+00
7.60320e+05 1.90000e+03 -1.37338e+00 -1.31959e+00 -1.42717e+00 -1.30915e+00 -1.28237e+00 -1.33593e+00
7.61600e+05 1.90400e+03 -1.29178e+00 -1.19106e+00 -1.39251e+00 -1.31054e+00 -1.28705e+00 -1.33403e+00
7.62880e+05 1.90700e+03 -1.10454e+00 -1.03235e+00 -1.17674e+00 -1.31178e+00 -1.29266e+00 -1.33091e+00
7.64160e+05 1.91000e+03 -1.44381e+00 -1.30536e+00 -1.58225e+00 -1.31232e+00 -1.29550e+00 -1.32914e+00
7.65440e+05 1.91300e+03 -1.15529e+00 -1.09796e+00 -1.21262e+00 -1.31145e+00 -1.29381e+00 -1.32909e+00
7.66720e+05 1.91600e+03 -1.19024e+00 -1.04384e+00 -1.33665e+00 -1.30879e+00 -1.29187e+00 -1.32570e+00
7.68000e+05 1.92000e+03 -1.26916e+00 -1.21787e+00 -1.32045e+00 -1.30541e+00 -1.29191e+00 -1.31890e+00
7.69280e+05 1.92300e+03 -1.29419e+00 -1.19780e+00 -1.39058e+00 -1.30298e+00 -1.29008e+00 -1.31589e+00
7.70560e+05 1.92600e+03 -1.30000e+00 -1.12255e+00 -1.47745e+00 -1.30093e+00 -1.28309e+00 -1.31878e+00
7.71840e+05 1.92900e+03 -1.16868e+00 -1.14838e+00 -1.18897e+00 -1.29763e+00 -1.27421e+00 -1.32105e+00
7.73120e+05 1.93200e+03 -1.26544e+00 -1.16829e+00 -1.36258e+00 -1.29222e+00 -1.26512e+00 -1.31932e+00
7.74400e+05 1.93600e+03 -1.50381e+00 -1.36805e+00 -1.63957e+00 -1.28420e+00 -1.25504e+00 -1.31336e+00
7.75680e+05 1.93900e+03 -1.40511e+00 -1.30950e+00 -1.50071e+00 -1.27428e+00 -1.24334e+00 -1.30522e+00
7.76960e+05 1.94200e+03 -1.35949e+00 -1.31613e+00 -1.40285e+00 -1.26493e+00 -1.23250e+00 -1.29736e+00
7.78240e+05 1.94500e+03 -1.37478e+00 -1.07492e+00 -1.67464e+00 -1.25978e+00 -1.22722e+00 -1.29233e+00
7.79520e+05 1.94800e+03 -1.26869e+00 -1.18925e+00 -1.34813e+00 -1.26297e+00 -1.23171e+00 -1.29424e+00
7.80800e+05 1.95200e+03 -1.40281e+00 -1.30677e+00 -1.49885e+00 -1.27567e+00 -1.24604e+00 -1.30529e+00
7.82080e+05 1.95500e+03 -1.36759e+00 -1.31242e+00 -1.42276e+00 -1.29328e+00 -1.26456e+00 -1.32201e+00
7.83360e+05 1.95800e+03 -1.33650e+00 -1.26487e+00 -1.40814e+00 -1.30901e+00 -1.28050e+00 -1.33753e+00
7.84640e+05 1.96100e+03 -1.24481e+00 -1.11642e+00 -1.37320e+00 -1.31828e+00 -1.29047e+00 -1.34609e+00
7.85920e+05 1.96400e+03 -1.42195e+00 -1.20037e+00 -1.64353e+00 -1.32107e+00 -1.29599e+00 -1.34616e+00
7.87200e+05 1.96800e+03 -1.36758e+00 -1.13802e+00 -1.59713e+00 -1.32061e+00 -1.30000e+00 -1.34122e+00
7.88480e+05 1.97100e+03 -1.22295e+00 -1.18996e+00 -1.25595e+00 -1.31946e+00 -1.30135e+00 -1.33757e+00
7.89760e+05 1.97400e+03 -1.24372e+00 -1.14780e+00 -1.33964e+00 -1.31853e+00 -1.29873e+00 -1.33833e+00
7.91040e+05 1.97700e+03 -1.10776e+00 -1.03094e+00 -1.18459e+00 -1.31847e+00 -1.29338e+00 -1.34356e+00
7.92320e+05 1.98000e+03 -1.31726e+00 -1.15013e+00 -1.48439e+00 -1.31871e+00 -1.28538e+00 -1.35204e+00
7.93600e+05 1.98400e+03 -1.32617e+00 -1.11925e+00 -1.53310e+00 -1.31617e+00 -1.27406e+00 -1.35828e+00
7.94880e+05 1.98700e+03 -1.26979e+00 -1.10805e+00 -1.43153e+00 -1.30749e+00 -1.25887e+00 -1.35611e+00
7.96160e+05 1.99000e+03 -1.29606e+00 -1.11580e+00 -1.47631e+00 -1.29313e+00 -1.24086e+00 -1.34541e+00
7.97440e+05 1.99300e+03 -1.25447e+00 -1.17367e+00 -1.33528e+00 -1.27842e+00 -1.22434e+00 -1.33250e+00
7.98720e+05 1.99600e+03 -1.44714e+00 -1.29783e+00 -1.59646e+00 -1.26908e+00 -1.21417e+00 -1.32400e+00
8.00000e+05 2.00000e+03 -1.16295e+00 -1.10196e+00 -1.22394e+00 -1.26692e+00 -1.21214e+00 -1.32171e+00
8.01280e+05 2.00300e+03 -1.48168e+00 -1.31173e+00 -1.65162e+00 -1.27065e+00 -1.21704e+00 -1.32427e+00
8.02560e+05 2.00600e+03 -1.36063e+00 -1.21493e+00 -1.50633e+00 -1.27906e+00 -1.22569e+00 -1.33244e+00
8.03840e+05 2.00900e+03 -1.28594e+00 -1.15404e+00 -1.41784e+00 -1.29078e+00 -1.23635e+00 -1.34521e+00
8.05120e+05 2.01200e+03 -1.06658e+00 -9.94361e-01 -1.13879e+00 -1.30316e+00 -1.25071e+00 -1.35561e+00
8.06400e+05 2.01600e+03 -1.30261e+00 -1.09699e+00 -1.50822e+00 -1.31429e+00 -1.27122e+00 -1.35737e+00
8.07680e+05 2.01900e+03 -1.30961e+00 -1.15925e+00 -1.45997e+00 -1.32220e+00 -1.29461e+00 -1.34979e+00
8.08960e+05 2.02200e+03 -1.24585e+00 -1.16022e+00 -1.33148e+00 -1.32332e+00 -1.31054e+00 -1.33609e+00
8.10240e+05 2.02500e+03 -1.38086e+00 -1.21718e+00 -1.54454e+00 -1.31618e+00 -1.30800e+00 -1.32437e+00
8.11520e+05 2.02800e+03 -1.42211e+00 -1.25323e+00 -1.59099e+00 -1.30525e+00 -1.29276e+00 -1.31773e+00
8.12800e+05 2.03200e+03 -1.24071e+00 -1.16088e+00 -1.32054e+00 -1.29719e+00 -1.27851e+00 -1.31587e+00
8.14080e+05 2.03500e+03 -1.16866e+00 -9.39623e-01 -1.39770e+00 -1.29456e+00 -1.26878e+00 -1.32034e+00
8.15360e+05 2.03800e+03 -1.24202e+00 -1.11006e+00 -1.37397e+00 -1.29602e+00 -1.26501e+00 -1.32703e+00
8.16640e+05 2.04100e+03 -1.23063e+00 -1.06846e+00 -1.39280e+00 -1.29938e+00 -1.26661e+00 -1.33216e+00
8.17920e+05 2.04400e+03 -1.35641e+00 -1.13900e+00 -1.57382e+00 -1.30142e+00 -1.26928e+00 -1.33356e+00
8.19200e+05 2.04800e+03 -1.22563e+00 -1.08422e+00 -1.36704e+00 -1.29800e+00 -1.26668e+00 -1.32933e+00
8.20480e+05 2.05100e+03 -1.36809e+00 -1.26399e+00 -1.47218e+00 -1.28802e+00 -1.25684e+00 -1.31920e+00
8.21760e+05 2.05400e+03 -1.33654e+00 -1.19634e+00 -1.47674e+00 -1.27591e+00 -1.24373e+00 -1.30810e+00
8.23040e+05 2.05700e+03 -1.34144e+00 -1.08790e+00 -1.59498e+00 -1.26802e+00 -1.23287e+00 -1.30317e+00
8.24320e+05 2.06000e+03 -1.23775e+00 -1.13798e+00 -1.33753e+00 -1.26706e+00 -1.22795e+00 -1.30617e+00
8.25600e+05 2.06400e+03 -1.15033e+00 -1.02875e+00 -1.27191e+00 -1.27209e+00 -1.23054e+00 -1.31363e+00
8.26880e+05 2.06700e+03 -1.21148e+00 -1.08526e+00 -1.33770e+00 -1.28097e+00 -1.23996e+00 -1.32197e+00
8.28160e+05 2.07000e+03 -1.36373e+00 -1.24166e+00 -1.48580e+00 -1.29042e+00 -1.25202e+00 -1.32882e+00
8.29440e+05 2.07300e+03 -1.30926e+00 -1.06606e+00 -1.55245e+00 -1.29633e+00 -1.26072e+00 -1.33194e+00
8.30720e+05 2.07600e+03 -1.29441e+00 -1.17581e+00 -1.41301e+00 -1.29556e+00 -1.26352e+00 -1.32760e+00
8.32000e+05 2.08000e+03 -1.40901e+00 -1.34873e+00 -1.46929e+00 -1.28894e+00 -1.26301e+00 -1.31486e+00
8.33280e+05 2.08300e+03 -1.40266e+00 -1.25729e+00 -1.54802e+00 -1.28205e+00 -1.26289e+00 -1.30121e+00
8.34560e+05 2.08600e+03 -1.20551e+00 -1.06156e+00 -1.34946e+00 -1.28090e+00 -1.26393e+00 -1.29786e+00
8.35840e+05 2.08900e+03 -1.20744e+00 -1.16868e+00 -1.24621e+00 -1.28742e+00 -1.26700e+00 -1.30784e+00
8.37120e+05 2.09200e+03 -1.20036e+00 -1.13846e+00 -1.26226e+00 -1.29942e+00 -1.27429e+00 -1.32455e+00
8.38400e+05 2.09600e+03 -1.27547e+00 -1.13473e+00 -1.41621e+00 -1.31222e+00 -1.28329e+00 -1.34114e+00
8.39680e+05 2.09900e+03 -1.19690e+00 -1.11213e+00 -1.28167e+00 -1.32081e+00 -1.28809e+00 -1.35353e+00
8.40960e+05 2.10200e+03 -1.19541e+00 -1.10095e+00 -1.28987e+00 -1.32220e+00 -1.28778e+00 -1.35661e+00
8.42240e+05 2.10500e+03 -1.35783e+00 -1.27265e+00 -1.44301e+00 -1.31696e+00 -1.28808e+00 -1.34584e+00
8.43520e+05 2.10800e+03 -1.26452e+00 -1.19325e+00 -1.33579e+00 -1.30785e+00 -1.29243e+00 -1.32327e+00
8.44800e+05 2.11200e+03 -1.25162e+00 -1.20372e+00 -1.29951e+00 -1.29720e+00 -1.29219e+00 -1.30220e+00
8.46080e+05 2.11500e+03 -1.36567e+00 -1.27597e+00 -1.45538e+00 -1.28724e+00 -1.27279e+00 -1.30169e+00
8.47360e+05 2.11800e+03 -1.23212e+00 -1.16351e+00 -1.30074e+00 -1.28045e+00 -1.26123e+00 -1.29967e+00
8.48640e+05 2.12100e+03 -1.41098e+00 -1.22720e+00 -1.59477e+00 -1.27722e+00 -1.25888e+00 -1.29557e+00
8.49920e+05 2.12400e+03 -1.30630e+00 -1.27755e+00 -1.33505e+00 -1.27546e+00 -1.26064e+00 -1.29028e+00
8.51200e+05 2.12800e+03 -1.23913e+00 -1.06854e+00 -1.40972e+00 -1.27388e+00 -1.26279e+00 -1.28496e+00
8.52480e+05 2.13100e+03 -1.43876e+00 -1.32597e+00 -1.55156e+00 -1.27425e+00 -1.26577e+00 -1.28273e+00
8.53760e+05 2.13400e+03 -1.38049e+00 -1.20895e+00 -1.55202e+00 -1.27996e+00 -1.27246e+00 -1.28746e+00
8.55040e+05 2.13700e+03 -1.17614e+00 -1.16629e+00 -1.18599e+00 -1.29157e+00 -1.28382e+00 -1.29931e+00
8.56320e+05 2.14000e+03 -1.36888e+00 -1.16078e+00 -1.57697e+00 -1.30507e+00 -1.29462e+00 -1.31552e+00
8.57600e+05 2.14400e+03 -1.23479e+00 -1.09271e+00 -1.37688e+00 -1.31576e+00 -1.29981e+00 -1.33171e+00
8.58880e+05 2.14700e+03 -1.25501e+00 -1.15966e+00 -1.35036e+00 -1.32103e+00 -1.29856e+00 -1.34350e+00
8.60160e+05 2.15000e+03 -1.22896e+00 -1.05629e+00 -1.40163e+00 -1.32029e+00 -1.29270e+00 -1.34788e+00
8.61440e+05 2.15300e+03 -1.33421e+00 -1.17635e+00 -1.49207e+00 -1.31518e+00 -1.28544e+00 -1.34491e+00
8.62720e+05 2.15600e+03 -1.28339e+00 -1.08350e+00 -1.48327e+00 -1.30809e+00 -1.27823e+00 -1.33796e+00
8.64000e+05 2.16000e+03 -1.40937e+00 -1.18294e+00 -1.63580e+00 -1.30085e+00 -1.27029e+00 -1.33142e+00
8.65280e+05 2.16300e+03 -1.16884e+00 -1.02646e+00 -1.31121e+00 -1.29509e+00 -1.26185e+00 -1.32834e+00
8.66560e+05 2.16600e+03 -1.25914e+00 -1.21189e+00 -1.30639e+00 -1.29170e+00 -1.25198e+00 -1.33142e+00
8.67840e+05 2.16900e+03 -1.22166e+00 -1.15075e+00 -1.29257e+00 -1.28962e+00 -1.23923e+00 -1.34001e+00
8.69120e+05 2.17200e+03 -1.27293e+00 -1.22119e+00 -1.32468e+00 -1.28708e+00 -1.22474e+00 -1.34941e+00
8.70400e+05 2.17600e+03 -1.25237e+00 -1.08974e+00 -1.41499e+00 -1.28293e+00 -1.21049e+00 -1.35536e+00
8.71680e+05 2.17900e+03 -1.28058e+00 -1.14220e+00 -1.41896e+00 -1.27682e+00 -1.19887e+00 -1.35476e+00
8.72960e+05 2.18200e+03 -1.36300e+00 -1.24993e+00 -1.47607e+00 -1.26967e+00 -1.19235e+00 -1.34700e+00
8.74240e+05 2.18500e+03 -1.52080e+00 -1.45212e+00 -1.58949e+00 -1.26365e+00 -1.19214e+00 -1.33517e+00
8.75520e+05 2.18800e+03 -1.25684e+00 -1.21205e+00 -1.30163e+00 -1.26019e+00 -1.19705e+00 -1.32334e+00
8.76800e+05 2.19200e+03 -1.33972e+00 -1.09118e+00 -1.58826e+00 -1.26048e+00 -1.20625e+00 -1.31470e+00
8.78080e+05 2.19500e+03 -1.31769e+00 -1.24093e+00 -1.39445e+00 -1.26635e+00 -1.22124e+00 -1.31146e+00
8.79360e+05 2.19800e+03 -1.36029e+00 -1.26321e+00 -1.45736e+00 -1.27775e+00 -1.24201e+00 -1.31349e+00
8.80640e+05 2.20100e+03 -1.45094e+00 -1.34608e+00 -1.55579e+00 -1.29169e+00 -1.26484e+00 -1.31854e+00
8.81920e+05 2.20400e+03 -1.38872e+00 -1.16721e+00 -1.61024e+00 -1.30497e+00 -1.28613e+00 -1.32381e+00
8.83200e+05 2.20800e+03 -1.40643e+00 -1.34480e+00 -1.46806e+00 -1.31556e+00 -1.30426e+00 -1.32686e+00
8.84480e+05 2.21100e+03 -1.35388e+00 -1.28108e+00 -1.42668e+00 -1.32369e+00 -1.31759e+00 -1.32978e+00
8.85760e+05 2.21400e+03 -1.24029e+00 -1.13391e+00 -1.34666e+00 -1.33085e+00 -1.32301e+00 -1.33869e+00
8.87040e+05 2.21700e+03 -1.26521e+00 -1.20055e+00 -1.32987e+00 -1.33679e+00 -1.32875e+00 -1.34482e+00
8.88320e+05 2.22000e+03 -1.16713e+00 -1.04389e+00 -1.29037e+00 -1.33994e+00 -1.33617e+00 -1.34370e+00
8.89600e+05 2.22400e+03 -1.15647e+00 -1.13452e+00 -1.17843e+00 -1.33880e+00 -1.33651e+00 -1.34109e+00
8.90880e+05 2.22700e+03 -1.28854e+00 -1.20033e+00 -1.37675e+00 -1.33202e+00 -1.32764e+00 -1.33640e+00
8.92160e+05 2.23000e+03 -1.48700e+00 -1.41314e+00 -1.56085e+00 -1.31984e+00 -1.31615e+00 -1.32352e+00
8.93440e+05 2.23300e+03 -1.30815e+00 -1.23174e+00 -1.38456e+00 -1.30439e+00 -1.30162e+00 -1.30715e+00
8.94720e+05 2.23600e+03 -1.31049e+00 -1.23333e+00 -1.38764e+00 -1.28842e+00 -1.28569e+00 -1.29116e+00
8.96000e+05 2.24000e+03 -1.28706e+00 -1.18859e+00 -1.38552e+00 -1.27585e+00 -1.27272e+00 -1.27899e+00
8.97280e+05 2.24300e+03 -1.50516e+00 -1.34675e+00 -1.66356e+00 -1.27039e+00 -1.26512e+00 -1.27566e+00
8.98560e+05 2.24600e+03 -1.40431e+00 -1.28876e+00 -1.51986e+00 -1.27167e+00 -1.26376e+00 -1.27958e+00
8.99840e+05 2.24900e+03 -1.22879e+00 -1.15775e+00 -1.29983e+00 -1.27612e+00 -1.26579e+00 -1.28644e+00
9.01120e+05 2.25200e+03 -1.27269e+00 -1.15055e+00 -1.39483e+00 -1.28037e+00 -1.26769e+00 -1.29306e+00
9.02400e+05 2.25600e+03 -1.27454e+00 -1.20282e+00 -1.34625e+00 -1.28355e+00 -1.27003e+00 -1.29707e+00
9.03680e+05 2.25900e+03 -1.27012e+00 -1.17355e+00 -1.36669e+00 -1.28648e+00 -1.27549e+00 -1.29747e+00
9.04960e+05 2.26200e+03 -1.18657e+00 -1.10558e+00 -1.26756e+00 -1.28934e+00 -1.28382e+00 -1.29486e+00
9.06240e+05 2.26500e+03 -1.21861e+00 -1.14353e+00 -1.29368e+00 -1.29090e+00 -1.28571e+00 -1.29609e+00
9.07520e+05 2.26800e+03 -1.30999e+00 -1.19646e+00 -1.42352e+00 -1.28925e+00 -1.27874e+00 -1.29976e+00
9.08800e+05 2.27200e+03 -1.36999e+00 -1.15035e+00 -1.58963e+00 -1.28375e+00 -1.27080e+00 -1.29670e+00
9.10080e+05 2.27500e+03 -1.35486e+00 -1.27958e+00 -1.43013e+00 -1.27659e+00 -1.26379e+00 -1.28938e+00
9.11360e+05 2.27800e+03 -1.31805e+00 -1.19976e+00 -1.43634e+00 -1.27177e+00 -1.25928e+00 -1.28426e+00
9.12640e+05 2.28100e+03 -1.36722e+00 -1.26175e+00 -1.47269e+00 -1.27170e+00 -1.25987e+00 -1.28354e+00
9.13920e+05 2.28400e+03 -1.26554e+00 -1.19269e+00 -1.33839e+00 -1.27539e+00 -1.26689e+00 -1.28390e+00
9.15200e+05 2.28800e+03 -1.16843e+00 -1.13432e+00 -1.20254e+00 -1.27990e+00 -1.27214e+00 -1.28767e+00
9.16480e+05 2.29100e+03 -1.30374e+00 -1.24218e+00 -1.36530e+00 -1.28350e+00 -1.26863e+00 -1.29837e+00
9.17760e+05 2.29400e+03 -1.29547e+00 -1.12270e+00 -1.46823e+00 -1.28688e+00 -1.26467e+00 -1.30909e+00
9.19040e+05 2.29700e+03 -1.12948e+00 -9.97749e-01 -1.26122e+00 -1.29107e+00 -1.26317e+00 -1.31896e+00
9.20320e+05 2.30000e+03 -1.51901e+00 -1.43562e+00 -1.60240e+00 -1.29436e+00 -1.26288e+00 -1.32584e+00
9.21600e+05 2.30400e+03 -1.35837e+00 -1.18569e+00 -1.53105e+00 -1.29395e+00 -1.26097e+00 -1.32693e+00
9.22880e+05 2.30700e+03 -1.16288e+00 -1.07321e+00 -1.25255e+00 -1.28843e+00 -1.25475e+00 -1.32212e+00
9.24160e+05 2.31000e+03 -1.33286e+00 -1.24395e+00 -1.42176e+00 -1.27835e+00 -1.24431e+00 -1.31239e+00
9.25440e+05 2.31300e+03 -1.12513e+00 -1.07608e+00 -1.17418e+00 -1.26676e+00 -1.23512e+00 -1.29840e+00
9.26720e+05 2.31600e+03 -1.21948e+00 -1.15921e+00 -1.27975e+00 -1.25792e+00 -1.23300e+00 -1.28283e+00
9.28000e+05 2.32000e+03 -1.30548e+00 -1.17939e+00 -1.43157e+00 -1.25423e+00 -1.23559e+00 -1.27287e+00
9.29280e+05 2.32300e+03 -1.32162e+00 -1.18041e+00 -1.46283e+00 -1.25524e+00 -1.23461e+00 -1.27587e+00
9.30560e+05 2.32600e+03 -1.26156e+00 -1.17341e+00 -1.34971e+00 -1.25863e+00 -1.23265e+00 -1.28462e+00
9.31840e+05 2.32900e+03 -1.29847e+00 -1.10264e+00 -1.49429e+00 -1.26268e+00 -1.23518e+00 -1.29018e+00
9.33120e+05 2.33200e+03 -1.22004e+00 -1.16366e+00 -1.27641e+00 -1.26791e+00 -1.24363e+00 -1.29220e+00
9.34400e+05 2.33600e+03 -1.20854e+00 -1.06689e+00 -1.35018e+00 -1.27471e+00 -1.25555e+00 -1.29386e+00
9.35680e+05 2.33900e+03 -1.21120e+00 -1.16615e+00 -1.25624e+00 -1.28094e+00 -1.26517e+00 -1.29670e+00
9.36960e+05 2.34200e+03 -1.36881e+00 -1.15616e+00 -1.58147e+00 -1.28377e+00 -1.26969e+00 -1.29786e+00
9.38240e+05 2.34500e+03 -1.19586e+00 -1.09691e+00 -1.29481e+00 -1.28236e+00 -1.26938e+00 -1.29534e+00
9.39520e+05 2.34800e+03 -1.05470e+00 -9.78500e-01 -1.13090e+00 -1.27809e+00 -1.26564e+00 -1.29053e+00
9.40800e+05 2.35200e+03 -1.22321e+00 -1.14230e+00 -1.30412e+00 -1.27274e+00 -1.26087e+00 -1.28461e+00
9.42080e+05 2.35500e+03 -1.23916e+00 -1.23039e+00 -1.24793e+00 -1.26801e+00 -1.25712e+00 -1.27890e+00
9.43360e+05 2.35800e+03 -1.16995e+00 -1.13001e+00 -1.20989e+00 -1.26527e+00 -1.25495e+00 -1.27560e+00
9.44640e+05 2.36100e+03 -1.21459e+00 -1.15092e+00 -1.27827e+00 -1.26450e+00 -1.25187e+00 -1.27713e+00
9.45920e+05 2.36400e+03 -1.30197e+00 -1.17598e+00 -1.42796e+00 -1.26426e+00 -1.24740e+00 -1.28112e+00
9.47200e+05 2.36800e+03 -1.43111e+00 -1.29433e+00 -1.56789e+00 -1.26304e+00 -1.24250e+00 -1.28358e+00
9.48480e+05 2.37100e+03 -1.22630e+00 -1.17080e+00 -1.28180e+00 -1.26088e+00 -1.23804e+00 -1.28372e+00
9.49760e+05 2.37400e+03 -1.25949e+00 -1.16880e+00 -1.35018e+00 -1.26062e+00 -1.23710e+00 -1.28413e+00
9.51040e+05 2.37700e+03 -1.35921e+00 -1.23010e+00 -1.48833e+00 -1.26610e+00 -1.24327e+00 -1.28893e+00
9.52320e+05 2.38000e+03 -1.20752e+00 -1.14641e+00 -1.26864e+00 -1.27799e+00 -1.25640e+00 -1.29959e+00
9.53600e+05 2.38400e+03 -1.25405e+00 -1.05418e+00 -1.45391e+00 -1.29264e+00 -1.27341e+00 -1.31187e+00
9.54880e+05 2.38700e+03 -1.54794e+00 -1.36932e+00 -1.72657e+00 -1.30558e+00 -1.29143e+00 -1.31974e+00
9.56160e+05 2.39000e+03 -1.17991e+00 -1.07594e+00 -1.28388e+00 -1.31362e+00 -1.30612e+00 -1.32111e+00
9.57440e+05 2.39300e+03 -1.20125e+00 -1.12540e+00 -1.27710e+00 -1.31492e+00 -1.30407e+00 -1.32578e+00
9.58720e+05 2.39600e+03 -1.17554e+00 -1.03607e+00 -1.31501e+00 -1.31132e+00 -1.29096e+00 -1.33168e+00
9.60000e+05 2.40000e+03 -1.27379e+00 -1.18681e+00 -1.36077e+00 -1.30666e+00 -1.27848e+00 -1.33485e+00
9.61280e+05 2.40300e+03 -1.47701e+00 -1.11743e+00 -1.83659e+00 -1.30209e+00 -1.26862e+00 -1.33556e+00
9.62560e+05 2.40600e+03 -1.37234e+00 -1.29623e+00 -1.44844e+00 -1.29634e+00 -1.25945e+00 -1.33322e+00
9.63840e+05 2.40900e+03 -1.29291e+00 -1.15879e+00 -1.42703e+00 -1.28848e+00 -1.25077e+00 -1.32618e+00
9.65120e+05 2.41200e+03 -1.22565e+00 -1.03493e+00 -1.41637e+00 -1.28011e+00 -1.24660e+00 -1.31362e+00
9.66400e+05 2.41600e+03 -1.25968e+00 -1.13067e+00 -1.38869e+00 -1.27439e+00 -1.24820e+00 -1.30059e+00
9.67680e+05 2.41900e+03 -1.25105e+00 -1.03757e+00 -1.46454e+00 -1.27248e+00 -1.24772e+00 -1.29724e+00
9.68960e+05 2.42200e+03 -1.38396e+00 -1.09893e+00 -1.66899e+00 -1.27275e+00 -1.24474e+00 -1.30076e+00
9.70240e+05 2.42500e+03 -1.25489e+00 -1.23134e+00 -1.27843e+00 -1.27297e+00 -1.24438e+00 -1.30156e+00
9.71520e+05 2.42800e+03 -1.25475e+00 -1.17497e+00 -1.33452e+00 -1.27232e+00 -1.24628e+00 -1.29836e+00
9.72800e+05 2.43200e+03 -1.47092e+00 -1.26936e+00 -1.67248e+00 -1.27104e+00 -1.24892e+00 -1.29316e+00
9.74080e+05 2.43500e+03 -1.32756e+00 -1.28078e+00 -1.37433e+00 -1.26970e+00 -1.25125e+00 -1.28816e+00
9.75360e+05 2.43800e+03 -1.18668e+00 -1.10848e+00 -1.26488e+00 -1.26875e+00 -1.25241e+00 -1.28509e+00
9.76640e+05 2.44100e+03 -1.21155e+00 -1.15457e+00 -1.26854e+00 -1.26843e+00 -1.25146e+00 -1.28540e+00
9.77920e+05 2.44400e+03 -1.24694e+00 -1.15668e+00 -1.33720e+00 -1.26951e+00 -1.25021e+00 -1.28881e+00
9.79200e+05 2.44800e+03 -1.33806e+00 -1.19922e+00 -1.47690e+00 -1.27249e+00 -1.25189e+00 -1.29309e+00
9.80480e+05 2.45100e+03 -1.28077e+00 -1.22238e+00 -1.33917e+00 -1.27599e+00 -1.25645e+00 -1.29552e+00
9.81760e+05 2.45400e+03 -1.49267e+00 -1.23367e+00 -1.75166e+00 -1.27763e+00 -1.26219e+00 -1.29307e+00
9.83040e+05 2.45700e+03 -1.24807e+00 -1.17039e+00 -1.32575e+00 -1.27650e+00 -1.26812e+00 -1.28489e+00
9.84320e+05 2.46000e+03 -1.34340e+00 -1.16711e+00 -1.51969e+00 -1.27424e+00 -1.26866e+00 -1.27981e+00
9.85600e+05 2.46400e+03 -1.28631e+00 -1.25641e+00 -1.31622e+00 -1.27365e+00 -1.26208e+00 -1.28523e+00
9.86880e+05 2.46700e+03 -1.27421e+00 -1.18935e+00 -1.35907e+00 -1.27619e+00 -1.26275e+00 -1.28963e+00
9.88160e+05 2.47000e+03 -1.19472e+00 -1.05661e+00 -1.33284e+00 -1.28120e+00 -1.27155e+00 -1.29085e+00
9.89440e+05 2.47300e+03 -1.28735e+00 -1.12918e+00 -1.44552e+00 -1.28784e+00 -1.28260e+00 -1.29309e+00
9.90720e+05 2.47600e+03 -1.23099e+00 -1.00338e+00 -1.45861e+00 -1.29552e+00 -1.29176e+00 -1.29928e+00
9.92000e+05 2.48000e+03 -1.33166e+00 -1.25256e+00 -1.41077e+00 -1.30191e+00 -1.29792e+00 -1.30590e+00
9.93280e+05 2.48300e+03 -1.19807e+00 -1.11100e+00 -1.28514e+00 -1.30317e+00 -1.29319e+00 -1.31315e+00
9.94560e+05 2.48600e+03 -1.27883e+00 -1.10392e+00 -1.45373e+00 -1.29842e+00 -1.28283e+00 -1.31400e+00
9.95840e+05 2.48900e+03 -1.20842e+00 -1.07842e+00 -1.33842e+00 -1.29182e+00 -1.27339e+00 -1.31024e+00
9.97120e+05 2.49200e+03 -1.25941e+00 -1.13542e+00 -1.38340e+00 -1.28881e+00 -1.27048e+00 -1.30715e+00
9.98400e+05 2.49600e+03 -1.47796e+00 -1.41960e+00 -1.53631e+00 -1.29173e+00 -1.27541e+00 -1.30806e+00
9.99680e+05 2.49900e+03 -1.38220e+00 -1.13827e+00 -1.62613e+00 -1.29818e+00 -1.28387e+00 -1.31249e+00

